Hacking single-photon avalanche detector in quantum key distribution via pulse illumination

Quantum key distribution (QKD) has been proved to be information-theoretically secure in theory. Unfortunately, the imperfect devices in practice compromise its security. Thus, to improve the security property of practical QKD systems, a commonly used method is to patch the loopholes in the existing QKD systems. However, in this work, we show an adversary's capability of exploiting the imperfection of the patch itself to bypass the patch. Specifically, we experimentally demonstrate that, in the detector under test, the patch of photocurrent monitor against the detector blinding attack can be defeated by the pulse illumination attack proposed in this paper. We also analyze the secret key rate under the pulse illumination attack, which theoretically confirmed that Eve can conduct the attack to learn the secret key. This work indicates the importance of inspecting the security loopholes in a detection unit to further understand their impacts on a QKD system. The method of pulse illumination attack can be a general testing item in the security evaluation standard of QKD.

==> data/1cyclesplit.csv <==
T,P,Eperintrv
0.5,4.6665,2.33325
0.525,4.6704,2.45196
0.55,4.6606,2.56333
0.575,4.6744,2.68778
0.6,4.6687,2.80122
0.625,4.7032,2.9395
0.65,4.7144,3.06436
0.675,4.699,3.171825
0.7,4.6669,3.26683
0.725,4.6658,3.382705
0.75,4.6617,3.496275
0.775,4.6647,3.6151425
0.8,4.6733,3.73864
0.825,4.6728,3.85506
0.85,4.7312,4.02152
0.875,4.708,4.1195
0.9,4.7081,4.23729
0.925,4.7105,4.3572125
0.95,4.7175,4.481625
0.975,4.7195,4.6015125
1,4.7172,4.7172
2,4.8063,9.6126
3,4.9044,14.7132
4,5.03,20.12
5,5.16,25.8
6,5.26,31.56


==> data/1cyclewaveform.csv <==
t,voltage
-14.154013015128,0.487211
-14.0416795785,0.485261
-13.929346141872,0.48484
-13.817012705244,0.483891
-13.704679268616,0.484602
-13.592345831988,0.484866
-13.48001239536,0.484971
-13.367678958732,0.484023
-13.255345522104,0.483338
-13.143012085476,0.484866
-13.030678648848,0.486578
-12.91834521222,0.484207
-12.806011775592,0.48534
-12.693678338964,0.485656
-12.581344902336,0.484602
-12.469011465708,0.483496
-12.35667802908,0.483101
-12.244344592452,0.485287
-12.132011155824,0.485735
-12.019677719196,0.483838
-11.907344282568,0.48534
-11.79501084594,0.486025
-11.682677409312,0.485735
-11.570343972684,0.485498
-11.458010536056,0.488159
-11.345677099428,0.486526
-11.2333436628,0.483812
-11.121010226172,0.485762
-11.008676789544,0.486763
-10.896343352916,0.485261
-10.784009916288,0.486025
-10.67167647966,0.483838
-10.559343043032,0.485182
-10.447009606404,0.483733
-10.334676169776,0.48152
-10.222342733148,0.484075
-10.11000929652,0.482943
-9.997675859892,0.48534
-9.885342423264,0.483364
-9.773008986636,0.484655
-9.660675550008,0.483074
-9.54834211338,0.485366
-9.436008676752,0.484787
-9.323675240124,0.483996
-9.211341803496,0.484813
-9.099008366868,0.484576
-8.98667493024,0.484866
-8.874341493612,0.483443
-8.762008056984,0.485129
-8.649674620356,0.482495
-8.537341183728,0.483549
-8.4250077471,0.486104
-8.312674310472,0.484734
-8.200340873844,0.484708
-8.088007437216,0.483812
-7.975674000588,0.486341
-7.86334056396,0.48318
-7.751007127332,0.483628
-7.638673690704,0.483812
-7.526340254076,0.483285
-7.414006817448,0.484892
-7.30167338082,0.483812
-7.189339944192,0.484313
-7.077006507564,0.482837
-6.964673070936,0.483944
-6.852339634308,0.482943
-6.74000619768,0.484892
-6.627672761052,0.484787
-6.515339324424,0.485156
-6.403005887796,0.484523
-6.290672451168,0.485024
-6.17833901454,0.486236
-6.066005577912,0.486447
-5.953672141284,0.482784
-5.841338704656,0.484576
-5.729005268028,0.483338
-5.6166718314,0.483127
-5.504338394772,0.486473
-5.392004958144,0.483364
-5.279671521516,0.484945
-5.167338084888,0.484181
-5.05500464826,0.485129
-4.942671211632,0.484866
-4.830337775004,0.483048
-4.718004338376,0.48505
-4.605670901748,0.486078
-4.49333746512,0.480598
-4.381004028492,0.486763
-4.268670591864,0.483074
-4.156337155236,0.485709
-4.044003718608,0.48534
-3.93167028198,0.486341
-3.819336845352,0.483917
-3.707003408724,0.486368
-3.594669972096,0.484471
-3.482336535468,0.484787
-3.37000309884,0.483628
-3.257669662212,0.481704
-3.145336225584,0.486315
-3.033002788956,0.486157
-2.920669352328,0.484681
-2.8083359157,0.485287
-2.696002479072,0.484813
-2.583669042444,0.484708
-2.471335605816,0.484286
-2.359002169188,0.486236
-2.24666873256,0.484919
-2.134335295932,0.485366
-2.022001859304,0.485366
-1.909668422676,0.485762
-1.797334986048,0.48289
-1.68500154942,0.483786
-1.572668112792,0.484365
-1.460334676164,0.484971
-1.348001239536,0.482179
-1.235667802908,0.48289
-1.12333436628,0.486341
-1.011000929652,0.484919
-0.898667493024,0.484734
-0.786334056396,0.484339
-0.674000619768,0.482337
-0.56166718314,0.484945
-0.449333746512,0.484049
-0.337000309884,0.484181
-0.224666873256,0.484602
-0.112333436628,0.484234
0,0.484919
0.112333436628,0.486051
0.224666873256,0.484471
0.337000309884,0.484154
0.449333746512,0.486842
0.56166718314,0.48729
0.674000619768,0.483443
0.786334056396,0.484128
0.898667493024,0.485841
1.011000929652,0.485129
1.12333436628,0.487685
1.235667802908,0.484049
1.348001239536,0.483891
1.460334676164,0.481915
1.572668112792,0.482468
1.68500154942,0.483522
1.797334986048,0.485393
1.909668422676,0.482179
2.022001859304,0.48339
2.134335295932,0.484602
2.24666873256,0.485762
2.359002169188,0.484629
2.471335605816,0.485814
2.583669042444,0.485235
2.696002479072,0.484075
2.8083359157,0.484787
2.920669352328,0.48476
3.033002788956,0.482916
3.145336225584,0.483443
3.257669662212,0.482784
3.37000309884,0.483074
3.482336535468,0.48455
3.594669972096,0.483865
3.707003408724,0.484234
3.819336845352,0.485314
3.93167028198,0.484655
4.044003718608,0.484523
4.156337155236,0.483364
4.268670591864,0.487606
4.381004028492,0.484919
4.49333746512,0.485472
4.605670901748,0.483733
4.718004338376,0.482416
4.830337775004,0.486499
4.942671211632,0.481994
5.05500464826,0.486842
5.167338084888,0.48642
5.279671521516,0.488528
5.392004958144,0.485656
5.504338394772,0.484444
5.6166718314,0.483285
5.729005268028,0.484234
5.841338704656,0.481467
5.953672141284,0.485656
6.066005577912,0.485235
6.17833901454,0.484892
6.290672451168,0.483654
6.403005887796,0.483417
6.515339324424,0.484444
6.627672761052,0.484181
6.74000619768,0.484471
6.852339634308,0.484866
6.964673070936,0.485235
7.077006507564,0.484681
7.189339944192,0.485024
7.30167338082,0.482152
7.414006817448,0.486447
7.526340254076,0.48202
7.638673690704,0.483812
7.751007127332,0.48339
7.86334056396,0.482547
7.975674000588,0.482363
8.088007437216,0.484708
8.200340873844,0.483944
8.312674310472,0.483101
8.4250077471,0.485893
8.537341183728,0.484655
8.649674620356,0.484075
8.762008056984,0.48368
8.874341493612,0.48339
8.98667493024,0.486368
9.099008366868,0.485024
9.211341803496,0.484787
9.323675240124,0.484392
9.436008676752,0.484866
9.54834211338,0.487527
9.660675550008,0.485525
9.773008986636,0.484286
9.885342423264,0.483048
9.997675859892,0.487
10.11000929652,0.48758
10.222342733148,0.483311
10.334676169776,0.48592
10.447009606404,0.483022
10.559343043032,0.483074
10.67167647966,0.484181
10.784009916288,0.48289
10.896343352916,0.484629
11.008676789544,0.48339
11.121010226172,0.48642
11.2333436628,0.483733
11.345677099428,0.485129
11.458010536056,0.484523
11.570343972684,0.48642
11.682677409312,0.483838
11.79501084594,0.485419
11.907344282568,0.485656
12.019677719196,0.484708
12.132011155824,0.48426
12.244344592452,0.48534
12.35667802908,0.479886
12.469011465708,0.483759
12.581344902336,0.483469
12.693678338964,0.482916
12.806011775592,0.483759
12.91834521222,0.487817
13.030678648848,0.487738
13.143012085476,0.484392
13.255345522104,0.484497
13.367678958732,0.484998
13.48001239536,0.485156
13.592345831988,0.483364
13.704679268616,0.48621
13.817012705244,0.487211
13.929346141872,0.486104
14.0416795785,0.483601
14.154013015128,0.483338
14.266346451756,0.484049
14.378679888384,0.48613
14.491013325012,0.48339
14.60334676164,0.485735
14.715680198268,0.484023
14.828013634896,0.485577
14.940347071524,0.484602
15.052680508152,0.483364
15.16501394478,0.484234
15.277347381408,0.483153
15.389680818036,0.482943
15.502014254664,0.486684
15.614347691292,0.48476
15.72668112792,0.483153
15.839014564548,0.484945
15.951348001176,0.483654
16.063681437804,0.486815
16.176014874432,0.485762
16.28834831106,0.484234
16.400681747688,0.483364
16.513015184316,0.483074
16.625348620944,0.48231
16.737682057572,0.483469
16.8500154942,0.483654
16.962348930828,0.485182
17.074682367456,0.485604
17.187015804084,0.4826
17.299349240712,0.484392
17.41168267734,0.484629
17.524016113968,0.484866
17.636349550596,0.486974
17.748682987224,0.484339
17.861016423852,0.483733
17.97334986048,0.485208
18.085683297108,0.482337
18.198016733736,0.484023
18.310350170364,0.485867
18.422683606992,0.482258
18.53501704362,0.487421
18.647350480248,0.485709
18.759683916876,0.484787
18.872017353504,0.485129
18.984350790132,0.486368
19.09668422676,0.486262
19.209017663388,0.484234
19.321351100016,0.486895
19.433684536644,0.484207
19.546017973272,0.484207
19.6583514099,0.484075
19.770684846528,0.485419
19.883018283156,0.484708
19.995351719784,0.48426
20.107685156412,0.482495
20.22001859304,0.48368
20.332352029668,0.484998
20.444685466296,0.483654
20.557018902924,0.48397
20.669352339552,0.488238
20.78168577618,0.483628
20.894019212808,0.484075
21.006352649436,0.484681
21.118686086064,0.483944
21.231019522692,0.484866
21.34335295932,0.484444
21.455686395948,0.485129
21.568019832576,0.482679
21.680353269204,0.483601
21.792686705832,0.485893
21.90502014246,0.48505
22.017353579088,0.484734
22.129687015716,0.48231
22.242020452344,0.484049
22.354353888972,0.484892
22.4666873256,0.484207
22.579020762228,0.485445
22.691354198856,0.486526
22.803687635484,0.484181
22.916021072112,0.48318
23.02835450874,0.484523
23.140687945368,0.48613
23.253021381996,0.484813
23.365354818624,0.485129
23.477688255252,0.484207
23.59002169188,0.48426
23.702355128508,0.485287
23.814688565136,0.48289
23.927022001764,0.484919
24.039355438392,0.484787
24.15168887502,0.485261
24.264022311648,0.482626
24.376355748276,0.481441
24.488689184904,0.483786
24.601022621532,0.482679
24.71335605816,0.485103
24.825689494788,0.485261
24.938022931416,0.484919
25.050356368044,0.485261
25.162689804672,0.484207
25.2750232413,0.48758
25.387356677928,0.482653
25.499690114556,0.483575
25.612023551184,0.484708
25.724356987812,0.481625
25.83669042444,0.484892
25.949023861068,0.483707
26.061357297696,0.482916
26.173690734324,0.486104
26.286024170952,0.484892
26.39835760758,0.485287
26.510691044208,0.484734
26.623024480836,0.484392
26.735357917464,0.483549
26.847691354092,0.48476
26.96002479072,0.486736
27.072358227348,0.483206
27.184691663976,0.48758
27.297025100604,0.484049
27.409358537232,0.482389
27.52169197386,0.484286
27.634025410488,0.484181
27.746358847116,0.487053
27.858692283744,0.484866
27.971025720372,0.485314
28.083359157,0.485893
28.195692593628,0.485472
28.308026030256,0.484313
28.420359466884,0.486394
28.532692903512,0.484602
28.64502634014,0.482679
28.757359776768,0.485709
28.869693213396,0.483707
28.982026650024,0.486657
29.094360086652,0.484497
29.20669352328,0.48397
29.319026959908,0.484919
29.431360396536,0.483812
29.543693833164,0.483759
29.656027269792,0.48397
29.76836070642,0.483812
29.880694143048,0.484523
29.993027579676,0.482837
30.105361016304,0.484154
30.217694452932,0.484313
30.33002788956,0.483865
30.442361326188,0.483759
30.554694762816,0.482231
30.667028199444,0.484919
30.779361636072,0.48476
30.8916950727,0.484392
31.004028509328,0.485762
31.116361945956,0.483153
31.228695382584,0.485129
31.341028819212,0.486051
31.45336225584,0.484313
31.565695692468,0.484708
31.678029129096,0.484392
31.790362565724,0.486394
31.902696002352,0.483628
32.01502943898,0.486552
32.127362875608,0.487105
32.239696312236,0.485814
32.352029748864,0.484787
32.464363185492,0.483865
32.57669662212,0.486183
32.689030058748,0.485604
32.801363495376,0.483206
32.913696932004,0.482284
33.026030368632,0.48455
33.13836380526,0.483469
33.250697241888,0.484023
33.363030678516,0.484392
33.475364115144,0.486499
33.587697551772,0.485788
33.7000309884,0.484866
33.812364425028,0.485683
33.924697861656,0.485735
34.037031298284,0.484365
34.149364734912,0.487948
34.26169817154,0.483232
34.374031608168,0.485156
34.486365044796,0.48181
34.598698481424,0.4826
34.711031918052,0.48289
34.82336535468,0.483891
34.935698791308,0.485024
35.048032227936,0.486974
35.160365664564,0.483048
35.272699101192,0.484919
35.38503253782,0.484681
35.497365974448,0.484734
35.609699411076,0.48397
35.722032847704,0.484998
35.834366284332,0.487105
35.94669972096,0.485077
36.059033157588,0.484181
36.171366594216,0.483127
36.283700030844,0.486473
36.396033467472,0.484998
36.5083669041,0.484602
36.620700340728,0.483417
36.733033777356,0.485788
36.845367213984,0.487053
36.957700650612,0.486657
37.07003408724,0.48613
37.182367523868,0.484681
37.294700960496,0.482205
37.407034397124,0.484154
37.519367833752,0.485129
37.63170127038,0.48339
37.744034707008,0.486684
37.856368143636,0.483496
37.968701580264,0.487527
38.081035016892,0.484602
38.19336845352,0.484365
38.305701890148,0.486236
38.418035326776,0.483628
38.530368763404,0.482653
38.642702200032,0.481862
38.75503563666,0.483812
38.867369073288,0.484102
38.979702509916,0.485788
39.092035946544,0.484286
39.204369383172,0.484023
39.3167028198,0.484286
39.429036256428,0.483469
39.541369693056,0.48368
39.653703129684,0.483759
39.766036566312,0.485077
39.87837000294,0.485314
39.990703439568,0.482969
40.103036876196,0.48339
40.215370312824,0.482653
40.327703749452,0.484471
40.44003718608,0.484919
40.552370622708,0.484576
40.664704059336,0.48455
40.777037495964,0.486315
40.889370932592,0.485445
41.00170436922,0.486736
41.114037805848,0.482547
41.226371242476,0.485656
41.338704679104,0.484392
41.451038115732,0.484444
41.56337155236,0.485208
41.675704988988,0.485156
41.788038425616,0.485972
41.900371862244,0.484075
42.012705298872,0.486051
42.1250387355,0.483707
42.237372172128,0.485762
42.349705608756,0.484866
42.462039045384,0.482495
42.574372482012,0.484998
42.68670591864,0.483654
42.799039355268,0.485762
42.911372791896,0.486921
43.023706228524,0.483232
43.136039665152,0.48484
43.24837310178,0.48505
43.360706538408,0.48426
43.473039975036,0.483311
43.585373411664,0.483522
43.697706848292,0.485366
43.81004028492,0.482574
43.922373721548,0.482179
44.034707158176,0.482837
44.147040594804,0.483812
44.259374031432,0.48397
44.37170746806,0.483338
44.484040904688,0.486104
44.596374341316,0.48289
44.708707777944,0.482521
44.821041214572,0.483232
44.9333746512,0.484681
45.045708087828,0.485208
45.158041524456,0.485287
45.270374961084,0.486974
45.382708397712,0.486183
45.49504183434,0.487079
45.607375270968,0.484602
45.719708707596,0.484576
45.832042144224,0.484998
45.944375580852,0.485261
46.05670901748,0.483654
46.169042454108,0.485788
46.281375890736,0.484286
46.393709327364,0.484602
46.506042763992,0.483338
46.61837620062,0.483733
46.730709637248,0.482679
46.843043073876,0.482653
46.955376510504,0.484655
47.067709947132,0.482442
47.18004338376,0.487158
47.292376820388,0.484418
47.404710257016,0.483285
47.517043693644,0.484998
47.629377130272,0.483206
47.7417105669,0.484154
47.854044003528,0.484418
47.966377440156,0.48505
48.078710876784,0.483654
48.191044313412,0.48455
48.30337775004,0.48476
48.415711186668,0.484866
48.528044623296,0.483364
48.640378059924,0.483733
48.752711496552,0.48397
48.86504493318,0.484945
48.977378369808,0.482205
49.089711806436,0.484392
49.202045243064,0.482574
49.314378679692,0.484234
49.42671211632,0.484919
49.539045552948,0.484207
49.651378989576,0.483759
49.763712426204,0.484497
49.876045862832,0.483417
49.98837929946,0.485762
50.100712736088,0.484945
50.213046172716,0.485867
50.325379609344,0.483838
50.437713045972,0.487606
50.5500464826,0.487369
50.662379919228,0.487
50.774713355856,0.487105
50.887046792484,0.484234
50.999380229112,0.487079
51.11171366574,0.485893
51.224047102368,0.482758
51.336380538996,0.482099
51.448713975624,0.485103
51.561047412252,0.484629
51.67338084888,0.484154
51.785714285508,0.484207
51.898047722136,0.485156
52.010381158764,0.487
52.122714595392,0.486183
52.23504803202,0.487026
52.347381468648,0.483074
52.459714905276,0.4826
52.572048341904,0.483206
52.684381778532,0.481125
52.79671521516,0.485498
52.909048651788,0.483891
53.021382088416,0.481836
53.133715525044,0.484049
53.246048961672,0.484813
53.3583823983,0.482231
53.470715834928,0.485656
53.583049271556,0.485472
53.695382708184,0.482047
53.807716144812,0.485788
53.92004958144,0.483443
54.032383018068,0.48318
54.144716454696,0.484576
54.257049891324,0.487263
54.369383327952,0.484023
54.48171676458,0.486526
54.594050201208,0.483101
54.706383637836,0.482653
54.818717074464,0.485709
54.931050511092,0.483522
55.04338394772,0.481941
55.155717384348,0.484339
55.268050820976,0.484734
55.380384257604,0.483707
55.492717694232,0.483944
55.60505113086,0.484971
55.717384567488,0.483206
55.829718004116,0.483127
55.942051440744,0.486473
56.054384877372,0.485788
56.166718314,0.483996
56.279051750628,0.484049
56.391385187256,0.48476
56.503718623884,0.486078
56.616052060512,0.484866
56.72838549714,0.48339
56.840718933768,0.486578
56.953052370396,0.481941
57.065385807024,0.484392
57.177719243652,0.482152
57.29005268028,0.483996
57.402386116908,0.483838
57.514719553536,0.487738
57.627052990164,0.483364
57.739386426792,0.48368
57.85171986342,0.482969
57.964053300048,0.484365
58.076386736676,0.484234
58.188720173304,0.483338
58.301053609932,0.484234
58.41338704656,0.484602
58.525720483188,0.485999
58.638053919816,0.486578
58.750387356444,0.484392
58.862720793072,0.486895
58.9750542297,0.486868
59.087387666328,0.481862
59.199721102956,0.48505
59.312054539584,0.48592
59.424387976212,0.483707
59.53672141284,0.486183
59.649054849468,0.483364
59.761388286096,0.483838
59.873721722724,0.484102
59.986055159352,0.484181
60.09838859598,0.483707
60.210722032608,0.484471
60.323055469236,0.48397
60.435388905864,0.484523
60.547722342492,0.483812
60.66005577912,0.484655
60.772389215748,0.486578
60.884722652376,0.484154
60.997056089004,0.485867
61.109389525632,0.486289
61.22172296226,0.484154
61.334056398888,0.482653
61.446389835516,0.483259
61.558723272144,0.482758
61.671056708772,0.479518
61.7833901454,0.48318
61.895723582028,0.485735
62.008057018656,0.485419
62.120390455284,0.483549
62.232723891912,0.484339
62.34505732854,0.482837
62.457390765168,0.485287
62.569724201796,0.486078
62.682057638424,0.484602
62.794391075052,0.483417
62.90672451168,0.483417
63.019057948308,0.483891
63.131391384936,0.479965
63.243724821564,0.484365
63.356058258192,0.486368
63.46839169482,0.483891
63.580725131448,0.480492
63.693058568076,0.488001
63.805392004704,0.485735
63.917725441332,0.485972
64.03005887796,0.480888
64.142392314588,0.486289
64.254725751216,0.485735
64.367059187844,0.48368
64.479392624472,0.484128
64.5917260611,0.484708
64.704059497728,0.48318
64.816392934356,0.483707
64.928726370984,0.485129
65.041059807612,0.484813
65.15339324424,0.483522
65.265726680868,0.484866
65.378060117496,0.486447
65.490393554124,0.483153
65.602726990752,0.48476
65.71506042738,0.483996
65.827393864008,0.485604
65.939727300636,0.485024
66.052060737264,0.484681
66.164394173892,0.484365
66.27672761052,0.485314
66.389061047148,0.484207
66.501394483776,0.485604
66.613727920404,0.483101
66.726061357032,0.48534
66.83839479366,0.482653
66.950728230288,0.483443
67.063061666916,0.481968
67.175395103544,0.48181
67.287728540172,0.486183
67.4000619768,0.484339
67.512395413428,0.486552
67.624728850056,0.482416
67.737062286684,0.486499
67.849395723312,0.48152
67.96172915994,0.48455
68.074062596568,0.484049
68.186396033196,0.483022
68.298729469824,0.485972
68.411062906452,0.484339
68.52339634308,0.483838
68.635729779708,0.484128
68.748063216336,0.48202
68.860396652964,0.48397
68.972730089592,0.483733
69.08506352622,0.484365
69.197396962848,0.482047
69.309730399476,0.484576
69.422063836104,0.486051
69.534397272732,0.484128
69.64673070936,0.485182
69.759064145988,0.485972
69.871397582616,0.485656
69.983731019244,0.484102
70.096064455872,0.484365
70.2083978925,0.483628
70.320731329128,0.48289
70.433064765756,0.485814
70.545398202384,0.483364
70.657731639012,0.484655
70.77006507564,0.48368
70.882398512268,0.485762
70.994731948896,0.483127
71.107065385524,0.484629
71.219398822152,0.485393
71.33173225878,0.484971
71.444065695408,0.483944
71.556399132036,0.483996
71.668732568664,0.486236
71.781066005292,0.48289
71.89339944192,0.484734
72.005732878548,0.482784
72.118066315176,0.482705
72.230399751804,0.48455
72.342733188432,0.48426
72.45506662506,0.48534
72.567400061688,0.48368
72.679733498316,0.482732
72.792066934944,0.485235
72.904400371572,0.485314
73.0167338082,0.485419
73.129067244828,0.48642
73.241400681456,0.483443
73.353734118084,0.484444
73.466067554712,0.484444
73.57840099134,0.485261
73.690734427968,0.483074
73.803067864596,0.483206
73.915401301224,0.48592
74.027734737852,0.484866
74.14006817448,0.483654
74.252401611108,0.484128
74.364735047736,0.483338
74.477068484364,0.484523
74.589401920992,0.483733
74.70173535762,0.485208
74.814068794248,0.482363
74.926402230876,0.483944
75.038735667504,0.481388
75.151069104132,0.483575
75.26340254076,0.483127
75.375735977388,0.487369
75.488069414016,0.483786
75.600402850644,0.482784
75.712736287272,0.482363
75.8250697239,0.482732
75.937403160528,0.484339
76.049736597156,0.484392
76.162070033784,0.48289
76.274403470412,0.484892
76.38673690704,0.485287
76.499070343668,0.483628
76.611403780296,0.486868
76.723737216924,0.484154
76.836070653552,0.483206
76.94840409018,0.482943
77.060737526808,0.485525
77.173070963436,0.484207
77.285404400064,0.482574
77.397737836692,0.485129
77.51007127332,0.486736
77.622404709948,0.484075
77.734738146576,0.484919
77.847071583204,0.485366
77.959405019832,0.485261
78.07173845646,0.483759
78.184071893088,0.485525
78.296405329716,0.484813
78.408738766344,0.484418
78.521072202972,0.483838
78.6334056396,0.483917
78.745739076228,0.485867
78.858072512856,0.483759
78.970405949484,0.483865
79.082739386112,0.482521
79.19507282274,0.483338
79.307406259368,0.485867
79.419739695996,0.484787
79.532073132624,0.484234
79.644406569252,0.483575
79.75674000588,0.484471
79.869073442508,0.482995
79.981406879136,0.48318
80.093740315764,0.483101
80.206073752392,0.483628
80.31840718902,0.485604
80.430740625648,0.485287
80.543074062276,0.485393
80.655407498904,0.485999
80.767740935532,0.484313
80.88007437216,0.485999
80.992407808788,0.486025
81.104741245416,0.483944
81.217074682044,0.483707
81.329408118672,0.482969
81.4417415553,0.486684
81.554074991928,0.481915
81.666408428556,0.485261
81.778741865184,0.485235
81.891075301812,0.485814
82.00340873844,0.484813
82.115742175068,0.484128
82.228075611696,0.484576
82.340409048324,0.481467
82.452742484952,0.483127
82.56507592158,0.483048
82.677409358208,0.486368
82.789742794836,0.484523
82.902076231464,0.485709
83.014409668092,0.484365
83.12674310472,0.483496
83.239076541348,0.484207
83.351409977976,0.483549
83.463743414604,0.484866
83.576076851232,0.483364
83.68841028786,0.483575
83.800743724488,0.48534
83.913077161116,0.485656
84.025410597744,0.483074
84.137744034372,0.484392
84.250077471,0.484629
84.362410907628,0.485129
84.474744344256,0.484471
84.587077780884,0.482679
84.699411217512,0.483101
84.81174465414,0.482784
84.924078090768,0.486394
85.036411527396,0.484128
85.148744964024,0.483654
85.261078400652,0.486394
85.37341183728,0.484471
85.485745273908,0.483707
85.598078710536,0.483443
85.710412147164,0.484945
85.822745583792,0.48484
85.93507902042,0.485182
86.047412457048,0.48534
86.159745893676,0.484234
86.272079330304,0.48339
86.384412766932,0.48368
86.49674620356,0.483522
86.609079640188,0.483338
86.721413076816,0.485709
86.833746513444,0.485103
86.946079950072,0.486368
87.0584133867,0.484023
87.170746823328,0.486921
87.283080259956,0.484892
87.395413696584,0.484813
87.507747133212,0.481441
87.62008056984,0.482495
87.732414006468,0.485182
87.844747443096,0.485498
87.957080879724,0.486394
88.069414316352,0.486157
88.18174775298,0.482837
88.294081189608,0.483311
88.406414626236,0.483944
88.518748062864,0.484418
88.631081499492,0.483153
88.74341493612,0.484734
88.855748372748,0.485077
88.968081809376,0.484234
89.080415246004,0.486104
89.192748682632,0.484365
89.30508211926,0.485182
89.417415555888,0.484128
89.529748992516,0.485024
89.642082429144,0.482916
89.754415865772,0.487632
89.8667493024,0.485024
89.979082739028,0.483865
90.091416175656,0.483865
90.203749612284,0.487869
90.316083048912,0.484128
90.42841648554,0.484813
90.540749922168,0.482521
90.653083358796,0.484128
90.765416795424,0.485314
90.877750232052,0.483443
90.99008366868,0.484234
91.102417105308,0.484655
91.214750541936,0.484365
91.327083978564,0.48123
91.439417415192,0.485024
91.55175085182,0.484655
91.664084288448,0.483707
91.776417725076,0.483101
91.888751161704,0.483786
92.001084598332,0.485445
92.11341803496,0.482758
92.225751471588,0.485419
92.338084908216,0.485419
92.450418344844,0.48621
92.562751781472,0.486552
92.6750852181,0.486289
92.787418654728,0.484023
92.899752091356,0.48397
93.012085527984,0.483549
93.124418964612,0.484392
93.23675240124,0.483496
93.349085837868,0.483206
93.461419274496,0.481941
93.573752711124,0.485129
93.686086147752,0.487079
93.79841958438,0.487211
93.910753021008,0.484365
94.023086457636,0.484971
94.135419894264,0.482837
94.247753330892,0.483996
94.36008676752,0.486262
94.472420204148,0.484128
94.584753640776,0.481019
94.697087077404,0.482205
94.809420514032,0.484128
94.92175395066,0.484523
95.034087387288,0.4826
95.146420823916,0.485235
95.258754260544,0.484444
95.371087697172,0.482653
95.4834211338,0.485735
95.595754570428,0.484866
95.708088007056,0.484234
95.820421443684,0.483153
95.932754880312,0.487211
96.04508831694,0.483022
96.157421753568,0.484971
96.269755190196,0.483549
96.382088626824,0.48505
96.494422063452,0.484392
96.60675550008,0.485762
96.719088936708,0.484286
96.831422373336,0.485656
96.943755809964,0.48476
97.056089246592,0.485129
97.16842268322,0.484154
97.280756119848,0.484471
97.393089556476,0.4826
97.505422993104,0.481256
97.617756429732,0.483469
97.73008986636,0.482126
97.842423302988,0.485419
97.954756739616,0.485182
98.067090176244,0.482653
98.179423612872,0.485498
98.2917570495,0.486684
98.404090486128,0.484892
98.516423922756,0.483996
98.628757359384,0.482837
98.741090796012,0.48339
98.85342423264,0.484945
98.965757669268,0.483232
99.078091105896,0.483865
99.190424542524,0.482943
99.302757979152,0.486815
99.41509141578,0.485656
99.527424852408,0.484708
99.639758289036,0.484392
99.752091725664,0.486183
99.864425162292,0.483865
99.97675859892,0.482969
100.089092035548,0.485577
100.201425472176,0.486763
100.313758908804,0.486368
100.426092345432,0.484971
100.53842578206,0.483601
100.650759218688,0.483786
100.763092655316,0.486341
100.875426091944,0.486499
100.987759528572,0.486104
101.1000929652,0.484708
101.212426401828,0.487896
101.324759838456,0.48202
101.437093275084,0.482811
101.549426711712,0.485999
101.66176014834,0.484154
101.774093584968,0.483996
101.886427021596,0.484418
101.998760458224,0.483944
102.111093894852,0.484181
102.22342733148,0.484892
102.335760768108,0.486262
102.448094204736,0.485867
102.560427641364,0.483786
102.672761077992,0.487369
102.78509451462,0.484945
102.897427951248,0.485287
103.009761387876,0.485208
103.122094824504,0.484971
103.234428261132,0.482389
103.34676169776,0.485656
103.459095134388,0.485525
103.571428571016,0.483127
103.683762007644,0.484708
103.796095444272,0.485129
103.9084288809,0.487316
104.020762317528,0.482758
104.133095754156,0.484708
104.245429190784,0.487184
104.357762627412,0.486578
104.47009606404,0.485366
104.582429500668,0.482152
104.694762937296,0.481098
104.807096373924,0.483812
104.919429810552,0.483048
105.03176324718,0.482258
105.144096683808,0.484102
105.256430120436,0.47907
105.368763557064,0.484866
105.481096993692,0.485261
105.59343043032,0.484471
105.705763866948,0.484444
105.818097303576,0.486341
105.930430740204,0.484023
106.042764176832,0.483127
106.15509761346,0.485841
106.267431050088,0.485314
106.379764486716,0.481994
106.492097923344,0.482258
106.604431359972,0.485208
106.7167647966,0.483259
106.829098233228,0.485287
106.941431669856,0.48592
107.053765106484,0.483575
107.166098543112,0.482653
107.27843197974,0.48534
107.390765416368,0.48202
107.503098852996,0.48563
107.615432289624,0.484339
107.727765726252,0.483364
107.84009916288,0.485893
107.952432599508,0.485261
108.064766036136,0.481388
108.177099472764,0.48505
108.289432909392,0.485762
108.40176634602,0.48397
108.514099782648,0.483153
108.626433219276,0.48397
108.738766655904,0.487316
108.851100092532,0.483575
108.96343352916,0.48318
109.075766965788,0.482231
109.188100402416,0.485472
109.300433839044,0.482969
109.412767275672,0.483838
109.5251007123,0.484339
109.637434148928,0.486078
109.749767585556,0.482916
109.862101022184,0.482758
109.974434458812,0.484313
110.08676789544,0.483917
110.199101332068,0.485604
110.311434768696,0.484181
110.423768205324,0.482047
110.536101641952,0.486868
110.64843507858,0.486763
110.760768515208,0.485366
110.873101951836,0.482468
110.985435388464,0.481941
111.097768825092,0.484023
111.21010226172,0.484286
111.322435698348,0.484023
111.434769134976,0.485261
111.547102571604,0.483812
111.659436008232,0.483628
111.77176944486,0.482811
111.884102881488,0.48476
111.996436318116,0.481994
112.108769754744,0.484365
112.221103191372,0.484998
112.333436628,0.485129
112.445770064628,0.48426
112.558103501256,0.482468
112.670436937884,0.485182
112.782770374512,0.484787
112.89510381114,0.48534
113.007437247768,0.483733
113.119770684396,0.485156
113.232104121024,0.484708
113.344437557652,0.485314
113.45677099428,0.484075
113.569104430908,0.485182
113.681437867536,0.483101
113.793771304164,0.484919
113.906104740792,0.482442
114.01843817742,0.483522
114.130771614048,0.485077
114.243105050676,0.483812
114.355438487304,0.483417
114.467771923932,0.484313
114.58010536056,0.485656
114.692438797188,0.485498
114.804772233816,0.484392
114.917105670444,0.485893
115.029439107072,0.485419
115.1417725437,0.484787
115.254105980328,0.483891
115.366439416956,0.484234
115.478772853584,0.484787
115.591106290212,0.48426
115.70343972684,0.484102
115.815773163468,0.483812
115.928106600096,0.48426
116.040440036724,0.483022
116.152773473352,0.486051
116.26510690998,0.485472
116.377440346608,0.484681
116.489773783236,0.483074
116.602107219864,0.484207
116.714440656492,0.485445
116.82677409312,0.483996
116.939107529748,0.483443
117.051440966376,0.484444
117.163774403004,0.483917
117.276107839632,0.484102
117.38844127626,0.483549
117.500774712888,0.482916
117.613108149516,0.48368
117.725441586144,0.485867
117.837775022772,0.484313
117.9501084594,0.48318
118.062441896028,0.483338
118.174775332656,0.486605
118.287108769284,0.482468
118.399442205912,0.483101
118.51177564254,0.482758
118.624109079168,0.483786
118.736442515796,0.484207
118.848775952424,0.485498
118.961109389052,0.483311
119.07344282568,0.483153
119.185776262308,0.484629
119.298109698936,0.484444
119.410443135564,0.486315
119.522776572192,0.486526
119.63511000882,0.485366
119.747443445448,0.486289
119.859776882076,0.482284
119.972110318704,0.483206
120.084443755332,0.482258
120.19677719196,0.484866
120.309110628588,0.484919
120.421444065216,0.483891
120.533777501844,0.483101
120.646110938472,0.484286
120.7584443751,0.485604
120.870777811728,0.483812
120.983111248356,0.481889
121.095444684984,0.483522
121.207778121612,0.484418
121.32011155824,0.484181
121.432444994868,0.483759
121.544778431496,0.4826
121.657111868124,0.485814
121.769445304752,0.484234
121.88177874138,0.483601
121.994112178008,0.483074
122.106445614636,0.484655
122.218779051264,0.486236
122.331112487892,0.485762
122.44344592452,0.485709
122.555779361148,0.486868
122.668112797776,0.482073
122.780446234404,0.485182
122.892779671032,0.481019
123.00511310766,0.484998
123.117446544288,0.48505
123.229779980916,0.482837
123.342113417544,0.486921
123.454446854172,0.485762
123.5667802908,0.486025
123.679113727428,0.486473
123.791447164056,0.483944
123.903780600684,0.485893
124.016114037312,0.484576
124.12844747394,0.485182
124.240780910568,0.484971
124.353114347196,0.483628
124.465447783824,0.481994
124.577781220452,0.483917
124.69011465708,0.484471
124.802448093708,0.482705
124.914781530336,0.483522
125.027114966964,0.483786
125.139448403592,0.480571
125.25178184022,0.485182
125.364115276848,0.481678
125.476448713476,0.485762
125.588782150104,0.485156
125.701115586732,0.483496
125.81344902336,0.483786
125.925782459988,0.482864
126.038115896616,0.48318
126.150449333244,0.484444
126.262782769872,0.483206
126.3751162065,0.48505
126.487449643128,0.485235
126.599783079756,0.48484
126.712116516384,0.484787
126.824449953012,0.485393
126.93678338964,0.482732
127.049116826268,0.485024
127.161450262896,0.483443
127.273783699524,0.483259
127.386117136152,0.482784
127.49845057278,0.485525
127.610784009408,0.484787
127.723117446036,0.484734
127.835450882664,0.483759
127.947784319292,0.484708
128.06011775592,0.482495
128.172451192548,0.486605
128.284784629176,0.484339
128.397118065804,0.48563
128.509451502432,0.483232
128.62178493906,0.486078
128.734118375688,0.482468
128.846451812316,0.482653
128.958785248944,0.481256
129.071118685572,0.484049
129.1834521222,0.484471
129.295785558828,0.485208
129.408118995456,0.482784
129.520452432084,0.484734
129.632785868712,0.482679
129.74511930534,0.482442
129.857452741968,0.484023
129.969786178596,0.481836
130.082119615224,0.482943
130.194453051852,0.483443
130.30678648848,0.484339
130.419119925108,0.483364
130.531453361736,0.485261
130.643786798364,0.484998
130.756120234992,0.481125
130.86845367162,0.484286
130.980787108248,0.483654
131.093120544876,0.486868
131.205453981504,0.485498
131.317787418132,0.48505
131.43012085476,0.484497
131.542454291388,0.483759
131.654787728016,0.485261
131.767121164644,0.485366
131.879454601272,0.486051
131.9917880379,0.482547
132.104121474528,0.485156
132.216454911156,0.482626
132.328788347784,0.482389
132.441121784412,0.485156
132.55345522104,0.484629
132.665788657668,0.484102
132.778122094296,0.484075
132.890455530924,0.484075
133.002788967552,0.48476
133.11512240418,0.485261
133.227455840808,0.486104
133.339789277436,0.48426
133.452122714064,0.485893
133.564456150692,0.485261
133.67678958732,0.484207
133.789123023948,0.485445
133.901456460576,0.486631
134.013789897204,0.484998
134.126123333832,0.483733
134.23845677046,0.483338
134.350790207088,0.484655
134.463123643716,0.483522
134.575457080344,0.484128
134.687790516972,0.484365
134.8001239536,0.483338
134.912457390228,0.484998
135.024790826856,0.486104
135.137124263484,0.485788
135.249457700112,0.48455
135.36179113674,0.482205
135.474124573368,0.481994
135.586458009996,0.485999
135.698791446624,0.486447
135.811124883252,0.482916
135.92345831988,0.484892
136.035791756508,0.483549
136.148125193136,0.484444
136.260458629764,0.482916
136.372792066392,0.485867
136.48512550302,0.484023
136.597458939648,0.483232
136.709792376276,0.483285
136.822125812904,0.48455
136.934459249532,0.484497
137.04679268616,0.485366
137.159126122788,0.483812
137.271459559416,0.482258
137.383792996044,0.484286
137.496126432672,0.485261
137.6084598693,0.485972
137.720793305928,0.48455
137.833126742556,0.483522
137.945460179184,0.482547
138.057793615812,0.483654
138.17012705244,0.48318
138.282460489068,0.485366
138.394793925696,0.48426
138.507127362324,0.482099
138.619460798952,0.48368
138.73179423558,0.487342
138.844127672208,0.484681
138.956461108836,0.483232
139.068794545464,0.483812
139.181127982092,0.485445
139.29346141872,0.482837
139.405794855348,0.48455
139.518128291976,0.483443
139.630461728604,0.48455
139.742795165232,0.483443
139.85512860186,0.485604
139.967462038488,0.484681
140.079795475116,0.482995
140.192128911744,0.487053
140.304462348372,0.485735
140.416795785,0.482653
140.529129221628,0.484049
140.641462658256,0.485498
140.753796094884,0.484998
140.866129531512,0.48397
140.97846296814,0.484181
141.090796404768,0.483153
141.203129841396,0.483601
141.315463278024,0.484392
141.427796714652,0.485656
141.54013015128,0.485208
141.652463587908,0.486789
141.764797024536,0.483601
141.877130461164,0.485841
141.989463897792,0.484734
142.10179733442,0.484629
142.214130771048,0.482943
142.326464207676,0.482152
142.438797644304,0.481757
142.551131080932,0.483311
142.66346451756,0.482969
142.775797954188,0.482416
142.888131390816,0.483812
143.000464827444,0.485261
143.112798264072,0.484866
143.2251317007,0.484681
143.337465137328,0.485103
143.449798573956,0.484181
143.562132010584,0.486763
143.674465447212,0.48455
143.78679888384,0.484945
143.899132320468,0.482495
144.011465757096,0.484418
144.123799193724,0.484708
144.236132630352,0.484392
144.34846606698,0.483654
144.460799503608,0.484813
144.573132940236,0.485656
144.685466376864,0.484418
144.797799813492,0.485735
144.91013325012,0.484629
145.022466686748,0.484919
145.134800123376,0.485604
145.247133560004,0.483364
145.359466996632,0.485419
145.47180043326,0.483838
145.584133869888,0.486315
145.696467306516,0.484471
145.808800743144,0.486025
145.921134179772,0.483364
146.0334676164,0.484418
146.145801053028,0.484787
146.258134489656,0.481783
146.370467926284,0.485551
146.482801362912,0.484602
146.59513479954,0.485103
146.707468236168,0.484971
146.819801672796,0.48484
146.932135109424,0.481941
147.044468546052,0.484234
147.15680198268,0.483944
147.269135419308,0.484234
147.381468855936,0.486815
147.493802292564,0.485103
147.606135729192,0.482995
147.71846916582,0.487843
147.830802602448,0.485683
147.943136039076,0.485867
148.055469475704,0.485445
148.167802912332,0.483232
148.28013634896,0.484128
148.392469785588,0.484866
148.504803222216,0.483628
148.617136658844,0.484602
148.729470095472,0.48368
148.8418035321,0.486974
148.954136968728,0.48505
149.066470405356,0.486183
149.178803841984,0.481046
149.291137278612,0.484919
149.40347071524,0.485235
149.515804151868,0.481151
149.628137588496,0.485156
149.740471025124,0.483259
149.852804461752,0.485235
149.96513789838,0.482495
150.077471335008,0.485314
150.189804771636,0.484523
150.302138208264,0.486078
150.414471644892,0.483259
150.52680508152,0.484023
150.639138518148,0.486499
150.751471954776,0.485393
150.863805391404,0.484418
150.976138828032,0.485999
151.08847226466,0.482389
151.200805701288,0.485762
151.313139137916,0.481941
151.425472574544,0.481414
151.537806011172,0.483364
151.6501394478,0.481441
151.762472884428,0.483575
151.874806321056,0.482995
151.987139757684,0.484813
152.099473194312,0.486341
152.21180663094,0.481783
152.324140067568,0.48621
152.436473504196,0.483549
152.548806940824,0.485893
152.661140377452,0.481757
152.77347381408,0.485077
152.885807250708,0.483022
152.998140687336,0.486447
153.110474123964,0.484392
153.222807560592,0.484444
153.33514099722,0.484998
153.447474433848,0.48123
153.559807870476,0.483417
153.672141307104,0.485261
153.784474743732,0.48505
153.89680818036,0.48426
154.009141616988,0.485419
154.121475053616,0.484919
154.233808490244,0.484523
154.346141926872,0.482574
154.4584753635,0.485814
154.570808800128,0.485129
154.683142236756,0.484023
154.795475673384,0.484787
154.907809110012,0.484023
155.02014254664,0.482811
155.132475983268,0.484049
155.244809419896,0.481441
155.357142856524,0.481256
155.469476293152,0.483838
155.58180972978,0.483707
155.694143166408,0.483759
155.806476603036,0.483891
155.918810039664,0.483786
156.031143476292,0.484075
156.14347691292,0.484313
156.255810349548,0.482705
156.368143786176,0.483601
156.480477222804,0.48455
156.592810659432,0.484075
156.70514409606,0.485235
156.817477532688,0.484602
156.929810969316,0.485604
157.042144405944,0.484576
157.154477842572,0.48563
157.2668112792,0.485419
157.379144715828,0.487448
157.491478152456,0.486078
157.603811589084,0.488265
157.716145025712,0.486104
157.82847846234,0.485498
157.940811898968,0.482943
158.053145335596,0.485709
158.165478772224,0.483891
158.277812208852,0.48484
158.39014564548,0.483259
158.502479082108,0.482442
158.614812518736,0.484313
158.727145955364,0.483759
158.839479391992,0.483022
158.95181282862,0.48484
159.064146265248,0.483496
159.176479701876,0.482969
159.288813138504,0.482389
159.401146575132,0.482547
159.51348001176,0.483417
159.625813448388,0.484892
159.738146885016,0.48505
159.850480321644,0.483232
159.962813758272,0.486763
160.0751471949,0.484471
160.187480631528,0.484181
160.299814068156,0.485024
160.412147504784,0.482363
160.524480941412,0.483786
160.63681437804,0.483417
160.749147814668,0.485498
160.861481251296,0.481388
160.973814687924,0.484181
161.086148124552,0.485498
161.19848156118,0.481915
161.310814997808,0.482574
161.423148434436,0.482705
161.535481871064,0.484418
161.647815307692,0.485472
161.76014874432,0.484971
161.872482180948,0.482758
161.984815617576,0.48397
162.097149054204,0.486815
162.209482490832,0.48476
162.32181592746,0.48339
162.434149364088,0.482152
162.546482800716,0.483944
162.658816237344,0.485498
162.771149673972,0.486157
162.8834831106,0.483469
162.995816547228,0.485314
163.108149983856,0.485946
163.220483420484,0.494245
163.332816857112,0.509078
163.44515029374,0.517483
163.557483730368,0.521909
163.669817166996,0.524728
163.782150603624,0.525018
163.894484040252,0.525413
164.00681747688,0.528759
164.119150913508,0.527679
164.231484350136,0.529602
164.343817786764,0.528706
164.456151223392,0.529101
164.56848466002,0.528048
164.680818096648,0.5281
164.793151533276,0.524728
164.905484969904,0.525782
165.017818406532,0.520644
165.13015184316,0.519907
165.242485279788,0.518932
165.354818716416,0.515059
165.467152153044,0.512134
165.579485589672,0.510264
165.6918190263,0.506444
165.804152462928,0.502939
165.916485899556,0.498065
166.028819336184,0.496327
166.141152772812,0.490135
166.25348620944,0.488607
166.365819646068,0.488502
166.478153082696,0.488686
166.590486519324,0.488133
166.702819955952,0.488976
166.81515339258,0.48758
166.927486829208,0.48613
167.039820265836,0.486473
167.152153702464,0.487896
167.264487139092,0.488475
167.37682057572,0.487
167.489154012348,0.488265
167.601487448976,0.48642
167.713820885604,0.486394
167.826154322232,0.48505
167.93848775886,0.488054
168.050821195488,0.488106
168.163154632116,0.485393
168.275488068744,0.487817
168.387821505372,0.484444
168.500154942,0.487474
168.612488378628,0.485498
168.724821815256,0.486394
168.837155251884,0.487
168.949488688512,0.487553
169.06182212514,0.485735
169.174155561768,0.487316
169.286488998396,0.484866
169.398822435024,0.481046
169.511155871652,0.481968
169.62348930828,0.479597
169.735822744908,0.483048
169.848156181536,0.481494
169.960489618164,0.48368
170.072823054792,0.482679
170.18515649142,0.48202
170.297489928048,0.481836
170.409823364676,0.480677
170.522156801304,0.482389
170.634490237932,0.481362
170.74682367456,0.483285
170.859157111188,0.481573
170.971490547816,0.479359
171.083823984444,0.482284
171.196157421072,0.483628
171.3084908577,0.484286
171.420824294328,0.480729
171.533157730956,0.484971
171.645491167584,0.484128
171.757824604212,0.482653
171.87015804084,0.485393
171.982491477468,0.48289
172.094824914096,0.484444
172.207158350724,0.482758
172.319491787352,0.482363
172.43182522398,0.482073
172.544158660608,0.482284
172.656492097236,0.484734
172.768825533864,0.486394
172.881158970492,0.483917
172.99349240712,0.484365
173.105825843748,0.485287
173.218159280376,0.483996
173.330492717004,0.486578
173.442826153632,0.488001
173.55515959026,0.486578
173.667493026888,0.485445
173.779826463516,0.485103
173.892159900144,0.487395
174.004493336772,0.48231
174.1168267734,0.484313
174.229160210028,0.48613
174.341493646656,0.48484
174.453827083284,0.485551
174.566160519912,0.483496
174.67849395654,0.486947
174.790827393168,0.487053
174.903160829796,0.48621
175.015494266424,0.486657
175.127827703052,0.487421
175.24016113968,0.484787
175.352494576308,0.484787
175.464828012936,0.486025
175.577161449564,0.486657
175.689494886192,0.485472
175.80182832282,0.486974
175.914161759448,0.486157
176.026495196076,0.488712
176.138828632704,0.481388
176.251162069332,0.486447
176.36349550596,0.485946
176.475828942588,0.482943
176.588162379216,0.486315
176.700495815844,0.484418
176.812829252472,0.482416
176.9251626891,0.484286
177.037496125728,0.482205
177.149829562356,0.484444
177.262162998984,0.483996
177.374496435612,0.485261
177.48682987224,0.485314
177.599163308868,0.485841
177.711496745496,0.481177
177.823830182124,0.485867
177.936163618752,0.483733
178.04849705538,0.484234
178.160830492008,0.481573
178.273163928636,0.484471
178.385497365264,0.48123
178.497830801892,0.485261
178.61016423852,0.482969
178.722497675148,0.483469
178.834831111776,0.484102
178.947164548404,0.479992
179.059497985032,0.484286
179.17183142166,0.480624
179.284164858288,0.483022
179.396498294916,0.484576
179.508831731544,0.483812
179.621165168172,0.484102
179.7334986048,0.484681
179.845832041428,0.485656
179.958165478056,0.487026
180.070498914684,0.483496
180.182832351312,0.484207
180.29516578794,0.483469
180.407499224568,0.484075
180.519832661196,0.482389
180.632166097824,0.484681
180.744499534452,0.486947
180.85683297108,0.484154
180.969166407708,0.484602
181.081499844336,0.486473
181.193833280964,0.486157
181.306166717592,0.484866
181.41850015422,0.485735
181.530833590848,0.484365
181.643167027476,0.487711
181.755500464104,0.485235
181.867833900732,0.483127
181.98016733736,0.484813
182.092500773988,0.48563
182.204834210616,0.484497
182.317167647244,0.485788
182.429501083872,0.484655
182.5418345205,0.483996
182.654167957128,0.483628
182.766501393756,0.483048
182.878834830384,0.483549
182.991168267012,0.484655
183.10350170364,0.483364
183.215835140268,0.483996
183.328168576896,0.480282
183.440502013524,0.484576
183.552835450152,0.484049
183.66516888678,0.484708
183.777502323408,0.483996
183.889835760036,0.483944
184.002169196664,0.484629
184.114502633292,0.483865
184.22683606992,0.485393
184.339169506548,0.484497
184.451502943176,0.482995
184.563836379804,0.484023
184.676169816432,0.483733
184.78850325306,0.486368
184.900836689688,0.482521
185.013170126316,0.485393
185.125503562944,0.485103
185.237836999572,0.483417
185.3501704362,0.485366
185.462503872828,0.483127
185.574837309456,0.483838
185.687170746084,0.483549
185.799504182712,0.484681
185.91183761934,0.48339
186.024171055968,0.485024
186.136504492596,0.483522
186.248837929224,0.486631
186.361171365852,0.483575
186.47350480248,0.483074
186.585838239108,0.484286
186.698171675736,0.483469
186.810505112364,0.484919
186.922838548992,0.485077
187.03517198562,0.48339
187.147505422248,0.484787
187.259838858876,0.482205
187.372172295504,0.483891
187.484505732132,0.482389
187.59683916876,0.484866
187.709172605388,0.482626
187.821506042016,0.481862
187.933839478644,0.48613
188.046172915272,0.485077
188.1585063519,0.484655
188.270839788528,0.485366
188.383173225156,0.481915
188.495506661784,0.482574
188.607840098412,0.485235
188.72017353504,0.484128
188.832506971668,0.485735
188.944840408296,0.48289
189.057173844924,0.48505
189.169507281552,0.484181
189.28184071818,0.482574
189.394174154808,0.482679
189.506507591436,0.485762
189.618841028064,0.484523
189.731174464692,0.484681
189.84350790132,0.484075
189.955841337948,0.486605
190.068174774576,0.485472
190.180508211204,0.488291
190.292841647832,0.484313
190.40517508446,0.483417
190.517508521088,0.484154
190.629841957716,0.484945
190.742175394344,0.485604
190.854508830972,0.484813
190.9668422676,0.48505
191.079175704228,0.485577
191.191509140856,0.485683
191.303842577484,0.485182
191.416176014112,0.487211
191.52850945074,0.48455
191.640842887368,0.485393
191.753176323996,0.483232
191.865509760624,0.483838
191.977843197252,0.483944
192.09017663388,0.485024
192.202510070508,0.483917
192.314843507136,0.486025
192.427176943764,0.482442
192.539510380392,0.483364
192.65184381702,0.483153
192.764177253648,0.483206
192.876510690276,0.484919
192.988844126904,0.484286
193.101177563532,0.484787
193.21351100016,0.486526
193.325844436788,0.481994
193.438177873416,0.482995
193.550511310044,0.485393
193.662844746672,0.484207
193.7751781833,0.484681
193.887511619928,0.482574
193.999845056556,0.487817
194.112178493184,0.48476
194.224511929812,0.486499
194.33684536644,0.482943
194.449178803068,0.483127
194.561512239696,0.486025
194.673845676324,0.484892
194.786179112952,0.48455
194.89851254958,0.485208
195.010845986208,0.486947
195.123179422836,0.484418
195.235512859464,0.483338
195.347846296092,0.485762
195.46017973272,0.484102
195.572513169348,0.484075
195.684846605976,0.484313
195.797180042604,0.483575
195.909513479232,0.485156
196.02184691586,0.483865
196.134180352488,0.485103
196.246513789116,0.48505
196.358847225744,0.483101
196.471180662372,0.484919
196.583514099,0.482468
196.695847535628,0.482258
196.808180972256,0.485604
196.920514408884,0.483759
197.032847845512,0.486315
197.14518128214,0.484655
197.257514718768,0.483865
197.369848155396,0.484892
197.482181592024,0.48505
197.594515028652,0.484787
197.70684846528,0.484971
197.819181901908,0.483654
197.931515338536,0.482784
198.043848775164,0.484708
198.156182211792,0.486947
198.26851564842,0.484207
198.380849085048,0.483417
198.493182521676,0.485103
198.605515958304,0.48484
198.717849394932,0.483707
198.83018283156,0.483232
198.942516268188,0.485867
199.054849704816,0.48426
199.167183141444,0.484075
199.279516578072,0.482073
199.3918500147,0.484813
199.504183451328,0.485472
199.616516887956,0.483469
199.728850324584,0.482705
199.841183761212,0.485156
199.95351719784,0.482099
200.065850634468,0.485314
200.178184071096,0.484681
200.290517507724,0.485551
200.402850944352,0.485419
200.51518438098,0.483153
200.627517817608,0.483812
200.739851254236,0.482626
200.852184690864,0.483285
200.964518127492,0.48318
201.07685156412,0.486315
201.189185000748,0.484971
201.301518437376,0.484708
201.413851874004,0.483285
201.526185310632,0.485261
201.63851874726,0.48426
201.750852183888,0.484339
201.863185620516,0.485287
201.975519057144,0.482363
202.087852493772,0.486447
202.2001859304,0.48642
202.312519367028,0.484049
202.424852803656,0.48642
202.537186240284,0.487053
202.649519676912,0.483259
202.76185311354,0.484049
202.874186550168,0.484207
202.986519986796,0.48505
203.098853423424,0.486236
203.211186860052,0.483022
203.32352029668,0.484102
203.435853733308,0.484128
203.548187169936,0.48621
203.660520606564,0.483153
203.772854043192,0.482969
203.88518747982,0.487079
203.997520916448,0.483259
204.109854353076,0.482943
204.222187789704,0.485235
204.334521226332,0.484392
204.44685466296,0.48339
204.559188099588,0.48476
204.671521536216,0.484418
204.783854972844,0.483891
204.896188409472,0.485235
205.0085218461,0.485077
205.120855282728,0.485103
205.233188719356,0.483812
205.345522155984,0.482995
205.457855592612,0.485867
205.57018902924,0.48289
205.682522465868,0.483865
205.794855902496,0.48476
205.907189339124,0.48318
206.019522775752,0.486078
206.13185621238,0.482126
206.244189649008,0.484392
206.356523085636,0.487053
206.468856522264,0.483285
206.581189958892,0.484128
206.69352339552,0.485498
206.805856832148,0.482442
206.918190268776,0.483522
207.030523705404,0.486736
207.142857142032,0.487
207.25519057866,0.486578
207.367524015288,0.485024
207.479857451916,0.485604
207.592190888544,0.483338
207.704524325172,0.487132
207.8168577618,0.486552
207.929191198428,0.484365
208.041524635056,0.484655
208.153858071684,0.484497
208.266191508312,0.485314
208.37852494494,0.484523
208.490858381568,0.483022
208.603191818196,0.484102
208.715525254824,0.485709
208.827858691452,0.484892
208.94019212808,0.486183
209.052525564708,0.486868
209.164859001336,0.482521
209.277192437964,0.486078
209.389525874592,0.48484
209.50185931122,0.483469
209.614192747848,0.485498
209.726526184476,0.481757
209.838859621104,0.487369
209.951193057732,0.484418
210.06352649436,0.483917
210.175859930988,0.485129
210.288193367616,0.484339
210.400526804244,0.484708
210.512860240872,0.482442
210.6251936775,0.486921
210.737527114128,0.483206
210.849860550756,0.483996
210.962193987384,0.483259
211.074527424012,0.486552
211.18686086064,0.484866
211.299194297268,0.485445
211.411527733896,0.48534
211.523861170524,0.485182
211.636194607152,0.484523
211.74852804378,0.481757
211.860861480408,0.486789
211.973194917036,0.487053
212.085528353664,0.484945
212.197861790292,0.485235
212.31019522692,0.484313
212.422528663548,0.484945
212.534862100176,0.483074
212.647195536804,0.483812
212.759528973432,0.482574
212.87186241006,0.485867
212.984195846688,0.483891
213.096529283316,0.483259
213.208862719944,0.48476
213.321196156572,0.482916
213.4335295932,0.484339
213.545863029828,0.485208
213.658196466456,0.484471
213.770529903084,0.482837
213.882863339712,0.485366
213.99519677634,0.483628
214.107530212968,0.482389
214.219863649596,0.483707
214.332197086224,0.482758
214.444530522852,0.485156
214.55686395948,0.483838
214.669197396108,0.48484
214.781530832736,0.482574
214.893864269364,0.486368
215.006197705992,0.486051
215.11853114262,0.486157
215.230864579248,0.48455
215.343198015876,0.486289
215.455531452504,0.484497
215.567864889132,0.485604
215.68019832576,0.486578
215.792531762388,0.488686
215.904865199016,0.483074
216.017198635644,0.482758
216.129532072272,0.484998
216.2418655089,0.48426
216.354198945528,0.483601
216.466532382156,0.486341
216.578865818784,0.483311
216.691199255412,0.48505
216.80353269204,0.485762
216.915866128668,0.486051
217.028199565296,0.485604
217.140533001924,0.482679
217.252866438552,0.483628
217.36519987518,0.485419
217.477533311808,0.484313
217.589866748436,0.484075
217.702200185064,0.48534
217.814533621692,0.484602
217.92686705832,0.484813
218.039200494948,0.483259
218.151533931576,0.485393
218.263867368204,0.48426
218.376200804832,0.483786
218.48853424146,0.483733
218.600867678088,0.483733
218.713201114716,0.484602
218.825534551344,0.483232
218.937867987972,0.483549
219.0502014246,0.484471
219.162534861228,0.483996
219.274868297856,0.482205
219.387201734484,0.483707
219.499535171112,0.48484
219.61186860774,0.487
219.724202044368,0.485419
219.836535480996,0.484945
219.948868917624,0.486315
220.061202354252,0.484629
220.17353579088,0.485182
220.285869227508,0.485893
220.398202664136,0.48505
220.510536100764,0.481941
220.622869537392,0.48563
220.73520297402,0.485419
220.847536410648,0.485577
220.959869847276,0.485577
221.072203283904,0.484708
221.184536720532,0.48455
221.29687015716,0.483522
221.409203593788,0.483206
221.521537030416,0.483549
221.633870467044,0.484365
221.746203903672,0.485182
221.8585373403,0.483812
221.970870776928,0.48534
222.083204213556,0.483364
222.195537650184,0.487553
222.307871086812,0.483496
222.42020452344,0.486078
222.532537960068,0.488291
222.644871396696,0.483522
222.757204833324,0.487421
222.869538269952,0.484286
222.98187170658,0.484392
223.094205143208,0.485551
223.206538579836,0.483759
223.318872016464,0.484023
223.431205453092,0.482363
223.54353888972,0.484497
223.655872326348,0.485735
223.768205762976,0.484523
223.880539199604,0.482784
223.992872636232,0.485604
224.10520607286,0.486183
224.217539509488,0.485129
224.329872946116,0.485024
224.442206382744,0.485472
224.554539819372,0.482811
224.666873256,0.486526
224.779206692628,0.486974
224.891540129256,0.481994
225.003873565884,0.485287
225.116207002512,0.485972
225.22854043914,0.484629
225.340873875768,0.484892
225.453207312396,0.48484
225.565540749024,0.48505
225.677874185652,0.48534
225.79020762228,0.481862
225.902541058908,0.483996
226.014874495536,0.484102
226.127207932164,0.484102
226.239541368792,0.484945
226.35187480542,0.483417
226.464208242048,0.484919
226.576541678676,0.48484
226.688875115304,0.48505
226.801208551932,0.485129
226.91354198856,0.483759
227.025875425188,0.484787
227.138208861816,0.485498
227.250542298444,0.484313
227.362875735072,0.484444
227.4752091717,0.48152
227.587542608328,0.487026
227.699876044956,0.482811
227.812209481584,0.482099
227.924542918212,0.48426
228.03687635484,0.483628
228.149209791468,0.485445
228.261543228096,0.482864
228.373876664724,0.48397
228.486210101352,0.483206
228.59854353798,0.487342
228.710876974608,0.482389
228.823210411236,0.485762
228.935543847864,0.484392
229.047877284492,0.484313
229.16021072112,0.483838
229.272544157748,0.484523
229.384877594376,0.483285
229.497211031004,0.484128
229.609544467632,0.487026
229.72187790426,0.482995
229.834211340888,0.485208
229.946544777516,0.487369
230.058878214144,0.483522
230.171211650772,0.481994
230.2835450874,0.484181
230.395878524028,0.486605
230.508211960656,0.486289
230.620545397284,0.48231
230.732878833912,0.486183
230.84521227054,0.487896
230.957545707168,0.483206
231.069879143796,0.482389
231.182212580424,0.484813
231.294546017052,0.482943
231.40687945368,0.484418
231.519212890308,0.485735
231.631546326936,0.482653
231.743879763564,0.485235
231.856213200192,0.485604
231.96854663682,0.486526
232.080880073448,0.485156
232.193213510076,0.482205
232.305546946704,0.484154
232.417880383332,0.484971
232.53021381996,0.483838
232.642547256588,0.485261
232.754880693216,0.485893
232.867214129844,0.484734
232.979547566472,0.48484
233.0918810031,0.483575
233.204214439728,0.484866
233.316547876356,0.484576
233.428881312984,0.485683
233.541214749612,0.483101
233.65354818624,0.485024
233.765881622868,0.483443
233.878215059496,0.484866
233.990548496124,0.482521
234.102881932752,0.484049
234.21521536938,0.485999
234.327548806008,0.486736
234.439882242636,0.484998
234.552215679264,0.485366
234.664549115892,0.483364
234.77688255252,0.483733
234.889215989148,0.483074
235.001549425776,0.484154
235.113882862404,0.484919
235.226216299032,0.48368
235.33854973566,0.482837
235.450883172288,0.484049
235.563216608916,0.483707
235.675550045544,0.483443
235.787883482172,0.48426
235.9002169188,0.48368
236.012550355428,0.484945
236.124883792056,0.485445
236.237217228684,0.48318
236.349550665312,0.485841
236.46188410194,0.482047
236.574217538568,0.484919
236.686550975196,0.483364
236.798884411824,0.483865
236.911217848452,0.484444
237.02355128508,0.484497
237.135884721708,0.487237
237.248218158336,0.484629
237.360551594964,0.484813
237.472885031592,0.485024
237.58521846822,0.486368
237.697551904848,0.486578
237.809885341476,0.485814
237.922218778104,0.484365
238.034552214732,0.483786
238.14688565136,0.485999
238.259219087988,0.484681
238.371552524616,0.483917
238.483885961244,0.483865
238.596219397872,0.484049
238.7085528345,0.484945
238.820886271128,0.483654
238.933219707756,0.485261
239.045553144384,0.485604
239.157886581012,0.484049
239.27022001764,0.48368
239.382553454268,0.483865
239.494886890896,0.483944
239.607220327524,0.483944
239.719553764152,0.483101
239.83188720078,0.483074
239.944220637408,0.484471
240.056554074036,0.484602
240.168887510664,0.483469
240.281220947292,0.485683
240.39355438392,0.48476
240.505887820548,0.481915
240.618221257176,0.485656
240.730554693804,0.482943
240.842888130432,0.482152
240.95522156706,0.485445
241.067555003688,0.484945
241.179888440316,0.48476
241.292221876944,0.485077
241.404555313572,0.485551
241.5168887502,0.485551
241.629222186828,0.48368
241.741555623456,0.484102
241.853889060084,0.486104
241.966222496712,0.48613
242.07855593334,0.483944
242.190889369968,0.485683
242.303222806596,0.484313
242.415556243224,0.485156
242.527889679852,0.48426
242.64022311648,0.483522
242.752556553108,0.484945
242.864889989736,0.485129
242.977223426364,0.484392
243.089556862992,0.483891
243.20189029962,0.483917
243.314223736248,0.484075
243.426557172876,0.486736
243.538890609504,0.485182
243.651224046132,0.483786
243.76355748276,0.483048
243.875890919388,0.4826
243.988224356016,0.485656
244.100557792644,0.484471
244.212891229272,0.483996
244.3252246659,0.485261
244.437558102528,0.48484
244.549891539156,0.485445
244.662224975784,0.481704
244.774558412412,0.485129
244.88689184904,0.483891
244.999225285668,0.485314
245.111558722296,0.483496
245.223892158924,0.483232
245.336225595552,0.483786
245.44855903218,0.480861
245.560892468808,0.485893
245.673225905436,0.48505
245.785559342064,0.481862
245.897892778692,0.48289
246.01022621532,0.482073
246.122559651948,0.484734
246.234893088576,0.485287
246.347226525204,0.482653
246.459559961832,0.481441
246.57189339846,0.484734
246.684226835088,0.484892
246.796560271716,0.483654
246.908893708344,0.485709
247.021227144972,0.484392
247.1335605816,0.483838
247.245894018228,0.485314
247.358227454856,0.483232
247.470560891484,0.484629
247.582894328112,0.48642
247.69522776474,0.484681
247.807561201368,0.482653
247.919894637996,0.482679
248.032228074624,0.484234
248.144561511252,0.484919
248.25689494788,0.484365
248.369228384508,0.485551
248.481561821136,0.483786
248.593895257764,0.484576
248.706228694392,0.483786
248.81856213102,0.484602
248.930895567648,0.482758
249.043229004276,0.484629
249.155562440904,0.486763
249.267895877532,0.483048
249.38022931416,0.484497
249.492562750788,0.485182
249.604896187416,0.482047
249.717229624044,0.486552
249.829563060672,0.485867
249.9418964973,0.486236
250.054229933928,0.482574
250.166563370556,0.484444
250.278896807184,0.482811
250.391230243812,0.482864
250.50356368044,0.481414
250.615897117068,0.48642
250.728230553696,0.485393
250.840563990324,0.485077
250.952897426952,0.484919
251.06523086358,0.484418
251.177564300208,0.484313
251.289897736836,0.485709
251.402231173464,0.484207
251.514564610092,0.483232
251.62689804672,0.485103
251.739231483348,0.483443
251.851564919976,0.483759
251.963898356604,0.486789
252.076231793232,0.485893
252.18856522986,0.486815
252.300898666488,0.483417
252.413232103116,0.485525
252.525565539744,0.48426
252.637898976372,0.48505
252.750232413,0.484497
252.862565849628,0.484523
252.974899286256,0.484971
253.087232722884,0.483917
253.199566159512,0.484392
253.31189959614,0.484181
253.424233032768,0.485287
253.536566469396,0.480571
253.648899906024,0.486473
253.761233342652,0.484655
253.87356677928,0.484234
253.985900215908,0.487079
254.098233652536,0.485208
254.210567089164,0.484919
254.322900525792,0.48476
254.43523396242,0.483549
254.547567399048,0.486183
254.659900835676,0.484734
254.772234272304,0.482521
254.884567708932,0.48202
254.99690114556,0.482864
255.109234582188,0.48289
255.221568018816,0.483628
255.333901455444,0.482495
255.446234892072,0.485683
255.5585683287,0.48613
255.670901765328,0.48621
255.783235201956,0.482916
255.895568638584,0.482073
256.007902075212,0.483338
256.12023551184,0.48671
256.232568948468,0.484919
256.344902385096,0.484049
256.457235821724,0.485208
256.569569258352,0.483127
256.68190269498,0.483996
256.794236131608,0.485182
256.906569568236,0.483786
257.018903004864,0.484471
257.131236441492,0.484681
257.24356987812,0.485103
257.355903314748,0.483522
257.468236751376,0.483364
257.580570188004,0.485814
257.692903624632,0.485788
257.80523706126,0.484655
257.917570497888,0.487316
258.029903934516,0.48368
258.142237371144,0.484313
258.254570807772,0.484681
258.3669042444,0.484075
258.479237681028,0.484102
258.591571117656,0.484154
258.703904554284,0.483364
258.816237990912,0.482969
258.92857142754,0.485393
259.040904864168,0.485604
259.153238300796,0.482626
259.265571737424,0.483259
259.377905174052,0.483654
259.49023861068,0.483733
259.602572047308,0.486552
259.714905483936,0.486684
259.827238920564,0.484234
259.939572357192,0.485261
260.05190579382,0.484418
260.164239230448,0.484207
260.276572667076,0.484998
260.388906103704,0.483549
260.501239540332,0.485156
260.61357297696,0.48426
260.725906413588,0.483153
260.838239850216,0.48289
260.950573286844,0.484181
261.062906723472,0.483917
261.1752401601,0.484128
261.287573596728,0.483838
261.399907033356,0.484049
261.512240469984,0.485604
261.624573906612,0.48339
261.73690734324,0.48671
261.849240779868,0.486078
261.961574216496,0.48368
262.073907653124,0.484576
262.186241089752,0.484154
262.29857452638,0.483338
262.410907963008,0.485156
262.523241399636,0.485604
262.635574836264,0.48289
262.747908272892,0.485129
262.86024170952,0.484919
262.972575146148,0.48397
263.084908582776,0.484708
263.197242019404,0.484207
263.309575456032,0.487948
263.42190889266,0.4826
263.534242329288,0.48534
263.646575765916,0.481678
263.758909202544,0.483759
263.871242639172,0.485445
263.9835760758,0.481731
264.095909512428,0.483496
264.208242949056,0.48397
264.320576385684,0.483259
264.432909822312,0.484787
264.54524325894,0.487448
264.657576695568,0.483996
264.769910132196,0.486078
264.882243568824,0.483259
264.994577005452,0.486025
265.10691044208,0.485656
265.219243878708,0.485814
265.331577315336,0.482837
265.443910751964,0.486341
265.556244188592,0.483338
265.66857762522,0.48613
265.780911061848,0.483259
265.893244498476,0.484866
266.005577935104,0.485867
266.117911371732,0.483575
266.23024480836,0.481941
266.342578244988,0.48455
266.454911681616,0.487606
266.567245118244,0.483865
266.679578554872,0.486552
266.7919119915,0.484049
266.904245428128,0.48671
267.016578864756,0.483601
267.128912301384,0.483022
267.241245738012,0.488396
267.35357917464,0.483259
267.465912611268,0.484655
267.578246047896,0.48339
267.690579484524,0.482758
267.802912921152,0.483022
267.91524635778,0.484471
268.027579794408,0.485419
268.139913231036,0.482969
268.252246667664,0.4875
268.364580104292,0.48476
268.47691354092,0.483074
268.589246977548,0.483101
268.701580414176,0.484049
268.813913850804,0.484339
268.926247287432,0.484945
269.03858072406,0.483364
269.150914160688,0.484734
269.263247597316,0.483127
269.375581033944,0.484655
269.487914470572,0.48476
269.6002479072,0.485735
269.712581343828,0.481757
269.824914780456,0.483759
269.937248217084,0.483628
270.049581653712,0.481467
270.16191509034,0.484207
270.274248526968,0.48621
270.386581963596,0.483364
270.498915400224,0.484787
270.611248836852,0.485709
270.72358227348,0.483759
270.835915710108,0.484787
270.948249146736,0.485656
271.060582583364,0.48563
271.172916019992,0.485683
271.28524945662,0.484945
271.397582893248,0.48339
271.509916329876,0.485287
271.622249766504,0.487342
271.734583203132,0.483891
271.84691663976,0.484497
271.959250076388,0.483311
272.071583513016,0.484787
272.183916949644,0.48455
272.296250386272,0.487316
272.4085838229,0.485103
272.520917259528,0.484655
272.633250696156,0.48455
272.745584132784,0.483733
272.857917569412,0.484154
272.97025100604,0.482284
273.082584442668,0.48484
273.194917879296,0.482073
273.307251315924,0.483733
273.419584752552,0.485577
273.53191818918,0.485788
273.644251625808,0.485445
273.756585062436,0.483469
273.868918499064,0.483522
273.981251935692,0.482811
274.09358537232,0.484708
274.205918808948,0.482442
274.318252245576,0.483311
274.430585682204,0.484629
274.542919118832,0.486025
274.65525255546,0.484866
274.767585992088,0.483074
274.879919428716,0.485709
274.992252865344,0.485999
275.104586301972,0.485814
275.2169197386,0.48642
275.329253175228,0.484207
275.441586611856,0.484787
275.553920048484,0.486631
275.666253485112,0.48476
275.77858692174,0.484286
275.890920358368,0.485472
276.003253794996,0.48397
276.115587231624,0.484418
276.227920668252,0.481019
276.34025410488,0.485709
276.452587541508,0.483496
276.564920978136,0.485735
276.677254414764,0.484392
276.789587851392,0.48231
276.90192128802,0.484339
277.014254724648,0.484655
277.126588161276,0.483996
277.238921597904,0.482152
277.351255034532,0.483127
277.46358847116,0.485208
277.575921907788,0.484655
277.688255344416,0.483443
277.800588781044,0.483496
277.912922217672,0.484286
278.0252556543,0.488054
278.137589090928,0.484365
278.249922527556,0.486499
278.362255964184,0.485103
278.474589400812,0.482916
278.58692283744,0.483865
278.699256274068,0.484049
278.811589710696,0.483917
278.923923147324,0.483074
279.036256583952,0.485999
279.14859002058,0.484365
279.260923457208,0.48613
279.373256893836,0.486974
279.485590330464,0.485077
279.597923767092,0.487184
279.71025720372,0.486315
279.822590640348,0.486473
279.934924076976,0.485287
280.047257513604,0.484813
280.159590950232,0.485314
280.27192438686,0.483496
280.384257823488,0.486447
280.496591260116,0.483865
280.608924696744,0.483917
280.721258133372,0.485525
280.83359157,0.484971
280.945925006628,0.483812
281.058258443256,0.485208
281.170591879884,0.487053
281.282925316512,0.483232
281.39525875314,0.483786
281.507592189768,0.483759
281.619925626396,0.483654
281.732259063024,0.481994
281.844592499652,0.484866
281.95692593628,0.484892
282.069259372908,0.484576
282.181592809536,0.483443
282.293926246164,0.483575
282.406259682792,0.485841
282.51859311942,0.484365
282.630926556048,0.484313
282.743259992676,0.485156
282.855593429304,0.48231
282.967926865932,0.482574
283.08026030256,0.485261
283.192593739188,0.483206
283.304927175816,0.484892
283.417260612444,0.485498
283.529594049072,0.484866
283.6419274857,0.486974
283.754260922328,0.483206
283.866594358956,0.486025
283.978927795584,0.485946
284.091261232212,0.484945
284.20359466884,0.486315
284.315928105468,0.48455
284.428261542096,0.484945
284.540594978724,0.484128
284.652928415352,0.486631
284.76526185198,0.486394
284.877595288608,0.484365
284.989928725236,0.48476
285.102262161864,0.486947
285.214595598492,0.484602
285.32692903512,0.48339
285.439262471748,0.485683
285.551595908376,0.484919
285.663929345004,0.485788
285.776262781632,0.483865
285.88859621826,0.485709
286.000929654888,0.48505
286.113263091516,0.482521
286.225596528144,0.483707
286.337929964772,0.485129
286.4502634014,0.483707
286.562596838028,0.482653
286.674930274656,0.485129
286.787263711284,0.483127
286.899597147912,0.485999
287.01193058454,0.485129
287.124264021168,0.482784
287.236597457796,0.48181
287.348930894424,0.483206
287.461264331052,0.483996
287.57359776768,0.482732
287.685931204308,0.483944
287.798264640936,0.482626
287.910598077564,0.484971
288.022931514192,0.484892
288.13526495082,0.483338
288.247598387448,0.484181
288.359931824076,0.486815
288.472265260704,0.48592
288.584598697332,0.484418
288.69693213396,0.484023
288.809265570588,0.483259
288.921599007216,0.484392
289.033932443844,0.484602
289.146265880472,0.484049
289.2585993171,0.48621
289.370932753728,0.483496
289.483266190356,0.484418
289.595599626984,0.482547
289.707933063612,0.485525
289.82026650024,0.485525
289.932599936868,0.485841
290.044933373496,0.483549
290.157266810124,0.485445
290.269600246752,0.484945
290.38193368338,0.485235
290.494267120008,0.485867
290.606600556636,0.483996
290.718933993264,0.483654
290.831267429892,0.482705
290.94360086652,0.483311
291.055934303148,0.482732
291.168267739776,0.485604
291.280601176404,0.484102
291.392934613032,0.485287
291.50526804966,0.484444
291.617601486288,0.482626
291.729934922916,0.484181
291.842268359544,0.486394
291.954601796172,0.482916
292.0669352328,0.485525
292.179268669428,0.481388
292.291602106056,0.485551
292.403935542684,0.485472
292.516268979312,0.485208
292.62860241594,0.486868
292.740935852568,0.483496
292.853269289196,0.486789
292.965602725824,0.485182
293.077936162452,0.486605
293.19026959908,0.485366
293.302603035708,0.487448
293.414936472336,0.484866
293.527269908964,0.486051
293.639603345592,0.485709
293.75193678222,0.482969
293.864270218848,0.485024
293.976603655476,0.483707
294.088937092104,0.483364
294.201270528732,0.484708
294.31360396536,0.482205
294.425937401988,0.486341
294.538270838616,0.482969
294.650604275244,0.483575
294.762937711872,0.486921
294.8752711485,0.483575
294.987604585128,0.484234
295.099938021756,0.482284
295.212271458384,0.482784
295.324604895012,0.482152
295.43693833164,0.484392
295.549271768268,0.485498
295.661605204896,0.485419
295.773938641524,0.484629
295.886272078152,0.483469
295.99860551478,0.486157
296.110938951408,0.484945
296.223272388036,0.484919
296.335605824664,0.484234
296.447939261292,0.482784
296.56027269792,0.484576
296.672606134548,0.484523
296.784939571176,0.482969
296.897273007804,0.484681
297.009606444432,0.484892
297.12193988106,0.485077
297.234273317688,0.480361
297.346606754316,0.483996
297.458940190944,0.485366
297.571273627572,0.484154
297.6836070642,0.485604
297.795940500828,0.483786
297.908273937456,0.48621
298.020607374084,0.485287
298.132940810712,0.484181
298.24527424734,0.483206
298.357607683968,0.483469
298.469941120596,0.482943
298.582274557224,0.48289
298.694607993852,0.484734
298.80694143048,0.482758
298.919274867108,0.487
299.031608303736,0.486078
299.143941740364,0.484154
299.256275176992,0.482784
299.36860861362,0.483549
299.480942050248,0.481941
299.593275486876,0.482995
299.705608923504,0.484128
299.817942360132,0.484629
299.93027579676,0.484866
300.042609233388,0.487237
300.154942670016,0.485393
300.267276106644,0.484181
300.379609543272,0.485103
300.4919429799,0.481678
300.604276416528,0.484866
300.716609853156,0.484602
300.828943289784,0.484207
300.941276726412,0.487105
301.05361016304,0.484234
301.165943599668,0.485762
301.278277036296,0.485129
301.390610472924,0.483733
301.502943909552,0.483891
301.61527734618,0.483101
301.727610782808,0.482758
301.839944219436,0.484181
301.952277656064,0.485841
302.064611092692,0.487263
302.17694452932,0.484365
302.289277965948,0.485946
302.401611402576,0.486605
302.513944839204,0.482442
302.626278275832,0.482363
302.73861171246,0.483733
302.850945149088,0.484813
302.963278585716,0.484998
303.075612022344,0.484181
303.187945458972,0.486552
303.3002788956,0.486104
303.412612332228,0.485472
303.524945768856,0.482152
303.637279205484,0.487316
303.749612642112,0.484708
303.86194607874,0.484734
303.974279515368,0.484444
304.086612951996,0.485208
304.198946388624,0.482916
304.311279825252,0.484339
304.42361326188,0.482943
304.535946698508,0.48484
304.648280135136,0.484418
304.760613571764,0.485103
304.872947008392,0.48534
304.98528044502,0.484998
305.097613881648,0.483443
305.209947318276,0.485366
305.322280754904,0.482995
305.434614191532,0.485999
305.54694762816,0.484471
305.659281064788,0.487922
305.771614501416,0.484365
305.883947938044,0.486473
305.996281374672,0.488502
306.1086148113,0.485551
306.220948247928,0.484602
306.333281684556,0.483575
306.445615121184,0.484418
306.557948557812,0.485709
306.67028199444,0.487817
306.782615431068,0.482705
306.894948867696,0.484629
307.007282304324,0.484708
307.119615740952,0.484576
307.23194917758,0.48397
307.344282614208,0.483759
307.456616050836,0.485287
307.568949487464,0.486078
307.681282924092,0.484892
307.79361636072,0.485024
307.905949797348,0.48642
308.018283233976,0.485472
308.130616670604,0.483259
308.242950107232,0.483443
308.35528354386,0.485604
308.467616980488,0.48484
308.579950417116,0.483707
308.692283853744,0.485182
308.804617290372,0.483733
308.916950727,0.483153
309.029284163628,0.483838
309.141617600256,0.48455
309.253951036884,0.482653
309.366284473512,0.487132
309.47861791014,0.485709
309.590951346768,0.483628
309.703284783396,0.484813
309.815618220024,0.485208
309.927951656652,0.483601
310.04028509328,0.482468
310.152618529908,0.483022
310.264951966536,0.484154
310.377285403164,0.487896
310.489618839792,0.482258
310.60195227642,0.483496
310.714285713048,0.484681
310.826619149676,0.485735
310.938952586304,0.484207
311.051286022932,0.486447
311.16361945956,0.484919
311.275952896188,0.484919
311.388286332816,0.485577
311.500619769444,0.482337
311.612953206072,0.484523
311.7252866427,0.483891
311.837620079328,0.488396
311.949953515956,0.48368
312.062286952584,0.485867
312.174620389212,0.484471
312.28695382584,0.485393
312.399287262468,0.484866
312.511620699096,0.483707
312.623954135724,0.483891
312.736287572352,0.485551
312.84862100898,0.484181
312.960954445608,0.487
313.073287882236,0.484813
313.185621318864,0.484154
313.297954755492,0.485577
313.41028819212,0.483944
313.522621628748,0.482864
313.634955065376,0.486104
313.747288502004,0.483522
313.859621938632,0.482521
313.97195537526,0.483944
314.084288811888,0.482468
314.196622248516,0.484971
314.308955685144,0.486104
314.421289121772,0.488396
314.5336225584,0.485182
314.645955995028,0.484866
314.758289431656,0.483917
314.870622868284,0.485525
314.982956304912,0.483074
315.09528974154,0.484787
315.207623178168,0.482574
315.319956614796,0.485762
315.432290051424,0.486289
315.544623488052,0.48592
315.65695692468,0.486526
315.769290361308,0.484207
315.881623797936,0.486684
315.993957234564,0.48476
316.106290671192,0.485366
316.21862410782,0.488581
316.330957544448,0.483996
316.443290981076,0.483338
316.555624417704,0.484049
316.667957854332,0.485999
316.78029129096,0.485235
316.892624727588,0.485445
317.004958164216,0.483733
317.117291600844,0.484313
317.229625037472,0.484075
317.3419584741,0.485893
317.454291910728,0.486341
317.566625347356,0.485287
317.678958783984,0.485208
317.791292220612,0.484523
317.90362565724,0.483101
318.015959093868,0.486078
318.128292530496,0.483944
318.240625967124,0.484945
318.352959403752,0.486684
318.46529284038,0.487211
318.577626277008,0.483733
318.689959713636,0.484787
318.802293150264,0.486236
318.914626586892,0.487211
319.02696002352,0.48426
319.139293460148,0.485366
319.251626896776,0.485077
319.363960333404,0.485182
319.476293770032,0.483549
319.58862720666,0.484023
319.700960643288,0.48505
319.813294079916,0.484655
319.925627516544,0.483733
320.037960953172,0.486736
320.1502943898,0.485551
320.262627826428,0.484049
320.374961263056,0.484787
320.487294699684,0.486499
320.599628136312,0.483944
320.71196157294,0.4826
320.824295009568,0.486262
320.936628446196,0.483074
321.048961882824,0.483865
321.161295319452,0.483259
321.27362875608,0.48484
321.385962192708,0.487896
321.498295629336,0.485972
321.610629065964,0.485445
321.722962502592,0.483153
321.83529593922,0.487263
321.947629375848,0.486025
322.059962812476,0.48426
322.172296249104,0.482363
322.284629685732,0.484154
322.39696312236,0.481889
322.509296558988,0.481678
322.621629995616,0.485314
322.733963432244,0.482811
322.846296868872,0.484154
322.9586303055,0.485604
323.070963742128,0.485656
323.183297178756,0.485129
323.295630615384,0.485841
323.407964052012,0.485709
323.52029748864,0.486289
323.632630925268,0.484787
323.744964361896,0.483443
323.857297798524,0.48592
323.969631235152,0.486736
324.08196467178,0.48426
324.194298108408,0.484365
324.306631545036,0.484023
324.418964981664,0.483838
324.531298418292,0.485656
324.64363185492,0.485024
324.755965291548,0.484023
324.868298728176,0.484207
324.980632164804,0.483865
325.092965601432,0.484392
325.20529903806,0.484866
325.317632474688,0.485261
325.429965911316,0.482547
325.542299347944,0.485129
325.654632784572,0.48534
325.7669662212,0.482784
325.879299657828,0.485103
325.991633094456,0.485709
326.103966531084,0.484919
326.216299967712,0.485735
326.32863340434,0.485103
326.440966840968,0.483549
326.553300277596,0.4826
326.665633714224,0.48484
326.777967150852,0.485235
326.89030058748,0.486578
327.002634024108,0.484866
327.114967460736,0.486684
327.227300897364,0.482337
327.339634333992,0.485103
327.45196777062,0.483865
327.564301207248,0.48426
327.676634643876,0.48231
327.788968080504,0.484154
327.901301517132,0.488133
328.01363495376,0.483654
328.125968390388,0.485946
328.238301827016,0.481573
328.350635263644,0.486974
328.462968700272,0.484207
328.5753021369,0.486315
328.687635573528,0.481836
328.799969010156,0.484102
328.912302446784,0.483917
329.024635883412,0.485867
329.13696932004,0.486157
329.249302756668,0.481941
329.361636193296,0.484708
329.473969629924,0.484075
329.586303066552,0.483127
329.69863650318,0.48563
329.810969939808,0.48455
329.923303376436,0.485208
330.035636813064,0.484075
330.147970249692,0.484602
330.26030368632,0.48534
330.372637122948,0.48758
330.484970559576,0.484523
330.597303996204,0.486341
330.709637432832,0.484734
330.82197086946,0.48318
330.934304306088,0.485867
331.046637742716,0.483022
331.158971179344,0.48671
331.271304615972,0.483733
331.3836380526,0.483417
331.495971489228,0.48621
331.608304925856,0.485472
331.720638362484,0.482205
331.832971799112,0.48563
331.94530523574,0.485972
332.057638672368,0.485235
332.169972108996,0.481599
332.282305545624,0.482837
332.394638982252,0.48426
332.50697241888,0.484787
332.619305855508,0.482258
332.731639292136,0.48426
332.843972728764,0.484418
332.956306165392,0.481362
333.06863960202,0.484602
333.180973038648,0.486315
333.293306475276,0.483628
333.405639911904,0.486974
333.517973348532,0.484286
333.63030678516,0.485551
333.742640221788,0.482337
333.854973658416,0.483917
333.967307095044,0.484207
334.079640531672,0.484313
334.1919739683,0.484866
334.304307404928,0.484523
334.416640841556,0.485814
334.528974278184,0.486473
334.641307714812,0.48621
334.75364115144,0.486078
334.865974588068,0.48592
334.978308024696,0.484919
335.090641461324,0.483575
335.202974897952,0.48592
335.31530833458,0.484813
335.427641771208,0.484471
335.539975207836,0.484787
335.652308644464,0.483364
335.764642081092,0.485972
335.87697551772,0.484234
335.989308954348,0.483101
336.101642390976,0.483891
336.213975827604,0.485551
336.326309264232,0.485762
336.43864270086,0.484945
336.550976137488,0.483496
336.663309574116,0.48426
336.775643010744,0.484339
336.887976447372,0.483259
337.000309884,0.48505
337.112643320628,0.485129
337.224976757256,0.483469
337.337310193884,0.484787
337.449643630512,0.483232
337.56197706714,0.487237
337.674310503768,0.484523
337.786643940396,0.485841
337.898977377024,0.48339
338.011310813652,0.485946
338.12364425028,0.483074
338.235977686908,0.486763
338.348311123536,0.482337
338.460644560164,0.485525
338.572977996792,0.483786
338.68531143342,0.482258
338.797644870048,0.48613
338.909978306676,0.483443
339.022311743304,0.487553
339.134645179932,0.487
339.24697861656,0.483733
339.359312053188,0.483338
339.471645489816,0.484392
339.583978926444,0.485762
339.696312363072,0.483522
339.8086457997,0.484813
339.920979236328,0.48231
340.033312672956,0.480492
340.145646109584,0.481573
340.257979546212,0.482626
340.37031298284,0.481625
340.482646419468,0.481599
340.594979856096,0.484207
340.707313292724,0.482784
340.819646729352,0.485551
340.93198016598,0.485762
341.044313602608,0.484471
341.156647039236,0.484181
341.268980475864,0.484866
341.381313912492,0.486578
341.49364734912,0.484339
341.605980785748,0.484049
341.718314222376,0.484708
341.830647659004,0.487527
341.942981095632,0.484629
342.05531453226,0.484576
342.167647968888,0.486051
342.279981405516,0.48534
342.392314842144,0.485735
342.504648278772,0.485208
342.6169817154,0.483074
342.729315152028,0.483443
342.841648588656,0.48592
342.953982025284,0.485709
343.066315461912,0.486368
343.17864889854,0.482864
343.290982335168,0.484049
343.403315771796,0.482916
343.515649208424,0.484075
343.627982645052,0.485525
343.74031608168,0.486315
343.852649518308,0.484471
343.964982954936,0.480782
344.077316391564,0.486736
344.189649828192,0.48505
344.30198326482,0.481783
344.414316701448,0.484154
344.526650138076,0.483549
344.638983574704,0.485867
344.751317011332,0.482758
344.86365044796,0.48563
344.975983884588,0.48339
345.088317321216,0.482916
345.200650757844,0.485972
345.312984194472,0.484998
345.4253176311,0.485208
345.537651067728,0.484497
345.649984504356,0.48534
345.762317940984,0.484075
345.874651377612,0.485235
345.98698481424,0.485551
346.099318250868,0.487026
346.211651687496,0.48426
346.323985124124,0.487105
346.436318560752,0.480782
346.54865199738,0.482337
346.660985434008,0.484418
346.773318870636,0.485182
346.885652307264,0.484919
346.997985743892,0.483812
347.11031918052,0.484497
347.222652617148,0.481599
347.334986053776,0.48318
347.447319490404,0.486025
347.559652927032,0.484892
347.67198636366,0.485393
347.784319800288,0.485788
347.896653236916,0.483733
348.008986673544,0.486078
348.121320110172,0.488554
348.2336535468,0.483338
348.345986983428,0.484892
348.458320420056,0.482995
348.570653856684,0.484365
348.682987293312,0.481019
348.79532072994,0.484128
348.907654166568,0.485235
349.019987603196,0.48181
349.132321039824,0.48339
349.244654476452,0.483469
349.35698791308,0.482837
349.469321349708,0.486289
349.581654786336,0.486842
349.693988222964,0.483443
349.806321659592,0.48505
349.91865509622,0.485525
350.030988532848,0.485024
350.143321969476,0.484576
350.255655406104,0.484102
350.367988842732,0.485103
350.48032227936,0.483285
350.592655715988,0.485946
350.704989152616,0.482389
350.817322589244,0.485472
350.929656025872,0.482468
351.0419894625,0.485814
351.154322899128,0.483733
351.266656335756,0.486368
351.378989772384,0.484471
351.491323209012,0.486684
351.60365664564,0.483891
351.715990082268,0.484576
351.828323518896,0.484734
351.940656955524,0.481757
352.052990392152,0.483101
352.16532382878,0.482547
352.277657265408,0.483443
352.389990702036,0.483232
352.502324138664,0.486394
352.614657575292,0.484523
352.72699101192,0.485445
352.839324448548,0.484181
352.951657885176,0.483311
353.063991321804,0.48484
353.176324758432,0.4826
353.28865819506,0.482784
353.400991631688,0.484234
353.513325068316,0.483733
353.625658504944,0.482495
353.737991941572,0.487079
353.8503253782,0.484154
353.962658814828,0.48426
354.074992251456,0.483074
354.187325688084,0.483338
354.299659124712,0.482837
354.41199256134,0.485103
354.524325997968,0.48534
354.636659434596,0.482126
354.748992871224,0.483469
354.861326307852,0.483575
354.97365974448,0.483865
355.085993181108,0.483338
355.198326617736,0.482705
355.310660054364,0.485788
355.422993490992,0.484919
355.53532692762,0.486789
355.647660364248,0.484286
355.759993800876,0.487448
355.872327237504,0.484734
355.984660674132,0.485577
356.09699411076,0.481283
356.209327547388,0.483838
356.321660984016,0.485129
356.433994420644,0.48289
356.546327857272,0.485841
356.6586612939,0.483812
356.770994730528,0.48476
356.883328167156,0.485103
356.995661603784,0.485366
357.107995040412,0.483812
357.22032847704,0.483496
357.332661913668,0.485735
357.444995350296,0.483759
357.557328786924,0.484392
357.669662223552,0.484734
357.78199566018,0.483944
357.894329096808,0.485867
358.006662533436,0.484892
358.118995970064,0.482916
358.231329406692,0.484392
358.34366284332,0.482442
358.455996279948,0.483469
358.568329716576,0.48484
358.680663153204,0.482705
358.792996589832,0.482126
358.90533002646,0.484602
359.017663463088,0.486236
359.129996899716,0.484655
359.242330336344,0.48289
359.354663772972,0.484286
359.4669972096,0.483838
359.579330646228,0.483153
359.691664082856,0.480835
359.803997519484,0.484207
359.916330956112,0.482231
360.02866439274,0.48318
360.140997829368,0.484998
360.253331265996,0.485235
360.365664702624,0.485182
360.477998139252,0.483469
360.59033157588,0.485445
360.702665012508,0.485314
360.814998449136,0.486578
360.927331885764,0.483759
361.039665322392,0.48613
361.15199875902,0.484023
361.264332195648,0.483285
361.376665632276,0.483522
361.488999068904,0.486947
361.601332505532,0.483601
361.71366594216,0.486789
361.825999378788,0.484945
361.938332815416,0.483996
362.050666252044,0.485235
362.162999688672,0.487527
362.2753331253,0.48339
362.387666561928,0.485077
362.499999998556,0.484919
362.612333435184,0.482864
362.724666871812,0.485287
362.83700030844,0.484708
362.949333745068,0.485208
363.061667181696,0.484655
363.174000618324,0.485472
363.286334054952,0.483522
363.39866749158,0.48455
363.511000928208,0.48505
363.623334364836,0.482363
363.735667801464,0.483364
363.848001238092,0.483654
363.96033467472,0.482468
364.072668111348,0.482073
364.185001547976,0.485287
364.297334984604,0.484102
364.409668421232,0.483522
364.52200185786,0.482864
364.634335294488,0.483865
364.746668731116,0.486104
364.859002167744,0.485577
364.971335604372,0.485472
365.083669041,0.482284
365.196002477628,0.483865
365.308335914256,0.48534
365.420669350884,0.482916
365.533002787512,0.48318
365.64533622414,0.485024
365.757669660768,0.485182
365.870003097396,0.484181
365.982336534024,0.486183
366.094669970652,0.484892
366.20700340728,0.483733
366.319336843908,0.483575
366.431670280536,0.485788
366.544003717164,0.483707
366.656337153792,0.486895
366.76867059042,0.483575
366.881004027048,0.48476
366.993337463676,0.48426
367.105670900304,0.486315
367.218004336932,0.482258
367.33033777356,0.485208
367.442671210188,0.484444
367.555004646816,0.485893
367.667338083444,0.482231
367.779671520072,0.483074
367.8920049567,0.484892
368.004338393328,0.483496
368.116671829956,0.484392
368.229005266584,0.483101
368.341338703212,0.483891
368.45367213984,0.481836
368.566005576468,0.483522
368.678339013096,0.482231
368.790672449724,0.483759
368.903005886352,0.486895
369.01533932298,0.484471
369.127672759608,0.486104
369.240006196236,0.485709
369.352339632864,0.484075
369.464673069492,0.484207
369.57700650612,0.482943
369.689339942748,0.482468
369.801673379376,0.484339
369.914006816004,0.481652
370.026340252632,0.486447
370.13867368926,0.483259
370.251007125888,0.483601
370.363340562516,0.482811
370.475673999144,0.487843
370.588007435772,0.48505
370.7003408724,0.484602
370.812674309028,0.485077
370.925007745656,0.486078
371.037341182284,0.484945
371.149674618912,0.484207
371.26200805554,0.484418
371.374341492168,0.486051
371.486674928796,0.483786
371.599008365424,0.483549
371.711341802052,0.484392
371.82367523868,0.483575
371.936008675308,0.483285
372.048342111936,0.483654
372.160675548564,0.484181
372.273008985192,0.485551
372.38534242182,0.482811
372.497675858448,0.485156
372.610009295076,0.484339
372.722342731704,0.485156
372.834676168332,0.485445
372.94700960496,0.483733
373.059343041588,0.484181
373.171676478216,0.485472
373.284009914844,0.48621
373.396343351472,0.483364
373.5086767881,0.484497
373.621010224728,0.480809
373.733343661356,0.48613
373.845677097984,0.481335
373.958010534612,0.486051
374.07034397124,0.483074
374.182677407868,0.484049
374.295010844496,0.484023
374.407344281124,0.483812
374.519677717752,0.485551
374.63201115438,0.485208
374.744344591008,0.483127
374.856678027636,0.484681
374.969011464264,0.48318
375.081344900892,0.485498
375.19367833752,0.485893
375.306011774148,0.485525
375.418345210776,0.485287
375.530678647404,0.485762
375.643012084032,0.485314
375.75534552066,0.484049
375.867678957288,0.485683
375.980012393916,0.483127
376.092345830544,0.486394
376.204679267172,0.484629
376.3170127038,0.484734
376.429346140428,0.484023
376.541679577056,0.483101
376.654013013684,0.484075
376.766346450312,0.484234
376.87867988694,0.483759
376.991013323568,0.485525
377.103346760196,0.48592
377.215680196824,0.485735
377.328013633452,0.485393
377.44034707008,0.485577
377.552680506708,0.484629
377.665013943336,0.48455
377.777347379964,0.482969
377.889680816592,0.48621
378.00201425322,0.485182
378.114347689848,0.48476
378.226681126476,0.483917
378.339014563104,0.483575
378.451347999732,0.484471
378.56368143636,0.484313
378.676014872988,0.483575
378.788348309616,0.485814
378.900681746244,0.483101
379.013015182872,0.484919
379.1253486195,0.482705
379.237682056128,0.484392
379.350015492756,0.483285
379.462348929384,0.483812
379.574682366012,0.484075
379.68701580264,0.484023
379.799349239268,0.487685
379.911682675896,0.483601
380.024016112524,0.481994
380.136349549152,0.483153
380.24868298578,0.483443
380.361016422408,0.482811
380.473349859036,0.483443
380.585683295664,0.48426
380.698016732292,0.483996
380.81035016892,0.484787
380.922683605548,0.484418
381.035017042176,0.485182
381.147350478804,0.481968
381.259683915432,0.484444
381.37201735206,0.482574
381.484350788688,0.484681
381.596684225316,0.485182
381.709017661944,0.482732
381.821351098572,0.487342
381.9336845352,0.484866
382.046017971828,0.484128
382.158351408456,0.482758
382.270684845084,0.487474
382.383018281712,0.484286
382.49535171834,0.484154
382.607685154968,0.48484
382.720018591596,0.484444
382.832352028224,0.485393
382.944685464852,0.486473
383.05701890148,0.482416
383.169352338108,0.485472
383.281685774736,0.485103
383.394019211364,0.483917
383.506352647992,0.48642
383.61868608462,0.484602
383.731019521248,0.484154
383.843352957876,0.484181
383.955686394504,0.481757
384.068019831132,0.484049
384.18035326776,0.482126
384.292686704388,0.487369
384.405020141016,0.48426
384.517353577644,0.484787
384.629687014272,0.48476
384.7420204509,0.485077
384.854353887528,0.483022
384.966687324156,0.48455
385.079020760784,0.483522
385.191354197412,0.484576
385.30368763404,0.485077
385.416021070668,0.484418
385.528354507296,0.483865
385.640687943924,0.484075
385.753021380552,0.485946
385.86535481718,0.484681
385.977688253808,0.486236
386.090021690436,0.483654
386.202355127064,0.486736
386.314688563692,0.484102
386.42702200032,0.486051
386.539355436948,0.486947
386.651688873576,0.487263
386.764022310204,0.486368
386.876355746832,0.484154
386.98868918346,0.486763
387.101022620088,0.484286
387.213356056716,0.484655
387.325689493344,0.485077
387.438022929972,0.486157
387.5503563666,0.48534
387.662689803228,0.482811
387.775023239856,0.486341
387.887356676484,0.485814
387.999690113112,0.483127
388.11202354974,0.483232
388.224356986368,0.484602
388.336690422996,0.484365
388.449023859624,0.485129
388.561357296252,0.484945
388.67369073288,0.484813
388.786024169508,0.484444
388.898357606136,0.48505
389.010691042764,0.485024
389.123024479392,0.483364
389.23535791602,0.484866
389.347691352648,0.48592
389.460024789276,0.479597
389.572358225904,0.483522
389.684691662532,0.48368
389.79702509916,0.482284
389.909358535788,0.48563
390.021691972416,0.483496
390.134025409044,0.486473
390.246358845672,0.481467
390.3586922823,0.485156
390.471025718928,0.485999
390.583359155556,0.483786
390.695692592184,0.483838
390.808026028812,0.484418
390.92035946544,0.484418
391.032692902068,0.484497
391.145026338696,0.482126
391.257359775324,0.482916
391.369693211952,0.482811
391.48202664858,0.483127
391.594360085208,0.482969
391.706693521836,0.485762
391.819026958464,0.484708
391.931360395092,0.484523
392.04369383172,0.484128
392.156027268348,0.484945
392.268360704976,0.487
392.380694141604,0.483865
392.493027578232,0.484945
392.60536101486,0.483865
392.717694451488,0.486289
392.830027888116,0.484866
392.942361324744,0.483759
393.054694761372,0.485735
393.167028198,0.483232
393.279361634628,0.484813
393.391695071256,0.484392
393.504028507884,0.484444
393.616361944512,0.486684
393.72869538114,0.48289
393.841028817768,0.48592
393.953362254396,0.485551
394.065695691024,0.483733
394.178029127652,0.48455
394.29036256428,0.482574
394.402696000908,0.4826
394.515029437536,0.486473
394.627362874164,0.485208
394.739696310792,0.486657
394.85202974742,0.486763
394.964363184048,0.484629
395.076696620676,0.483654
395.189030057304,0.483285
395.301363493932,0.484892
395.41369693056,0.483733
395.526030367188,0.483865
395.638363803816,0.484023
395.750697240444,0.481783
395.863030677072,0.483812
395.9753641137,0.486341
396.087697550328,0.48368
396.200030986956,0.484313
396.312364423584,0.485024
396.424697860212,0.484181
396.53703129684,0.484023
396.649364733468,0.483838
396.761698170096,0.483891
396.874031606724,0.483232
396.986365043352,0.484181
397.09869847998,0.483575
397.211031916608,0.48397
397.323365353236,0.485314
397.435698789864,0.48534
397.548032226492,0.48455
397.66036566312,0.485577
397.772699099748,0.483996
397.885032536376,0.483786
397.997365973004,0.481862
398.109699409632,0.484681
398.22203284626,0.484945
398.334366282888,0.483944
398.446699719516,0.482521
398.559033156144,0.486078
398.671366592772,0.483338
398.7837000294,0.48426
398.896033466028,0.484813
399.008366902656,0.482389
399.120700339284,0.483048
399.233033775912,0.485208
399.34536721254,0.48426
399.457700649168,0.48339
399.570034085796,0.482916
399.682367522424,0.483944
399.794700959052,0.485683
399.90703439568,0.485024
400.019367832308,0.482574
400.131701268936,0.480993
400.244034705564,0.485788
400.356368142192,0.484866
400.46870157882,0.483944
400.581035015448,0.483338
400.693368452076,0.483917
400.805701888704,0.483522
400.918035325332,0.487395
401.03036876196,0.48339
401.142702198588,0.484971
401.255035635216,0.486473
401.367369071844,0.484075
401.479702508472,0.48621
401.5920359451,0.486025
401.704369381728,0.485788
401.816702818356,0.485077
401.929036254984,0.485024
402.041369691612,0.484049
402.15370312824,0.485103
402.266036564868,0.485525
402.378370001496,0.481915
402.490703438124,0.481836
402.603036874752,0.485419
402.71537031138,0.484154
402.827703748008,0.481441
402.940037184636,0.484181
403.052370621264,0.483022
403.164704057892,0.482547
403.27703749452,0.486104
403.389370931148,0.482916
403.501704367776,0.484207
403.614037804404,0.482416
403.726371241032,0.483338
403.83870467766,0.482363
403.951038114288,0.484655
404.063371550916,0.483707
404.175704987544,0.484181
404.288038424172,0.483549
404.4003718608,0.485208
404.512705297428,0.482389
404.625038734056,0.487316
404.737372170684,0.485814
404.849705607312,0.481836
404.96203904394,0.484444
405.074372480568,0.483048
405.186705917196,0.48563
405.299039353824,0.486104
405.411372790452,0.484471
405.52370622708,0.487448
405.636039663708,0.484971
405.748373100336,0.484734
405.860706536964,0.48613
405.973039973592,0.483996
406.08537341022,0.484813
406.197706846848,0.485366
406.310040283476,0.483522
406.422373720104,0.488238
406.534707156732,0.485604
406.64704059336,0.48484
406.759374029988,0.48455
406.871707466616,0.485525
406.984040903244,0.484023
407.096374339872,0.486315
407.2087077765,0.481441
407.321041213128,0.481177
407.433374649756,0.48202
407.545708086384,0.484497
407.658041523012,0.483549
407.77037495964,0.484313
407.882708396268,0.485498
407.995041832896,0.483101
408.107375269524,0.482047
408.219708706152,0.482732
408.33204214278,0.483153
408.444375579408,0.486815
408.556709016036,0.484418
408.669042452664,0.482653
408.781375889292,0.48563
408.89370932592,0.482943
409.006042762548,0.483733
409.118376199176,0.48671
409.230709635804,0.483996
409.343043072432,0.485604
409.45537650906,0.485024
409.567709945688,0.484945
409.680043382316,0.485551
409.792376818944,0.485762
409.904710255572,0.484023
410.0170436922,0.48642
410.129377128828,0.485656
410.241710565456,0.48534
410.354044002084,0.482679
410.466377438712,0.48758
410.57871087534,0.484234
410.691044311968,0.48455
410.803377748596,0.483549
410.915711185224,0.485709
411.028044621852,0.482679
411.14037805848,0.486315
411.252711495108,0.486473
411.365044931736,0.484866
411.477378368364,0.483838
411.589711804992,0.484497
411.70204524162,0.484128
411.814378678248,0.482943
411.926712114876,0.482389
412.039045551504,0.483522
412.151378988132,0.485287
412.26371242476,0.483232
412.376045861388,0.484075
412.488379298016,0.481968
412.600712734644,0.482073
412.713046171272,0.483601
412.8253796079,0.485156
412.937713044528,0.486262
413.050046481156,0.484998
413.162379917784,0.484945
413.274713354412,0.483786
413.38704679104,0.485156
413.499380227668,0.484234
413.611713664296,0.482626
413.724047100924,0.48368
413.836380537552,0.48592
413.94871397418,0.48563
414.061047410808,0.485445
414.173380847436,0.485261
414.285714284064,0.485182
414.398047720692,0.484787
414.51038115732,0.4875
414.622714593948,0.485445
414.735048030576,0.483628
414.847381467204,0.484629
414.959714903832,0.485182
415.07204834046,0.483232
415.184381777088,0.485287
415.296715213716,0.483812
415.409048650344,0.484576
415.521382086972,0.483364
415.6337155236,0.485788
415.746048960228,0.483812
415.858382396856,0.483575
415.970715833484,0.484708
416.083049270112,0.482179
416.19538270674,0.482205
416.307716143368,0.481889
416.420049579996,0.482468
416.532383016624,0.482205
416.644716453252,0.484497
416.75704988988,0.484523
416.869383326508,0.484523
416.981716763136,0.484023
417.094050199764,0.484523
417.206383636392,0.485525
417.31871707302,0.485893
417.431050509648,0.484365
417.543383946276,0.48318
417.655717382904,0.484313
417.768050819532,0.48397
417.88038425616,0.484313
417.992717692788,0.483101
418.105051129416,0.482811
418.217384566044,0.48779
418.329718002672,0.485972
418.4420514393,0.486341
418.554384875928,0.482679
418.666718312556,0.486104
418.779051749184,0.485445
418.891385185812,0.486078
419.00371862244,0.483891
419.116052059068,0.482811
419.228385495696,0.484049
419.340718932324,0.48339
419.453052368952,0.486736
419.56538580558,0.482284
419.677719242208,0.484392
419.790052678836,0.485314
419.902386115464,0.484655
420.014719552092,0.48397
420.12705298872,0.484602
420.239386425348,0.484708
420.351719861976,0.481388
420.464053298604,0.482363
420.576386735232,0.485445
420.68872017186,0.482495
420.801053608488,0.482152
420.913387045116,0.482099
421.025720481744,0.483417
421.138053918372,0.485129
421.250387355,0.483496
421.362720791628,0.483206
421.475054228256,0.483944
421.587387664884,0.484444
421.699721101512,0.483812
421.81205453814,0.483838
421.924387974768,0.485235
422.036721411396,0.484392
422.149054848024,0.484866
422.261388284652,0.483417
422.37372172128,0.484576
422.486055157908,0.484181
422.598388594536,0.483628
422.710722031164,0.48779
422.823055467792,0.483469
422.93538890442,0.487079
423.047722341048,0.484497
423.160055777676,0.486815
423.272389214304,0.48563
423.384722650932,0.484602
423.49705608756,0.483786
423.609389524188,0.483496
423.721722960816,0.48484
423.834056397444,0.482995
423.946389834072,0.486736
424.0587232707,0.484919
424.171056707328,0.487659
424.283390143956,0.4826
424.395723580584,0.483601
424.508057017212,0.485024
424.62039045384,0.485156
424.732723890468,0.482073
424.845057327096,0.481362
424.957390763724,0.483549
425.069724200352,0.483996
425.18205763698,0.484576
425.294391073608,0.485103
425.406724510236,0.481757
425.519057946864,0.484365
425.631391383492,0.481915
425.74372482012,0.485235
425.856058256748,0.484629
425.968391693376,0.484602
426.080725130004,0.483338
426.193058566632,0.485156
426.30539200326,0.483786
426.417725439888,0.483707
426.530058876516,0.483628
426.642392313144,0.482864
426.754725749772,0.48534
426.8670591864,0.484418
426.979392623028,0.482363
427.091726059656,0.482864
427.204059496284,0.483707
427.316392932912,0.483232
427.42872636954,0.486526
427.541059806168,0.485604
427.653393242796,0.485287
427.765726679424,0.484418
427.878060116052,0.485551
427.99039355268,0.483496
428.102726989308,0.483549
428.215060425936,0.483944
428.327393862564,0.485867
428.439727299192,0.483786
428.55206073582,0.484365
428.664394172448,0.484787
428.776727609076,0.484234
428.889061045704,0.484892
429.001394482332,0.483549
429.11372791896,0.484154
429.226061355588,0.484392
429.338394792216,0.484392
429.450728228844,0.482205
429.563061665472,0.485604
429.6753951021,0.483259
429.787728538728,0.485156
429.900061975356,0.484313
430.012395411984,0.481388
430.124728848612,0.484128
430.23706228524,0.481915
430.349395721868,0.484919
430.461729158496,0.484497
430.574062595124,0.482995
430.686396031752,0.484998
430.79872946838,0.483496
430.911062905008,0.484945
431.023396341636,0.485788
431.135729778264,0.484234
431.248063214892,0.485261
431.36039665152,0.484234
431.472730088148,0.484365
431.585063524776,0.486974
431.697396961404,0.48671
431.809730398032,0.485604
431.92206383466,0.487659
432.034397271288,0.484629
432.146730707916,0.486341
432.259064144544,0.485841
432.371397581172,0.485498
432.4837310178,0.484365
432.596064454428,0.484971
432.708397891056,0.48339
432.820731327684,0.483707
432.933064764312,0.486552
433.04539820094,0.484207
433.157731637568,0.484655
433.270065074196,0.482179
433.382398510824,0.485077
433.494731947452,0.484787
433.60706538408,0.485814
433.719398820708,0.486341
433.831732257336,0.483838
433.944065693964,0.484128
434.056399130592,0.485814
434.16873256722,0.485577
434.281066003848,0.485709
434.393399440476,0.481573
434.505732877104,0.481125
434.618066313732,0.48318
434.73039975036,0.48339
434.842733186988,0.483944
434.955066623616,0.48231
435.067400060244,0.485129
435.179733496872,0.484971
435.2920669335,0.48484
435.404400370128,0.484497
435.516733806756,0.485841
435.629067243384,0.483338
435.741400680012,0.484286
435.85373411664,0.486262
435.966067553268,0.483944
436.078400989896,0.484286
436.190734426524,0.48455
436.303067863152,0.481177
436.41540129978,0.485577
436.527734736408,0.484181
436.640068173036,0.485841
436.752401609664,0.484813
436.864735046292,0.485762
436.97706848292,0.484866
437.089401919548,0.483496
437.201735356176,0.484576
437.314068792804,0.484655
437.426402229432,0.483707
437.53873566606,0.485551
437.651069102688,0.482916
437.763402539316,0.482864
437.875735975944,0.484102
437.988069412572,0.485077
438.1004028492,0.484286
438.212736285828,0.485314
438.325069722456,0.483812
438.437403159084,0.485182
438.549736595712,0.482969
438.66207003234,0.484313
438.774403468968,0.484128
438.886736905596,0.484392
438.999070342224,0.485129
439.111403778852,0.482152
439.22373721548,0.483707
439.336070652108,0.483022
439.448404088736,0.48671
439.560737525364,0.485893
439.673070961992,0.483048
439.78540439862,0.485604
439.897737835248,0.483944
440.010071271876,0.487026
440.122404708504,0.486078
440.234738145132,0.484471
440.34707158176,0.486315
440.459405018388,0.484497
440.571738455016,0.48563
440.684071891644,0.48642
440.796405328272,0.48534
440.9087387649,0.482995
441.021072201528,0.482126
441.133405638156,0.485841
441.245739074784,0.485709
441.358072511412,0.484471
441.47040594804,0.48671
441.582739384668,0.484919
441.695072821296,0.484523
441.807406257924,0.483601
441.919739694552,0.483153
442.03207313118,0.485999
442.144406567808,0.482495
442.256740004436,0.485261
442.369073441064,0.484075
442.481406877692,0.484049
442.59374031432,0.485709
442.706073750948,0.484866
442.818407187576,0.481467
442.930740624204,0.48455
443.043074060832,0.483654
443.15540749746,0.485762
443.267740934088,0.486552
443.380074370716,0.481441
443.492407807344,0.485419
443.604741243972,0.481678
443.7170746806,0.485683
443.829408117228,0.484708
443.941741553856,0.483022
444.054074990484,0.485261
444.166408427112,0.484128
444.27874186374,0.485683
444.391075300368,0.486025
444.503408736996,0.484444
444.615742173624,0.485498
444.728075610252,0.483575
444.84040904688,0.485366
444.952742483508,0.482864
445.065075920136,0.485709
445.177409356764,0.485445
445.289742793392,0.485287
445.40207623002,0.485577
445.514409666648,0.48563
445.626743103276,0.486657
445.739076539904,0.484286
445.851409976532,0.484971
445.96374341316,0.48339
446.076076849788,0.48484
446.188410286416,0.485604
446.300743723044,0.485604
446.413077159672,0.482864
446.5254105963,0.484655
446.637744032928,0.484523
446.750077469556,0.485208
446.862410906184,0.485393
446.974744342812,0.483944
447.08707777944,0.484708
447.199411216068,0.486104
447.311744652696,0.482943
447.424078089324,0.486447
447.536411525952,0.485525
447.64874496258,0.483443
447.761078399208,0.487079
447.873411835836,0.48534
447.985745272464,0.484075
448.098078709092,0.482521
448.21041214572,0.484866
448.322745582348,0.487053
448.435079018976,0.484102
448.547412455604,0.483496
448.659745892232,0.483127
448.77207932886,0.485024
448.884412765488,0.488027
448.996746202116,0.485498
449.109079638744,0.48455
449.221413075372,0.486473
449.333746512,0.484234
449.446079948628,0.486789
449.558413385256,0.485208
449.670746821884,0.48397
449.783080258512,0.485656
449.89541369514,0.484286
450.007747131768,0.483127
450.120080568396,0.484418
450.232414005024,0.485604
450.344747441652,0.485999
450.45708087828,0.485788
450.569414314908,0.483838
450.681747751536,0.485525
450.794081188164,0.481072
450.906414624792,0.484681
451.01874806142,0.484497
451.131081498048,0.485077
451.243414934676,0.483759
451.355748371304,0.484365
451.468081807932,0.485077
451.58041524456,0.48642
451.692748681188,0.48563
451.805082117816,0.483522
451.917415554444,0.484813
452.029748991072,0.486921
452.1420824277,0.484734
452.254415864328,0.486868
452.366749300956,0.48613
452.479082737584,0.483601
452.591416174212,0.484418
452.70374961084,0.484339
452.816083047468,0.48339
452.928416484096,0.484418
453.040749920724,0.484128
453.153083357352,0.484813
453.26541679398,0.483996
453.377750230608,0.484181
453.490083667236,0.48476
453.602417103864,0.482047
453.714750540492,0.484681
453.82708397712,0.485208
453.939417413748,0.486789
454.051750850376,0.485314
454.164084287004,0.48505
454.276417723632,0.483469
454.38875116026,0.485314
454.501084596888,0.485498
454.613418033516,0.484049
454.725751470144,0.484075
454.838084906772,0.485287
454.9504183434,0.487711
455.062751780028,0.483812
455.175085216656,0.484971
455.287418653284,0.484365
455.399752089912,0.485841
455.51208552654,0.481968
455.624418963168,0.481941
455.736752399796,0.48231
455.849085836424,0.484892
455.961419273052,0.485525
456.07375270968,0.48339
456.186086146308,0.485498
456.298419582936,0.48484
456.410753019564,0.484471
456.523086456192,0.484128
456.63541989282,0.483074
456.747753329448,0.486025
456.860086766076,0.482495
456.972420202704,0.48397
457.084753639332,0.48455
457.19708707596,0.483206
457.309420512588,0.486526
457.421753949216,0.482916
457.534087385844,0.482705
457.646420822472,0.485182
457.7587542591,0.482811
457.871087695728,0.483917
457.983421132356,0.482995
458.095754568984,0.484523
458.208088005612,0.480703
458.32042144224,0.485577
458.432754878868,0.48397
458.545088315496,0.486815
458.657421752124,0.485287
458.769755188752,0.482995
458.88208862538,0.482047
458.994422062008,0.482995
459.106755498636,0.486368
459.219088935264,0.484919
459.331422371892,0.48534
459.44375580852,0.484602
459.556089245148,0.482337
459.668422681776,0.483891
459.780756118404,0.48592
459.893089555032,0.482705
460.00542299166,0.487132
460.117756428288,0.484708
460.230089864916,0.484787
460.342423301544,0.482837
460.454756738172,0.484154
460.5670901748,0.484444
460.679423611428,0.484998
460.791757048056,0.48592
460.904090484684,0.485024
461.016423921312,0.483707
461.12875735794,0.484128
461.241090794568,0.485208
461.353424231196,0.485366
461.465757667824,0.483707
461.578091104452,0.485445
461.69042454108,0.48397
461.802757977708,0.486236
461.915091414336,0.485261
462.027424850964,0.483865
462.139758287592,0.485551
462.25209172422,0.484313
462.364425160848,0.483891
462.476758597476,0.484286
462.589092034104,0.483101
462.701425470732,0.484708
462.81375890736,0.485314
462.926092343988,0.483443
463.038425780616,0.483891
463.150759217244,0.489503
463.263092653872,0.482916
463.3754260905,0.486789
463.487759527128,0.486025
463.600092963756,0.483338
463.712426400384,0.48505
463.824759837012,0.487079
463.93709327364,0.484681
464.049426710268,0.483127
464.161760146896,0.483944
464.274093583524,0.48642
464.386427020152,0.482916
464.49876045678,0.48289
464.611093893408,0.485814
464.723427330036,0.484602
464.835760766664,0.483417
464.948094203292,0.484708
465.06042763992,0.48476
465.172761076548,0.484023
465.285094513176,0.486078
465.397427949804,0.484049
465.509761386432,0.484049
465.62209482306,0.484102
465.734428259688,0.484998
465.846761696316,0.484365
465.959095132944,0.48015
466.071428569572,0.485314
466.1837620062,0.483838
466.296095442828,0.482521
466.408428879456,0.48455
466.520762316084,0.484734
466.633095752712,0.485366
466.74542918934,0.485077
466.857762625968,0.484392
466.970096062596,0.484576
467.082429499224,0.482837
467.194762935852,0.485577
467.30709637248,0.485261
467.419429809108,0.484971
467.531763245736,0.485314
467.644096682364,0.485314
467.756430118992,0.48318
467.86876355562,0.485208
467.981096992248,0.482969
468.093430428876,0.484392
468.205763865504,0.485156
468.318097302132,0.486473
468.43043073876,0.484234
468.542764175388,0.484892
468.655097612016,0.485867
468.767431048644,0.484629
468.879764485272,0.483206
468.9920979219,0.485024
469.104431358528,0.48397
469.216764795156,0.483601
469.329098231784,0.483206
469.441431668412,0.482231
469.55376510504,0.484734
469.666098541668,0.485261
469.778431978296,0.485525
469.890765414924,0.484286
470.003098851552,0.486104
470.11543228818,0.484523
470.227765724808,0.485577
470.340099161436,0.484523
470.452432598064,0.48455
470.564766034692,0.484049
470.67709947132,0.483707
470.789432907948,0.487553
470.901766344576,0.485498
471.014099781204,0.485287
471.126433217832,0.485024
471.23876665446,0.484629
471.351100091088,0.484471
471.463433527716,0.487
471.575766964344,0.484945
471.688100400972,0.483549
471.8004338376,0.485999
471.912767274228,0.483549
472.025100710856,0.484971
472.137434147484,0.483865
472.249767584112,0.486262
472.36210102074,0.485445
472.474434457368,0.484181
472.586767893996,0.485551
472.699101330624,0.484234
472.811434767252,0.484286
472.92376820388,0.487316
473.036101640508,0.485103
473.148435077136,0.48455
473.260768513764,0.483628
473.373101950392,0.484576
473.48543538702,0.483575
473.597768823648,0.484971
473.710102260276,0.484629
473.822435696904,0.483127
473.934769133532,0.48563
474.04710257016,0.483891
474.159436006788,0.484023
474.271769443416,0.485393
474.384102880044,0.486815
474.496436316672,0.485182
474.6087697533,0.484365
474.721103189928,0.485366
474.833436626556,0.483944
474.945770063184,0.482363
475.058103499812,0.485472
475.17043693644,0.48592
475.282770373068,0.485893
475.395103809696,0.484207
475.507437246324,0.483654
475.619770682952,0.485788
475.73210411958,0.485893
475.844437556208,0.486157
475.956770992836,0.484023
476.069104429464,0.485841
476.181437866092,0.484444
476.29377130272,0.483285
476.406104739348,0.485314
476.518438175976,0.484418
476.630771612604,0.483549
476.743105049232,0.488291
476.85543848586,0.484207
476.967771922488,0.485656
477.080105359116,0.484286
477.192438795744,0.484339
477.304772232372,0.486341
477.417105669,0.48368
477.529439105628,0.486895
477.641772542256,0.48397
477.754105978884,0.485735
477.866439415512,0.482179
477.97877285214,0.484418
478.091106288768,0.484181
478.203439725396,0.485498
478.315773162024,0.484681
478.428106598652,0.485366
478.54044003528,0.486736
478.652773471908,0.487158
478.765106908536,0.483022
478.877440345164,0.484286
478.989773781792,0.485445
479.10210721842,0.485867
479.214440655048,0.483259
479.326774091676,0.483759
479.439107528304,0.484023
479.551440964932,0.481019
479.66377440156,0.481098
479.776107838188,0.483628
479.888441274816,0.483153
480.000774711444,0.485525
480.113108148072,0.483074
480.2254415847,0.484998
480.337775021328,0.483601
480.450108457956,0.483443
480.562441894584,0.484075
480.674775331212,0.481256
480.78710876784,0.485314
480.899442204468,0.483944
481.011775641096,0.48094
481.124109077724,0.484102
481.236442514352,0.482837
481.34877595098,0.48426
481.461109387608,0.483496
481.573442824236,0.484866
481.685776260864,0.484392
481.798109697492,0.485498
481.91044313412,0.483522
482.022776570748,0.482916
482.135110007376,0.486236
482.247443444004,0.48505
482.359776880632,0.483127
482.47211031726,0.484418
482.584443753888,0.482995
482.696777190516,0.485551
482.809110627144,0.484655
482.921444063772,0.485525
483.0337775004,0.48563
483.146110937028,0.488791
483.258444373656,0.483285
483.370777810284,0.4826
483.483111246912,0.487553
483.59544468354,0.484181
483.707778120168,0.484734
483.820111556796,0.487711
483.932444993424,0.482047
484.044778430052,0.484049
484.15711186668,0.484655
484.269445303308,0.488607
484.381778739936,0.482284
484.494112176564,0.484971
484.606445613192,0.485129
484.71877904982,0.48563
484.831112486448,0.483759
484.943445923076,0.484444
485.055779359704,0.482442
485.168112796332,0.485366
485.28044623296,0.484892
485.392779669588,0.488185
485.505113106216,0.484339
485.617446542844,0.487
485.729779979472,0.485287
485.8421134161,0.483417
485.954446852728,0.484787
486.066780289356,0.484471
486.179113725984,0.482547
486.291447162612,0.486236
486.40378059924,0.484919
486.516114035868,0.481388
486.628447472496,0.482811
486.740780909124,0.484602
486.853114345752,0.485077
486.96544778238,0.483338
487.077781219008,0.484234
487.190114655636,0.483101
487.302448092264,0.487132
487.414781528892,0.484075
487.52711496552,0.483601
487.639448402148,0.484497
487.751781838776,0.483654
487.864115275404,0.486526
487.976448712032,0.48484
488.08878214866,0.482784
488.201115585288,0.482337
488.313449021916,0.484418
488.425782458544,0.48152
488.538115895172,0.483996
488.6504493318,0.484576
488.762782768428,0.483759
488.875116205056,0.485129
488.987449641684,0.486447
489.099783078312,0.484523
489.21211651494,0.484234
489.324449951568,0.483443
489.436783388196,0.484734
489.549116824824,0.485709
489.661450261452,0.484734
489.77378369808,0.484629
489.886117134708,0.484523
489.998450571336,0.482811
490.110784007964,0.486315
490.223117444592,0.484313
490.33545088122,0.483443
490.447784317848,0.485498
490.560117754476,0.485498
490.672451191104,0.484523
490.784784627732,0.483601
490.89711806436,0.484945
491.009451500988,0.482653
491.121784937616,0.487421
491.234118374244,0.482389
491.346451810872,0.482837
491.4587852475,0.482758
491.571118684128,0.48729
491.683452120756,0.484365
491.795785557384,0.485208
491.908118994012,0.485314
492.02045243064,0.486157
492.132785867268,0.486631
492.245119303896,0.484313
492.357452740524,0.48613
492.469786177152,0.48397
492.58211961378,0.483601
492.694453050408,0.486736
492.806786487036,0.482521
492.919119923664,0.485551
493.031453360292,0.482995
493.14378679692,0.485077
493.256120233548,0.48621
493.368453670176,0.484207
493.480787106804,0.486183
493.593120543432,0.48484
493.70545398006,0.485972
493.817787416688,0.481994
493.930120853316,0.484629
494.042454289944,0.483549
494.154787726572,0.486921
494.2671211632,0.48339
494.379454599828,0.485709
494.491788036456,0.484075
494.604121473084,0.486526
494.716454909712,0.483838
494.82878834634,0.485709
494.941121782968,0.484339
495.053455219596,0.484365
495.165788656224,0.483917
495.278122092852,0.483338
495.39045552948,0.483628
495.502788966108,0.480361
495.615122402736,0.48621
495.727455839364,0.483575
495.839789275992,0.483127
495.95212271262,0.486078
496.064456149248,0.484602
496.176789585876,0.485208
496.289123022504,0.485208
496.401456459132,0.48476
496.51378989576,0.483443
496.626123332388,0.483733
496.738456769016,0.485683
496.850790205644,0.483838
496.963123642272,0.483891
497.0754570789,0.484444
497.187790515528,0.485841
497.300123952156,0.485366
497.412457388784,0.484128
497.524790825412,0.484181
497.63712426204,0.484392
497.749457698668,0.483496
497.861791135296,0.485129
497.974124571924,0.486183
498.086458008552,0.485077
498.19879144518,0.482653
498.311124881808,0.483838
498.423458318436,0.484787
498.535791755064,0.483707
498.648125191692,0.484471
498.76045862832,0.486289
498.872792064948,0.484418
498.985125501576,0.484313
499.097458938204,0.483628
499.209792374832,0.485735
499.32212581146,0.485972
499.434459248088,0.484102
499.546792684716,0.485946
499.659126121344,0.484787
499.771459557972,0.486815
499.8837929946,0.483259
499.996126431228,0.485604
500.108459867856,0.485287
500.220793304484,0.484392
500.333126741112,0.48426
500.44546017774,0.484497
500.557793614368,0.48455
500.670127050996,0.483944
500.782460487624,0.484787
500.894793924252,0.482758
501.00712736088,0.483812
501.119460797508,0.486605
501.231794234136,0.483549
501.344127670764,0.485814
501.456461107392,0.485551
501.56879454402,0.484523
501.681127980648,0.484998
501.793461417276,0.485024
501.905794853904,0.484049
502.018128290532,0.483285
502.13046172716,0.48426
502.242795163788,0.484418
502.355128600416,0.484998
502.467462037044,0.483022
502.579795473672,0.484234
502.6921289103,0.485208
502.804462346928,0.484365
502.916795783556,0.485893
503.029129220184,0.484734
503.141462656812,0.485103
503.25379609344,0.484418
503.366129530068,0.484234
503.478462966696,0.485656
503.590796403324,0.485235
503.703129839952,0.484392
503.81546327658,0.48534
503.927796713208,0.484102
504.040130149836,0.48484
504.152463586464,0.486157
504.264797023092,0.483206
504.37713045972,0.48621
504.489463896348,0.484418
504.601797332976,0.483232
504.714130769604,0.484734
504.826464206232,0.484339
504.93879764286,0.485472
505.051131079488,0.484497
505.163464516116,0.484998
505.275797952744,0.487421
505.388131389372,0.483101
505.500464826,0.482626
505.612798262628,0.483628
505.725131699256,0.484787
505.837465135884,0.486289
505.949798572512,0.486974
506.06213200914,0.486289
506.174465445768,0.486157
506.286798882396,0.48397
506.399132319024,0.483944
506.511465755652,0.482653
506.62379919228,0.483443
506.736132628908,0.482337
506.848466065536,0.485261
506.960799502164,0.481704
507.073132938792,0.485814
507.18546637542,0.485999
507.297799812048,0.485024
507.410133248676,0.486262
507.522466685304,0.486684
507.634800121932,0.48426
507.74713355856,0.48289
507.859466995188,0.484313
507.971800431816,0.486895
508.084133868444,0.483575
508.196467305072,0.485314
508.3088007417,0.48563
508.421134178328,0.485235
508.533467614956,0.486526
508.645801051584,0.484734
508.758134488212,0.483917
508.87046792484,0.483496
508.982801361468,0.485366
509.095134798096,0.483838
509.207468234724,0.483206
509.319801671352,0.485472
509.43213510798,0.484418
509.544468544608,0.484681
509.656801981236,0.483654
509.769135417864,0.486499
509.881468854492,0.484181
509.99380229112,0.487316
510.106135727748,0.485445
510.218469164376,0.481256
510.330802601004,0.486341
510.443136037632,0.481783
510.55546947426,0.485129
510.667802910888,0.483707
510.780136347516,0.483707
510.892469784144,0.482758
511.004803220772,0.484998
511.1171366574,0.483101
511.229470094028,0.48592
511.341803530656,0.48592
511.454136967284,0.486763
511.566470403912,0.485814
511.67880384054,0.485498
511.791137277168,0.484497
511.903470713796,0.485709
512.015804150424,0.484365
512.128137587052,0.485261
512.24047102368,0.48484
512.352804460308,0.481915
512.465137896936,0.483443
512.577471333564,0.484998
512.689804770192,0.485287
512.80213820682,0.486947
512.914471643448,0.485445
513.026805080076,0.486025
513.139138516704,0.48368
513.251471953332,0.48476
513.36380538996,0.482547
513.476138826588,0.484497
513.588472263216,0.48505
513.700805699844,0.484971
513.813139136472,0.484075
513.9254725731,0.484286
514.037806009728,0.484444
514.150139446356,0.484971
514.262472882984,0.485972
514.374806319612,0.484444
514.48713975624,0.483074
514.599473192868,0.483232
514.711806629496,0.487184
514.824140066124,0.484576
514.936473502752,0.483443
515.04880693938,0.48397
515.161140376008,0.487922
515.273473812636,0.480914
515.385807249264,0.483838
515.498140685892,0.485498
515.61047412252,0.484471
515.722807559148,0.484049
515.835140995776,0.484919
515.947474432404,0.482468
516.059807869032,0.483074
516.17214130566,0.484075
516.284474742288,0.484602
516.396808178916,0.483944
516.509141615544,0.483364
516.621475052172,0.482916
516.7338084888,0.485867
516.846141925428,0.483338
516.958475362056,0.484181
517.070808798684,0.48397
517.183142235312,0.482389
517.29547567194,0.486868
517.407809108568,0.486236
517.520142545196,0.483707
517.632475981824,0.483364
517.744809418452,0.485525
517.85714285508,0.482995
517.969476291708,0.482732
518.081809728336,0.485314
518.194143164964,0.485156
518.306476601592,0.484049
518.41881003822,0.482337
518.531143474848,0.484708
518.643476911476,0.482389
518.755810348104,0.483628
518.868143784732,0.484102
518.98047722136,0.486447
519.092810657988,0.484154
519.205144094616,0.482258
519.317477531244,0.485445
519.429810967872,0.488739
519.5421444045,0.485893
519.654477841128,0.486895
519.766811277756,0.486499
519.879144714384,0.483707
519.991478151012,0.483944
520.10381158764,0.482837
520.216145024268,0.485393
520.328478460896,0.484892
520.440811897524,0.483707
520.553145334152,0.485287
520.66547877078,0.486789
520.777812207408,0.485261
520.890145644036,0.483443
521.002479080664,0.487817
521.114812517292,0.483654
521.22714595392,0.48339
521.339479390548,0.484708
521.451812827176,0.482152
521.564146263804,0.483812
521.676479700432,0.486262
521.78881313706,0.484023
521.901146573688,0.484418
522.013480010316,0.486578
522.125813446944,0.485525
522.238146883572,0.483443
522.3504803202,0.484049
522.462813756828,0.48397
522.575147193456,0.484418
522.687480630084,0.484418
522.799814066712,0.485103
522.91214750334,0.485735
523.024480939968,0.48484
523.136814376596,0.485156
523.249147813224,0.485972
523.361481249852,0.484313
523.47381468648,0.485261
523.586148123108,0.48621
523.698481559736,0.484023
523.810814996364,0.487263
523.923148432992,0.486394
524.03548186962,0.484945
524.147815306248,0.48484
524.260148742876,0.485498
524.372482179504,0.4826
524.484815616132,0.486552
524.59714905276,0.484576
524.709482489388,0.485525
524.821815926016,0.486473
524.934149362644,0.485103
525.046482799272,0.484629
525.1588162359,0.48397
525.271149672528,0.485287
525.383483109156,0.484708
525.495816545784,0.487685
525.608149982412,0.48505
525.72048341904,0.483048
525.832816855668,0.484075
525.945150292296,0.48505
526.057483728924,0.484075
526.169817165552,0.486895
526.28215060218,0.482468
526.394484038808,0.483865
526.506817475436,0.485525
526.619150912064,0.48426
526.731484348692,0.485735
526.84381778532,0.48426
526.956151221948,0.483022
527.068484658576,0.482468
527.180818095204,0.484418
527.293151531832,0.483364
527.40548496846,0.485814
527.517818405088,0.484708
527.630151841716,0.4826
527.742485278344,0.484998
527.854818714972,0.48397
527.9671521516,0.484207
528.079485588228,0.485208
528.191819024856,0.48563
528.304152461484,0.483232
528.416485898112,0.487105
528.52881933474,0.48505
528.641152771368,0.484471
528.753486207996,0.483601
528.865819644624,0.48289
528.978153081252,0.484418
529.09048651788,0.482943
529.202819954508,0.48476
529.315153391136,0.484971
529.427486827764,0.485129
529.539820264392,0.483153
529.65215370102,0.482521
529.764487137648,0.485393
529.876820574276,0.483601
529.989154010904,0.483996
530.101487447532,0.48563
530.21382088416,0.483944
530.326154320788,0.484102
530.438487757416,0.482916
530.550821194044,0.487079
530.663154630672,0.485893
530.7754880673,0.485788
530.887821503928,0.484998
531.000154940556,0.484813
531.112488377184,0.485656
531.224821813812,0.486236
531.33715525044,0.483917
531.449488687068,0.485129
531.561822123696,0.484049
531.674155560324,0.48397
531.786488996952,0.483733
531.89882243358,0.484181
532.011155870208,0.484339
532.123489306836,0.485024
532.235822743464,0.484866
532.348156180092,0.486183
532.46048961672,0.484392
532.572823053348,0.484892
532.685156489976,0.483654
532.797489926604,0.481625
532.909823363232,0.485208
533.02215679986,0.481783
533.134490236488,0.486262
533.246823673116,0.484418
533.359157109744,0.484418
533.471490546372,0.483733
533.583823983,0.483759
533.696157419628,0.482152
533.808490856256,0.48534
533.920824292884,0.485366
534.033157729512,0.484444
534.14549116614,0.484523
534.257824602768,0.48534
534.370158039396,0.483074
534.482491476024,0.484444
534.594824912652,0.484998
534.70715834928,0.483786
534.819491785908,0.486499
534.931825222536,0.48476
535.044158659164,0.485129
535.156492095792,0.485182
535.26882553242,0.484708
535.381158969048,0.483496
535.493492405676,0.484523
535.605825842304,0.486262
535.718159278932,0.48339
535.83049271556,0.483865
535.942826152188,0.483338
536.055159588816,0.485261
536.167493025444,0.484207
536.279826462072,0.486104
536.3921598987,0.482969
536.504493335328,0.484313
536.616826771956,0.485656
536.729160208584,0.485024
536.841493645212,0.484418
536.95382708184,0.484734
537.066160518468,0.485103
537.178493955096,0.483101
537.290827391724,0.483812
537.403160828352,0.487527
537.51549426498,0.482416
537.627827701608,0.482521
537.740161138236,0.484497
537.852494574864,0.481388
537.964828011492,0.484075
538.07716144812,0.48368
538.189494884748,0.483311
538.301828321376,0.482626
538.414161758004,0.483232
538.526495194632,0.484866
538.63882863126,0.4826
538.751162067888,0.48758
538.863495504516,0.484313
538.975828941144,0.485208
539.088162377772,0.484102
539.2004958144,0.482864
539.312829251028,0.481994
539.425162687656,0.484286
539.537496124284,0.483944
539.649829560912,0.484181
539.76216299754,0.484708
539.874496434168,0.483496
539.986829870796,0.486183
540.099163307424,0.485393
540.211496744052,0.486657
540.32383018068,0.483048
540.436163617308,0.484392
540.548497053936,0.483838
540.660830490564,0.485314
540.773163927192,0.484681
540.88549736382,0.484154
540.997830800448,0.484681
541.110164237076,0.483838
541.222497673704,0.485287
541.334831110332,0.485103
541.44716454696,0.483153
541.559497983588,0.485393
541.671831420216,0.483786
541.784164856844,0.484998
541.896498293472,0.484576
542.0088317301,0.485445
542.121165166728,0.48505
542.233498603356,0.482864
542.345832039984,0.483575
542.458165476612,0.483812
542.57049891324,0.483311
542.682832349868,0.482468
542.795165786496,0.485867
542.907499223124,0.481335
543.019832659752,0.484313
543.13216609638,0.484286
543.244499533008,0.484207
543.356832969636,0.4826
543.469166406264,0.485445
543.581499842892,0.484075
543.69383327952,0.484339
543.806166716148,0.481915
543.918500152776,0.483733
544.030833589404,0.48484
544.143167026032,0.488054
544.25550046266,0.484892
544.367833899288,0.484945
544.480167335916,0.485867
544.592500772544,0.480308
544.704834209172,0.483522
544.8171676458,0.484075
544.929501082428,0.482705
545.041834519056,0.48476
545.154167955684,0.483575
545.266501392312,0.483522
545.37883482894,0.484075
545.491168265568,0.487263
545.603501702196,0.48505
545.715835138824,0.485208
545.828168575452,0.487184
545.94050201208,0.483443
546.052835448708,0.484075
546.165168885336,0.482969
546.277502321964,0.486236
546.389835758592,0.487421
546.50216919522,0.484075
546.614502631848,0.487553
546.726836068476,0.483285
546.839169505104,0.483707
546.951502941732,0.484049
547.06383637836,0.482679
547.176169814988,0.486895
547.288503251616,0.483786
547.400836688244,0.483549
547.513170124872,0.482864
547.6255035615,0.484497
547.737836998128,0.485893
547.850170434756,0.485762
547.962503871384,0.484075
548.074837308012,0.483628
548.18717074464,0.483127
548.299504181268,0.484234
548.411837617896,0.483469
548.524171054524,0.48339
548.636504491152,0.485788
548.74883792778,0.485103
548.861171364408,0.482547
548.973504801036,0.483364
549.085838237664,0.484787
549.198171674292,0.485445
549.31050511092,0.483786
549.422838547548,0.481704
549.535171984176,0.484813
549.647505420804,0.483338
549.759838857432,0.48289
549.87217229406,0.486262
549.984505730688,0.482758
550.096839167316,0.484313
550.209172603944,0.485577
550.321506040572,0.486104
550.4338394772,0.48563
550.546172913828,0.485972
550.658506350456,0.484234
550.770839787084,0.485235
550.883173223712,0.485656
550.99550666034,0.483891
551.107840096968,0.486921
551.220173533596,0.481652
551.332506970224,0.48368
551.444840406852,0.485999
551.55717384348,0.48397
551.669507280108,0.483522
551.781840716736,0.484919
551.894174153364,0.485867
552.006507589992,0.482679
552.11884102662,0.483285
552.231174463248,0.485814
552.343507899876,0.484681
552.455841336504,0.483786
552.568174773132,0.485841
552.68050820976,0.484313
552.792841646388,0.48621
552.905175083016,0.483654
553.017508519644,0.484339
553.129841956272,0.483311
553.2421753929,0.484154
553.354508829528,0.483127
553.466842266156,0.484207
553.579175702784,0.48455
553.691509139412,0.482547
553.80384257604,0.48534
553.916176012668,0.48123
554.028509449296,0.48621
554.140842885924,0.481204
554.253176322552,0.484181
554.36550975918,0.485577
554.477843195808,0.486157
554.590176632436,0.48318
554.702510069064,0.485077
554.814843505692,0.485735
554.92717694232,0.485208
555.039510378948,0.483917
555.151843815576,0.483865
555.264177252204,0.482337
555.376510688832,0.483944
555.48884412546,0.483628
555.601177562088,0.483865
555.713510998716,0.482231
555.825844435344,0.483707
555.938177871972,0.481889
556.0505113086,0.484655
556.162844745228,0.480308
556.275178181856,0.484339
556.387511618484,0.481546
556.499845055112,0.483759
556.61217849174,0.483628
556.724511928368,0.482073
556.836845364996,0.481994
556.949178801624,0.482205
557.061512238252,0.481546
557.17384567488,0.482943
557.286179111508,0.482337
557.398512548136,0.48368
557.510845984764,0.484234
557.623179421392,0.481704
557.73551285802,0.482126
557.847846294648,0.483865
557.960179731276,0.485077
558.072513167904,0.480809
558.184846604532,0.482152
558.29718004116,0.483707
558.409513477788,0.483944
558.521846914416,0.484602
558.634180351044,0.484286
558.746513787672,0.487448
558.8588472243,0.482679
558.971180660928,0.485683
559.083514097556,0.485208
559.195847534184,0.484181
559.308180970812,0.48318
559.42051440744,0.485393
559.532847844068,0.485261
559.645181280696,0.483628
559.757514717324,0.484471
559.869848153952,0.487606
559.98218159058,0.485762
560.094515027208,0.485867
560.206848463836,0.48534
560.319181900464,0.484602
560.431515337092,0.486315
560.54384877372,0.485129
560.656182210348,0.486104
560.768515646976,0.48484
560.880849083604,0.487105
560.993182520232,0.483733
561.10551595686,0.48729
561.217849393488,0.486736
561.330182830116,0.486552
561.442516266744,0.488449
561.554849703372,0.485366
561.66718314,0.484234
561.779516576628,0.48455
561.891850013256,0.484128
562.004183449884,0.484892
562.116516886512,0.483259
562.22885032314,0.48476
562.341183759768,0.485735
562.453517196396,0.485024
562.565850633024,0.485999
562.678184069652,0.48505
562.79051750628,0.483127
562.902850942908,0.484892
563.015184379536,0.483733
563.127517816164,0.492137
563.239851252792,0.506259
563.35218468942,0.515559
563.464518126048,0.522409
563.576851562676,0.526467
563.689184999304,0.525255
563.801518435932,0.524491
563.91385187256,0.528364
564.026185309188,0.528943
564.138518745816,0.529286
564.250852182444,0.530182
564.363185619072,0.529576
564.4755190557,0.529233
564.587852492328,0.531077
564.700185928956,0.528127
564.812519365584,0.526098
564.924852802212,0.526124
565.03718623884,0.521856
565.149519675468,0.521066
565.261853112096,0.516666
565.374186548724,0.513162
565.486519985352,0.509552
565.59885342198,0.508657
565.711186858608,0.502939
565.823520295236,0.499093
565.935853731864,0.496089
566.048187168492,0.494509
566.16052060512,0.488871
566.272854041748,0.49111
566.385187478376,0.488106
566.497520915004,0.490188
566.609854351632,0.489529
566.72218778826,0.489345
566.834521224888,0.487448
566.946854661516,0.489503
567.059188098144,0.489318
567.171521534772,0.490636
567.2838549714,0.485735
567.396188408028,0.486868
567.508521844656,0.48563
567.620855281284,0.486104
567.733188717912,0.487817
567.84552215454,0.487843
567.957855591168,0.486921
568.070189027796,0.486368
568.182522464424,0.488475
568.294855901052,0.486236
568.40718933768,0.487105
568.519522774308,0.486895
568.631856210936,0.484576
568.744189647564,0.487685
568.856523084192,0.484892
568.96885652082,0.483311
569.081189957448,0.484154
569.193523394076,0.48534
569.305856830704,0.483601
569.418190267332,0.485498
569.53052370396,0.483838
569.642857140588,0.482995
569.755190577216,0.482073
569.867524013844,0.484049
569.979857450472,0.483469
570.0921908871,0.48621
570.204524323728,0.484892
570.316857760356,0.483786
570.429191196984,0.484708
570.541524633612,0.483996
570.65385807024,0.484734
570.766191506868,0.481862
570.878524943496,0.485129
570.990858380124,0.484128
571.103191816752,0.482679
571.21552525338,0.484023
571.327858690008,0.485999
571.440192126636,0.48476
571.552525563264,0.486368
571.664858999892,0.484444
571.77719243652,0.485762
571.889525873148,0.483865
572.001859309776,0.484655
572.114192746404,0.481414
572.226526183032,0.481968
572.33885961966,0.483628
572.451193056288,0.484023
572.563526492916,0.483865
572.675859929544,0.483865
572.788193366172,0.485314
572.9005268028,0.483153
573.012860239428,0.485999
573.125193676056,0.484444
573.237527112684,0.485893
573.349860549312,0.485393
573.46219398594,0.48505
573.574527422568,0.486051
573.686860859196,0.483865
573.799194295824,0.485604
573.911527732452,0.48202
574.02386116908,0.483048
574.136194605708,0.484945
574.248528042336,0.484681
574.360861478964,0.484708
574.473194915592,0.484655
574.58552835222,0.48484
574.697861788848,0.487922
574.810195225476,0.48534
574.922528662104,0.487184
575.034862098732,0.485735
575.14719553536,0.485841
575.259528971988,0.484681
575.371862408616,0.485604
575.484195845244,0.481915
575.596529281872,0.485472
575.7088627185,0.485841
575.821196155128,0.48455
575.933529591756,0.483417
576.045863028384,0.48426
576.158196465012,0.48339
576.27052990164,0.484523
576.382863338268,0.485156
576.495196774896,0.487474
576.607530211524,0.485235
576.719863648152,0.487237
576.83219708478,0.484471
576.944530521408,0.482179
577.056863958036,0.483996
577.169197394664,0.484234
577.281530831292,0.482468
577.39386426792,0.484892
577.506197704548,0.484629
577.618531141176,0.485314
577.730864577804,0.485788
577.843198014432,0.482495
577.95553145106,0.485393
578.067864887688,0.483628
578.180198324316,0.484444
578.292531760944,0.48397
578.404865197572,0.483417
578.5171986342,0.484497
578.629532070828,0.482468
578.741865507456,0.483628
578.854198944084,0.481414
578.966532380712,0.483522
579.07886581734,0.483259
579.191199253968,0.486447
579.303532690596,0.484023
579.415866127224,0.483022
579.528199563852,0.483496
579.64053300048,0.485156
579.752866437108,0.482969
579.865199873736,0.483601
579.977533310364,0.484444
580.089866746992,0.484181
580.20220018362,0.483338
580.314533620248,0.484128
580.426867056876,0.482864
580.539200493504,0.48621
580.651533930132,0.483575
580.76386736676,0.484313
580.876200803388,0.482521
580.988534240016,0.484339
581.100867676644,0.48455
581.213201113272,0.483338
581.3255345499,0.48426
581.437867986528,0.484234
581.550201423156,0.484734
581.662534859784,0.488001
581.774868296412,0.483232
581.88720173304,0.484919
581.999535169668,0.483812
582.111868606296,0.484234
582.224202042924,0.48592
582.336535479552,0.483074
582.44886891618,0.484313
582.561202352808,0.48642
582.673535789436,0.48318
582.785869226064,0.482574
582.898202662692,0.48318
583.01053609932,0.48563
583.122869535948,0.484365
583.235202972576,0.482969
583.347536409204,0.483707
583.459869845832,0.482916
583.57220328246,0.486104
583.684536719088,0.481836
583.796870155716,0.483022
583.909203592344,0.48339
584.021537028972,0.485551
584.1338704656,0.483654
584.246203902228,0.482705
584.358537338856,0.483575
584.470870775484,0.487132
584.583204212112,0.485314
584.69553764874,0.485419
584.807871085368,0.48592
584.920204521996,0.484313
585.032537958624,0.483048
585.144871395252,0.485709
585.25720483188,0.482784
585.369538268508,0.485103
585.481871705136,0.482495
585.594205141764,0.485946
585.706538578392,0.484023
585.81887201502,0.483865
585.931205451648,0.485683
586.043538888276,0.483022
586.155872324904,0.487975
586.268205761532,0.483733
586.38053919816,0.484339
586.492872634788,0.485788
586.605206071416,0.482916
586.717539508044,0.484945
586.829872944672,0.487474
586.9422063813,0.485103
587.054539817928,0.485314
587.166873254556,0.484892
587.279206691184,0.482521
587.391540127812,0.483628
587.50387356444,0.484708
587.616207001068,0.484207
587.728540437696,0.483522
587.840873874324,0.482047
587.953207310952,0.483707
588.06554074758,0.486473
588.177874184208,0.484181
588.290207620836,0.48642
588.402541057464,0.48339
588.514874494092,0.485551
588.62720793072,0.483443
588.739541367348,0.483101
588.851874803976,0.484075
588.964208240604,0.483628
589.076541677232,0.485077
589.18887511386,0.484023
589.301208550488,0.483944
589.413541987116,0.484655
589.525875423744,0.484629
589.638208860372,0.485024
589.750542297,0.484655
589.862875733628,0.483733
589.975209170256,0.484075
590.087542606884,0.48318
590.199876043512,0.482864
590.31220948014,0.484075
590.424542916768,0.485314
590.536876353396,0.4826
590.649209790024,0.483707
590.761543226652,0.484102
590.87387666328,0.484154
590.986210099908,0.484392
591.098543536536,0.483153
591.210876973164,0.484049
591.323210409792,0.487026
591.43554384642,0.488502
591.547877283048,0.485156
591.660210719676,0.481019
591.772544156304,0.482099
591.884877592932,0.487158
591.99721102956,0.483206
592.109544466188,0.485525
592.221877902816,0.485366
592.334211339444,0.484655
592.446544776072,0.485077
592.5588782127,0.485604
592.671211649328,0.485683
592.783545085956,0.484365
592.895878522584,0.482574
593.008211959212,0.48368
593.12054539584,0.484471
593.232878832468,0.48534
593.345212269096,0.484681
593.457545705724,0.482705
593.569879142352,0.484866
593.68221257898,0.482626
593.794546015608,0.48476
593.906879452236,0.485393
594.019212888864,0.487316
594.131546325492,0.486736
594.24387976212,0.486552
594.356213198748,0.483812
594.468546635376,0.48318
594.580880072004,0.483549
594.693213508632,0.480993
594.80554694526,0.48476
594.917880381888,0.482099
595.030213818516,0.484919
595.142547255144,0.483891
595.254880691772,0.485208
595.3672141284,0.487026
595.479547565028,0.484234
595.591881001656,0.483944
595.704214438284,0.484444
595.816547874912,0.485841
595.92888131154,0.48505
596.041214748168,0.485208
596.153548184796,0.484497
596.265881621424,0.482784
596.378215058052,0.483996
596.49054849468,0.482626
596.602881931308,0.484945
596.715215367936,0.48484
596.827548804564,0.485841
596.939882241192,0.483443
597.05221567782,0.484207
597.164549114448,0.485077
597.276882551076,0.484655
597.389215987704,0.486051
597.501549424332,0.483996
597.61388286096,0.485103
597.726216297588,0.484971
597.838549734216,0.484392
597.950883170844,0.485841
598.063216607472,0.486447
598.1755500441,0.483707
598.287883480728,0.482495
598.400216917356,0.486499
598.512550353984,0.485077
598.624883790612,0.484128
598.73721722724,0.484339
598.849550663868,0.481177
598.961884100496,0.485419
599.074217537124,0.48397
599.186550973752,0.483364
599.29888441038,0.484234
599.411217847008,0.483996
599.523551283636,0.483865
599.635884720264,0.484313
599.748218156892,0.484154
599.86055159352,0.482442
599.972885030148,0.483996
600.085218466776,0.483338
600.197551903404,0.483496
600.309885340032,0.485656
600.42221877666,0.48426
600.534552213288,0.485709
600.646885649916,0.483996
600.759219086544,0.483417
600.871552523172,0.485762
600.9838859598,0.483759
601.096219396428,0.484919
601.208552833056,0.485024
601.320886269684,0.482758
601.433219706312,0.487606
601.54555314294,0.48455
601.657886579568,0.482916
601.770220016196,0.483838
601.882553452824,0.483311
601.994886889452,0.484471
602.10722032608,0.484128
602.219553762708,0.48231
602.331887199336,0.48563
602.444220635964,0.487079
602.556554072592,0.48642
602.66888750922,0.485867
602.781220945848,0.485182
602.893554382476,0.487817
603.005887819104,0.484286
603.118221255732,0.485366
603.23055469236,0.483522
603.342888128988,0.484892
603.455221565616,0.484313
603.567555002244,0.484655
603.679888438872,0.48642
603.7922218755,0.486605
603.904555312128,0.48642
604.016888748756,0.486051
604.129222185384,0.486947
604.241555622012,0.486262
604.35388905864,0.481151
604.466222495268,0.485419
604.578555931896,0.484128
604.690889368524,0.483575
604.803222805152,0.484813
604.91555624178,0.485314
605.027889678408,0.484234
605.140223115036,0.482416
605.252556551664,0.484023
605.364889988292,0.482837
605.47722342492,0.485656
605.589556861548,0.48455
605.701890298176,0.484023
605.814223734804,0.482969
605.926557171432,0.482099
606.03889060806,0.484075
606.151224044688,0.48476
606.263557481316,0.486078
606.375890917944,0.484049
606.488224354572,0.485182
606.6005577912,0.486315
606.712891227828,0.483549
606.825224664456,0.485604
606.937558101084,0.484286
607.049891537712,0.485683
607.16222497434,0.482442
607.274558410968,0.485656
607.386891847596,0.48397
607.499225284224,0.484971
607.611558720852,0.484787
607.72389215748,0.484576
607.836225594108,0.482363
607.948559030736,0.486157
608.060892467364,0.485129
608.173225903992,0.481889
608.28555934062,0.485445
608.397892777248,0.483601
608.510226213876,0.483101
608.622559650504,0.484919
608.734893087132,0.485525
608.84722652376,0.483206
608.959559960388,0.486394
609.071893397016,0.485077
609.184226833644,0.483259
609.296560270272,0.486578
609.4088937069,0.485472
609.521227143528,0.485077
609.633560580156,0.484708
609.745894016784,0.482916
609.858227453412,0.483838
609.97056089004,0.484681
610.082894326668,0.484049
610.195227763296,0.48592
610.307561199924,0.483443
610.419894636552,0.484813
610.53222807318,0.486394
610.644561509808,0.485156
610.756894946436,0.483917
610.869228383064,0.484128
610.981561819692,0.484471
611.09389525632,0.485208
611.206228692948,0.484602
611.318562129576,0.483496
611.430895566204,0.484734
611.543229002832,0.482626
611.65556243946,0.484471
611.767895876088,0.484971
611.880229312716,0.485709
611.992562749344,0.485182
612.104896185972,0.484234
612.2172296226,0.485129
612.329563059228,0.486947
612.441896495856,0.483417
612.554229932484,0.485103
612.666563369112,0.482758
612.77889680574,0.482653
612.891230242368,0.483522
613.003563678996,0.482811
613.115897115624,0.482995
613.228230552252,0.484866
613.34056398888,0.483628
613.452897425508,0.48613
613.565230862136,0.486394
613.677564298764,0.483812
613.789897735392,0.482468
613.90223117202,0.483628
614.014564608648,0.484708
614.126898045276,0.48318
614.239231481904,0.48318
614.351564918532,0.48563
614.46389835516,0.48368
614.576231791788,0.484945
614.688565228416,0.483628
614.800898665044,0.485366
614.913232101672,0.484813
615.0255655383,0.484655
615.137898974928,0.485551
615.250232411556,0.483232
615.362565848184,0.48397
615.474899284812,0.483443
615.58723272144,0.485024
615.699566158068,0.48289
615.811899594696,0.48181
615.924233031324,0.487211
616.036566467952,0.483707
616.14889990458,0.485683
616.261233341208,0.484392
616.373566777836,0.484102
616.485900214464,0.485024
616.598233651092,0.485393
616.71056708772,0.485129
616.822900524348,0.484392
616.935233960976,0.486895
617.047567397604,0.484602
617.159900834232,0.484023
617.27223427086,0.483996
617.384567707488,0.486447
617.496901144116,0.482995
617.609234580744,0.485445
617.721568017372,0.485946
617.833901454,0.486552
617.946234890628,0.486684
618.058568327256,0.487817
618.170901763884,0.482653
618.283235200512,0.483022
618.39556863714,0.487685
618.507902073768,0.484655
618.620235510396,0.48505
618.732568947024,0.482416
618.844902383652,0.484866
618.95723582028,0.482784
619.069569256908,0.483917
619.181902693536,0.486473
619.294236130164,0.482864
619.406569566792,0.48534
619.51890300342,0.485077
619.631236440048,0.484813
619.743569876676,0.485577
619.855903313304,0.485551
619.968236749932,0.48592
620.08057018656,0.484708
620.192903623188,0.483865
620.305237059816,0.483127
620.417570496444,0.487606
620.529903933072,0.484497
620.6422373697,0.48758
620.754570806328,0.484075
620.866904242956,0.487184
620.979237679584,0.48563
621.091571116212,0.486341
621.20390455284,0.483022
621.316237989468,0.482916
621.428571426096,0.484945
621.540904862724,0.482864
621.653238299352,0.48368
621.76557173598,0.484234
621.877905172608,0.485235
621.990238609236,0.484207
622.102572045864,0.484128
622.214905482492,0.485287
622.32723891912,0.485261
622.439572355748,0.482969
622.551905792376,0.485525
622.664239229004,0.483891
622.776572665632,0.483865
622.88890610226,0.486736
623.001239538888,0.485182
623.113572975516,0.485788
623.225906412144,0.482943
623.338239848772,0.484708
623.4505732854,0.481757
623.562906722028,0.483786
623.675240158656,0.484154
623.787573595284,0.483522
623.899907031912,0.48397
624.01224046854,0.484418
624.124573905168,0.484444
624.236907341796,0.486262
624.349240778424,0.483786
624.461574215052,0.484971
624.57390765168,0.483601
624.686241088308,0.483944
624.798574524936,0.484049
624.910907961564,0.484418
625.023241398192,0.486236
625.13557483482,0.485366
625.247908271448,0.485419
625.360241708076,0.484602
625.472575144704,0.485735
625.584908581332,0.486684
625.69724201796,0.484023
625.809575454588,0.483786
625.921908891216,0.485867
626.034242327844,0.483338
626.146575764472,0.483469
626.2589092011,0.485366
626.371242637728,0.483786
626.483576074356,0.484787
626.595909510984,0.486289
626.708242947612,0.484418
626.82057638424,0.484602
626.932909820868,0.484365
627.045243257496,0.483786
627.157576694124,0.483469
627.269910130752,0.484708
627.38224356738,0.483153
627.494577004008,0.48484
627.606910440636,0.483944
627.719243877264,0.483232
627.831577313892,0.482811
627.94391075052,0.484734
628.056244187148,0.484629
628.168577623776,0.484523
628.280911060404,0.483759
628.393244497032,0.485577
628.50557793366,0.48534
628.617911370288,0.484629
628.730244806916,0.483759
628.842578243544,0.483443
628.954911680172,0.48202
629.0672451168,0.485445
629.179578553428,0.484313
629.291911990056,0.48505
629.404245426684,0.485972
629.516578863312,0.482758
629.62891229994,0.482732
629.741245736568,0.482837
629.853579173196,0.485893
629.965912609824,0.484339
630.078246046452,0.483206
630.19057948308,0.482047
630.302912919708,0.482126
630.415246356336,0.486157
630.527579792964,0.484787
630.639913229592,0.482099
630.75224666622,0.484286
630.864580102848,0.485498
630.976913539476,0.483496
631.089246976104,0.487079
631.201580412732,0.482969
631.31391384936,0.483575
631.426247285988,0.486578
631.538580722616,0.484681
631.650914159244,0.48476
631.763247595872,0.486815
631.8755810325,0.48426
631.987914469128,0.484049
632.100247905756,0.48368
632.212581342384,0.48289
632.324914779012,0.484471
632.43724821564,0.484102
632.549581652268,0.485577
632.661915088896,0.482258
632.774248525524,0.484681
632.886581962152,0.483786
632.99891539878,0.482284
633.111248835408,0.486104
633.223582272036,0.486842
633.335915708664,0.483891
633.448249145292,0.487132
633.56058258192,0.483496
633.672916018548,0.482705
633.785249455176,0.481915
633.897582891804,0.485841
634.009916328432,0.485604
634.12224976506,0.484471
634.234583201688,0.484075
634.346916638316,0.486895
634.459250074944,0.48534
634.571583511572,0.484892
634.6839169482,0.484497
634.796250384828,0.48534
634.908583821456,0.486789
635.020917258084,0.484655
635.133250694712,0.486605
635.24558413134,0.483786
635.357917567968,0.483628
635.470251004596,0.48202
635.582584441224,0.486289
635.694917877852,0.482943
635.80725131448,0.483865
635.919584751108,0.485762
636.031918187736,0.484313
636.144251624364,0.485946
636.256585060992,0.486289
636.36891849762,0.485445
636.481251934248,0.485999
636.593585370876,0.484497
636.705918807504,0.482231
636.818252244132,0.482784
636.93058568076,0.483496
637.042919117388,0.483654
637.155252554016,0.483153
637.267585990644,0.485366
637.379919427272,0.484049
637.4922528639,0.484919
637.604586300528,0.483944
637.716919737156,0.48289
637.829253173784,0.484602
637.941586610412,0.485683
638.05392004704,0.485735
638.166253483668,0.482758
638.278586920296,0.484444
638.390920356924,0.483232
638.503253793552,0.486262
638.61558723018,0.484128
638.727920666808,0.482758
638.840254103436,0.482047
638.952587540064,0.484971
639.064920976692,0.487026
639.17725441332,0.482389
639.289587849948,0.483838
639.401921286576,0.484919
639.514254723204,0.48339
639.626588159832,0.483469
639.73892159646,0.486262
639.851255033088,0.485683
639.963588469716,0.481599
640.075921906344,0.484892
640.188255342972,0.484154
640.3005887796,0.485024
640.412922216228,0.485129
640.525255652856,0.48397
640.637589089484,0.483443
640.749922526112,0.483944
640.86225596274,0.485156
640.974589399368,0.483654
641.086922835996,0.481546
641.199256272624,0.482047
641.311589709252,0.483759
641.42392314588,0.484655
641.536256582508,0.484286
641.648590019136,0.483786
641.760923455764,0.482784
641.873256892392,0.485208
641.98559032902,0.484023
642.097923765648,0.482758
642.210257202276,0.484708
642.322590638904,0.481072
642.434924075532,0.481678
642.54725751216,0.485393
642.659590948788,0.483522
642.771924385416,0.484181
642.884257822044,0.48397
642.996591258672,0.484971
643.1089246953,0.485393
643.221258131928,0.484708
643.333591568556,0.486921
643.445925005184,0.485077
643.558258441812,0.485814
643.67059187844,0.485287
643.782925315068,0.484418
643.895258751696,0.484075
644.007592188324,0.485314
644.119925624952,0.481994
644.23225906158,0.483838
644.344592498208,0.481494
644.456925934836,0.483285
644.569259371464,0.485156
644.681592808092,0.484787
644.79392624472,0.484497
644.906259681348,0.485656
645.018593117976,0.484497
645.130926554604,0.486289
645.243259991232,0.483891
645.35559342786,0.4826
645.467926864488,0.48505
645.580260301116,0.482653
645.692593737744,0.482574
645.804927174372,0.48621
645.917260611,0.483496
646.029594047628,0.485103
646.141927484256,0.485472
646.254260920884,0.486315
646.366594357512,0.48426
646.47892779414,0.487263
646.591261230768,0.485419
646.703594667396,0.48505
646.815928104024,0.484813
646.928261540652,0.484734
647.04059497728,0.485656
647.152928413908,0.482047
647.265261850536,0.485287
647.377595287164,0.487738
647.489928723792,0.48534
647.60226216042,0.484497
647.714595597048,0.486684
647.826929033676,0.486078
647.939262470304,0.482389
648.051595906932,0.48613
648.16392934356,0.484787
648.276262780188,0.482943
648.388596216816,0.484602
648.500929653444,0.485287
648.613263090072,0.488554
648.7255965267,0.485551
648.837929963328,0.48642
648.950263399956,0.485551
649.062596836584,0.486895
649.174930273212,0.484734
649.28726370984,0.482495
649.399597146468,0.485472
649.511930583096,0.485656
649.624264019724,0.484919
649.736597456352,0.485841
649.84893089298,0.484497
649.961264329608,0.485972
650.073597766236,0.485314
650.185931202864,0.484049
650.298264639492,0.48534
650.41059807612,0.484919
650.522931512748,0.485788
650.635264949376,0.483153
650.747598386004,0.483865
650.859931822632,0.484365
650.97226525926,0.486842
651.084598695888,0.484629
651.196932132516,0.485314
651.309265569144,0.482284
651.421599005772,0.483522
651.5339324424,0.487079
651.646265879028,0.484418
651.758599315656,0.482732
651.870932752284,0.485287
651.983266188912,0.483575
652.09559962554,0.486815
652.207933062168,0.482943
652.320266498796,0.485103
652.432599935424,0.483891
652.544933372052,0.48505
652.65726680868,0.483654
652.769600245308,0.48592
652.881933681936,0.484102
652.994267118564,0.485525
653.106600555192,0.481678
653.21893399182,0.484365
653.331267428448,0.484813
653.443600865076,0.486368
653.555934301704,0.483865
653.668267738332,0.484787
653.78060117496,0.48397
653.892934611588,0.483549
654.005268048216,0.486315
654.117601484844,0.482837
654.229934921472,0.484471
654.3422683581,0.485366
654.454601794728,0.484023
654.566935231356,0.484866
654.679268667984,0.485156
654.791602104612,0.483812
654.90393554124,0.484919
655.016268977868,0.485656
655.128602414496,0.482969
655.240935851124,0.481704
655.353269287752,0.482758
655.46560272438,0.485445
655.577936161008,0.485683
655.690269597636,0.485182
655.802603034264,0.482284
655.914936470892,0.485445
656.02726990752,0.484602
656.139603344148,0.484655
656.251936780776,0.483285
656.364270217404,0.483812
656.476603654032,0.485762
656.58893709066,0.484181
656.701270527288,0.4826
656.813603963916,0.486051
656.925937400544,0.484787
657.038270837172,0.48426
657.1506042738,0.48563
657.262937710428,0.482943
657.375271147056,0.485208
657.487604583684,0.485525
657.599938020312,0.48621
657.71227145694,0.483838
657.824604893568,0.483549
657.936938330196,0.483654
658.049271766824,0.486842
658.161605203452,0.484497
658.27393864008,0.48426
658.386272076708,0.486921
658.498605513336,0.482442
658.610938949964,0.485393
658.723272386592,0.485445
658.83560582322,0.485525
658.947939259848,0.487421
659.060272696476,0.482837
659.172606133104,0.482574
659.284939569732,0.483996
659.39727300636,0.482864
659.509606442988,0.483601
659.621939879616,0.480888
659.734273316244,0.486657
659.846606752872,0.483338
659.9589401895,0.48455
660.071273626128,0.484866
660.183607062756,0.482995
660.295940499384,0.484418
660.408273936012,0.48397
660.52060737264,0.485208
660.632940809268,0.483786
660.745274245896,0.483628
660.857607682524,0.484286
660.969941119152,0.484339
661.08227455578,0.483232
661.194607992408,0.4826
661.306941429036,0.486078
661.419274865664,0.485287
661.531608302292,0.484523
661.64394173892,0.485788
661.756275175548,0.484919
661.868608612176,0.485129
661.980942048804,0.484313
662.093275485432,0.484655
662.20560892206,0.487632
662.317942358688,0.485182
662.430275795316,0.484523
662.542609231944,0.484339
662.654942668572,0.485077
662.7672761052,0.486552
662.879609541828,0.487342
662.991942978456,0.484813
663.104276415084,0.482784
663.216609851712,0.484629
663.32894328834,0.484471
663.441276724968,0.485077
663.553610161596,0.484787
663.665943598224,0.483838
663.778277034852,0.482126
663.89061047148,0.483944
664.002943908108,0.484075
664.115277344736,0.481889
664.227610781364,0.482389
664.339944217992,0.485287
664.45227765462,0.484813
664.564611091248,0.484655
664.676944527876,0.485604
664.789277964504,0.487448
664.901611401132,0.484787
665.01394483776,0.485709
665.126278274388,0.484998
665.238611711016,0.482943
665.350945147644,0.482284
665.463278584272,0.484207
665.5756120209,0.486605
665.687945457528,0.484523
665.800278894156,0.484787
665.912612330784,0.486157
666.024945767412,0.482495
666.13727920404,0.483759
666.249612640668,0.484576
666.361946077296,0.485999
666.474279513924,0.483654
666.586612950552,0.483628
666.69894638718,0.484023
666.811279823808,0.48534
666.923613260436,0.485972
667.035946697064,0.485498
667.148280133692,0.48563
667.26061357032,0.485709
667.372947006948,0.485551
667.485280443576,0.483786
667.597613880204,0.484471
667.709947316832,0.481915
667.82228075346,0.486552
667.934614190088,0.483917
668.046947626716,0.482969
668.159281063344,0.483733
668.271614499972,0.485129
668.3839479366,0.484787
668.496281373228,0.485656
668.608614809856,0.484602
668.720948246484,0.484418
668.833281683112,0.482126
668.94561511974,0.483522
669.057948556368,0.483786
669.170281992996,0.484497
669.282615429624,0.481836
669.394948866252,0.485709
669.50728230288,0.483417
669.619615739508,0.487237
669.731949176136,0.48318
669.844282612764,0.484365
669.956616049392,0.48534
670.06894948602,0.483074
670.181282922648,0.48621
670.293616359276,0.485735
670.405949795904,0.485867
670.518283232532,0.485788
670.63061666916,0.483628
670.742950105788,0.484154
670.855283542416,0.480519
670.967616979044,0.482653
671.079950415672,0.483469
671.1922838523,0.48426
671.304617288928,0.483101
671.416950725556,0.485024
671.529284162184,0.485867
671.641617598812,0.485709
671.75395103544,0.483549
671.866284472068,0.484023
671.978617908696,0.484313
672.090951345324,0.486289
672.203284781952,0.485577
672.31561821858,0.485893
672.427951655208,0.486868
672.540285091836,0.484681
672.652618528464,0.482943
672.764951965092,0.483891
672.87728540172,0.483311
672.989618838348,0.484049
673.101952274976,0.486262
673.214285711604,0.482969
673.326619148232,0.48455
673.43895258486,0.484471
673.551286021488,0.482389
673.663619458116,0.483707
673.775952894744,0.486526
673.888286331372,0.48592
674.000619768,0.484576
674.112953204628,0.485498
674.225286641256,0.484392
674.337620077884,0.48397
674.449953514512,0.482126
674.56228695114,0.483575
674.674620387768,0.483048
674.786953824396,0.486473
674.899287261024,0.484971
675.011620697652,0.48231
675.12395413428,0.48484
675.236287570908,0.483759
675.348621007536,0.485103
675.460954444164,0.485156
675.573287880792,0.483917
675.68562131742,0.484023
675.797954754048,0.485445
675.910288190676,0.48484
676.022621627304,0.483285
676.134955063932,0.484444
676.24728850056,0.483733
676.359621937188,0.483496
676.471955373816,0.485472
676.584288810444,0.482758
676.696622247072,0.483838
676.8089556837,0.486473
676.921289120328,0.485261
677.033622556956,0.485077
677.145955993584,0.481968
677.258289430212,0.485129
677.37062286684,0.481968
677.482956303468,0.484102
677.595289740096,0.482231
677.707623176724,0.485366
677.819956613352,0.482547
677.93229004998,0.484892
678.044623486608,0.483496
678.156956923236,0.485972
678.269290359864,0.484207
678.381623796492,0.484154
678.49395723312,0.484576
678.606290669748,0.482943
678.718624106376,0.483522
678.830957543004,0.48397
678.943290979632,0.484971
679.05562441626,0.485604
679.167957852888,0.484286
679.280291289516,0.485762
679.392624726144,0.485208
679.504958162772,0.484787
679.6172915994,0.484075
679.729625036028,0.484787
679.841958472656,0.484971
679.954291909284,0.485893
680.066625345912,0.482969
680.17895878254,0.483654
680.291292219168,0.485366
680.403625655796,0.482231
680.515959092424,0.483417
680.628292529052,0.486974
680.74062596568,0.485261
680.852959402308,0.48592
680.965292838936,0.484708
681.077626275564,0.485445
681.189959712192,0.482705
681.30229314882,0.485788
681.414626585448,0.486789
681.526960022076,0.482258
681.639293458704,0.485314
681.751626895332,0.482864
681.86396033196,0.48505
681.976293768588,0.485867
682.088627205216,0.484998
682.200960641844,0.483917
682.313294078472,0.485683
682.4256275151,0.484734
682.537960951728,0.48426
682.650294388356,0.483654
682.762627824984,0.48476
682.874961261612,0.484128
682.98729469824,0.482574
683.099628134868,0.483996
683.211961571496,0.485024
683.324295008124,0.483522
683.436628444752,0.48671
683.54896188138,0.485182
683.661295318008,0.484945
683.773628754636,0.487237
683.885962191264,0.483469
683.998295627892,0.484418
684.11062906452,0.483654
684.222962501148,0.485709
684.335295937776,0.483127
684.447629374404,0.485235
684.559962811032,0.484945
684.67229624766,0.483575
684.784629684288,0.484075
684.896963120916,0.482705
685.009296557544,0.487342
685.121629994172,0.485366
685.2339634308,0.482521
685.346296867428,0.48484
685.458630304056,0.484602
685.570963740684,0.484286
685.683297177312,0.486051
685.79563061394,0.486368
685.907964050568,0.487685
686.020297487196,0.485235
686.132630923824,0.483496
686.244964360452,0.483944
686.35729779708,0.483628
686.469631233708,0.485893
686.581964670336,0.484154
686.694298106964,0.484023
686.806631543592,0.484497
686.91896498022,0.485208
687.031298416848,0.484444
687.143631853476,0.484418
687.255965290104,0.48397
687.368298726732,0.484023
687.48063216336,0.487632
687.592965599988,0.484998
687.705299036616,0.48455
687.817632473244,0.484919
687.929965909872,0.485287
688.0422993465,0.483838
688.154632783128,0.483022
688.266966219756,0.486289
688.379299656384,0.485683
688.491633093012,0.486499
688.60396652964,0.483469
688.716299966268,0.484919
688.828633402896,0.484787
688.940966839524,0.484418
689.053300276152,0.482837
689.16563371278,0.484339
689.277967149408,0.48505
689.390300586036,0.483232
689.502634022664,0.486578
689.614967459292,0.484708
689.72730089592,0.485683
689.839634332548,0.48642
689.951967769176,0.483522
690.064301205804,0.484998
690.176634642432,0.484523
690.28896807906,0.486368
690.401301515688,0.485024
690.513634952316,0.484471
690.625968388944,0.483601
690.738301825572,0.484365
690.8506352622,0.485024
690.962968698828,0.482916
691.075302135456,0.483311
691.187635572084,0.482811
691.299969008712,0.484154
691.41230244534,0.48202
691.524635881968,0.483865
691.636969318596,0.484075
691.749302755224,0.485024
691.861636191852,0.484128
691.97396962848,0.486473
692.086303065108,0.48368
692.198636501736,0.483443
692.310969938364,0.487342
692.423303374992,0.484629
692.53563681162,0.484418
692.647970248248,0.48476
692.760303684876,0.486025
692.872637121504,0.484866
692.984970558132,0.485946
693.09730399476,0.484523
693.209637431388,0.481125
693.321970868016,0.482758
693.434304304644,0.485472
693.546637741272,0.48671
693.6589711779,0.484813
693.771304614528,0.48592
693.883638051156,0.484207
693.995971487784,0.487263
694.108304924412,0.485445
694.22063836104,0.486315
694.332971797668,0.484418
694.445305234296,0.485683
694.557638670924,0.484655
694.669972107552,0.484892
694.78230554418,0.484576
694.894638980808,0.484787
695.006972417436,0.484655
695.119305854064,0.485024
695.231639290692,0.484023
695.34397272732,0.483496
695.456306163948,0.483786
695.568639600576,0.483443
695.680973037204,0.483259
695.793306473832,0.484734
695.90563991046,0.484471
696.017973347088,0.484681
696.130306783716,0.482047
696.242640220344,0.484234
696.354973656972,0.483944
696.4673070936,0.485709
696.579640530228,0.484734
696.691973966856,0.484365
696.804307403484,0.48779
696.916640840112,0.482416
697.02897427674,0.484576
697.141307713368,0.483443
697.253641149996,0.48563
697.365974586624,0.483707
697.478308023252,0.484471
697.59064145988,0.484813
697.702974896508,0.484365
697.815308333136,0.483153
697.927641769764,0.484971
698.039975206392,0.484787
698.15230864302,0.484787
698.264642079648,0.483996
698.376975516276,0.484681
698.489308952904,0.485393
698.601642389532,0.483153
698.71397582616,0.484313
698.826309262788,0.484971
698.938642699416,0.483549
699.050976136044,0.484708
699.163309572672,0.483786
699.2756430093,0.48455
699.387976445928,0.48318
699.500309882556,0.484708
699.612643319184,0.483944
699.724976755812,0.486473
699.83731019244,0.486499
699.949643629068,0.483944
700.061977065696,0.483759
700.174310502324,0.484128
700.286643938952,0.484207
700.39897737558,0.483628
700.511310812208,0.482653
700.623644248836,0.482495
700.735977685464,0.483917
700.848311122092,0.482389
700.96064455872,0.485551
701.072977995348,0.482969
701.185311431976,0.483996
701.297644868604,0.486183
701.409978305232,0.482653
701.52231174186,0.482547
701.634645178488,0.482442
701.746978615116,0.487606
701.859312051744,0.484471
701.971645488372,0.483628
702.083978925,0.484207
702.196312361628,0.484892
702.308645798256,0.484075
702.420979234884,0.484102
702.533312671512,0.48397
702.64564610814,0.485261
702.757979544768,0.485472
702.870312981396,0.484392
702.982646418024,0.484945
703.094979854652,0.483259
703.20731329128,0.484971
703.319646727908,0.483338
703.431980164536,0.482547
703.544313601164,0.485393
703.656647037792,0.484497
703.76898047442,0.486868
703.881313911048,0.487342
703.993647347676,0.483522
704.105980784304,0.483022
704.218314220932,0.484734
704.33064765756,0.482205
704.442981094188,0.483522
704.555314530816,0.483944
704.667647967444,0.484497
704.779981404072,0.485893
704.8923148407,0.486657
705.004648277328,0.485156
705.116981713956,0.481388
705.229315150584,0.486815
705.341648587212,0.485077
705.45398202384,0.485972
705.566315460468,0.482705
705.678648897096,0.483259
705.790982333724,0.484576
705.903315770352,0.482705
706.01564920698,0.485814
706.127982643608,0.485077
706.240316080236,0.485867
706.352649516864,0.483575
706.464982953492,0.485103
706.57731639012,0.484497
706.689649826748,0.482495
706.801983263376,0.482495
706.914316700004,0.483522
707.026650136632,0.484392
707.13898357326,0.484418
707.251317009888,0.483812
707.363650446516,0.48476
707.475983883144,0.484945
707.588317319772,0.483232
707.7006507564,0.483259
707.812984193028,0.487053
707.925317629656,0.481625
708.037651066284,0.481599
708.149984502912,0.485788
708.26231793954,0.48455
708.374651376168,0.484681
708.486984812796,0.482784
708.599318249424,0.485709
708.711651686052,0.482995
708.82398512268,0.484708
708.936318559308,0.486025
709.048651995936,0.48339
709.160985432564,0.482626
709.273318869192,0.484286
709.38565230582,0.486631
709.497985742448,0.485235
709.610319179076,0.484971
709.722652615704,0.486789
709.834986052332,0.484523
709.94731948896,0.483654
710.059652925588,0.487553
710.171986362216,0.483601
710.284319798844,0.485393
710.396653235472,0.483944
710.5089866721,0.484971
710.621320108728,0.484392
710.733653545356,0.483865
710.845986981984,0.486578
710.958320418612,0.485103
711.07065385524,0.483812
711.182987291868,0.483601
711.295320728496,0.484497
711.407654165124,0.484234
711.519987601752,0.486315
711.63232103838,0.482969
711.744654475008,0.487316
711.856987911636,0.484392
711.969321348264,0.486473
712.081654784892,0.483759
712.19398822152,0.483074
712.306321658148,0.486657
712.418655094776,0.485577
712.530988531404,0.485946
712.643321968032,0.484154
712.75565540466,0.485077
712.867988841288,0.482653
712.980322277916,0.484576
713.092655714544,0.484813
713.204989151172,0.48426
713.3173225878,0.484629
713.429656024428,0.48837
713.541989461056,0.485472
713.654322897684,0.482653
713.766656334312,0.487342
713.87898977094,0.486183
713.991323207568,0.48426
714.103656644196,0.48484
714.215990080824,0.482916
714.328323517452,0.483707
714.44065695408,0.48621
714.552990390708,0.484602
714.665323827336,0.483259
714.777657263964,0.483232
714.889990700592,0.48368
715.00232413722,0.483838
715.114657573848,0.481889
715.226991010476,0.485393
715.339324447104,0.483338
715.451657883732,0.484497
715.56399132036,0.48613
715.676324756988,0.483101
715.788658193616,0.485129
715.900991630244,0.48671
716.013325066872,0.484497
716.1256585035,0.484207
716.237991940128,0.484734
716.350325376756,0.48534
716.462658813384,0.482995
716.574992250012,0.484207
716.68732568664,0.483601
716.799659123268,0.484813
716.911992559896,0.482363
717.024325996524,0.485182
717.136659433152,0.484919
717.24899286978,0.485261
717.361326306408,0.486789
717.473659743036,0.48505
717.585993179664,0.484523
717.698326616292,0.482679
717.81066005292,0.485419
717.922993489548,0.482284
718.035326926176,0.485024
718.147660362804,0.483101
718.259993799432,0.48476
718.37232723606,0.48202
718.484660672688,0.484681
718.596994109316,0.486473
718.709327545944,0.483865
718.821660982572,0.485077
718.9339944192,0.482811
719.046327855828,0.482363
719.158661292456,0.484866
719.270994729084,0.484497
719.383328165712,0.484945
719.49566160234,0.48476
719.607995038968,0.483786
719.720328475596,0.488001
719.832661912224,0.485129
719.944995348852,0.484998
720.05732878548,0.484602
720.169662222108,0.483285
720.281995658736,0.485946
720.394329095364,0.48729
720.506662531992,0.482284
720.61899596862,0.484313
720.731329405248,0.485498
720.843662841876,0.484655
720.955996278504,0.484971
721.068329715132,0.483364
721.18066315176,0.487553
721.292996588388,0.485077
721.405330025016,0.482284
721.517663461644,0.484207
721.629996898272,0.482258
721.7423303349,0.48426
721.854663771528,0.486552
721.966997208156,0.483891
722.079330644784,0.482468
722.191664081412,0.482389
722.30399751804,0.485841
722.416330954668,0.482416
722.528664391296,0.484602
722.640997827924,0.485551
722.753331264552,0.485287
722.86566470118,0.487395
722.977998137808,0.485841
723.090331574436,0.485182
723.202665011064,0.483206
723.314998447692,0.483206
723.42733188432,0.485604
723.539665320948,0.484497
723.651998757576,0.48484
723.764332194204,0.484102
723.876665630832,0.483996
723.98899906746,0.487158
724.101332504088,0.484049
724.213665940716,0.485366
724.325999377344,0.484681
724.438332813972,0.485419
724.5506662506,0.483443
724.662999687228,0.484023
724.775333123856,0.485525
724.887666560484,0.484392
724.999999997112,0.486289
725.11233343374,0.484471
725.224666870368,0.485735
725.337000306996,0.484234
725.449333743624,0.483601
725.561667180252,0.484629
725.67400061688,0.486341
725.786334053508,0.484128
725.898667490136,0.484971
726.011000926764,0.486315
726.123334363392,0.483733
726.23566780002,0.486499
726.348001236648,0.485946
726.460334673276,0.485103
726.572668109904,0.483048
726.685001546532,0.483575
726.79733498316,0.484075
726.909668419788,0.485366
727.022001856416,0.485525
727.134335293044,0.484734
727.246668729672,0.482969
727.3590021663,0.485972
727.471335602928,0.484049
727.583669039556,0.483891
727.696002476184,0.483654
727.808335912812,0.483259
727.92066934944,0.485788
728.033002786068,0.484365
728.145336222696,0.485498
728.257669659324,0.486051
728.370003095952,0.483549
728.48233653258,0.485999
728.594669969208,0.486473
728.707003405836,0.48289
728.819336842464,0.486236
728.931670279092,0.485551
729.04400371572,0.48397
729.156337152348,0.48534
729.268670588976,0.484154
729.381004025604,0.485208
729.493337462232,0.483628
729.60567089886,0.485366
729.718004335488,0.485788
729.830337772116,0.482495
729.942671208744,0.483048
730.055004645372,0.488897
730.167338082,0.484919
730.279671518628,0.484919
730.392004955256,0.484286
730.504338391884,0.482495
730.616671828512,0.483469
730.72900526514,0.487237
730.841338701768,0.484075
730.953672138396,0.480861
731.066005575024,0.484971
731.178339011652,0.482995
731.29067244828,0.48368
731.403005884908,0.483417
731.515339321536,0.486868
731.627672758164,0.484919
731.740006194792,0.482969
731.85233963142,0.484049
731.964673068048,0.484629
732.077006504676,0.484207
732.189339941304,0.484681
732.301673377932,0.483127
732.41400681456,0.481889
732.526340251188,0.484339
732.638673687816,0.484181
732.751007124444,0.483364
732.863340561072,0.484655
732.9756739977,0.483259
733.088007434328,0.483153
733.200340870956,0.482468
733.312674307584,0.486262
733.425007744212,0.484892
733.53734118084,0.481994
733.649674617468,0.483443
733.762008054096,0.484892
733.874341490724,0.485999
733.986674927352,0.48505
734.09900836398,0.484444
734.211341800608,0.483759
734.323675237236,0.484392
734.436008673864,0.482784
734.548342110492,0.485709
734.66067554712,0.484866
734.773008983748,0.484365
734.885342420376,0.483443
734.997675857004,0.485551
735.110009293632,0.486025
735.22234273026,0.484313
735.334676166888,0.484971
735.447009603516,0.485577
735.559343040144,0.483759
735.671676476772,0.482705
735.7840099134,0.484734
735.896343350028,0.482179
736.008676786656,0.482363
736.121010223284,0.485445
736.233343659912,0.484971
736.34567709654,0.48397
736.458010533168,0.484629
736.570343969796,0.485103
736.682677406424,0.483654
736.795010843052,0.483101
736.90734427968,0.482969
737.019677716308,0.484418
737.132011152936,0.485893
737.244344589564,0.482126
737.356678026192,0.484708
737.46901146282,0.482705
737.581344899448,0.487369
737.693678336076,0.486815
737.806011772704,0.48671
737.918345209332,0.482969
738.03067864596,0.486736
738.143012082588,0.482916
738.255345519216,0.483153
738.367678955844,0.484023
738.480012392472,0.486104
738.5923458291,0.4826


==> data/2cyclesplit.csv <==
T,P,Eperintrv
1,4.7133,4.7133
2,4.7548,9.5096
3,4.8181,14.4543
4,4.8812,19.5248
5,4.9392,24.696
6,5.0011,30.0066
7,5.0488,35.3416
8,5.1502,41.2016
9,5.2046,46.8414
10,5.2917,52.917
11,5.31,58.41
12,5.3817,64.5804


==> data/2cyclewaveform.csv <==
t,voltage
-14.154013015128,0.482784
-14.0416795785,0.485077
-13.929346141872,0.48368
-13.817012705244,0.485024
-13.704679268616,0.479491
-13.592345831988,0.485814
-13.48001239536,0.483601
-13.367678958732,0.486684
-13.255345522104,0.487105
-13.143012085476,0.486341
-13.030678648848,0.48289
-12.91834521222,0.481204
-12.806011775592,0.483074
-12.693678338964,0.483496
-12.581344902336,0.48318
-12.469011465708,0.486289
-12.35667802908,0.488185
-12.244344592452,0.482653
-12.132011155824,0.486236
-12.019677719196,0.483654
-11.907344282568,0.482205
-11.79501084594,0.48455
-11.682677409312,0.481309
-11.570343972684,0.485077
-11.458010536056,0.486183
-11.345677099428,0.48426
-11.2333436628,0.486526
-11.121010226172,0.484497
-11.008676789544,0.480071
-10.896343352916,0.4826
-10.784009916288,0.484286
-10.67167647966,0.484734
-10.559343043032,0.484919
-10.447009606404,0.481994
-10.334676169776,0.484181
-10.222342733148,0.482837
-10.11000929652,0.482969
-9.997675859892,0.484418
-9.885342423264,0.483259
-9.773008986636,0.482837
-9.660675550008,0.486315
-9.54834211338,0.48397
-9.436008676752,0.484075
-9.323675240124,0.483838
-9.211341803496,0.482626
-9.099008366868,0.48476
-8.98667493024,0.485762
-8.874341493612,0.484629
-8.762008056984,0.483812
-8.649674620356,0.483127
-8.537341183728,0.483733
-8.4250077471,0.483338
-8.312674310472,0.484681
-8.200340873844,0.484919
-8.088007437216,0.483654
-7.975674000588,0.484234
-7.86334056396,0.483496
-7.751007127332,0.483048
-7.638673690704,0.485656
-7.526340254076,0.48505
-7.414006817448,0.483549
-7.30167338082,0.483812
-7.189339944192,0.486078
-7.077006507564,0.481098
-6.964673070936,0.485893
-6.852339634308,0.484471
-6.74000619768,0.484207
-6.627672761052,0.484075
-6.515339324424,0.484392
-6.403005887796,0.483259
-6.290672451168,0.482784
-6.17833901454,0.48231
-6.066005577912,0.480677
-5.953672141284,0.48621
-5.841338704656,0.483944
-5.729005268028,0.483996
-5.6166718314,0.483206
-5.504338394772,0.483654
-5.392004958144,0.484128
-5.279671521516,0.482099
-5.167338084888,0.485445
-5.05500464826,0.483549
-4.942671211632,0.48426
-4.830337775004,0.485656
-4.718004338376,0.481968
-4.605670901748,0.48563
-4.49333746512,0.484708
-4.381004028492,0.485024
-4.268670591864,0.484998
-4.156337155236,0.484655
-4.044003718608,0.483127
-3.93167028198,0.484471
-3.819336845352,0.482099
-3.707003408724,0.482099
-3.594669972096,0.483996
-3.482336535468,0.483786
-3.37000309884,0.484655
-3.257669662212,0.483074
-3.145336225584,0.483654
-3.033002788956,0.485287
-2.920669352328,0.484998
-2.8083359157,0.484734
-2.696002479072,0.481414
-2.583669042444,0.483259
-2.471335605816,0.483707
-2.359002169188,0.481994
-2.24666873256,0.486183
-2.134335295932,0.481836
-2.022001859304,0.483496
-1.909668422676,0.483417
-1.797334986048,0.484418
-1.68500154942,0.486473
-1.572668112792,0.481019
-1.460334676164,0.48563
-1.348001239536,0.482864
-1.235667802908,0.484234
-1.12333436628,0.483654
-1.011000929652,0.483285
-0.898667493024,0.484339
-0.786334056396,0.48339
-0.674000619768,0.482389
-0.56166718314,0.483469
-0.449333746512,0.481652
-0.337000309884,0.48339
-0.224666873256,0.485287
-0.112333436628,0.485525
0,0.48621
0.112333436628,0.486236
0.224666873256,0.483127
0.337000309884,0.483522
0.449333746512,0.483232
0.56166718314,0.481941
0.674000619768,0.483101
0.786334056396,0.483417
0.898667493024,0.482468
1.011000929652,0.484339
1.12333436628,0.484444
1.235667802908,0.483101
1.348001239536,0.484813
1.460334676164,0.483232
1.572668112792,0.484207
1.68500154942,0.485182
1.797334986048,0.480967
1.909668422676,0.483628
2.022001859304,0.483601
2.134335295932,0.483575
2.24666873256,0.482468
2.359002169188,0.483364
2.471335605816,0.483101
2.583669042444,0.482152
2.696002479072,0.484418
2.8083359157,0.483259
2.920669352328,0.480703
3.033002788956,0.483232
3.145336225584,0.482679
3.257669662212,0.482205
3.37000309884,0.483601
3.482336535468,0.485604
3.594669972096,0.482864
3.707003408724,0.48368
3.819336845352,0.485788
3.93167028198,0.484339
4.044003718608,0.481546
4.156337155236,0.485472
4.268670591864,0.483549
4.381004028492,0.482416
4.49333746512,0.484576
4.605670901748,0.484602
4.718004338376,0.483944
4.830337775004,0.48505
4.942671211632,0.485735
5.05500464826,0.483707
5.167338084888,0.484866
5.279671521516,0.48476
5.392004958144,0.480466
5.504338394772,0.486736
5.6166718314,0.482864
5.729005268028,0.483338
5.841338704656,0.483733
5.953672141284,0.48339
6.066005577912,0.484919
6.17833901454,0.484681
6.290672451168,0.483285
6.403005887796,0.484418
6.515339324424,0.482363
6.627672761052,0.482258
6.74000619768,0.48563
6.852339634308,0.484049
6.964673070936,0.484154
7.077006507564,0.481467
7.189339944192,0.484339
7.30167338082,0.484365
7.414006817448,0.48455
7.526340254076,0.480361
7.638673690704,0.484286
7.751007127332,0.485208
7.86334056396,0.484971
7.975674000588,0.482758
8.088007437216,0.482468
8.200340873844,0.482152
8.312674310472,0.484655
8.4250077471,0.482732
8.537341183728,0.483259
8.649674620356,0.484102
8.762008056984,0.48426
8.874341493612,0.482231
8.98667493024,0.484998
9.099008366868,0.485788
9.211341803496,0.480229
9.323675240124,0.483759
9.436008676752,0.484154
9.54834211338,0.4826
9.660675550008,0.485683
9.773008986636,0.482363
9.885342423264,0.485235
9.997675859892,0.482969
10.11000929652,0.481256
10.222342733148,0.484919
10.334676169776,0.485472
10.447009606404,0.483628
10.559343043032,0.484286
10.67167647966,0.481994
10.784009916288,0.482126
10.896343352916,0.48289
11.008676789544,0.483522
11.121010226172,0.482547
11.2333436628,0.484919
11.345677099428,0.482705
11.458010536056,0.484392
11.570343972684,0.484365
11.682677409312,0.479544
11.79501084594,0.486289
11.907344282568,0.482969
12.019677719196,0.482943
12.132011155824,0.484023
12.244344592452,0.483074
12.35667802908,0.483628
12.469011465708,0.482943
12.581344902336,0.485814
12.693678338964,0.484602
12.806011775592,0.48505
12.91834521222,0.481362
13.030678648848,0.483232
13.143012085476,0.485366
13.255345522104,0.48202
13.367678958732,0.482864
13.48001239536,0.483311
13.592345831988,0.483654
13.704679268616,0.482152
13.817012705244,0.483338
13.929346141872,0.485314
14.0416795785,0.482943
14.154013015128,0.484049
14.266346451756,0.483153
14.378679888384,0.483996
14.491013325012,0.482864
14.60334676164,0.485182
14.715680198268,0.483601
14.828013634896,0.486815
14.940347071524,0.484418
15.052680508152,0.485577
15.16501394478,0.484286
15.277347381408,0.485156
15.389680818036,0.484813
15.502014254664,0.483364
15.614347691292,0.483048
15.72668112792,0.485024
15.839014564548,0.481783
15.951348001176,0.482073
16.063681437804,0.484339
16.176014874432,0.484154
16.28834831106,0.483469
16.400681747688,0.483601
16.513015184316,0.486262
16.625348620944,0.483786
16.737682057572,0.482758
16.8500154942,0.483944
16.962348930828,0.485103
17.074682367456,0.482099
17.187015804084,0.484998
17.299349240712,0.485077
17.41168267734,0.482126
17.524016113968,0.482205
17.636349550596,0.485762
17.748682987224,0.487105
17.861016423852,0.483865
17.97334986048,0.484576
18.085683297108,0.486078
18.198016733736,0.48339
18.310350170364,0.483259
18.422683606992,0.483127
18.53501704362,0.483812
18.647350480248,0.484787
18.759683916876,0.481968
18.872017353504,0.486789
18.984350790132,0.484075
19.09668422676,0.484497
19.209017663388,0.481704
19.321351100016,0.482495
19.433684536644,0.483443
19.546017973272,0.48339
19.6583514099,0.483285
19.770684846528,0.485445
19.883018283156,0.483259
19.995351719784,0.484392
20.107685156412,0.483628
20.22001859304,0.484365
20.332352029668,0.48505
20.444685466296,0.481573
20.557018902924,0.484207
20.669352339552,0.481704
20.78168577618,0.485841
20.894019212808,0.482231
21.006352649436,0.483285
21.118686086064,0.484286
21.231019522692,0.482442
21.34335295932,0.483496
21.455686395948,0.484576
21.568019832576,0.482758
21.680353269204,0.482231
21.792686705832,0.484945
21.90502014246,0.485314
22.017353579088,0.483759
22.129687015716,0.482705
22.242020452344,0.486183
22.354353888972,0.48397
22.4666873256,0.481573
22.579020762228,0.481546
22.691354198856,0.482205
22.803687635484,0.482837
22.916021072112,0.483153
23.02835450874,0.484023
23.140687945368,0.483127
23.253021381996,0.482653
23.365354818624,0.485156
23.477688255252,0.484471
23.59002169188,0.482969
23.702355128508,0.483786
23.814688565136,0.486526
23.927022001764,0.484023
24.039355438392,0.484234
24.15168887502,0.48397
24.264022311648,0.482389
24.376355748276,0.483891
24.488689184904,0.482205
24.601022621532,0.484523
24.71335605816,0.482574
24.825689494788,0.482811
24.938022931416,0.484787
25.050356368044,0.482811
25.162689804672,0.483601
25.2750232413,0.483838
25.387356677928,0.48202
25.499690114556,0.482784
25.612023551184,0.484787
25.724356987812,0.483364
25.83669042444,0.483048
25.949023861068,0.483074
26.061357297696,0.484392
26.173690734324,0.484655
26.286024170952,0.484313
26.39835760758,0.482864
26.510691044208,0.48426
26.623024480836,0.484444
26.735357917464,0.482864
26.847691354092,0.48289
26.96002479072,0.483996
27.072358227348,0.484471
27.184691663976,0.482073
27.297025100604,0.48318
27.409358537232,0.483733
27.52169197386,0.483364
27.634025410488,0.484444
27.746358847116,0.484339
27.858692283744,0.482837
27.971025720372,0.484049
28.083359157,0.48592
28.195692593628,0.485577
28.308026030256,0.485129
28.420359466884,0.482205
28.532692903512,0.483891
28.64502634014,0.484444
28.757359776768,0.481915
28.869693213396,0.482284
28.982026650024,0.482626
29.094360086652,0.483074
29.20669352328,0.482442
29.319026959908,0.484154
29.431360396536,0.483944
29.543693833164,0.482995
29.656027269792,0.481862
29.76836070642,0.48181
29.880694143048,0.481652
29.993027579676,0.482416
30.105361016304,0.483996
30.217694452932,0.48484
30.33002788956,0.485287
30.442361326188,0.483838
30.554694762816,0.483759
30.667028199444,0.486895
30.779361636072,0.483496
30.8916950727,0.485656
31.004028509328,0.484471
31.116361945956,0.483654
31.228695382584,0.485472
31.341028819212,0.484787
31.45336225584,0.481968
31.565695692468,0.485024
31.678029129096,0.482442
31.790362565724,0.48339
31.902696002352,0.484049
32.01502943898,0.483022
32.127362875608,0.483338
32.239696312236,0.483865
32.352029748864,0.483707
32.464363185492,0.484418
32.57669662212,0.481731
32.689030058748,0.48231
32.801363495376,0.482943
32.913696932004,0.481968
33.026030368632,0.483127
33.13836380526,0.485762
33.250697241888,0.485103
33.363030678516,0.482995
33.475364115144,0.482758
33.587697551772,0.484892
33.7000309884,0.482099
33.812364425028,0.484154
33.924697861656,0.481862
34.037031298284,0.483443
34.149364734912,0.482811
34.26169817154,0.485735
34.374031608168,0.482073
34.486365044796,0.485788
34.598698481424,0.484576
34.711031918052,0.485366
34.82336535468,0.484655
34.935698791308,0.483443
35.048032227936,0.483891
35.160365664564,0.483891
35.272699101192,0.48318
35.38503253782,0.483443
35.497365974448,0.483865
35.609699411076,0.48484
35.722032847704,0.482653
35.834366284332,0.485182
35.94669972096,0.48671
36.059033157588,0.483944
36.171366594216,0.485024
36.283700030844,0.483232
36.396033467472,0.48455
36.5083669041,0.481414
36.620700340728,0.483048
36.733033777356,0.483917
36.845367213984,0.483153
36.957700650612,0.483575
37.07003408724,0.481941
37.182367523868,0.484075
37.294700960496,0.48534
37.407034397124,0.483865
37.519367833752,0.484471
37.63170127038,0.483232
37.744034707008,0.485077
37.856368143636,0.484892
37.968701580264,0.483549
38.081035016892,0.48181
38.19336845352,0.484128
38.305701890148,0.484602
38.418035326776,0.483285
38.530368763404,0.484497
38.642702200032,0.482468
38.75503563666,0.486183
38.867369073288,0.483469
38.979702509916,0.484444
39.092035946544,0.484471
39.204369383172,0.481994
39.3167028198,0.485129
39.429036256428,0.486078
39.541369693056,0.484787
39.653703129684,0.483628
39.766036566312,0.484576
39.87837000294,0.483311
39.990703439568,0.482205
40.103036876196,0.484629
40.215370312824,0.482099
40.327703749452,0.483101
40.44003718608,0.482969
40.552370622708,0.481941
40.664704059336,0.484655
40.777037495964,0.48476
40.889370932592,0.484207
41.00170436922,0.482205
41.114037805848,0.48505
41.226371242476,0.485156
41.338704679104,0.483074
41.451038115732,0.483496
41.56337155236,0.485419
41.675704988988,0.483575
41.788038425616,0.484813
41.900371862244,0.484471
42.012705298872,0.484471
42.1250387355,0.484602
42.237372172128,0.482179
42.349705608756,0.481652
42.462039045384,0.484866
42.574372482012,0.481836
42.68670591864,0.485577
42.799039355268,0.482943
42.911372791896,0.481388
43.023706228524,0.48368
43.136039665152,0.482705
43.24837310178,0.483338
43.360706538408,0.483865
43.473039975036,0.484234
43.585373411664,0.483022
43.697706848292,0.485156
43.81004028492,0.484234
43.922373721548,0.483338
44.034707158176,0.486578
44.147040594804,0.485498
44.259374031432,0.483311
44.37170746806,0.482653
44.484040904688,0.482784
44.596374341316,0.484286
44.708707777944,0.483838
44.821041214572,0.482864
44.9333746512,0.482679
45.045708087828,0.48534
45.158041524456,0.484313
45.270374961084,0.485393
45.382708397712,0.484523
45.49504183434,0.481494
45.607375270968,0.484102
45.719708707596,0.482943
45.832042144224,0.48289
45.944375580852,0.482864
46.05670901748,0.484444
46.169042454108,0.482547
46.281375890736,0.487237
46.393709327364,0.483338
46.506042763992,0.483522
46.61837620062,0.485077
46.730709637248,0.484497
46.843043073876,0.486368
46.955376510504,0.484602
47.067709947132,0.484497
47.18004338376,0.484365
47.292376820388,0.483733
47.404710257016,0.483048
47.517043693644,0.483127
47.629377130272,0.4826
47.7417105669,0.484075
47.854044003528,0.483812
47.966377440156,0.48397
48.078710876784,0.483101
48.191044313412,0.483786
48.30337775004,0.485129
48.415711186668,0.483496
48.528044623296,0.483022
48.640378059924,0.482969
48.752711496552,0.485498
48.86504493318,0.48339
48.977378369808,0.483338
49.089711806436,0.483838
49.202045243064,0.484576
49.314378679692,0.484866
49.42671211632,0.484523
49.539045552948,0.484708
49.651378989576,0.483707
49.763712426204,0.483048
49.876045862832,0.48181
49.98837929946,0.483996
50.100712736088,0.484339
50.213046172716,0.484576
50.325379609344,0.483759
50.437713045972,0.484154
50.5500464826,0.485498
50.662379919228,0.484207
50.774713355856,0.486236
50.887046792484,0.483048
50.999380229112,0.484128
51.11171366574,0.485525
51.224047102368,0.48318
51.336380538996,0.486025
51.448713975624,0.484313
51.561047412252,0.484102
51.67338084888,0.484945
51.785714285508,0.483364
51.898047722136,0.481151
52.010381158764,0.483786
52.122714595392,0.481704
52.23504803202,0.485709
52.347381468648,0.485103
52.459714905276,0.483127
52.572048341904,0.484286
52.684381778532,0.482758
52.79671521516,0.482784
52.909048651788,0.485156
53.021382088416,0.480361
53.133715525044,0.483232
53.246048961672,0.48476
53.3583823983,0.482916
53.470715834928,0.484497
53.583049271556,0.482337
53.695382708184,0.485393
53.807716144812,0.482073
53.92004958144,0.484313
54.032383018068,0.485261
54.144716454696,0.485656
54.257049891324,0.483891
54.369383327952,0.485103
54.48171676458,0.482363
54.594050201208,0.483812
54.706383637836,0.483549
54.818717074464,0.483048
54.931050511092,0.482784
55.04338394772,0.485156
55.155717384348,0.481968
55.268050820976,0.484471
55.380384257604,0.483127
55.492717694232,0.484023
55.60505113086,0.485472
55.717384567488,0.482574
55.829718004116,0.483311
55.942051440744,0.484207
56.054384877372,0.482258
56.166718314,0.484523
56.279051750628,0.484313
56.391385187256,0.481678
56.503718623884,0.482732
56.616052060512,0.482442
56.72838549714,0.484339
56.840718933768,0.481388
56.953052370396,0.482258
57.065385807024,0.486578
57.177719243652,0.484998
57.29005268028,0.483469
57.402386116908,0.482943
57.514719553536,0.48231
57.627052990164,0.481599
57.739386426792,0.485577
57.85171986342,0.482416
57.964053300048,0.483127
58.076386736676,0.483549
58.188720173304,0.483206
58.301053609932,0.484128
58.41338704656,0.481494
58.525720483188,0.483865
58.638053919816,0.48397
58.750387356444,0.483917
58.862720793072,0.483654
58.9750542297,0.482416
59.087387666328,0.482626
59.199721102956,0.484049
59.312054539584,0.485393
59.424387976212,0.483628
59.53672141284,0.485445
59.649054849468,0.482179
59.761388286096,0.483232
59.873721722724,0.484181
59.986055159352,0.483417
60.09838859598,0.486842
60.210722032608,0.483364
60.323055469236,0.482679
60.435388905864,0.482916
60.547722342492,0.482284
60.66005577912,0.485525
60.772389215748,0.483601
60.884722652376,0.480598
60.997056089004,0.48397
61.109389525632,0.483074
61.22172296226,0.484971
61.334056398888,0.483311
61.446389835516,0.484207
61.558723272144,0.483733
61.671056708772,0.485366
61.7833901454,0.484945
61.895723582028,0.483628
62.008057018656,0.483707
62.120390455284,0.485472
62.232723891912,0.486078
62.34505732854,0.485182
62.457390765168,0.481309
62.569724201796,0.486368
62.682057638424,0.486789
62.794391075052,0.484154
62.90672451168,0.485498
63.019057948308,0.485867
63.131391384936,0.484602
63.243724821564,0.483232
63.356058258192,0.48426
63.46839169482,0.481599
63.580725131448,0.48397
63.693058568076,0.481783
63.805392004704,0.482126
63.917725441332,0.483733
64.03005887796,0.482626
64.142392314588,0.483549
64.254725751216,0.486684
64.367059187844,0.483654
64.479392624472,0.48484
64.5917260611,0.485735
64.704059497728,0.484734
64.816392934356,0.483654
64.928726370984,0.48181
65.041059807612,0.484602
65.15339324424,0.485498
65.265726680868,0.482626
65.378060117496,0.484049
65.490393554124,0.484866
65.602726990752,0.482705
65.71506042738,0.482389
65.827393864008,0.482995
65.939727300636,0.485551
66.052060737264,0.483469
66.164394173892,0.482679
66.27672761052,0.483469
66.389061047148,0.484102
66.501394483776,0.482705
66.613727920404,0.484207
66.726061357032,0.483206
66.83839479366,0.486605
66.950728230288,0.482574
67.063061666916,0.485393
67.175395103544,0.482468
67.287728540172,0.483654
67.4000619768,0.48613
67.512395413428,0.482468
67.624728850056,0.484892
67.737062286684,0.484655
67.849395723312,0.483522
67.96172915994,0.481546
68.074062596568,0.483338
68.186396033196,0.484365
68.298729469824,0.482837
68.411062906452,0.483549
68.52339634308,0.483786
68.635729779708,0.481889
68.748063216336,0.483364
68.860396652964,0.484523
68.972730089592,0.484392
69.08506352622,0.482205
69.197396962848,0.485024
69.309730399476,0.484919
69.422063836104,0.482653
69.534397272732,0.482626
69.64673070936,0.48505
69.759064145988,0.484734
69.871397582616,0.481573
69.983731019244,0.482047
70.096064455872,0.483285
70.2083978925,0.482837
70.320731329128,0.484181
70.433064765756,0.484154
70.545398202384,0.483707
70.657731639012,0.487026
70.77006507564,0.483812
70.882398512268,0.483443
70.994731948896,0.484523
71.107065385524,0.485393
71.219398822152,0.484708
71.33173225878,0.484497
71.444065695408,0.485656
71.556399132036,0.486974
71.668732568664,0.480835
71.781066005292,0.486025
71.89339944192,0.48505
72.005732878548,0.482389
72.118066315176,0.484023
72.230399751804,0.483127
72.342733188432,0.482758
72.45506662506,0.483496
72.567400061688,0.487132
72.679733498316,0.483074
72.792066934944,0.483074
72.904400371572,0.484866
73.0167338082,0.483074
73.129067244828,0.482495
73.241400681456,0.485156
73.353734118084,0.482521
73.466067554712,0.485472
73.57840099134,0.483443
73.690734427968,0.483338
73.803067864596,0.485419
73.915401301224,0.48202
74.027734737852,0.483917
74.14006817448,0.482337
74.252401611108,0.485129
74.364735047736,0.482574
74.477068484364,0.483259
74.589401920992,0.483944
74.70173535762,0.483206
74.814068794248,0.481889
74.926402230876,0.482389
75.038735667504,0.484497
75.151069104132,0.485208
75.26340254076,0.482126
75.375735977388,0.482916
75.488069414016,0.482837
75.600402850644,0.485498
75.712736287272,0.482363
75.8250697239,0.4826
75.937403160528,0.482284
76.049736597156,0.48476
76.162070033784,0.483575
76.274403470412,0.483443
76.38673690704,0.483496
76.499070343668,0.481125
76.611403780296,0.484102
76.723737216924,0.486236
76.836070653552,0.484471
76.94840409018,0.483549
77.060737526808,0.482389
77.173070963436,0.483364
77.285404400064,0.483153
77.397737836692,0.484313
77.51007127332,0.48642
77.622404709948,0.484418
77.734738146576,0.484023
77.847071583204,0.48368
77.959405019832,0.485182
78.07173845646,0.487263
78.184071893088,0.485393
78.296405329716,0.48231
78.408738766344,0.482969
78.521072202972,0.482047
78.6334056396,0.483628
78.745739076228,0.48339
78.858072512856,0.482284
78.970405949484,0.482284
79.082739386112,0.482547
79.19507282274,0.484866
79.307406259368,0.483311
79.419739695996,0.482468
79.532073132624,0.483522
79.644406569252,0.482099
79.75674000588,0.484313
79.869073442508,0.483891
79.981406879136,0.483575
80.093740315764,0.483443
80.206073752392,0.483786
80.31840718902,0.481494
80.430740625648,0.479965
80.543074062276,0.485287
80.655407498904,0.483206
80.767740935532,0.483865
80.88007437216,0.48318
80.992407808788,0.481889
81.104741245416,0.484734
81.217074682044,0.485235
81.329408118672,0.482732
81.4417415553,0.483786
81.554074991928,0.483759
81.666408428556,0.482152
81.778741865184,0.485551
81.891075301812,0.483549
82.00340873844,0.485156
82.115742175068,0.483733
82.228075611696,0.482969
82.340409048324,0.482442
82.452742484952,0.485235
82.56507592158,0.482574
82.677409358208,0.484286
82.789742794836,0.484339
82.902076231464,0.482521
83.014409668092,0.483996
83.12674310472,0.483285
83.239076541348,0.485156
83.351409977976,0.479096
83.463743414604,0.48476
83.576076851232,0.483469
83.68841028786,0.48484
83.800743724488,0.482521
83.913077161116,0.484418
84.025410597744,0.48671
84.137744034372,0.482784
84.250077471,0.483153
84.362410907628,0.48152
84.474744344256,0.483522
84.587077780884,0.483259
84.699411217512,0.482864
84.81174465414,0.48368
84.924078090768,0.48318
85.036411527396,0.483996
85.148744964024,0.483865
85.261078400652,0.484708
85.37341183728,0.484365
85.485745273908,0.484286
85.598078710536,0.485946
85.710412147164,0.484998
85.822745583792,0.484102
85.93507902042,0.484207
86.047412457048,0.483417
86.159745893676,0.483417
86.272079330304,0.483759
86.384412766932,0.484787
86.49674620356,0.484207
86.609079640188,0.484787
86.721413076816,0.484734
86.833746513444,0.484102
86.946079950072,0.48397
87.0584133867,0.481836
87.170746823328,0.483549
87.283080259956,0.485946
87.395413696584,0.481625
87.507747133212,0.484523
87.62008056984,0.484286
87.732414006468,0.481309
87.844747443096,0.484023
87.957080879724,0.484471
88.069414316352,0.484681
88.18174775298,0.48563
88.294081189608,0.483206
88.406414626236,0.483891
88.518748062864,0.4826
88.631081499492,0.485893
88.74341493612,0.484471
88.855748372748,0.483865
88.968081809376,0.484497
89.080415246004,0.484523
89.192748682632,0.483733
89.30508211926,0.482837
89.417415555888,0.484049
89.529748992516,0.484023
89.642082429144,0.485261
89.754415865772,0.484365
89.8667493024,0.484365
89.979082739028,0.483127
90.091416175656,0.485551
90.203749612284,0.482995
90.316083048912,0.483127
90.42841648554,0.482864
90.540749922168,0.482864
90.653083358796,0.482811
90.765416795424,0.481599
90.877750232052,0.485656
90.99008366868,0.48613
91.102417105308,0.483364
91.214750541936,0.486499
91.327083978564,0.481994
91.439417415192,0.485208
91.55175085182,0.483259
91.664084288448,0.484629
91.776417725076,0.483549
91.888751161704,0.482995
92.001084598332,0.484023
92.11341803496,0.484576
92.225751471588,0.485261
92.338084908216,0.481783
92.450418344844,0.48505
92.562751781472,0.48455
92.6750852181,0.485156
92.787418654728,0.482811
92.899752091356,0.484892
93.012085527984,0.48563
93.124418964612,0.48368
93.23675240124,0.484075
93.349085837868,0.48476
93.461419274496,0.483996
93.573752711124,0.484787
93.686086147752,0.485024
93.79841958438,0.483443
93.910753021008,0.482468
94.023086457636,0.483838
94.135419894264,0.483733
94.247753330892,0.485498
94.36008676752,0.484392
94.472420204148,0.485077
94.584753640776,0.483733
94.697087077404,0.483469
94.809420514032,0.483865
94.92175395066,0.482337
95.034087387288,0.485577
95.146420823916,0.483417
95.258754260544,0.483074
95.371087697172,0.483259
95.4834211338,0.484602
95.595754570428,0.484075
95.708088007056,0.48368
95.820421443684,0.482337
95.932754880312,0.482758
96.04508831694,0.484154
96.157421753568,0.484866
96.269755190196,0.485261
96.382088626824,0.484523
96.494422063452,0.483153
96.60675550008,0.479544
96.719088936708,0.481125
96.831422373336,0.483364
96.943755809964,0.485735
97.056089246592,0.481915
97.16842268322,0.484102
97.280756119848,0.483601
97.393089556476,0.483206
97.505422993104,0.484286
97.617756429732,0.486262
97.73008986636,0.484602
97.842423302988,0.482811
97.954756739616,0.482995
98.067090176244,0.483917
98.179423612872,0.486104
98.2917570495,0.481968
98.404090486128,0.481125
98.516423922756,0.484339
98.628757359384,0.484234
98.741090796012,0.485841
98.85342423264,0.485182
98.965757669268,0.485735
99.078091105896,0.48152
99.190424542524,0.486526
99.302757979152,0.48289
99.41509141578,0.484075
99.527424852408,0.484471
99.639758289036,0.482047
99.752091725664,0.486578
99.864425162292,0.48505
99.97675859892,0.48476
100.089092035548,0.485419
100.201425472176,0.483891
100.313758908804,0.479412
100.426092345432,0.482547
100.53842578206,0.484892
100.650759218688,0.481625
100.763092655316,0.486499
100.875426091944,0.482995
100.987759528572,0.482864
101.1000929652,0.483786
101.212426401828,0.482179
101.324759838456,0.482916
101.437093275084,0.483417
101.549426711712,0.486526
101.66176014834,0.482284
101.774093584968,0.484734
101.886427021596,0.482784
101.998760458224,0.483838
102.111093894852,0.483838
102.22342733148,0.484128
102.335760768108,0.484154
102.448094204736,0.483522
102.560427641364,0.482495
102.672761077992,0.485393
102.78509451462,0.483812
102.897427951248,0.481757
103.009761387876,0.482574
103.122094824504,0.482416
103.234428261132,0.484207
103.34676169776,0.482653
103.459095134388,0.484392
103.571428571016,0.486868
103.683762007644,0.485235
103.796095444272,0.484866
103.9084288809,0.484523
104.020762317528,0.480914
104.133095754156,0.48484
104.245429190784,0.483074
104.357762627412,0.487053
104.47009606404,0.483232
104.582429500668,0.483259
104.694762937296,0.484286
104.807096373924,0.485077
104.919429810552,0.484313
105.03176324718,0.485472
105.144096683808,0.484523
105.256430120436,0.485314
105.368763557064,0.484681
105.481096993692,0.481652
105.59343043032,0.484866
105.705763866948,0.481573
105.818097303576,0.482047
105.930430740204,0.484313
106.042764176832,0.481494
106.15509761346,0.484365
106.267431050088,0.482231
106.379764486716,0.484655
106.492097923344,0.485287
106.604431359972,0.486262
106.7167647966,0.482758
106.829098233228,0.483944
106.941431669856,0.484471
107.053765106484,0.484181
107.166098543112,0.485261
107.27843197974,0.484681
107.390765416368,0.485314
107.503098852996,0.482705
107.615432289624,0.48181
107.727765726252,0.487606
107.84009916288,0.482864
107.952432599508,0.485498
108.064766036136,0.485867
108.177099472764,0.483733
108.289432909392,0.484154
108.40176634602,0.483022
108.514099782648,0.482547
108.626433219276,0.484971
108.738766655904,0.482099
108.851100092532,0.486262
108.96343352916,0.485129
109.075766965788,0.484049
109.188100402416,0.487659
109.300433839044,0.483601
109.412767275672,0.484075
109.5251007123,0.484497
109.637434148928,0.486684
109.749767585556,0.483733
109.862101022184,0.484286
109.974434458812,0.48339
110.08676789544,0.481836
110.199101332068,0.481968
110.311434768696,0.483496
110.423768205324,0.485366
110.536101641952,0.483944
110.64843507858,0.48563
110.760768515208,0.485024
110.873101951836,0.483786
110.985435388464,0.482811
111.097768825092,0.485024
111.21010226172,0.483575
111.322435698348,0.482916
111.434769134976,0.481441
111.547102571604,0.481388
111.659436008232,0.486051
111.77176944486,0.482811
111.884102881488,0.483865
111.996436318116,0.486025
112.108769754744,0.485103
112.221103191372,0.485946
112.333436628,0.485024
112.445770064628,0.486104
112.558103501256,0.482205
112.670436937884,0.482995
112.782770374512,0.486078
112.89510381114,0.482258
113.007437247768,0.484075
113.119770684396,0.486947
113.232104121024,0.482389
113.344437557652,0.482837
113.45677099428,0.483469
113.569104430908,0.482073
113.681437867536,0.4826
113.793771304164,0.482495
113.906104740792,0.482969
114.01843817742,0.485577
114.130771614048,0.483865
114.243105050676,0.484629
114.355438487304,0.482758
114.467771923932,0.485762
114.58010536056,0.484892
114.692438797188,0.481441
114.804772233816,0.48476
114.917105670444,0.483733
115.029439107072,0.482442
115.1417725437,0.481731
115.254105980328,0.483575
115.366439416956,0.485445
115.478772853584,0.483153
115.591106290212,0.484234
115.70343972684,0.48368
115.815773163468,0.484313
115.928106600096,0.483786
116.040440036724,0.482442
116.152773473352,0.483496
116.26510690998,0.483232
116.377440346608,0.482205
116.489773783236,0.482468
116.602107219864,0.483153
116.714440656492,0.482416
116.82677409312,0.485498
116.939107529748,0.484971
117.051440966376,0.480545
117.163774403004,0.485525
117.276107839632,0.484286
117.38844127626,0.483074
117.500774712888,0.486051
117.613108149516,0.483549
117.725441586144,0.486736
117.837775022772,0.484154
117.9501084594,0.483206
118.062441896028,0.483891
118.174775332656,0.486157
118.287108769284,0.484919
118.399442205912,0.483996
118.51177564254,0.484049
118.624109079168,0.48181
118.736442515796,0.482521
118.848775952424,0.485024
118.961109389052,0.48426
119.07344282568,0.487026
119.185776262308,0.480782
119.298109698936,0.484813
119.410443135564,0.484286
119.522776572192,0.482337
119.63511000882,0.482837
119.747443445448,0.483232
119.859776882076,0.484892
119.972110318704,0.481757
120.084443755332,0.483996
120.19677719196,0.484234
120.309110628588,0.485261
120.421444065216,0.482758
120.533777501844,0.484207
120.646110938472,0.4826
120.7584443751,0.483628
120.870777811728,0.482653
120.983111248356,0.486815
121.095444684984,0.484102
121.207778121612,0.481362
121.32011155824,0.483601
121.432444994868,0.48613
121.544778431496,0.481678
121.657111868124,0.485182
121.769445304752,0.484207
121.88177874138,0.48094
121.994112178008,0.483206
122.106445614636,0.482284
122.218779051264,0.486868
122.331112487892,0.483417
122.44344592452,0.482784
122.555779361148,0.480861
122.668112797776,0.486236
122.780446234404,0.482653
122.892779671032,0.484945
123.00511310766,0.482626
123.117446544288,0.479807
123.229779980916,0.484154
123.342113417544,0.482495
123.454446854172,0.482547
123.5667802908,0.481862
123.679113727428,0.483074
123.791447164056,0.484154
123.903780600684,0.48289
124.016114037312,0.484075
124.12844747394,0.481889
124.240780910568,0.482758
124.353114347196,0.485393
124.465447783824,0.485235
124.577781220452,0.483206
124.69011465708,0.485366
124.802448093708,0.483127
124.914781530336,0.484234
125.027114966964,0.483101
125.139448403592,0.484734
125.25178184022,0.485393
125.364115276848,0.484444
125.476448713476,0.484075
125.588782150104,0.483812
125.701115586732,0.483759
125.81344902336,0.485867
125.925782459988,0.48426
126.038115896616,0.483311
126.150449333244,0.484207
126.262782769872,0.482705
126.3751162065,0.483838
126.487449643128,0.484444
126.599783079756,0.483707
126.712116516384,0.483364
126.824449953012,0.484787
126.93678338964,0.484655
127.049116826268,0.483733
127.161450262896,0.483022
127.273783699524,0.485419
127.386117136152,0.483417
127.49845057278,0.48621
127.610784009408,0.483338
127.723117446036,0.483048
127.835450882664,0.482205
127.947784319292,0.481335
128.06011775592,0.482547
128.172451192548,0.48181
128.284784629176,0.481309
128.397118065804,0.484339
128.509451502432,0.484234
128.62178493906,0.482864
128.734118375688,0.483364
128.846451812316,0.481072
128.958785248944,0.485445
129.071118685572,0.485683
129.1834521222,0.485314
129.295785558828,0.48289
129.408118995456,0.483443
129.520452432084,0.481678
129.632785868712,0.485235
129.74511930534,0.482837
129.857452741968,0.483996
129.969786178596,0.484075
130.082119615224,0.485156
130.194453051852,0.482574
130.30678648848,0.481704
130.419119925108,0.483259
130.531453361736,0.483022
130.643786798364,0.486447
130.756120234992,0.487421
130.86845367162,0.48397
130.980787108248,0.483628
131.093120544876,0.482337
131.205453981504,0.484234
131.317787418132,0.48318
131.43012085476,0.485314
131.542454291388,0.483601
131.654787728016,0.484075
131.767121164644,0.484313
131.879454601272,0.48318
131.9917880379,0.484998
132.104121474528,0.483865
132.216454911156,0.484313
132.328788347784,0.481941
132.441121784412,0.483996
132.55345522104,0.484497
132.665788657668,0.482916
132.778122094296,0.483338
132.890455530924,0.48368
133.002788967552,0.483522
133.11512240418,0.483944
133.227455840808,0.482152
133.339789277436,0.482784
133.452122714064,0.485208
133.564456150692,0.482864
133.67678958732,0.484207
133.789123023948,0.483206
133.901456460576,0.482389
134.013789897204,0.482258
134.126123333832,0.485208
134.23845677046,0.48318
134.350790207088,0.482495
134.463123643716,0.483153
134.575457080344,0.483496
134.687790516972,0.483443
134.8001239536,0.484681
134.912457390228,0.486051
135.024790826856,0.484023
135.137124263484,0.485656
135.249457700112,0.485208
135.36179113674,0.48397
135.474124573368,0.485314
135.586458009996,0.482916
135.698791446624,0.486974
135.811124883252,0.484444
135.92345831988,0.485683
136.035791756508,0.484154
136.148125193136,0.484181
136.260458629764,0.481414
136.372792066392,0.481968
136.48512550302,0.483786
136.597458939648,0.485788
136.709792376276,0.483733
136.822125812904,0.482811
136.934459249532,0.484708
137.04679268616,0.485498
137.159126122788,0.484181
137.271459559416,0.484708
137.383792996044,0.485129
137.496126432672,0.483575
137.6084598693,0.481019
137.720793305928,0.483469
137.833126742556,0.483048
137.945460179184,0.483838
138.057793615812,0.483733
138.17012705244,0.485287
138.282460489068,0.483048
138.394793925696,0.482416
138.507127362324,0.482653
138.619460798952,0.484813
138.73179423558,0.48476
138.844127672208,0.483048
138.956461108836,0.48455
139.068794545464,0.483707
139.181127982092,0.484576
139.29346141872,0.48289
139.405794855348,0.48455
139.518128291976,0.483628
139.630461728604,0.48455
139.742795165232,0.481151
139.85512860186,0.481125
139.967462038488,0.485999
140.079795475116,0.483364
140.192128911744,0.481915
140.304462348372,0.48534
140.416795785,0.483812
140.529129221628,0.483022
140.641462658256,0.48289
140.753796094884,0.483496
140.866129531512,0.484154
140.97846296814,0.484971
141.090796404768,0.483206
141.203129841396,0.485419
141.315463278024,0.482626
141.427796714652,0.485287
141.54013015128,0.484919
141.652463587908,0.482864
141.764797024536,0.483338
141.877130461164,0.482732
141.989463897792,0.483996
142.10179733442,0.484154
142.214130771048,0.484813
142.326464207676,0.484523
142.438797644304,0.485972
142.551131080932,0.484286
142.66346451756,0.48563
142.775797954188,0.482679
142.888131390816,0.482916
143.000464827444,0.485024
143.112798264072,0.485762
143.2251317007,0.483311
143.337465137328,0.48318
143.449798573956,0.483759
143.562132010584,0.484154
143.674465447212,0.483338
143.78679888384,0.486552
143.899132320468,0.483575
144.011465757096,0.483469
144.123799193724,0.48426
144.236132630352,0.485814
144.34846606698,0.483549
144.460799503608,0.484971
144.573132940236,0.484629
144.685466376864,0.483812
144.797799813492,0.484734
144.91013325012,0.482653
145.022466686748,0.483601
145.134800123376,0.485314
145.247133560004,0.482047
145.359466996632,0.484787
145.47180043326,0.483285
145.584133869888,0.486104
145.696467306516,0.483127
145.808800743144,0.48534
145.921134179772,0.482521
146.0334676164,0.485366
146.145801053028,0.482837
146.258134489656,0.483338
146.370467926284,0.484418
146.482801362912,0.482758
146.59513479954,0.485788
146.707468236168,0.483259
146.819801672796,0.486552
146.932135109424,0.482705
147.044468546052,0.484075
147.15680198268,0.483311
147.269135419308,0.484128
147.381468855936,0.485762
147.493802292564,0.484023
147.606135729192,0.484813
147.71846916582,0.484313
147.830802602448,0.482547
147.943136039076,0.483891
148.055469475704,0.483812
148.167802912332,0.482363
148.28013634896,0.484602
148.392469785588,0.487843
148.504803222216,0.484102
148.617136658844,0.484919
148.729470095472,0.485314
148.8418035321,0.483601
148.954136968728,0.482574
149.066470405356,0.483522
149.178803841984,0.482442
149.291137278612,0.481652
149.40347071524,0.482995
149.515804151868,0.482442
149.628137588496,0.486763
149.740471025124,0.482811
149.852804461752,0.483917
149.96513789838,0.484471
150.077471335008,0.48231
150.189804771636,0.485762
150.302138208264,0.483628
150.414471644892,0.481994
150.52680508152,0.485762
150.639138518148,0.484181
150.751471954776,0.480044
150.863805391404,0.482468
150.976138828032,0.483786
151.08847226466,0.481915
151.200805701288,0.482152
151.313139137916,0.482837
151.425472574544,0.482705
151.537806011172,0.484234
151.6501394478,0.483838
151.762472884428,0.484734
151.874806321056,0.482679
151.987139757684,0.482916
152.099473194312,0.484471
152.21180663094,0.482337
152.324140067568,0.48289
152.436473504196,0.484787
152.548806940824,0.484444
152.661140377452,0.485762
152.77347381408,0.482837
152.885807250708,0.483601
152.998140687336,0.483944
153.110474123964,0.481362
153.222807560592,0.483891
153.33514099722,0.482679
153.447474433848,0.483944
153.559807870476,0.481994
153.672141307104,0.484286
153.784474743732,0.483601
153.89680818036,0.48455
154.009141616988,0.482679
154.121475053616,0.486552
154.233808490244,0.48368
154.346141926872,0.483996
154.4584753635,0.485235
154.570808800128,0.481994
154.683142236756,0.481704
154.795475673384,0.485419
154.907809110012,0.48339
155.02014254664,0.484998
155.132475983268,0.482416
155.244809419896,0.484734
155.357142856524,0.481836
155.469476293152,0.483865
155.58180972978,0.483522
155.694143166408,0.48231
155.806476603036,0.480782
155.918810039664,0.482363
156.031143476292,0.482521
156.14347691292,0.485814
156.255810349548,0.48152
156.368143786176,0.483707
156.480477222804,0.482495
156.592810659432,0.485419
156.70514409606,0.485419
156.817477532688,0.481467
156.929810969316,0.486921
157.042144405944,0.485472
157.154477842572,0.485762
157.2668112792,0.485366
157.379144715828,0.482126
157.491478152456,0.483707
157.603811589084,0.483733
157.716145025712,0.48318
157.82847846234,0.482152
157.940811898968,0.483549
158.053145335596,0.483417
158.165478772224,0.484207
158.277812208852,0.482679
158.39014564548,0.482784
158.502479082108,0.483338
158.614812518736,0.485261
158.727145955364,0.484102
158.839479391992,0.483812
158.95181282862,0.484392
159.064146265248,0.481072
159.176479701876,0.482258
159.288813138504,0.483549
159.401146575132,0.485261
159.51348001176,0.485129
159.625813448388,0.483338
159.738146885016,0.482231
159.850480321644,0.485077
159.962813758272,0.48368
160.0751471949,0.482679
160.187480631528,0.482916
160.299814068156,0.484444
160.412147504784,0.484576
160.524480941412,0.48476
160.63681437804,0.482468
160.749147814668,0.483206
160.861481251296,0.481757
160.973814687924,0.483522
161.086148124552,0.484681
161.19848156118,0.483364
161.310814997808,0.482231
161.423148434436,0.484339
161.535481871064,0.484629
161.647815307692,0.483101
161.76014874432,0.484919
161.872482180948,0.484655
161.984815617576,0.482969
162.097149054204,0.484497
162.209482490832,0.484655
162.32181592746,0.484392
162.434149364088,0.482837
162.546482800716,0.484602
162.658816237344,0.48368
162.771149673972,0.484892
162.8834831106,0.484971
162.995816547228,0.484471
163.108149983856,0.487764
163.220483420484,0.497565
163.332816857112,0.511976
163.44515029374,0.518589
163.557483730368,0.520381
163.669817166996,0.523516
163.782150603624,0.525123
163.894484040252,0.526836
164.00681747688,0.528495
164.119150913508,0.530234
164.231484350136,0.526757
164.343817786764,0.52673
164.456151223392,0.5281
164.56848466002,0.527468
164.680818096648,0.527257
164.793151533276,0.526915
164.905484969904,0.524385
165.017818406532,0.522146
165.13015184316,0.521145
165.242485279788,0.51801
165.354818716416,0.514611
165.467152153044,0.513109
165.579485589672,0.506602
165.6918190263,0.505627
165.804152462928,0.498803
165.916485899556,0.498935
166.028819336184,0.494034
166.141152772812,0.493244
166.25348620944,0.488502
166.365819646068,0.487448
166.478153082696,0.488449
166.590486519324,0.487922
166.702819955952,0.486526
166.81515339258,0.487132
166.927486829208,0.48866
167.039820265836,0.485287
167.152153702464,0.486657
167.264487139092,0.488133
167.37682057572,0.486394
167.489154012348,0.486684
167.601487448976,0.489608
167.713820885604,0.489239
167.826154322232,0.486104
167.93848775886,0.485498
168.050821195488,0.487711
168.163154632116,0.48671
168.275488068744,0.488159
168.387821505372,0.486368
168.500154942,0.487738
168.612488378628,0.482916
168.724821815256,0.487659
168.837155251884,0.485788
168.949488688512,0.482073
169.06182212514,0.483575
169.174155561768,0.485103
169.286488998396,0.483838
169.398822435024,0.484313
169.511155871652,0.484629
169.62348930828,0.48397
169.735822744908,0.481467
169.848156181536,0.481283
169.960489618164,0.483707
170.072823054792,0.480914
170.18515649142,0.482995
170.297489928048,0.481151
170.409823364676,0.481283
170.522156801304,0.482416
170.634490237932,0.483285
170.74682367456,0.484681
170.859157111188,0.483338
170.971490547816,0.481862
171.083823984444,0.482811
171.196157421072,0.480703
171.3084908577,0.481783
171.420824294328,0.481309
171.533157730956,0.482337
171.645491167584,0.480229
171.757824604212,0.480519
171.87015804084,0.484181
171.982491477468,0.482916
172.094824914096,0.485472
172.207158350724,0.483891
172.319491787352,0.483417
172.43182522398,0.485287
172.544158660608,0.483338
172.656492097236,0.48534
172.768825533864,0.484181
172.881158970492,0.483575
172.99349240712,0.485445
173.105825843748,0.483469
173.218159280376,0.483733
173.330492717004,0.486315
173.442826153632,0.484629
173.55515959026,0.482811
173.667493026888,0.484207
173.779826463516,0.484708
173.892159900144,0.484998
174.004493336772,0.483311
174.1168267734,0.485077
174.229160210028,0.485498
174.341493646656,0.484971
174.453827083284,0.485103
174.566160519912,0.485551
174.67849395654,0.483996
174.790827393168,0.482574
174.903160829796,0.485656
175.015494266424,0.486262
175.127827703052,0.483285
175.24016113968,0.485156
175.352494576308,0.484444
175.464828012936,0.485024
175.577161449564,0.486289
175.689494886192,0.485656
175.80182832282,0.482468
175.914161759448,0.48397
176.026495196076,0.485972
176.138828632704,0.483996
176.251162069332,0.48426
176.36349550596,0.485077
176.475828942588,0.485208
176.588162379216,0.484681
176.700495815844,0.484075
176.812829252472,0.483469
176.9251626891,0.483917
177.037496125728,0.483311
177.149829562356,0.483101
177.262162998984,0.483469
177.374496435612,0.481862
177.48682987224,0.484023
177.599163308868,0.483759
177.711496745496,0.480598
177.823830182124,0.48231
177.936163618752,0.484286
178.04849705538,0.484075
178.160830492008,0.481994
178.273163928636,0.483996
178.385497365264,0.485156
178.497830801892,0.483022
178.61016423852,0.482758
178.722497675148,0.482758
178.834831111776,0.482205
178.947164548404,0.484023
179.059497985032,0.482732
179.17183142166,0.483996
179.284164858288,0.48476
179.396498294916,0.484655
179.508831731544,0.48592
179.621165168172,0.48455
179.7334986048,0.483917
179.845832041428,0.482705
179.958165478056,0.485314
180.070498914684,0.485525
180.182832351312,0.483812
180.29516578794,0.483206
180.407499224568,0.484945
180.519832661196,0.484866
180.632166097824,0.48318
180.744499534452,0.483917
180.85683297108,0.485972
180.969166407708,0.484102
181.081499844336,0.484971
181.193833280964,0.48455
181.306166717592,0.484523
181.41850015422,0.485762
181.530833590848,0.485077
181.643167027476,0.484207
181.755500464104,0.485577
181.867833900732,0.484998
181.98016733736,0.48368
182.092500773988,0.482626
182.204834210616,0.486025
182.317167647244,0.483996
182.429501083872,0.485024
182.5418345205,0.485814
182.654167957128,0.483469
182.766501393756,0.481941
182.878834830384,0.484444
182.991168267012,0.484971
183.10350170364,0.483865
183.215835140268,0.483443
183.328168576896,0.486815
183.440502013524,0.483707
183.552835450152,0.484892
183.66516888678,0.48289
183.777502323408,0.483206
183.889835760036,0.484234
184.002169196664,0.48426
184.114502633292,0.482679
184.22683606992,0.481362
184.339169506548,0.485366
184.451502943176,0.481757
184.563836379804,0.483443
184.676169816432,0.483338
184.78850325306,0.484102
184.900836689688,0.482969
185.013170126316,0.486842
185.125503562944,0.484945
185.237836999572,0.484181
185.3501704362,0.481941
185.462503872828,0.48152
185.574837309456,0.482179
185.687170746084,0.483022
185.799504182712,0.481388
185.91183761934,0.483707
186.024171055968,0.48397
186.136504492596,0.484655
186.248837929224,0.483048
186.361171365852,0.484444
186.47350480248,0.484418
186.585838239108,0.481915
186.698171675736,0.482679
186.810505112364,0.483917
186.922838548992,0.482653
187.03517198562,0.482705
187.147505422248,0.480361
187.259838858876,0.483654
187.372172295504,0.484471
187.484505732132,0.483944
187.59683916876,0.483048
187.709172605388,0.484286
187.821506042016,0.493797
187.933839478644,0.512451
188.046172915272,0.519828
188.1585063519,0.525624
188.270839788528,0.525255
188.383173225156,0.527099
188.495506661784,0.526888
188.607840098412,0.526757
188.72017353504,0.528416
188.832506971668,0.529497
188.944840408296,0.526282
189.057173844924,0.527073
189.169507281552,0.526361
189.28184071818,0.52349
189.394174154808,0.522752
189.506507591436,0.520354
189.618841028064,0.51635
189.731174464692,0.514716
189.84350790132,0.513373
189.955841337948,0.507708
190.068174774576,0.508815
190.180508211204,0.502386
190.292841647832,0.500094
190.40517508446,0.498382
190.517508521088,0.494825
190.629841957716,0.491215
190.742175394344,0.487948
190.854508830972,0.48758
190.9668422676,0.488344
191.079175704228,0.483601
191.191509140856,0.487026
191.303842577484,0.487764
191.416176014112,0.489055
191.52850945074,0.488317
191.640842887368,0.487237
191.753176323996,0.485577
191.865509760624,0.486815
191.977843197252,0.488607
192.09017663388,0.485683
192.202510070508,0.485788
192.314843507136,0.485156
192.427176943764,0.48592
192.539510380392,0.484102
192.65184381702,0.487211
192.764177253648,0.484681
192.876510690276,0.487369
192.988844126904,0.487711
193.101177563532,0.485129
193.21351100016,0.486657
193.325844436788,0.482784
193.438177873416,0.484629
193.550511310044,0.484655
193.662844746672,0.484075
193.7751781833,0.483575
193.887511619928,0.482705
193.999845056556,0.482547
194.112178493184,0.483707
194.224511929812,0.479438
194.33684536644,0.486315
194.449178803068,0.483628
194.561512239696,0.481599
194.673845676324,0.483944
194.786179112952,0.482784
194.89851254958,0.483496
195.010845986208,0.481836
195.123179422836,0.482653
195.235512859464,0.48318
195.347846296092,0.481599
195.46017973272,0.48094
195.572513169348,0.483285
195.684846605976,0.480519
195.797180042604,0.481414
195.909513479232,0.48065
196.02184691586,0.483944
196.134180352488,0.483259
196.246513789116,0.481467
196.358847225744,0.482784
196.471180662372,0.480282
196.583514099,0.482258
196.695847535628,0.483206
196.808180972256,0.481862
196.920514408884,0.486104
197.032847845512,0.482152
197.14518128214,0.482758
197.257514718768,0.482495
197.369848155396,0.482152
197.482181592024,0.485525
197.594515028652,0.485366
197.70684846528,0.48505
197.819181901908,0.484681
197.931515338536,0.483865
198.043848775164,0.485893
198.156182211792,0.487527
198.26851564842,0.484365
198.380849085048,0.486447
198.493182521676,0.485788
198.605515958304,0.483812
198.717849394932,0.487474
198.83018283156,0.483865
198.942516268188,0.485393
199.054849704816,0.484998
199.167183141444,0.48455
199.279516578072,0.486657
199.3918500147,0.486315
199.504183451328,0.485972
199.616516887956,0.484392
199.728850324584,0.485024
199.841183761212,0.483944
199.95351719784,0.484023
200.065850634468,0.484471
200.178184071096,0.48426
200.290517507724,0.486578
200.402850944352,0.484629
200.51518438098,0.484576
200.627517817608,0.482811
200.739851254236,0.481625
200.852184690864,0.48339
200.964518127492,0.485445
201.07685156412,0.483575
201.189185000748,0.483575
201.301518437376,0.483101
201.413851874004,0.483733
201.526185310632,0.48426
201.63851874726,0.482574
201.750852183888,0.482231
201.863185620516,0.483654
201.975519057144,0.485814
202.087852493772,0.484576
202.2001859304,0.485709
202.312519367028,0.482995
202.424852803656,0.481731
202.537186240284,0.486025
202.649519676912,0.483944
202.76185311354,0.481177
202.874186550168,0.482126
202.986519986796,0.48044
203.098853423424,0.482099
203.211186860052,0.481968
203.32352029668,0.482231
203.435853733308,0.483759
203.548187169936,0.483496
203.660520606564,0.483628
203.772854043192,0.482758
203.88518747982,0.484023
203.997520916448,0.481283
204.109854353076,0.483153
204.222187789704,0.481546
204.334521226332,0.482574
204.44685466296,0.485366
204.559188099588,0.484181
204.671521536216,0.48289
204.783854972844,0.482653
204.896188409472,0.485182
205.0085218461,0.487237
205.120855282728,0.482969
205.233188719356,0.483443
205.345522155984,0.483022
205.457855592612,0.485393
205.57018902924,0.480677
205.682522465868,0.485287
205.794855902496,0.483628
205.907189339124,0.485024
206.019522775752,0.483838
206.13185621238,0.481072
206.244189649008,0.481046
206.356523085636,0.486789
206.468856522264,0.484049
206.581189958892,0.486262
206.69352339552,0.484444
206.805856832148,0.484418
206.918190268776,0.484998
207.030523705404,0.485077
207.142857142032,0.482205
207.25519057866,0.483285
207.367524015288,0.482468
207.479857451916,0.482837
207.592190888544,0.485314
207.704524325172,0.484075
207.8168577618,0.482969
207.929191198428,0.482916
208.041524635056,0.482547
208.153858071684,0.483996
208.266191508312,0.482705
208.37852494494,0.487053
208.490858381568,0.482732
208.603191818196,0.485077
208.715525254824,0.485709
208.827858691452,0.486368
208.94019212808,0.48368
209.052525564708,0.482231
209.164859001336,0.482943
209.277192437964,0.483153
209.389525874592,0.484892
209.50185931122,0.483443
209.614192747848,0.48484
209.726526184476,0.482837
209.838859621104,0.485261
209.951193057732,0.483443
210.06352649436,0.485445
210.175859930988,0.484128
210.288193367616,0.48339
210.400526804244,0.486051
210.512860240872,0.483575
210.6251936775,0.483733
210.737527114128,0.481889
210.849860550756,0.483443
210.962193987384,0.482811
211.074527424012,0.483496
211.18686086064,0.484629
211.299194297268,0.485235
211.411527733896,0.483469
211.523861170524,0.485077
211.636194607152,0.482679
211.74852804378,0.482442
211.860861480408,0.485419
211.973194917036,0.480545
212.085528353664,0.484128
212.197861790292,0.481362
212.31019522692,0.483759
212.422528663548,0.485235
212.534862100176,0.480123
212.647195536804,0.484708
212.759528973432,0.483285
212.87186241006,0.484602
212.984195846688,0.483259
213.096529283316,0.484392
213.208862719944,0.485235
213.321196156572,0.483311
213.4335295932,0.484339
213.545863029828,0.481994
213.658196466456,0.484234
213.770529903084,0.481125
213.882863339712,0.486289
213.99519677634,0.483812
214.107530212968,0.483944
214.219863649596,0.483101
214.332197086224,0.482864
214.444530522852,0.485604
214.55686395948,0.483417
214.669197396108,0.482073
214.781530832736,0.482152
214.893864269364,0.483996
215.006197705992,0.486104
215.11853114262,0.484234
215.230864579248,0.482179
215.343198015876,0.484945
215.455531452504,0.48318
215.567864889132,0.483101
215.68019832576,0.483786
215.792531762388,0.484681
215.904865199016,0.483733
216.017198635644,0.483074
216.129532072272,0.48181
216.2418655089,0.483522
216.354198945528,0.482179
216.466532382156,0.483812
216.578865818784,0.484418
216.691199255412,0.48289
216.80353269204,0.484049
216.915866128668,0.484497
217.028199565296,0.485419
217.140533001924,0.480466
217.252866438552,0.482784
217.36519987518,0.483469
217.477533311808,0.481968
217.589866748436,0.484945
217.702200185064,0.482495
217.814533621692,0.48426
217.92686705832,0.484971
218.039200494948,0.482705
218.151533931576,0.483601
218.263867368204,0.483628
218.376200804832,0.483417
218.48853424146,0.483259
218.600867678088,0.483601
218.713201114716,0.484154
218.825534551344,0.483259
218.937867987972,0.483417
219.0502014246,0.484971
219.162534861228,0.484154
219.274868297856,0.484181
219.387201734484,0.482758
219.499535171112,0.48505
219.61186860774,0.48505
219.724202044368,0.483575
219.836535480996,0.48484
219.948868917624,0.482547
220.061202354252,0.482705
220.17353579088,0.486631
220.285869227508,0.483311
220.398202664136,0.484075
220.510536100764,0.483285
220.622869537392,0.484602
220.73520297402,0.482521
220.847536410648,0.485893
220.959869847276,0.485551
221.072203283904,0.482837
221.184536720532,0.484023
221.29687015716,0.482943
221.409203593788,0.482574
221.521537030416,0.48368
221.633870467044,0.482679
221.746203903672,0.484075
221.8585373403,0.486526
221.970870776928,0.483364
222.083204213556,0.485182
222.195537650184,0.483259
222.307871086812,0.483812
222.42020452344,0.485129
222.532537960068,0.483153
222.644871396696,0.483048
222.757204833324,0.48592
222.869538269952,0.485156
222.98187170658,0.482995
223.094205143208,0.485656
223.206538579836,0.481546
223.318872016464,0.485103
223.431205453092,0.483654
223.54353888972,0.484365
223.655872326348,0.482943
223.768205762976,0.481283
223.880539199604,0.484392
223.992872636232,0.482205
224.10520607286,0.482758
224.217539509488,0.483074
224.329872946116,0.484523
224.442206382744,0.483944
224.554539819372,0.48613
224.666873256,0.483654
224.779206692628,0.484234
224.891540129256,0.484365
225.003873565884,0.484892
225.116207002512,0.484075
225.22854043914,0.482231
225.340873875768,0.483812
225.453207312396,0.483812
225.565540749024,0.483786
225.677874185652,0.484418
225.79020762228,0.482337
225.902541058908,0.482837
226.014874495536,0.483496
226.127207932164,0.484128
226.239541368792,0.48368
226.35187480542,0.484655
226.464208242048,0.482547
226.576541678676,0.48729
226.688875115304,0.483865
226.801208551932,0.482574
226.91354198856,0.485867
227.025875425188,0.482284
227.138208861816,0.48318
227.250542298444,0.483048
227.362875735072,0.48318
227.4752091717,0.487158
227.587542608328,0.485366
227.699876044956,0.481889
227.812209481584,0.487448
227.924542918212,0.483759
228.03687635484,0.484892
228.149209791468,0.483865
228.261543228096,0.483759
228.373876664724,0.482389
228.486210101352,0.483996
228.59854353798,0.484919
228.710876974608,0.484602
228.823210411236,0.483285
228.935543847864,0.482495
229.047877284492,0.485445
229.16021072112,0.484339
229.272544157748,0.485393
229.384877594376,0.485235
229.497211031004,0.486763
229.609544467632,0.486315
229.72187790426,0.482916
229.834211340888,0.483311
229.946544777516,0.482837
230.058878214144,0.482231
230.171211650772,0.484286
230.2835450874,0.483469
230.395878524028,0.482811
230.508211960656,0.484497
230.620545397284,0.484998
230.732878833912,0.482626
230.84521227054,0.484471
230.957545707168,0.485525
231.069879143796,0.483654
231.182212580424,0.482837
231.294546017052,0.483285
231.40687945368,0.48339
231.519212890308,0.483232
231.631546326936,0.482258
231.743879763564,0.483496
231.856213200192,0.481941
231.96854663682,0.484234
232.080880073448,0.483127
232.193213510076,0.482784
232.305546946704,0.485577
232.417880383332,0.483812
232.53021381996,0.484787
232.642547256588,0.480703
232.754880693216,0.483443
232.867214129844,0.482679
232.979547566472,0.481546
233.0918810031,0.484023
233.204214439728,0.483838
233.316547876356,0.484971
233.428881312984,0.484049
233.541214749612,0.485972
233.65354818624,0.484023
233.765881622868,0.484523
233.878215059496,0.484945
233.990548496124,0.483944
234.102881932752,0.485946
234.21521536938,0.484286
234.327548806008,0.484339
234.439882242636,0.481941
234.552215679264,0.485129
234.664549115892,0.482916
234.77688255252,0.484602
234.889215989148,0.484734
235.001549425776,0.48476
235.113882862404,0.484339
235.226216299032,0.481941
235.33854973566,0.485814
235.450883172288,0.483865
235.563216608916,0.484919
235.675550045544,0.484945
235.787883482172,0.483101
235.9002169188,0.484102
236.012550355428,0.481968
236.124883792056,0.481098
236.237217228684,0.484102
236.349550665312,0.483944
236.46188410194,0.483443
236.574217538568,0.484207
236.686550975196,0.480677
236.798884411824,0.483628
236.911217848452,0.48455
237.02355128508,0.48455
237.135884721708,0.483812
237.248218158336,0.484313
237.360551594964,0.484602
237.472885031592,0.485577
237.58521846822,0.48534
237.697551904848,0.486868
237.809885341476,0.481836
237.922218778104,0.485577
238.034552214732,0.483628
238.14688565136,0.483549
238.259219087988,0.48808
238.371552524616,0.48505
238.483885961244,0.484866
238.596219397872,0.483891
238.7085528345,0.48289
238.820886271128,0.481414
238.933219707756,0.483812
239.045553144384,0.481256
239.157886581012,0.484919
239.27022001764,0.482284
239.382553454268,0.482442
239.494886890896,0.483812
239.607220327524,0.480861
239.719553764152,0.484181
239.83188720078,0.484945
239.944220637408,0.481757
240.056554074036,0.483996
240.168887510664,0.483917
240.281220947292,0.485445
240.39355438392,0.48426
240.505887820548,0.481546
240.618221257176,0.481283
240.730554693804,0.486262
240.842888130432,0.482521
240.95522156706,0.485683
241.067555003688,0.485235
241.179888440316,0.483628
241.292221876944,0.484207
241.404555313572,0.480756
241.5168887502,0.483575
241.629222186828,0.483153
241.741555623456,0.482468
241.853889060084,0.483838
241.966222496712,0.482468
242.07855593334,0.485419
242.190889369968,0.484365
242.303222806596,0.484365
242.415556243224,0.482732
242.527889679852,0.483048
242.64022311648,0.485235
242.752556553108,0.485946
242.864889989736,0.484971
242.977223426364,0.482416
243.089556862992,0.486657
243.20189029962,0.481335
243.314223736248,0.485314
243.426557172876,0.481941
243.538890609504,0.484102
243.651224046132,0.483417
243.76355748276,0.482547
243.875890919388,0.483522
243.988224356016,0.483891
244.100557792644,0.484418
244.212891229272,0.483996
244.3252246659,0.485419
244.437558102528,0.485472
244.549891539156,0.485077
244.662224975784,0.482547
244.774558412412,0.483206
244.88689184904,0.484444
244.999225285668,0.482732
245.111558722296,0.485261
245.223892158924,0.485735
245.336225595552,0.480361
245.44855903218,0.482864
245.560892468808,0.482574
245.673225905436,0.484128
245.785559342064,0.48505
245.897892778692,0.483311
246.01022621532,0.485077
246.122559651948,0.48476
246.234893088576,0.485261
246.347226525204,0.481652
246.459559961832,0.483048
246.57189339846,0.484392
246.684226835088,0.482626
246.796560271716,0.483628
246.908893708344,0.483759
247.021227144972,0.483812
247.1335605816,0.484023
247.245894018228,0.482626
247.358227454856,0.487053
247.470560891484,0.483232
247.582894328112,0.484681
247.69522776474,0.483917
247.807561201368,0.483469
247.919894637996,0.48592
248.032228074624,0.48426
248.144561511252,0.484102
248.25689494788,0.484971
248.369228384508,0.483707
248.481561821136,0.485261
248.593895257764,0.482547
248.706228694392,0.483417
248.81856213102,0.482179
248.930895567648,0.48152
249.043229004276,0.481836
249.155562440904,0.484919
249.267895877532,0.48289
249.38022931416,0.485314
249.492562750788,0.483733
249.604896187416,0.482732
249.717229624044,0.483838
249.829563060672,0.484023
249.9418964973,0.482995
250.054229933928,0.484708
250.166563370556,0.483259
250.278896807184,0.48339
250.391230243812,0.484049
250.50356368044,0.484629
250.615897117068,0.482337
250.728230553696,0.482916
250.840563990324,0.48339
250.952897426952,0.485366
251.06523086358,0.484023
251.177564300208,0.481441
251.289897736836,0.485235
251.402231173464,0.483575
251.514564610092,0.485893
251.62689804672,0.486394
251.739231483348,0.485024
251.851564919976,0.484919
251.963898356604,0.484813
252.076231793232,0.48426
252.18856522986,0.48231
252.300898666488,0.482916
252.413232103116,0.483601
252.525565539744,0.485182
252.637898976372,0.483206
252.750232413,0.483338
252.862565849628,0.483996
252.974899286256,0.483496
253.087232722884,0.483496
253.199566159512,0.486078
253.31189959614,0.482732
253.424233032768,0.485419
253.536566469396,0.48397
253.648899906024,0.481862
253.761233342652,0.484681
253.87356677928,0.486578
253.985900215908,0.483838
254.098233652536,0.484234
254.210567089164,0.485604
254.322900525792,0.482284
254.43523396242,0.484523
254.547567399048,0.484681
254.659900835676,0.483917
254.772234272304,0.484207
254.884567708932,0.483917
254.99690114556,0.483101
255.109234582188,0.483232
255.221568018816,0.48152
255.333901455444,0.483022
255.446234892072,0.484286
255.5585683287,0.482732
255.670901765328,0.483443
255.783235201956,0.48484
255.895568638584,0.48505
256.007902075212,0.483127
256.12023551184,0.481256
256.232568948468,0.484734
256.344902385096,0.48534
256.457235821724,0.48426
256.569569258352,0.483601
256.68190269498,0.482468
256.794236131608,0.482179
256.906569568236,0.482679
257.018903004864,0.482969
257.131236441492,0.484523
257.24356987812,0.483522
257.355903314748,0.483364
257.468236751376,0.489002
257.580570188004,0.483101
257.692903624632,0.48534
257.80523706126,0.485498
257.917570497888,0.48231
258.029903934516,0.483417
258.142237371144,0.483786
258.254570807772,0.481256
258.3669042444,0.485235
258.479237681028,0.482784
258.591571117656,0.484234
258.703904554284,0.484866
258.816237990912,0.482864
258.92857142754,0.486104
259.040904864168,0.486289
259.153238300796,0.482363
259.265571737424,0.484708
259.377905174052,0.484655
259.49023861068,0.484602
259.602572047308,0.483285
259.714905483936,0.483865
259.827238920564,0.483469
259.939572357192,0.484154
260.05190579382,0.482416
260.164239230448,0.483443
260.276572667076,0.485946
260.388906103704,0.48318
260.501239540332,0.484629
260.61357297696,0.483786
260.725906413588,0.484919
260.838239850216,0.485762
260.950573286844,0.484471
261.062906723472,0.482442
261.1752401601,0.482047
261.287573596728,0.484339
261.399907033356,0.485261
261.512240469984,0.483101
261.624573906612,0.48289
261.73690734324,0.484523
261.849240779868,0.483628
261.961574216496,0.482758
262.073907653124,0.484681
262.186241089752,0.483917
262.29857452638,0.484655
262.410907963008,0.480571
262.523241399636,0.483338
262.635574836264,0.483759
262.747908272892,0.482205
262.86024170952,0.485419
262.972575146148,0.48202
263.084908582776,0.480809
263.197242019404,0.484681
263.309575456032,0.482811
263.42190889266,0.484892
263.534242329288,0.484708
263.646575765916,0.482864
263.758909202544,0.485129
263.871242639172,0.484339
263.9835760758,0.485604
264.095909512428,0.483206
264.208242949056,0.484602
264.320576385684,0.486315
264.432909822312,0.484497
264.54524325894,0.485498
264.657576695568,0.483496
264.769910132196,0.487817
264.882243568824,0.484734
264.994577005452,0.481441
265.10691044208,0.48563
265.219243878708,0.484866
265.331577315336,0.482705
265.443910751964,0.483759
265.556244188592,0.485814
265.66857762522,0.48094
265.780911061848,0.486078
265.893244498476,0.482468
266.005577935104,0.484286
266.117911371732,0.485287
266.23024480836,0.484075
266.342578244988,0.479834
266.454911681616,0.484339
266.567245118244,0.48339
266.679578554872,0.48368
266.7919119915,0.482995
266.904245428128,0.483417
267.016578864756,0.485577
267.128912301384,0.485604
267.241245738012,0.483549
267.35357917464,0.483891
267.465912611268,0.482995
267.578246047896,0.482521
267.690579484524,0.484971
267.802912921152,0.484523
267.91524635778,0.482099
268.027579794408,0.480993
268.139913231036,0.484286
268.252246667664,0.481836
268.364580104292,0.484365
268.47691354092,0.483206
268.589246977548,0.483127
268.701580414176,0.481652
268.813913850804,0.481652
268.926247287432,0.484418
269.03858072406,0.484919
269.150914160688,0.483074
269.263247597316,0.484181
269.375581033944,0.484602
269.487914470572,0.483074
269.6002479072,0.483786
269.712581343828,0.485893
269.824914780456,0.485972
269.937248217084,0.484945
270.049581653712,0.484023
270.16191509034,0.48289
270.274248526968,0.483812
270.386581963596,0.484365
270.498915400224,0.48484
270.611248836852,0.48152
270.72358227348,0.486315
270.835915710108,0.481573
270.948249146736,0.484629
271.060582583364,0.482626
271.172916019992,0.484286
271.28524945662,0.483996
271.397582893248,0.48123
271.509916329876,0.485762
271.622249766504,0.483996
271.734583203132,0.482416
271.84691663976,0.485261
271.959250076388,0.483733
272.071583513016,0.482811
272.183916949644,0.482811
272.296250386272,0.483443
272.4085838229,0.48289
272.520917259528,0.483206
272.633250696156,0.484629
272.745584132784,0.483733
272.857917569412,0.484576
272.97025100604,0.482521
273.082584442668,0.484023
273.194917879296,0.483917
273.307251315924,0.481414
273.419584752552,0.484892
273.53191818918,0.484734
273.644251625808,0.485182
273.756585062436,0.483469
273.868918499064,0.484154
273.981251935692,0.482205
274.09358537232,0.485208
274.205918808948,0.484787
274.318252245576,0.483944
274.430585682204,0.484681
274.542919118832,0.485024
274.65525255546,0.48318
274.767585992088,0.482679
274.879919428716,0.481467
274.992252865344,0.484392
275.104586301972,0.484102
275.2169197386,0.484919
275.329253175228,0.484154
275.441586611856,0.485156
275.553920048484,0.484365
275.666253485112,0.483285
275.77858692174,0.483786
275.890920358368,0.483048
276.003253794996,0.482758
276.115587231624,0.484049
276.227920668252,0.481494
276.34025410488,0.485419
276.452587541508,0.484471
276.564920978136,0.482205
276.677254414764,0.4826
276.789587851392,0.481441
276.90192128802,0.483654
277.014254724648,0.483101
277.126588161276,0.482258
277.238921597904,0.484523
277.351255034532,0.484154
277.46358847116,0.483153
277.575921907788,0.482995
277.688255344416,0.482547
277.800588781044,0.484919
277.912922217672,0.484102
278.0252556543,0.483206
278.137589090928,0.483838
278.249922527556,0.48397
278.362255964184,0.483996
278.474589400812,0.486789
278.58692283744,0.483917
278.699256274068,0.483759
278.811589710696,0.48339
278.923923147324,0.4826
279.036256583952,0.483944
279.14859002058,0.483338
279.260923457208,0.484181
279.373256893836,0.483101
279.485590330464,0.485577
279.597923767092,0.483944
279.71025720372,0.482205
279.822590640348,0.482837
279.934924076976,0.484444
280.047257513604,0.484234
280.159590950232,0.484576
280.27192438686,0.486578
280.384257823488,0.484049
280.496591260116,0.484339
280.608924696744,0.483549
280.721258133372,0.482732
280.83359157,0.489266
280.945925006628,0.48152
281.058258443256,0.483469
281.170591879884,0.482574
281.282925316512,0.483733
281.39525875314,0.484892
281.507592189768,0.483786
281.619925626396,0.482521
281.732259063024,0.484207
281.844592499652,0.484286
281.95692593628,0.484102
282.069259372908,0.484602
282.181592809536,0.482389
282.293926246164,0.483786
282.406259682792,0.481309
282.51859311942,0.483338
282.630926556048,0.485445
282.743259992676,0.483311
282.855593429304,0.485182
282.967926865932,0.485577
283.08026030256,0.486183
283.192593739188,0.484919
283.304927175816,0.486526
283.417260612444,0.484602
283.529594049072,0.482837
283.6419274857,0.48318
283.754260922328,0.483944
283.866594358956,0.482943
283.978927795584,0.48563
284.091261232212,0.483311
284.20359466884,0.483048
284.315928105468,0.480677
284.428261542096,0.486842
284.540594978724,0.484497
284.652928415352,0.483628
284.76526185198,0.485024
284.877595288608,0.483127
284.989928725236,0.485024
285.102262161864,0.483944
285.214595598492,0.484523
285.32692903512,0.483996
285.439262471748,0.482995
285.551595908376,0.481599
285.663929345004,0.481599
285.776262781632,0.484787
285.88859621826,0.48534
286.000929654888,0.484234
286.113263091516,0.482231
286.225596528144,0.485156
286.337929964772,0.485077
286.4502634014,0.482152
286.562596838028,0.484945
286.674930274656,0.484207
286.787263711284,0.483259
286.899597147912,0.483812
287.01193058454,0.482653
287.124264021168,0.485841
287.236597457796,0.484181
287.348930894424,0.484708
287.461264331052,0.485472
287.57359776768,0.480967
287.685931204308,0.486868
287.798264640936,0.48613
287.910598077564,0.48642
288.022931514192,0.483733
288.13526495082,0.484971
288.247598387448,0.483048
288.359931824076,0.481019
288.472265260704,0.483838
288.584598697332,0.484708
288.69693213396,0.484681
288.809265570588,0.486974
288.921599007216,0.48613
289.033932443844,0.484787
289.146265880472,0.483891
289.2585993171,0.484919
289.370932753728,0.483917
289.483266190356,0.483786
289.595599626984,0.484075
289.707933063612,0.484497
289.82026650024,0.484365
289.932599936868,0.485156
290.044933373496,0.485182
290.157266810124,0.48318
290.269600246752,0.483891
290.38193368338,0.484418
290.494267120008,0.482943
290.606600556636,0.484629
290.718933993264,0.485366
290.831267429892,0.482995
290.94360086652,0.483127
291.055934303148,0.484919
291.168267739776,0.481889
291.280601176404,0.483338
291.392934613032,0.484998
291.50526804966,0.485472
291.617601486288,0.482547
291.729934922916,0.484049
291.842268359544,0.483786
291.954601796172,0.485024
292.0669352328,0.481573
292.179268669428,0.484708
292.291602106056,0.48289
292.403935542684,0.483417
292.516268979312,0.484339
292.62860241594,0.484102
292.740935852568,0.483469
292.853269289196,0.482758
292.965602725824,0.480519
293.077936162452,0.481731
293.19026959908,0.483232
293.302603035708,0.48339
293.414936472336,0.486183
293.527269908964,0.484181
293.639603345592,0.485814
293.75193678222,0.48484
293.864270218848,0.484365
293.976603655476,0.482073
294.088937092104,0.486684
294.201270528732,0.48202
294.31360396536,0.484681
294.425937401988,0.482363
294.538270838616,0.483285
294.650604275244,0.484128
294.762937711872,0.484023
294.8752711485,0.483944
294.987604585128,0.485103
295.099938021756,0.481678
295.212271458384,0.484418
295.324604895012,0.485129
295.43693833164,0.486236
295.549271768268,0.48339
295.661605204896,0.484181
295.773938641524,0.483417
295.886272078152,0.486526
295.99860551478,0.484128
296.110938951408,0.484471
296.223272388036,0.485419
296.335605824664,0.483786
296.447939261292,0.482574
296.56027269792,0.485419
296.672606134548,0.484471
296.784939571176,0.485103
296.897273007804,0.484813
297.009606444432,0.483601
297.12193988106,0.483338
297.234273317688,0.484813
297.346606754316,0.485709
297.458940190944,0.484892
297.571273627572,0.485788
297.6836070642,0.484049
297.795940500828,0.484629
297.908273937456,0.485287
298.020607374084,0.483654
298.132940810712,0.484418
298.24527424734,0.485208
298.357607683968,0.485419
298.469941120596,0.485235
298.582274557224,0.486157
298.694607993852,0.48123
298.80694143048,0.48505
298.919274867108,0.483522
299.031608303736,0.48318
299.143941740364,0.485841
299.256275176992,0.484075
299.36860861362,0.483865
299.480942050248,0.485366
299.593275486876,0.485577
299.705608923504,0.487079
299.817942360132,0.484181
299.93027579676,0.483654
300.042609233388,0.484313
300.154942670016,0.483443
300.267276106644,0.485814
300.379609543272,0.485393
300.4919429799,0.481704
300.604276416528,0.482626
300.716609853156,0.482995
300.828943289784,0.483127
300.941276726412,0.482337
301.05361016304,0.484655
301.165943599668,0.484049
301.278277036296,0.482574
301.390610472924,0.484207
301.502943909552,0.482705
301.61527734618,0.483733
301.727610782808,0.482626
301.839944219436,0.483153
301.952277656064,0.484629
302.064611092692,0.483074
302.17694452932,0.484602
302.289277965948,0.483101
302.401611402576,0.485182
302.513944839204,0.48181
302.626278275832,0.48534
302.73861171246,0.484049
302.850945149088,0.485972
302.963278585716,0.482837
303.075612022344,0.483153
303.187945458972,0.483259
303.3002788956,0.485867
303.412612332228,0.482442
303.524945768856,0.479781
303.637279205484,0.484681
303.749612642112,0.483522
303.86194607874,0.484207
303.974279515368,0.484154
304.086612951996,0.485419
304.198946388624,0.483338
304.311279825252,0.483549
304.42361326188,0.485314
304.535946698508,0.48476
304.648280135136,0.483417
304.760613571764,0.483074
304.872947008392,0.488344
304.98528044502,0.483733
305.097613881648,0.486262
305.209947318276,0.485077
305.322280754904,0.483417
305.434614191532,0.483917
305.54694762816,0.485182
305.659281064788,0.483522
305.771614501416,0.484681
305.883947938044,0.485208
305.996281374672,0.483153
306.1086148113,0.48397
306.220948247928,0.485604
306.333281684556,0.486631
306.445615121184,0.484075
306.557948557812,0.484813
306.67028199444,0.483469
306.782615431068,0.48729
306.894948867696,0.483575
307.007282304324,0.483285
307.119615740952,0.483364
307.23194917758,0.482837
307.344282614208,0.48181
307.456616050836,0.483285
307.568949487464,0.48455
307.681282924092,0.483259
307.79361636072,0.485867
307.905949797348,0.485366
308.018283233976,0.479465
308.130616670604,0.482495
308.242950107232,0.483285
308.35528354386,0.483206
308.467616980488,0.484286
308.579950417116,0.483259
308.692283853744,0.483496
308.804617290372,0.483496
308.916950727,0.485472
309.029284163628,0.482811
309.141617600256,0.482574
309.253951036884,0.484813
309.366284473512,0.485604
309.47861791014,0.481994
309.590951346768,0.481836
309.703284783396,0.483153
309.815618220024,0.484892
309.927951656652,0.485077
310.04028509328,0.482416
310.152618529908,0.485393
310.264951966536,0.483206
310.377285403164,0.48476
310.489618839792,0.487237
310.60195227642,0.483496
310.714285713048,0.484866
310.826619149676,0.483022
310.938952586304,0.482811
311.051286022932,0.484787
311.16361945956,0.484892
311.275952896188,0.486051
311.388286332816,0.486631
311.500619769444,0.483206
311.612953206072,0.486526
311.7252866427,0.484523
311.837620079328,0.481151
311.949953515956,0.484418
312.062286952584,0.484286
312.174620389212,0.482758
312.28695382584,0.485472
312.399287262468,0.484418
312.511620699096,0.482521
312.623954135724,0.482179
312.736287572352,0.482047
312.84862100898,0.483786
312.960954445608,0.484234
313.073287882236,0.483338
313.185621318864,0.483364
313.297954755492,0.485841
313.41028819212,0.484128
313.522621628748,0.484075
313.634955065376,0.48426
313.747288502004,0.485235
313.859621938632,0.483996
313.97195537526,0.483865
314.084288811888,0.482205
314.196622248516,0.483522
314.308955685144,0.48476
314.421289121772,0.482758
314.5336225584,0.484154
314.645955995028,0.484497
314.758289431656,0.485472
314.870622868284,0.485077
314.982956304912,0.486236
315.09528974154,0.48339
315.207623178168,0.484655
315.319956614796,0.483707
315.432290051424,0.483628
315.544623488052,0.484418
315.65695692468,0.484365
315.769290361308,0.483549
315.881623797936,0.486473
315.993957234564,0.484497
316.106290671192,0.483338
316.21862410782,0.483996
316.330957544448,0.481704
316.443290981076,0.483838
316.555624417704,0.481941
316.667957854332,0.485445
316.78029129096,0.48534
316.892624727588,0.483522
317.004958164216,0.483891
317.117291600844,0.484339
317.229625037472,0.485972
317.3419584741,0.484919
317.454291910728,0.483891
317.566625347356,0.483601
317.678958783984,0.483654
317.791292220612,0.485841
317.90362565724,0.481862
318.015959093868,0.484049
318.128292530496,0.482626
318.240625967124,0.482495
318.352959403752,0.486051
318.46529284038,0.481546
318.577626277008,0.483759
318.689959713636,0.485314
318.802293150264,0.486842
318.914626586892,0.484681
319.02696002352,0.484313
319.139293460148,0.485103
319.251626896776,0.484998
319.363960333404,0.485972
319.476293770032,0.483338
319.58862720666,0.483417
319.700960643288,0.485235
319.813294079916,0.483759
319.925627516544,0.483443
320.037960953172,0.483865
320.1502943898,0.481573
320.262627826428,0.48181
320.374961263056,0.48613
320.487294699684,0.484102
320.599628136312,0.483865
320.71196157294,0.484471
320.824295009568,0.483417
320.936628446196,0.48368
321.048961882824,0.485946
321.161295319452,0.486368
321.27362875608,0.485287
321.385962192708,0.481652
321.498295629336,0.483654
321.610629065964,0.483891
321.722962502592,0.484681
321.83529593922,0.483786
321.947629375848,0.481546
322.059962812476,0.483865
322.172296249104,0.483285
322.284629685732,0.486947
322.39696312236,0.484497
322.509296558988,0.482811
322.621629995616,0.484629
322.733963432244,0.482679
322.846296868872,0.481599
322.9586303055,0.483443
323.070963742128,0.480492
323.183297178756,0.483812
323.295630615384,0.483153
323.407964052012,0.482969
323.52029748864,0.482468
323.632630925268,0.483944
323.744964361896,0.483022
323.857297798524,0.485999
323.969631235152,0.484075
324.08196467178,0.483838
324.194298108408,0.484523
324.306631545036,0.484075
324.418964981664,0.483733
324.531298418292,0.481494
324.64363185492,0.482995
324.755965291548,0.484234
324.868298728176,0.485683
324.980632164804,0.481494
325.092965601432,0.484102
325.20529903806,0.483917
325.317632474688,0.485024
325.429965911316,0.484523
325.542299347944,0.48455
325.654632784572,0.48642
325.7669662212,0.484181
325.879299657828,0.483522
325.991633094456,0.4826
326.103966531084,0.482337
326.216299967712,0.483838
326.32863340434,0.482179
326.440966840968,0.483917
326.553300277596,0.484418
326.665633714224,0.484075
326.777967150852,0.487316
326.89030058748,0.483917
327.002634024108,0.484102
327.114967460736,0.484181
327.227300897364,0.482284
327.339634333992,0.484418
327.45196777062,0.484919
327.564301207248,0.485024
327.676634643876,0.484892
327.788968080504,0.48621
327.901301517132,0.483944
328.01363495376,0.484602
328.125968390388,0.485261
328.238301827016,0.484075
328.350635263644,0.485841
328.462968700272,0.48181
328.5753021369,0.484234
328.687635573528,0.484471
328.799969010156,0.48642
328.912302446784,0.482811
329.024635883412,0.482679
329.13696932004,0.483048
329.249302756668,0.481968
329.361636193296,0.483417
329.473969629924,0.484207
329.586303066552,0.483786
329.69863650318,0.486025
329.810969939808,0.482468
329.923303376436,0.483759
330.035636813064,0.484365
330.147970249692,0.482679
330.26030368632,0.485077
330.372637122948,0.483364
330.484970559576,0.483338
330.597303996204,0.482679
330.709637432832,0.481652
330.82197086946,0.483022
330.934304306088,0.483153
331.046637742716,0.482574
331.158971179344,0.485156
331.271304615972,0.483417
331.3836380526,0.483891
331.495971489228,0.481994
331.608304925856,0.485208
331.720638362484,0.484154
331.832971799112,0.484418
331.94530523574,0.483944
332.057638672368,0.483259
332.169972108996,0.486104
332.282305545624,0.484602
332.394638982252,0.483996
332.50697241888,0.484181
332.619305855508,0.481836
332.731639292136,0.483601
332.843972728764,0.484629
332.956306165392,0.486341
333.06863960202,0.483733
333.180973038648,0.484655
333.293306475276,0.483601
333.405639911904,0.484629
333.517973348532,0.483707
333.63030678516,0.487369
333.742640221788,0.483259
333.854973658416,0.48426
333.967307095044,0.483496
334.079640531672,0.484392
334.1919739683,0.48484
334.304307404928,0.485024
334.416640841556,0.484313
334.528974278184,0.48318
334.641307714812,0.483496
334.75364115144,0.48476
334.865974588068,0.482837
334.978308024696,0.483812
335.090641461324,0.483074
335.202974897952,0.483074
335.31530833458,0.484892
335.427641771208,0.482047
335.539975207836,0.483786
335.652308644464,0.485419
335.764642081092,0.484497
335.87697551772,0.487237
335.989308954348,0.483707
336.101642390976,0.482337
336.213975827604,0.482864
336.326309264232,0.484971
336.43864270086,0.484234
336.550976137488,0.484681
336.663309574116,0.484681
336.775643010744,0.484919
336.887976447372,0.48231
337.000309884,0.482179
337.112643320628,0.48505
337.224976757256,0.484365
337.337310193884,0.482495
337.449643630512,0.482784
337.56197706714,0.484523
337.674310503768,0.482837
337.786643940396,0.481072
337.898977377024,0.484602
338.011310813652,0.485841
338.12364425028,0.484154
338.235977686908,0.484866
338.348311123536,0.484523
338.460644560164,0.48455
338.572977996792,0.485445
338.68531143342,0.481599
338.797644870048,0.485077
338.909978306676,0.48455
339.022311743304,0.483232
339.134645179932,0.485156
339.24697861656,0.48202
339.359312053188,0.485867
339.471645489816,0.482705
339.583978926444,0.483996
339.696312363072,0.484392
339.8086457997,0.483311
339.920979236328,0.482626
340.033312672956,0.481862
340.145646109584,0.483443
340.257979546212,0.483022
340.37031298284,0.484866
340.482646419468,0.484471
340.594979856096,0.48339
340.707313292724,0.48534
340.819646729352,0.48368
340.93198016598,0.482574
341.044313602608,0.482864
341.156647039236,0.483232
341.268980475864,0.483654
341.381313912492,0.48339
341.49364734912,0.48534
341.605980785748,0.485314
341.718314222376,0.482705
341.830647659004,0.485445
341.942981095632,0.485235
342.05531453226,0.481889
342.167647968888,0.483259
342.279981405516,0.484444
342.392314842144,0.482099
342.504648278772,0.485366
342.6169817154,0.483232
342.729315152028,0.483311
342.841648588656,0.484945
342.953982025284,0.484075
343.066315461912,0.484866
343.17864889854,0.482995
343.290982335168,0.484102
343.403315771796,0.483917
343.515649208424,0.483812
343.627982645052,0.484049
343.74031608168,0.484523
343.852649518308,0.482811
343.964982954936,0.482705
344.077316391564,0.486104
344.189649828192,0.485261
344.30198326482,0.484734
344.414316701448,0.482574
344.526650138076,0.484313
344.638983574704,0.487132
344.751317011332,0.482574
344.86365044796,0.48426
344.975983884588,0.48476
345.088317321216,0.482864
345.200650757844,0.4826
345.312984194472,0.485946
345.4253176311,0.482521
345.537651067728,0.483074
345.649984504356,0.484919
345.762317940984,0.482521
345.874651377612,0.481019
345.98698481424,0.483206
346.099318250868,0.484207
346.211651687496,0.485498
346.323985124124,0.48339
346.436318560752,0.486552
346.54865199738,0.482231
346.660985434008,0.483838
346.773318870636,0.483311
346.885652307264,0.481783
346.997985743892,0.480598
347.11031918052,0.482099
347.222652617148,0.483944
347.334986053776,0.484919
347.447319490404,0.485393
347.559652927032,0.483496
347.67198636366,0.486815
347.784319800288,0.485972
347.896653236916,0.484602
348.008986673544,0.48534
348.121320110172,0.483496
348.2336535468,0.483891
348.345986983428,0.484049
348.458320420056,0.483575
348.570653856684,0.484392
348.682987293312,0.485235
348.79532072994,0.48368
348.907654166568,0.484365
349.019987603196,0.483074
349.132321039824,0.484681
349.244654476452,0.486236
349.35698791308,0.484919
349.469321349708,0.485129
349.581654786336,0.482231
349.693988222964,0.485762
349.806321659592,0.484681
349.91865509622,0.482943
350.030988532848,0.482337
350.143321969476,0.485366
350.255655406104,0.482679
350.367988842732,0.483996
350.48032227936,0.486526
350.592655715988,0.485498
350.704989152616,0.484892
350.817322589244,0.486578
350.929656025872,0.486657
351.0419894625,0.482837
351.154322899128,0.482758
351.266656335756,0.481256
351.378989772384,0.481757
351.491323209012,0.484286
351.60365664564,0.483549
351.715990082268,0.482258
351.828323518896,0.484365
351.940656955524,0.48339
352.052990392152,0.484787
352.16532382878,0.485235
352.277657265408,0.483496
352.389990702036,0.485709
352.502324138664,0.485893
352.614657575292,0.480993
352.72699101192,0.484576
352.839324448548,0.482916
352.951657885176,0.481915
353.063991321804,0.483707
353.176324758432,0.482389
353.28865819506,0.483996
353.400991631688,0.485287
353.513325068316,0.484313
353.625658504944,0.484154
353.737991941572,0.484629
353.8503253782,0.483338
353.962658814828,0.485867
354.074992251456,0.483996
354.187325688084,0.483917
354.299659124712,0.485077
354.41199256134,0.484444
354.524325997968,0.48426
354.636659434596,0.483522
354.748992871224,0.483601
354.861326307852,0.484576
354.97365974448,0.482864
355.085993181108,0.485393
355.198326617736,0.484286
355.310660054364,0.48426
355.422993490992,0.483259
355.53532692762,0.483259
355.647660364248,0.484497
355.759993800876,0.484207
355.872327237504,0.481573
355.984660674132,0.482179
356.09699411076,0.485814
356.209327547388,0.481151
356.321660984016,0.484128
356.433994420644,0.48484
356.546327857272,0.483944
356.6586612939,0.484734
356.770994730528,0.484075
356.883328167156,0.482864
356.995661603784,0.484998
357.107995040412,0.485498
357.22032847704,0.481731
357.332661913668,0.480861
357.444995350296,0.484866
357.557328786924,0.482363
357.669662223552,0.483812
357.78199566018,0.48339
357.894329096808,0.480176
358.006662533436,0.483865
358.118995970064,0.484075
358.231329406692,0.482442
358.34366284332,0.482969
358.455996279948,0.484418
358.568329716576,0.48289
358.680663153204,0.480782
358.792996589832,0.48613
358.90533002646,0.480782
359.017663463088,0.484154
359.129996899716,0.483917
359.242330336344,0.484523
359.354663772972,0.483865
359.4669972096,0.485156
359.579330646228,0.484102
359.691664082856,0.485103
359.803997519484,0.485103
359.916330956112,0.482864
360.02866439274,0.481678
360.140997829368,0.483865
360.253331265996,0.482653
360.365664702624,0.485841
360.477998139252,0.482126
360.59033157588,0.485867
360.702665012508,0.484102
360.814998449136,0.484734
360.927331885764,0.48318
361.039665322392,0.483917
361.15199875902,0.48671
361.264332195648,0.48368
361.376665632276,0.481941
361.488999068904,0.484392
361.601332505532,0.483496
361.71366594216,0.483628
361.825999378788,0.483206
361.938332815416,0.48339
362.050666252044,0.48621
362.162999688672,0.485735
362.2753331253,0.485182
362.387666561928,0.482231
362.499999998556,0.481678
362.612333435184,0.483733
362.724666871812,0.485577
362.83700030844,0.48563
362.949333745068,0.483944
363.061667181696,0.483891
363.174000618324,0.483944
363.286334054952,0.484392
363.39866749158,0.486025
363.511000928208,0.484892
363.623334364836,0.484998
363.735667801464,0.484154
363.848001238092,0.483364
363.96033467472,0.482784
364.072668111348,0.483575
364.185001547976,0.486763
364.297334984604,0.484708
364.409668421232,0.483654
364.52200185786,0.482205
364.634335294488,0.485287
364.746668731116,0.482179
364.859002167744,0.486974
364.971335604372,0.484154
365.083669041,0.483206
365.196002477628,0.484207
365.308335914256,0.483812
365.420669350884,0.483549
365.533002787512,0.487369
365.64533622414,0.482811
365.757669660768,0.482389
365.870003097396,0.485208
365.982336534024,0.486315
366.094669970652,0.484708
366.20700340728,0.483259
366.319336843908,0.483206
366.431670280536,0.484207
366.544003717164,0.481704
366.656337153792,0.484971
366.76867059042,0.482837
366.881004027048,0.483601
366.993337463676,0.484629
367.105670900304,0.484392
367.218004336932,0.484708
367.33033777356,0.483417
367.442671210188,0.484313
367.555004646816,0.483522
367.667338083444,0.484313
367.779671520072,0.482126
367.8920049567,0.481441
368.004338393328,0.480967
368.116671829956,0.484234
368.229005266584,0.483074
368.341338703212,0.482258
368.45367213984,0.482995
368.566005576468,0.483443
368.678339013096,0.484313
368.790672449724,0.48455
368.903005886352,0.483865
369.01533932298,0.482837
369.127672759608,0.483996
369.240006196236,0.481573
369.352339632864,0.483232
369.464673069492,0.483575
369.57700650612,0.486078
369.689339942748,0.483812
369.801673379376,0.484075
369.914006816004,0.484023
370.026340252632,0.483311
370.13867368926,0.485498
370.251007125888,0.482442
370.363340562516,0.485551
370.475673999144,0.485999
370.588007435772,0.485314
370.7003408724,0.48505
370.812674309028,0.484576
370.925007745656,0.483022
371.037341182284,0.481941
371.149674618912,0.482732
371.26200805554,0.482495
371.374341492168,0.484023
371.486674928796,0.484339
371.599008365424,0.482653
371.711341802052,0.483338
371.82367523868,0.483891
371.936008675308,0.483786
372.048342111936,0.482943
372.160675548564,0.483206
372.273008985192,0.4826
372.38534242182,0.481757
372.497675858448,0.484576
372.610009295076,0.483812
372.722342731704,0.483917
372.834676168332,0.482495
372.94700960496,0.484971
373.059343041588,0.483654
373.171676478216,0.484708
373.284009914844,0.484655
373.396343351472,0.485604
373.5086767881,0.482758
373.621010224728,0.483022
373.733343661356,0.483469
373.845677097984,0.482495
373.958010534612,0.485261
374.07034397124,0.484471
374.182677407868,0.484576
374.295010844496,0.488528
374.407344281124,0.484998
374.519677717752,0.483074
374.63201115438,0.485735
374.744344591008,0.482389
374.856678027636,0.486183
374.969011464264,0.484945
375.081344900892,0.484418
375.19367833752,0.485235
375.306011774148,0.482231
375.418345210776,0.482837
375.530678647404,0.485024
375.643012084032,0.483628
375.75534552066,0.484286
375.867678957288,0.486394
375.980012393916,0.481599
376.092345830544,0.485314
376.204679267172,0.483865
376.3170127038,0.485893
376.429346140428,0.482284
376.541679577056,0.483311
376.654013013684,0.483812
376.766346450312,0.485709
376.87867988694,0.481678
376.991013323568,0.482837
377.103346760196,0.482811
377.215680196824,0.483654
377.328013633452,0.483022
377.44034707008,0.48231
377.552680506708,0.485261
377.665013943336,0.482468
377.777347379964,0.482732
377.889680816592,0.485735
378.00201425322,0.482626
378.114347689848,0.484681
378.226681126476,0.482916
378.339014563104,0.482679
378.451347999732,0.484418
378.56368143636,0.481599
378.676014872988,0.484339
378.788348309616,0.484523
378.900681746244,0.485445
379.013015182872,0.484075
379.1253486195,0.485419
379.237682056128,0.484234
379.350015492756,0.482258
379.462348929384,0.486236
379.574682366012,0.482337
379.68701580264,0.483759
379.799349239268,0.482258
379.911682675896,0.483259
380.024016112524,0.481072
380.136349549152,0.485656
380.24868298578,0.48484
380.361016422408,0.483048
380.473349859036,0.484734
380.585683295664,0.48476
380.698016732292,0.486631
380.81035016892,0.483917
380.922683605548,0.483153
381.035017042176,0.484339
381.147350478804,0.482126
381.259683915432,0.486789
381.37201735206,0.484471
381.484350788688,0.481836
381.596684225316,0.485762
381.709017661944,0.485841
381.821351098572,0.483469
381.9336845352,0.485261
382.046017971828,0.482284
382.158351408456,0.484787
382.270684845084,0.486815
382.383018281712,0.481731
382.49535171834,0.483153
382.607685154968,0.48621
382.720018591596,0.483575
382.832352028224,0.485551
382.944685464852,0.483443
383.05701890148,0.484655
383.169352338108,0.483707
383.281685774736,0.483549
383.394019211364,0.483575
383.506352647992,0.482732
383.61868608462,0.485683
383.731019521248,0.485182
383.843352957876,0.484708
383.955686394504,0.484708
384.068019831132,0.483628
384.18035326776,0.483917
384.292686704388,0.483891
384.405020141016,0.483048
384.517353577644,0.48484
384.629687014272,0.484234
384.7420204509,0.485261
384.854353887528,0.485525
384.966687324156,0.483759
385.079020760784,0.482231
385.191354197412,0.48534
385.30368763404,0.485156
385.416021070668,0.4826
385.528354507296,0.484286
385.640687943924,0.485129
385.753021380552,0.485419
385.86535481718,0.486051
385.977688253808,0.482969
386.090021690436,0.48181
386.202355127064,0.485814
386.314688563692,0.481335
386.42702200032,0.483917
386.539355436948,0.484128
386.651688873576,0.485577
386.764022310204,0.485077
386.876355746832,0.482732
386.98868918346,0.484128
387.101022620088,0.484154
387.213356056716,0.483469
387.325689493344,0.484471
387.438022929972,0.482442
387.5503563666,0.484365
387.662689803228,0.485129
387.775023239856,0.484286
387.887356676484,0.484313
387.999690113112,0.483812
388.11202354974,0.485525
388.224356986368,0.483549
388.336690422996,0.48505
388.449023859624,0.485735
388.561357296252,0.481599
388.67369073288,0.486262
388.786024169508,0.484365
388.898357606136,0.482784
389.010691042764,0.482547
389.123024479392,0.482337
389.23535791602,0.486552
389.347691352648,0.484392
389.460024789276,0.483364
389.572358225904,0.485867
389.684691662532,0.484075
389.79702509916,0.482547
389.909358535788,0.484444
390.021691972416,0.484181
390.134025409044,0.483127
390.246358845672,0.484919
390.3586922823,0.483601
390.471025718928,0.484787
390.583359155556,0.484681
390.695692592184,0.480097
390.808026028812,0.485472
390.92035946544,0.485946
391.032692902068,0.486315
391.145026338696,0.486657
391.257359775324,0.484181
391.369693211952,0.484787
391.48202664858,0.485314
391.594360085208,0.4826
391.706693521836,0.484602
391.819026958464,0.484075
391.931360395092,0.484655
392.04369383172,0.484655
392.156027268348,0.482416
392.268360704976,0.485577
392.380694141604,0.484365
392.493027578232,0.482389
392.60536101486,0.485472
392.717694451488,0.48426
392.830027888116,0.484207
392.942361324744,0.483601
393.054694761372,0.482389
393.167028198,0.485814
393.279361634628,0.484023
393.391695071256,0.484128
393.504028507884,0.483417
393.616361944512,0.482389
393.72869538114,0.485893
393.841028817768,0.484471
393.953362254396,0.481915
394.065695691024,0.485604
394.178029127652,0.484919
394.29036256428,0.482495
394.402696000908,0.483311
394.515029437536,0.483153
394.627362874164,0.482495
394.739696310792,0.483206
394.85202974742,0.481362
394.964363184048,0.484813
395.076696620676,0.48318
395.189030057304,0.484497
395.301363493932,0.484866
395.41369693056,0.484629
395.526030367188,0.485551
395.638363803816,0.486315
395.750697240444,0.483364
395.863030677072,0.48339
395.9753641137,0.483285
396.087697550328,0.48455
396.200030986956,0.482679
396.312364423584,0.483917
396.424697860212,0.484866
396.53703129684,0.483206
396.649364733468,0.48476
396.761698170096,0.483549
396.874031606724,0.482784
396.986365043352,0.484471
397.09869847998,0.486236
397.211031916608,0.483074
397.323365353236,0.484813
397.435698789864,0.48484
397.548032226492,0.482679
397.66036566312,0.485024
397.772699099748,0.48202
397.885032536376,0.481573
397.997365973004,0.483364
398.109699409632,0.482442
398.22203284626,0.485287
398.334366282888,0.485419
398.446699719516,0.48318
398.559033156144,0.484655
398.671366592772,0.483838
398.7837000294,0.485393
398.896033466028,0.48534
399.008366902656,0.485472
399.120700339284,0.482969
399.233033775912,0.484023
399.34536721254,0.484892
399.457700649168,0.482916
399.570034085796,0.483364
399.682367522424,0.484102
399.794700959052,0.482442
399.90703439568,0.483232
400.019367832308,0.481151
400.131701268936,0.48484
400.244034705564,0.482416
400.356368142192,0.485762
400.46870157882,0.482969
400.581035015448,0.485893
400.693368452076,0.482389
400.805701888704,0.485525
400.918035325332,0.484313
401.03036876196,0.484813
401.142702198588,0.482099
401.255035635216,0.483865
401.367369071844,0.483232
401.479702508472,0.486499
401.5920359451,0.483022
401.704369381728,0.480677
401.816702818356,0.484576
401.929036254984,0.486578
402.041369691612,0.484181
402.15370312824,0.486842
402.266036564868,0.48368
402.378370001496,0.482784
402.490703438124,0.482337
402.603036874752,0.483101
402.71537031138,0.482995
402.827703748008,0.483865
402.940037184636,0.485235
403.052370621264,0.484523
403.164704057892,0.483048
403.27703749452,0.484919
403.389370931148,0.483074
403.501704367776,0.482152
403.614037804404,0.485656
403.726371241032,0.48397
403.83870467766,0.48505
403.951038114288,0.484154
404.063371550916,0.484892
404.175704987544,0.482969
404.288038424172,0.484471
404.4003718608,0.482231
404.512705297428,0.485999
404.625038734056,0.483443
404.737372170684,0.484629
404.849705607312,0.482521
404.96203904394,0.480677
405.074372480568,0.483101
405.186705917196,0.483417
405.299039353824,0.483891
405.411372790452,0.48484
405.52370622708,0.483285
405.636039663708,0.484154
405.748373100336,0.483812
405.860706536964,0.485393
405.973039973592,0.484576
406.08537341022,0.483628
406.197706846848,0.484286
406.310040283476,0.484629
406.422373720104,0.48455
406.534707156732,0.482495
406.64704059336,0.483865
406.759374029988,0.483022
406.871707466616,0.482811
406.984040903244,0.482758
407.096374339872,0.483074
407.2087077765,0.484497
407.321041213128,0.482126
407.433374649756,0.484444
407.545708086384,0.483917
407.658041523012,0.482521
407.77037495964,0.484339
407.882708396268,0.48202
407.995041832896,0.483707
408.107375269524,0.483232
408.219708706152,0.48642
408.33204214278,0.482995
408.444375579408,0.4826
408.556709016036,0.484365
408.669042452664,0.484813
408.781375889292,0.486078
408.89370932592,0.483838
409.006042762548,0.486763
409.118376199176,0.485762
409.230709635804,0.483101
409.343043072432,0.484892
409.45537650906,0.48397
409.567709945688,0.485103
409.680043382316,0.48231
409.792376818944,0.483786
409.904710255572,0.486394
410.0170436922,0.483601
410.129377128828,0.484102
410.241710565456,0.483417
410.354044002084,0.481994
410.466377438712,0.486078
410.57871087534,0.482547
410.691044311968,0.483443
410.803377748596,0.48642
410.915711185224,0.482916
411.028044621852,0.483786
411.14037805848,0.485946
411.252711495108,0.482468
411.365044931736,0.484075
411.477378368364,0.483074
411.589711804992,0.485024
411.70204524162,0.483469
411.814378678248,0.483364
411.926712114876,0.48289
412.039045551504,0.484655
412.151378988132,0.484919
412.26371242476,0.484892
412.376045861388,0.485788
412.488379298016,0.485208
412.600712734644,0.484787
412.713046171272,0.483917
412.8253796079,0.484128
412.937713044528,0.482653
413.050046481156,0.482547
413.162379917784,0.483628
413.274713354412,0.484945
413.38704679104,0.482363
413.499380227668,0.484708
413.611713664296,0.482468
413.724047100924,0.482916
413.836380537552,0.485182
413.94871397418,0.483996
414.061047410808,0.484023
414.173380847436,0.483364
414.285714284064,0.484734
414.398047720692,0.486025
414.51038115732,0.483206
414.622714593948,0.484602
414.735048030576,0.487632
414.847381467204,0.486499
414.959714903832,0.481994
415.07204834046,0.484971
415.184381777088,0.484919
415.296715213716,0.483838
415.409048650344,0.482916
415.521382086972,0.481915
415.6337155236,0.485946
415.746048960228,0.482864
415.858382396856,0.48152
415.970715833484,0.483285
416.083049270112,0.482626
416.19538270674,0.483601
416.307716143368,0.483628
416.420049579996,0.481177
416.532383016624,0.485656
416.644716453252,0.483575
416.75704988988,0.487105
416.869383326508,0.483812
416.981716763136,0.482784
417.094050199764,0.485972
417.206383636392,0.483338
417.31871707302,0.48642
417.431050509648,0.482574
417.543383946276,0.484919
417.655717382904,0.483048
417.768050819532,0.484339
417.88038425616,0.482864
417.992717692788,0.484576
418.105051129416,0.484971
418.217384566044,0.484207
418.329718002672,0.484945
418.4420514393,0.482679
418.554384875928,0.484523
418.666718312556,0.483206
418.779051749184,0.482442
418.891385185812,0.485208
419.00371862244,0.483417
419.116052059068,0.483048
419.228385495696,0.483101
419.340718932324,0.483601
419.453052368952,0.482705
419.56538580558,0.483153
419.677719242208,0.48455
419.790052678836,0.484207
419.902386115464,0.484681
420.014719552092,0.484523
420.12705298872,0.485261
420.239386425348,0.48476
420.351719861976,0.483733
420.464053298604,0.482389
420.576386735232,0.482284
420.68872017186,0.483786
420.801053608488,0.483206
420.913387045116,0.483443
421.025720481744,0.485024
421.138053918372,0.484128
421.250387355,0.483522
421.362720791628,0.484365
421.475054228256,0.485393
421.587387664884,0.482916
421.699721101512,0.485525
421.81205453814,0.483917
421.924387974768,0.480809
422.036721411396,0.484471
422.149054848024,0.486552
422.261388284652,0.481204
422.37372172128,0.481783
422.486055157908,0.483127
422.598388594536,0.481994
422.710722031164,0.482679
422.823055467792,0.483759
422.93538890442,0.484286
423.047722341048,0.482363
423.160055777676,0.482811
423.272389214304,0.48202
423.384722650932,0.483917
423.49705608756,0.483311
423.609389524188,0.481968
423.721722960816,0.483285
423.834056397444,0.482864
423.946389834072,0.48318
424.0587232707,0.483786
424.171056707328,0.483865
424.283390143956,0.483733
424.395723580584,0.486051
424.508057017212,0.483127
424.62039045384,0.482969
424.732723890468,0.48505
424.845057327096,0.48318
424.957390763724,0.482073
425.069724200352,0.484444
425.18205763698,0.485103
425.294391073608,0.483549
425.406724510236,0.483549
425.519057946864,0.483996
425.631391383492,0.485525
425.74372482012,0.482864
425.856058256748,0.48455
425.968391693376,0.483127
426.080725130004,0.48476
426.193058566632,0.48484
426.30539200326,0.484339
426.417725439888,0.485841
426.530058876516,0.483707
426.642392313144,0.484866
426.754725749772,0.48368
426.8670591864,0.483522
426.979392623028,0.482679
427.091726059656,0.483153
427.204059496284,0.484286
427.316392932912,0.483865
427.42872636954,0.482943
427.541059806168,0.4826
427.653393242796,0.480703
427.765726679424,0.484181
427.878060116052,0.484655
427.99039355268,0.485156
428.102726989308,0.481704
428.215060425936,0.484418
428.327393862564,0.483259
428.439727299192,0.481731
428.55206073582,0.483759
428.664394172448,0.484313
428.776727609076,0.482442
428.889061045704,0.486736
429.001394482332,0.481652
429.11372791896,0.488265
429.226061355588,0.484049
429.338394792216,0.483311
429.450728228844,0.48505
429.563061665472,0.484023
429.6753951021,0.485393
429.787728538728,0.485525
429.900061975356,0.487316
430.012395411984,0.483549
430.124728848612,0.484392
430.23706228524,0.484102
430.349395721868,0.483074
430.461729158496,0.484023
430.574062595124,0.484602
430.686396031752,0.482073
430.79872946838,0.48368
430.911062905008,0.481915
431.023396341636,0.483549
431.135729778264,0.482337
431.248063214892,0.482416
431.36039665152,0.483074
431.472730088148,0.485551
431.585063524776,0.480888
431.697396961404,0.484708
431.809730398032,0.481335
431.92206383466,0.481177
432.034397271288,0.484576
432.146730707916,0.483601
432.259064144544,0.483786
432.371397581172,0.484102
432.4837310178,0.48592
432.596064454428,0.482416
432.708397891056,0.48289
432.820731327684,0.483232
432.933064764312,0.48397
433.04539820094,0.486183
433.157731637568,0.482995
433.270065074196,0.483338
433.382398510824,0.484102
433.494731947452,0.485208
433.60706538408,0.482468
433.719398820708,0.485841
433.831732257336,0.482468
433.944065693964,0.484866
434.056399130592,0.483496
434.16873256722,0.482784
434.281066003848,0.483838
434.393399440476,0.485314
434.505732877104,0.484339
434.618066313732,0.484497
434.73039975036,0.48534
434.842733186988,0.482416
434.955066623616,0.483469
435.067400060244,0.483654
435.179733496872,0.483601
435.2920669335,0.48455
435.404400370128,0.48339
435.516733806756,0.484418
435.629067243384,0.483022
435.741400680012,0.482916
435.85373411664,0.483153
435.966067553268,0.484945
436.078400989896,0.483812
436.190734426524,0.482969
436.303067863152,0.482416
436.41540129978,0.483048
436.527734736408,0.48592
436.640068173036,0.484365
436.752401609664,0.485551
436.864735046292,0.483338
436.97706848292,0.483232
437.089401919548,0.48505
437.201735356176,0.483048
437.314068792804,0.483311
437.426402229432,0.48426
437.53873566606,0.484602
437.651069102688,0.484629
437.763402539316,0.48397
437.875735975944,0.482864
437.988069412572,0.484471
438.1004028492,0.485156
438.212736285828,0.482864
438.325069722456,0.483101
438.437403159084,0.482969
438.549736595712,0.483865
438.66207003234,0.484629
438.774403468968,0.485182
438.886736905596,0.483549
438.999070342224,0.484313
439.111403778852,0.483944
439.22373721548,0.482784
439.336070652108,0.482705
439.448404088736,0.48289
439.560737525364,0.483917
439.673070961992,0.482099
439.78540439862,0.48339
439.897737835248,0.485129
440.010071271876,0.483944
440.122404708504,0.484681
440.234738145132,0.487
440.34707158176,0.483469
440.459405018388,0.482337
440.571738455016,0.482495
440.684071891644,0.485709
440.796405328272,0.484181
440.9087387649,0.484392
441.021072201528,0.48426
441.133405638156,0.483101
441.245739074784,0.482416
441.358072511412,0.48563
441.47040594804,0.481731
441.582739384668,0.483338
441.695072821296,0.485814
441.807406257924,0.48289
441.919739694552,0.484471
442.03207313118,0.485208
442.144406567808,0.484892
442.256740004436,0.484181
442.369073441064,0.483364
442.481406877692,0.484102
442.59374031432,0.485419
442.706073750948,0.48339
442.818407187576,0.480203
442.930740624204,0.48563
443.043074060832,0.482073
443.15540749746,0.484945
443.267740934088,0.483522
443.380074370716,0.483733
443.492407807344,0.483549
443.604741243972,0.48534
443.7170746806,0.483022
443.829408117228,0.483364
443.941741553856,0.485129
444.054074990484,0.482231
444.166408427112,0.481151
444.27874186374,0.48534
444.391075300368,0.484023
444.503408736996,0.482784
444.615742173624,0.484787
444.728075610252,0.484075
444.84040904688,0.485235
444.952742483508,0.484945
445.065075920136,0.483311
445.177409356764,0.484866
445.289742793392,0.482653
445.40207623002,0.483469
445.514409666648,0.486526
445.626743103276,0.483549
445.739076539904,0.483786
445.851409976532,0.483101
445.96374341316,0.484602
446.076076849788,0.484708
446.188410286416,0.48426
446.300743723044,0.483338
446.413077159672,0.483707
446.5254105963,0.485235
446.637744032928,0.484154
446.750077469556,0.48397
446.862410906184,0.483048
446.974744342812,0.48368
447.08707777944,0.485024
447.199411216068,0.484365
447.311744652696,0.481994
447.424078089324,0.482784
447.536411525952,0.484945
447.64874496258,0.483601
447.761078399208,0.48368
447.873411835836,0.484049
447.985745272464,0.482152
448.098078709092,0.485393
448.21041214572,0.485972
448.322745582348,0.483074
448.435079018976,0.483601
448.547412455604,0.481573
448.659745892232,0.485683
448.77207932886,0.483338
448.884412765488,0.484075
448.996746202116,0.48339
449.109079638744,0.484892
449.221413075372,0.483733
449.333746512,0.483838
449.446079948628,0.484392
449.558413385256,0.48505
449.670746821884,0.481862
449.783080258512,0.483654
449.89541369514,0.483917
450.007747131768,0.482495
450.120080568396,0.485867
450.232414005024,0.4826
450.344747441652,0.483074
450.45708087828,0.485156
450.569414314908,0.483944
450.681747751536,0.486526
450.794081188164,0.483232
450.906414624792,0.483549
451.01874806142,0.485551
451.131081498048,0.485024
451.243414934676,0.488344
451.355748371304,0.482337
451.468081807932,0.485208
451.58041524456,0.485999
451.692748681188,0.483917
451.805082117816,0.481994
451.917415554444,0.485656
452.029748991072,0.483996
452.1420824277,0.484392
452.254415864328,0.485577
452.366749300956,0.484734
452.479082737584,0.483232
452.591416174212,0.485735
452.70374961084,0.486078
452.816083047468,0.483101
452.928416484096,0.485841
453.040749920724,0.484602
453.153083357352,0.485261
453.26541679398,0.485261
453.377750230608,0.480756
453.490083667236,0.484049
453.602417103864,0.485366
453.714750540492,0.484866
453.82708397712,0.48339
453.939417413748,0.483259
454.051750850376,0.485867
454.164084287004,0.482547
454.276417723632,0.485551
454.38875116026,0.48339
454.501084596888,0.484444
454.613418033516,0.4826
454.725751470144,0.482943
454.838084906772,0.484681
454.9504183434,0.483496
455.062751780028,0.48318
455.175085216656,0.486051
455.287418653284,0.483628
455.399752089912,0.484444
455.51208552654,0.48505
455.624418963168,0.483127
455.736752399796,0.48231
455.849085836424,0.482626
455.961419273052,0.483232
456.07375270968,0.484892
456.186086146308,0.483575
456.298419582936,0.483101
456.410753019564,0.484708
456.523086456192,0.483944
456.63541989282,0.483443
456.747753329448,0.483311
456.860086766076,0.481678
456.972420202704,0.485129
457.084753639332,0.482152
457.19708707596,0.485604
457.309420512588,0.484813
457.421753949216,0.481968
457.534087385844,0.48318
457.646420822472,0.483338
457.7587542591,0.483127
457.871087695728,0.484102
457.983421132356,0.484576
458.095754568984,0.487
458.208088005612,0.482231
458.32042144224,0.48094
458.432754878868,0.487395
458.545088315496,0.484971
458.657421752124,0.483601
458.769755188752,0.483812
458.88208862538,0.483048
458.994422062008,0.481994
459.106755498636,0.485472
459.219088935264,0.482732
459.331422371892,0.486262
459.44375580852,0.48426
459.556089245148,0.482653
459.668422681776,0.484998
459.780756118404,0.483996
459.893089555032,0.483891
460.00542299166,0.484787
460.117756428288,0.483865
460.230089864916,0.482495
460.342423301544,0.483601
460.454756738172,0.483549
460.5670901748,0.483944
460.679423611428,0.483917
460.791757048056,0.482099
460.904090484684,0.484023
461.016423921312,0.482995
461.12875735794,0.485393
461.241090794568,0.483022
461.353424231196,0.481652
461.465757667824,0.486289
461.578091104452,0.48339
461.69042454108,0.483048
461.802757977708,0.483285
461.915091414336,0.48368
462.027424850964,0.485788
462.139758287592,0.484128
462.25209172422,0.483338
462.364425160848,0.483417
462.476758597476,0.485235
462.589092034104,0.482047
462.701425470732,0.482943
462.81375890736,0.481757
462.926092343988,0.482811
463.038425780616,0.48563
463.150759217244,0.484154
463.263092653872,0.482547
463.3754260905,0.484102
463.487759527128,0.481546
463.600092963756,0.482995
463.712426400384,0.482995
463.824759837012,0.482916
463.93709327364,0.482442
464.049426710268,0.485129
464.161760146896,0.485419
464.274093583524,0.484813
464.386427020152,0.483443
464.49876045678,0.487184
464.611093893408,0.483733
464.723427330036,0.486526
464.835760766664,0.486368
464.948094203292,0.481915
465.06042763992,0.485551
465.172761076548,0.483206
465.285094513176,0.484392
465.397427949804,0.481704
465.509761386432,0.482916
465.62209482306,0.481177
465.734428259688,0.482495
465.846761696316,0.480967
465.959095132944,0.483917
466.071428569572,0.485103
466.1837620062,0.485841
466.296095442828,0.483707
466.408428879456,0.482416
466.520762316084,0.483601
466.633095752712,0.484708
466.74542918934,0.482679
466.857762625968,0.483469
466.970096062596,0.483048
467.082429499224,0.481757
467.194762935852,0.48339
467.30709637248,0.481098
467.419429809108,0.486078
467.531763245736,0.48318
467.644096682364,0.484444
467.756430118992,0.481862
467.86876355562,0.482916
467.981096992248,0.482969
468.093430428876,0.481599
468.205763865504,0.484919
468.318097302132,0.483865
468.43043073876,0.483575
468.542764175388,0.48289
468.655097612016,0.48534
468.767431048644,0.483074
468.879764485272,0.484919
468.9920979219,0.485788
469.104431358528,0.481836
469.216764795156,0.482679
469.329098231784,0.483707
469.441431668412,0.484681
469.55376510504,0.483206
469.666098541668,0.484128
469.778431978296,0.481968
469.890765414924,0.483944
470.003098851552,0.485182
470.11543228818,0.485393
470.227765724808,0.484998
470.340099161436,0.482916
470.452432598064,0.481836
470.564766034692,0.484471
470.67709947132,0.480888
470.789432907948,0.484154
470.901766344576,0.483417
471.014099781204,0.484444
471.126433217832,0.485077
471.23876665446,0.484049
471.351100091088,0.483048
471.463433527716,0.483996
471.575766964344,0.485762
471.688100400972,0.484365
471.8004338376,0.48476
471.912767274228,0.483575
472.025100710856,0.484154
472.137434147484,0.483786
472.249767584112,0.484813
472.36210102074,0.480993
472.474434457368,0.482574
472.586767893996,0.483865
472.699101330624,0.484128
472.811434767252,0.481125
472.92376820388,0.485182
473.036101640508,0.481177
473.148435077136,0.48368
473.260768513764,0.48455
473.373101950392,0.484919
473.48543538702,0.483944
473.597768823648,0.482258
473.710102260276,0.483048
473.822435696904,0.482521
473.934769133532,0.482099
474.04710257016,0.485735
474.159436006788,0.483311
474.271769443416,0.483048
474.384102880044,0.482205
474.496436316672,0.484418
474.6087697533,0.482284
474.721103189928,0.483496
474.833436626556,0.484471
474.945770063184,0.483443
475.058103499812,0.484629
475.17043693644,0.482231
475.282770373068,0.487553
475.395103809696,0.48397
475.507437246324,0.481546
475.619770682952,0.484576
475.73210411958,0.484497
475.844437556208,0.484945
475.956770992836,0.483232
476.069104429464,0.482811
476.181437866092,0.481704
476.29377130272,0.484497
476.406104739348,0.483575
476.518438175976,0.482969
476.630771612604,0.485445
476.743105049232,0.483891
476.85543848586,0.482995
476.967771922488,0.483338
477.080105359116,0.484444
477.192438795744,0.482811
477.304772232372,0.485604
477.417105669,0.482284
477.529439105628,0.48318
477.641772542256,0.485261
477.754105978884,0.482231
477.866439415512,0.486947
477.97877285214,0.485024
478.091106288768,0.480018
478.203439725396,0.485208
478.315773162024,0.482126
478.428106598652,0.484945
478.54044003528,0.486183
478.652773471908,0.484313
478.765106908536,0.482231
478.877440345164,0.485445
478.989773781792,0.483048
479.10210721842,0.482837
479.214440655048,0.484286
479.326774091676,0.484919
479.439107528304,0.481625
479.551440964932,0.485867
479.66377440156,0.483865
479.776107838188,0.484365
479.888441274816,0.483443
480.000774711444,0.483496
480.113108148072,0.48455
480.2254415847,0.482126
480.337775021328,0.483285
480.450108457956,0.484629
480.562441894584,0.481467
480.674775331212,0.482916
480.78710876784,0.481177
480.899442204468,0.484444
481.011775641096,0.48476
481.124109077724,0.483654
481.236442514352,0.48202
481.34877595098,0.482995
481.461109387608,0.483232
481.573442824236,0.485604
481.685776260864,0.483101
481.798109697492,0.482811
481.91044313412,0.485551
482.022776570748,0.482732
482.135110007376,0.483074
482.247443444004,0.484023
482.359776880632,0.484708
482.47211031726,0.484734
482.584443753888,0.482337
482.696777190516,0.484708
482.809110627144,0.483206
482.921444063772,0.483232
483.0337775004,0.486868
483.146110937028,0.484497
483.258444373656,0.48339
483.370777810284,0.483127
483.483111246912,0.483153
483.59544468354,0.485156
483.707778120168,0.484418
483.820111556796,0.482943
483.932444993424,0.48426
484.044778430052,0.482521
484.15711186668,0.48397
484.269445303308,0.481467
484.381778739936,0.483891
484.494112176564,0.485604
484.606445613192,0.483153
484.71877904982,0.483759
484.831112486448,0.483074
484.943445923076,0.482995
485.055779359704,0.484813
485.168112796332,0.484049
485.28044623296,0.482969
485.392779669588,0.486157
485.505113106216,0.484128
485.617446542844,0.485208
485.729779979472,0.483628
485.8421134161,0.48152
485.954446852728,0.484655
486.066780289356,0.484576
486.179113725984,0.48476
486.291447162612,0.484286
486.40378059924,0.484339
486.516114035868,0.483654
486.628447472496,0.485656
486.740780909124,0.482389
486.853114345752,0.483601
486.96544778238,0.485472
487.077781219008,0.482442
487.190114655636,0.484787
487.302448092264,0.483417
487.414781528892,0.48318
487.52711496552,0.485841
487.639448402148,0.48505
487.751781838776,0.484154
487.864115275404,0.482258
487.976448712032,0.482916
488.08878214866,0.48426
488.201115585288,0.482547
488.313449021916,0.48426
488.425782458544,0.484128
488.538115895172,0.486526
488.6504493318,0.484576
488.762782768428,0.486025
488.875116205056,0.4826
488.987449641684,0.483443
489.099783078312,0.484998
489.21211651494,0.482363
489.324449951568,0.480914
489.436783388196,0.482995
489.549116824824,0.482073
489.661450261452,0.48368
489.77378369808,0.485182
489.886117134708,0.482337
489.998450571336,0.484444
490.110784007964,0.484234
490.223117444592,0.483549
490.33545088122,0.484154
490.447784317848,0.482784
490.560117754476,0.482653
490.672451191104,0.483101
490.784784627732,0.481994
490.89711806436,0.483338
491.009451500988,0.48534
491.121784937616,0.484497
491.234118374244,0.486183
491.346451810872,0.486763
491.4587852475,0.485314
491.571118684128,0.481125
491.683452120756,0.485445
491.795785557384,0.483601
491.908118994012,0.483285
492.02045243064,0.485972
492.132785867268,0.483601
492.245119303896,0.480967
492.357452740524,0.482916
492.469786177152,0.484181
492.58211961378,0.485419
492.694453050408,0.483628
492.806786487036,0.482811
492.919119923664,0.484392
493.031453360292,0.483311
493.14378679692,0.485656
493.256120233548,0.484945
493.368453670176,0.484049
493.480787106804,0.483022
493.593120543432,0.483443
493.70545398006,0.482758
493.817787416688,0.482416
493.930120853316,0.48289
494.042454289944,0.484181
494.154787726572,0.481599
494.2671211632,0.484681
494.379454599828,0.48534
494.491788036456,0.48152
494.604121473084,0.483496
494.716454909712,0.483838
494.82878834634,0.48289
494.941121782968,0.483206
495.053455219596,0.483865
495.165788656224,0.483206
495.278122092852,0.484154
495.39045552948,0.481889
495.502788966108,0.482442
495.615122402736,0.483127
495.727455839364,0.486552
495.839789275992,0.487738
495.95212271262,0.482784
496.064456149248,0.485946
496.176789585876,0.485103
496.289123022504,0.48339
496.401456459132,0.482943
496.51378989576,0.484444
496.626123332388,0.482284
496.738456769016,0.484602
496.850790205644,0.483917
496.963123642272,0.484813
497.0754570789,0.485683
497.187790515528,0.481704
497.300123952156,0.48426
497.412457388784,0.482705
497.524790825412,0.484787
497.63712426204,0.481151
497.749457698668,0.484892
497.861791135296,0.484207
497.974124571924,0.484234
498.086458008552,0.485419
498.19879144518,0.481204
498.311124881808,0.484181
498.423458318436,0.482337
498.535791755064,0.48563
498.648125191692,0.482758
498.76045862832,0.484154
498.872792064948,0.484971
498.985125501576,0.480361
499.097458938204,0.482653
499.209792374832,0.48426
499.32212581146,0.485972
499.434459248088,0.485709
499.546792684716,0.482995
499.659126121344,0.483865
499.771459557972,0.483232
499.8837929946,0.482495
499.996126431228,0.484418
500.108459867856,0.48426
500.220793304484,0.48397
500.333126741112,0.486526
500.44546017774,0.485366
500.557793614368,0.485867
500.670127050996,0.484681
500.782460487624,0.487
500.894793924252,0.482916
501.00712736088,0.485525
501.119460797508,0.482258
501.231794234136,0.484365
501.344127670764,0.484154
501.456461107392,0.482837
501.56879454402,0.484866
501.681127980648,0.482495
501.793461417276,0.483048
501.905794853904,0.484919
502.018128290532,0.483891
502.13046172716,0.484444
502.242795163788,0.484049
502.355128600416,0.483443
502.467462037044,0.483443
502.579795473672,0.484234
502.6921289103,0.483812
502.804462346928,0.482442
502.916795783556,0.485419
503.029129220184,0.484787
503.141462656812,0.484576
503.25379609344,0.482363
503.366129530068,0.485972
503.478462966696,0.485156
503.590796403324,0.483917
503.703129839952,0.485972
503.81546327658,0.483338
503.927796713208,0.485103
504.040130149836,0.483549
504.152463586464,0.482995
504.264797023092,0.484075
504.37713045972,0.483786
504.489463896348,0.483469
504.601797332976,0.484286
504.714130769604,0.483654
504.826464206232,0.485287
504.93879764286,0.484892
505.051131079488,0.485735
505.163464516116,0.48592
505.275797952744,0.483232
505.388131389372,0.48181
505.500464826,0.482337
505.612798262628,0.481941
505.725131699256,0.482205
505.837465135884,0.484629
505.949798572512,0.484919
506.06213200914,0.48505
506.174465445768,0.483944
506.286798882396,0.481362
506.399132319024,0.483417
506.511465755652,0.482574
506.62379919228,0.486447
506.736132628908,0.482653
506.848466065536,0.483074
506.960799502164,0.482758
507.073132938792,0.485235
507.18546637542,0.485577
507.297799812048,0.484866
507.410133248676,0.484655
507.522466685304,0.483812
507.634800121932,0.48455
507.74713355856,0.483786
507.859466995188,0.485841
507.971800431816,0.48505
508.084133868444,0.48476
508.196467305072,0.484418
508.3088007417,0.482389
508.421134178328,0.481151
508.533467614956,0.484629
508.645801051584,0.482784
508.758134488212,0.483496
508.87046792484,0.482679
508.982801361468,0.484049
509.095134798096,0.484734
509.207468234724,0.484207
509.319801671352,0.484444
509.43213510798,0.484497
509.544468544608,0.48426
509.656801981236,0.484471
509.769135417864,0.484945
509.881468854492,0.485551
509.99380229112,0.486499
510.106135727748,0.48318
510.218469164376,0.481783
510.330802601004,0.483443
510.443136037632,0.483628
510.55546947426,0.482495
510.667802910888,0.485841
510.780136347516,0.482363
510.892469784144,0.485946
511.004803220772,0.484154
511.1171366574,0.484471
511.229470094028,0.481678
511.341803530656,0.484998
511.454136967284,0.48181
511.566470403912,0.483628
511.67880384054,0.481757
511.791137277168,0.482995
511.903470713796,0.483101
512.015804150424,0.481177
512.128137587052,0.484919
512.24047102368,0.483338
512.352804460308,0.482337
512.465137896936,0.483127
512.577471333564,0.482416
512.689804770192,0.484286
512.80213820682,0.484207
512.914471643448,0.482258
513.026805080076,0.483575
513.139138516704,0.482047
513.251471953332,0.48621
513.36380538996,0.482653
513.476138826588,0.4826
513.588472263216,0.487421
513.700805699844,0.481757
513.813139136472,0.485893
513.9254725731,0.484919
514.037806009728,0.485762
514.150139446356,0.485604
514.262472882984,0.484787
514.374806319612,0.482758
514.48713975624,0.483417
514.599473192868,0.484629
514.711806629496,0.48484
514.824140066124,0.483522
514.936473502752,0.484392
515.04880693938,0.484602
515.161140376008,0.481994
515.273473812636,0.482047
515.385807249264,0.484523
515.498140685892,0.483707
515.61047412252,0.483022
515.722807559148,0.48534
515.835140995776,0.481335
515.947474432404,0.483127
516.059807869032,0.484787
516.17214130566,0.482363
516.284474742288,0.482943
516.396808178916,0.484181
516.509141615544,0.483127
516.621475052172,0.484892
516.7338084888,0.482258
516.846141925428,0.483891
516.958475362056,0.484576
517.070808798684,0.486552
517.183142235312,0.483048
517.29547567194,0.483865
517.407809108568,0.484049
517.520142545196,0.484602
517.632475981824,0.483469
517.744809418452,0.482811
517.85714285508,0.483654
517.969476291708,0.481573
518.081809728336,0.484629
518.194143164964,0.484049
518.306476601592,0.483759
518.41881003822,0.484892
518.531143474848,0.483628
518.643476911476,0.483127
518.755810348104,0.483127
518.868143784732,0.484523
518.98047722136,0.484892
519.092810657988,0.483259
519.205144094616,0.481494
519.317477531244,0.480993
519.429810967872,0.481494
519.5421444045,0.483127
519.654477841128,0.483127
519.766811277756,0.48368
519.879144714384,0.484523
519.991478151012,0.483707
520.10381158764,0.484207
520.216145024268,0.484681
520.328478460896,0.482864
520.440811897524,0.482943
520.553145334152,0.482521
520.66547877078,0.481783
520.777812207408,0.483838
520.890145644036,0.483759
521.002479080664,0.481994
521.114812517292,0.483707
521.22714595392,0.482784
521.339479390548,0.482284
521.451812827176,0.483865
521.564146263804,0.48339
521.676479700432,0.484602
521.78881313706,0.483232
521.901146573688,0.485445
522.013480010316,0.482152
522.125813446944,0.485893
522.238146883572,0.485182
522.3504803202,0.482653
522.462813756828,0.482943
522.575147193456,0.484655
522.687480630084,0.483654
522.799814066712,0.480993
522.91214750334,0.484023
523.024480939968,0.48181
523.136814376596,0.483469
523.249147813224,0.484286
523.361481249852,0.481836
523.47381468648,0.488396
523.586148123108,0.482784
523.698481559736,0.481862
523.810814996364,0.486499
523.923148432992,0.481573
524.03548186962,0.485129
524.147815306248,0.484576
524.260148742876,0.480308
524.372482179504,0.484708
524.484815616132,0.482784
524.59714905276,0.483654
524.709482489388,0.484392
524.821815926016,0.483575
524.934149362644,0.48339
525.046482799272,0.485525
525.1588162359,0.483944
525.271149672528,0.483628
525.383483109156,0.482073
525.495816545784,0.484049
525.608149982412,0.487
525.72048341904,0.483707
525.832816855668,0.485077
525.945150292296,0.485683
526.057483728924,0.485156
526.169817165552,0.48289
526.28215060218,0.481362
526.394484038808,0.484444
526.506817475436,0.485445
526.619150912064,0.484075
526.731484348692,0.484866
526.84381778532,0.483364
526.956151221948,0.482995
527.068484658576,0.482969
527.180818095204,0.484181
527.293151531832,0.483469
527.40548496846,0.485946
527.517818405088,0.481573
527.630151841716,0.482337
527.742485278344,0.486025
527.854818714972,0.483917
527.9671521516,0.483838
528.079485588228,0.481862
528.191819024856,0.481836
528.304152461484,0.483944
528.416485898112,0.484365
528.52881933474,0.484734
528.641152771368,0.482363
528.753486207996,0.483707
528.865819644624,0.483259
528.978153081252,0.482837
529.09048651788,0.483601
529.202819954508,0.483022
529.315153391136,0.48202
529.427486827764,0.483259
529.539820264392,0.484971
529.65215370102,0.483232
529.764487137648,0.483048
529.876820574276,0.483153
529.989154010904,0.484128
530.101487447532,0.48231
530.21382088416,0.481862
530.326154320788,0.48397
530.438487757416,0.485182
530.550821194044,0.483496
530.663154630672,0.483707
530.7754880673,0.483917
530.887821503928,0.486447
531.000154940556,0.485314
531.112488377184,0.486078
531.224821813812,0.482758
531.33715525044,0.48476
531.449488687068,0.481731
531.561822123696,0.485156
531.674155560324,0.485103
531.786488996952,0.48476
531.89882243358,0.485314
532.011155870208,0.484602
532.123489306836,0.485656
532.235822743464,0.484681
532.348156180092,0.484339
532.46048961672,0.484708
532.572823053348,0.48231
532.685156489976,0.481573
532.797489926604,0.486605
532.909823363232,0.482073
533.02215679986,0.483496
533.134490236488,0.482705
533.246823673116,0.48181
533.359157109744,0.485208
533.471490546372,0.482811
533.583823983,0.483417
533.696157419628,0.484418
533.808490856256,0.483549
533.920824292884,0.483865
534.033157729512,0.486368
534.14549116614,0.480729
534.257824602768,0.484629
534.370158039396,0.484813
534.482491476024,0.48397
534.594824912652,0.483812
534.70715834928,0.483601
534.819491785908,0.483601
534.931825222536,0.483601
535.044158659164,0.484602
535.156492095792,0.482389
535.26882553242,0.481599
535.381158969048,0.483522
535.493492405676,0.482495
535.605825842304,0.484365
535.718159278932,0.482363
535.83049271556,0.484998
535.942826152188,0.484971
536.055159588816,0.485472
536.167493025444,0.485024
536.279826462072,0.484075
536.3921598987,0.48455
536.504493335328,0.481019
536.616826771956,0.483259
536.729160208584,0.484154
536.841493645212,0.484339
536.95382708184,0.481915
537.066160518468,0.483232
537.178493955096,0.482442
537.290827391724,0.483338
537.403160828352,0.480703
537.51549426498,0.484207
537.627827701608,0.484787
537.740161138236,0.482442
537.852494574864,0.48484
537.964828011492,0.485999
538.07716144812,0.483496
538.189494884748,0.484286
538.301828321376,0.483206
538.414161758004,0.485972
538.526495194632,0.484602
538.63882863126,0.484734
538.751162067888,0.484892
538.863495504516,0.484154
538.975828941144,0.482442
539.088162377772,0.483232
539.2004958144,0.483338
539.312829251028,0.486051
539.425162687656,0.483496
539.537496124284,0.486974
539.649829560912,0.4826
539.76216299754,0.483865
539.874496434168,0.483575
539.986829870796,0.482179
540.099163307424,0.483759
540.211496744052,0.485182
540.32383018068,0.481941
540.436163617308,0.481783
540.548497053936,0.485867
540.660830490564,0.48289
540.773163927192,0.484075
540.88549736382,0.486684
540.997830800448,0.480914
541.110164237076,0.486025
541.222497673704,0.482679
541.334831110332,0.482784
541.44716454696,0.486605
541.559497983588,0.481414
541.671831420216,0.480519
541.784164856844,0.484339
541.896498293472,0.48202
542.0088317301,0.48202
542.121165166728,0.481915
542.233498603356,0.482363
542.345832039984,0.484629
542.458165476612,0.483522
542.57049891324,0.483628
542.682832349868,0.483443
542.795165786496,0.482811
542.907499223124,0.484154
543.019832659752,0.484971
543.13216609638,0.482653
543.244499533008,0.480624
543.356832969636,0.484866
543.469166406264,0.48534
543.581499842892,0.481889
543.69383327952,0.484866
543.806166716148,0.485551
543.918500152776,0.485261
544.030833589404,0.485077
544.143167026032,0.485814
544.25550046266,0.484444
544.367833899288,0.482837
544.480167335916,0.485867
544.592500772544,0.481678
544.704834209172,0.483944
544.8171676458,0.485551
544.929501082428,0.484154
545.041834519056,0.485208
545.154167955684,0.484207
545.266501392312,0.482916
545.37883482894,0.484998
545.491168265568,0.482705
545.603501702196,0.482732
545.715835138824,0.483232
545.828168575452,0.482258
545.94050201208,0.48231
546.052835448708,0.48289
546.165168885336,0.480703
546.277502321964,0.481652
546.389835758592,0.481494
546.50216919522,0.482337
546.614502631848,0.482231
546.726836068476,0.479965
546.839169505104,0.48368
546.951502941732,0.48231
547.06383637836,0.485393
547.176169814988,0.484787
547.288503251616,0.482626
547.400836688244,0.483285
547.513170124872,0.484681
547.6255035615,0.485551
547.737836998128,0.482258
547.850170434756,0.483311
547.962503871384,0.483206
548.074837308012,0.483153
548.18717074464,0.48202
548.299504181268,0.484919
548.411837617896,0.485814
548.524171054524,0.484998
548.636504491152,0.483311
548.74883792778,0.482995
548.861171364408,0.483996
548.973504801036,0.485287
549.085838237664,0.483707
549.198171674292,0.48339
549.31050511092,0.483443
549.422838547548,0.485946
549.535171984176,0.482784
549.647505420804,0.482811
549.759838857432,0.48181
549.87217229406,0.484919
549.984505730688,0.484128
550.096839167316,0.484681
550.209172603944,0.487158
550.321506040572,0.484365
550.4338394772,0.483654
550.546172913828,0.485525
550.658506350456,0.482758
550.770839787084,0.481599
550.883173223712,0.483259
550.99550666034,0.484313
551.107840096968,0.482442
551.220173533596,0.485972
551.332506970224,0.482047
551.444840406852,0.484102
551.55717384348,0.485287
551.669507280108,0.484128
551.781840716736,0.484102
551.894174153364,0.48202
552.006507589992,0.482864
552.11884102662,0.481941
552.231174463248,0.482389
552.343507899876,0.483022
552.455841336504,0.484523
552.568174773132,0.483338
552.68050820976,0.482442
552.792841646388,0.483628
552.905175083016,0.485999
553.017508519644,0.484787
553.129841956272,0.483443
553.2421753929,0.482337
553.354508829528,0.483812
553.466842266156,0.483759
553.579175702784,0.484919
553.691509139412,0.482389
553.80384257604,0.48563
553.916176012668,0.482916
554.028509449296,0.484365
554.140842885924,0.483338
554.253176322552,0.484919
554.36550975918,0.485129
554.477843195808,0.48094
554.590176632436,0.482705
554.702510069064,0.485525
554.814843505692,0.484075
554.92717694232,0.486051
555.039510378948,0.483285
555.151843815576,0.482995
555.264177252204,0.483628
555.376510688832,0.484444
555.48884412546,0.483469
555.601177562088,0.484075
555.713510998716,0.484998
555.825844435344,0.482073
555.938177871972,0.482732
556.0505113086,0.481019
556.162844745228,0.481388
556.275178181856,0.484181
556.387511618484,0.482047
556.499845055112,0.484629
556.61217849174,0.483733
556.724511928368,0.484339
556.836845364996,0.483575
556.949178801624,0.483074
557.061512238252,0.483891
557.17384567488,0.483944
557.286179111508,0.48368
557.398512548136,0.486578
557.510845984764,0.484708
557.623179421392,0.484708
557.73551285802,0.481994
557.847846294648,0.482811
557.960179731276,0.485735
558.072513167904,0.485208
558.184846604532,0.484444
558.29718004116,0.486078
558.409513477788,0.486974
558.521846914416,0.486947
558.634180351044,0.485472
558.746513787672,0.485393
558.8588472243,0.485841
558.971180660928,0.487395
559.083514097556,0.485841
559.195847534184,0.484576
559.308180970812,0.485893
559.42051440744,0.485999
559.532847844068,0.48368
559.645181280696,0.48613
559.757514717324,0.482969
559.869848153952,0.485814
559.98218159058,0.487527
560.094515027208,0.484154
560.206848463836,0.484971
560.319181900464,0.485024
560.431515337092,0.482363
560.54384877372,0.485867
560.656182210348,0.485314
560.768515646976,0.484734
560.880849083604,0.485261
560.993182520232,0.483996
561.10551595686,0.48368
561.217849393488,0.485709
561.330182830116,0.483311
561.442516266744,0.483891
561.554849703372,0.482995
561.66718314,0.481731
561.779516576628,0.483259
561.891850013256,0.484813
562.004183449884,0.48339
562.116516886512,0.483311
562.22885032314,0.481414
562.341183759768,0.48181
562.453517196396,0.482547
562.565850633024,0.483469
562.678184069652,0.485077
562.79051750628,0.48152
562.902850942908,0.484313
563.015184379536,0.484708
563.127517816164,0.498908
563.239851252792,0.513662
563.35218468942,0.518326
563.464518126048,0.521224
563.576851562676,0.524517
563.689184999304,0.525149
563.801518435932,0.527125
563.91385187256,0.530919
564.026185309188,0.529628
564.138518745816,0.52947
564.250852182444,0.526599
564.363185619072,0.528021
564.4755190557,0.529681
564.587852492328,0.529154
564.700185928956,0.525703
564.812519365584,0.523542
564.924852802212,0.521803
565.03718623884,0.520275
565.149519675468,0.517667
565.261853112096,0.513873
565.374186548724,0.509842
565.486519985352,0.509131
565.59885342198,0.503335
565.711186858608,0.502913
565.823520295236,0.496985
565.935853731864,0.494825
566.048187168492,0.491057
566.16052060512,0.488712
566.272854041748,0.488106
566.385187478376,0.487817
566.497520915004,0.489108
566.609854351632,0.487
566.72218778826,0.486605
566.834521224888,0.487869
566.946854661516,0.489108
567.059188098144,0.486447
567.171521534772,0.486236
567.2838549714,0.486526
567.396188408028,0.4875
567.508521844656,0.487316
567.620855281284,0.487922
567.733188717912,0.486394
567.84552215454,0.488054
567.957855591168,0.484154
568.070189027796,0.487659
568.182522464424,0.48563
568.294855901052,0.487079
568.40718933768,0.487237
568.519522774308,0.487184
568.631856210936,0.486842
568.744189647564,0.484234
568.856523084192,0.485498
568.96885652082,0.487263
569.081189957448,0.483707
569.193523394076,0.483654
569.305856830704,0.482969
569.418190267332,0.483048
569.53052370396,0.481652
569.642857140588,0.483496
569.755190577216,0.480624
569.867524013844,0.482916
569.979857450472,0.481177
570.0921908871,0.484128
570.204524323728,0.479702
570.316857760356,0.48505
570.429191196984,0.481968
570.541524633612,0.480097
570.65385807024,0.485261
570.766191506868,0.48231
570.878524943496,0.483707
570.990858380124,0.481256
571.103191816752,0.482284
571.21552525338,0.48202
571.327858690008,0.482047
571.440192126636,0.482442
571.552525563264,0.482653
571.664858999892,0.482205
571.77719243652,0.480729
571.889525873148,0.484734
572.001859309776,0.480123
572.114192746404,0.485393
572.226526183032,0.482969
572.33885961966,0.482179
572.451193056288,0.484023
572.563526492916,0.48534
572.675859929544,0.483022
572.788193366172,0.482969
572.9005268028,0.48397
573.012860239428,0.484919
573.125193676056,0.483074
573.237527112684,0.483865
573.349860549312,0.482521
573.46219398594,0.485419
573.574527422568,0.484313
573.686860859196,0.48339
573.799194295824,0.483022
573.911527732452,0.484234
574.02386116908,0.485445
574.136194605708,0.48613
574.248528042336,0.486657
574.360861478964,0.486974
574.473194915592,0.483628
574.58552835222,0.485656
574.697861788848,0.485261
574.810195225476,0.488502
574.922528662104,0.484365
575.034862098732,0.485024
575.14719553536,0.48455
575.259528971988,0.482521
575.371862408616,0.483996
575.484195845244,0.485893
575.596529281872,0.483364
575.7088627185,0.483022
575.821196155128,0.484892
575.933529591756,0.483232
576.045863028384,0.483417
576.158196465012,0.483022
576.27052990164,0.482442
576.382863338268,0.48534
576.495196774896,0.485683
576.607530211524,0.482864
576.719863648152,0.483364
576.83219708478,0.481652
576.944530521408,0.481889
577.056863958036,0.484444
577.169197394664,0.484365
577.281530831292,0.481652
577.39386426792,0.48231
577.506197704548,0.484629
577.618531141176,0.482969
577.730864577804,0.485077
577.843198014432,0.483417
577.95553145106,0.480729
578.067864887688,0.484998
578.180198324316,0.48397
578.292531760944,0.48455
578.404865197572,0.481994
578.5171986342,0.482442
578.629532070828,0.485182
578.741865507456,0.482758
578.854198944084,0.48455
578.966532380712,0.483048
579.07886581734,0.481309
579.191199253968,0.483338
579.303532690596,0.482626
579.415866127224,0.484602
579.528199563852,0.486394
579.64053300048,0.482864
579.752866437108,0.485472
579.865199873736,0.485472
579.977533310364,0.485788
580.089866746992,0.482152
580.20220018362,0.484339
580.314533620248,0.48426
580.426867056876,0.484576
580.539200493504,0.483417
580.651533930132,0.482969
580.76386736676,0.484313
580.876200803388,0.485525
580.988534240016,0.484471
581.100867676644,0.484418
581.213201113272,0.483364
581.3255345499,0.486578
581.437867986528,0.483812
581.550201423156,0.484339
581.662534859784,0.481204
581.774868296412,0.48318
581.88720173304,0.484471
581.999535169668,0.484471
582.111868606296,0.487211
582.224202042924,0.485235
582.336535479552,0.483549
582.44886891618,0.487448
582.561202352808,0.483127
582.673535789436,0.484655
582.785869226064,0.48368
582.898202662692,0.485525
583.01053609932,0.481968
583.122869535948,0.485208
583.235202972576,0.482363
583.347536409204,0.485735
583.459869845832,0.483707
583.57220328246,0.485445
583.684536719088,0.485366
583.796870155716,0.483733
583.909203592344,0.484655
584.021537028972,0.483891
584.1338704656,0.482995
584.246203902228,0.484286
584.358537338856,0.482679
584.470870775484,0.487211
584.583204212112,0.483206
584.69553764874,0.481362
584.807871085368,0.481915
584.920204521996,0.482258
585.032537958624,0.483575
585.144871395252,0.483865
585.25720483188,0.483891
585.369538268508,0.483259
585.481871705136,0.482864
585.594205141764,0.485788
585.706538578392,0.482099
585.81887201502,0.482363
585.931205451648,0.482626
586.043538888276,0.483101
586.155872324904,0.482442
586.268205761532,0.483917
586.38053919816,0.482705
586.492872634788,0.48368
586.605206071416,0.482126
586.717539508044,0.485525
586.829872944672,0.486815
586.9422063813,0.486157
587.054539817928,0.484602
587.166873254556,0.483417
587.279206691184,0.484471
587.391540127812,0.483865
587.50387356444,0.482969
587.616207001068,0.487053
587.728540437696,0.497723
587.840873874324,0.512055
587.953207310952,0.518431
588.06554074758,0.520091
588.177874184208,0.522699
588.290207620836,0.526651
588.402541057464,0.526809
588.514874494092,0.52673
588.62720793072,0.526177
588.739541367348,0.529655
588.851874803976,0.526361
588.964208240604,0.52673
589.076541677232,0.525413
589.18887511386,0.522383
589.301208550488,0.524544
589.413541987116,0.521777
589.525875423744,0.518721
589.638208860372,0.516323
589.750542297,0.514005
589.862875733628,0.51224
589.975209170256,0.508999
590.087542606884,0.504125
590.199876043512,0.502781
590.31220948014,0.497249
590.424542916768,0.495483
590.536876353396,0.492954
590.649209790024,0.489872
590.761543226652,0.486157
590.87387666328,0.490873
590.986210099908,0.489134
591.098543536536,0.488159
591.210876973164,0.48563
591.323210409792,0.487
591.43554384642,0.486499
591.547877283048,0.489029
591.660210719676,0.489134
591.772544156304,0.48534
591.884877592932,0.485841
591.99721102956,0.485999
592.109544466188,0.485683
592.221877902816,0.486078
592.334211339444,0.48455
592.446544776072,0.485445
592.5588782127,0.488133
592.671211649328,0.487158
592.783545085956,0.487132
592.895878522584,0.487685
593.008211959212,0.483786
593.12054539584,0.485893
593.232878832468,0.482626
593.345212269096,0.483654
593.457545705724,0.486631
593.569879142352,0.483654
593.68221257898,0.483654
593.794546015608,0.481678
593.906879452236,0.481968
594.019212888864,0.481704
594.131546325492,0.483549
594.24387976212,0.484523
594.356213198748,0.481678
594.468546635376,0.483206
594.580880072004,0.481362
594.693213508632,0.482284
594.80554694526,0.480492
594.917880381888,0.484049
595.030213818516,0.483022
595.142547255144,0.48065
595.254880691772,0.481072
595.3672141284,0.48202
595.479547565028,0.483759
595.591881001656,0.484181
595.704214438284,0.484471
595.816547874912,0.481836
595.92888131154,0.48476
596.041214748168,0.484444
596.153548184796,0.481599
596.265881621424,0.483707
596.378215058052,0.48505
596.49054849468,0.485735
596.602881931308,0.483127
596.715215367936,0.483759
596.827548804564,0.484313
596.939882241192,0.481467
597.05221567782,0.48613
597.164549114448,0.485287
597.276882551076,0.485393
597.389215987704,0.483628
597.501549424332,0.482705
597.61388286096,0.486051
597.726216297588,0.485103
597.838549734216,0.484655
597.950883170844,0.486473
598.063216607472,0.48563
598.1755500441,0.485551
598.287883480728,0.483759
598.400216917356,0.486051
598.512550353984,0.484154
598.624883790612,0.48621
598.73721722724,0.484523
598.849550663868,0.481968
598.961884100496,0.487132
599.074217537124,0.483917
599.186550973752,0.483575
599.29888441038,0.48534
599.411217847008,0.482337
599.523551283636,0.484154
599.635884720264,0.484102
599.748218156892,0.484681
599.86055159352,0.48339
599.972885030148,0.48368
600.085218466776,0.483153
600.197551903404,0.486262
600.309885340032,0.484154
600.42221877666,0.485445
600.534552213288,0.484339
600.646885649916,0.482653
600.759219086544,0.481283
600.871552523172,0.484392
600.9838859598,0.483364
601.096219396428,0.484418
601.208552833056,0.483153
601.320886269684,0.485235
601.433219706312,0.482363
601.54555314294,0.483022
601.657886579568,0.482337
601.770220016196,0.482152
601.882553452824,0.484866
601.994886889452,0.484919
602.10722032608,0.483838
602.219553762708,0.484787
602.331887199336,0.482574
602.444220635964,0.482547
602.556554072592,0.482626
602.66888750922,0.482653
602.781220945848,0.482468
602.893554382476,0.483285
603.005887819104,0.483996
603.118221255732,0.482495
603.23055469236,0.485498
603.342888128988,0.484207
603.455221565616,0.482495
603.567555002244,0.485129
603.679888438872,0.483022
603.7922218755,0.484681
603.904555312128,0.482732
604.016888748756,0.479992
604.129222185384,0.481783
604.241555622012,0.484892
604.35388905864,0.485498
604.466222495268,0.483259
604.578555931896,0.484128
604.690889368524,0.483891
604.803222805152,0.482995
604.91555624178,0.484892
605.027889678408,0.486657
605.140223115036,0.483944
605.252556551664,0.482679
605.364889988292,0.486051
605.47722342492,0.483944
605.589556861548,0.483364
605.701890298176,0.480993
605.814223734804,0.485103
605.926557171432,0.483654
606.03889060806,0.484313
606.151224044688,0.48484
606.263557481316,0.483048
606.375890917944,0.485472
606.488224354572,0.483232
606.6005577912,0.483812
606.712891227828,0.483733
606.825224664456,0.483074
606.937558101084,0.483759
607.049891537712,0.484471
607.16222497434,0.483733
607.274558410968,0.485656
607.386891847596,0.483996
607.499225284224,0.484576
607.611558720852,0.48455
607.72389215748,0.484023
607.836225594108,0.482705
607.948559030736,0.485709
608.060892467364,0.482943
608.173225903992,0.484444
608.28555934062,0.484234
608.397892777248,0.483311
608.510226213876,0.483311
608.622559650504,0.481941
608.734893087132,0.483496
608.84722652376,0.484629
608.959559960388,0.484655
609.071893397016,0.484497
609.184226833644,0.482943
609.296560270272,0.481414
609.4088937069,0.482574
609.521227143528,0.485762
609.633560580156,0.481046
609.745894016784,0.482811
609.858227453412,0.482811
609.97056089004,0.481915
610.082894326668,0.482784
610.195227763296,0.482943
610.307561199924,0.485314
610.419894636552,0.483232
610.53222807318,0.484128
610.644561509808,0.484418
610.756894946436,0.48455
610.869228383064,0.483917
610.981561819692,0.483259
611.09389525632,0.483628
611.206228692948,0.482442
611.318562129576,0.485129
611.430895566204,0.482679
611.543229002832,0.484023
611.65556243946,0.482152
611.767895876088,0.487843
611.880229312716,0.484339
611.992562749344,0.486657
612.104896185972,0.482126
612.2172296226,0.483838
612.329563059228,0.483417
612.441896495856,0.486526
612.554229932484,0.483996
612.666563369112,0.481046
612.77889680574,0.48397
612.891230242368,0.483469
613.003563678996,0.484787
613.115897115624,0.483022
613.228230552252,0.483865
613.34056398888,0.482337
613.452897425508,0.486262
613.565230862136,0.48613
613.677564298764,0.483338
613.789897735392,0.485788
613.90223117202,0.483707
614.014564608648,0.483812
614.126898045276,0.483522
614.239231481904,0.484813
614.351564918532,0.48534
614.46389835516,0.48563
614.576231791788,0.48476
614.688565228416,0.482495
614.800898665044,0.487263
614.913232101672,0.483127
615.0255655383,0.485814
615.137898974928,0.48397
615.250232411556,0.485314
615.362565848184,0.484023
615.474899284812,0.484919
615.58723272144,0.481151
615.699566158068,0.484365
615.811899594696,0.483522
615.924233031324,0.483127
616.036566467952,0.484286
616.14889990458,0.482811
616.261233341208,0.483996
616.373566777836,0.484313
616.485900214464,0.483443
616.598233651092,0.48484
616.71056708772,0.483074
616.822900524348,0.483575
616.935233960976,0.484181
617.047567397604,0.481915
617.159900834232,0.48231
617.27223427086,0.483759
617.384567707488,0.485129
617.496901144116,0.481283
617.609234580744,0.482758
617.721568017372,0.481941
617.833901454,0.484971
617.946234890628,0.485525
618.058568327256,0.485287
618.170901763884,0.484576
618.283235200512,0.483707
618.39556863714,0.485156
618.507902073768,0.485208
618.620235510396,0.482495
618.732568947024,0.482389
618.844902383652,0.485498
618.95723582028,0.482837
619.069569256908,0.483364
619.181902693536,0.483865
619.294236130164,0.483417
619.406569566792,0.483996
619.51890300342,0.484075
619.631236440048,0.484576
619.743569876676,0.479438
619.855903313304,0.486104
619.968236749932,0.484866
620.08057018656,0.48397
620.192903623188,0.483601
620.305237059816,0.484971
620.417570496444,0.484313
620.529903933072,0.486051
620.6422373697,0.483469
620.754570806328,0.483786
620.866904242956,0.484154
620.979237679584,0.482073
621.091571116212,0.482784
621.20390455284,0.483285
621.316237989468,0.484181
621.428571426096,0.485472
621.540904862724,0.481177
621.653238299352,0.480071
621.76557173598,0.481546
621.877905172608,0.482442
621.990238609236,0.482442
622.102572045864,0.483022
622.214905482492,0.482969
622.32723891912,0.484365
622.439572355748,0.482099
622.551905792376,0.48181
622.664239229004,0.482811
622.776572665632,0.483496
622.88890610226,0.484945
623.001239538888,0.482205
623.113572975516,0.484813
623.225906412144,0.485024
623.338239848772,0.483232
623.4505732854,0.482784
623.562906722028,0.484418
623.675240158656,0.482758
623.787573595284,0.481573
623.899907031912,0.486078
624.01224046854,0.483311
624.124573905168,0.482995
624.236907341796,0.485445
624.349240778424,0.483549
624.461574215052,0.481889
624.57390765168,0.485867
624.686241088308,0.481678
624.798574524936,0.48476
624.910907961564,0.482995
625.023241398192,0.482231
625.13557483482,0.483628
625.247908271448,0.484734
625.360241708076,0.482626
625.472575144704,0.483733
625.584908581332,0.483364
625.69724201796,0.485366
625.809575454588,0.481941
625.921908891216,0.483338
626.034242327844,0.484681
626.146575764472,0.4826
626.2589092011,0.48426
626.371242637728,0.482679
626.483576074356,0.48368
626.595909510984,0.483496
626.708242947612,0.484629
626.82057638424,0.483022
626.932909820868,0.483838
627.045243257496,0.482468
627.157576694124,0.482073
627.269910130752,0.483522
627.38224356738,0.485946
627.494577004008,0.48534
627.606910440636,0.482258
627.719243877264,0.483206
627.831577313892,0.485841
627.94391075052,0.483812
628.056244187148,0.484655
628.168577623776,0.485182
628.280911060404,0.4826
628.393244497032,0.48505
628.50557793366,0.482468
628.617911370288,0.481414
628.730244806916,0.484655
628.842578243544,0.485498
628.954911680172,0.48397
629.0672451168,0.484734
629.179578553428,0.483232
629.291911990056,0.483759
629.404245426684,0.484708
629.516578863312,0.484444
629.62891229994,0.484075
629.741245736568,0.483628
629.853579173196,0.483601
629.965912609824,0.484049
630.078246046452,0.48368
630.19057948308,0.483206
630.302912919708,0.484471
630.415246356336,0.484471
630.527579792964,0.483206
630.639913229592,0.483944
630.75224666622,0.483707
630.864580102848,0.483364
630.976913539476,0.485287
631.089246976104,0.483549
631.201580412732,0.48368
631.31391384936,0.484919
631.426247285988,0.481968
631.538580722616,0.482995
631.650914159244,0.485182
631.763247595872,0.48484
631.8755810325,0.482442
631.987914469128,0.482337
632.100247905756,0.483285
632.212581342384,0.480097
632.324914779012,0.48455
632.43724821564,0.484128
632.549581652268,0.483417
632.661915088896,0.482943
632.774248525524,0.48339
632.886581962152,0.484866
632.99891539878,0.481335
633.111248835408,0.485762
633.223582272036,0.482705
633.335915708664,0.483311
633.448249145292,0.482811
633.56058258192,0.481283
633.672916018548,0.485208
633.785249455176,0.482521
633.897582891804,0.483996
634.009916328432,0.486447
634.12224976506,0.480071
634.234583201688,0.481862
634.346916638316,0.481678
634.459250074944,0.48484
634.571583511572,0.484602
634.6839169482,0.486025
634.796250384828,0.483127
634.908583821456,0.485103
635.020917258084,0.484602
635.133250694712,0.485393
635.24558413134,0.484971
635.357917567968,0.484023
635.470251004596,0.485683
635.582584441224,0.48202
635.694917877852,0.482363
635.80725131448,0.484207
635.919584751108,0.483707
636.031918187736,0.480861
636.144251624364,0.482284
636.256585060992,0.48181
636.36891849762,0.481125
636.481251934248,0.484128
636.593585370876,0.486157
636.705918807504,0.482258
636.818252244132,0.484708
636.93058568076,0.485393
637.042919117388,0.482521
637.155252554016,0.487158
637.267585990644,0.482864
637.379919427272,0.483549
637.4922528639,0.483522
637.604586300528,0.483522
637.716919737156,0.483786
637.829253173784,0.48534
637.941586610412,0.481757
638.05392004704,0.485814
638.166253483668,0.483891
638.278586920296,0.484049
638.390920356924,0.483311
638.503253793552,0.485103
638.61558723018,0.482732
638.727920666808,0.483865
638.840254103436,0.481046
638.952587540064,0.482284
639.064920976692,0.483496
639.17725441332,0.483074
639.289587849948,0.481098
639.401921286576,0.48534
639.514254723204,0.482073
639.626588159832,0.484154
639.73892159646,0.485709
639.851255033088,0.48505
639.963588469716,0.485498
640.075921906344,0.483865
640.188255342972,0.483048
640.3005887796,0.485656
640.412922216228,0.482811
640.525255652856,0.481125
640.637589089484,0.485287
640.749922526112,0.483127
640.86225596274,0.483127
640.974589399368,0.482864
641.086922835996,0.483944
641.199256272624,0.485814
641.311589709252,0.481204
641.42392314588,0.48505
641.536256582508,0.484075
641.648590019136,0.487079
641.760923455764,0.485103
641.873256892392,0.484339
641.98559032902,0.481941
642.097923765648,0.483575
642.210257202276,0.483601
642.322590638904,0.482943
642.434924075532,0.483364
642.54725751216,0.484365
642.659590948788,0.483522
642.771924385416,0.486315
642.884257822044,0.481731
642.996591258672,0.485129
643.1089246953,0.482442
643.221258131928,0.483733
643.333591568556,0.481968
643.445925005184,0.483232
643.558258441812,0.4826
643.67059187844,0.485656
643.782925315068,0.482468
643.895258751696,0.485235
644.007592188324,0.484708
644.119925624952,0.48476
644.23225906158,0.483759
644.344592498208,0.483048
644.456925934836,0.483733
644.569259371464,0.485103
644.681592808092,0.486236
644.79392624472,0.48426
644.906259681348,0.482969
645.018593117976,0.480387
645.130926554604,0.483865
645.243259991232,0.480044
645.35559342786,0.483733
645.467926864488,0.482047
645.580260301116,0.483153
645.692593737744,0.482943
645.804927174372,0.483206
645.917260611,0.484392
646.029594047628,0.484023
646.141927484256,0.483048
646.254260920884,0.485972
646.366594357512,0.481862
646.47892779414,0.485314
646.591261230768,0.483153
646.703594667396,0.484023
646.815928104024,0.486289
646.928261540652,0.481625
647.04059497728,0.484497
647.152928413908,0.484708
647.265261850536,0.484418
647.377595287164,0.486447
647.489928723792,0.483522
647.60226216042,0.482758
647.714595597048,0.483759
647.826929033676,0.482943
647.939262470304,0.484892
648.051595906932,0.484049
648.16392934356,0.485656
648.276262780188,0.483259
648.388596216816,0.48505
648.500929653444,0.482864
648.613263090072,0.484418
648.7255965267,0.485314
648.837929963328,0.48152
648.950263399956,0.483944
649.062596836584,0.482811
649.174930273212,0.482521
649.28726370984,0.485551
649.399597146468,0.483259
649.511930583096,0.483364
649.624264019724,0.483759
649.736597456352,0.483443
649.84893089298,0.486499
649.961264329608,0.484497
650.073597766236,0.485525
650.185931202864,0.485788
650.298264639492,0.48563
650.41059807612,0.485551
650.522931512748,0.482152
650.635264949376,0.482179
650.747598386004,0.483153
650.859931822632,0.482626
650.97226525926,0.484313
651.084598695888,0.482969
651.196932132516,0.484681
651.309265569144,0.484339
651.421599005772,0.482916
651.5339324424,0.484207
651.646265879028,0.483759
651.758599315656,0.485156
651.870932752284,0.48476
651.983266188912,0.485314
652.09559962554,0.483074
652.207933062168,0.482784
652.320266498796,0.484681
652.432599935424,0.483338
652.544933372052,0.485024
652.65726680868,0.486368
652.769600245308,0.48397
652.881933681936,0.484075
652.994267118564,0.483364
653.106600555192,0.484234
653.21893399182,0.485208
653.331267428448,0.485525
653.443600865076,0.481177
653.555934301704,0.483153
653.668267738332,0.482864
653.78060117496,0.486289
653.892934611588,0.484023
654.005268048216,0.482811
654.117601484844,0.482758
654.229934921472,0.481862
654.3422683581,0.48484
654.454601794728,0.485709
654.566935231356,0.481283
654.679268667984,0.485946
654.791602104612,0.48455
654.90393554124,0.485103
655.016268977868,0.483285
655.128602414496,0.483364
655.240935851124,0.482574
655.353269287752,0.483101
655.46560272438,0.483917
655.577936161008,0.482468
655.690269597636,0.483996
655.802603034264,0.481204
655.914936470892,0.483259
656.02726990752,0.485208
656.139603344148,0.484787
656.251936780776,0.483733
656.364270217404,0.483522
656.476603654032,0.483601
656.58893709066,0.484023
656.701270527288,0.482468
656.813603963916,0.483707
656.925937400544,0.483522
657.038270837172,0.48397
657.1506042738,0.481783
657.262937710428,0.483127
657.375271147056,0.485472
657.487604583684,0.484813
657.599938020312,0.485709
657.71227145694,0.484866
657.824604893568,0.48289
657.936938330196,0.485129
658.049271766824,0.485156
658.161605203452,0.484181
658.27393864008,0.486868
658.386272076708,0.483127
658.498605513336,0.480071
658.610938949964,0.484602
658.723272386592,0.482152
658.83560582322,0.483654
658.947939259848,0.482732
659.060272696476,0.482784
659.172606133104,0.483206
659.284939569732,0.481783
659.39727300636,0.482047
659.509606442988,0.48563
659.621939879616,0.484339
659.734273316244,0.48426
659.846606752872,0.484681
659.9589401895,0.481783
660.071273626128,0.483285
660.183607062756,0.483786
660.295940499384,0.482284
660.408273936012,0.481494
660.52060737264,0.483891
660.632940809268,0.487369
660.745274245896,0.484339
660.857607682524,0.482231
660.969941119152,0.484734
661.08227455578,0.483891
661.194607992408,0.482521
661.306941429036,0.484181
661.419274865664,0.487421
661.531608302292,0.484681
661.64394173892,0.484708
661.756275175548,0.484313
661.868608612176,0.484207
661.980942048804,0.482521
662.093275485432,0.484075
662.20560892206,0.485261
662.317942358688,0.482864
662.430275795316,0.484919
662.542609231944,0.482758
662.654942668572,0.483838
662.7672761052,0.482784
662.879609541828,0.484523
662.991942978456,0.482231
663.104276415084,0.48368
663.216609851712,0.480519
663.32894328834,0.482284
663.441276724968,0.484708
663.553610161596,0.481467
663.665943598224,0.483101
663.778277034852,0.482811
663.89061047148,0.484708
664.002943908108,0.482258
664.115277344736,0.484866
664.227610781364,0.484471
664.339944217992,0.483601
664.45227765462,0.482205
664.564611091248,0.482811
664.676944527876,0.482495
664.789277964504,0.484049
664.901611401132,0.482389
665.01394483776,0.484813
665.126278274388,0.482073
665.238611711016,0.485762
665.350945147644,0.484339
665.463278584272,0.484049
665.5756120209,0.484602
665.687945457528,0.483838
665.800278894156,0.484444
665.912612330784,0.485024
666.024945767412,0.481731
666.13727920404,0.484392
666.249612640668,0.481757
666.361946077296,0.484418
666.474279513924,0.482521
666.586612950552,0.482389
666.69894638718,0.485261
666.811279823808,0.483812
666.923613260436,0.485024
667.035946697064,0.484945
667.148280133692,0.480888
667.26061357032,0.484418
667.372947006948,0.482073
667.485280443576,0.482416
667.597613880204,0.482337
667.709947316832,0.482626
667.82228075346,0.482705
667.934614190088,0.485156
668.046947626716,0.485893
668.159281063344,0.487395
668.271614499972,0.485551
668.3839479366,0.484128
668.496281373228,0.483628
668.608614809856,0.484128
668.720948246484,0.482679
668.833281683112,0.484128
668.94561511974,0.483759
669.057948556368,0.481177
669.170281992996,0.483759
669.282615429624,0.480703
669.394948866252,0.482258
669.50728230288,0.486104
669.619615739508,0.483311
669.731949176136,0.485235
669.844282612764,0.484418
669.956616049392,0.480677
670.06894948602,0.483707
670.181282922648,0.482943
670.293616359276,0.482705
670.405949795904,0.485208
670.518283232532,0.482205
670.63061666916,0.484339
670.742950105788,0.483865
670.855283542416,0.485762
670.967616979044,0.484629
671.079950415672,0.4826
671.1922838523,0.487527
671.304617288928,0.482943
671.416950725556,0.48534
671.529284162184,0.483838
671.641617598812,0.482337
671.75395103544,0.484998
671.866284472068,0.482073
671.978617908696,0.483759
672.090951345324,0.482679
672.203284781952,0.484075
672.31561821858,0.483891
672.427951655208,0.481889
672.540285091836,0.482179
672.652618528464,0.485393
672.764951965092,0.483022
672.87728540172,0.484892
672.989618838348,0.483285
673.101952274976,0.481704
673.214285711604,0.484207
673.326619148232,0.483917
673.43895258486,0.482784
673.551286021488,0.483917
673.663619458116,0.484154
673.775952894744,0.482653
673.888286331372,0.485893
674.000619768,0.483707
674.112953204628,0.484181
674.225286641256,0.484813
674.337620077884,0.483786
674.449953514512,0.483786
674.56228695114,0.482916
674.674620387768,0.483417
674.786953824396,0.4826
674.899287261024,0.484444
675.011620697652,0.483865
675.12395413428,0.481678
675.236287570908,0.483232
675.348621007536,0.48563
675.460954444164,0.485366
675.573287880792,0.483812
675.68562131742,0.484629
675.797954754048,0.485525
675.910288190676,0.484365
676.022621627304,0.483232
676.134955063932,0.482099
676.24728850056,0.487158
676.359621937188,0.481256
676.471955373816,0.482179
676.584288810444,0.483285
676.696622247072,0.481652
676.8089556837,0.484813
676.921289120328,0.485156
677.033622556956,0.482047
677.145955993584,0.482521
677.258289430212,0.482495
677.37062286684,0.483628
677.482956303468,0.484234
677.595289740096,0.481599
677.707623176724,0.484734
677.819956613352,0.484708
677.93229004998,0.483443
678.044623486608,0.484681
678.156956923236,0.482099
678.269290359864,0.481098
678.381623796492,0.485472
678.49395723312,0.484655
678.606290669748,0.48484
678.718624106376,0.484102
678.830957543004,0.483048
678.943290979632,0.482468
679.05562441626,0.484734
679.167957852888,0.482784
679.280291289516,0.484655
679.392624726144,0.483074
679.504958162772,0.482995
679.6172915994,0.485393
679.729625036028,0.48231
679.841958472656,0.483153
679.954291909284,0.481151
680.066625345912,0.484523
680.17895878254,0.485287
680.291292219168,0.486025
680.403625655796,0.48534
680.515959092424,0.485419
680.628292529052,0.483074
680.74062596568,0.483759
680.852959402308,0.48339
680.965292838936,0.484023
681.077626275564,0.483469
681.189959712192,0.484418
681.30229314882,0.481889
681.414626585448,0.483628
681.526960022076,0.482468
681.639293458704,0.484523
681.751626895332,0.48455
681.86396033196,0.482495
681.976293768588,0.484971
682.088627205216,0.483654
682.200960641844,0.483549
682.313294078472,0.485577
682.4256275151,0.483865
682.537960951728,0.482547
682.650294388356,0.482995
682.762627824984,0.482995
682.874961261612,0.483469
682.98729469824,0.481889
683.099628134868,0.48455
683.211961571496,0.484049
683.324295008124,0.482679
683.436628444752,0.484655
683.54896188138,0.4826
683.661295318008,0.485709
683.773628754636,0.483285
683.885962191264,0.484497
683.998295627892,0.484075
684.11062906452,0.482653
684.222962501148,0.484128
684.335295937776,0.481968
684.447629374404,0.485208
684.559962811032,0.485182
684.67229624766,0.484154
684.784629684288,0.483259
684.896963120916,0.484234
685.009296557544,0.482758
685.121629994172,0.485946
685.2339634308,0.483232
685.346296867428,0.48181
685.458630304056,0.482099
685.570963740684,0.484418
685.683297177312,0.484734
685.79563061394,0.482416
685.907964050568,0.485893
686.020297487196,0.484234
686.132630923824,0.48368
686.244964360452,0.484998
686.35729779708,0.482389
686.469631233708,0.483917
686.581964670336,0.483259
686.694298106964,0.484734
686.806631543592,0.482758
686.91896498022,0.484207
687.031298416848,0.484234
687.143631853476,0.483127
687.255965290104,0.482337
687.368298726732,0.481652
687.48063216336,0.482653
687.592965599988,0.48484
687.705299036616,0.482653
687.817632473244,0.482258
687.929965909872,0.484523
688.0422993465,0.481441
688.154632783128,0.481309
688.266966219756,0.485525
688.379299656384,0.484892
688.491633093012,0.484181
688.60396652964,0.484497
688.716299966268,0.482864
688.828633402896,0.483628
688.940966839524,0.483338
689.053300276152,0.484286
689.16563371278,0.484471
689.277967149408,0.484102
689.390300586036,0.484971
689.502634022664,0.484075
689.614967459292,0.484049
689.72730089592,0.484945
689.839634332548,0.483786
689.951967769176,0.482653
690.064301205804,0.481889
690.176634642432,0.483944
690.28896807906,0.482073
690.401301515688,0.484392
690.513634952316,0.482626
690.625968388944,0.484049
690.738301825572,0.482521
690.8506352622,0.485525
690.962968698828,0.485788
691.075302135456,0.484075
691.187635572084,0.485129
691.299969008712,0.484708
691.41230244534,0.482416
691.524635881968,0.481362
691.636969318596,0.482995
691.749302755224,0.484734
691.861636191852,0.480835
691.97396962848,0.482995
692.086303065108,0.484945
692.198636501736,0.483865
692.310969938364,0.486736
692.423303374992,0.483101
692.53563681162,0.482231
692.647970248248,0.48455
692.760303684876,0.483944
692.872637121504,0.484998
692.984970558132,0.484128
693.09730399476,0.484892
693.209637431388,0.484655
693.321970868016,0.482099
693.434304304644,0.482784
693.546637741272,0.484075
693.6589711779,0.48426
693.771304614528,0.482679
693.883638051156,0.483891
693.995971487784,0.483364
694.108304924412,0.483101
694.22063836104,0.483285
694.332971797668,0.482864
694.445305234296,0.483127
694.557638670924,0.484207
694.669972107552,0.480703
694.78230554418,0.484602
694.894638980808,0.482758
695.006972417436,0.481915
695.119305854064,0.480492
695.231639290692,0.483153
695.34397272732,0.482626
695.456306163948,0.483259
695.568639600576,0.482099
695.680973037204,0.485893
695.793306473832,0.483707
695.90563991046,0.482943
696.017973347088,0.483127
696.130306783716,0.482547
696.242640220344,0.484418
696.354973656972,0.482258
696.4673070936,0.483417
696.579640530228,0.486526
696.691973966856,0.484892
696.804307403484,0.483022
696.916640840112,0.484075
697.02897427674,0.484154
697.141307713368,0.483417
697.253641149996,0.482442
697.365974586624,0.481915
697.478308023252,0.483575
697.59064145988,0.483812
697.702974896508,0.48505
697.815308333136,0.482521
697.927641769764,0.484128
698.039975206392,0.484365
698.15230864302,0.484523
698.264642079648,0.482337
698.376975516276,0.481546
698.489308952904,0.486025
698.601642389532,0.484945
698.71397582616,0.48476
698.826309262788,0.484102
698.938642699416,0.481915
699.050976136044,0.48426
699.163309572672,0.484023
699.2756430093,0.484207
699.387976445928,0.484919
699.500309882556,0.483206
699.612643319184,0.484471
699.724976755812,0.4826
699.83731019244,0.483285
699.949643629068,0.482574
700.061977065696,0.483048
700.174310502324,0.484049
700.286643938952,0.484971
700.39897737558,0.482732
700.511310812208,0.484023
700.623644248836,0.482969
700.735977685464,0.483101
700.848311122092,0.482864
700.96064455872,0.481072
701.072977995348,0.483549
701.185311431976,0.481362
701.297644868604,0.483285
701.409978305232,0.483865
701.52231174186,0.484234
701.634645178488,0.483127
701.746978615116,0.482337
701.859312051744,0.486078
701.971645488372,0.483469
702.083978925,0.48455
702.196312361628,0.48289
702.308645798256,0.484497
702.420979234884,0.483469
702.533312671512,0.485235
702.64564610814,0.485287
702.757979544768,0.48368
702.870312981396,0.48505
702.982646418024,0.483496
703.094979854652,0.48202
703.20731329128,0.482574
703.319646727908,0.480914
703.431980164536,0.481862
703.544313601164,0.483443
703.656647037792,0.484919
703.76898047442,0.484049
703.881313911048,0.484576
703.993647347676,0.484181
704.105980784304,0.482047
704.218314220932,0.485235
704.33064765756,0.483443
704.442981094188,0.48534
704.555314530816,0.484181
704.667647967444,0.485103
704.779981404072,0.482732
704.8923148407,0.485129
705.004648277328,0.484787
705.116981713956,0.484998
705.229315150584,0.482732
705.341648587212,0.486895
705.45398202384,0.482864
705.566315460468,0.484866
705.678648897096,0.48339
705.790982333724,0.487079
705.903315770352,0.483865
706.01564920698,0.482258
706.127982643608,0.483364
706.240316080236,0.481994
706.352649516864,0.481862
706.464982953492,0.484102
706.57731639012,0.482442
706.689649826748,0.483733
706.801983263376,0.486236
706.914316700004,0.483469
707.026650136632,0.484286
707.13898357326,0.482258
707.251317009888,0.482495
707.363650446516,0.482363
707.475983883144,0.485709
707.588317319772,0.481731
707.7006507564,0.486447
707.812984193028,0.482442
707.925317629656,0.482442
708.037651066284,0.482389
708.149984502912,0.482916
708.26231793954,0.482653
708.374651376168,0.483575
708.486984812796,0.4826
708.599318249424,0.483311
708.711651686052,0.484655
708.82398512268,0.48592
708.936318559308,0.483996
709.048651995936,0.483206
709.160985432564,0.482099
709.273318869192,0.482995
709.38565230582,0.48397
709.497985742448,0.483232
709.610319179076,0.484444
709.722652615704,0.485551
709.834986052332,0.483944
709.94731948896,0.482337
710.059652925588,0.481889
710.171986362216,0.484234
710.284319798844,0.484128
710.396653235472,0.482152
710.5089866721,0.48339
710.621320108728,0.482073
710.733653545356,0.484497
710.845986981984,0.484339
710.958320418612,0.482363
711.07065385524,0.481731
711.182987291868,0.483759
711.295320728496,0.48563
711.407654165124,0.484365
711.519987601752,0.484919
711.63232103838,0.485024
711.744654475008,0.484418
711.856987911636,0.483127
711.969321348264,0.482969
712.081654784892,0.483206
712.19398822152,0.486605
712.306321658148,0.481862
712.418655094776,0.482811
712.530988531404,0.485709
712.643321968032,0.481546
712.75565540466,0.484418
712.867988841288,0.482416
712.980322277916,0.481046
713.092655714544,0.484971
713.204989151172,0.484497
713.3173225878,0.485208
713.429656024428,0.482969
713.541989461056,0.484497
713.654322897684,0.482811
713.766656334312,0.485077
713.87898977094,0.48476
713.991323207568,0.481335
714.103656644196,0.486736
714.215990080824,0.484181
714.328323517452,0.482758
714.44065695408,0.480492
714.552990390708,0.485024
714.665323827336,0.484023
714.777657263964,0.482784
714.889990700592,0.481546
715.00232413722,0.483417
715.114657573848,0.482495
715.226991010476,0.481599
715.339324447104,0.482179
715.451657883732,0.483153
715.56399132036,0.485683
715.676324756988,0.484286
715.788658193616,0.484471
715.900991630244,0.482337
716.013325066872,0.482231
716.1256585035,0.484945
716.237991940128,0.484945
716.350325376756,0.484919
716.462658813384,0.483654
716.574992250012,0.480308
716.68732568664,0.485156
716.799659123268,0.483601
716.911992559896,0.481335
717.024325996524,0.482837
717.136659433152,0.483522
717.24899286978,0.48455
717.361326306408,0.483628
717.473659743036,0.483549
717.585993179664,0.483944
717.698326616292,0.483338
717.81066005292,0.485393
717.922993489548,0.482363
718.035326926176,0.484629
718.147660362804,0.483417
718.259993799432,0.484998
718.37232723606,0.483311
718.484660672688,0.483443
718.596994109316,0.484602
718.709327545944,0.481783
718.821660982572,0.484523
718.9339944192,0.486921
719.046327855828,0.483996
719.158661292456,0.48044
719.270994729084,0.481388
719.383328165712,0.48426
719.49566160234,0.48505
719.607995038968,0.482179
719.720328475596,0.485366
719.832661912224,0.484629
719.944995348852,0.484576
720.05732878548,0.481757
720.169662222108,0.484286
720.281995658736,0.483364
720.394329095364,0.484207
720.506662531992,0.48534
720.61899596862,0.484339
720.731329405248,0.48476
720.843662841876,0.484075
720.955996278504,0.484365
721.068329715132,0.484181
721.18066315176,0.483944
721.292996588388,0.4826
721.405330025016,0.483022
721.517663461644,0.483443
721.629996898272,0.484576
721.7423303349,0.482073
721.854663771528,0.4826
721.966997208156,0.483285
722.079330644784,0.483707
722.191664081412,0.485393
722.30399751804,0.484945
722.416330954668,0.484075
722.528664391296,0.481783
722.640997827924,0.486157
722.753331264552,0.482758
722.86566470118,0.482099
722.977998137808,0.483206
723.090331574436,0.483469
723.202665011064,0.483838
723.314998447692,0.48289
723.42733188432,0.48318
723.539665320948,0.484734
723.651998757576,0.484892
723.764332194204,0.484708
723.876665630832,0.482784
723.98899906746,0.48339
724.101332504088,0.484075
724.213665940716,0.483733
724.325999377344,0.482337
724.438332813972,0.48484
724.5506662506,0.48534
724.662999687228,0.482468
724.775333123856,0.483469
724.887666560484,0.483838
724.999999997112,0.484102
725.11233343374,0.482784
725.224666870368,0.485788
725.337000306996,0.483891
725.449333743624,0.484339
725.561667180252,0.483022
725.67400061688,0.482679
725.786334053508,0.483628
725.898667490136,0.48181
726.011000926764,0.483628
726.123334363392,0.482468
726.23566780002,0.485103
726.348001236648,0.482653
726.460334673276,0.484497
726.572668109904,0.485472
726.685001546532,0.48476
726.79733498316,0.484497
726.909668419788,0.482126
727.022001856416,0.483601
727.134335293044,0.484866
727.246668729672,0.484866
727.3590021663,0.482732
727.471335602928,0.484998
727.583669039556,0.484286
727.696002476184,0.484787
727.808335912812,0.482758
727.92066934944,0.483786
728.033002786068,0.48397
728.145336222696,0.484892
728.257669659324,0.484655
728.370003095952,0.484945
728.48233653258,0.483153
728.594669969208,0.484339
728.707003405836,0.484181
728.819336842464,0.488159
728.931670279092,0.483707
729.04400371572,0.48231
729.156337152348,0.48476
729.268670588976,0.481072
729.381004025604,0.48592
729.493337462232,0.485235
729.60567089886,0.483707
729.718004335488,0.485261
729.830337772116,0.481599
729.942671208744,0.485551
730.055004645372,0.483944
730.167338082,0.482679
730.279671518628,0.482784
730.392004955256,0.482943
730.504338391884,0.480466
730.616671828512,0.483469
730.72900526514,0.482916
730.841338701768,0.483285
730.953672138396,0.483812
731.066005575024,0.48534
731.178339011652,0.483522
731.29067244828,0.482389
731.403005884908,0.484207
731.515339321536,0.483707
731.627672758164,0.483311
731.740006194792,0.484128
731.85233963142,0.482864
731.964673068048,0.480993
732.077006504676,0.482468
732.189339941304,0.483153
732.301673377932,0.485419
732.41400681456,0.481915
732.526340251188,0.484049
732.638673687816,0.482258
732.751007124444,0.485867
732.863340561072,0.484471
732.9756739977,0.484418
733.088007434328,0.484681
733.200340870956,0.484892
733.312674307584,0.482758
733.425007744212,0.484049
733.53734118084,0.483127
733.649674617468,0.482126
733.762008054096,0.483127
733.874341490724,0.484919
733.986674927352,0.484075
734.09900836398,0.481968
734.211341800608,0.484102
734.323675237236,0.482442
734.436008673864,0.483996
734.548342110492,0.48318
734.66067554712,0.481335
734.773008983748,0.482943
734.885342420376,0.485077
734.997675857004,0.481757
735.110009293632,0.485445
735.22234273026,0.48426
735.334676166888,0.4826
735.447009603516,0.48476
735.559343040144,0.483786
735.671676476772,0.482864
735.7840099134,0.484892
735.896343350028,0.483759
736.008676786656,0.484919
736.121010223284,0.482442
736.233343659912,0.484892
736.34567709654,0.486974
736.458010533168,0.483022
736.570343969796,0.482943
736.682677406424,0.483206
736.795010843052,0.483628
736.90734427968,0.483654
737.019677716308,0.482811
737.132011152936,0.48476
737.244344589564,0.482837
737.356678026192,0.485261
737.46901146282,0.485393
737.581344899448,0.482943
737.693678336076,0.483838
737.806011772704,0.483812
737.918345209332,0.48181
738.03067864596,0.484049
738.143012082588,0.488185
738.255345519216,0.4826
738.367678955844,0.482495
738.480012392472,0.483496
738.5923458291,0.483996


==> data/350cycle-ahn-zoomin.csv <==
t,always,half,never,Ea,Eh,En
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
7.25,21.65,22.95,24.5,7.411003392,5.493852713,3.844828848
7.55,20.55,21.55,23.05,9.547221798,7.583627837,5.368797358
8.05,19.5,20,22.05,12.15841637,10.8362,6.758915424
8.75,18.3,18.9,19.9,16.02791432,13.95972979,11.08860752
9.05,24.95,26.15,28,3.466386719,2.629523231,1.717421961


==> data/350cycle-ahn.csv <==
t,always,half,never,Ea,Eh,En
5,,,,1.147828522,0.850897038,0.4215771
5.5,28.2,29.85,32.9,1.64012524,1.121700755,0.555746853
6.05,25.7,27.25,30,2.916600944,2.041159826,1.08362
6.15,25.6,26.7,28.8,2.984537308,2.316738479,1.428489367
6.25,25.25,26.3,28.2,3.235020314,2.540253229,1.64012524
6.55,24.3,25.25,27.3,4.02603005,3.235020314,2.017794863
7.05,22.2,23.45,25.25,6.529456187,4.896401384,3.235020314
7.25,21.65,22.95,24.5,7.411003392,5.493852713,3.844828848
7.55,20.55,21.55,23.05,9.547221798,7.583627837,5.368797358
8.05,19.5,20,22.05,12.15841637,10.8362,6.758915424
8.75,18.3,18.9,19.9,16.02791432,13.95972979,11.08860752
9.05,24.95,26.15,28,3.466386719,2.629523231,1.717421961
12.55,34.8,36.8,42,0.358820306,0.226400307,0.0683718
25.05,38.6,41.25,49.45,0.1495812,0.081260036,0.012299204
37.55,40.7,43.5,52.4,0.09223102,0.048403527,0.006235582
50.05,41.6,44.7,55,0.074968188,0.03671783,0.003426707


==> data/3cyclesplit.csv <==
T,P,Eperintrv
1,4.7001,4.7001
2,4.7509,9.5018
3,4.7929,14.3787
4,4.8489,19.3956
5,4.8966,24.483
6,4.9319,29.5914
7,4.9762,34.8334
8,5.0233,40.1864
9,5.0703,45.6327
10,5.118,51.18
11,5.1729,56.9019
12,5.2206,62.6472
13,5.2668,68.4684
14,5.3122,74.3708
15,5.3402,80.103
16,5.392,86.272
18,5.4091,97.3638
19,5.4441,103.4379
20,5.4612,109.224


==> data/3cyclewaveform.csv <==
t,voltage
-14.154013015128,0.483812
-14.0416795785,0.485656
-13.929346141872,0.483865
-13.817012705244,0.484181
-13.704679268616,0.484286
-13.592345831988,0.485946
-13.48001239536,0.482784
-13.367678958732,0.485893
-13.255345522104,0.485103
-13.143012085476,0.484128
-13.030678648848,0.483259
-12.91834521222,0.484444
-12.806011775592,0.48368
-12.693678338964,0.485261
-12.581344902336,0.484655
-12.469011465708,0.483654
-12.35667802908,0.485156
-12.244344592452,0.487448
-12.132011155824,0.485893
-12.019677719196,0.484075
-11.907344282568,0.484339
-11.79501084594,0.487132
-11.682677409312,0.482337
-11.570343972684,0.484708
-11.458010536056,0.484576
-11.345677099428,0.483364
-11.2333436628,0.483232
-11.121010226172,0.482152
-11.008676789544,0.482126
-10.896343352916,0.486631
-10.784009916288,0.483812
-10.67167647966,0.483786
-10.559343043032,0.485683
-10.447009606404,0.486684
-10.334676169776,0.484339
-10.222342733148,0.48455
-10.11000929652,0.484207
-9.997675859892,0.485024
-9.885342423264,0.484919
-9.773008986636,0.484602
-9.660675550008,0.48642
-9.54834211338,0.482705
-9.436008676752,0.484708
-9.323675240124,0.483048
-9.211341803496,0.485788
-9.099008366868,0.485314
-8.98667493024,0.483417
-8.874341493612,0.484945
-8.762008056984,0.485709
-8.649674620356,0.487369
-8.537341183728,0.483812
-8.4250077471,0.486157
-8.312674310472,0.483865
-8.200340873844,0.486947
-8.088007437216,0.483812
-7.975674000588,0.48534
-7.86334056396,0.483417
-7.751007127332,0.487132
-7.638673690704,0.485525
-7.526340254076,0.482969
-7.414006817448,0.482916
-7.30167338082,0.483838
-7.189339944192,0.482758
-7.077006507564,0.485762
-6.964673070936,0.481441
-6.852339634308,0.48505
-6.74000619768,0.48758
-6.627672761052,0.483944
-6.515339324424,0.484998
-6.403005887796,0.484945
-6.290672451168,0.483865
-6.17833901454,0.483601
-6.066005577912,0.485445
-5.953672141284,0.486104
-5.841338704656,0.48426
-5.729005268028,0.48339
-5.6166718314,0.48505
-5.504338394772,0.484102
-5.392004958144,0.482943
-5.279671521516,0.486631
-5.167338084888,0.484392
-5.05500464826,0.48476
-4.942671211632,0.483865
-4.830337775004,0.484655
-4.718004338376,0.484444
-4.605670901748,0.486051
-4.49333746512,0.48476
-4.381004028492,0.485577
-4.268670591864,0.48505
-4.156337155236,0.484207
-4.044003718608,0.482547
-3.93167028198,0.482653
-3.819336845352,0.484128
-3.707003408724,0.484523
-3.594669972096,0.485841
-3.482336535468,0.485393
-3.37000309884,0.482389
-3.257669662212,0.487053
-3.145336225584,0.485287
-3.033002788956,0.48484
-2.920669352328,0.486552
-2.8083359157,0.484075
-2.696002479072,0.485762
-2.583669042444,0.48318
-2.471335605816,0.484049
-2.359002169188,0.485103
-2.24666873256,0.485287
-2.134335295932,0.48484
-2.022001859304,0.484339
-1.909668422676,0.48426
-1.797334986048,0.483812
-1.68500154942,0.485156
-1.572668112792,0.484444
-1.460334676164,0.48505
-1.348001239536,0.485287
-1.235667802908,0.486447
-1.12333436628,0.484497
-1.011000929652,0.484234
-0.898667493024,0.484444
-0.786334056396,0.484234
-0.674000619768,0.483443
-0.56166718314,0.486315
-0.449333746512,0.482732
-0.337000309884,0.487
-0.224666873256,0.484655
-0.112333436628,0.481941
0,0.484866
0.112333436628,0.486078
0.224666873256,0.486368
0.337000309884,0.484339
0.449333746512,0.48152
0.56166718314,0.484128
0.674000619768,0.482705
0.786334056396,0.482758
0.898667493024,0.485604
1.011000929652,0.484392
1.12333436628,0.48368
1.235667802908,0.488449
1.348001239536,0.484576
1.460334676164,0.483654
1.572668112792,0.486868
1.68500154942,0.485156
1.797334986048,0.485314
1.909668422676,0.483865
2.022001859304,0.48484
2.134335295932,0.482943
2.24666873256,0.485366
2.359002169188,0.481309
2.471335605816,0.486289
2.583669042444,0.484471
2.696002479072,0.487342
2.8083359157,0.48592
2.920669352328,0.487026
3.033002788956,0.485156
3.145336225584,0.484576
3.257669662212,0.488475
3.37000309884,0.485024
3.482336535468,0.485841
3.594669972096,0.48642
3.707003408724,0.486974
3.819336845352,0.483259
3.93167028198,0.483364
4.044003718608,0.483338
4.156337155236,0.485551
4.268670591864,0.483838
4.381004028492,0.48455
4.49333746512,0.484128
4.605670901748,0.483838
4.718004338376,0.484286
4.830337775004,0.484339
4.942671211632,0.48318
5.05500464826,0.482258
5.167338084888,0.48318
5.279671521516,0.485129
5.392004958144,0.48563
5.504338394772,0.485735
5.6166718314,0.484234
5.729005268028,0.486289
5.841338704656,0.483891
5.953672141284,0.482073
6.066005577912,0.485024
6.17833901454,0.484207
6.290672451168,0.483311
6.403005887796,0.483838
6.515339324424,0.482995
6.627672761052,0.483364
6.74000619768,0.48563
6.852339634308,0.481546
6.964673070936,0.481441
7.077006507564,0.483944
7.189339944192,0.482679
7.30167338082,0.484207
7.414006817448,0.485683
7.526340254076,0.484629
7.638673690704,0.485261
7.751007127332,0.484681
7.86334056396,0.484444
7.975674000588,0.484708
8.088007437216,0.486789
8.200340873844,0.484471
8.312674310472,0.482574
8.4250077471,0.482758
8.537341183728,0.48534
8.649674620356,0.487975
8.762008056984,0.488396
8.874341493612,0.487342
8.98667493024,0.485656
9.099008366868,0.48505
9.211341803496,0.484207
9.323675240124,0.485393
9.436008676752,0.484234
9.54834211338,0.483206
9.660675550008,0.484365
9.773008986636,0.484418
9.885342423264,0.486341
9.997675859892,0.486315
10.11000929652,0.483786
10.222342733148,0.487132
10.334676169776,0.483786
10.447009606404,0.484892
10.559343043032,0.483891
10.67167647966,0.484128
10.784009916288,0.483206
10.896343352916,0.483549
11.008676789544,0.482679
11.121010226172,0.484444
11.2333436628,0.482969
11.345677099428,0.484866
11.458010536056,0.483311
11.570343972684,0.483549
11.682677409312,0.487316
11.79501084594,0.482943
11.907344282568,0.48397
12.019677719196,0.484576
12.132011155824,0.483733
12.244344592452,0.484444
12.35667802908,0.485604
12.469011465708,0.48289
12.581344902336,0.48368
12.693678338964,0.484339
12.806011775592,0.484075
12.91834521222,0.483838
13.030678648848,0.481388
13.143012085476,0.484365
13.255345522104,0.482337
13.367678958732,0.485525
13.48001239536,0.481889
13.592345831988,0.486104
13.704679268616,0.484708
13.817012705244,0.484075
13.929346141872,0.483996
14.0416795785,0.483259
14.154013015128,0.484444
14.266346451756,0.482837
14.378679888384,0.48642
14.491013325012,0.483311
14.60334676164,0.486025
14.715680198268,0.485604
14.828013634896,0.48397
14.940347071524,0.484444
15.052680508152,0.48621
15.16501394478,0.48476
15.277347381408,0.484234
15.389680818036,0.483812
15.502014254664,0.483496
15.614347691292,0.484128
15.72668112792,0.484207
15.839014564548,0.483786
15.951348001176,0.481204
16.063681437804,0.484523
16.176014874432,0.483575
16.28834831106,0.484734
16.400681747688,0.48426
16.513015184316,0.482679
16.625348620944,0.483153
16.737682057572,0.482969
16.8500154942,0.483469
16.962348930828,0.48779
17.074682367456,0.484181
17.187015804084,0.483522
17.299349240712,0.48318
17.41168267734,0.484392
17.524016113968,0.484339
17.636349550596,0.484734
17.748682987224,0.484234
17.861016423852,0.487711
17.97334986048,0.483549
18.085683297108,0.484629
18.198016733736,0.484207
18.310350170364,0.486051
18.422683606992,0.484919
18.53501704362,0.486368
18.647350480248,0.482943
18.759683916876,0.484234
18.872017353504,0.484971
18.984350790132,0.481046
19.09668422676,0.482416
19.209017663388,0.484181
19.321351100016,0.484892
19.433684536644,0.483469
19.546017973272,0.4826
19.6583514099,0.486895
19.770684846528,0.482099
19.883018283156,0.485577
19.995351719784,0.484444
20.107685156412,0.483549
20.22001859304,0.48318
20.332352029668,0.482732
20.444685466296,0.482837
20.557018902924,0.48534
20.669352339552,0.484945
20.78168577618,0.484339
20.894019212808,0.484181
21.006352649436,0.483259
21.118686086064,0.483891
21.231019522692,0.483496
21.34335295932,0.486815
21.455686395948,0.484207
21.568019832576,0.484154
21.680353269204,0.485366
21.792686705832,0.481836
21.90502014246,0.484866
22.017353579088,0.482811
22.129687015716,0.485208
22.242020452344,0.484339
22.354353888972,0.483443
22.4666873256,0.484154
22.579020762228,0.483917
22.691354198856,0.485867
22.803687635484,0.485867
22.916021072112,0.481678
23.02835450874,0.485024
23.140687945368,0.482468
23.253021381996,0.486157
23.365354818624,0.484919
23.477688255252,0.484181
23.59002169188,0.482495
23.702355128508,0.485893
23.814688565136,0.483654
23.927022001764,0.481968
24.039355438392,0.486341
24.15168887502,0.48231
24.264022311648,0.484075
24.376355748276,0.483891
24.488689184904,0.482995
24.601022621532,0.485366
24.71335605816,0.48455
24.825689494788,0.481994
24.938022931416,0.484444
25.050356368044,0.484392
25.162689804672,0.481599
25.2750232413,0.484365
25.387356677928,0.483206
25.499690114556,0.485445
25.612023551184,0.484392
25.724356987812,0.485946
25.83669042444,0.48397
25.949023861068,0.484813
26.061357297696,0.485445
26.173690734324,0.485235
26.286024170952,0.483338
26.39835760758,0.484286
26.510691044208,0.485393
26.623024480836,0.483996
26.735357917464,0.488317
26.847691354092,0.485129
26.96002479072,0.487079
27.072358227348,0.483812
27.184691663976,0.484602
27.297025100604,0.485525
27.409358537232,0.481915
27.52169197386,0.485314
27.634025410488,0.484629
27.746358847116,0.483048
27.858692283744,0.485709
27.971025720372,0.484787
28.083359157,0.484734
28.195692593628,0.484734
28.308026030256,0.487184
28.420359466884,0.484971
28.532692903512,0.486789
28.64502634014,0.484813
28.757359776768,0.485208
28.869693213396,0.48505
28.982026650024,0.484708
29.094360086652,0.485366
29.20669352328,0.483469
29.319026959908,0.483153
29.431360396536,0.485314
29.543693833164,0.48455
29.656027269792,0.486394
29.76836070642,0.483338
29.880694143048,0.485129
29.993027579676,0.484734
30.105361016304,0.48534
30.217694452932,0.484576
30.33002788956,0.484023
30.442361326188,0.484523
30.554694762816,0.483812
30.667028199444,0.485156
30.779361636072,0.482495
30.8916950727,0.485893
31.004028509328,0.484339
31.116361945956,0.48505
31.228695382584,0.484919
31.341028819212,0.485709
31.45336225584,0.483917
31.565695692468,0.485867
31.678029129096,0.481915
31.790362565724,0.48671
31.902696002352,0.484655
32.01502943898,0.48368
32.127362875608,0.483733
32.239696312236,0.484813
32.352029748864,0.484971
32.464363185492,0.482916
32.57669662212,0.484023
32.689030058748,0.48505
32.801363495376,0.484444
32.913696932004,0.483101
33.026030368632,0.486895
33.13836380526,0.483364
33.250697241888,0.487237
33.363030678516,0.485208
33.475364115144,0.484234
33.587697551772,0.484418
33.7000309884,0.484339
33.812364425028,0.483206
33.924697861656,0.483733
34.037031298284,0.484181
34.149364734912,0.484919
34.26169817154,0.484418
34.374031608168,0.48671
34.486365044796,0.483838
34.598698481424,0.484471
34.711031918052,0.485024
34.82336535468,0.485577
34.935698791308,0.485656
35.048032227936,0.483338
35.160365664564,0.48484
35.272699101192,0.485445
35.38503253782,0.486736
35.497365974448,0.486578
35.609699411076,0.483917
35.722032847704,0.487026
35.834366284332,0.48455
35.94669972096,0.482363
36.059033157588,0.484392
36.171366594216,0.483127
36.283700030844,0.483285
36.396033467472,0.48397
36.5083669041,0.486104
36.620700340728,0.483311
36.733033777356,0.482495
36.845367213984,0.48426
36.957700650612,0.484708
37.07003408724,0.482837
37.182367523868,0.48455
37.294700960496,0.483865
37.407034397124,0.486051
37.519367833752,0.48613
37.63170127038,0.485683
37.744034707008,0.484286
37.856368143636,0.483996
37.968701580264,0.482653
38.081035016892,0.486315
38.19336845352,0.485419
38.305701890148,0.483996
38.418035326776,0.483311
38.530368763404,0.482231
38.642702200032,0.484392
38.75503563666,0.484813
38.867369073288,0.48671
38.979702509916,0.486157
39.092035946544,0.485841
39.204369383172,0.485103
39.3167028198,0.48505
39.429036256428,0.483048
39.541369693056,0.48505
39.653703129684,0.484892
39.766036566312,0.487132
39.87837000294,0.485314
39.990703439568,0.484471
40.103036876196,0.485366
40.215370312824,0.482705
40.327703749452,0.486631
40.44003718608,0.484418
40.552370622708,0.485156
40.664704059336,0.482363
40.777037495964,0.484286
40.889370932592,0.482784
41.00170436922,0.483417
41.114037805848,0.482547
41.226371242476,0.485261
41.338704679104,0.483786
41.451038115732,0.484471
41.56337155236,0.483311
41.675704988988,0.486368
41.788038425616,0.483153
41.900371862244,0.485208
42.012705298872,0.484892
42.1250387355,0.485472
42.237372172128,0.482363
42.349705608756,0.485419
42.462039045384,0.482468
42.574372482012,0.48368
42.68670591864,0.48505
42.799039355268,0.484286
42.911372791896,0.482547
43.023706228524,0.483285
43.136039665152,0.484049
43.24837310178,0.483628
43.360706538408,0.48455
43.473039975036,0.485551
43.585373411664,0.485156
43.697706848292,0.483812
43.81004028492,0.48621
43.922373721548,0.48318
44.034707158176,0.484813
44.147040594804,0.48621
44.259374031432,0.485946
44.37170746806,0.485445
44.484040904688,0.484286
44.596374341316,0.484154
44.708707777944,0.486368
44.821041214572,0.485551
44.9333746512,0.483628
45.045708087828,0.486025
45.158041524456,0.483311
45.270374961084,0.485235
45.382708397712,0.484023
45.49504183434,0.485656
45.607375270968,0.485577
45.719708707596,0.48484
45.832042144224,0.48534
45.944375580852,0.484708
46.05670901748,0.483417
46.169042454108,0.487474
46.281375890736,0.484655
46.393709327364,0.48455
46.506042763992,0.484576
46.61837620062,0.485893
46.730709637248,0.483338
46.843043073876,0.484392
46.955376510504,0.484023
47.067709947132,0.48397
47.18004338376,0.484365
47.292376820388,0.482179
47.404710257016,0.484734
47.517043693644,0.484207
47.629377130272,0.48455
47.7417105669,0.482179
47.854044003528,0.484866
47.966377440156,0.484813
48.078710876784,0.486499
48.191044313412,0.486394
48.30337775004,0.483364
48.415711186668,0.48505
48.528044623296,0.484787
48.640378059924,0.484444
48.752711496552,0.485024
48.86504493318,0.485314
48.977378369808,0.483443
49.089711806436,0.483074
49.202045243064,0.485393
49.314378679692,0.485287
49.42671211632,0.484866
49.539045552948,0.483628
49.651378989576,0.486051
49.763712426204,0.483733
49.876045862832,0.484471
49.98837929946,0.484128
50.100712736088,0.485525
50.213046172716,0.486552
50.325379609344,0.48368
50.437713045972,0.484339
50.5500464826,0.48368
50.662379919228,0.485182
50.774713355856,0.484919
50.887046792484,0.485445
50.999380229112,0.484207
51.11171366574,0.48397
51.224047102368,0.483259
51.336380538996,0.485077
51.448713975624,0.481546
51.561047412252,0.484102
51.67338084888,0.483891
51.785714285508,0.482943
51.898047722136,0.482337
52.010381158764,0.481019
52.122714595392,0.483338
52.23504803202,0.48484
52.347381468648,0.481098
52.459714905276,0.483891
52.572048341904,0.485419
52.684381778532,0.484234
52.79671521516,0.482626
52.909048651788,0.484339
53.021382088416,0.484444
53.133715525044,0.484181
53.246048961672,0.485208
53.3583823983,0.485551
53.470715834928,0.484919
53.583049271556,0.484866
53.695382708184,0.48484
53.807716144812,0.48534
53.92004958144,0.484602
54.032383018068,0.48671
54.144716454696,0.486157
54.257049891324,0.487237
54.369383327952,0.484181
54.48171676458,0.484234
54.594050201208,0.485261
54.706383637836,0.484497
54.818717074464,0.484998
54.931050511092,0.486104
55.04338394772,0.483575
55.155717384348,0.484523
55.268050820976,0.485604
55.380384257604,0.483575
55.492717694232,0.483628
55.60505113086,0.485604
55.717384567488,0.484313
55.829718004116,0.482574
55.942051440744,0.484655
56.054384877372,0.484181
56.166718314,0.483074
56.279051750628,0.483259
56.391385187256,0.486368
56.503718623884,0.482337
56.616052060512,0.484049
56.72838549714,0.480123
56.840718933768,0.487421
56.953052370396,0.485577
57.065385807024,0.483338
57.177719243652,0.485366
57.29005268028,0.484892
57.402386116908,0.486947
57.514719553536,0.484154
57.627052990164,0.484444
57.739386426792,0.482179
57.85171986342,0.484049
57.964053300048,0.484708
58.076386736676,0.482943
58.188720173304,0.483311
58.301053609932,0.485419
58.41338704656,0.48455
58.525720483188,0.484629
58.638053919816,0.482916
58.750387356444,0.484102
58.862720793072,0.482943
58.9750542297,0.4826
59.087387666328,0.484049
59.199721102956,0.484866
59.312054539584,0.484418
59.424387976212,0.483891
59.53672141284,0.483232
59.649054849468,0.486631
59.761388286096,0.481836
59.873721722724,0.484234
59.986055159352,0.485946
60.09838859598,0.482995
60.210722032608,0.484339
60.323055469236,0.483338
60.435388905864,0.487369
60.547722342492,0.482152
60.66005577912,0.486921
60.772389215748,0.481573
60.884722652376,0.484497
60.997056089004,0.482705
61.109389525632,0.485709
61.22172296226,0.483786
61.334056398888,0.48397
61.446389835516,0.484787
61.558723272144,0.483522
61.671056708772,0.482389
61.7833901454,0.483601
61.895723582028,0.48671
62.008057018656,0.484866
62.120390455284,0.484655
62.232723891912,0.482574
62.34505732854,0.482943
62.457390765168,0.484471
62.569724201796,0.484655
62.682057638424,0.483469
62.794391075052,0.484234
62.90672451168,0.485498
63.019057948308,0.483786
63.131391384936,0.483865
63.243724821564,0.48534
63.356058258192,0.484919
63.46839169482,0.484602
63.580725131448,0.484313
63.693058568076,0.483311
63.805392004704,0.486078
63.917725441332,0.484866
64.03005887796,0.484418
64.142392314588,0.485788
64.254725751216,0.483838
64.367059187844,0.483022
64.479392624472,0.484576
64.5917260611,0.482916
64.704059497728,0.485867
64.816392934356,0.485235
64.928726370984,0.483838
65.041059807612,0.482679
65.15339324424,0.484655
65.265726680868,0.482363
65.378060117496,0.483628
65.490393554124,0.484708
65.602726990752,0.483022
65.71506042738,0.486578
65.827393864008,0.486183
65.939727300636,0.485445
66.052060737264,0.484392
66.164394173892,0.485525
66.27672761052,0.485762
66.389061047148,0.485287
66.501394483776,0.484075
66.613727920404,0.483759
66.726061357032,0.483127
66.83839479366,0.487553
66.950728230288,0.483022
67.063061666916,0.484075
67.175395103544,0.483812
67.287728540172,0.481862
67.4000619768,0.483865
67.512395413428,0.487869
67.624728850056,0.485445
67.737062286684,0.484655
67.849395723312,0.483838
67.96172915994,0.485893
68.074062596568,0.482337
68.186396033196,0.48592
68.298729469824,0.48484
68.411062906452,0.483153
68.52339634308,0.483259
68.635729779708,0.485129
68.748063216336,0.484998
68.860396652964,0.484602
68.972730089592,0.487369
69.08506352622,0.484154
69.197396962848,0.487132
69.309730399476,0.483549
69.422063836104,0.484181
69.534397272732,0.48484
69.64673070936,0.483153
69.759064145988,0.484629
69.871397582616,0.486078
69.983731019244,0.482995
70.096064455872,0.485419
70.2083978925,0.482758
70.320731329128,0.484945
70.433064765756,0.485498
70.545398202384,0.483417
70.657731639012,0.483074
70.77006507564,0.483074
70.882398512268,0.484049
70.994731948896,0.483022
71.107065385524,0.485393
71.219398822152,0.486025
71.33173225878,0.483338
71.444065695408,0.482705
71.556399132036,0.484181
71.668732568664,0.483654
71.781066005292,0.487184
71.89339944192,0.483417
72.005732878548,0.485735
72.118066315176,0.485208
72.230399751804,0.485735
72.342733188432,0.482205
72.45506662506,0.485024
72.567400061688,0.485788
72.679733498316,0.484313
72.792066934944,0.48476
72.904400371572,0.48505
73.0167338082,0.486368
73.129067244828,0.484602
73.241400681456,0.484471
73.353734118084,0.485235
73.466067554712,0.484945
73.57840099134,0.482916
73.690734427968,0.484971
73.803067864596,0.485683
73.915401301224,0.485604
74.027734737852,0.481994
74.14006817448,0.485024
74.252401611108,0.484128
74.364735047736,0.481204
74.477068484364,0.485366
74.589401920992,0.485577
74.70173535762,0.484919
74.814068794248,0.482231
74.926402230876,0.484444
75.038735667504,0.484866
75.151069104132,0.482837
75.26340254076,0.485604
75.375735977388,0.485419
75.488069414016,0.486789
75.600402850644,0.484866
75.712736287272,0.483628
75.8250697239,0.484234
75.937403160528,0.482969
76.049736597156,0.483733
76.162070033784,0.482574
76.274403470412,0.484128
76.38673690704,0.483865
76.499070343668,0.485525
76.611403780296,0.485683
76.723737216924,0.485814
76.836070653552,0.483338
76.94840409018,0.483865
77.060737526808,0.484497
77.173070963436,0.484734
77.285404400064,0.488027
77.397737836692,0.484497
77.51007127332,0.485077
77.622404709948,0.484576
77.734738146576,0.485419
77.847071583204,0.483812
77.959405019832,0.487079
78.07173845646,0.483443
78.184071893088,0.486552
78.296405329716,0.484681
78.408738766344,0.484576
78.521072202972,0.484023
78.6334056396,0.485235
78.745739076228,0.481177
78.858072512856,0.486078
78.970405949484,0.483707
79.082739386112,0.484365
79.19507282274,0.483311
79.307406259368,0.485024
79.419739695996,0.486684
79.532073132624,0.484945
79.644406569252,0.484919
79.75674000588,0.485814
79.869073442508,0.484734
79.981406879136,0.483917
80.093740315764,0.486183
80.206073752392,0.484286
80.31840718902,0.486104
80.430740625648,0.48642
80.543074062276,0.486526
80.655407498904,0.484787
80.767740935532,0.486157
80.88007437216,0.485129
80.992407808788,0.484523
81.104741245416,0.485683
81.217074682044,0.485893
81.329408118672,0.482784
81.4417415553,0.48592
81.554074991928,0.484892
81.666408428556,0.48476
81.778741865184,0.485656
81.891075301812,0.483759
82.00340873844,0.48455
82.115742175068,0.486789
82.228075611696,0.484945
82.340409048324,0.486289
82.452742484952,0.485656
82.56507592158,0.485445
82.677409358208,0.483759
82.789742794836,0.485577
82.902076231464,0.483601
83.014409668092,0.484629
83.12674310472,0.485287
83.239076541348,0.483996
83.351409977976,0.484207
83.463743414604,0.483443
83.576076851232,0.485208
83.68841028786,0.482864
83.800743724488,0.48397
83.913077161116,0.482258
84.025410597744,0.481968
84.137744034372,0.484681
84.250077471,0.485366
84.362410907628,0.485709
84.474744344256,0.48484
84.587077780884,0.48484
84.699411217512,0.485867
84.81174465414,0.48613
84.924078090768,0.484866
85.036411527396,0.485841
85.148744964024,0.484866
85.261078400652,0.482916
85.37341183728,0.485077
85.485745273908,0.486974
85.598078710536,0.485314
85.710412147164,0.488001
85.822745583792,0.486578
85.93507902042,0.484049
86.047412457048,0.482653
86.159745893676,0.486183
86.272079330304,0.487184
86.384412766932,0.4875
86.49674620356,0.484286
86.609079640188,0.484681
86.721413076816,0.483496
86.833746513444,0.482126
86.946079950072,0.486842
87.0584133867,0.482916
87.170746823328,0.484892
87.283080259956,0.484286
87.395413696584,0.484234
87.507747133212,0.484971
87.62008056984,0.484128
87.732414006468,0.481362
87.844747443096,0.485208
87.957080879724,0.484998
88.069414316352,0.484892
88.18174775298,0.484602
88.294081189608,0.486947
88.406414626236,0.48455
88.518748062864,0.48318
88.631081499492,0.484128
88.74341493612,0.484971
88.855748372748,0.487
88.968081809376,0.484734
89.080415246004,0.487896
89.192748682632,0.48426
89.30508211926,0.482574
89.417415555888,0.483759
89.529748992516,0.482969
89.642082429144,0.48368
89.754415865772,0.485946
89.8667493024,0.487132
89.979082739028,0.485604
90.091416175656,0.483469
90.203749612284,0.483838
90.316083048912,0.484629
90.42841648554,0.485103
90.540749922168,0.48534
90.653083358796,0.486499
90.765416795424,0.484471
90.877750232052,0.483759
90.99008366868,0.485972
91.102417105308,0.482732
91.214750541936,0.485735
91.327083978564,0.484313
91.439417415192,0.486763
91.55175085182,0.485103
91.664084288448,0.484655
91.776417725076,0.487105
91.888751161704,0.484655
92.001084598332,0.484234
92.11341803496,0.483074
92.225751471588,0.485604
92.338084908216,0.484128
92.450418344844,0.485077
92.562751781472,0.48397
92.6750852181,0.483654
92.787418654728,0.485867
92.899752091356,0.485604
93.012085527984,0.484286
93.124418964612,0.485261
93.23675240124,0.487869
93.349085837868,0.483917
93.461419274496,0.484734
93.573752711124,0.483786
93.686086147752,0.48613
93.79841958438,0.483996
93.910753021008,0.482205
94.023086457636,0.487079
94.135419894264,0.487606
94.247753330892,0.484313
94.36008676752,0.48505
94.472420204148,0.485814
94.584753640776,0.484392
94.697087077404,0.486552
94.809420514032,0.482574
94.92175395066,0.481968
95.034087387288,0.484655
95.146420823916,0.483812
95.258754260544,0.484602
95.371087697172,0.4826
95.4834211338,0.485129
95.595754570428,0.48671
95.708088007056,0.483628
95.820421443684,0.483364
95.932754880312,0.486895
96.04508831694,0.482389
96.157421753568,0.484207
96.269755190196,0.48476
96.382088626824,0.484181
96.494422063452,0.483022
96.60675550008,0.48534
96.719088936708,0.481177
96.831422373336,0.484339
96.943755809964,0.48426
97.056089246592,0.485841
97.16842268322,0.485235
97.280756119848,0.484049
97.393089556476,0.484181
97.505422993104,0.484734
97.617756429732,0.485577
97.73008986636,0.485762
97.842423302988,0.485208
97.954756739616,0.483022
98.067090176244,0.48455
98.179423612872,0.485208
98.2917570495,0.485788
98.404090486128,0.485525
98.516423922756,0.481731
98.628757359384,0.485261
98.741090796012,0.484392
98.85342423264,0.486473
98.965757669268,0.484602
99.078091105896,0.481941
99.190424542524,0.487395
99.302757979152,0.484286
99.41509141578,0.485366
99.527424852408,0.487817
99.639758289036,0.48613
99.752091725664,0.485208
99.864425162292,0.485287
99.97675859892,0.483865
100.089092035548,0.484286
100.201425472176,0.484576
100.313758908804,0.485683
100.426092345432,0.484392
100.53842578206,0.482653
100.650759218688,0.485893
100.763092655316,0.485156
100.875426091944,0.484049
100.987759528572,0.484576
101.1000929652,0.485287
101.212426401828,0.485103
101.324759838456,0.485841
101.437093275084,0.485525
101.549426711712,0.485024
101.66176014834,0.484444
101.774093584968,0.484365
101.886427021596,0.486526
101.998760458224,0.48455
102.111093894852,0.484313
102.22342733148,0.485841
102.335760768108,0.484234
102.448094204736,0.485445
102.560427641364,0.48476
102.672761077992,0.484181
102.78509451462,0.486078
102.897427951248,0.486289
103.009761387876,0.485867
103.122094824504,0.486368
103.234428261132,0.485077
103.34676169776,0.481019
103.459095134388,0.483786
103.571428571016,0.485024
103.683762007644,0.482969
103.796095444272,0.484154
103.9084288809,0.485788
104.020762317528,0.484655
104.133095754156,0.483628
104.245429190784,0.485235
104.357762627412,0.483022
104.47009606404,0.486289
104.582429500668,0.484418
104.694762937296,0.484418
104.807096373924,0.485129
104.919429810552,0.487474
105.03176324718,0.485656
105.144096683808,0.486157
105.256430120436,0.483628
105.368763557064,0.484049
105.481096993692,0.482837
105.59343043032,0.485893
105.705763866948,0.486763
105.818097303576,0.484102
105.930430740204,0.484339
106.042764176832,0.484602
106.15509761346,0.485577
106.267431050088,0.485525
106.379764486716,0.487105
106.492097923344,0.484576
106.604431359972,0.483759
106.7167647966,0.485445
106.829098233228,0.484787
106.941431669856,0.483549
107.053765106484,0.483364
107.166098543112,0.485972
107.27843197974,0.484392
107.390765416368,0.485972
107.503098852996,0.486736
107.615432289624,0.484734
107.727765726252,0.485972
107.84009916288,0.484023
107.952432599508,0.487053
108.064766036136,0.484471
108.177099472764,0.486789
108.289432909392,0.481889
108.40176634602,0.485498
108.514099782648,0.483996
108.626433219276,0.484945
108.738766655904,0.484365
108.851100092532,0.485024
108.96343352916,0.482416
109.075766965788,0.486895
109.188100402416,0.483865
109.300433839044,0.483469
109.412767275672,0.486368
109.5251007123,0.484286
109.637434148928,0.487158
109.749767585556,0.484787
109.862101022184,0.483549
109.974434458812,0.485208
110.08676789544,0.485472
110.199101332068,0.483917
110.311434768696,0.483891
110.423768205324,0.482416
110.536101641952,0.482653
110.64843507858,0.483549
110.760768515208,0.484734
110.873101951836,0.484971
110.985435388464,0.485788
111.097768825092,0.484787
111.21010226172,0.484049
111.322435698348,0.484602
111.434769134976,0.484655
111.547102571604,0.482837
111.659436008232,0.486815
111.77176944486,0.482468
111.884102881488,0.485287
111.996436318116,0.48613
112.108769754744,0.484813
112.221103191372,0.484154
112.333436628,0.483601
112.445770064628,0.486815
112.558103501256,0.485235
112.670436937884,0.48895
112.782770374512,0.483601
112.89510381114,0.485893
113.007437247768,0.483443
113.119770684396,0.48484
113.232104121024,0.488106
113.344437557652,0.485709
113.45677099428,0.485103
113.569104430908,0.487158
113.681437867536,0.485893
113.793771304164,0.486078
113.906104740792,0.485366
114.01843817742,0.48592
114.130771614048,0.483891
114.243105050676,0.481836
114.355438487304,0.48368
114.467771923932,0.486341
114.58010536056,0.486183
114.692438797188,0.482521
114.804772233816,0.484392
114.917105670444,0.487869
115.029439107072,0.484629
115.1417725437,0.483575
115.254105980328,0.487553
115.366439416956,0.485208
115.478772853584,0.485445
115.591106290212,0.484154
115.70343972684,0.483338
115.815773163468,0.484998
115.928106600096,0.485366
116.040440036724,0.484602
116.152773473352,0.484286
116.26510690998,0.482416
116.377440346608,0.485287
116.489773783236,0.486078
116.602107219864,0.484523
116.714440656492,0.487
116.82677409312,0.485735
116.939107529748,0.486236
117.051440966376,0.484418
117.163774403004,0.485788
117.276107839632,0.48289
117.38844127626,0.487026
117.500774712888,0.483628
117.613108149516,0.485472
117.725441586144,0.485182
117.837775022772,0.483654
117.9501084594,0.482468
118.062441896028,0.487053
118.174775332656,0.484365
118.287108769284,0.482916
118.399442205912,0.485103
118.51177564254,0.484919
118.624109079168,0.485129
118.736442515796,0.483707
118.848775952424,0.485156
118.961109389052,0.484602
119.07344282568,0.48426
119.185776262308,0.482916
119.298109698936,0.482179
119.410443135564,0.483575
119.522776572192,0.486104
119.63511000882,0.485656
119.747443445448,0.485525
119.859776882076,0.484181
119.972110318704,0.483944
120.084443755332,0.486341
120.19677719196,0.486499
120.309110628588,0.486368
120.421444065216,0.481836
120.533777501844,0.48563
120.646110938472,0.485156
120.7584443751,0.482416
120.870777811728,0.485129
120.983111248356,0.48642
121.095444684984,0.485604
121.207778121612,0.48426
121.32011155824,0.482442
121.432444994868,0.486236
121.544778431496,0.485445
121.657111868124,0.48613
121.769445304752,0.484602
121.88177874138,0.486895
121.994112178008,0.483522
122.106445614636,0.485077
122.218779051264,0.485814
122.331112487892,0.483496
122.44344592452,0.484049
122.555779361148,0.485024
122.668112797776,0.483364
122.780446234404,0.480598
122.892779671032,0.483232
123.00511310766,0.486183
123.117446544288,0.484576
123.229779980916,0.48476
123.342113417544,0.483285
123.454446854172,0.486868
123.5667802908,0.483628
123.679113727428,0.484734
123.791447164056,0.483865
123.903780600684,0.484971
124.016114037312,0.48476
124.12844747394,0.485946
124.240780910568,0.484813
124.353114347196,0.484919
124.465447783824,0.484207
124.577781220452,0.485261
124.69011465708,0.485735
124.802448093708,0.483786
124.914781530336,0.485129
125.027114966964,0.48455
125.139448403592,0.48426
125.25178184022,0.486078
125.364115276848,0.487263
125.476448713476,0.485762
125.588782150104,0.484497
125.701115586732,0.484655
125.81344902336,0.485525
125.925782459988,0.484286
126.038115896616,0.482705
126.150449333244,0.48621
126.262782769872,0.48123
126.3751162065,0.48592
126.487449643128,0.483101
126.599783079756,0.486104
126.712116516384,0.485129
126.824449953012,0.483496
126.93678338964,0.482705
127.049116826268,0.484576
127.161450262896,0.485577
127.273783699524,0.486104
127.386117136152,0.487105
127.49845057278,0.482969
127.610784009408,0.48426
127.723117446036,0.485498
127.835450882664,0.482073
127.947784319292,0.48563
128.06011775592,0.484998
128.172451192548,0.484945
128.284784629176,0.482442
128.397118065804,0.484734
128.509451502432,0.48621
128.62178493906,0.485972
128.734118375688,0.483311
128.846451812316,0.484339
128.958785248944,0.482416
129.071118685572,0.487896
129.1834521222,0.486341
129.295785558828,0.486921
129.408118995456,0.483443
129.520452432084,0.486157
129.632785868712,0.484602
129.74511930534,0.482126
129.857452741968,0.487316
129.969786178596,0.485314
130.082119615224,0.488976
130.194453051852,0.484313
130.30678648848,0.485314
130.419119925108,0.483443
130.531453361736,0.486104
130.643786798364,0.485498
130.756120234992,0.481652
130.86845367162,0.483759
130.980787108248,0.486051
131.093120544876,0.48534
131.205453981504,0.485024
131.317787418132,0.486051
131.43012085476,0.484444
131.542454291388,0.487
131.654787728016,0.48231
131.767121164644,0.48368
131.879454601272,0.485999
131.9917880379,0.485577
132.104121474528,0.482574
132.216454911156,0.483496
132.328788347784,0.484971
132.441121784412,0.483285
132.55345522104,0.483311
132.665788657668,0.484365
132.778122094296,0.484102
132.890455530924,0.484418
133.002788967552,0.486341
133.11512240418,0.484998
133.227455840808,0.486605
133.339789277436,0.485551
133.452122714064,0.483259
133.564456150692,0.483865
133.67678958732,0.48426
133.789123023948,0.487263
133.901456460576,0.485024
134.013789897204,0.48397
134.126123333832,0.485419
134.23845677046,0.483628
134.350790207088,0.482995
134.463123643716,0.484418
134.575457080344,0.487896
134.687790516972,0.486684
134.8001239536,0.483707
134.912457390228,0.483575
135.024790826856,0.48397
135.137124263484,0.48808
135.249457700112,0.485814
135.36179113674,0.486368
135.474124573368,0.484813
135.586458009996,0.486974
135.698791446624,0.485788
135.811124883252,0.483654
135.92345831988,0.482547
136.035791756508,0.485366
136.148125193136,0.484523
136.260458629764,0.48484
136.372792066392,0.487948
136.48512550302,0.48563
136.597458939648,0.485551
136.709792376276,0.484708
136.822125812904,0.484207
136.934459249532,0.482995
137.04679268616,0.484681
137.159126122788,0.482943
137.271459559416,0.484866
137.383792996044,0.483601
137.496126432672,0.485129
137.6084598693,0.485445
137.720793305928,0.483654
137.833126742556,0.486368
137.945460179184,0.482864
138.057793615812,0.486368
138.17012705244,0.483549
138.282460489068,0.486736
138.394793925696,0.48484
138.507127362324,0.485814
138.619460798952,0.483996
138.73179423558,0.484919
138.844127672208,0.48505
138.956461108836,0.485182
139.068794545464,0.487026
139.181127982092,0.483469
139.29346141872,0.485972
139.405794855348,0.484365
139.518128291976,0.487026
139.630461728604,0.486341
139.742795165232,0.483759
139.85512860186,0.485419
139.967462038488,0.484339
140.079795475116,0.486499
140.192128911744,0.484523
140.304462348372,0.48397
140.416795785,0.485867
140.529129221628,0.484207
140.641462658256,0.48455
140.753796094884,0.484602
140.866129531512,0.485841
140.97846296814,0.485577
141.090796404768,0.484365
141.203129841396,0.484629
141.315463278024,0.484049
141.427796714652,0.486025
141.54013015128,0.48613
141.652463587908,0.482547
141.764797024536,0.483285
141.877130461164,0.48455
141.989463897792,0.485656
142.10179733442,0.483891
142.214130771048,0.483838
142.326464207676,0.484892
142.438797644304,0.484392
142.551131080932,0.486051
142.66346451756,0.48339
142.775797954188,0.486815
142.888131390816,0.483496
143.000464827444,0.484523
143.112798264072,0.484523
143.2251317007,0.48592
143.337465137328,0.486104
143.449798573956,0.481467
143.562132010584,0.485683
143.674465447212,0.485972
143.78679888384,0.484787
143.899132320468,0.484971
144.011465757096,0.48339
144.123799193724,0.482705
144.236132630352,0.484471
144.34846606698,0.485445
144.460799503608,0.484471
144.573132940236,0.487079
144.685466376864,0.484681
144.797799813492,0.484708
144.91013325012,0.483074
145.022466686748,0.485366
145.134800123376,0.486526
145.247133560004,0.48621
145.359466996632,0.486341
145.47180043326,0.482758
145.584133869888,0.486341
145.696467306516,0.48455
145.808800743144,0.483549
145.921134179772,0.48426
146.0334676164,0.484313
146.145801053028,0.483865
146.258134489656,0.484945
146.370467926284,0.484945
146.482801362912,0.485999
146.59513479954,0.48476
146.707468236168,0.484866
146.819801672796,0.48476
146.932135109424,0.486315
147.044468546052,0.483338
147.15680198268,0.483996
147.269135419308,0.487053
147.381468855936,0.485867
147.493802292564,0.486631
147.606135729192,0.485735
147.71846916582,0.485182
147.830802602448,0.484339
147.943136039076,0.484418
148.055469475704,0.485735
148.167802912332,0.484418
148.28013634896,0.484181
148.392469785588,0.486025
148.504803222216,0.485261
148.617136658844,0.48592
148.729470095472,0.483101
148.8418035321,0.487
148.954136968728,0.486025
149.066470405356,0.48613
149.178803841984,0.486552
149.291137278612,0.485208
149.40347071524,0.484655
149.515804151868,0.484813
149.628137588496,0.483944
149.740471025124,0.485156
149.852804461752,0.486394
149.96513789838,0.485287
150.077471335008,0.486315
150.189804771636,0.484471
150.302138208264,0.483786
150.414471644892,0.483417
150.52680508152,0.483917
150.639138518148,0.482916
150.751471954776,0.486842
150.863805391404,0.486078
150.976138828032,0.486842
151.08847226466,0.484154
151.200805701288,0.483206
151.313139137916,0.486394
151.425472574544,0.483364
151.537806011172,0.485656
151.6501394478,0.48758
151.762472884428,0.483417
151.874806321056,0.484418
151.987139757684,0.485709
152.099473194312,0.485762
152.21180663094,0.485814
152.324140067568,0.48455
152.436473504196,0.484892
152.548806940824,0.486736
152.661140377452,0.485683
152.77347381408,0.486447
152.885807250708,0.484708
152.998140687336,0.484866
153.110474123964,0.487079
153.222807560592,0.483259
153.33514099722,0.485024
153.447474433848,0.484234
153.559807870476,0.486526
153.672141307104,0.484787
153.784474743732,0.485999
153.89680818036,0.484919
154.009141616988,0.484181
154.121475053616,0.488607
154.233808490244,0.485656
154.346141926872,0.485841
154.4584753635,0.484049
154.570808800128,0.48318
154.683142236756,0.483285
154.795475673384,0.484365
154.907809110012,0.484892
155.02014254664,0.487316
155.132475983268,0.48592
155.244809419896,0.48426
155.357142856524,0.484023
155.469476293152,0.484365
155.58180972978,0.482943
155.694143166408,0.484102
155.806476603036,0.484892
155.918810039664,0.484602
156.031143476292,0.486183
156.14347691292,0.486025
156.255810349548,0.486789
156.368143786176,0.483232
156.480477222804,0.484971
156.592810659432,0.484392
156.70514409606,0.484998
156.817477532688,0.487711
156.929810969316,0.484392
157.042144405944,0.485287
157.154477842572,0.485972
157.2668112792,0.485129
157.379144715828,0.48613
157.491478152456,0.484919
157.603811589084,0.487158
157.716145025712,0.482179
157.82847846234,0.485999
157.940811898968,0.485287
158.053145335596,0.485393
158.165478772224,0.485656
158.277812208852,0.484681
158.39014564548,0.485999
158.502479082108,0.483048
158.614812518736,0.485419
158.727145955364,0.485814
158.839479391992,0.484813
158.95181282862,0.484339
159.064146265248,0.48505
159.176479701876,0.487079
159.288813138504,0.485604
159.401146575132,0.485156
159.51348001176,0.483654
159.625813448388,0.480756
159.738146885016,0.482943
159.850480321644,0.483601
159.962813758272,0.485525
160.0751471949,0.485999
160.187480631528,0.483022
160.299814068156,0.487105
160.412147504784,0.4826
160.524480941412,0.48368
160.63681437804,0.484813
160.749147814668,0.484892
160.861481251296,0.485103
160.973814687924,0.485287
161.086148124552,0.486104
161.19848156118,0.482152
161.310814997808,0.486447
161.423148434436,0.483338
161.535481871064,0.486157
161.647815307692,0.485893
161.76014874432,0.486631
161.872482180948,0.485656
161.984815617576,0.486341
162.097149054204,0.485287
162.209482490832,0.483812
162.32181592746,0.483311
162.434149364088,0.483812
162.546482800716,0.487527
162.658816237344,0.485287
162.771149673972,0.484023
162.8834831106,0.482284
162.995816547228,0.484919
163.108149983856,0.483917
163.220483420484,0.494377
163.332816857112,0.511818
163.44515029374,0.516376
163.557483730368,0.522041
163.669817166996,0.523753
163.782150603624,0.526888
163.894484040252,0.526177
164.00681747688,0.528074
164.119150913508,0.527573
164.231484350136,0.528311
164.343817786764,0.528495
164.456151223392,0.53084
164.56848466002,0.527363
164.680818096648,0.526625
164.793151533276,0.528917
164.905484969904,0.527494
165.017818406532,0.522963
165.13015184316,0.521092
165.242485279788,0.520328
165.354818716416,0.516482
165.467152153044,0.51411
165.579485589672,0.51058
165.6918190263,0.503651
165.804152462928,0.504072
165.916485899556,0.498645
166.028819336184,0.496853
166.141152772812,0.492006
166.25348620944,0.492032
166.365819646068,0.48837
166.478153082696,0.488396
166.590486519324,0.487975
166.702819955952,0.48729
166.81515339258,0.489134
166.927486829208,0.489635
167.039820265836,0.488212
167.152153702464,0.491215
167.264487139092,0.487843
167.37682057572,0.488133
167.489154012348,0.488212
167.601487448976,0.489424
167.713820885604,0.487659
167.826154322232,0.48945
167.93848775886,0.485683
168.050821195488,0.487132
168.163154632116,0.48779
168.275488068744,0.489029
168.387821505372,0.484681
168.500154942,0.489213
168.612488378628,0.485498
168.724821815256,0.487553
168.837155251884,0.485077
168.949488688512,0.488106
169.06182212514,0.484075
169.174155561768,0.486895
169.286488998396,0.486289
169.398822435024,0.481467
169.511155871652,0.484523
169.62348930828,0.481783
169.735822744908,0.481652
169.848156181536,0.48202
169.960489618164,0.4826
170.072823054792,0.484392
170.18515649142,0.484207
170.297489928048,0.484444
170.409823364676,0.48318
170.522156801304,0.48505
170.634490237932,0.484102
170.74682367456,0.481783
170.859157111188,0.483101
170.971490547816,0.482284
171.083823984444,0.484102
171.196157421072,0.483944
171.3084908577,0.482363
171.420824294328,0.481467
171.533157730956,0.483022
171.645491167584,0.484629
171.757824604212,0.48368
171.87015804084,0.483786
171.982491477468,0.483917
172.094824914096,0.480361
172.207158350724,0.483812
172.319491787352,0.48534
172.43182522398,0.483127
172.544158660608,0.48621
172.656492097236,0.483259
172.768825533864,0.48563
172.881158970492,0.484234
172.99349240712,0.487869
173.105825843748,0.483628
173.218159280376,0.482995
173.330492717004,0.485287
173.442826153632,0.485472
173.55515959026,0.486183
173.667493026888,0.484049
173.779826463516,0.487158
173.892159900144,0.485762
174.004493336772,0.484998
174.1168267734,0.485156
174.229160210028,0.485156
174.341493646656,0.487975
174.453827083284,0.486051
174.566160519912,0.485893
174.67849395654,0.484602
174.790827393168,0.486499
174.903160829796,0.486394
175.015494266424,0.486736
175.127827703052,0.485103
175.24016113968,0.486526
175.352494576308,0.488396
175.464828012936,0.486868
175.577161449564,0.484286
175.689494886192,0.48505
175.80182832282,0.487211
175.914161759448,0.483944
176.026495196076,0.48671
176.138828632704,0.48534
176.251162069332,0.487553
176.36349550596,0.482179
176.475828942588,0.486183
176.588162379216,0.485893
176.700495815844,0.483443
176.812829252472,0.485314
176.9251626891,0.487606
177.037496125728,0.483469
177.149829562356,0.484813
177.262162998984,0.482179
177.374496435612,0.482653
177.48682987224,0.485788
177.599163308868,0.48152
177.711496745496,0.482231
177.823830182124,0.483654
177.936163618752,0.485182
178.04849705538,0.483628
178.160830492008,0.483865
178.273163928636,0.481941
178.385497365264,0.48368
178.497830801892,0.483338
178.61016423852,0.481414
178.722497675148,0.485762
178.834831111776,0.483206
178.947164548404,0.484128
179.059497985032,0.482679
179.17183142166,0.482521
179.284164858288,0.484049
179.396498294916,0.485472
179.508831731544,0.484813
179.621165168172,0.48613
179.7334986048,0.484023
179.845832041428,0.489055
179.958165478056,0.482784
180.070498914684,0.485814
180.182832351312,0.485762
180.29516578794,0.483733
180.407499224568,0.484102
180.519832661196,0.484945
180.632166097824,0.487079
180.744499534452,0.486025
180.85683297108,0.482442
180.969166407708,0.48592
181.081499844336,0.487896
181.193833280964,0.483601
181.306166717592,0.486394
181.41850015422,0.485393
181.530833590848,0.484708
181.643167027476,0.487053
181.755500464104,0.482969
181.867833900732,0.484418
181.98016733736,0.483206
182.092500773988,0.484681
182.204834210616,0.482547
182.317167647244,0.485893
182.429501083872,0.48563
182.5418345205,0.484365
182.654167957128,0.482916
182.766501393756,0.48563
182.878834830384,0.485472
182.991168267012,0.483707
183.10350170364,0.483101
183.215835140268,0.486473
183.328168576896,0.487026
183.440502013524,0.484971
183.552835450152,0.484365
183.66516888678,0.484866
183.777502323408,0.483786
183.889835760036,0.484313
184.002169196664,0.483707
184.114502633292,0.485841
184.22683606992,0.485999
184.339169506548,0.484234
184.451502943176,0.484313
184.563836379804,0.484207
184.676169816432,0.48231
184.78850325306,0.485762
184.900836689688,0.484023
185.013170126316,0.485156
185.125503562944,0.483549
185.237836999572,0.483865
185.3501704362,0.482416
185.462503872828,0.485604
185.574837309456,0.483443
185.687170746084,0.483996
185.799504182712,0.486078
185.91183761934,0.483101
186.024171055968,0.485129
186.136504492596,0.483917
186.248837929224,0.48289
186.361171365852,0.485287
186.47350480248,0.483522
186.585838239108,0.483206
186.698171675736,0.482864
186.810505112364,0.484866
186.922838548992,0.483232
187.03517198562,0.48621
187.147505422248,0.48642
187.259838858876,0.484813
187.372172295504,0.484629
187.484505732132,0.484471
187.59683916876,0.485445
187.709172605388,0.484471
187.821506042016,0.49277
187.933839478644,0.510975
188.046172915272,0.516613
188.1585063519,0.521066
188.270839788528,0.52457
188.383173225156,0.525439
188.495506661784,0.525861
188.607840098412,0.525966
188.72017353504,0.528232
188.832506971668,0.529391
188.944840408296,0.528864
189.057173844924,0.528206
189.169507281552,0.527231
189.28184071818,0.527521
189.394174154808,0.525176
189.506507591436,0.52183
189.618841028064,0.51938
189.731174464692,0.516534
189.84350790132,0.51606
189.955841337948,0.514005
190.068174774576,0.50921
190.180508211204,0.509236
190.292841647832,0.502966
190.40517508446,0.497249
190.517508521088,0.496089
190.629841957716,0.493666
190.742175394344,0.489924
190.854508830972,0.489266
190.9668422676,0.49082
191.079175704228,0.487869
191.191509140856,0.488344
191.303842577484,0.489608
191.416176014112,0.487184
191.52850945074,0.490241
191.640842887368,0.489898
191.753176323996,0.489108
191.865509760624,0.485366
191.977843197252,0.487474
192.09017663388,0.487263
192.202510070508,0.48621
192.314843507136,0.488844
192.427176943764,0.488238
192.539510380392,0.487738
192.65184381702,0.487843
192.764177253648,0.487263
192.876510690276,0.487632
192.988844126904,0.486289
193.101177563532,0.488159
193.21351100016,0.487474
193.325844436788,0.487553
193.438177873416,0.483232
193.550511310044,0.48476
193.662844746672,0.484418
193.7751781833,0.485735
193.887511619928,0.485577
193.999845056556,0.48484
194.112178493184,0.484945
194.224511929812,0.482337
194.33684536644,0.483443
194.449178803068,0.485156
194.561512239696,0.482442
194.673845676324,0.480361
194.786179112952,0.483654
194.89851254958,0.483522
195.010845986208,0.483074
195.123179422836,0.484602
195.235512859464,0.481467
195.347846296092,0.48426
195.46017973272,0.483364
195.572513169348,0.4777
195.684846605976,0.481125
195.797180042604,0.484866
195.909513479232,0.483285
196.02184691586,0.480993
196.134180352488,0.484576
196.246513789116,0.482073
196.358847225744,0.480545
196.471180662372,0.487132
196.583514099,0.484207
196.695847535628,0.484998
196.808180972256,0.483733
196.920514408884,0.485235
197.032847845512,0.484787
197.14518128214,0.48563
197.257514718768,0.485235
197.369848155396,0.483628
197.482181592024,0.483153
197.594515028652,0.486868
197.70684846528,0.484576
197.819181901908,0.487948
197.931515338536,0.485946
198.043848775164,0.487369
198.156182211792,0.487
198.26851564842,0.487659
198.380849085048,0.485604
198.493182521676,0.484787
198.605515958304,0.486078
198.717849394932,0.485287
198.83018283156,0.486736
198.942516268188,0.486526
199.054849704816,0.488159
199.167183141444,0.484128
199.279516578072,0.486394
199.3918500147,0.488185
199.504183451328,0.487764
199.616516887956,0.489108
199.728850324584,0.486341
199.841183761212,0.487158
199.95351719784,0.485525
200.065850634468,0.484102
200.178184071096,0.485551
200.290517507724,0.485314
200.402850944352,0.488212
200.51518438098,0.483891
200.627517817608,0.483522
200.739851254236,0.486183
200.852184690864,0.485788
200.964518127492,0.484998
201.07685156412,0.483206
201.189185000748,0.486526
201.301518437376,0.48397
201.413851874004,0.48534
201.526185310632,0.483048
201.63851874726,0.483838
201.750852183888,0.483338
201.863185620516,0.483891
201.975519057144,0.483707
202.087852493772,0.486051
202.2001859304,0.484971
202.312519367028,0.484471
202.424852803656,0.482995
202.537186240284,0.485525
202.649519676912,0.482626
202.76185311354,0.48426
202.874186550168,0.483469
202.986519986796,0.482574
203.098853423424,0.484418
203.211186860052,0.483417
203.32352029668,0.483259
203.435853733308,0.485129
203.548187169936,0.485577
203.660520606564,0.483575
203.772854043192,0.486157
203.88518747982,0.48563
203.997520916448,0.482758
204.109854353076,0.482574
204.222187789704,0.483232
204.334521226332,0.484049
204.44685466296,0.484207
204.559188099588,0.48318
204.671521536216,0.483891
204.783854972844,0.48231
204.896188409472,0.486736
205.0085218461,0.485867
205.120855282728,0.484444
205.233188719356,0.488185
205.345522155984,0.483206
205.457855592612,0.485656
205.57018902924,0.487896
205.682522465868,0.48455
205.794855902496,0.486631
205.907189339124,0.485551
206.019522775752,0.486051
206.13185621238,0.486447
206.244189649008,0.486315
206.356523085636,0.486157
206.468856522264,0.486289
206.581189958892,0.485287
206.69352339552,0.484629
206.805856832148,0.483838
206.918190268776,0.485103
207.030523705404,0.485525
207.142857142032,0.482837
207.25519057866,0.48484
207.367524015288,0.484392
207.479857451916,0.482416
207.592190888544,0.484734
207.704524325172,0.483628
207.8168577618,0.484655
207.929191198428,0.48729
208.041524635056,0.485551
208.153858071684,0.483996
208.266191508312,0.484681
208.37852494494,0.485156
208.490858381568,0.483654
208.603191818196,0.484708
208.715525254824,0.482547
208.827858691452,0.484602
208.94019212808,0.484365
209.052525564708,0.484708
209.164859001336,0.482811
209.277192437964,0.484471
209.389525874592,0.4826
209.50185931122,0.484497
209.614192747848,0.485577
209.726526184476,0.483838
209.838859621104,0.48505
209.951193057732,0.485498
210.06352649436,0.483101
210.175859930988,0.48563
210.288193367616,0.482811
210.400526804244,0.48368
210.512860240872,0.482653
210.6251936775,0.482653
210.737527114128,0.484971
210.849860550756,0.486289
210.962193987384,0.484128
211.074527424012,0.484971
211.18686086064,0.485656
211.299194297268,0.484602
211.411527733896,0.483074
211.523861170524,0.483575
211.636194607152,0.482179
211.74852804378,0.486842
211.860861480408,0.484998
211.973194917036,0.482337
212.085528353664,0.48339
212.197861790292,0.487105
212.31019522692,0.486447
212.422528663548,0.504705
212.534862100176,0.515006
212.647195536804,0.520433
212.759528973432,0.524728
212.87186241006,0.522172
212.984195846688,0.522752
213.096529283316,0.52486
213.208862719944,0.526599
213.321196156572,0.529075
213.4335295932,0.527547
213.545863029828,0.526388
213.658196466456,0.526098
213.770529903084,0.526572
213.882863339712,0.524702
213.99519677634,0.522146
214.107530212968,0.521198
214.219863649596,0.519775
214.332197086224,0.520249
214.444530522852,0.514558
214.55686395948,0.512371
214.669197396108,0.511713
214.781530832736,0.506312
214.893864269364,0.504309
215.006197705992,0.499962
215.11853114262,0.494272
215.230864579248,0.494219
215.343198015876,0.492006
215.455531452504,0.487869
215.567864889132,0.488106
215.68019832576,0.488396
215.792531762388,0.489977
215.904865199016,0.487922
216.017198635644,0.486868
216.129532072272,0.484286
216.2418655089,0.488686
216.354198945528,0.488818
216.466532382156,0.489055
216.578865818784,0.486895
216.691199255412,0.48866
216.80353269204,0.488791
216.915866128668,0.484734
217.028199565296,0.48621
217.140533001924,0.487132
217.252866438552,0.488607
217.36519987518,0.48613
217.477533311808,0.488686
217.589866748436,0.485472
217.702200185064,0.48476
217.814533621692,0.484681
217.92686705832,0.485498
218.039200494948,0.484523
218.151533931576,0.486078
218.263867368204,0.485261
218.376200804832,0.484681
218.48853424146,0.483786
218.600867678088,0.48339
218.713201114716,0.484629
218.825534551344,0.480387
218.937867987972,0.483654
219.0502014246,0.484181
219.162534861228,0.482073
219.274868297856,0.483443
219.387201734484,0.482837
219.499535171112,0.480782
219.61186860774,0.482126
219.724202044368,0.48339
219.836535480996,0.481625
219.948868917624,0.484154
220.061202354252,0.482653
220.17353579088,0.481414
220.285869227508,0.484629
220.398202664136,0.482969
220.510536100764,0.483812
220.622869537392,0.48426
220.73520297402,0.485287
220.847536410648,0.481994
220.959869847276,0.482152
221.072203283904,0.484392
221.184536720532,0.48289
221.29687015716,0.483127
221.409203593788,0.483865
221.521537030416,0.484734
221.633870467044,0.484787
221.746203903672,0.483417
221.8585373403,0.485419
221.970870776928,0.485208
222.083204213556,0.48563
222.195537650184,0.485024
222.307871086812,0.482837
222.42020452344,0.486736
222.532537960068,0.486236
222.644871396696,0.485577
222.757204833324,0.484629
222.869538269952,0.485841
222.98187170658,0.486236
223.094205143208,0.485208
223.206538579836,0.483917
223.318872016464,0.485893
223.431205453092,0.486499
223.54353888972,0.488001
223.655872326348,0.487184
223.768205762976,0.484365
223.880539199604,0.486025
223.992872636232,0.485551
224.10520607286,0.487659
224.217539509488,0.485366
224.329872946116,0.487211
224.442206382744,0.486051
224.554539819372,0.484602
224.666873256,0.48642
224.779206692628,0.487105
224.891540129256,0.484471
225.003873565884,0.48592
225.116207002512,0.484075
225.22854043914,0.484444
225.340873875768,0.482495
225.453207312396,0.485735
225.565540749024,0.485867
225.677874185652,0.483259
225.79020762228,0.484971
225.902541058908,0.484075
226.014874495536,0.48671
226.127207932164,0.482574
226.239541368792,0.486315
226.35187480542,0.485129
226.464208242048,0.482732
226.576541678676,0.482758
226.688875115304,0.484102
226.801208551932,0.48202
226.91354198856,0.483628
227.025875425188,0.482521
227.138208861816,0.48318
227.250542298444,0.483469
227.362875735072,0.485656
227.4752091717,0.483206
227.587542608328,0.482995
227.699876044956,0.482047
227.812209481584,0.484418
227.924542918212,0.483733
228.03687635484,0.486552
228.149209791468,0.484655
228.261543228096,0.484075
228.373876664724,0.483338
228.486210101352,0.482179
228.59854353798,0.482231
228.710876974608,0.48455
228.823210411236,0.482732
228.935543847864,0.486315
229.047877284492,0.485762
229.16021072112,0.48397
229.272544157748,0.484418
229.384877594376,0.48368
229.497211031004,0.48592
229.609544467632,0.483206
229.72187790426,0.486631
229.834211340888,0.485103
229.946544777516,0.483759
230.058878214144,0.486763
230.171211650772,0.484892
230.2835450874,0.485129
230.395878524028,0.485287
230.508211960656,0.485208
230.620545397284,0.485656
230.732878833912,0.487211
230.84521227054,0.485445
230.957545707168,0.487869
231.069879143796,0.484181
231.182212580424,0.484234
231.294546017052,0.484787
231.40687945368,0.48202
231.519212890308,0.483206
231.631546326936,0.48368
231.743879763564,0.484892
231.856213200192,0.486552
231.96854663682,0.485366
232.080880073448,0.48613
232.193213510076,0.484734
232.305546946704,0.485999
232.417880383332,0.483364
232.53021381996,0.484181
232.642547256588,0.484734
232.754880693216,0.481704
232.867214129844,0.48534
232.979547566472,0.483601
233.0918810031,0.485525
233.204214439728,0.485656
233.316547876356,0.485156
233.428881312984,0.48152
233.541214749612,0.486447
233.65354818624,0.485604
233.765881622868,0.484892
233.878215059496,0.48642
233.990548496124,0.483944
234.102881932752,0.481968
234.21521536938,0.48426
234.327548806008,0.485709
234.439882242636,0.48339
234.552215679264,0.48455
234.664549115892,0.484971
234.77688255252,0.482995
234.889215989148,0.486526
235.001549425776,0.481098
235.113882862404,0.482653
235.226216299032,0.484497
235.33854973566,0.48534
235.450883172288,0.485577
235.563216608916,0.48534
235.675550045544,0.484655
235.787883482172,0.483707
235.9002169188,0.484181
236.012550355428,0.483232
236.124883792056,0.483838
236.237217228684,0.484365
236.349550665312,0.483601
236.46188410194,0.484023
236.574217538568,0.484998
236.686550975196,0.485024
236.798884411824,0.482099
236.911217848452,0.483285
237.02355128508,0.485261
237.135884721708,0.486368
237.248218158336,0.483891
237.360551594964,0.488291
237.472885031592,0.483786
237.58521846822,0.482758
237.697551904848,0.486526
237.809885341476,0.484734
237.922218778104,0.483206
238.034552214732,0.486157
238.14688565136,0.485472
238.259219087988,0.486473
238.371552524616,0.485156
238.483885961244,0.484207
238.596219397872,0.481731
238.7085528345,0.486394
238.820886271128,0.483786
238.933219707756,0.483733
239.045553144384,0.483575
239.157886581012,0.484866
239.27022001764,0.484866
239.382553454268,0.48729
239.494886890896,0.485841
239.607220327524,0.484365
239.719553764152,0.486789
239.83188720078,0.483259
239.944220637408,0.48505
240.056554074036,0.483153
240.168887510664,0.486104
240.281220947292,0.482205
240.39355438392,0.484418
240.505887820548,0.484471
240.618221257176,0.48563
240.730554693804,0.486578
240.842888130432,0.485814
240.95522156706,0.484444
241.067555003688,0.48505
241.179888440316,0.485235
241.292221876944,0.482205
241.404555313572,0.485709
241.5168887502,0.482073
241.629222186828,0.484576
241.741555623456,0.483733
241.853889060084,0.485814
241.966222496712,0.48318
242.07855593334,0.481941
242.190889369968,0.485498
242.303222806596,0.48339
242.415556243224,0.484339
242.527889679852,0.482416
242.64022311648,0.482626
242.752556553108,0.483259
242.864889989736,0.482995
242.977223426364,0.482969
243.089556862992,0.482969
243.20189029962,0.487711
243.314223736248,0.484523
243.426557172876,0.486974
243.538890609504,0.486552
243.651224046132,0.48758
243.76355748276,0.482653
243.875890919388,0.486447
243.988224356016,0.483364
244.100557792644,0.482205
244.212891229272,0.485525
244.3252246659,0.484102
244.437558102528,0.483917
244.549891539156,0.483575
244.662224975784,0.482837
244.774558412412,0.483786
244.88689184904,0.486526
244.999225285668,0.484207
245.111558722296,0.482258
245.223892158924,0.484286
245.336225595552,0.485999
245.44855903218,0.483944
245.560892468808,0.485156
245.673225905436,0.485314
245.785559342064,0.487448
245.897892778692,0.484681
246.01022621532,0.486104
246.122559651948,0.488317
246.234893088576,0.484207
246.347226525204,0.484313
246.459559961832,0.485129
246.57189339846,0.484497
246.684226835088,0.485445
246.796560271716,0.484998
246.908893708344,0.487053
247.021227144972,0.48563
247.1335605816,0.482969
247.245894018228,0.485525
247.358227454856,0.48505
247.470560891484,0.485551
247.582894328112,0.482679
247.69522776474,0.485445
247.807561201368,0.483496
247.919894637996,0.485314
248.032228074624,0.484497
248.144561511252,0.485525
248.25689494788,0.484523
248.369228384508,0.483944
248.481561821136,0.486526
248.593895257764,0.484471
248.706228694392,0.487
248.81856213102,0.48426
248.930895567648,0.483786
249.043229004276,0.485314
249.155562440904,0.483812
249.267895877532,0.483074
249.38022931416,0.48339
249.492562750788,0.482521
249.604896187416,0.481783
249.717229624044,0.483074
249.829563060672,0.483786
249.9418964973,0.484813
250.054229933928,0.485182
250.166563370556,0.485445
250.278896807184,0.48671
250.391230243812,0.482811
250.50356368044,0.483417
250.615897117068,0.485946
250.728230553696,0.483996
250.840563990324,0.48455
250.952897426952,0.484708
251.06523086358,0.483101
251.177564300208,0.483628
251.289897736836,0.48339
251.402231173464,0.485683
251.514564610092,0.485551
251.62689804672,0.484128
251.739231483348,0.487105
251.851564919976,0.485077
251.963898356604,0.485762
252.076231793232,0.481309
252.18856522986,0.48476
252.300898666488,0.484234
252.413232103116,0.484523
252.525565539744,0.485129
252.637898976372,0.48397
252.750232413,0.48368
252.862565849628,0.485261
252.974899286256,0.483522
253.087232722884,0.483206
253.199566159512,0.48563
253.31189959614,0.484102
253.424233032768,0.483364
253.536566469396,0.485656
253.648899906024,0.481309
253.761233342652,0.48563
253.87356677928,0.485024
253.985900215908,0.482152
254.098233652536,0.485999
254.210567089164,0.484392
254.322900525792,0.486025
254.43523396242,0.486868
254.547567399048,0.48563
254.659900835676,0.486183
254.772234272304,0.482916
254.884567708932,0.484313
254.99690114556,0.4826
255.109234582188,0.485498
255.221568018816,0.483996
255.333901455444,0.48484
255.446234892072,0.481941
255.5585683287,0.484207
255.670901765328,0.483443
255.783235201956,0.484365
255.895568638584,0.484787
256.007902075212,0.48621
256.12023551184,0.483654
256.232568948468,0.484971
256.344902385096,0.48505
256.457235821724,0.485999
256.569569258352,0.484392
256.68190269498,0.4826
256.794236131608,0.484866
256.906569568236,0.484655
257.018903004864,0.48563
257.131236441492,0.48534
257.24356987812,0.485683
257.355903314748,0.483469
257.468236751376,0.484023
257.580570188004,0.48339
257.692903624632,0.484075
257.80523706126,0.484023
257.917570497888,0.483628
258.029903934516,0.483417
258.142237371144,0.48289
258.254570807772,0.482653
258.3669042444,0.484576
258.479237681028,0.483786
258.591571117656,0.486605
258.703904554284,0.484523
258.816237990912,0.485946
258.92857142754,0.481889
259.040904864168,0.482916
259.153238300796,0.484787
259.265571737424,0.482389
259.377905174052,0.483074
259.49023861068,0.485656
259.602572047308,0.487632
259.714905483936,0.483838
259.827238920564,0.485551
259.939572357192,0.485814
260.05190579382,0.485156
260.164239230448,0.486262
260.276572667076,0.484471
260.388906103704,0.485656
260.501239540332,0.486315
260.61357297696,0.484075
260.725906413588,0.48318
260.838239850216,0.485525
260.950573286844,0.485419
261.062906723472,0.482916
261.1752401601,0.483153
261.287573596728,0.485156
261.399907033356,0.48455
261.512240469984,0.485156
261.624573906612,0.483022
261.73690734324,0.483259
261.849240779868,0.485867
261.961574216496,0.483285
262.073907653124,0.48592
262.186241089752,0.486763
262.29857452638,0.484813
262.410907963008,0.484339
262.523241399636,0.487922
262.635574836264,0.483127
262.747908272892,0.485261
262.86024170952,0.485129
262.972575146148,0.484075
263.084908582776,0.486921
263.197242019404,0.484471
263.309575456032,0.48621
263.42190889266,0.483891
263.534242329288,0.484154
263.646575765916,0.486368
263.758909202544,0.483364
263.871242639172,0.483338
263.9835760758,0.48476
264.095909512428,0.484971
264.208242949056,0.48368
264.320576385684,0.48563
264.432909822312,0.485972
264.54524325894,0.484576
264.657576695568,0.484418
264.769910132196,0.484629
264.882243568824,0.484234
264.994577005452,0.484813
265.10691044208,0.484892
265.219243878708,0.483944
265.331577315336,0.484629
265.443910751964,0.483996
265.556244188592,0.484102
265.66857762522,0.487184
265.780911061848,0.485867
265.893244498476,0.485604
266.005577935104,0.485735
266.117911371732,0.482837
266.23024480836,0.484708
266.342578244988,0.486262
266.454911681616,0.486763
266.567245118244,0.481678
266.679578554872,0.486736
266.7919119915,0.483707
266.904245428128,0.484576
267.016578864756,0.482574
267.128912301384,0.4826
267.241245738012,0.483259
267.35357917464,0.485287
267.465912611268,0.48318
267.578246047896,0.483944
267.690579484524,0.484286
267.802912921152,0.483944
267.91524635778,0.482732
268.027579794408,0.483838
268.139913231036,0.483601
268.252246667664,0.482758
268.364580104292,0.48455
268.47691354092,0.482337
268.589246977548,0.482864
268.701580414176,0.484971
268.813913850804,0.484602
268.926247287432,0.483074
269.03858072406,0.483259
269.150914160688,0.483759
269.263247597316,0.48505
269.375581033944,0.484866
269.487914470572,0.485287
269.6002479072,0.48318
269.712581343828,0.483469
269.824914780456,0.486815
269.937248217084,0.486236
270.049581653712,0.483917
270.16191509034,0.486815
270.274248526968,0.483812
270.386581963596,0.483733
270.498915400224,0.485814
270.611248836852,0.484866
270.72358227348,0.48152
270.835915710108,0.485445
270.948249146736,0.482442
271.060582583364,0.485235
271.172916019992,0.486526
271.28524945662,0.484444
271.397582893248,0.483654
271.509916329876,0.485999
271.622249766504,0.483285
271.734583203132,0.485604
271.84691663976,0.483469
271.959250076388,0.482179
272.071583513016,0.483707
272.183916949644,0.48426
272.296250386272,0.485445
272.4085838229,0.483522
272.520917259528,0.483311
272.633250696156,0.48484
272.745584132784,0.483601
272.857917569412,0.487211
272.97025100604,0.483469
273.082584442668,0.484313
273.194917879296,0.483786
273.307251315924,0.486051
273.419584752552,0.485156
273.53191818918,0.484234
273.644251625808,0.485893
273.756585062436,0.486183
273.868918499064,0.488554
273.981251935692,0.485129
274.09358537232,0.486473
274.205918808948,0.487
274.318252245576,0.483575
274.430585682204,0.484181
274.542919118832,0.484602
274.65525255546,0.484234
274.767585992088,0.484339
274.879919428716,0.48426
274.992252865344,0.485261
275.104586301972,0.484892
275.2169197386,0.481862
275.329253175228,0.48397
275.441586611856,0.483127
275.553920048484,0.486157
275.666253485112,0.485077
275.77858692174,0.481862
275.890920358368,0.485156
276.003253794996,0.484023
276.115587231624,0.48368
276.227920668252,0.485156
276.34025410488,0.482916
276.452587541508,0.482179
276.564920978136,0.484128
276.677254414764,0.483865
276.789587851392,0.48505
276.90192128802,0.48484
277.014254724648,0.48613
277.126588161276,0.485841
277.238921597904,0.484023
277.351255034532,0.484207
277.46358847116,0.482811
277.575921907788,0.48318
277.688255344416,0.483707
277.800588781044,0.484023
277.912922217672,0.48368
278.0252556543,0.483996
278.137589090928,0.486473
278.249922527556,0.482521
278.362255964184,0.48339
278.474589400812,0.486236
278.58692283744,0.483022
278.699256274068,0.485472
278.811589710696,0.484576
278.923923147324,0.484392
279.036256583952,0.481309
279.14859002058,0.485287
279.260923457208,0.483786
279.373256893836,0.486236
279.485590330464,0.48505
279.597923767092,0.483101
279.71025720372,0.485314
279.822590640348,0.485814
279.934924076976,0.483364
280.047257513604,0.481414
280.159590950232,0.486078
280.27192438686,0.483601
280.384257823488,0.484128
280.496591260116,0.484655
280.608924696744,0.485762
280.721258133372,0.485946
280.83359157,0.484602
280.945925006628,0.483022
281.058258443256,0.482995
281.170591879884,0.48397
281.282925316512,0.487606
281.39525875314,0.483443
281.507592189768,0.484681
281.619925626396,0.485946
281.732259063024,0.484286
281.844592499652,0.484866
281.95692593628,0.482784
282.069259372908,0.486368
282.181592809536,0.482916
282.293926246164,0.48455
282.406259682792,0.485024
282.51859311942,0.483601
282.630926556048,0.483865
282.743259992676,0.487606
282.855593429304,0.486552
282.967926865932,0.487053
283.08026030256,0.484444
283.192593739188,0.483654
283.304927175816,0.487237
283.417260612444,0.482152
283.529594049072,0.484418
283.6419274857,0.483074
283.754260922328,0.484576
283.866594358956,0.48534
283.978927795584,0.482916
284.091261232212,0.484286
284.20359466884,0.483048
284.315928105468,0.48621
284.428261542096,0.483522
284.540594978724,0.484523
284.652928415352,0.485129
284.76526185198,0.485472
284.877595288608,0.483259
284.989928725236,0.482705
285.102262161864,0.484971
285.214595598492,0.484787
285.32692903512,0.48484
285.439262471748,0.484102
285.551595908376,0.481704
285.663929345004,0.484444
285.776262781632,0.48505
285.88859621826,0.486157
286.000929654888,0.48318
286.113263091516,0.484919
286.225596528144,0.482732
286.337929964772,0.484418
286.4502634014,0.484154
286.562596838028,0.484392
286.674930274656,0.483496
286.787263711284,0.483496
286.899597147912,0.483733
287.01193058454,0.482653
287.124264021168,0.484497
287.236597457796,0.487105
287.348930894424,0.485129
287.461264331052,0.48534
287.57359776768,0.484576
287.685931204308,0.486552
287.798264640936,0.485709
287.910598077564,0.485762
288.022931514192,0.484787
288.13526495082,0.482574
288.247598387448,0.484313
288.359931824076,0.485735
288.472265260704,0.484629
288.584598697332,0.48484
288.69693213396,0.483759
288.809265570588,0.485314
288.921599007216,0.484655
289.033932443844,0.482468
289.146265880472,0.48426
289.2585993171,0.484602
289.370932753728,0.487316
289.483266190356,0.483338
289.595599626984,0.482442
289.707933063612,0.481652
289.82026650024,0.486552
289.932599936868,0.482152
290.044933373496,0.485445
290.157266810124,0.484523
290.269600246752,0.484075
290.38193368338,0.484286
290.494267120008,0.484813
290.606600556636,0.483285
290.718933993264,0.484154
290.831267429892,0.485972
290.94360086652,0.484497
291.055934303148,0.484023
291.168267739776,0.481731
291.280601176404,0.486763
291.392934613032,0.484919
291.50526804966,0.48534
291.617601486288,0.48289
291.729934922916,0.484234
291.842268359544,0.483364
291.954601796172,0.484866
292.0669352328,0.482626
292.179268669428,0.485156
292.291602106056,0.48563
292.403935542684,0.486815
292.516268979312,0.481915
292.62860241594,0.485551
292.740935852568,0.482442
292.853269289196,0.483206
292.965602725824,0.484286
293.077936162452,0.485445
293.19026959908,0.483812
293.302603035708,0.486447
293.414936472336,0.484128
293.527269908964,0.484576
293.639603345592,0.484892
293.75193678222,0.48505
293.864270218848,0.48318
293.976603655476,0.484576
294.088937092104,0.484813
294.201270528732,0.485841
294.31360396536,0.485972
294.425937401988,0.485762
294.538270838616,0.481573
294.650604275244,0.483996
294.762937711872,0.485287
294.8752711485,0.483917
294.987604585128,0.484602
295.099938021756,0.484919
295.212271458384,0.48123
295.324604895012,0.48289
295.43693833164,0.484444
295.549271768268,0.486552
295.661605204896,0.481599
295.773938641524,0.483733
295.886272078152,0.485999
295.99860551478,0.484471
296.110938951408,0.487
296.223272388036,0.486578
296.335605824664,0.48534
296.447939261292,0.486157
296.56027269792,0.484154
296.672606134548,0.485472
296.784939571176,0.486183
296.897273007804,0.485077
297.009606444432,0.483022
297.12193988106,0.48837
297.234273317688,0.484497
297.346606754316,0.487369
297.458940190944,0.484181
297.571273627572,0.484154
297.6836070642,0.482679
297.795940500828,0.485551
297.908273937456,0.483417
298.020607374084,0.483022
298.132940810712,0.488106
298.24527424734,0.486368
298.357607683968,0.487922
298.469941120596,0.485841
298.582274557224,0.484813
298.694607993852,0.483654
298.80694143048,0.485709
298.919274867108,0.483575
299.031608303736,0.48455
299.143941740364,0.483654
299.256275176992,0.484049
299.36860861362,0.485287
299.480942050248,0.485024
299.593275486876,0.485445
299.705608923504,0.483101
299.817942360132,0.485735
299.93027579676,0.484444
300.042609233388,0.483549
300.154942670016,0.484181
300.267276106644,0.484523
300.379609543272,0.487606
300.4919429799,0.48368
300.604276416528,0.485366
300.716609853156,0.483996
300.828943289784,0.485024
300.941276726412,0.483153
301.05361016304,0.485103
301.165943599668,0.485709
301.278277036296,0.483311
301.390610472924,0.484286
301.502943909552,0.4826
301.61527734618,0.485024
301.727610782808,0.48484
301.839944219436,0.483838
301.952277656064,0.483996
302.064611092692,0.485867
302.17694452932,0.483074
302.289277965948,0.484734
302.401611402576,0.484207
302.513944839204,0.483996
302.626278275832,0.483944
302.73861171246,0.483496
302.850945149088,0.485683
302.963278585716,0.483707
303.075612022344,0.484286
303.187945458972,0.483101
303.3002788956,0.487105
303.412612332228,0.483048
303.524945768856,0.484602
303.637279205484,0.483628
303.749612642112,0.485024
303.86194607874,0.482864
303.974279515368,0.484418
304.086612951996,0.484497
304.198946388624,0.483101
304.311279825252,0.484945
304.42361326188,0.483628
304.535946698508,0.485577
304.648280135136,0.482231
304.760613571764,0.487079
304.872947008392,0.487659
304.98528044502,0.484945
305.097613881648,0.485893
305.209947318276,0.48592
305.322280754904,0.487448
305.434614191532,0.482705
305.54694762816,0.484734
305.659281064788,0.482574
305.771614501416,0.486368
305.883947938044,0.487474
305.996281374672,0.483891
306.1086148113,0.485129
306.220948247928,0.48231
306.333281684556,0.485393
306.445615121184,0.48426
306.557948557812,0.483891
306.67028199444,0.486578
306.782615431068,0.486526
306.894948867696,0.484866
307.007282304324,0.484497
307.119615740952,0.484576
307.23194917758,0.48592
307.344282614208,0.485683
307.456616050836,0.483206
307.568949487464,0.483759
307.681282924092,0.484313
307.79361636072,0.485182
307.905949797348,0.48181
308.018283233976,0.483364
308.130616670604,0.482943
308.242950107232,0.481994
308.35528354386,0.486051
308.467616980488,0.482626
308.579950417116,0.486236
308.692283853744,0.483575
308.804617290372,0.483601
308.916950727,0.482969
309.029284163628,0.485472
309.141617600256,0.483759
309.253951036884,0.484181
309.366284473512,0.48202
309.47861791014,0.483022
309.590951346768,0.483153
309.703284783396,0.483101
309.815618220024,0.483601
309.927951656652,0.485972
310.04028509328,0.484919
310.152618529908,0.483549
310.264951966536,0.484734
310.377285403164,0.484392
310.489618839792,0.484523
310.60195227642,0.482363
310.714285713048,0.483074
310.826619149676,0.48563
310.938952586304,0.484708
311.051286022932,0.484523
311.16361945956,0.484576
311.275952896188,0.485972
311.388286332816,0.484708
311.500619769444,0.482521
311.612953206072,0.483232
311.7252866427,0.482837
311.837620079328,0.485393
311.949953515956,0.485472
312.062286952584,0.482626
312.174620389212,0.484075
312.28695382584,0.487606
312.399287262468,0.481283
312.511620699096,0.484497
312.623954135724,0.483654
312.736287572352,0.485999
312.84862100898,0.484339
312.960954445608,0.483549
313.073287882236,0.486262
313.185621318864,0.484734
313.297954755492,0.487079
313.41028819212,0.486051
313.522621628748,0.485182
313.634955065376,0.483944
313.747288502004,0.487132
313.859621938632,0.48505
313.97195537526,0.483759
314.084288811888,0.487395
314.196622248516,0.486895
314.308955685144,0.48621
314.421289121772,0.484787
314.5336225584,0.48231
314.645955995028,0.483153
314.758289431656,0.4826
314.870622868284,0.485129
314.982956304912,0.484681
315.09528974154,0.484471
315.207623178168,0.48505
315.319956614796,0.484734
315.432290051424,0.484181
315.544623488052,0.484945
315.65695692468,0.484234
315.769290361308,0.484128
315.881623797936,0.484919
315.993957234564,0.484681
316.106290671192,0.48592
316.21862410782,0.484655
316.330957544448,0.483996
316.443290981076,0.486183
316.555624417704,0.482468
316.667957854332,0.484286
316.78029129096,0.483891
316.892624727588,0.483311
317.004958164216,0.485077
317.117291600844,0.484154
317.229625037472,0.4875
317.3419584741,0.486157
317.454291910728,0.48671
317.566625347356,0.483707
317.678958783984,0.483944
317.791292220612,0.482758
317.90362565724,0.483259
318.015959093868,0.485103
318.128292530496,0.483601
318.240625967124,0.485709
318.352959403752,0.486684
318.46529284038,0.483311
318.577626277008,0.484023
318.689959713636,0.483549
318.802293150264,0.486289
318.914626586892,0.484998
319.02696002352,0.484945
319.139293460148,0.486104
319.251626896776,0.484286
319.363960333404,0.486315
319.476293770032,0.483865
319.58862720666,0.486552
319.700960643288,0.484365
319.813294079916,0.485788
319.925627516544,0.485419
320.037960953172,0.485024
320.1502943898,0.48484
320.262627826428,0.48866
320.374961263056,0.484787
320.487294699684,0.484813
320.599628136312,0.485841
320.71196157294,0.484602
320.824295009568,0.486315
320.936628446196,0.484392
321.048961882824,0.485735
321.161295319452,0.485077
321.27362875608,0.485445
321.385962192708,0.482837
321.498295629336,0.48534
321.610629065964,0.485366
321.722962502592,0.483812
321.83529593922,0.484234
321.947629375848,0.48484
322.059962812476,0.486289
322.172296249104,0.48534
322.284629685732,0.484418
322.39696312236,0.48621
322.509296558988,0.485419
322.621629995616,0.484892
322.733963432244,0.482864
322.846296868872,0.484339
322.9586303055,0.484207
323.070963742128,0.48729
323.183297178756,0.487263
323.295630615384,0.484523
323.407964052012,0.485419
323.52029748864,0.484128
323.632630925268,0.484075
323.744964361896,0.486447
323.857297798524,0.484234
323.969631235152,0.483469
324.08196467178,0.485709
324.194298108408,0.486183
324.306631545036,0.483707
324.418964981664,0.486104
324.531298418292,0.486104
324.64363185492,0.483759
324.755965291548,0.485788
324.868298728176,0.486657
324.980632164804,0.483996
325.092965601432,0.486236
325.20529903806,0.483549
325.317632474688,0.484181
325.429965911316,0.484392
325.542299347944,0.48368
325.654632784572,0.486578
325.7669662212,0.48455
325.879299657828,0.484313
325.991633094456,0.483338
326.103966531084,0.485525
326.216299967712,0.484945
326.32863340434,0.48621
326.440966840968,0.48484
326.553300277596,0.484866
326.665633714224,0.484602
326.777967150852,0.484181
326.89030058748,0.483311
327.002634024108,0.482547
327.114967460736,0.484286
327.227300897364,0.485366
327.339634333992,0.487896
327.45196777062,0.483074
327.564301207248,0.48563
327.676634643876,0.488291
327.788968080504,0.487079
327.901301517132,0.485683
328.01363495376,0.485261
328.125968390388,0.484128
328.238301827016,0.484023
328.350635263644,0.482969
328.462968700272,0.48476
328.5753021369,0.488027
328.687635573528,0.482758
328.799969010156,0.483786
328.912302446784,0.483549
329.024635883412,0.484102
329.13696932004,0.48368
329.249302756668,0.485445
329.361636193296,0.485841
329.473969629924,0.484313
329.586303066552,0.48621
329.69863650318,0.483338
329.810969939808,0.484444
329.923303376436,0.486631
330.035636813064,0.485287
330.147970249692,0.485393
330.26030368632,0.485208
330.372637122948,0.48397
330.484970559576,0.483206
330.597303996204,0.485287
330.709637432832,0.48426
330.82197086946,0.483522
330.934304306088,0.485366
331.046637742716,0.48613
331.158971179344,0.482837
331.271304615972,0.484471
331.3836380526,0.486815
331.495971489228,0.484734
331.608304925856,0.484787
331.720638362484,0.484444
331.832971799112,0.484787
331.94530523574,0.484998
332.057638672368,0.483549
332.169972108996,0.482732
332.282305545624,0.487342
332.394638982252,0.48476
332.50697241888,0.483865
332.619305855508,0.48729
332.731639292136,0.482258
332.843972728764,0.484471
332.956306165392,0.483364
333.06863960202,0.485366
333.180973038648,0.482574
333.293306475276,0.483786
333.405639911904,0.48563
333.517973348532,0.485182
333.63030678516,0.485735
333.742640221788,0.48534
333.854973658416,0.485735
333.967307095044,0.485314
334.079640531672,0.485235
334.1919739683,0.484049
334.304307404928,0.483232
334.416640841556,0.484128
334.528974278184,0.48231
334.641307714812,0.484128
334.75364115144,0.484049
334.865974588068,0.482995
334.978308024696,0.48426
335.090641461324,0.482758
335.202974897952,0.48484
335.31530833458,0.485735
335.427641771208,0.485893
335.539975207836,0.487237
335.652308644464,0.483944
335.764642081092,0.486921
335.87697551772,0.483917
335.989308954348,0.485893
336.101642390976,0.483232
336.213975827604,0.485762
336.326309264232,0.484655
336.43864270086,0.483153
336.550976137488,0.48368
336.663309574116,0.484945
336.775643010744,0.483338
336.887976447372,0.486025
337.000309884,0.481204
337.112643320628,0.48592
337.224976757256,0.484655
337.337310193884,0.485366
337.449643630512,0.482732
337.56197706714,0.483707
337.674310503768,0.482152
337.786643940396,0.483759
337.898977377024,0.483338
338.011310813652,0.485683
338.12364425028,0.483153
338.235977686908,0.488054
338.348311123536,0.483891
338.460644560164,0.4826
338.572977996792,0.486526
338.68531143342,0.485472
338.797644870048,0.484497
338.909978306676,0.486578
339.022311743304,0.48534
339.134645179932,0.484339
339.24697861656,0.48534
339.359312053188,0.48318
339.471645489816,0.48534
339.583978926444,0.483048
339.696312363072,0.484919
339.8086457997,0.484708
339.920979236328,0.483311
340.033312672956,0.484866
340.145646109584,0.485024
340.257979546212,0.486552
340.37031298284,0.484444
340.482646419468,0.486315
340.594979856096,0.483944
340.707313292724,0.484392
340.819646729352,0.484998
340.93198016598,0.484471
341.044313602608,0.484708
341.156647039236,0.485735
341.268980475864,0.485498
341.381313912492,0.484339
341.49364734912,0.487237
341.605980785748,0.484075
341.718314222376,0.485287
341.830647659004,0.484919
341.942981095632,0.483812
342.05531453226,0.484418
342.167647968888,0.485788
342.279981405516,0.483628
342.392314842144,0.483469
342.504648278772,0.48426
342.6169817154,0.481125
342.729315152028,0.484655
342.841648588656,0.483469
342.953982025284,0.482705
343.066315461912,0.484365
343.17864889854,0.486025
343.290982335168,0.487105
343.403315771796,0.484629
343.515649208424,0.483601
343.627982645052,0.485946
343.74031608168,0.483733
343.852649518308,0.483707
343.964982954936,0.482152
344.077316391564,0.483206
344.189649828192,0.485525
344.30198326482,0.484471
344.414316701448,0.484181
344.526650138076,0.484787
344.638983574704,0.48339
344.751317011332,0.486262
344.86365044796,0.481757
344.975983884588,0.485393
345.088317321216,0.485946
345.200650757844,0.486289
345.312984194472,0.487738
345.4253176311,0.484813
345.537651067728,0.484023
345.649984504356,0.482864
345.762317940984,0.485525
345.874651377612,0.486657
345.98698481424,0.482521
346.099318250868,0.484576
346.211651687496,0.484444
346.323985124124,0.485893
346.436318560752,0.483944
346.54865199738,0.484075
346.660985434008,0.484629
346.773318870636,0.485235
346.885652307264,0.486051
346.997985743892,0.48484
347.11031918052,0.482864
347.222652617148,0.483865
347.334986053776,0.484787
347.447319490404,0.484154
347.559652927032,0.482995
347.67198636366,0.483496
347.784319800288,0.487711
347.896653236916,0.48397
348.008986673544,0.483469
348.121320110172,0.484418
348.2336535468,0.483996
348.345986983428,0.484392
348.458320420056,0.483259
348.570653856684,0.485103
348.682987293312,0.482547
348.79532072994,0.484813
348.907654166568,0.486684
349.019987603196,0.485551
349.132321039824,0.483311
349.244654476452,0.487237
349.35698791308,0.483996
349.469321349708,0.4875
349.581654786336,0.486631
349.693988222964,0.486552
349.806321659592,0.485841
349.91865509622,0.485024
350.030988532848,0.48476
350.143321969476,0.481072
350.255655406104,0.48534
350.367988842732,0.485551
350.48032227936,0.484681
350.592655715988,0.484234
350.704989152616,0.484998
350.817322589244,0.484892
350.929656025872,0.481862
351.0419894625,0.483153
351.154322899128,0.482205
351.266656335756,0.485393
351.378989772384,0.483338
351.491323209012,0.483206
351.60365664564,0.48426
351.715990082268,0.48455
351.828323518896,0.483733
351.940656955524,0.48455
352.052990392152,0.484734
352.16532382878,0.48642
352.277657265408,0.48534
352.389990702036,0.485261
352.502324138664,0.481941
352.614657575292,0.484708
352.72699101192,0.484313
352.839324448548,0.482284
352.951657885176,0.484049
353.063991321804,0.482969
353.176324758432,0.484787
353.28865819506,0.484629
353.400991631688,0.481678
353.513325068316,0.485235
353.625658504944,0.484655
353.737991941572,0.484497
353.8503253782,0.483891
353.962658814828,0.485103
354.074992251456,0.486368
354.187325688084,0.484075
354.299659124712,0.485867
354.41199256134,0.486368
354.524325997968,0.483364
354.636659434596,0.483759
354.748992871224,0.483101
354.861326307852,0.485893
354.97365974448,0.483153
355.085993181108,0.484313
355.198326617736,0.484681
355.310660054364,0.487053
355.422993490992,0.482205
355.53532692762,0.483891
355.647660364248,0.483443
355.759993800876,0.484629
355.872327237504,0.486921
355.984660674132,0.483733
356.09699411076,0.485445
356.209327547388,0.485709
356.321660984016,0.482705
356.433994420644,0.483786
356.546327857272,0.484602
356.6586612939,0.485393
356.770994730528,0.482864
356.883328167156,0.485077
356.995661603784,0.484365
357.107995040412,0.48455
357.22032847704,0.487105
357.332661913668,0.48505
357.444995350296,0.481941
357.557328786924,0.484919
357.669662223552,0.485472
357.78199566018,0.481915
357.894329096808,0.484075
358.006662533436,0.484286
358.118995970064,0.483048
358.231329406692,0.48426
358.34366284332,0.484892
358.455996279948,0.484497
358.568329716576,0.485182
358.680663153204,0.486157
358.792996589832,0.483153
358.90533002646,0.484392
359.017663463088,0.484128
359.129996899716,0.485129
359.242330336344,0.485077
359.354663772972,0.485577
359.4669972096,0.48231
359.579330646228,0.484497
359.691664082856,0.485762
359.803997519484,0.484866
359.916330956112,0.480835
360.02866439274,0.486868
360.140997829368,0.486157
360.253331265996,0.48671
360.365664702624,0.48426
360.477998139252,0.486815
360.59033157588,0.486025
360.702665012508,0.485972
360.814998449136,0.486605
360.927331885764,0.487659
361.039665322392,0.485656
361.15199875902,0.482284
361.264332195648,0.485656
361.376665632276,0.484497
361.488999068904,0.483891
361.601332505532,0.481783
361.71366594216,0.484813
361.825999378788,0.48339
361.938332815416,0.483496
362.050666252044,0.485156
362.162999688672,0.485472
362.2753331253,0.484023
362.387666561928,0.486684
362.499999998556,0.484892
362.612333435184,0.482416
362.724666871812,0.485551
362.83700030844,0.484023
362.949333745068,0.48808
363.061667181696,0.482758
363.174000618324,0.484154
363.286334054952,0.482837
363.39866749158,0.48339
363.511000928208,0.481546
363.623334364836,0.483364
363.735667801464,0.482495
363.848001238092,0.484655
363.96033467472,0.4826
364.072668111348,0.486657
364.185001547976,0.485762
364.297334984604,0.487738
364.409668421232,0.483575
364.52200185786,0.483654
364.634335294488,0.484207
364.746668731116,0.484919
364.859002167744,0.4875
364.971335604372,0.483707
365.083669041,0.484708
365.196002477628,0.48671
365.308335914256,0.484339
365.420669350884,0.482995
365.533002787512,0.487079
365.64533622414,0.484181
365.757669660768,0.482231
365.870003097396,0.482495
365.982336534024,0.484444
366.094669970652,0.48455
366.20700340728,0.484971
366.319336843908,0.484049
366.431670280536,0.484681
366.544003717164,0.482995
366.656337153792,0.485393
366.76867059042,0.482811
366.881004027048,0.483153
366.993337463676,0.485156
367.105670900304,0.480361
367.218004336932,0.484497
367.33033777356,0.482099
367.442671210188,0.483074
367.555004646816,0.482679
367.667338083444,0.485604
367.779671520072,0.4826
367.8920049567,0.484681
368.004338393328,0.483338
368.116671829956,0.483733
368.229005266584,0.48758
368.341338703212,0.485604
368.45367213984,0.484313
368.566005576468,0.484681
368.678339013096,0.482574
368.790672449724,0.483654
368.903005886352,0.482179
369.01533932298,0.485287
369.127672759608,0.483101
369.240006196236,0.48476
369.352339632864,0.485577
369.464673069492,0.485472
369.57700650612,0.483364
369.689339942748,0.483944
369.801673379376,0.482389
369.914006816004,0.485972
370.026340252632,0.483101
370.13867368926,0.483469
370.251007125888,0.481467
370.363340562516,0.485208
370.475673999144,0.482179
370.588007435772,0.483022
370.7003408724,0.48339
370.812674309028,0.481125
370.925007745656,0.483654
371.037341182284,0.485735
371.149674618912,0.485735
371.26200805554,0.483549
371.374341492168,0.484181
371.486674928796,0.48563
371.599008365424,0.484629
371.711341802052,0.485129
371.82367523868,0.484234
371.936008675308,0.482653
372.048342111936,0.484181
372.160675548564,0.485656
372.273008985192,0.481573
372.38534242182,0.48534
372.497675858448,0.48729
372.610009295076,0.483101
372.722342731704,0.485946
372.834676168332,0.485893
372.94700960496,0.482758
373.059343041588,0.484471
373.171676478216,0.484418
373.284009914844,0.48484
373.396343351472,0.481335
373.5086767881,0.485841
373.621010224728,0.483232
373.733343661356,0.48484
373.845677097984,0.485762
373.958010534612,0.48484
374.07034397124,0.48339
374.182677407868,0.484444
374.295010844496,0.484128
374.407344281124,0.484418
374.519677717752,0.486078
374.63201115438,0.482389
374.744344591008,0.485077
374.856678027636,0.482811
374.969011464264,0.483654
375.081344900892,0.485314
375.19367833752,0.484919
375.306011774148,0.481467
375.418345210776,0.484813
375.530678647404,0.485445
375.643012084032,0.483048
375.75534552066,0.485577
375.867678957288,0.485683
375.980012393916,0.487711
376.092345830544,0.482073
376.204679267172,0.484892
376.3170127038,0.483443
376.429346140428,0.486631
376.541679577056,0.483522
376.654013013684,0.483628
376.766346450312,0.483311
376.87867988694,0.483891
376.991013323568,0.485261
377.103346760196,0.486315
377.215680196824,0.486236
377.328013633452,0.483759
377.44034707008,0.483338
377.552680506708,0.486447
377.665013943336,0.486736
377.777347379964,0.482099
377.889680816592,0.483522
378.00201425322,0.484497
378.114347689848,0.483628
378.226681126476,0.484629
378.339014563104,0.487316
378.451347999732,0.484998
378.56368143636,0.484049
378.676014872988,0.484207
378.788348309616,0.486552
378.900681746244,0.482389
379.013015182872,0.486341
379.1253486195,0.482389
379.237682056128,0.483575
379.350015492756,0.482864
379.462348929384,0.482679
379.574682366012,0.482099
379.68701580264,0.483838
379.799349239268,0.482811
379.911682675896,0.487
380.024016112524,0.483733
380.136349549152,0.485366
380.24868298578,0.483944
380.361016422408,0.484787
380.473349859036,0.485735
380.585683295664,0.483786
380.698016732292,0.486051
380.81035016892,0.485551
380.922683605548,0.484523
381.035017042176,0.48368
381.147350478804,0.489002
381.259683915432,0.485077
381.37201735206,0.483469
381.484350788688,0.485235
381.596684225316,0.483707
381.709017661944,0.486394
381.821351098572,0.484998
381.9336845352,0.484207
382.046017971828,0.484075
382.158351408456,0.485999
382.270684845084,0.483417
382.383018281712,0.483417
382.49535171834,0.484286
382.607685154968,0.484813
382.720018591596,0.485235
382.832352028224,0.484787
382.944685464852,0.485551
383.05701890148,0.484075
383.169352338108,0.486078
383.281685774736,0.483786
383.394019211364,0.485103
383.506352647992,0.484154
383.61868608462,0.482231
383.731019521248,0.483628
383.843352957876,0.483759
383.955686394504,0.485893
384.068019831132,0.482442
384.18035326776,0.484418
384.292686704388,0.482626
384.405020141016,0.480993
384.517353577644,0.484708
384.629687014272,0.483891
384.7420204509,0.483048
384.854353887528,0.485551
384.966687324156,0.48455
385.079020760784,0.485103
385.191354197412,0.483206
385.30368763404,0.484497
385.416021070668,0.483891
385.528354507296,0.483575
385.640687943924,0.485103
385.753021380552,0.482126
385.86535481718,0.482811
385.977688253808,0.484734
386.090021690436,0.487263
386.202355127064,0.484681
386.314688563692,0.485762
386.42702200032,0.485525
386.539355436948,0.484629
386.651688873576,0.486289
386.764022310204,0.485472
386.876355746832,0.482073
386.98868918346,0.483522
387.101022620088,0.483628
387.213356056716,0.484154
387.325689493344,0.483311
387.438022929972,0.484655
387.5503563666,0.482784
387.662689803228,0.486025
387.775023239856,0.483707
387.887356676484,0.485735
387.999690113112,0.484813
388.11202354974,0.484576
388.224356986368,0.483838
388.336690422996,0.48426
388.449023859624,0.484075
388.561357296252,0.483575
388.67369073288,0.48476
388.786024169508,0.483443
388.898357606136,0.483575
389.010691042764,0.484523
389.123024479392,0.484813
389.23535791602,0.488159
389.347691352648,0.485472
389.460024789276,0.482758
389.572358225904,0.483838
389.684691662532,0.483206
389.79702509916,0.483338
389.909358535788,0.484971
390.021691972416,0.484207
390.134025409044,0.485419
390.246358845672,0.48563
390.3586922823,0.484945
390.471025718928,0.48505
390.583359155556,0.486605
390.695692592184,0.48534
390.808026028812,0.483232
390.92035946544,0.485577
391.032692902068,0.484392
391.145026338696,0.484075
391.257359775324,0.481204
391.369693211952,0.484181
391.48202664858,0.485525
391.594360085208,0.481125
391.706693521836,0.485577
391.819026958464,0.484866
391.931360395092,0.485393
392.04369383172,0.485261
392.156027268348,0.48476
392.268360704976,0.485735
392.380694141604,0.48289
392.493027578232,0.485788
392.60536101486,0.486684
392.717694451488,0.485393
392.830027888116,0.483865
392.942361324744,0.485762
393.054694761372,0.483443
393.167028198,0.48318
393.279361634628,0.482916
393.391695071256,0.484734
393.504028507884,0.48181
393.616361944512,0.48563
393.72869538114,0.484497
393.841028817768,0.484602
393.953362254396,0.482943
394.065695691024,0.484128
394.178029127652,0.485235
394.29036256428,0.484234
394.402696000908,0.483838
394.515029437536,0.485208
394.627362874164,0.485235
394.739696310792,0.484813
394.85202974742,0.484392
394.964363184048,0.48426
395.076696620676,0.481573
395.189030057304,0.48339
395.301363493932,0.484313
395.41369693056,0.483048
395.526030367188,0.486368
395.638363803816,0.48339
395.750697240444,0.487316
395.863030677072,0.481731
395.9753641137,0.484892
396.087697550328,0.48426
396.200030986956,0.486736
396.312364423584,0.48563
396.424697860212,0.485656
396.53703129684,0.485999
396.649364733468,0.484945
396.761698170096,0.483838
396.874031606724,0.485393
396.986365043352,0.485366
397.09869847998,0.484681
397.211031916608,0.482626
397.323365353236,0.487659
397.435698789864,0.482495
397.548032226492,0.483496
397.66036566312,0.485419
397.772699099748,0.482943
397.885032536376,0.483759
397.997365973004,0.484075
398.109699409632,0.485235
398.22203284626,0.484286
398.334366282888,0.484919
398.446699719516,0.485472
398.559033156144,0.480624
398.671366592772,0.483232
398.7837000294,0.484602
398.896033466028,0.485182
399.008366902656,0.483127
399.120700339284,0.487606
399.233033775912,0.484023
399.34536721254,0.483812
399.457700649168,0.481968
399.570034085796,0.485156
399.682367522424,0.486157
399.794700959052,0.485261
399.90703439568,0.484497
400.019367832308,0.484286
400.131701268936,0.483048
400.244034705564,0.484339
400.356368142192,0.48181
400.46870157882,0.485208
400.581035015448,0.482705
400.693368452076,0.484154
400.805701888704,0.486104
400.918035325332,0.483707
401.03036876196,0.483127
401.142702198588,0.484286
401.255035635216,0.486763
401.367369071844,0.482864
401.479702508472,0.486868
401.5920359451,0.48613
401.704369381728,0.486947
401.816702818356,0.486394
401.929036254984,0.483232
402.041369691612,0.484075
402.15370312824,0.483891
402.266036564868,0.483654
402.378370001496,0.482126
402.490703438124,0.485551
402.603036874752,0.482547
402.71537031138,0.483891
402.827703748008,0.486051
402.940037184636,0.483654
403.052370621264,0.485024
403.164704057892,0.485683
403.27703749452,0.484471
403.389370931148,0.484444
403.501704367776,0.483601
403.614037804404,0.485472
403.726371241032,0.483285
403.83870467766,0.481625
403.951038114288,0.483996
404.063371550916,0.482468
404.175704987544,0.48484
404.288038424172,0.485814
404.4003718608,0.482468
404.512705297428,0.486104
404.625038734056,0.483759
404.737372170684,0.485841
404.849705607312,0.483707
404.96203904394,0.484813
405.074372480568,0.483522
405.186705917196,0.484075
405.299039353824,0.486473
405.411372790452,0.484866
405.52370622708,0.484655
405.636039663708,0.485182
405.748373100336,0.484049
405.860706536964,0.480097
405.973039973592,0.483865
406.08537341022,0.482521
406.197706846848,0.483786
406.310040283476,0.484049
406.422373720104,0.48484
406.534707156732,0.48289
406.64704059336,0.482864
406.759374029988,0.479465
406.871707466616,0.482574
406.984040903244,0.485129
407.096374339872,0.485419
407.2087077765,0.482732
407.321041213128,0.482995
407.433374649756,0.484313
407.545708086384,0.484787
407.658041523012,0.484523
407.77037495964,0.48476
407.882708396268,0.484392
407.995041832896,0.484655
408.107375269524,0.482969
408.219708706152,0.486394
408.33204214278,0.483285
408.444375579408,0.486236
408.556709016036,0.482416
408.669042452664,0.485314
408.781375889292,0.483522
408.89370932592,0.48671
409.006042762548,0.485129
409.118376199176,0.486552
409.230709635804,0.485445
409.343043072432,0.481309
409.45537650906,0.483601
409.567709945688,0.481968
409.680043382316,0.484392
409.792376818944,0.486947
409.904710255572,0.486157
410.0170436922,0.483759
410.129377128828,0.487342
410.241710565456,0.48613
410.354044002084,0.484523
410.466377438712,0.482732
410.57871087534,0.483285
410.691044311968,0.482574
410.803377748596,0.484392
410.915711185224,0.48368
411.028044621852,0.487211
411.14037805848,0.484313
411.252711495108,0.484339
411.365044931736,0.485683
411.477378368364,0.483601
411.589711804992,0.48729
411.70204524162,0.484681
411.814378678248,0.482995
411.926712114876,0.485077
412.039045551504,0.48397
412.151378988132,0.484128
412.26371242476,0.483944
412.376045861388,0.484339
412.488379298016,0.483891
412.600712734644,0.484708
412.713046171272,0.483101
412.8253796079,0.483707
412.937713044528,0.483127
413.050046481156,0.487922
413.162379917784,0.484365
413.274713354412,0.485366
413.38704679104,0.483944
413.499380227668,0.484602
413.611713664296,0.485867
413.724047100924,0.484602
413.836380537552,0.483206
413.94871397418,0.484234
414.061047410808,0.483074
414.173380847436,0.486236
414.285714284064,0.484892
414.398047720692,0.487132
414.51038115732,0.484313
414.622714593948,0.486236
414.735048030576,0.483786
414.847381467204,0.484813
414.959714903832,0.485551
415.07204834046,0.484971
415.184381777088,0.484576
415.296715213716,0.48231
415.409048650344,0.483469
415.521382086972,0.485261
415.6337155236,0.484734
415.746048960228,0.48202
415.858382396856,0.482811
415.970715833484,0.485445
416.083049270112,0.48476
416.19538270674,0.484023
416.307716143368,0.48484
416.420049579996,0.486289
416.532383016624,0.481388
416.644716453252,0.484128
416.75704988988,0.484444
416.869383326508,0.486631
416.981716763136,0.485366
417.094050199764,0.487395
417.206383636392,0.482758
417.31871707302,0.484813
417.431050509648,0.484866
417.543383946276,0.486236
417.655717382904,0.487448
417.768050819532,0.484497
417.88038425616,0.485683
417.992717692788,0.480809
418.105051129416,0.485472
418.217384566044,0.487711
418.329718002672,0.482389
418.4420514393,0.485103
418.554384875928,0.483759
418.666718312556,0.483417
418.779051749184,0.486183
418.891385185812,0.484708
419.00371862244,0.482284
419.116052059068,0.488396
419.228385495696,0.482811
419.340718932324,0.484075
419.453052368952,0.483865
419.56538580558,0.483575
419.677719242208,0.484681
419.790052678836,0.48426
419.902386115464,0.484497
420.014719552092,0.4875
420.12705298872,0.48368
420.239386425348,0.48339
420.351719861976,0.485867
420.464053298604,0.480914
420.576386735232,0.48455
420.68872017186,0.483364
420.801053608488,0.484787
420.913387045116,0.483259
421.025720481744,0.483996
421.138053918372,0.483628
421.250387355,0.484154
421.362720791628,0.485129
421.475054228256,0.484734
421.587387664884,0.484655
421.699721101512,0.482574
421.81205453814,0.483206
421.924387974768,0.48368
422.036721411396,0.48613
422.149054848024,0.486895
422.261388284652,0.482126
422.37372172128,0.485604
422.486055157908,0.485551
422.598388594536,0.48202
422.710722031164,0.482732
422.823055467792,0.483707
422.93538890442,0.483891
423.047722341048,0.484787
423.160055777676,0.480914
423.272389214304,0.483232
423.384722650932,0.483575
423.49705608756,0.482864
423.609389524188,0.485419
423.721722960816,0.482758
423.834056397444,0.483601
423.946389834072,0.485077
424.0587232707,0.482969
424.171056707328,0.485683
424.283390143956,0.485393
424.395723580584,0.483259
424.508057017212,0.484128
424.62039045384,0.485156
424.732723890468,0.483022
424.845057327096,0.484392
424.957390763724,0.484049
425.069724200352,0.482679
425.18205763698,0.485129
425.294391073608,0.485208
425.406724510236,0.484708
425.519057946864,0.482521
425.631391383492,0.485867
425.74372482012,0.483996
425.856058256748,0.484392
425.968391693376,0.483285
426.080725130004,0.484629
426.193058566632,0.48426
426.30539200326,0.483707
426.417725439888,0.481625
426.530058876516,0.485788
426.642392313144,0.484813
426.754725749772,0.483048
426.8670591864,0.48505
426.979392623028,0.484892
427.091726059656,0.485024
427.204059496284,0.485287
427.316392932912,0.482284
427.42872636954,0.483944
427.541059806168,0.483417
427.653393242796,0.483733
427.765726679424,0.487316
427.878060116052,0.483364
427.99039355268,0.483865
428.102726989308,0.483944
428.215060425936,0.484576
428.327393862564,0.484207
428.439727299192,0.483048
428.55206073582,0.485393
428.664394172448,0.48289
428.776727609076,0.482179
428.889061045704,0.481994
429.001394482332,0.48339
429.11372791896,0.484154
429.226061355588,0.483601
429.338394792216,0.484234
429.450728228844,0.48563
429.563061665472,0.483891
429.6753951021,0.485103
429.787728538728,0.483759
429.900061975356,0.48368
430.012395411984,0.486526
430.124728848612,0.483917
430.23706228524,0.484734
430.349395721868,0.484629
430.461729158496,0.484471
430.574062595124,0.484945
430.686396031752,0.482574
430.79872946838,0.484075
430.911062905008,0.483496
431.023396341636,0.481968
431.135729778264,0.48758
431.248063214892,0.485419
431.36039665152,0.485182
431.472730088148,0.485656
431.585063524776,0.483759
431.697396961404,0.48289
431.809730398032,0.484392
431.92206383466,0.483311
432.034397271288,0.484813
432.146730707916,0.485208
432.259064144544,0.484576
432.371397581172,0.483206
432.4837310178,0.483022
432.596064454428,0.486526
432.708397891056,0.482284
432.820731327684,0.483759
432.933064764312,0.485235
433.04539820094,0.484181
433.157731637568,0.484629
433.270065074196,0.483812
433.382398510824,0.485393
433.494731947452,0.484892
433.60706538408,0.485867
433.719398820708,0.481652
433.831732257336,0.485366
433.944065693964,0.485841
434.056399130592,0.484418
434.16873256722,0.483812
434.281066003848,0.483575
434.393399440476,0.48563
434.505732877104,0.484444
434.618066313732,0.484234
434.73039975036,0.483259
434.842733186988,0.48368
434.955066623616,0.48397
435.067400060244,0.486183
435.179733496872,0.483865
435.2920669335,0.485314
435.404400370128,0.481862
435.516733806756,0.482179
435.629067243384,0.485498
435.741400680012,0.484102
435.85373411664,0.483417
435.966067553268,0.4875
436.078400989896,0.483232
436.190734426524,0.486526
436.303067863152,0.483285
436.41540129978,0.486631
436.527734736408,0.483917
436.640068173036,0.484681
436.752401609664,0.484523
436.864735046292,0.483786
436.97706848292,0.48455
437.089401919548,0.487053
437.201735356176,0.484444
437.314068792804,0.482969
437.426402229432,0.486341
437.53873566606,0.484945
437.651069102688,0.483443
437.763402539316,0.484734
437.875735975944,0.483074
437.988069412572,0.484892
438.1004028492,0.483654
438.212736285828,0.4826
438.325069722456,0.484813
438.437403159084,0.484339
438.549736595712,0.484471
438.66207003234,0.485946
438.774403468968,0.483733
438.886736905596,0.486868
438.999070342224,0.483338
439.111403778852,0.481494
439.22373721548,0.484207
439.336070652108,0.483891
439.448404088736,0.483127
439.560737525364,0.486657
439.673070961992,0.485472
439.78540439862,0.485788
439.897737835248,0.485814
440.010071271876,0.48592
440.122404708504,0.485841
440.234738145132,0.486921
440.34707158176,0.482995
440.459405018388,0.486078
440.571738455016,0.484023
440.684071891644,0.485735
440.796405328272,0.481704
440.9087387649,0.483707
441.021072201528,0.485287
441.133405638156,0.487053
441.245739074784,0.484154
441.358072511412,0.483917
441.47040594804,0.485445
441.582739384668,0.485472
441.695072821296,0.483153
441.807406257924,0.486631
441.919739694552,0.486657
442.03207313118,0.483285
442.144406567808,0.483707
442.256740004436,0.486104
442.369073441064,0.484681
442.481406877692,0.484971
442.59374031432,0.484075
442.706073750948,0.482916
442.818407187576,0.483786
442.930740624204,0.484365
443.043074060832,0.483022
443.15540749746,0.482943
443.267740934088,0.4875
443.380074370716,0.483469
443.492407807344,0.485735
443.604741243972,0.486552
443.7170746806,0.483338
443.829408117228,0.481414
443.941741553856,0.484787
444.054074990484,0.486447
444.166408427112,0.483549
444.27874186374,0.486262
444.391075300368,0.48476
444.503408736996,0.483575
444.615742173624,0.485841
444.728075610252,0.484075
444.84040904688,0.483311
444.952742483508,0.483048
445.065075920136,0.483074
445.177409356764,0.484655
445.289742793392,0.484392
445.40207623002,0.48426
445.514409666648,0.482626
445.626743103276,0.486262
445.739076539904,0.485261
445.851409976532,0.484444
445.96374341316,0.483153
446.076076849788,0.487316
446.188410286416,0.483812
446.300743723044,0.48202
446.413077159672,0.485235
446.5254105963,0.483048
446.637744032928,0.484075
446.750077469556,0.485656
446.862410906184,0.480914
446.974744342812,0.482811
447.08707777944,0.484313
447.199411216068,0.482442
447.311744652696,0.485472
447.424078089324,0.483786
447.536411525952,0.482258
447.64874496258,0.484866
447.761078399208,0.484998
447.873411835836,0.48505
447.985745272464,0.484629
448.098078709092,0.486895
448.21041214572,0.48455
448.322745582348,0.484049
448.435079018976,0.485393
448.547412455604,0.485893
448.659745892232,0.483917
448.77207932886,0.484998
448.884412765488,0.482626
448.996746202116,0.48289
449.109079638744,0.485366
449.221413075372,0.482837
449.333746512,0.482969
449.446079948628,0.484444
449.558413385256,0.482758
449.670746821884,0.485182
449.783080258512,0.482679
449.89541369514,0.485841
450.007747131768,0.482468
450.120080568396,0.483707
450.232414005024,0.485261
450.344747441652,0.484471
450.45708087828,0.483944
450.569414314908,0.486262
450.681747751536,0.483891
450.794081188164,0.482864
450.906414624792,0.481019
451.01874806142,0.485103
451.131081498048,0.484102
451.243414934676,0.483759
451.355748371304,0.48094
451.468081807932,0.482758
451.58041524456,0.484023
451.692748681188,0.483259
451.805082117816,0.483127
451.917415554444,0.484892
452.029748991072,0.485999
452.1420824277,0.48318
452.254415864328,0.48455
452.366749300956,0.484602
452.479082737584,0.481573
452.591416174212,0.483232
452.70374961084,0.483917
452.816083047468,0.485077
452.928416484096,0.48505
453.040749920724,0.483496
453.153083357352,0.482626
453.26541679398,0.485735
453.377750230608,0.484339
453.490083667236,0.484471
453.602417103864,0.483311
453.714750540492,0.486183
453.82708397712,0.486262
453.939417413748,0.483733
454.051750850376,0.486684
454.164084287004,0.485525
454.276417723632,0.48397
454.38875116026,0.485683
454.501084596888,0.483549
454.613418033516,0.484787
454.725751470144,0.485182
454.838084906772,0.484655
454.9504183434,0.485814
455.062751780028,0.488344
455.175085216656,0.485762
455.287418653284,0.486789
455.399752089912,0.487
455.51208552654,0.484813
455.624418963168,0.485024
455.736752399796,0.484234
455.849085836424,0.482837
455.961419273052,0.484154
456.07375270968,0.484866
456.186086146308,0.482653
456.298419582936,0.484919
456.410753019564,0.48397
456.523086456192,0.486394
456.63541989282,0.485893
456.747753329448,0.483628
456.860086766076,0.485683
456.972420202704,0.483786
457.084753639332,0.484945
457.19708707596,0.483891
457.309420512588,0.484629
457.421753949216,0.484576
457.534087385844,0.483259
457.646420822472,0.482995
457.7587542591,0.482995
457.871087695728,0.483944
457.983421132356,0.485393
458.095754568984,0.485498
458.208088005612,0.483996
458.32042144224,0.485867
458.432754878868,0.482969
458.545088315496,0.48426
458.657421752124,0.484471
458.769755188752,0.481441
458.88208862538,0.484919
458.994422062008,0.482864
459.106755498636,0.486473
459.219088935264,0.485604
459.331422371892,0.484734
459.44375580852,0.485103
459.556089245148,0.486394
459.668422681776,0.48613
459.780756118404,0.482995
459.893089555032,0.483707
460.00542299166,0.485261
460.117756428288,0.483522
460.230089864916,0.484681
460.342423301544,0.485182
460.454756738172,0.484945
460.5670901748,0.48339
460.679423611428,0.48318
460.791757048056,0.483259
460.904090484684,0.485314
461.016423921312,0.482363
461.12875735794,0.481072
461.241090794568,0.483206
461.353424231196,0.484207
461.465757667824,0.484945
461.578091104452,0.482152
461.69042454108,0.48152
461.802757977708,0.483364
461.915091414336,0.481783
462.027424850964,0.482389
462.139758287592,0.483891
462.25209172422,0.48339
462.364425160848,0.48505
462.476758597476,0.482916
462.589092034104,0.484787
462.701425470732,0.485551
462.81375890736,0.483549
462.926092343988,0.483917
463.038425780616,0.485103
463.150759217244,0.486368
463.263092653872,0.482943
463.3754260905,0.486473
463.487759527128,0.483232
463.600092963756,0.484813
463.712426400384,0.484734
463.824759837012,0.483812
463.93709327364,0.485287
464.049426710268,0.48621
464.161760146896,0.484945
464.274093583524,0.483048
464.386427020152,0.484128
464.49876045678,0.482099
464.611093893408,0.484945
464.723427330036,0.485814
464.835760766664,0.483891
464.948094203292,0.483654
465.06042763992,0.48339
465.172761076548,0.484945
465.285094513176,0.484418
465.397427949804,0.484813
465.509761386432,0.487395
465.62209482306,0.483232
465.734428259688,0.486368
465.846761696316,0.485472
465.959095132944,0.484023
466.071428569572,0.484471
466.1837620062,0.48202
466.296095442828,0.485182
466.408428879456,0.483628
466.520762316084,0.485604
466.633095752712,0.484339
466.74542918934,0.484708
466.857762625968,0.486526
466.970096062596,0.486684
467.082429499224,0.482653
467.194762935852,0.486473
467.30709637248,0.482152
467.419429809108,0.485498
467.531763245736,0.484234
467.644096682364,0.486631
467.756430118992,0.48397
467.86876355562,0.485419
467.981096992248,0.483601
468.093430428876,0.483891
468.205763865504,0.486552
468.318097302132,0.484919
468.43043073876,0.482784
468.542764175388,0.485393
468.655097612016,0.482969
468.767431048644,0.482047
468.879764485272,0.486815
468.9920979219,0.482653
469.104431358528,0.485946
469.216764795156,0.486025
469.329098231784,0.483891
469.441431668412,0.483601
469.55376510504,0.482732
469.666098541668,0.483074
469.778431978296,0.483944
469.890765414924,0.487369
470.003098851552,0.484681
470.11543228818,0.485156
470.227765724808,0.485235
470.340099161436,0.484576
470.452432598064,0.483944
470.564766034692,0.482811
470.67709947132,0.487395
470.789432907948,0.485129
470.901766344576,0.483996
471.014099781204,0.484787
471.126433217832,0.485788
471.23876665446,0.482521
471.351100091088,0.483838
471.463433527716,0.486736
471.575766964344,0.488159
471.688100400972,0.483575
471.8004338376,0.484444
471.912767274228,0.483733
472.025100710856,0.484023
472.137434147484,0.484339
472.249767584112,0.481968
472.36210102074,0.483812
472.474434457368,0.484181
472.586767893996,0.486763
472.699101330624,0.485709
472.811434767252,0.484681
472.92376820388,0.482916
473.036101640508,0.48476
473.148435077136,0.485525
473.260768513764,0.483865
473.373101950392,0.485235
473.48543538702,0.48484
473.597768823648,0.483838
473.710102260276,0.482995
473.822435696904,0.484866
473.934769133532,0.484154
474.04710257016,0.484497
474.159436006788,0.481335
474.271769443416,0.484998
474.384102880044,0.484339
474.496436316672,0.481177
474.6087697533,0.483996
474.721103189928,0.485314
474.833436626556,0.485683
474.945770063184,0.484023
475.058103499812,0.485604
475.17043693644,0.481757
475.282770373068,0.486684
475.395103809696,0.484629
475.507437246324,0.484128
475.619770682952,0.485709
475.73210411958,0.483549
475.844437556208,0.483074
475.956770992836,0.483733
476.069104429464,0.484813
476.181437866092,0.483944
476.29377130272,0.483733
476.406104739348,0.484444
476.518438175976,0.484708
476.630771612604,0.485472
476.743105049232,0.482284
476.85543848586,0.485156
476.967771922488,0.484497
477.080105359116,0.482547
477.192438795744,0.486104
477.304772232372,0.484629
477.417105669,0.483417
477.529439105628,0.485314
477.641772542256,0.485103
477.754105978884,0.482758
477.866439415512,0.484708
477.97877285214,0.486684
478.091106288768,0.483759
478.203439725396,0.482916
478.315773162024,0.48318
478.428106598652,0.482837
478.54044003528,0.482416
478.652773471908,0.482995
478.765106908536,0.482758
478.877440345164,0.485683
478.989773781792,0.483917
479.10210721842,0.485577
479.214440655048,0.482389
479.326774091676,0.485604
479.439107528304,0.485261
479.551440964932,0.483733
479.66377440156,0.484365
479.776107838188,0.485709
479.888441274816,0.484708
480.000774711444,0.485525
480.113108148072,0.484392
480.2254415847,0.485867
480.337775021328,0.485024
480.450108457956,0.482547
480.562441894584,0.48613
480.674775331212,0.483812
480.78710876784,0.484365
480.899442204468,0.485182
481.011775641096,0.483996
481.124109077724,0.485261
481.236442514352,0.482126
481.34877595098,0.483707
481.461109387608,0.483654
481.573442824236,0.485656
481.685776260864,0.484919
481.798109697492,0.484971
481.91044313412,0.485182
482.022776570748,0.487132
482.135110007376,0.485024
482.247443444004,0.483417
482.359776880632,0.486578
482.47211031726,0.486262
482.584443753888,0.486921
482.696777190516,0.482811
482.809110627144,0.483338
482.921444063772,0.483944
483.0337775004,0.486183
483.146110937028,0.479781
483.258444373656,0.484339
483.370777810284,0.48339
483.483111246912,0.483074
483.59544468354,0.48505
483.707778120168,0.483549
483.820111556796,0.484207
483.932444993424,0.484207
484.044778430052,0.484181
484.15711186668,0.482705
484.269445303308,0.48505
484.381778739936,0.484998
484.494112176564,0.482732
484.606445613192,0.485129
484.71877904982,0.48779
484.831112486448,0.484919
484.943445923076,0.48592
485.055779359704,0.487132
485.168112796332,0.484207
485.28044623296,0.484128
485.392779669588,0.483496
485.505113106216,0.483759
485.617446542844,0.485129
485.729779979472,0.484444
485.8421134161,0.4826
485.954446852728,0.482732
486.066780289356,0.487922
486.179113725984,0.483601
486.291447162612,0.48563
486.40378059924,0.484049
486.516114035868,0.484365
486.628447472496,0.484049
486.740780909124,0.484181
486.853114345752,0.484128
486.96544778238,0.484655
487.077781219008,0.484813
487.190114655636,0.485314
487.302448092264,0.484286
487.414781528892,0.485208
487.52711496552,0.485788
487.639448402148,0.483074
487.751781838776,0.484497
487.864115275404,0.485366
487.976448712032,0.483865
488.08878214866,0.483338
488.201115585288,0.484313
488.313449021916,0.484418
488.425782458544,0.482231
488.538115895172,0.485419
488.6504493318,0.482969
488.762782768428,0.486025
488.875116205056,0.482784
488.987449641684,0.487026
489.099783078312,0.48563
489.21211651494,0.48534
489.324449951568,0.484681
489.436783388196,0.483786
489.549116824824,0.486631
489.661450261452,0.483786
489.77378369808,0.484444
489.886117134708,0.486447
489.998450571336,0.483311
490.110784007964,0.484313
490.223117444592,0.482073
490.33545088122,0.486631
490.447784317848,0.48534
490.560117754476,0.483469
490.672451191104,0.484444
490.784784627732,0.487395
490.89711806436,0.482179
491.009451500988,0.483654
491.121784937616,0.483443
491.234118374244,0.484655
491.346451810872,0.482864
491.4587852475,0.486947
491.571118684128,0.484708
491.683452120756,0.484313
491.795785557384,0.485287
491.908118994012,0.483628
492.02045243064,0.482626
492.132785867268,0.483417
492.245119303896,0.484681
492.357452740524,0.485077
492.469786177152,0.484734
492.58211961378,0.48339
492.694453050408,0.485182
492.806786487036,0.483917
492.919119923664,0.484471
493.031453360292,0.483206
493.14378679692,0.484023
493.256120233548,0.486315
493.368453670176,0.483575
493.480787106804,0.484971
493.593120543432,0.484075
493.70545398006,0.483417
493.817787416688,0.48484
493.930120853316,0.482363
494.042454289944,0.487026
494.154787726572,0.48476
494.2671211632,0.483417
494.379454599828,0.484971
494.491788036456,0.484444
494.604121473084,0.486025
494.716454909712,0.483522
494.82878834634,0.486789
494.941121782968,0.484629
495.053455219596,0.484075
495.165788656224,0.487369
495.278122092852,0.482916
495.39045552948,0.486051
495.502788966108,0.486921
495.615122402736,0.485841
495.727455839364,0.484102
495.839789275992,0.485972
495.95212271262,0.485762
496.064456149248,0.48368
496.176789585876,0.482837
496.289123022504,0.484392
496.401456459132,0.483786
496.51378989576,0.483417
496.626123332388,0.483338
496.738456769016,0.483759
496.850790205644,0.483759
496.963123642272,0.486815
497.0754570789,0.485129
497.187790515528,0.484339
497.300123952156,0.485077
497.412457388784,0.485156
497.524790825412,0.48455
497.63712426204,0.484471
497.749457698668,0.487132
497.861791135296,0.484102
497.974124571924,0.483707
498.086458008552,0.483417
498.19879144518,0.484154
498.311124881808,0.484392
498.423458318436,0.482205
498.535791755064,0.484787
498.648125191692,0.484471
498.76045862832,0.484207
498.872792064948,0.48729
498.985125501576,0.486236
499.097458938204,0.484787
499.209792374832,0.481915
499.32212581146,0.483522
499.434459248088,0.483917
499.546792684716,0.482837
499.659126121344,0.485551
499.771459557972,0.485604
499.8837929946,0.484787
499.996126431228,0.48671
500.108459867856,0.486051
500.220793304484,0.484444
500.333126741112,0.485103
500.44546017774,0.483048
500.557793614368,0.485709
500.670127050996,0.486262
500.782460487624,0.483417
500.894793924252,0.485762
501.00712736088,0.485393
501.119460797508,0.480598
501.231794234136,0.482653
501.344127670764,0.483469
501.456461107392,0.484945
501.56879454402,0.485077
501.681127980648,0.485788
501.793461417276,0.484655
501.905794853904,0.483891
502.018128290532,0.483812
502.13046172716,0.482653
502.242795163788,0.482653
502.355128600416,0.484234
502.467462037044,0.485156
502.579795473672,0.484708
502.6921289103,0.484892
502.804462346928,0.486025
502.916795783556,0.48426
503.029129220184,0.486341
503.141462656812,0.484418
503.25379609344,0.483917
503.366129530068,0.486157
503.478462966696,0.483575
503.590796403324,0.484154
503.703129839952,0.483022
503.81546327658,0.483206
503.927796713208,0.483285
504.040130149836,0.481836
504.152463586464,0.484049
504.264797023092,0.485314
504.37713045972,0.482574
504.489463896348,0.486605
504.601797332976,0.483707
504.714130769604,0.485156
504.826464206232,0.483944
504.93879764286,0.482363
505.051131079488,0.484049
505.163464516116,0.483996
505.275797952744,0.485445
505.388131389372,0.483865
505.500464826,0.482969
505.612798262628,0.481862
505.725131699256,0.483048
505.837465135884,0.484681
505.949798572512,0.483311
506.06213200914,0.483496
506.174465445768,0.48397
506.286798882396,0.482916
506.399132319024,0.484708
506.511465755652,0.483917
506.62379919228,0.483759
506.736132628908,0.484418
506.848466065536,0.483786
506.960799502164,0.485525
507.073132938792,0.487105
507.18546637542,0.483733
507.297799812048,0.485393
507.410133248676,0.486657
507.522466685304,0.487975
507.634800121932,0.484128
507.74713355856,0.486736
507.859466995188,0.48592
507.971800431816,0.486499
508.084133868444,0.485841
508.196467305072,0.484919
508.3088007417,0.482337
508.421134178328,0.483311
508.533467614956,0.480282
508.645801051584,0.484444
508.758134488212,0.483232
508.87046792484,0.484234
508.982801361468,0.485393
509.095134798096,0.486947
509.207468234724,0.483232
509.319801671352,0.487
509.43213510798,0.485788
509.544468544608,0.485999
509.656801981236,0.484102
509.769135417864,0.486051
509.881468854492,0.483522
509.99380229112,0.486341
510.106135727748,0.484339
510.218469164376,0.483707
510.330802601004,0.482258
510.443136037632,0.486736
510.55546947426,0.482969
510.667802910888,0.484049
510.780136347516,0.484049
510.892469784144,0.480809
511.004803220772,0.481783
511.1171366574,0.482468
511.229470094028,0.481388
511.341803530656,0.479728
511.454136967284,0.483153
511.566470403912,0.482231
511.67880384054,0.481573
511.791137277168,0.485972
511.903470713796,0.482732
512.015804150424,0.484971
512.128137587052,0.4875
512.24047102368,0.485656
512.352804460308,0.487843
512.465137896936,0.482969
512.577471333564,0.487263
512.689804770192,0.48426
512.80213820682,0.485762
512.914471643448,0.487764
513.026805080076,0.488765
513.139138516704,0.485182
513.251471953332,0.485604
513.36380538996,0.483338
513.476138826588,0.488106
513.588472263216,0.485472
513.700805699844,0.486842
513.813139136472,0.486289
513.9254725731,0.483891
514.037806009728,0.483786
514.150139446356,0.484049
514.262472882984,0.482995
514.374806319612,0.483549
514.48713975624,0.484181
514.599473192868,0.482047
514.711806629496,0.483786
514.824140066124,0.483101
514.936473502752,0.482363
515.04880693938,0.483206
515.161140376008,0.482653
515.273473812636,0.48484
515.385807249264,0.48181
515.498140685892,0.483259
515.61047412252,0.483127
515.722807559148,0.482626
515.835140995776,0.483786
515.947474432404,0.485946
516.059807869032,0.483074
516.17214130566,0.483101
516.284474742288,0.483101
516.396808178916,0.48534
516.509141615544,0.485445
516.621475052172,0.484813
516.7338084888,0.483469
516.846141925428,0.484049
516.958475362056,0.483048
517.070808798684,0.484313
517.183142235312,0.484523
517.29547567194,0.483311
517.407809108568,0.484102
517.520142545196,0.48592
517.632475981824,0.484313
517.744809418452,0.48505
517.85714285508,0.486289
517.969476291708,0.484339
518.081809728336,0.485735
518.194143164964,0.48642
518.306476601592,0.486368
518.41881003822,0.486631
518.531143474848,0.483074
518.643476911476,0.485024
518.755810348104,0.48613
518.868143784732,0.482679
518.98047722136,0.48289
519.092810657988,0.484523
519.205144094616,0.48368
519.317477531244,0.487184
519.429810967872,0.484971
519.5421444045,0.48455
519.654477841128,0.48202
519.766811277756,0.484576
519.879144714384,0.483022
519.991478151012,0.483707
520.10381158764,0.484207
520.216145024268,0.481256
520.328478460896,0.483759
520.440811897524,0.482205
520.553145334152,0.483101
520.66547877078,0.481573
520.777812207408,0.482284
520.890145644036,0.481335
521.002479080664,0.484339
521.114812517292,0.482442
521.22714595392,0.482179
521.339479390548,0.483022
521.451812827176,0.483022
521.564146263804,0.483786
521.676479700432,0.48231
521.78881313706,0.482337
521.901146573688,0.483522
522.013480010316,0.482416
522.125813446944,0.486789
522.238146883572,0.484629
522.3504803202,0.484919
522.462813756828,0.485103
522.575147193456,0.485946
522.687480630084,0.48484
522.799814066712,0.487527
522.91214750334,0.484418
523.024480939968,0.486763
523.136814376596,0.484023
523.249147813224,0.48397
523.361481249852,0.483101
523.47381468648,0.484892
523.586148123108,0.484234
523.698481559736,0.483417
523.810814996364,0.483759
523.923148432992,0.484919
524.03548186962,0.484313
524.147815306248,0.485445
524.260148742876,0.484787
524.372482179504,0.4826
524.484815616132,0.485972
524.59714905276,0.484681
524.709482489388,0.485156
524.821815926016,0.484602
524.934149362644,0.484023
525.046482799272,0.485472
525.1588162359,0.483786
525.271149672528,0.48426
525.383483109156,0.482995
525.495816545784,0.485893
525.608149982412,0.482916
525.72048341904,0.484234
525.832816855668,0.481968
525.945150292296,0.486157
526.057483728924,0.484392
526.169817165552,0.481994
526.28215060218,0.482468
526.394484038808,0.484866
526.506817475436,0.482231
526.619150912064,0.485287
526.731484348692,0.484313
526.84381778532,0.480624
526.956151221948,0.485683
527.068484658576,0.484787
527.180818095204,0.483707
527.293151531832,0.485867
527.40548496846,0.484075
527.517818405088,0.485156
527.630151841716,0.484892
527.742485278344,0.483917
527.854818714972,0.486815
527.9671521516,0.485498
528.079485588228,0.483838
528.191819024856,0.485235
528.304152461484,0.48779
528.416485898112,0.487132
528.52881933474,0.485235
528.641152771368,0.483101
528.753486207996,0.486815
528.865819644624,0.48534
528.978153081252,0.486104
529.09048651788,0.482073
529.202819954508,0.484207
529.315153391136,0.484392
529.427486827764,0.484313
529.539820264392,0.48152
529.65215370102,0.48339
529.764487137648,0.483865
529.876820574276,0.485103
529.989154010904,0.485366
530.101487447532,0.48202
530.21382088416,0.481941
530.326154320788,0.48476
530.438487757416,0.484128
530.550821194044,0.486341
530.663154630672,0.483311
530.7754880673,0.4826
530.887821503928,0.483628
531.000154940556,0.481968
531.112488377184,0.484892
531.224821813812,0.486262
531.33715525044,0.482047
531.449488687068,0.484866
531.561822123696,0.488265
531.674155560324,0.483127
531.786488996952,0.484919
531.89882243358,0.485261
532.011155870208,0.485498
532.123489306836,0.485129
532.235822743464,0.483496
532.348156180092,0.484181
532.46048961672,0.485445
532.572823053348,0.483759
532.685156489976,0.482626
532.797489926604,0.48534
532.909823363232,0.484392
533.02215679986,0.485287
533.134490236488,0.485999
533.246823673116,0.485366
533.359157109744,0.483153
533.471490546372,0.48534
533.583823983,0.48318
533.696157419628,0.486368
533.808490856256,0.481177
533.920824292884,0.486368
534.033157729512,0.484787
534.14549116614,0.483153
534.257824602768,0.488133
534.370158039396,0.485314
534.482491476024,0.483575
534.594824912652,0.486631
534.70715834928,0.480967
534.819491785908,0.48484
534.931825222536,0.485419
535.044158659164,0.486157
535.156492095792,0.483101
535.26882553242,0.484234
535.381158969048,0.483575
535.493492405676,0.485156
535.605825842304,0.486262
535.718159278932,0.483496
535.83049271556,0.482231
535.942826152188,0.485156
536.055159588816,0.484313
536.167493025444,0.482969
536.279826462072,0.484576
536.3921598987,0.483127
536.504493335328,0.48368
536.616826771956,0.485551
536.729160208584,0.483074
536.841493645212,0.485156
536.95382708184,0.486868
537.066160518468,0.483259
537.178493955096,0.483944
537.290827391724,0.48368
537.403160828352,0.486315
537.51549426498,0.484787
537.627827701608,0.485577
537.740161138236,0.485419
537.852494574864,0.486578
537.964828011492,0.482732
538.07716144812,0.487158
538.189494884748,0.486921
538.301828321376,0.484866
538.414161758004,0.484866
538.526495194632,0.485867
538.63882863126,0.485024
538.751162067888,0.482468
538.863495504516,0.486394
538.975828941144,0.481994
539.088162377772,0.485551
539.2004958144,0.485577
539.312829251028,0.483074
539.425162687656,0.48484
539.537496124284,0.485393
539.649829560912,0.483443
539.76216299754,0.485683
539.874496434168,0.48231
539.986829870796,0.482837
540.099163307424,0.484497
540.211496744052,0.483417
540.32383018068,0.48318
540.436163617308,0.484339
540.548497053936,0.485525
540.660830490564,0.483496
540.773163927192,0.483575
540.88549736382,0.483127
540.997830800448,0.484365
541.110164237076,0.486605
541.222497673704,0.484892
541.334831110332,0.48476
541.44716454696,0.483944
541.559497983588,0.483153
541.671831420216,0.483469
541.784164856844,0.485393
541.896498293472,0.484971
542.0088317301,0.482626
542.121165166728,0.485393
542.233498603356,0.485077
542.345832039984,0.486605
542.458165476612,0.484523
542.57049891324,0.482626
542.682832349868,0.485604
542.795165786496,0.485393
542.907499223124,0.485498
543.019832659752,0.483575
543.13216609638,0.485867
543.244499533008,0.484681
543.356832969636,0.483311
543.469166406264,0.484234
543.581499842892,0.48592
543.69383327952,0.483812
543.806166716148,0.484313
543.918500152776,0.484813
544.030833589404,0.483996
544.143167026032,0.482784
544.25550046266,0.485814
544.367833899288,0.484655
544.480167335916,0.484971
544.592500772544,0.485024
544.704834209172,0.484813
544.8171676458,0.483153
544.929501082428,0.486025
545.041834519056,0.483153
545.154167955684,0.485814
545.266501392312,0.483786
545.37883482894,0.484075
545.491168265568,0.483443
545.603501702196,0.48484
545.715835138824,0.484523
545.828168575452,0.483707
545.94050201208,0.482995
546.052835448708,0.482995
546.165168885336,0.484102
546.277502321964,0.48476
546.389835758592,0.48563
546.50216919522,0.484286
546.614502631848,0.483917
546.726836068476,0.484392
546.839169505104,0.483733
546.951502941732,0.486895
547.06383637836,0.484787
547.176169814988,0.485498
547.288503251616,0.483022
547.400836688244,0.48671
547.513170124872,0.48368
547.6255035615,0.482811
547.737836998128,0.485972
547.850170434756,0.487237
547.962503871384,0.485525
548.074837308012,0.485762
548.18717074464,0.484075
548.299504181268,0.486605
548.411837617896,0.48534
548.524171054524,0.48455
548.636504491152,0.483917
548.74883792778,0.483812
548.861171364408,0.485235
548.973504801036,0.484234
549.085838237664,0.483443
549.198171674292,0.485814
549.31050511092,0.483628
549.422838547548,0.484049
549.535171984176,0.484866
549.647505420804,0.482864
549.759838857432,0.485261
549.87217229406,0.484919
549.984505730688,0.483443
550.096839167316,0.482943
550.209172603944,0.484998
550.321506040572,0.482231
550.4338394772,0.483654
550.546172913828,0.483417
550.658506350456,0.487263
550.770839787084,0.484365
550.883173223712,0.486289
550.99550666034,0.48426
551.107840096968,0.485366
551.220173533596,0.48505
551.332506970224,0.482258
551.444840406852,0.485893
551.55717384348,0.484392
551.669507280108,0.484444
551.781840716736,0.483944
551.894174153364,0.482943
552.006507589992,0.48289
552.11884102662,0.483707
552.231174463248,0.485999
552.343507899876,0.487606
552.455841336504,0.486499
552.568174773132,0.48484
552.68050820976,0.484945
552.792841646388,0.484365
552.905175083016,0.483338
553.017508519644,0.486815
553.129841956272,0.483865
553.2421753929,0.486025
553.354508829528,0.48426
553.466842266156,0.485261
553.579175702784,0.484602
553.691509139412,0.484102
553.80384257604,0.48476
553.916176012668,0.483865
554.028509449296,0.482943
554.140842885924,0.481889
554.253176322552,0.485788
554.36550975918,0.485656
554.477843195808,0.486631
554.590176632436,0.485156
554.702510069064,0.484734
554.814843505692,0.484207
554.92717694232,0.483628
555.039510378948,0.48397
555.151843815576,0.482732
555.264177252204,0.483759
555.376510688832,0.485946
555.48884412546,0.482943
555.601177562088,0.482073
555.713510998716,0.484655
555.825844435344,0.481441
555.938177871972,0.482389
556.0505113086,0.481915
556.162844745228,0.482811
556.275178181856,0.482205
556.387511618484,0.482179
556.499845055112,0.484734
556.61217849174,0.482442
556.724511928368,0.483074
556.836845364996,0.48289
556.949178801624,0.485208
557.061512238252,0.482705
557.17384567488,0.48563
557.286179111508,0.483707
557.398512548136,0.48397
557.510845984764,0.481414
557.623179421392,0.48534
557.73551285802,0.486605
557.847846294648,0.487026
557.960179731276,0.485972
558.072513167904,0.486684
558.184846604532,0.483022
558.29718004116,0.488106
558.409513477788,0.485156
558.521846914416,0.487632
558.634180351044,0.487316
558.746513787672,0.487184
558.8588472243,0.485235
558.971180660928,0.48484
559.083514097556,0.484734
559.195847534184,0.486447
559.308180970812,0.48455
559.42051440744,0.48505
559.532847844068,0.483786
559.645181280696,0.485498
559.757514717324,0.486578
559.869848153952,0.485656
559.98218159058,0.48318
560.094515027208,0.485709
560.206848463836,0.486552
560.319181900464,0.484075
560.431515337092,0.483865
560.54384877372,0.484075
560.656182210348,0.48397
560.768515646976,0.485999
560.880849083604,0.482231
560.993182520232,0.485762
561.10551595686,0.482969
561.217849393488,0.48484
561.330182830116,0.48426
561.442516266744,0.48505
561.554849703372,0.48397
561.66718314,0.48484
561.779516576628,0.483074
561.891850013256,0.483285
562.004183449884,0.482705
562.116516886512,0.483549
562.22885032314,0.482152
562.341183759768,0.484945
562.453517196396,0.481098
562.565850633024,0.484023
562.678184069652,0.482047
562.79051750628,0.484154
562.902850942908,0.479913
563.015184379536,0.483812
563.127517816164,0.491031
563.239851252792,0.508288
563.35218468942,0.51743
563.464518126048,0.522278
563.576851562676,0.522278
563.689184999304,0.525729
563.801518435932,0.528469
563.91385187256,0.529312
564.026185309188,0.532131
564.138518745816,0.531631
564.250852182444,0.529681
564.363185619072,0.528706
564.4755190557,0.528495
564.587852492328,0.528469
564.700185928956,0.526203
564.812519365584,0.525255
564.924852802212,0.526309
565.03718623884,0.521118
565.149519675468,0.519933
565.261853112096,0.514953
565.374186548724,0.513188
565.486519985352,0.51361
565.59885342198,0.506365
565.711186858608,0.502623
565.823520295236,0.500305
565.935853731864,0.496327
566.048187168492,0.492743
566.16052060512,0.49082
566.272854041748,0.489187
566.385187478376,0.489239
566.497520915004,0.488265
566.609854351632,0.485709
566.72218778826,0.488027
566.834521224888,0.488923
566.946854661516,0.48866
567.059188098144,0.485103
567.171521534772,0.490425
567.2838549714,0.487975
567.396188408028,0.486289
567.508521844656,0.487474
567.620855281284,0.487158
567.733188717912,0.487606
567.84552215454,0.487421
567.957855591168,0.48613
568.070189027796,0.485208
568.182522464424,0.489029
568.294855901052,0.4875
568.40718933768,0.48613
568.519522774308,0.485788
568.631856210936,0.487369
568.744189647564,0.48339
568.856523084192,0.485472
568.96885652082,0.485393
569.081189957448,0.484971
569.193523394076,0.483733
569.305856830704,0.484945
569.418190267332,0.482679
569.53052370396,0.485208
569.642857140588,0.48476
569.755190577216,0.482495
569.867524013844,0.483259
569.979857450472,0.485182
570.0921908871,0.481704
570.204524323728,0.484497
570.316857760356,0.482864
570.429191196984,0.484313
570.541524633612,0.482363
570.65385807024,0.483232
570.766191506868,0.483101
570.878524943496,0.482705
570.990858380124,0.48202
571.103191816752,0.481151
571.21552525338,0.481652
571.327858690008,0.482521
571.440192126636,0.482995
571.552525563264,0.482495
571.664858999892,0.483311
571.77719243652,0.484049
571.889525873148,0.480624
572.001859309776,0.483944
572.114192746404,0.482784
572.226526183032,0.485366
572.33885961966,0.482811
572.451193056288,0.483364
572.563526492916,0.484523
572.675859929544,0.482416
572.788193366172,0.484365
572.9005268028,0.486183
573.012860239428,0.484998
573.125193676056,0.484708
573.237527112684,0.483628
573.349860549312,0.481889
573.46219398594,0.485762
573.574527422568,0.486578
573.686860859196,0.48318
573.799194295824,0.484523
573.911527732452,0.485445
574.02386116908,0.485893
574.136194605708,0.484471
574.248528042336,0.484813
574.360861478964,0.488765
574.473194915592,0.486736
574.58552835222,0.484154
574.697861788848,0.482995
574.810195225476,0.487158
574.922528662104,0.486631
575.034862098732,0.483865
575.14719553536,0.482837
575.259528971988,0.485946
575.371862408616,0.48671
575.484195845244,0.484892
575.596529281872,0.483759
575.7088627185,0.483206
575.821196155128,0.486552
575.933529591756,0.484207
576.045863028384,0.487738
576.158196465012,0.485709
576.27052990164,0.484971
576.382863338268,0.483311
576.495196774896,0.483364
576.607530211524,0.483417
576.719863648152,0.485103
576.83219708478,0.484234
576.944530521408,0.485419
577.056863958036,0.484154
577.169197394664,0.483891
577.281530831292,0.483838
577.39386426792,0.485814
577.506197704548,0.484023
577.618531141176,0.483733
577.730864577804,0.482837
577.843198014432,0.483996
577.95553145106,0.482732
578.067864887688,0.483206
578.180198324316,0.48181
578.292531760944,0.483707
578.404865197572,0.483522
578.5171986342,0.481915
578.629532070828,0.485445
578.741865507456,0.482179
578.854198944084,0.483575
578.966532380712,0.483654
579.07886581734,0.484971
579.191199253968,0.48592
579.303532690596,0.483311
579.415866127224,0.484023
579.528199563852,0.482995
579.64053300048,0.483417
579.752866437108,0.481573
579.865199873736,0.484313
579.977533310364,0.484602
580.089866746992,0.481573
580.20220018362,0.484655
580.314533620248,0.484286
580.426867056876,0.487975
580.539200493504,0.482047
580.651533930132,0.484286
580.76386736676,0.487079
580.876200803388,0.484049
580.988534240016,0.484181
581.100867676644,0.484444
581.213201113272,0.485814
581.3255345499,0.484734
581.437867986528,0.485393
581.550201423156,0.486578
581.662534859784,0.483812
581.774868296412,0.486183
581.88720173304,0.486789
581.999535169668,0.487738
582.111868606296,0.48534
582.224202042924,0.485972
582.336535479552,0.485445
582.44886891618,0.483048
582.561202352808,0.484102
582.673535789436,0.483259
582.785869226064,0.483048
582.898202662692,0.484207
583.01053609932,0.484971
583.122869535948,0.484602
583.235202972576,0.483891
583.347536409204,0.483259
583.459869845832,0.485445
583.57220328246,0.48339
583.684536719088,0.483996
583.796870155716,0.487975
583.909203592344,0.48455
584.021537028972,0.484602
584.1338704656,0.483601
584.246203902228,0.484154
584.358537338856,0.482284
584.470870775484,0.487632
584.583204212112,0.482099
584.69553764874,0.483153
584.807871085368,0.483232
584.920204521996,0.484128
585.032537958624,0.484207
585.144871395252,0.482389
585.25720483188,0.485735
585.369538268508,0.48455
585.481871705136,0.484023
585.594205141764,0.483944
585.706538578392,0.485208
585.81887201502,0.48318
585.931205451648,0.483549
586.043538888276,0.482152
586.155872324904,0.483733
586.268205761532,0.484075
586.38053919816,0.483628
586.492872634788,0.486947
586.605206071416,0.486051
586.717539508044,0.482231
586.829872944672,0.484339
586.9422063813,0.484339
587.054539817928,0.484154
587.166873254556,0.483996
587.279206691184,0.484444
587.391540127812,0.48592
587.50387356444,0.484286
587.616207001068,0.484418
587.728540437696,0.492322
587.840873874324,0.507629
587.953207310952,0.514743
588.06554074758,0.520829
588.177874184208,0.523859
588.290207620836,0.52486
588.402541057464,0.52565
588.514874494092,0.529391
588.62720793072,0.527257
588.739541367348,0.52702
588.851874803976,0.526967
588.964208240604,0.526203
589.076541677232,0.525518
589.18887511386,0.524175
589.301208550488,0.524728
589.413541987116,0.522225
589.525875423744,0.520275
589.638208860372,0.514874
589.750542297,0.51469
589.862875733628,0.510053
589.975209170256,0.510922
590.087542606884,0.505917
590.199876043512,0.505469
590.31220948014,0.500463
590.424542916768,0.497644
590.536876353396,0.495378
590.649209790024,0.493481
590.761543226652,0.490478
590.87387666328,0.486842
590.986210099908,0.488449
591.098543536536,0.48779
591.210876973164,0.490135
591.323210409792,0.488502
591.43554384642,0.484365
591.547877283048,0.489819
591.660210719676,0.486947
591.772544156304,0.486394
591.884877592932,0.488581
591.99721102956,0.48671
592.109544466188,0.488475
592.221877902816,0.484787
592.334211339444,0.487263
592.446544776072,0.489134
592.5588782127,0.488765
592.671211649328,0.485946
592.783545085956,0.486104
592.895878522584,0.486394
593.008211959212,0.485393
593.12054539584,0.487369
593.232878832468,0.484523
593.345212269096,0.485841
593.457545705724,0.483575
593.569879142352,0.482284
593.68221257898,0.484365
593.794546015608,0.482416
593.906879452236,0.48476
594.019212888864,0.48455
594.131546325492,0.483153
594.24387976212,0.484523
594.356213198748,0.484128
594.468546635376,0.484497
594.580880072004,0.482099
594.693213508632,0.483601
594.80554694526,0.483338
594.917880381888,0.482916
595.030213818516,0.483575
595.142547255144,0.483838
595.254880691772,0.481046
595.3672141284,0.482758
595.479547565028,0.482152
595.591881001656,0.48123
595.704214438284,0.481335
595.816547874912,0.483469
595.92888131154,0.483417
596.041214748168,0.482758
596.153548184796,0.481678
596.265881621424,0.484365
596.378215058052,0.481283
596.49054849468,0.484998
596.602881931308,0.483759
596.715215367936,0.483206
596.827548804564,0.481968
596.939882241192,0.485735
597.05221567782,0.484866
597.164549114448,0.483628
597.276882551076,0.484049
597.389215987704,0.485077
597.501549424332,0.482547
597.61388286096,0.48339
597.726216297588,0.485867
597.838549734216,0.485498
597.950883170844,0.485525
598.063216607472,0.484181
598.1755500441,0.485551
598.287883480728,0.48642
598.400216917356,0.486789
598.512550353984,0.484708
598.624883790612,0.485393
598.73721722724,0.485498
598.849550663868,0.485999
598.961884100496,0.487685
599.074217537124,0.483944
599.186550973752,0.486394
599.29888441038,0.483153
599.411217847008,0.488054
599.523551283636,0.484313
599.635884720264,0.485656
599.748218156892,0.483786
599.86055159352,0.486262
599.972885030148,0.483786
600.085218466776,0.485445
600.197551903404,0.482521
600.309885340032,0.485235
600.42221877666,0.481941
600.534552213288,0.486605
600.646885649916,0.48426
600.759219086544,0.486526
600.871552523172,0.485788
600.9838859598,0.484471
601.096219396428,0.483628
601.208552833056,0.48484
601.320886269684,0.484102
601.433219706312,0.485314
601.54555314294,0.485551
601.657886579568,0.482416
601.770220016196,0.484813
601.882553452824,0.48613
601.994886889452,0.486578
602.10722032608,0.484681
602.219553762708,0.482547
602.331887199336,0.483048
602.444220635964,0.48339
602.556554072592,0.481494
602.66888750922,0.48202
602.781220945848,0.483364
602.893554382476,0.482995
603.005887819104,0.482995
603.118221255732,0.480334
603.23055469236,0.485656
603.342888128988,0.483865
603.455221565616,0.482837
603.567555002244,0.487
603.679888438872,0.48455
603.7922218755,0.482389
603.904555312128,0.483074
604.016888748756,0.485604
604.129222185384,0.483707
604.241555622012,0.485129
604.35388905864,0.483654
604.466222495268,0.48534
604.578555931896,0.48476
604.690889368524,0.481599
604.803222805152,0.484813
604.91555624178,0.486657
605.027889678408,0.484945
605.140223115036,0.483206
605.252556551664,0.486447
605.364889988292,0.483417
605.47722342492,0.485893
605.589556861548,0.486236
605.701890298176,0.484602
605.814223734804,0.481625
605.926557171432,0.483417
606.03889060806,0.485235
606.151224044688,0.483733
606.263557481316,0.486526
606.375890917944,0.483786
606.488224354572,0.483417
606.6005577912,0.48758
606.712891227828,0.484471
606.825224664456,0.486394
606.937558101084,0.484471
607.049891537712,0.480914
607.16222497434,0.484023
607.274558410968,0.484602
607.386891847596,0.485235
607.499225284224,0.483549
607.611558720852,0.484023
607.72389215748,0.483364
607.836225594108,0.484049
607.948559030736,0.486499
608.060892467364,0.482811
608.173225903992,0.48642
608.28555934062,0.483232
608.397892777248,0.484523
608.510226213876,0.482784
608.622559650504,0.483022
608.734893087132,0.482811
608.84722652376,0.482995
608.959559960388,0.486025
609.071893397016,0.484471
609.184226833644,0.484866
609.296560270272,0.482653
609.4088937069,0.486368
609.521227143528,0.483891
609.633560580156,0.48613
609.745894016784,0.484075
609.858227453412,0.483311
609.97056089004,0.486763
610.082894326668,0.484945
610.195227763296,0.483944
610.307561199924,0.482073
610.419894636552,0.484708
610.53222807318,0.486499
610.644561509808,0.485656
610.756894946436,0.485814
610.869228383064,0.486262
610.981561819692,0.482916
611.09389525632,0.485182
611.206228692948,0.483153
611.318562129576,0.483153
611.430895566204,0.486763
611.543229002832,0.482784
611.65556243946,0.482758
611.767895876088,0.485841
611.880229312716,0.485024
611.992562749344,0.483654
612.104896185972,0.485287
612.2172296226,0.48808
612.329563059228,0.497565
612.441896495856,0.510738
612.554229932484,0.517983
612.666563369112,0.522568
612.77889680574,0.523911
612.891230242368,0.525308
613.003563678996,0.525993
613.115897115624,0.527995
613.228230552252,0.52789
613.34056398888,0.527099
613.452897425508,0.524728
613.565230862136,0.528258
613.677564298764,0.523121
613.789897735392,0.527152
613.90223117202,0.52154
614.014564608648,0.52212
614.126898045276,0.517219
614.239231481904,0.515823
614.351564918532,0.515665
614.46389835516,0.514137
614.576231791788,0.509895
614.688565228416,0.50813
614.800898665044,0.503414
614.913232101672,0.500568
615.0255655383,0.495299
615.137898974928,0.492348
615.250232411556,0.492296
615.362565848184,0.48671
615.474899284812,0.48916
615.58723272144,0.487632
615.699566158068,0.488607
615.811899594696,0.487606
615.924233031324,0.488976
616.036566467952,0.484629
616.14889990458,0.487448
616.261233341208,0.487369
616.373566777836,0.488528
616.485900214464,0.487474
616.598233651092,0.489529
616.71056708772,0.486605
616.822900524348,0.486368
616.935233960976,0.488923
617.047567397604,0.488001
617.159900834232,0.487817
617.27223427086,0.487606
617.384567707488,0.487738
617.496901144116,0.485077
617.609234580744,0.484313
617.721568017372,0.486473
617.833901454,0.485445
617.946234890628,0.486025
618.058568327256,0.485762
618.170901763884,0.483022
618.283235200512,0.488712
618.39556863714,0.485182
618.507902073768,0.48318
618.620235510396,0.483733
618.732568947024,0.484919
618.844902383652,0.481704
618.95723582028,0.483048
619.069569256908,0.484602
619.181902693536,0.483522
619.294236130164,0.480229
619.406569566792,0.483048
619.51890300342,0.483443
619.631236440048,0.484892
619.743569876676,0.485024
619.855903313304,0.482442
619.968236749932,0.481204
620.08057018656,0.486289
620.192903623188,0.48368
620.305237059816,0.48484
620.417570496444,0.487184
620.529903933072,0.482099
620.6422373697,0.48505
620.754570806328,0.487105
620.866904242956,0.482179
620.979237679584,0.483786
621.091571116212,0.481546
621.20390455284,0.481836
621.316237989468,0.48426
621.428571426096,0.482495
621.540904862724,0.48476
621.653238299352,0.485814
621.76557173598,0.485735
621.877905172608,0.483733
621.990238609236,0.484154
622.102572045864,0.484075
622.214905482492,0.486499
622.32723891912,0.484023
622.439572355748,0.485445
622.551905792376,0.484945
622.664239229004,0.48368
622.776572665632,0.48368
622.88890610226,0.484655
623.001239538888,0.483812
623.113572975516,0.483891
623.225906412144,0.485814
623.338239848772,0.482495
623.4505732854,0.486051
623.562906722028,0.483812
623.675240158656,0.483891
623.787573595284,0.483364
623.899907031912,0.484655
624.01224046854,0.483944
624.124573905168,0.485683
624.236907341796,0.483891
624.349240778424,0.484181
624.461574215052,0.486473
624.57390765168,0.485604
624.686241088308,0.485788
624.798574524936,0.483522
624.910907961564,0.483707
625.023241398192,0.483654
625.13557483482,0.484181
625.247908271448,0.485814
625.360241708076,0.482916
625.472575144704,0.483707
625.584908581332,0.484023
625.69724201796,0.483786
625.809575454588,0.483443
625.921908891216,0.485683
626.034242327844,0.482547
626.146575764472,0.482784
626.2589092011,0.482784
626.371242637728,0.48476
626.483576074356,0.484023
626.595909510984,0.483311
626.708242947612,0.483048
626.82057638424,0.483838
626.932909820868,0.484234
627.045243257496,0.48289
627.157576694124,0.484708
627.269910130752,0.485577
627.38224356738,0.484313
627.494577004008,0.484234
627.606910440636,0.482837
627.719243877264,0.484787
627.831577313892,0.482969
627.94391075052,0.48339
628.056244187148,0.486789
628.168577623776,0.484919
628.280911060404,0.483522
628.393244497032,0.483575
628.50557793366,0.483153
628.617911370288,0.482811
628.730244806916,0.482205
628.842578243544,0.486078
628.954911680172,0.485103
629.0672451168,0.485261
629.179578553428,0.485525
629.291911990056,0.483338
629.404245426684,0.486657
629.516578863312,0.482969
629.62891229994,0.484128
629.741245736568,0.484365
629.853579173196,0.484602
629.965912609824,0.48476
630.078246046452,0.484075
630.19057948308,0.483417
630.302912919708,0.482389
630.415246356336,0.483285
630.527579792964,0.485208
630.639913229592,0.483285
630.75224666622,0.483338
630.864580102848,0.485867
630.976913539476,0.484102
631.089246976104,0.483707
631.201580412732,0.485208
631.31391384936,0.483891
631.426247285988,0.484234
631.538580722616,0.483127
631.650914159244,0.481177
631.763247595872,0.482758
631.8755810325,0.482547
631.987914469128,0.482547
632.100247905756,0.485709
632.212581342384,0.484128
632.324914779012,0.483865
632.43724821564,0.483891
632.549581652268,0.486078
632.661915088896,0.485419
632.774248525524,0.482811
632.886581962152,0.484866
632.99891539878,0.485287
633.111248835408,0.486262
633.223582272036,0.484418
633.335915708664,0.483838
633.448249145292,0.483733
633.56058258192,0.484286
633.672916018548,0.483838
633.785249455176,0.484049
633.897582891804,0.484154
634.009916328432,0.48592
634.12224976506,0.483259
634.234583201688,0.484075
634.346916638316,0.482468
634.459250074944,0.483654
634.571583511572,0.482837
634.6839169482,0.482337
634.796250384828,0.483654
634.908583821456,0.482442
635.020917258084,0.484681
635.133250694712,0.485208
635.24558413134,0.485893
635.357917567968,0.483628
635.470251004596,0.481309
635.582584441224,0.483285
635.694917877852,0.485156
635.80725131448,0.48476
635.919584751108,0.48368
636.031918187736,0.484234
636.144251624364,0.48368
636.256585060992,0.485604
636.36891849762,0.484813
636.481251934248,0.484602
636.593585370876,0.48563
636.705918807504,0.485841
636.818252244132,0.483759
636.93058568076,0.484444
637.042919117388,0.482943
637.155252554016,0.486157
637.267585990644,0.484023
637.379919427272,0.483048
637.4922528639,0.484234
637.604586300528,0.483786
637.716919737156,0.484813
637.829253173784,0.483022
637.941586610412,0.486763
638.05392004704,0.485577
638.166253483668,0.483311
638.278586920296,0.481652
638.390920356924,0.486921
638.503253793552,0.48339
638.61558723018,0.485129
638.727920666808,0.486684
638.840254103436,0.48505
638.952587540064,0.484866
639.064920976692,0.486104
639.17725441332,0.483074
639.289587849948,0.486895
639.401921286576,0.484998
639.514254723204,0.484971
639.626588159832,0.483469
639.73892159646,0.485867
639.851255033088,0.485525
639.963588469716,0.483101
640.075921906344,0.484497
640.188255342972,0.48065
640.3005887796,0.483469
640.412922216228,0.481573
640.525255652856,0.484365
640.637589089484,0.482626
640.749922526112,0.48289
640.86225596274,0.484049
640.974589399368,0.485656
641.086922835996,0.484998
641.199256272624,0.485893
641.311589709252,0.483153
641.42392314588,0.484734
641.536256582508,0.485762
641.648590019136,0.484523
641.760923455764,0.483285
641.873256892392,0.484892
641.98559032902,0.48505
642.097923765648,0.483733
642.210257202276,0.483865
642.322590638904,0.483707
642.434924075532,0.482916
642.54725751216,0.486684
642.659590948788,0.483549
642.771924385416,0.484497
642.884257822044,0.483838
642.996591258672,0.483865
643.1089246953,0.485498
643.221258131928,0.485472
643.333591568556,0.484734
643.445925005184,0.484998
643.558258441812,0.485103
643.67059187844,0.483469
643.782925315068,0.485287
643.895258751696,0.484655
644.007592188324,0.486289
644.119925624952,0.485366
644.23225906158,0.482916
644.344592498208,0.485129
644.456925934836,0.48368
644.569259371464,0.484207
644.681592808092,0.485419
644.79392624472,0.484023
644.906259681348,0.485129
645.018593117976,0.484523
645.130926554604,0.483153
645.243259991232,0.484471
645.35559342786,0.484734
645.467926864488,0.486157
645.580260301116,0.483917
645.692593737744,0.485077
645.804927174372,0.483707
645.917260611,0.48455
646.029594047628,0.48339
646.141927484256,0.48476
646.254260920884,0.482969
646.366594357512,0.484392
646.47892779414,0.484576
646.591261230768,0.484181
646.703594667396,0.486315
646.815928104024,0.483601
646.928261540652,0.483417
647.04059497728,0.486789
647.152928413908,0.484708
647.265261850536,0.483232
647.377595287164,0.482679
647.489928723792,0.485261
647.60226216042,0.48455
647.714595597048,0.484418
647.826929033676,0.482811
647.939262470304,0.485024
648.051595906932,0.483338
648.16392934356,0.482705
648.276262780188,0.483838
648.388596216816,0.483601
648.500929653444,0.48534
648.613263090072,0.484655
648.7255965267,0.485656
648.837929963328,0.484734
648.950263399956,0.483944
649.062596836584,0.485814
649.174930273212,0.483891
649.28726370984,0.485893
649.399597146468,0.485366
649.511930583096,0.482521
649.624264019724,0.483101
649.736597456352,0.482732
649.84893089298,0.483628
649.961264329608,0.485024
650.073597766236,0.483022
650.185931202864,0.484339
650.298264639492,0.485156
650.41059807612,0.482679
650.522931512748,0.484892
650.635264949376,0.48592
650.747598386004,0.48231
650.859931822632,0.484602
650.97226525926,0.483153
651.084598695888,0.483575
651.196932132516,0.481783
651.309265569144,0.484234
651.421599005772,0.484681
651.5339324424,0.485999
651.646265879028,0.48621
651.758599315656,0.48476
651.870932752284,0.48563
651.983266188912,0.483733
652.09559962554,0.485946
652.207933062168,0.48613
652.320266498796,0.484471
652.432599935424,0.485314
652.544933372052,0.488133
652.65726680868,0.480677
652.769600245308,0.484365
652.881933681936,0.485366
652.994267118564,0.485103
653.106600555192,0.483417
653.21893399182,0.483865
653.331267428448,0.485235
653.443600865076,0.48426
653.555934301704,0.484919
653.668267738332,0.484154
653.78060117496,0.486341
653.892934611588,0.483601
654.005268048216,0.48339
654.117601484844,0.481652
654.229934921472,0.484102
654.3422683581,0.483733
654.454601794728,0.484708
654.566935231356,0.485208
654.679268667984,0.486578
654.791602104612,0.484734
654.90393554124,0.485577
655.016268977868,0.483917
655.128602414496,0.483812
655.240935851124,0.483364
655.353269287752,0.483944
655.46560272438,0.482758
655.577936161008,0.481678
655.690269597636,0.485762
655.802603034264,0.48397
655.914936470892,0.48289
656.02726990752,0.484787
656.139603344148,0.484866
656.251936780776,0.484392
656.364270217404,0.484787
656.476603654032,0.482679
656.58893709066,0.483549
656.701270527288,0.485156
656.813603963916,0.483285
656.925937400544,0.483443
657.038270837172,0.486368
657.1506042738,0.483865
657.262937710428,0.484339
657.375271147056,0.483865
657.487604583684,0.48289
657.599938020312,0.485235
657.71227145694,0.485604
657.824604893568,0.48505
657.936938330196,0.482784
658.049271766824,0.48534
658.161605203452,0.483232
658.27393864008,0.484418
658.386272076708,0.483917
658.498605513336,0.484523
658.610938949964,0.485129
658.723272386592,0.483206
658.83560582322,0.483759
658.947939259848,0.485972
659.060272696476,0.484207
659.172606133104,0.482916
659.284939569732,0.483417
659.39727300636,0.486842
659.509606442988,0.483338
659.621939879616,0.484102
659.734273316244,0.48476
659.846606752872,0.483707
659.9589401895,0.482099
660.071273626128,0.483206
660.183607062756,0.489029
660.295940499384,0.483917
660.408273936012,0.482969
660.52060737264,0.484418
660.632940809268,0.48368
660.745274245896,0.484313
660.857607682524,0.487079
660.969941119152,0.483311
661.08227455578,0.482679
661.194607992408,0.486526
661.306941429036,0.487896
661.419274865664,0.482468
661.531608302292,0.484471
661.64394173892,0.484523
661.756275175548,0.485261
661.868608612176,0.48505
661.980942048804,0.4826
662.093275485432,0.486974
662.20560892206,0.482258
662.317942358688,0.48455
662.430275795316,0.483101
662.542609231944,0.484602
662.654942668572,0.481599
662.7672761052,0.485445
662.879609541828,0.483759
662.991942978456,0.48484
663.104276415084,0.48318
663.216609851712,0.481704
663.32894328834,0.484576
663.441276724968,0.482969
663.553610161596,0.483496
663.665943598224,0.485419
663.778277034852,0.482073
663.89061047148,0.483733
664.002943908108,0.484655
664.115277344736,0.482969
664.227610781364,0.484207
664.339944217992,0.485103
664.45227765462,0.483575
664.564611091248,0.484154
664.676944527876,0.484919
664.789277964504,0.483311
664.901611401132,0.481204
665.01394483776,0.485077
665.126278274388,0.48484
665.238611711016,0.485683
665.350945147644,0.48231
665.463278584272,0.483838
665.5756120209,0.485788
665.687945457528,0.484023
665.800278894156,0.485525
665.912612330784,0.48426
666.024945767412,0.483443
666.13727920404,0.483127
666.249612640668,0.483891
666.361946077296,0.484365
666.474279513924,0.485762
666.586612950552,0.483891
666.69894638718,0.482995
666.811279823808,0.484418
666.923613260436,0.484313
667.035946697064,0.482468
667.148280133692,0.48181
667.26061357032,0.48397
667.372947006948,0.483496
667.485280443576,0.485024
667.597613880204,0.485577
667.709947316832,0.485525
667.82228075346,0.486236
667.934614190088,0.485498
668.046947626716,0.487738
668.159281063344,0.484576
668.271614499972,0.483628
668.3839479366,0.484286
668.496281373228,0.484075
668.608614809856,0.485577
668.720948246484,0.48505
668.833281683112,0.484602
668.94561511974,0.484023
669.057948556368,0.484708
669.170281992996,0.483575
669.282615429624,0.484523
669.394948866252,0.483469
669.50728230288,0.485604
669.619615739508,0.484392
669.731949176136,0.484681
669.844282612764,0.48181
669.956616049392,0.483417
670.06894948602,0.482337
670.181282922648,0.482231
670.293616359276,0.483575
670.405949795904,0.482758
670.518283232532,0.483338
670.63061666916,0.484023
670.742950105788,0.482705
670.855283542416,0.482758
670.967616979044,0.481441
671.079950415672,0.482811
671.1922838523,0.484075
671.304617288928,0.484681
671.416950725556,0.487158
671.529284162184,0.485314
671.641617598812,0.480914
671.75395103544,0.484365
671.866284472068,0.481704
671.978617908696,0.48476
672.090951345324,0.483601
672.203284781952,0.485735
672.31561821858,0.483996
672.427951655208,0.486157
672.540285091836,0.482969
672.652618528464,0.484681
672.764951965092,0.483707
672.87728540172,0.486473
672.989618838348,0.484919
673.101952274976,0.48455
673.214285711604,0.483707
673.326619148232,0.48289
673.43895258486,0.482179
673.551286021488,0.483153
673.663619458116,0.486315
673.775952894744,0.486684
673.888286331372,0.481072
674.000619768,0.48534
674.112953204628,0.486842
674.225286641256,0.484576
674.337620077884,0.485287
674.449953514512,0.484497
674.56228695114,0.483838
674.674620387768,0.482995
674.786953824396,0.48484
674.899287261024,0.484471
675.011620697652,0.483812
675.12395413428,0.484418
675.236287570908,0.484892
675.348621007536,0.485525
675.460954444164,0.483496
675.573287880792,0.48534
675.68562131742,0.484497
675.797954754048,0.483338
675.910288190676,0.48621
676.022621627304,0.484234
676.134955063932,0.484049
676.24728850056,0.483733
676.359621937188,0.482916
676.471955373816,0.484945
676.584288810444,0.485525
676.696622247072,0.483996
676.8089556837,0.484681
676.921289120328,0.483549
677.033622556956,0.484787
677.145955993584,0.482073
677.258289430212,0.483259
677.37062286684,0.483048
677.482956303468,0.483654
677.595289740096,0.482758
677.707623176724,0.484523
677.819956613352,0.483127
677.93229004998,0.48368
678.044623486608,0.48671
678.156956923236,0.48368
678.269290359864,0.485366
678.381623796492,0.485261
678.49395723312,0.485762
678.606290669748,0.484655
678.718624106376,0.483285
678.830957543004,0.484576
678.943290979632,0.483865
679.05562441626,0.485999
679.167957852888,0.483338
679.280291289516,0.484919
679.392624726144,0.487395
679.504958162772,0.487316
679.6172915994,0.483654
679.729625036028,0.48505
679.841958472656,0.486157
679.954291909284,0.483786
680.066625345912,0.486183
680.17895878254,0.485129
680.291292219168,0.485498
680.403625655796,0.483786
680.515959092424,0.482732
680.628292529052,0.482758
680.74062596568,0.485788
680.852959402308,0.484576
680.965292838936,0.483707
681.077626275564,0.48152
681.189959712192,0.483628
681.30229314882,0.486394
681.414626585448,0.485972
681.526960022076,0.483127
681.639293458704,0.482811
681.751626895332,0.484286
681.86396033196,0.48671
681.976293768588,0.484234
682.088627205216,0.483838
682.200960641844,0.484471
682.313294078472,0.483944
682.4256275151,0.483285
682.537960951728,0.484339
682.650294388356,0.485235
682.762627824984,0.487448
682.874961261612,0.483891
682.98729469824,0.482837
683.099628134868,0.485103
683.211961571496,0.482784
683.324295008124,0.484339
683.436628444752,0.483127
683.54896188138,0.485445
683.661295318008,0.484102
683.773628754636,0.484576
683.885962191264,0.486736
683.998295627892,0.484154
684.11062906452,0.482969
684.222962501148,0.484734
684.335295937776,0.484734
684.447629374404,0.484392
684.559962811032,0.484444
684.67229624766,0.484892
684.784629684288,0.482179
684.896963120916,0.484444
685.009296557544,0.484444
685.121629994172,0.484471
685.2339634308,0.483022
685.346296867428,0.483917
685.458630304056,0.484655
685.570963740684,0.482442
685.683297177312,0.485314
685.79563061394,0.48484
685.907964050568,0.482969
686.020297487196,0.484471
686.132630923824,0.483443
686.244964360452,0.485287
686.35729779708,0.483443
686.469631233708,0.483786
686.581964670336,0.484655
686.694298106964,0.485498
686.806631543592,0.483575
686.91896498022,0.484049
687.031298416848,0.485656
687.143631853476,0.483074
687.255965290104,0.486236
687.368298726732,0.487184
687.48063216336,0.484497
687.592965599988,0.486025
687.705299036616,0.48613
687.817632473244,0.485946
687.929965909872,0.481994
688.0422993465,0.484734
688.154632783128,0.483996
688.266966219756,0.484866
688.379299656384,0.483891
688.491633093012,0.484181
688.60396652964,0.48318
688.716299966268,0.484602
688.828633402896,0.484286
688.940966839524,0.484313
689.053300276152,0.482758
689.16563371278,0.48563
689.277967149408,0.484471
689.390300586036,0.485024
689.502634022664,0.482468
689.614967459292,0.479149
689.72730089592,0.484629
689.839634332548,0.483364
689.951967769176,0.48484
690.064301205804,0.484075
690.176634642432,0.483364
690.28896807906,0.48505
690.401301515688,0.483838
690.513634952316,0.484392
690.625968388944,0.482179
690.738301825572,0.484234
690.8506352622,0.482969
690.962968698828,0.485604
691.075302135456,0.482626
691.187635572084,0.485709
691.299969008712,0.481889
691.41230244534,0.482758
691.524635881968,0.485577
691.636969318596,0.48671
691.749302755224,0.484892
691.861636191852,0.485235
691.97396962848,0.484286
692.086303065108,0.483074
692.198636501736,0.483127
692.310969938364,0.485419
692.423303374992,0.484523
692.53563681162,0.482574
692.647970248248,0.485814
692.760303684876,0.48397
692.872637121504,0.485419
692.984970558132,0.485156
693.09730399476,0.48505
693.209637431388,0.48455
693.321970868016,0.485946
693.434304304644,0.483153
693.546637741272,0.484181
693.6589711779,0.484971
693.771304614528,0.483865
693.883638051156,0.482653
693.995971487784,0.483101
694.108304924412,0.483338
694.22063836104,0.484023
694.332971797668,0.48484
694.445305234296,0.482995
694.557638670924,0.483601
694.669972107552,0.484392
694.78230554418,0.485445
694.894638980808,0.485841
695.006972417436,0.484734
695.119305854064,0.48123
695.231639290692,0.483575
695.34397272732,0.483338
695.456306163948,0.484629
695.568639600576,0.484154
695.680973037204,0.483786
695.793306473832,0.485525
695.90563991046,0.48318
696.017973347088,0.48484
696.130306783716,0.484892
696.242640220344,0.484971
696.354973656972,0.483891
696.4673070936,0.48094
696.579640530228,0.484128
696.691973966856,0.483364
696.804307403484,0.484023
696.916640840112,0.482837
697.02897427674,0.485208
697.141307713368,0.48289
697.253641149996,0.484339
697.365974586624,0.485366
697.478308023252,0.485419
697.59064145988,0.482099
697.702974896508,0.48592
697.815308333136,0.48426
697.927641769764,0.484286
698.039975206392,0.483601
698.15230864302,0.485077
698.264642079648,0.482811
698.376975516276,0.484971
698.489308952904,0.483285
698.601642389532,0.48505
698.71397582616,0.484602
698.826309262788,0.483417
698.938642699416,0.483575
699.050976136044,0.484523
699.163309572672,0.485577
699.2756430093,0.484444
699.387976445928,0.486921
699.500309882556,0.485604
699.612643319184,0.483759
699.724976755812,0.48339
699.83731019244,0.484655
699.949643629068,0.48455
700.061977065696,0.48426
700.174310502324,0.482442
700.286643938952,0.483575
700.39897737558,0.482363
700.511310812208,0.48534
700.623644248836,0.483628
700.735977685464,0.48642
700.848311122092,0.483654
700.96064455872,0.483838
701.072977995348,0.483259
701.185311431976,0.483759
701.297644868604,0.485261
701.409978305232,0.483338
701.52231174186,0.484313
701.634645178488,0.483443
701.746978615116,0.485024
701.859312051744,0.485525
701.971645488372,0.483127
702.083978925,0.482811
702.196312361628,0.484339
702.308645798256,0.482943
702.420979234884,0.483101
702.533312671512,0.484787
702.64564610814,0.48397
702.757979544768,0.483285
702.870312981396,0.484629
702.982646418024,0.483074
703.094979854652,0.481441
703.20731329128,0.48318
703.319646727908,0.485366
703.431980164536,0.48592
703.544313601164,0.484681
703.656647037792,0.485525
703.76898047442,0.485867
703.881313911048,0.485525
703.993647347676,0.484629
704.105980784304,0.484392
704.218314220932,0.482284
704.33064765756,0.484128
704.442981094188,0.484418
704.555314530816,0.484181
704.667647967444,0.483733
704.779981404072,0.484418
704.8923148407,0.48289
705.004648277328,0.482653
705.116981713956,0.481177
705.229315150584,0.485841
705.341648587212,0.48484
705.45398202384,0.481256
705.566315460468,0.483259
705.678648897096,0.484576
705.790982333724,0.485077
705.903315770352,0.483996
706.01564920698,0.486315
706.127982643608,0.481625
706.240316080236,0.484919
706.352649516864,0.48505
706.464982953492,0.48455
706.57731639012,0.483285
706.689649826748,0.483206
706.801983263376,0.484286
706.914316700004,0.485156
707.026650136632,0.484444
707.13898357326,0.483153
707.251317009888,0.485525
707.363650446516,0.484787
707.475983883144,0.48368
707.588317319772,0.483996
707.7006507564,0.485472
707.812984193028,0.483786
707.925317629656,0.486104
708.037651066284,0.485525
708.149984502912,0.482126
708.26231793954,0.484049
708.374651376168,0.481599
708.486984812796,0.487474
708.599318249424,0.483707
708.711651686052,0.484655
708.82398512268,0.485683
708.936318559308,0.48613
709.048651995936,0.484023
709.160985432564,0.483127
709.273318869192,0.483311
709.38565230582,0.485551
709.497985742448,0.482995
709.610319179076,0.48368
709.722652615704,0.484181
709.834986052332,0.484102
709.94731948896,0.484471
710.059652925588,0.48339
710.171986362216,0.482864
710.284319798844,0.483786
710.396653235472,0.483549
710.5089866721,0.484919
710.621320108728,0.482258
710.733653545356,0.48181
710.845986981984,0.483285
710.958320418612,0.484708
711.07065385524,0.484892
711.182987291868,0.483891
711.295320728496,0.48592
711.407654165124,0.483338
711.519987601752,0.485182
711.63232103838,0.485577
711.744654475008,0.484128
711.856987911636,0.48476
711.969321348264,0.484207
712.081654784892,0.485551
712.19398822152,0.484523
712.306321658148,0.481573
712.418655094776,0.483232
712.530988531404,0.483865
712.643321968032,0.482995
712.75565540466,0.483417
712.867988841288,0.482495
712.980322277916,0.485946
713.092655714544,0.483707
713.204989151172,0.483996
713.3173225878,0.484075
713.429656024428,0.48318
713.541989461056,0.482995
713.654322897684,0.485103
713.766656334312,0.483628
713.87898977094,0.483206
713.991323207568,0.486447
714.103656644196,0.482969
714.215990080824,0.486025
714.328323517452,0.484576
714.44065695408,0.483575
714.552990390708,0.484523
714.665323827336,0.485946
714.777657263964,0.485366
714.889990700592,0.481256
715.00232413722,0.485656
715.114657573848,0.482758
715.226991010476,0.484708
715.339324447104,0.486104
715.451657883732,0.48368
715.56399132036,0.485103
715.676324756988,0.486104
715.788658193616,0.482073
715.900991630244,0.481599
716.013325066872,0.483101
716.1256585035,0.484866
716.237991940128,0.483469
716.350325376756,0.484497
716.462658813384,0.48426
716.574992250012,0.485103
716.68732568664,0.485024
716.799659123268,0.482337
716.911992559896,0.484392
717.024325996524,0.483469
717.136659433152,0.483628
717.24899286978,0.482495
717.361326306408,0.484681
717.473659743036,0.483759
717.585993179664,0.483469
717.698326616292,0.484339
717.81066005292,0.484313
717.922993489548,0.485103
718.035326926176,0.486104
718.147660362804,0.483074
718.259993799432,0.485261
718.37232723606,0.48202
718.484660672688,0.483601
718.596994109316,0.482468
718.709327545944,0.486394
718.821660982572,0.484998
718.9339944192,0.482574
719.046327855828,0.483232
719.158661292456,0.481941
719.270994729084,0.482969
719.383328165712,0.485366
719.49566160234,0.486315
719.607995038968,0.484154
719.720328475596,0.483048
719.832661912224,0.484207
719.944995348852,0.484075
720.05732878548,0.485946
720.169662222108,0.485604
720.281995658736,0.483917
720.394329095364,0.483443
720.506662531992,0.483917
720.61899596862,0.483786
720.731329405248,0.484075
720.843662841876,0.487342
720.955996278504,0.483759
721.068329715132,0.484497
721.18066315176,0.484971
721.292996588388,0.483074
721.405330025016,0.485814
721.517663461644,0.484023
721.629996898272,0.483206
721.7423303349,0.486236
721.854663771528,0.484049
721.966997208156,0.486051
722.079330644784,0.484418
722.191664081412,0.486736
722.30399751804,0.486289
722.416330954668,0.484708
722.528664391296,0.483575
722.640997827924,0.483311
722.753331264552,0.486552
722.86566470118,0.485208
722.977998137808,0.485577
723.090331574436,0.48339
723.202665011064,0.486183
723.314998447692,0.483022
723.42733188432,0.484023
723.539665320948,0.485129
723.651998757576,0.483127
723.764332194204,0.482416
723.876665630832,0.482547
723.98899906746,0.485604
724.101332504088,0.483232
724.213665940716,0.484234
724.325999377344,0.483865
724.438332813972,0.48426
724.5506662506,0.48534
724.662999687228,0.484919
724.775333123856,0.484181
724.887666560484,0.483575
724.999999997112,0.487395
725.11233343374,0.484998
725.224666870368,0.484023
725.337000306996,0.485814
725.449333743624,0.481283
725.561667180252,0.482363
725.67400061688,0.485287
725.786334053508,0.482099
725.898667490136,0.483707
726.011000926764,0.484313
726.123334363392,0.483628
726.23566780002,0.486526
726.348001236648,0.486657
726.460334673276,0.484313
726.572668109904,0.485103
726.685001546532,0.485103
726.79733498316,0.485445
726.909668419788,0.484734
727.022001856416,0.483575
727.134335293044,0.485735
727.246668729672,0.483996
727.3590021663,0.484734
727.471335602928,0.482864
727.583669039556,0.485814
727.696002476184,0.481836
727.808335912812,0.48671
727.92066934944,0.484866
728.033002786068,0.483232
728.145336222696,0.486921
728.257669659324,0.484075
728.370003095952,0.48534
728.48233653258,0.483153
728.594669969208,0.483469
728.707003405836,0.482521
728.819336842464,0.48426
728.931670279092,0.484023
729.04400371572,0.484919
729.156337152348,0.485604
729.268670588976,0.486394
729.381004025604,0.484998
729.493337462232,0.485551
729.60567089886,0.487026
729.718004335488,0.484049
729.830337772116,0.482864
729.942671208744,0.483601
730.055004645372,0.484655
730.167338082,0.484181
730.279671518628,0.486341
730.392004955256,0.484154
730.504338391884,0.484734
730.616671828512,0.486183
730.72900526514,0.482574
730.841338701768,0.485182
730.953672138396,0.486394
731.066005575024,0.484576
731.178339011652,0.484787
731.29067244828,0.484049
731.403005884908,0.484655
731.515339321536,0.485208
731.627672758164,0.48534
731.740006194792,0.484471
731.85233963142,0.486578
731.964673068048,0.484234
732.077006504676,0.483601
732.189339941304,0.485024
732.301673377932,0.487
732.41400681456,0.486473
732.526340251188,0.483074
732.638673687816,0.485472
732.751007124444,0.483707
732.863340561072,0.485577
732.9756739977,0.483549
733.088007434328,0.484313
733.200340870956,0.482389
733.312674307584,0.484181
733.425007744212,0.484602
733.53734118084,0.484181
733.649674617468,0.484919
733.762008054096,0.484971
733.874341490724,0.483733
733.986674927352,0.485182
734.09900836398,0.485445
734.211341800608,0.48671
734.323675237236,0.482943
734.436008673864,0.48397
734.548342110492,0.48426
734.66067554712,0.484154
734.773008983748,0.483575
734.885342420376,0.484523
734.997675857004,0.485656
735.110009293632,0.482784
735.22234273026,0.483522
735.334676166888,0.483759
735.447009603516,0.482943
735.559343040144,0.484444
735.671676476772,0.485103
735.7840099134,0.485867
735.896343350028,0.486183
736.008676786656,0.487606
736.121010223284,0.485366
736.233343659912,0.488291
736.34567709654,0.486842
736.458010533168,0.48484
736.570343969796,0.484892
736.682677406424,0.482126
736.795010843052,0.483074
736.90734427968,0.485261
737.019677716308,0.483944
737.132011152936,0.486262
737.244344589564,0.48476
737.356678026192,0.486947
737.46901146282,0.48289
737.581344899448,0.483838
737.693678336076,0.485182
737.806011772704,0.485393
737.918345209332,0.483206
738.03067864596,0.487395
738.143012082588,0.485208
738.255345519216,0.485788
738.367678955844,0.484102
738.480012392472,0.483812
738.5923458291,0.485604


==> data/400cycle-ahn-zoomin.csv <==
t,always,half,never,Ea,Eh,En
,,,,,,
,,,,,,
,,,,,,
,,,,,,
7.25,21.5,22.8,24.25,7.671442109,5.686918601,4.07264928
8,19.55,20.4,21.85,12.01924013,9.882731857,7.077453295
9.5,17,17.8,18.6,21.6210615,17.98361565,14.95811997
10,16.05,16.8,18.25,26.90772696,22.64003073,16.21350882
11,25.85,27,28.5,2.817584906,2.16210615,1.530653934


==> data/400cycle-ahn.csv <==
t,always,half,never,Ea,Eh,En
5,,,,1.147828522,0.850897038,0.4215771
5.5,28.2,29.85,32.9,1.64012524,1.121700755,0.555746853
6.15,25.2,26.8,29,3.272480083,2.264003073,1.364196755
6.25,24.95,26.25,28.25,3.466386719,2.569667975,1.621350882
6.5,24.7,25.6,27.45,3.671783045,2.984537308,1.949292501
7.05,22.25,23.4,25.25,6.45471412,4.95309904,3.235020314
7.25,21.5,22.8,24.25,7.671442109,5.686918601,4.07264928
8,19.55,20.4,21.85,12.01924013,9.882731857,7.077453295
9.5,17,17.8,18.6,21.6210615,17.98361565,14.95811997
10,16.05,16.8,18.25,26.90772696,22.64003073,16.21350882
11,25.85,27,28.5,2.817584906,2.16210615,1.530653934
25.55,34.7,35.6,40.85,0.367178304,0.298453731,0.089099858
50.55,38.9,40.95,48.2,0.139597298,0.087071698,0.016401252
75.55,41.35,43.85,52.55,0.079410332,0.044655711,0.00602389
105.55,42.85,45.45,55.8,0.05621821,0.030894204,0.002850211


==> data/450cycle-ahn-zoomin.csv <==
t,always,half,never,Ea,Eh,En
,,,,,,
,,,,,,
7.25,21.7,22.6,24.05,7.326170338,5.954934817,4.264587328
10.5,15.2,16.1,17.6,32.72480083,26.59971675,18.83115734
11.25,14.15,15.7,16.5,41.67513469,29.16600944,24.25923
15.5,24.8,25.9,27.75,3.588203059,2.785332278,1.81918561


==> data/450cycle-ahn.csv <==
t,always,half,never,Ea,Eh,En
5,,,,1.147828522,0.850897038,0.4215771
5.5,28.2,29.85,32.9,1.64012524,1.121700755,0.555746853
6.15,25.2,26.8,29,3.272480083,2.264003073,1.364196755
6.25,24.95,26.25,28.25,3.466386719,2.569667975,1.621350882
6.5,24.7,25.6,27.45,3.671783045,2.984537308,1.949292501
7.05,21.95,23.25,25.1,6.916350789,5.127161672,3.348705937
7.25,21.7,22.6,24.05,7.326170338,5.954934817,4.264587328
10.5,15.2,16.1,17.6,32.72480083,26.59971675,18.83115734
11.25,14.15,15.7,16.5,41.67513469,29.16600944,24.25923
15.5,24.8,25.9,27.75,3.588203059,2.785332278,1.81918561
20.5,26.75,27.9,30.1,2.290218993,1.757425858,1.058953797
35.05,31.15,32.85,36.25,0.831528257,0.562182098,0.256966797
70.05,36.3,38.95,45.1,0.254025323,0.137999341,0.033487059
105.05,38.95,42.15,50.1,0.137999341,0.066050637,0.010589538
140.05,40.15,44.1,54.5,0.104683205,0.04215771,0.003844829


==> data/500cycle-ahn-zoomin.csv <==
t,always,half,never,Ea,Eh,En
,,,,,,
7.25,21.5,22.65,24.2,7.671442109,5.886769242,4.119808336
8.5,18.45,19.15,20.1,15.48378071,13.17883474,10.58953797
12.5,13,13.65,14.5,54.30965101,46.7602702,38.44828848
16.5,20.2,21.1,22.5,10.34849066,8.411569005,6.093643068
24.5,22.8,24.15,25.7,5.686918601,4.167513469,2.916600944


==> data/500cycle-ahn.csv <==
t,always,half,never,Ea,Eh,En
5,,,,1.147828522,0.850897038,0.4215771
5.5,28.2,29.85,32.9,1.64012524,1.121700755,0.555746853
6.15,25.2,26.8,29,3.272480083,2.264003073,1.364196755
6.25,24.95,26.25,28.25,3.466386719,2.569667975,1.621350882
6.5,24.7,25.6,27.45,3.671783045,2.984537308,1.949292501
7.05,22.25,23.35,25,6.45471412,5.010453224,3.426707318
7.25,21.5,22.65,24.2,7.671442109,5.886769242,4.119808336
8.5,18.45,19.15,20.1,15.48378071,13.17883474,10.58953797
12.5,13,13.65,14.5,54.30965101,46.7602702,38.44828848
16.5,20.2,21.1,22.5,10.34849066,8.411569005,6.093643068
24.5,22.8,24.15,25.7,5.686918601,4.167513469,2.916600944
32.5,25.25,26.45,28.45,3.235020314,2.454013865,1.548378071
38.5,26.7,27.85,30.5,2.316738479,1.77777589,0.965777342
50,29.75,31.05,34.1,1.147828522,0.850897038,0.4215771
100,35.65,38.7,44.7,0.295037359,0.146176316,0.03671783
150,38.45,42.3,50.7,0.154837807,0.063808276,0.009223102
200,41.2,44.4,55,0.082200983,0.039343864,0.003426707


==> data/E_norm.csv <==
L,E_normal,E_attack
0,0.033029800538182,0.033252445861023
1,0.033031256994317,0.033260306410028
2,0.033032785605211,0.03327303659163
3,0.033034389944207,0.033286397432422
4,0.033036073761602,0.033300420164634
5,0.033037840993393,0.03331513756704
6,0.033039695770475,0.033330584041469
7,0.033041642428274,0.033346795693113
8,0.033043685516874,0.033363810414793
9,0.03304582981163,0.033381667975388
10,0.033048080324315,0.033400410112642
11,0.03305044231481,0.033420080630543
12,0.033052921303379,0.033440725501521
13,0.033055523083543,0.033462392973688
14,0.033058253735598,0.033485133683368
15,0.033061119640786,0.033509000773197
16,0.033064127496186,0.03353405001603
17,0.033067284330317,0.033560339944978
18,0.03307059751953,0.033587931989856
19,0.033074074805199,0.033616890620356
20,0.033077724311756,0.033647283496287
21,0.033081554565627,0.033679181625215
22,0.03308557451509,0.033712659527877
23,0.033089793551118,0.033747795411743
24,0.033094221529247,0.033784671353132
25,0.033098868792519,0.033823373488288
26,0.033103746195555,0.033863992213869
27,0.033108865129819,0.033906622397307
28,0.033114237550115,0.033951363597506
29,0.033119876002393,0.033998320296402
30,0.033125793652922,0.034047602141909
31,0.033132004318895,0.034099324202799
32,0.033138522500538,0.034153607236105
33,0.033145363414799,0.034210577967658
34,0.03315254303068,0.034270369386385
35,0.033160078106317,0.034333121053056
36,0.03316798622787,0.034398979424162
37,0.033176285850314,0.034468098191668
38,0.033184996340243,0.034540638639411
39,0.033194138020752,0.034616770016944
40,0.033203732218529,0.034696669931668
41,0.033213801313243,0.034780524760144
42,0.033224368789343,0.034868530079493
43,0.033235459290395,0.034960891119871
44,0.03324709867606,0.035057823239018
45,0.033259314081856,0.035159552419939
46,0.033272133981834,0.035266315792839
47,0.033285588254294,0.035378362182458
48,0.03329970825071,0.035495952682025
49,0.033314526867996,0.035619361255098
50,0.033330078624279,0.03574887536662
51,0.033346399738354,0.035884796644569
52,0.033363528212975,0.036027441573659
53,0.033381503922189,0.0361771422226
54,0.03340036870288,0.0363342470065
55,0.033420166450736,0.036499121486067
56,0.033440943220839,0.036672149205323
57,0.033462747333099,0.036853732569636
58,0.033485629482754,0.037044293765954
59,0.033509642856167,0.037244275727188
60,0.033534843252179,0.037454143142797
61,0.033561289209257,0.037674383517698
62,0.033589042138718,0.037905508281729
63,0.033618166464298,0.03814805395196
64,0.033648729768352,0.038402583350281
65,0.033680802945,0.038669686878755
66,0.033714460360519,0.038949983855344
67,0.033749780021303,0.039244123912728
68,0.03378684374975,0.039552788463018
69,0.033825737368402,0.039876692231297
70,0.033866550892719,0.040216584861016
71,0.033909378732857,0.040573252594401
72,0.033954319904846,0.040947520031127
73,0.034001478251572,0.041340251968641
74,0.034050962673982,0.041752355327625
75,0.034102887372949,0.042184781166228
76,0.034157372102241,0.042638526786789
77,0.034214542433062,0.043114637938912
78,0.034274530030641,0.043614211122873
79,0.034337472943355,0.044138395997432
80,0.034403515904898,0.044688397896283
81,0.034472810650014,0.045265480457447
82,0.034545516244323,0.045870968370053
83,0.034621799428786,0.046506250243024
84,0.034701834979372,0.047172781600328
85,0.034785806082478,0.04787208800752
86,0.034873904726706,0.048605768334382
87,0.03496633211156,0.049375498158543
88,0.035063299073671,0.050183033315074
89,0.035165026531148,0.051030213596978
90,0.035271745946654,0.051918966611699
91,0.035383699809822,0.052851311798648
92,0.035501142139611,0.053829364612761
93,0.035624339007197,0.054855340879149
94,0.035753569080013,0.055931561323798
95,0.035889124187493,0.057060456285064
96,0.036031309909117,0.058244570610884
97,0.03618044618528,0.059486568746055
98,0.036336867951535,0.060789240014156
99,0.036500925796677,0.062155504098043
100,0.036672986645137,0.063588416722791
101,0.036853434464091,0.065091175544472
102,0.037042670995652,0.066667126247758
103,0.037241116514419,0.068319768854796
104,0.037449210610622,0.070052764247147
105,0.037667412998995,0.071869940902089
106,0.037896204353433,0.073775301843544
107,0.038136087167352,0.075773031807115
108,0.038387586639572,0.077867504617689
109,0.038651251585415,0.080063290776979
110,0.038927655372501,0.082365165256795
111,0.039217396880636,0.084778115492936
112,0.039521101484908,0.087307349572347
113,0.039839422060903,0.089958304604505
114,0.040173040010834,0.09273665526695
115,0.040522666308874,0.095648322510789
116,0.040889042563921,0.09869948241129
117,0.041272942097618,0.101896575145607
118,0.041675171034988,0.105246314075518
119,0.042096569404886,0.108755694911898
120,0.042538012246753,0.112432004931761
121,0.043000410720065,0.116282832217608
122,0.04348471321195,0.120316074881663
123,0.043991906438251,0.124539950235421
124,0.044523016532574,0.12896300385919
125,0.045079110117186,0.133594118520471
126,0.045661295349073,0.13844252288546
127,0.046270722933627,0.143517799960962
128,0.046908587097794,0.14882989519875
129,0.047576126513495,0.154389124185707
130,0.048274625161412,0.16020617983743
131,0.049005413124363,0.166292139005379
132,0.049769867298225,0.172658468397439
133,0.050569412007699,0.179317029705926
134,0.051405519512892,0.186280083826412
135,0.052279710391963,0.193560294044355
136,0.05319355378311,0.201170728050367
137,0.05414866746952,0.209124858647664
138,0.055146717787602,0.21743656298784
139,0.056189419340355,0.226120120183819
140,0.057278534493216,0.235190207111293
141,0.058415872632757,0.244661892235187
142,0.059603289162463,0.254550627246593
143,0.060842684214128,0.264872236331306
144,0.062136001047621,0.275642902843227
145,0.063485224114157,0.286879153175325
146,0.064892376756715,0.298597837608912
147,0.066359518519271,0.310816107905072
148,0.067888742037488,0.323551391410515
149,0.069482169484244,0.336821361456131


==> data/EvesusI_500ns.csv <==
U,P,I,count,E
600,-57.52,1.4,1834,0.000885054
650,-42.6,1.5,25020,0.027477044
700,-34.2,1.7,75558,0.190094698
750,-30.92,2.4,89814,0.40454795
800,-28.79,10.2,83805,0.660647817
850,-27.29,17.8,59944,0.933189845
900,-26.13,21.9,25728,1.218905409
950,-25.15,24.8,4429,1.527460557
1000,-24.33,27.4,239,1.844887993
1050,-23.62,29.8,6,2.172551121
1100,-22.98,32.4,0,2.517503044
1150,-22.4,35,0,2.877199687
1200,-21.9,37.6,0,3.228271145
1250,-21.44,40.2,0,3.588971456


==> data/EvesusI_600ns.csv <==
U,P,I,count,E
600,-58.93,1.4,1486,0.000767629
650,-44.75,1.4,17577,0.020097926
700,-35.12,1.6,69148,0.184565809
750,-31.77,2.1,87469,0.399163894
800,-29.58,4.1,89312,0.660923586
850,-28.08,14,76833,0.933579379
900,-26.93,19.1,51826,1.216609632
950,-25.95,22.4,21304,1.524583623
1000,-25.12,24.8,4446,1.845658089
1050,-24.41,27.1,456,2.173457991
1100,-23.77,29.2,17,2.518553904
1150,-23.2,31.4,0,2.871780554
1200,-22.69,33.7,0,3.229618695
1250,-22.23,35.9,0,3.59046957
1300,-21.81,38.2,0,3.955043371
1350,-21.42,40.4,0,4.326644875


==> data/EvesusI_700ns.csv <==
U,P,I,count,E
600,-60,1.4,1316,0.0007
650,-45.6,1.4,15521,0.019279601
700,-35.8,1.6,63818,0.184118759
750,-32.4,1.9,84122,0.402807956
800,-30.36,2.7,88911,0.6443147
850,-28.76,10,83420,0.931318093
900,-27.61,16.3,67784,1.213662798
950,-26.63,20.1,41986,1.520890825
1000,-25.8,22.8,17160,1.841187594
1050,-25.08,24.9,4162,2.173191712
1100,-24.44,26.9,502,2.518245346
1150,-23.88,28.8,30,2.864824618
1200,-23.37,30.8,0,3.221796015
1250,-22.91,32.7,0,3.581772849
1300,-22.4,34.7,0,4.028079561
1350,-22.1,36.7,0,4.316165013
1400,-21.73,38.7,0,4.70000197
1450,-21.4,40.7,0,5.071051721


==> data/RL_noattack.csv <==
0.000000000000000000e+00,1.741153260244939372e-03
1.000000000000000000e+00,1.655320844669519280e-03
2.000000000000000000e+00,1.573859258110705921e-03
3.000000000000000000e+00,1.496533255046147374e-03
4.000000000000000000e+00,1.423121294005281340e-03
5.000000000000000000e+00,1.353414659985475391e-03
6.000000000000000000e+00,1.287216648370206364e-03
7.000000000000000000e+00,1.224341805754917533e-03
8.000000000000000000e+00,1.164615223433442676e-03
9.000000000000000000e+00,1.107871879629799845e-03
1.000000000000000000e+01,1.053956026856524807e-03
1.100000000000000000e+01,1.002720621062274872e-03
1.200000000000000000e+01,9.540267894869330391e-04
1.300000000000000000e+01,9.077433343800663055e-04
1.400000000000000000e+01,8.637462699580562148e-04
1.500000000000000000e+01,8.219183901773284215e-04
1.600000000000000000e+01,7.821488650870032054e-04
1.700000000000000000e+01,7.443328636952402204e-04
1.800000000000000000e+01,7.083712014451185729e-04
1.900000000000000000e+01,6.741700105375978986e-04
2.000000000000000000e+01,6.416404314768555089e-04
2.100000000000000000e+01,6.106983243353823494e-04
2.200000000000000000e+01,5.812639983513393643e-04
2.300000000000000000e+01,5.532619585756324860e-04
2.400000000000000000e+01,5.266206683819179505e-04
2.500000000000000000e+01,5.012723267440576808e-04
2.600000000000000000e+01,4.771526592665651691e-04
2.700000000000000000e+01,4.542007220275852712e-04
2.800000000000000000e+01,4.323587173683953551e-04
2.900000000000000000e+01,4.115718208228693166e-04
3.000000000000000000e+01,3.917880184411058576e-04
3.100000000000000000e+01,3.729579538186044351e-04
3.200000000000000000e+01,3.550347841893818903e-04
3.300000000000000000e+01,3.379740449881504663e-04
3.400000000000000000e+01,3.217335223325214644e-04
3.500000000000000000e+01,3.062731329123996463e-04
3.600000000000000000e+01,2.915548108112447174e-04
3.700000000000000000e+01,2.775424008188824045e-04
3.800000000000000000e+01,2.642015578238553989e-04
3.900000000000000000e+01,2.514996519054925588e-04
4.000000000000000000e+01,2.394056787694448822e-04
4.100000000000000000e+01,2.278901751956470133e-04
4.200000000000000000e+01,2.169251391917109738e-04
4.300000000000000000e+01,2.064839545644486254e-04
4.400000000000000000e+01,1.965413196421195228e-04
4.500000000000000000e+01,1.870731798969332360e-04
4.600000000000000000e+01,1.780566642357255089e-04
4.700000000000000000e+01,1.694700247411940267e-04
4.800000000000000000e+01,1.612925796599604935e-04
4.900000000000000000e+01,1.535046594478105936e-04
5.000000000000000000e+01,1.460875556943589488e-04
5.100000000000000000e+01,1.390234727602981404e-04
5.200000000000000000e+01,1.322954819736592725e-04
5.300000000000000000e+01,1.258874782354613055e-04
5.400000000000000000e+01,1.197841389022418716e-04
5.500000000000000000e+01,1.139708848146258593e-04
5.600000000000000000e+01,1.084338433525514869e-04
5.700000000000000000e+01,1.031598134049496436e-04
5.800000000000000000e+01,9.813623214706003570e-05
5.900000000000000000e+01,9.335114352605636354e-05
6.000000000000000000e+01,8.879316836266055264e-05
6.100000000000000000e+01,8.445147597860078030e-05
6.200000000000000000e+01,8.031575726997816221e-05
6.300000000000000000e+01,7.637619914584663867e-05
6.400000000000000000e+01,7.262346026138573872e-05
6.500000000000000000e+01,6.904864797439182861e-05
6.600000000000000000e+01,6.564329646236368603e-05
6.700000000000000000e+01,6.239934593640895054e-05
6.800000000000000000e+01,5.930912289636949722e-05
6.900000000000000000e+01,5.636532137089897464e-05
7.000000000000000000e+01,5.356098509279263889e-05
7.100000000000000000e+01,5.088949055945580255e-05
7.200000000000000000e+01,4.834453093328108754e-05
7.300000000000000000e+01,4.592010073877338268e-05
7.400000000000000000e+01,4.361048131501068571e-05
7.500000000000000000e+01,4.141022698548245081e-05
7.600000000000000000e+01,3.931415190795195297e-05
7.700000000000000000e+01,3.731731756954991648e-05
7.800000000000000000e+01,3.541502089594340819e-05
7.900000000000000000e+01,3.360278294113124714e-05
8.000000000000000000e+01,3.187633813071013558e-05
8.100000000000000000e+01,3.023162402976577049e-05
8.200000000000000000e+01,2.866477160867086016e-05
8.300000000000000000e+01,2.717209598339969854e-05
8.400000000000000000e+01,2.575008760491143253e-05
8.500000000000000000e+01,2.439540387608056841e-05
8.600000000000000000e+01,2.310486117597897182e-05
8.700000000000000000e+01,2.187542726834894628e-05
8.800000000000000000e+01,2.070421407877324658e-05
8.900000000000000000e+01,1.958847082040770171e-05
9.000000000000000000e+01,1.852557745051504714e-05
9.100000000000000000e+01,1.751303844342421833e-05
9.200000000000000000e+01,1.654847686275115492e-05
9.300000000000000000e+01,1.562962871945438990e-05
9.400000000000000000e+01,1.475433760035309028e-05
9.500000000000000000e+01,1.392054955495341937e-05
9.600000000000000000e+01,1.312630822779512369e-05
9.700000000000000000e+01,1.236975022377243824e-05
9.800000000000000000e+01,1.164910069630592455e-05
9.900000000000000000e+01,1.096266914540212749e-05
1.000000000000000000e+02,1.030884541788167679e-05
1.010000000000000000e+02,9.686095898311164801e-06
1.020000000000000000e+02,9.092959881361912258e-06
1.030000000000000000e+02,8.528046118487199933e-06
1.040000000000000000e+02,7.990029527382576629e-06
1.050000000000000000e+02,7.477648060133571640e-06
1.060000000000000000e+02,6.989699719033396505e-06
1.070000000000000000e+02,6.525039714732702197e-06
1.080000000000000000e+02,6.082577759754044300e-06
1.090000000000000000e+02,5.661275489531769650e-06
1.100000000000000000e+02,5.260144006321668819e-06
1.110000000000000000e+02,4.878241539492681118e-06
1.120000000000000000e+02,4.514671216381129182e-06
1.130000000000000000e+02,4.168578937575530437e-06
1.140000000000000000e+02,3.839151353975896782e-06
1.150000000000000000e+02,3.525613937596992862e-06
1.160000000000000000e+02,3.227229144191922464e-06
1.170000000000000000e+02,2.943294661651956449e-06
1.180000000000000000e+02,2.673141740442280879e-06
1.190000000000000000e+02,2.416133602416339736e-06
1.200000000000000000e+02,2.171663923725589170e-06
1.210000000000000000e+02,1.939155388562507334e-06
1.220000000000000000e+02,1.718058310267389115e-06
1.230000000000000000e+02,1.507849316216533755e-06
1.240000000000000000e+02,1.308030093418435772e-06
1.250000000000000000e+02,1.118126192608261636e-06
1.260000000000000000e+02,9.376858873677618899e-07
1.270000000000000000e+02,7.662790853066030764e-07
1.280000000000000000e+02,6.034962893057930908e-07
1.290000000000000000e+02,4.489476068722018476e-07
1.300000000000000000e+02,3.022618037209394773e-07
1.310000000000000000e+02,1.630854016221313594e-07
1.320000000000000000e+02,3.108181673020307678e-08
1.330000000000000000e+02,-9.406946340811694364e-08
1.340000000000000000e+02,-2.126736648532508717e-07
1.350000000000000000e+02,-3.250214770925342656e-07
1.360000000000000000e+02,-4.313897684859732478e-07
1.370000000000000000e+02,-5.320422703803419012e-07
1.380000000000000000e+02,-6.272302293959319681e-07
1.390000000000000000e+02,-7.171930304917619297e-07
1.400000000000000000e+02,-8.021587923318498697e-07
1.410000000000000000e+02,-8.823449352456997534e-07
1.420000000000000000e+02,-9.579587234948233696e-07
1.430000000000000000e+02,-1.029197782557883883e-06
1.440000000000000000e+02,-1.096250594597651330e-06
1.450000000000000000e+02,-1.159296968230527717e-06
1.460000000000000000e+02,-1.218508489936183213e-06
1.470000000000000000e+02,-1.274048951983362698e-06
1.480000000000000000e+02,-1.326074762296825363e-06
1.490000000000000000e+02,-1.374735334031775384e-06


==> data/R_350.csv <==
L,RL_esti,RL_real,RU_real
0,0.0017,0.00245,0.00571
1,0.00164,0.00237,0.00554
2,0.00157,0.00226,0.00528
3,0.00149,0.00216,0.00503
4,0.00142,0.00205,0.00479
5,0.00135,0.00196,0.00457
6,0.00129,0.00187,0.00435
7,0.00123,0.00178,0.00414
8,0.00117,0.00169,0.00395
9,0.00112,0.00161,0.00376
10,0.00106,0.00154,0.00358
11,0.00101,0.00146,0.00341
12,0.000963,0.00139,0.00325
13,0.000917,0.00133,0.0031
14,0.000874,0.00126,0.00295
15,0.000832,0.0012,0.00281
16,0.000792,0.00115,0.00267
17,0.000754,0.00109,0.00255
18,0.000718,0.00104,0.00243
19,0.000683,0.00099,0.00231
20,0.00065,0.000943,0.0022
21,0.000619,0.000897,0.00209
22,0.000589,0.000854,0.00199
23,0.00056,0.000813,0.0019
24,0.000533,0.000774,0.00181
25,0.000507,0.000737,0.00172
26,0.000482,0.000701,0.00164
27,0.000459,0.000667,0.00156
28,0.000436,0.000635,0.00148
29,0.000415,0.000604,0.00141
30,0.000395,0.000575,0.00134
31,0.000375,0.000547,0.00127
32,0.000357,0.00052,0.00121
33,0.000339,0.000495,0.00115
34,0.000322,0.00047,0.0011
35,0.000306,0.000447,0.00104
36,0.000291,0.000425,0.000992
37,0.000276,0.000404,0.000943
38,0.000263,0.000384,0.000896
39,0.000249,0.000365,0.000852
40,0.000237,0.000347,0.000809
41,0.000225,0.00033,0.000769
42,0.000213,0.000313,0.00073
43,0.000202,0.000297,0.000694
44,0.000192,0.000282,0.000659
45,0.000182,0.000268,0.000626
46,0.000173,0.000255,0.000594
47,0.000164,0.000242,0.000564
48,0.000155,0.000229,0.000535
49,0.000147,0.000218,0.000507
50,0.000139,0.000206,0.000481
51,0.000132,0.000196,0.000456
52,0.000125,0.000185,0.000433
53,0.000118,0.000176,0.00041
54,0.000112,0.000166,0.000388
55,0.000106,0.000158,0.000368
56,0.0001,0.000149,0.000348
57,9.47E-05,0.000141,0.00033
58,8.94E-05,0.000134,0.000312
59,8.44E-05,0.000126,0.000295
60,7.97E-05,0.000119,0.000279
61,7.52E-05,0.000113,0.000263
62,7.09E-05,0.000107,0.000249
63,6.68E-05,0.000101,0.000235
64,6.29E-05,9.49E-05,0.000221
65,5.92E-05,8.95E-05,0.000209
66,5.57E-05,8.43E-05,0.000197
67,5.23E-05,7.94E-05,0.000185
68,4.91E-05,7.47E-05,0.000174
69,4.61E-05,7.02E-05,0.000164
70,4.32E-05,6.59E-05,0.000154
71,4.05E-05,6.18E-05,0.000144
72,3.79E-05,5.8E-05,0.000135
73,3.54E-05,5.43E-05,0.000127
74,3.31E-05,5.07E-05,0.000118
75,3.09E-05,4.74E-05,0.000111
76,2.87E-05,4.42E-05,0.000103
77,2.67E-05,4.12E-05,9.6E-05
78,2.48E-05,3.83E-05,8.92E-05
79,2.3E-05,3.55E-05,8.28E-05
80,2.13E-05,3.29E-05,7.66E-05
81,1.97E-05,3.03E-05,7.08E-05
82,1.81E-05,2.8E-05,6.52E-05
83,1.67E-05,2.57E-05,5.99E-05
84,1.53E-05,2.35E-05,5.48E-05
85,1.4E-05,2.14E-05,5E-05
86,1.28E-05,1.95E-05,4.54E-05
87,1.16E-05,1.76E-05,4.1E-05
88,1.05E-05,1.58E-05,3.69E-05
89,9.47E-06,1.41E-05,3.29E-05
90,8.49E-06,1.25E-05,2.91E-05
91,7.57E-06,1.09E-05,2.55E-05
92,6.7E-06,9.45E-06,2.2E-05
93,5.88E-06,8.05E-06,1.88E-05
94,5.11E-06,6.71E-06,1.56E-05
95,4.39E-06,5.43E-06,1.27E-05
96,3.71E-06,4.22E-06,9.83E-06
97,3.08E-06,3.06E-06,7.13E-06
98,2.48E-06,1.95E-06,4.56E-06
99,1.93E-06,9.03E-07,2.11E-06
100,1.33E-06,1.00E-100,1.00E-100
101,7.72E-08,1.00E-100,1.00E-100
102,-1.1E-06,1.00E-100,1.00E-100
103,-2.2E-06,1.00E-100,1.00E-100
104,-3.23E-06,1.00E-100,1.00E-100
105,-4.2E-06,1.00E-100,1.00E-100
106,-5.1E-06,1.00E-100,1.00E-100
107,-5.95E-06,1.00E-100,1.00E-100
108,-6.73E-06,1.00E-100,1.00E-100
109,-7.46E-06,1.00E-100,1.00E-100
110,-8.14E-06,1.00E-100,1.00E-100
111,-8.76E-06,1.00E-100,1.00E-100
112,-9.34E-06,1.00E-100,1.00E-100
113,-9.87E-06,1.00E-100,1.00E-100
114,-1.04E-05,1.00E-100,1.00E-100
115,-1.08E-05,1.00E-100,1.00E-100
116,-1.12E-05,1.00E-100,1.00E-100
117,-1.16E-05,1.00E-100,1.00E-100
118,-1.19E-05,1.00E-100,1.00E-100
119,-1.22E-05,1.00E-100,1.00E-100
120,-1.25E-05,1.00E-100,1.00E-100
121,-1.27E-05,1.00E-100,1.00E-100
122,-1.29E-05,1.00E-100,1.00E-100
123,-1.31E-05,1.00E-100,1.00E-100
124,-1.32E-05,1.00E-100,1.00E-100
125,-1.33E-05,1.00E-100,1.00E-100
126,-1.34E-05,1.00E-100,1.00E-100
127,-1.35E-05,1.00E-100,1.00E-100
128,-1.35E-05,1.00E-100,1.00E-100
129,-1.35E-05,1.00E-100,1.00E-100
130,-1.35E-05,1.00E-100,1.00E-100
131,-1.35E-05,1.00E-100,1.00E-100
132,-1.35E-05,1.00E-100,1.00E-100
133,-1.34E-05,1.00E-100,1.00E-100
134,-1.34E-05,1.00E-100,1.00E-100
135,-1.33E-05,1.00E-100,1.00E-100
136,-1.32E-05,1.00E-100,1.00E-100
137,-1.31E-05,1.00E-100,1.00E-100
138,-1.29E-05,1.00E-100,1.00E-100
139,-1.28E-05,1.00E-100,1.00E-100
140,-1.26E-05,1.00E-100,1.00E-100
141,-1.25E-05,1.00E-100,1.00E-100
142,-1.23E-05,1.00E-100,1.00E-100
143,-1.21E-05,1.00E-100,1.00E-100
144,-1.19E-05,1.00E-100,1.00E-100
145,-1.17E-05,1.00E-100,1.00E-100
146,-1.15E-05,1.00E-100,1.00E-100
147,-1.13E-05,1.00E-100,1.00E-100
148,-1.1E-05,1.00E-100,1.00E-100
149,-1.08E-05,1.00E-100,1.00E-100


==> data/R_400.csv <==
L,RL_esti,RL_real,RU_real
0,0.00168,0.00238,0.00555
1,0.00166,0.00235,0.00549
2,0.00158,0.00224,0.00523
3,0.00151,0.00214,0.00498
4,0.00144,0.00203,0.00474
5,0.00137,0.00194,0.00452
6,0.00131,0.00184,0.0043
7,0.00125,0.00176,0.0041
8,0.00119,0.00167,0.0039
9,0.00113,0.00159,0.00371
10,0.00108,0.00152,0.00354
11,0.00103,0.00144,0.00337
12,0.000982,0.00137,0.0032
13,0.000936,0.00131,0.00305
14,0.000892,0.00124,0.0029
15,0.00085,0.00118,0.00276
16,0.00081,0.00113,0.00263
17,0.000772,0.00107,0.0025
18,0.000736,0.00102,0.00238
19,0.000701,0.000969,0.00226
20,0.000668,0.000922,0.00215
21,0.000637,0.000877,0.00204
22,0.000607,0.000834,0.00194
23,0.000578,0.000792,0.00185
24,0.000551,0.000753,0.00176
25,0.000525,0.000716,0.00167
26,0.000501,0.00068,0.00159
27,0.000477,0.000646,0.00151
28,0.000455,0.000614,0.00143
29,0.000433,0.000583,0.00136
30,0.000413,0.000554,0.00129
31,0.000393,0.000526,0.00123
32,0.000375,0.000499,0.00116
33,0.000357,0.000474,0.0011
34,0.00034,0.00045,0.00105
35,0.000324,0.000426,0.000995
36,0.000309,0.000404,0.000943
37,0.000295,0.000383,0.000894
38,0.000281,0.000363,0.000848
39,0.000268,0.000344,0.000803
40,0.000255,0.000326,0.000761
41,0.000243,0.000309,0.00072
42,0.000232,0.000292,0.000682
43,0.000221,0.000277,0.000645
44,0.00021,0.000262,0.00061
45,0.0002,0.000247,0.000577
46,0.000191,0.000234,0.000545
47,0.000182,0.000221,0.000515
48,0.000174,0.000209,0.000486
49,0.000165,0.000197,0.000459
50,0.000158,0.000186,0.000433
51,0.00015,0.000175,0.000408
52,0.000143,0.000165,0.000384
53,0.000137,0.000155,0.000362
54,0.00013,0.000146,0.00034
55,0.000124,0.000137,0.000319
56,0.000118,0.000129,0.0003
57,0.000113,0.000121,0.000281
58,0.000108,0.000113,0.000263
59,0.000103,0.000106,0.000246
60,9.78E-05,9.87E-05,0.00023
61,9.32E-05,9.22E-05,0.000215
62,8.89E-05,8.59E-05,0.0002
63,8.48E-05,7.99E-05,0.000186
64,8.09E-05,7.42E-05,0.000173
65,7.72E-05,6.87E-05,0.00016
66,7.37E-05,6.36E-05,0.000148
67,7.03E-05,5.86E-05,0.000137
68,6.71E-05,5.39E-05,0.000126
69,6.41E-05,4.94E-05,0.000115
70,6.12E-05,4.52E-05,0.000105
71,5.84E-05,4.11E-05,9.59E-05
72,5.58E-05,3.72E-05,8.68E-05
73,5.33E-05,3.35E-05,7.82E-05
74,5.1E-05,3E-05,7E-05
75,4.87E-05,2.67E-05,6.22E-05
76,4.66E-05,2.35E-05,5.47E-05
77,4.45E-05,2.04E-05,4.76E-05
78,4.26E-05,1.75E-05,4.09E-05
79,4.08E-05,1.48E-05,3.44E-05
80,3.91E-05,1.21E-05,2.83E-05
81,3.74E-05,9.61E-06,2.24E-05
82,3.58E-05,7.22E-06,1.68E-05
83,3.44E-05,4.94E-06,1.15E-05
84,3.3E-05,2.77E-06,6.46E-06
85,3.16E-05,7.04E-07,1.64E-06
86,2.93E-05,1.00E-100,1.00E-100
87,2.65E-05,1.00E-100,1.00E-100
88,2.39E-05,1.00E-100,1.00E-100
89,2.14E-05,1.00E-100,1.00E-100
90,1.9E-05,1.00E-100,1.00E-100
91,1.68E-05,1.00E-100,1.00E-100
92,1.46E-05,1.00E-100,1.00E-100
93,1.26E-05,1.00E-100,1.00E-100
94,1.07E-05,1.00E-100,1.00E-100
95,8.95E-06,1.00E-100,1.00E-100
96,7.26E-06,1.00E-100,1.00E-100
97,5.67E-06,1.00E-100,1.00E-100
98,4.17E-06,1.00E-100,1.00E-100
99,2.75E-06,1.00E-100,1.00E-100
100,1.42E-06,1.00E-100,1.00E-100
101,1.63E-07,1.00E-100,1.00E-100
102,-1.01E-06,1.00E-100,1.00E-100
103,-2.12E-06,1.00E-100,1.00E-100
104,-3.15E-06,1.00E-100,1.00E-100
105,-4.12E-06,1.00E-100,1.00E-100
106,-5.03E-06,1.00E-100,1.00E-100
107,-5.87E-06,1.00E-100,1.00E-100
108,-6.66E-06,1.00E-100,1.00E-100
109,-7.39E-06,1.00E-100,1.00E-100
110,-8.06E-06,1.00E-100,1.00E-100
111,-8.69E-06,1.00E-100,1.00E-100
112,-9.27E-06,1.00E-100,1.00E-100
113,-9.8E-06,1.00E-100,1.00E-100
114,-1.03E-05,1.00E-100,1.00E-100
115,-1.07E-05,1.00E-100,1.00E-100
116,-1.11E-05,1.00E-100,1.00E-100
117,-1.15E-05,1.00E-100,1.00E-100
118,-1.18E-05,1.00E-100,1.00E-100
119,-1.21E-05,1.00E-100,1.00E-100
120,-1.24E-05,1.00E-100,1.00E-100
121,-1.26E-05,1.00E-100,1.00E-100
122,-1.28E-05,1.00E-100,1.00E-100
123,-1.3E-05,1.00E-100,1.00E-100
124,-1.31E-05,1.00E-100,1.00E-100
125,-1.33E-05,1.00E-100,1.00E-100
126,-1.34E-05,1.00E-100,1.00E-100
127,-1.34E-05,1.00E-100,1.00E-100
128,-1.35E-05,1.00E-100,1.00E-100
129,-1.35E-05,1.00E-100,1.00E-100
130,-1.35E-05,1.00E-100,1.00E-100
131,-1.35E-05,1.00E-100,1.00E-100
132,-1.34E-05,1.00E-100,1.00E-100
133,-1.34E-05,1.00E-100,1.00E-100
134,-1.33E-05,1.00E-100,1.00E-100
135,-1.32E-05,1.00E-100,1.00E-100
136,-1.31E-05,1.00E-100,1.00E-100
137,-1.3E-05,1.00E-100,1.00E-100
138,-1.29E-05,1.00E-100,1.00E-100
139,-1.28E-05,1.00E-100,1.00E-100
140,-1.26E-05,1.00E-100,1.00E-100
141,-1.24E-05,1.00E-100,1.00E-100
142,-1.23E-05,1.00E-100,1.00E-100
143,-1.21E-05,1.00E-100,1.00E-100
144,-1.19E-05,1.00E-100,1.00E-100
145,-1.17E-05,1.00E-100,1.00E-100
146,-1.15E-05,1.00E-100,1.00E-100
147,-1.12E-05,1.00E-100,1.00E-100
148,-1.1E-05,1.00E-100,1.00E-100
149,-1.08E-05,1.00E-100,1.00E-100


==> data/R_450.csv <==
L,RL_esti,RL_real,RU_real
0,0.00173,0.00234,0.00545
1,0.0017,0.00231,0.00538
2,0.00163,0.00219,0.00512
3,0.00155,0.00209,0.00487
4,0.00148,0.00199,0.00463
5,0.00142,0.00189,0.00441
6,0.00135,0.0018,0.00419
7,0.00129,0.00171,0.00398
8,0.00123,0.00162,0.00379
9,0.00118,0.00154,0.0036
10,0.00112,0.00147,0.00342
11,0.00107,0.00139,0.00325
12,0.00102,0.00133,0.00309
13,0.000978,0.00126,0.00294
14,0.000934,0.0012,0.00279
15,0.000892,0.00114,0.00265
16,0.000852,0.00108,0.00251
17,0.000814,0.00102,0.00239
18,0.000778,0.000971,0.00227
19,0.000743,0.000922,0.00215
20,0.00071,0.000874,0.00204
21,0.000679,0.000829,0.00193
22,0.000649,0.000786,0.00183
23,0.00062,0.000745,0.00174
24,0.000593,0.000705,0.00165
25,0.000567,0.000668,0.00156
26,0.000543,0.000632,0.00148
27,0.000519,0.000599,0.0014
28,0.000497,0.000566,0.00132
29,0.000475,0.000535,0.00125
30,0.000455,0.000506,0.00118
31,0.000435,0.000478,0.00111
32,0.000417,0.000451,0.00105
33,0.000399,0.000426,0.000993
34,0.000382,0.000402,0.000937
35,0.000366,0.000379,0.000883
36,0.000351,0.000357,0.000832
37,0.000337,0.000336,0.000783
38,0.000323,0.000316,0.000736
39,0.000309,0.000297,0.000692
40,0.000297,0.000278,0.000649
41,0.000285,0.000261,0.000609
42,0.000273,0.000245,0.00057
43,0.000263,0.000229,0.000534
44,0.000252,0.000214,0.000499
45,0.000242,0.0002,0.000466
46,0.000233,0.000186,0.000434
47,0.000224,0.000173,0.000404
48,0.000215,0.000161,0.000375
49,0.000207,0.000149,0.000347
50,0.000199,0.000138,0.000321
51,0.000192,0.000127,0.000296
52,0.000185,0.000117,0.000273
53,0.000178,0.000107,0.00025
54,0.000172,9.79E-05,0.000228
55,0.000166,8.91E-05,0.000208
56,0.00016,8.07E-05,0.000188
57,0.000154,7.27E-05,0.00017
58,0.000149,6.51E-05,0.000152
59,0.000144,5.78E-05,0.000135
60,0.000139,5.09E-05,0.000119
61,0.000135,4.43E-05,0.000103
62,0.000131,3.8E-05,8.87E-05
63,0.000126,3.2E-05,7.47E-05
64,0.000123,2.63E-05,6.14E-05
65,0.000119,2.09E-05,4.87E-05
66,0.000115,1.57E-05,3.66E-05
67,0.000112,1.08E-05,2.51E-05
68,0.000109,6.06E-06,1.41E-05
69,0.000106,1.58E-06,3.69E-06
70,0.0001,1.00E-100,1.00E-100
71,9.4E-05,1.00E-100,1.00E-100
72,8.8E-05,1.00E-100,1.00E-100
73,8.23E-05,1.00E-100,1.00E-100
74,7.69E-05,1.00E-100,1.00E-100
75,7.17E-05,1.00E-100,1.00E-100
76,6.68E-05,1.00E-100,1.00E-100
77,6.21E-05,1.00E-100,1.00E-100
78,5.77E-05,1.00E-100,1.00E-100
79,5.35E-05,1.00E-100,1.00E-100
80,4.95E-05,1.00E-100,1.00E-100
81,4.57E-05,1.00E-100,1.00E-100
82,4.21E-05,1.00E-100,1.00E-100
83,3.86E-05,1.00E-100,1.00E-100
84,3.54E-05,1.00E-100,1.00E-100
85,3.23E-05,1.00E-100,1.00E-100
86,2.94E-05,1.00E-100,1.00E-100
87,2.66E-05,1.00E-100,1.00E-100
88,2.39E-05,1.00E-100,1.00E-100
89,2.14E-05,1.00E-100,1.00E-100
90,1.91E-05,1.00E-100,1.00E-100
91,1.68E-05,1.00E-100,1.00E-100
92,1.47E-05,1.00E-100,1.00E-100
93,1.27E-05,1.00E-100,1.00E-100
94,1.08E-05,1.00E-100,1.00E-100
95,9.01E-06,1.00E-100,1.00E-100
96,7.32E-06,1.00E-100,1.00E-100
97,5.73E-06,1.00E-100,1.00E-100
98,4.22E-06,1.00E-100,1.00E-100
99,2.8E-06,1.00E-100,1.00E-100
100,1.47E-06,1.00E-100,1.00E-100
101,2.17E-07,1.00E-100,1.00E-100
102,-9.61E-07,1.00E-100,1.00E-100
103,-2.07E-06,1.00E-100,1.00E-100
104,-3.1E-06,1.00E-100,1.00E-100
105,-4.07E-06,1.00E-100,1.00E-100
106,-4.98E-06,1.00E-100,1.00E-100
107,-5.82E-06,1.00E-100,1.00E-100
108,-6.61E-06,1.00E-100,1.00E-100
109,-7.34E-06,1.00E-100,1.00E-100
110,-8.02E-06,1.00E-100,1.00E-100
111,-8.64E-06,1.00E-100,1.00E-100
112,-9.22E-06,1.00E-100,1.00E-100
113,-9.76E-06,1.00E-100,1.00E-100
114,-1.02E-05,1.00E-100,1.00E-100
115,-1.07E-05,1.00E-100,1.00E-100
116,-1.11E-05,1.00E-100,1.00E-100
117,-1.15E-05,1.00E-100,1.00E-100
118,-1.18E-05,1.00E-100,1.00E-100
119,-1.21E-05,1.00E-100,1.00E-100
120,-1.24E-05,1.00E-100,1.00E-100
121,-1.26E-05,1.00E-100,1.00E-100
122,-1.28E-05,1.00E-100,1.00E-100
123,-1.3E-05,1.00E-100,1.00E-100
124,-1.31E-05,1.00E-100,1.00E-100
125,-1.32E-05,1.00E-100,1.00E-100
126,-1.33E-05,1.00E-100,1.00E-100
127,-1.34E-05,1.00E-100,1.00E-100
128,-1.34E-05,1.00E-100,1.00E-100
129,-1.35E-05,1.00E-100,1.00E-100
130,-1.35E-05,1.00E-100,1.00E-100
131,-1.35E-05,1.00E-100,1.00E-100
132,-1.34E-05,1.00E-100,1.00E-100
133,-1.34E-05,1.00E-100,1.00E-100
134,-1.33E-05,1.00E-100,1.00E-100
135,-1.32E-05,1.00E-100,1.00E-100
136,-1.31E-05,1.00E-100,1.00E-100
137,-1.3E-05,1.00E-100,1.00E-100
138,-1.29E-05,1.00E-100,1.00E-100
139,-1.27E-05,1.00E-100,1.00E-100
140,-1.26E-05,1.00E-100,1.00E-100
141,-1.24E-05,1.00E-100,1.00E-100
142,-1.23E-05,1.00E-100,1.00E-100
143,-1.21E-05,1.00E-100,1.00E-100
144,-1.19E-05,1.00E-100,1.00E-100
145,-1.17E-05,1.00E-100,1.00E-100
146,-1.15E-05,1.00E-100,1.00E-100
147,-1.12E-05,1.00E-100,1.00E-100
148,-1.1E-05,1.00E-100,1.00E-100
149,-1.08E-05,1.00E-100,1.00E-100


==> data/R_500.csv <==
L,RL_esti,RL_real,RU_real
0,0.00182,0.00226,0.00527
1,0.00179,0.00221,0.00515
2,0.00171,0.0021,0.00489
3,0.00164,0.00199,0.00465
4,0.00157,0.00189,0.00441
5,0.0015,0.00179,0.00418
6,0.00143,0.0017,0.00397
7,0.00137,0.00161,0.00376
8,0.00132,0.00153,0.00357
9,0.00126,0.00145,0.00338
10,0.00121,0.00137,0.0032
11,0.00116,0.0013,0.00303
12,0.00111,0.00123,0.00287
13,0.00106,0.00116,0.00271
14,0.00102,0.0011,0.00257
15,0.000976,0.00104,0.00243
16,0.000936,0.000983,0.00229
17,0.000898,0.000928,0.00216
18,0.000862,0.000876,0.00204
19,0.000827,0.000826,0.00193
20,0.000794,0.000778,0.00182
21,0.000763,0.000733,0.00171
22,0.000733,0.00069,0.00161
23,0.000704,0.000649,0.00151
24,0.000677,0.00061,0.00142
25,0.000651,0.000572,0.00133
26,0.000627,0.000537,0.00125
27,0.000603,0.000503,0.00117
28,0.000581,0.000471,0.0011
29,0.000559,0.00044,0.00103
30,0.000539,0.00041,0.000957
31,0.000519,0.000382,0.000892
32,0.000501,0.000356,0.000829
33,0.000483,0.00033,0.00077
34,0.000466,0.000306,0.000714
35,0.00045,0.000283,0.00066
36,0.000435,0.000261,0.000608
37,0.00042,0.00024,0.000559
38,0.000407,0.00022,0.000513
39,0.000393,0.000201,0.000468
40,0.000381,0.000183,0.000426
41,0.000369,0.000165,0.000386
42,0.000357,0.000149,0.000347
43,0.000346,0.000133,0.000311
44,0.000336,0.000118,0.000276
45,0.000326,0.000104,0.000242
46,0.000317,9.03E-05,0.000211
47,0.000308,7.73E-05,0.00018
48,0.000299,6.5E-05,0.000152
49,0.000291,5.32E-05,0.000124
50,0.000283,4.2E-05,9.8E-05
51,0.000276,3.13E-05,7.3E-05
52,0.000269,2.11E-05,4.93E-05
53,0.000262,1.14E-05,2.67E-05
54,0.000256,2.18E-06,5.09E-06
55,0.000244,1.00E-100,1.00E-100
56,0.000231,1.00E-100,1.00E-100
57,0.000218,1.00E-100,1.00E-100
58,0.000206,1.00E-100,1.00E-100
59,0.000195,1.00E-100,1.00E-100
60,0.000184,1.00E-100,1.00E-100
61,0.000174,1.00E-100,1.00E-100
62,0.000164,1.00E-100,1.00E-100
63,0.000154,1.00E-100,1.00E-100
64,0.000146,1.00E-100,1.00E-100
65,0.000137,1.00E-100,1.00E-100
66,0.000129,1.00E-100,1.00E-100
67,0.000121,1.00E-100,1.00E-100
68,0.000114,1.00E-100,1.00E-100
69,0.000107,1.00E-100,1.00E-100
70,0.0001,1.00E-100,1.00E-100
71,9.41E-05,1.00E-100,1.00E-100
72,8.81E-05,1.00E-100,1.00E-100
73,8.24E-05,1.00E-100,1.00E-100
74,7.7E-05,1.00E-100,1.00E-100
75,7.18E-05,1.00E-100,1.00E-100
76,6.69E-05,1.00E-100,1.00E-100
77,6.23E-05,1.00E-100,1.00E-100
78,5.78E-05,1.00E-100,1.00E-100
79,5.36E-05,1.00E-100,1.00E-100
80,4.96E-05,1.00E-100,1.00E-100
81,4.58E-05,1.00E-100,1.00E-100
82,4.22E-05,1.00E-100,1.00E-100
83,3.88E-05,1.00E-100,1.00E-100
84,3.55E-05,1.00E-100,1.00E-100
85,3.24E-05,1.00E-100,1.00E-100
86,2.95E-05,1.00E-100,1.00E-100
87,2.67E-05,1.00E-100,1.00E-100
88,2.4E-05,1.00E-100,1.00E-100
89,2.15E-05,1.00E-100,1.00E-100
90,1.92E-05,1.00E-100,1.00E-100
91,1.69E-05,1.00E-100,1.00E-100
92,1.48E-05,1.00E-100,1.00E-100
93,1.28E-05,1.00E-100,1.00E-100
94,1.09E-05,1.00E-100,1.00E-100
95,9.12E-06,1.00E-100,1.00E-100
96,7.42E-06,1.00E-100,1.00E-100
97,5.83E-06,1.00E-100,1.00E-100
98,4.32E-06,1.00E-100,1.00E-100
99,2.9E-06,1.00E-100,1.00E-100
100,1.57E-06,1.00E-100,1.00E-100
101,3.1E-07,1.00E-100,1.00E-100
102,-8.69E-07,1.00E-100,1.00E-100
103,-1.98E-06,1.00E-100,1.00E-100
104,-3.01E-06,1.00E-100,1.00E-100
105,-3.98E-06,1.00E-100,1.00E-100
106,-4.89E-06,1.00E-100,1.00E-100
107,-5.74E-06,1.00E-100,1.00E-100
108,-6.52E-06,1.00E-100,1.00E-100
109,-7.26E-06,1.00E-100,1.00E-100
110,-7.94E-06,1.00E-100,1.00E-100
111,-8.57E-06,1.00E-100,1.00E-100
112,-9.15E-06,1.00E-100,1.00E-100
113,-9.68E-06,1.00E-100,1.00E-100
114,-1.02E-05,1.00E-100,1.00E-100
115,-1.06E-05,1.00E-100,1.00E-100
116,-1.1E-05,1.00E-100,1.00E-100
117,-1.14E-05,1.00E-100,1.00E-100
118,-1.17E-05,1.00E-100,1.00E-100
119,-1.2E-05,1.00E-100,1.00E-100
120,-1.23E-05,1.00E-100,1.00E-100
121,-1.25E-05,1.00E-100,1.00E-100
122,-1.27E-05,1.00E-100,1.00E-100
123,-1.29E-05,1.00E-100,1.00E-100
124,-1.31E-05,1.00E-100,1.00E-100
125,-1.32E-05,1.00E-100,1.00E-100
126,-1.33E-05,1.00E-100,1.00E-100
127,-1.33E-05,1.00E-100,1.00E-100
128,-1.34E-05,1.00E-100,1.00E-100
129,-1.34E-05,1.00E-100,1.00E-100
130,-1.34E-05,1.00E-100,1.00E-100
131,-1.34E-05,1.00E-100,1.00E-100
132,-1.34E-05,1.00E-100,1.00E-100
133,-1.33E-05,1.00E-100,1.00E-100
134,-1.33E-05,1.00E-100,1.00E-100
135,-1.32E-05,1.00E-100,1.00E-100
136,-1.31E-05,1.00E-100,1.00E-100
137,-1.3E-05,1.00E-100,1.00E-100
138,-1.28E-05,1.00E-100,1.00E-100
139,-1.27E-05,1.00E-100,1.00E-100
140,-1.26E-05,1.00E-100,1.00E-100
141,-1.24E-05,1.00E-100,1.00E-100
142,-1.22E-05,1.00E-100,1.00E-100
143,-1.2E-05,1.00E-100,1.00E-100
144,-1.18E-05,1.00E-100,1.00E-100
145,-1.16E-05,1.00E-100,1.00E-100
146,-1.14E-05,1.00E-100,1.00E-100
147,-1.12E-05,1.00E-100,1.00E-100
148,-1.1E-05,1.00E-100,1.00E-100
149,-1.07E-05,1.00E-100,1.00E-100


==> data/gate.csv <==
-2.402706E-08,-1.1E-03
-2.402393E-08,-2.8E-03
-2.402081E-08,-4.1E-03
-2.401768E-08,-5.7E-03
-2.401456E-08,-7.0E-03
-2.401143E-08,-8.3E-03
-2.400831E-08,-1.00E-02
-2.400518E-08,-1.08E-02
-2.400206E-08,-1.25E-02
-2.399893E-08,-1.33E-02
-2.399581E-08,-1.46E-02
-2.399268E-08,-1.46E-02
-2.398956E-08,-1.50E-02
-2.398643E-08,-1.54E-02
-2.398331E-08,-1.50E-02
-2.398018E-08,-1.50E-02
-2.397706E-08,-1.50E-02
-2.397393E-08,-1.42E-02
-2.397081E-08,-1.38E-02
-2.396768E-08,-1.25E-02
-2.396456E-08,-1.16E-02
-2.396143E-08,-9.1E-03
-2.395831E-08,-9.1E-03
-2.395518E-08,-7.8E-03
-2.395206E-08,-6.6E-03
-2.394893E-08,-5.3E-03
-2.394581E-08,-4.1E-03
-2.394268E-08,-2.8E-03
-2.393956E-08,-2.4E-03
-2.393643E-08,-1.1E-03
-2.393331E-08,-7E-04
-2.393018E-08,2E-04
-2.392706E-08,6E-04
-2.392393E-08,6E-04
-2.392081E-08,6E-04
-2.391768E-08,-3E-04
-2.391456E-08,-7E-04
-2.391143E-08,-3.2E-03
-2.390831E-08,-4.1E-03
-2.390518E-08,-5.3E-03
-2.390206E-08,-7.0E-03
-2.389893E-08,-9.5E-03
-2.389581E-08,-1.21E-02
-2.389268E-08,-1.50E-02
-2.388956E-08,-1.80E-02
-2.388643E-08,-2.13E-02
-2.388331E-08,-2.47E-02
-2.388018E-08,-2.77E-02
-2.387706E-08,-3.15E-02
-2.387393E-08,-3.52E-02
-2.387081E-08,-3.82E-02
-2.386768E-08,-4.24E-02
-2.386456E-08,-4.62E-02
-2.386143E-08,-4.96E-02
-2.385831E-08,-5.30E-02
-2.385518E-08,-5.63E-02
-2.385206E-08,-5.93E-02
-2.384893E-08,-6.31E-02
-2.384581E-08,-6.60E-02
-2.384268E-08,-6.81E-02
-2.383956E-08,-7.02E-02
-2.383643E-08,-7.28E-02
-2.383331E-08,-7.53E-02
-2.383018E-08,-7.66E-02
-2.382706E-08,-7.82E-02
-2.382393E-08,-7.91E-02
-2.382081E-08,-8.04E-02
-2.381768E-08,-8.08E-02
-2.381456E-08,-8.04E-02
-2.381143E-08,-8.12E-02
-2.380831E-08,-8.08E-02
-2.380518E-08,-7.99E-02
-2.380206E-08,-7.95E-02
-2.379893E-08,-7.87E-02
-2.379581E-08,-7.74E-02
-2.379268E-08,-7.61E-02
-2.378956E-08,-7.36E-02
-2.378643E-08,-7.23E-02
-2.378331E-08,-7.07E-02
-2.378018E-08,-6.81E-02
-2.377706E-08,-6.69E-02
-2.377393E-08,-6.56E-02
-2.377081E-08,-6.26E-02
-2.376768E-08,-6.14E-02
-2.376456E-08,-5.97E-02
-2.376143E-08,-5.89E-02
-2.375831E-08,-5.72E-02
-2.375518E-08,-5.59E-02
-2.375206E-08,-5.42E-02
-2.374893E-08,-5.38E-02
-2.374581E-08,-5.38E-02
-2.374268E-08,-5.25E-02
-2.373956E-08,-5.30E-02
-2.373643E-08,-5.25E-02
-2.373331E-08,-5.21E-02
-2.373018E-08,-5.34E-02
-2.372706E-08,-5.34E-02
-2.372393E-08,-5.46E-02
-2.372081E-08,-5.42E-02
-2.371768E-08,-5.55E-02
-2.371456E-08,-5.59E-02
-2.371143E-08,-5.76E-02
-2.370831E-08,-5.89E-02
-2.370518E-08,-5.93E-02
-2.370206E-08,-6.10E-02
-2.369893E-08,-6.10E-02
-2.369581E-08,-6.18E-02
-2.369268E-08,-6.26E-02
-2.368956E-08,-6.31E-02
-2.368643E-08,-6.35E-02
-2.368331E-08,-6.39E-02
-2.368018E-08,-6.43E-02
-2.367706E-08,-6.39E-02
-2.367393E-08,-6.39E-02
-2.367081E-08,-6.22E-02
-2.366768E-08,-6.18E-02
-2.366456E-08,-6.10E-02
-2.366143E-08,-5.93E-02
-2.365831E-08,-5.80E-02
-2.365518E-08,-5.67E-02
-2.365206E-08,-5.46E-02
-2.364893E-08,-5.34E-02
-2.364581E-08,-5.08E-02
-2.364268E-08,-4.92E-02
-2.363956E-08,-4.71E-02
-2.363643E-08,-4.54E-02
-2.363331E-08,-4.33E-02
-2.363018E-08,-4.16E-02
-2.362706E-08,-4.03E-02
-2.362393E-08,-3.90E-02
-2.362081E-08,-3.78E-02
-2.361768E-08,-3.65E-02
-2.361456E-08,-3.65E-02
-2.361143E-08,-3.61E-02
-2.360831E-08,-3.61E-02
-2.360518E-08,-3.57E-02
-2.360206E-08,-3.65E-02
-2.359893E-08,-3.74E-02
-2.359581E-08,-3.95E-02
-2.359268E-08,-4.07E-02
-2.358956E-08,-4.28E-02
-2.358643E-08,-4.49E-02
-2.358331E-08,-4.79E-02
-2.358018E-08,-5.00E-02
-2.357706E-08,-5.30E-02
-2.357393E-08,-5.59E-02
-2.357081E-08,-5.93E-02
-2.356768E-08,-6.18E-02
-2.356456E-08,-6.48E-02
-2.356143E-08,-6.77E-02
-2.355831E-08,-7.07E-02
-2.355518E-08,-7.32E-02
-2.355206E-08,-7.53E-02
-2.354893E-08,-7.74E-02
-2.354581E-08,-7.82E-02
-2.354268E-08,-7.99E-02
-2.353956E-08,-8.04E-02
-2.353643E-08,-7.99E-02
-2.353331E-08,-7.95E-02
-2.353018E-08,-7.99E-02
-2.352706E-08,-7.78E-02
-2.352393E-08,-7.61E-02
-2.352081E-08,-7.32E-02
-2.351768E-08,-7.07E-02
-2.351456E-08,-6.77E-02
-2.351143E-08,-6.39E-02
-2.350831E-08,-6.05E-02
-2.350518E-08,-5.63E-02
-2.350206E-08,-5.13E-02
-2.349893E-08,-4.66E-02
-2.349581E-08,-4.20E-02
-2.349268E-08,-3.65E-02
-2.348956E-08,-3.15E-02
-2.348643E-08,-2.60E-02
-2.348331E-08,-2.09E-02
-2.348018E-08,-1.67E-02
-2.347706E-08,-1.16E-02
-2.347393E-08,-7.0E-03
-2.347081E-08,-3.6E-03
-2.346768E-08,6E-04
-2.346456E-08,4.0E-03
-2.346143E-08,6.9E-03
-2.345831E-08,9.0E-03
-2.345518E-08,1.07E-02
-2.345206E-08,1.24E-02
-2.344893E-08,1.32E-02
-2.344581E-08,1.28E-02
-2.344268E-08,1.24E-02
-2.343956E-08,1.20E-02
-2.343643E-08,9.9E-03
-2.343331E-08,7.7E-03
-2.343018E-08,4.8E-03
-2.342706E-08,2.3E-03
-2.342393E-08,2E-04
-2.342081E-08,-4.1E-03
-2.341768E-08,-7.4E-03
-2.341456E-08,-1.08E-02
-2.341143E-08,-1.54E-02
-2.340831E-08,-2.01E-02
-2.340518E-08,-2.43E-02
-2.340206E-08,-2.85E-02
-2.339893E-08,-3.19E-02
-2.339581E-08,-3.61E-02
-2.339268E-08,-3.99E-02
-2.338956E-08,-4.20E-02
-2.338643E-08,-4.49E-02
-2.338331E-08,-4.75E-02
-2.338018E-08,-5.04E-02
-2.337706E-08,-5.21E-02
-2.337393E-08,-5.34E-02
-2.337081E-08,-5.38E-02
-2.336768E-08,-5.42E-02
-2.336456E-08,-5.34E-02
-2.336143E-08,-5.34E-02
-2.335831E-08,-5.17E-02
-2.335518E-08,-5.04E-02
-2.335206E-08,-4.83E-02
-2.334893E-08,-4.58E-02
-2.334581E-08,-4.33E-02
-2.334268E-08,-3.99E-02
-2.333956E-08,-3.78E-02
-2.333643E-08,-3.36E-02
-2.333331E-08,-3.06E-02
-2.333018E-08,-2.72E-02
-2.332706E-08,-2.26E-02
-2.332393E-08,-1.97E-02
-2.332081E-08,-1.67E-02
-2.331768E-08,-1.25E-02
-2.331456E-08,-9.5E-03
-2.331143E-08,-5.7E-03
-2.330831E-08,-3.6E-03
-2.330518E-08,-1.1E-03
-2.330206E-08,1.4E-03
-2.329893E-08,3.1E-03
-2.329581E-08,4.0E-03
-2.329268E-08,4.8E-03
-2.328956E-08,5.6E-03
-2.328643E-08,6.5E-03
-2.328331E-08,6.5E-03
-2.328018E-08,5.6E-03
-2.327706E-08,5.2E-03
-2.327393E-08,4.4E-03
-2.327081E-08,3.5E-03
-2.326768E-08,1.4E-03
-2.326456E-08,2E-04
-2.326143E-08,-1.9E-03
-2.325831E-08,-3.6E-03
-2.325518E-08,-5.7E-03
-2.325206E-08,-7.8E-03
-2.324893E-08,-1.00E-02
-2.324581E-08,-1.25E-02
-2.324268E-08,-1.42E-02
-2.323956E-08,-1.59E-02
-2.323643E-08,-1.71E-02
-2.323331E-08,-1.97E-02
-2.323018E-08,-2.13E-02
-2.322706E-08,-2.26E-02
-2.322393E-08,-2.34E-02
-2.322081E-08,-2.39E-02
-2.321768E-08,-2.51E-02
-2.321456E-08,-2.60E-02
-2.321143E-08,-2.60E-02
-2.320831E-08,-2.64E-02
-2.320518E-08,-2.60E-02
-2.320206E-08,-2.51E-02
-2.319893E-08,-2.51E-02
-2.319581E-08,-2.51E-02
-2.319268E-08,-2.43E-02
-2.318956E-08,-2.26E-02
-2.318643E-08,-2.18E-02
-2.318331E-08,-2.18E-02
-2.318018E-08,-2.01E-02
-2.317706E-08,-1.92E-02
-2.317393E-08,-1.84E-02
-2.317081E-08,-1.67E-02
-2.316768E-08,-1.63E-02
-2.316456E-08,-1.50E-02
-2.316143E-08,-1.42E-02
-2.315831E-08,-1.29E-02
-2.315518E-08,-1.25E-02
-2.315206E-08,-1.12E-02
-2.314893E-08,-1.04E-02
-2.314581E-08,-1.04E-02
-2.314268E-08,-1.00E-02
-2.313956E-08,-9.1E-03
-2.313643E-08,-9.1E-03
-2.313331E-08,-9.1E-03
-2.313018E-08,-8.7E-03
-2.312706E-08,-9.1E-03
-2.312393E-08,-9.5E-03
-2.312081E-08,-9.1E-03
-2.311768E-08,-9.1E-03
-2.311456E-08,-9.5E-03
-2.311143E-08,-1.04E-02
-2.310831E-08,-1.04E-02
-2.310518E-08,-1.08E-02
-2.310206E-08,-1.16E-02
-2.309893E-08,-1.25E-02
-2.309581E-08,-1.29E-02
-2.309268E-08,-1.38E-02
-2.308956E-08,-1.46E-02
-2.308643E-08,-1.54E-02
-2.308331E-08,-1.59E-02
-2.308018E-08,-1.71E-02
-2.307706E-08,-1.84E-02
-2.307393E-08,-1.88E-02
-2.307081E-08,-2.01E-02
-2.306768E-08,-2.13E-02
-2.306456E-08,-2.18E-02
-2.306143E-08,-2.34E-02
-2.305831E-08,-2.51E-02
-2.305518E-08,-2.56E-02
-2.305206E-08,-2.77E-02
-2.304893E-08,-2.85E-02
-2.304581E-08,-3.02E-02
-2.304268E-08,-3.15E-02
-2.303956E-08,-3.31E-02
-2.303643E-08,-3.44E-02
-2.303331E-08,-3.61E-02
-2.303018E-08,-3.69E-02
-2.302706E-08,-3.86E-02
-2.302393E-08,-4.03E-02
-2.302081E-08,-4.20E-02
-2.301768E-08,-4.24E-02
-2.301456E-08,-4.45E-02
-2.301143E-08,-4.62E-02
-2.300831E-08,-4.75E-02
-2.300518E-08,-4.83E-02
-2.300206E-08,-4.96E-02
-2.299893E-08,-5.04E-02
-2.299581E-08,-5.17E-02
-2.299268E-08,-5.25E-02
-2.298956E-08,-5.30E-02
-2.298643E-08,-5.42E-02
-2.298331E-08,-5.38E-02
-2.298018E-08,-5.51E-02
-2.297706E-08,-5.51E-02
-2.297393E-08,-5.51E-02
-2.297081E-08,-5.51E-02
-2.296768E-08,-5.46E-02
-2.296456E-08,-5.46E-02
-2.296143E-08,-5.38E-02
-2.295831E-08,-5.38E-02
-2.295518E-08,-5.21E-02
-2.295206E-08,-5.13E-02
-2.294893E-08,-5.04E-02
-2.294581E-08,-4.92E-02
-2.294268E-08,-4.79E-02
-2.293956E-08,-4.58E-02
-2.293643E-08,-4.45E-02
-2.293331E-08,-4.33E-02
-2.293018E-08,-4.16E-02
-2.292706E-08,-4.03E-02
-2.292393E-08,-3.78E-02
-2.292081E-08,-3.74E-02
-2.291768E-08,-3.57E-02
-2.291456E-08,-3.27E-02
-2.291143E-08,-3.23E-02
-2.290831E-08,-3.02E-02
-2.290518E-08,-2.89E-02
-2.290206E-08,-2.68E-02
-2.289893E-08,-2.51E-02
-2.289581E-08,-2.39E-02
-2.289268E-08,-2.22E-02
-2.288956E-08,-2.05E-02
-2.288643E-08,-1.92E-02
-2.288331E-08,-1.88E-02
-2.288018E-08,-1.75E-02
-2.287706E-08,-1.59E-02
-2.287393E-08,-1.46E-02
-2.287081E-08,-1.33E-02
-2.286768E-08,-1.29E-02
-2.286456E-08,-1.16E-02
-2.286143E-08,-1.08E-02
-2.285831E-08,-1.08E-02
-2.285518E-08,-1.00E-02
-2.285206E-08,-9.1E-03
-2.284893E-08,-9.5E-03
-2.284581E-08,-8.7E-03
-2.284268E-08,-9.1E-03
-2.283956E-08,-9.1E-03
-2.283643E-08,-8.7E-03
-2.283331E-08,-9.5E-03
-2.283018E-08,-1.04E-02
-2.282706E-08,-1.12E-02
-2.282393E-08,-1.25E-02
-2.282081E-08,-1.29E-02
-2.281768E-08,-1.46E-02
-2.281456E-08,-1.59E-02
-2.281143E-08,-1.71E-02
-2.280831E-08,-1.92E-02
-2.280518E-08,-2.09E-02
-2.280206E-08,-2.22E-02
-2.279893E-08,-2.43E-02
-2.279581E-08,-2.60E-02
-2.279268E-08,-2.77E-02
-2.278956E-08,-2.98E-02
-2.278643E-08,-3.23E-02
-2.278331E-08,-3.36E-02
-2.278018E-08,-3.52E-02
-2.277706E-08,-3.69E-02
-2.277393E-08,-3.86E-02
-2.277081E-08,-3.90E-02
-2.276768E-08,-4.03E-02
-2.276456E-08,-4.03E-02
-2.276143E-08,-4.12E-02
-2.275831E-08,-4.16E-02
-2.275518E-08,-4.12E-02
-2.275206E-08,-4.12E-02
-2.274893E-08,-3.99E-02
-2.274581E-08,-3.86E-02
-2.274268E-08,-3.74E-02
-2.273956E-08,-3.52E-02
-2.273643E-08,-3.36E-02
-2.273331E-08,-3.15E-02
-2.273018E-08,-2.93E-02
-2.272706E-08,-2.60E-02
-2.272393E-08,-2.34E-02
-2.272081E-08,-2.01E-02
-2.271768E-08,-1.71E-02
-2.271456E-08,-1.42E-02
-2.271143E-08,-1.16E-02
-2.270831E-08,-8.3E-03
-2.270518E-08,-5.7E-03
-2.270206E-08,-3.2E-03
-2.269893E-08,-3E-04
-2.269581E-08,1.8E-03
-2.269268E-08,3.5E-03
-2.268956E-08,6.1E-03
-2.268643E-08,7.3E-03
-2.268331E-08,9.0E-03
-2.268018E-08,9.4E-03
-2.267706E-08,9.0E-03
-2.267393E-08,9.0E-03
-2.267081E-08,9.9E-03
-2.266768E-08,7.7E-03
-2.266456E-08,7.3E-03
-2.266143E-08,6.9E-03
-2.265831E-08,5.2E-03
-2.265518E-08,4.4E-03
-2.265206E-08,2.3E-03
-2.264893E-08,6E-04
-2.264581E-08,-1.1E-03
-2.264268E-08,-1.9E-03
-2.263956E-08,-3.2E-03
-2.263643E-08,-5.3E-03
-2.263331E-08,-5.7E-03
-2.263018E-08,-7.0E-03
-2.262706E-08,-7.4E-03
-2.262393E-08,-7.8E-03
-2.262081E-08,-8.7E-03
-2.261768E-08,-8.7E-03
-2.261456E-08,-8.3E-03
-2.261143E-08,-7.8E-03
-2.260831E-08,-7.0E-03
-2.260518E-08,-6.2E-03
-2.260206E-08,-4.5E-03
-2.259893E-08,-3.6E-03
-2.259581E-08,-2.4E-03
-2.259268E-08,-1.1E-03
-2.258956E-08,1.0E-03
-2.258643E-08,2.7E-03
-2.258331E-08,3.5E-03
-2.258018E-08,4.4E-03
-2.257706E-08,5.6E-03
-2.257393E-08,6.9E-03
-2.257081E-08,7.3E-03
-2.256768E-08,6.5E-03
-2.256456E-08,7.3E-03
-2.256143E-08,6.9E-03
-2.255831E-08,5.6E-03
-2.255518E-08,5.2E-03
-2.255206E-08,3.5E-03
-2.254893E-08,1.4E-03
-2.254581E-08,-3E-04
-2.254268E-08,-2.4E-03
-2.253956E-08,-4.9E-03
-2.253643E-08,-7.4E-03
-2.253331E-08,-1.00E-02
-2.253018E-08,-1.25E-02
-2.252706E-08,-1.63E-02
-2.252393E-08,-1.88E-02
-2.252081E-08,-2.09E-02
-2.251768E-08,-2.34E-02
-2.251456E-08,-2.56E-02
-2.251143E-08,-2.72E-02
-2.250831E-08,-2.93E-02
-2.250518E-08,-3.02E-02
-2.250206E-08,-3.06E-02
-2.249893E-08,-3.10E-02
-2.249581E-08,-3.15E-02
-2.249268E-08,-3.06E-02
-2.248956E-08,-2.85E-02
-2.248643E-08,-2.81E-02
-2.248331E-08,-2.51E-02
-2.248018E-08,-2.34E-02
-2.247706E-08,-2.05E-02
-2.247393E-08,-1.71E-02
-2.247081E-08,-1.46E-02
-2.246768E-08,-1.04E-02
-2.246456E-08,-7.4E-03
-2.246143E-08,-3.6E-03
-2.245831E-08,2E-04
-2.245518E-08,3.5E-03
-2.245206E-08,7.3E-03
-2.244893E-08,9.4E-03
-2.244581E-08,1.20E-02
-2.244268E-08,1.58E-02
-2.243956E-08,1.83E-02
-2.243643E-08,2.04E-02
-2.243331E-08,2.17E-02
-2.243018E-08,2.21E-02
-2.242706E-08,2.25E-02
-2.242393E-08,2.25E-02
-2.242081E-08,2.29E-02
-2.241768E-08,2.17E-02
-2.241456E-08,2.04E-02
-2.241143E-08,1.91E-02
-2.240831E-08,1.62E-02
-2.240518E-08,1.49E-02
-2.240206E-08,1.20E-02
-2.239893E-08,9.0E-03
-2.239581E-08,6.1E-03
-2.239268E-08,3.5E-03
-2.238956E-08,6E-04
-2.238643E-08,-2.4E-03
-2.238331E-08,-4.9E-03
-2.238018E-08,-7.8E-03
-2.237706E-08,-1.08E-02
-2.237393E-08,-1.21E-02
-2.237081E-08,-1.46E-02
-2.236768E-08,-1.54E-02
-2.236456E-08,-1.67E-02
-2.236143E-08,-1.75E-02
-2.235831E-08,-1.92E-02
-2.235518E-08,-1.92E-02
-2.235206E-08,-1.92E-02
-2.234893E-08,-1.92E-02
-2.234581E-08,-1.84E-02
-2.234268E-08,-1.80E-02
-2.233956E-08,-1.71E-02
-2.233643E-08,-1.63E-02
-2.233331E-08,-1.42E-02
-2.233018E-08,-1.42E-02
-2.232706E-08,-1.29E-02
-2.232393E-08,-1.21E-02
-2.232081E-08,-1.08E-02
-2.231768E-08,-1.00E-02
-2.231456E-08,-9.5E-03
-2.231143E-08,-8.7E-03
-2.230831E-08,-8.3E-03
-2.230518E-08,-8.7E-03
-2.230206E-08,-9.1E-03
-2.229893E-08,-8.3E-03
-2.229581E-08,-9.1E-03
-2.229268E-08,-1.00E-02
-2.228956E-08,-1.04E-02
-2.228643E-08,-1.21E-02
-2.228331E-08,-1.21E-02
-2.228018E-08,-1.38E-02
-2.227706E-08,-1.46E-02
-2.227393E-08,-1.54E-02
-2.227081E-08,-1.63E-02
-2.226768E-08,-1.67E-02
-2.226456E-08,-1.75E-02
-2.226143E-08,-1.75E-02
-2.225831E-08,-1.80E-02
-2.225518E-08,-1.67E-02
-2.225206E-08,-1.71E-02
-2.224893E-08,-1.59E-02
-2.224581E-08,-1.54E-02
-2.224268E-08,-1.33E-02
-2.223956E-08,-1.21E-02
-2.223643E-08,-9.5E-03
-2.223331E-08,-6.6E-03
-2.223018E-08,-4.1E-03
-2.222706E-08,-1.5E-03
-2.222393E-08,1.8E-03
-2.222081E-08,4.4E-03
-2.221768E-08,7.7E-03
-2.221456E-08,1.20E-02
-2.221143E-08,1.41E-02
-2.220831E-08,1.83E-02
-2.220518E-08,2.12E-02
-2.220206E-08,2.33E-02
-2.219893E-08,2.59E-02
-2.219581E-08,2.71E-02
-2.219268E-08,2.97E-02
-2.218956E-08,3.05E-02
-2.218643E-08,3.14E-02
-2.218331E-08,3.18E-02
-2.218018E-08,3.18E-02
-2.217706E-08,3.05E-02
-2.217393E-08,2.92E-02
-2.217081E-08,2.84E-02
-2.216768E-08,2.59E-02
-2.216456E-08,2.38E-02
-2.216143E-08,2.12E-02
-2.215831E-08,1.74E-02
-2.215518E-08,1.45E-02
-2.215206E-08,1.07E-02
-2.214893E-08,6.9E-03
-2.214581E-08,3.1E-03
-2.214268E-08,-7E-04
-2.213956E-08,-4.5E-03
-2.213643E-08,-8.3E-03
-2.213331E-08,-1.12E-02
-2.213018E-08,-1.46E-02
-2.212706E-08,-1.71E-02
-2.212393E-08,-2.05E-02
-2.212081E-08,-2.26E-02
-2.211768E-08,-2.43E-02
-2.211456E-08,-2.56E-02
-2.211143E-08,-2.72E-02
-2.210831E-08,-2.72E-02
-2.210518E-08,-2.81E-02
-2.210206E-08,-2.81E-02
-2.209893E-08,-2.77E-02
-2.209581E-08,-2.77E-02
-2.209268E-08,-2.60E-02
-2.208956E-08,-2.47E-02
-2.208643E-08,-2.34E-02
-2.208331E-08,-2.26E-02
-2.208018E-08,-2.18E-02
-2.207706E-08,-2.05E-02
-2.207393E-08,-1.92E-02
-2.207081E-08,-1.84E-02
-2.206768E-08,-1.75E-02
-2.206456E-08,-1.71E-02
-2.206143E-08,-1.71E-02
-2.205831E-08,-1.75E-02
-2.205518E-08,-1.75E-02
-2.205206E-08,-1.84E-02
-2.204893E-08,-2.01E-02
-2.204581E-08,-2.09E-02
-2.204268E-08,-2.26E-02
-2.203956E-08,-2.47E-02
-2.203643E-08,-2.77E-02
-2.203331E-08,-2.93E-02
-2.203018E-08,-3.23E-02
-2.202706E-08,-3.44E-02
-2.202393E-08,-3.78E-02
-2.202081E-08,-4.07E-02
-2.201768E-08,-4.28E-02
-2.201456E-08,-4.45E-02
-2.201143E-08,-4.75E-02
-2.200831E-08,-4.92E-02
-2.200518E-08,-5.04E-02
-2.200206E-08,-5.17E-02
-2.199893E-08,-5.30E-02
-2.199581E-08,-5.34E-02
-2.199268E-08,-5.34E-02
-2.198956E-08,-5.21E-02
-2.198643E-08,-5.13E-02
-2.198331E-08,-4.96E-02
-2.198018E-08,-4.83E-02
-2.197706E-08,-4.58E-02
-2.197393E-08,-4.37E-02
-2.197081E-08,-4.07E-02
-2.196768E-08,-3.78E-02
-2.196456E-08,-3.44E-02
-2.196143E-08,-3.10E-02
-2.195831E-08,-2.85E-02
-2.195518E-08,-2.43E-02
-2.195206E-08,-2.13E-02
-2.194893E-08,-1.80E-02
-2.194581E-08,-1.59E-02
-2.194268E-08,-1.33E-02
-2.193956E-08,-1.04E-02
-2.193643E-08,-9.1E-03
-2.193331E-08,-6.6E-03
-2.193018E-08,-6.6E-03
-2.192706E-08,-6.6E-03
-2.192393E-08,-6.2E-03
-2.192081E-08,-6.6E-03
-2.191768E-08,-7.4E-03
-2.191456E-08,-8.7E-03
-2.191143E-08,-1.04E-02
-2.190831E-08,-1.25E-02
-2.190518E-08,-1.46E-02
-2.190206E-08,-1.71E-02
-2.189893E-08,-1.92E-02
-2.189581E-08,-2.13E-02
-2.189268E-08,-2.30E-02
-2.188956E-08,-2.64E-02
-2.188643E-08,-2.81E-02
-2.188331E-08,-3.02E-02
-2.188018E-08,-3.23E-02
-2.187706E-08,-3.36E-02
-2.187393E-08,-3.44E-02
-2.187081E-08,-3.48E-02
-2.186768E-08,-3.48E-02
-2.186456E-08,-3.44E-02
-2.186143E-08,-3.44E-02
-2.185831E-08,-3.36E-02
-2.185518E-08,-3.19E-02
-2.185206E-08,-3.02E-02
-2.184893E-08,-2.72E-02
-2.184581E-08,-2.47E-02
-2.184268E-08,-2.13E-02
-2.183956E-08,-1.84E-02
-2.183643E-08,-1.50E-02
-2.183331E-08,-1.21E-02
-2.183018E-08,-8.3E-03
-2.182706E-08,-5.3E-03
-2.182393E-08,-1.9E-03
-2.182081E-08,6E-04
-2.181768E-08,3.5E-03
-2.181456E-08,6.1E-03
-2.181143E-08,8.6E-03
-2.180831E-08,9.4E-03
-2.180518E-08,1.07E-02
-2.180206E-08,1.15E-02
-2.179893E-08,1.15E-02
-2.179581E-08,1.11E-02
-2.179268E-08,1.07E-02
-2.178956E-08,9.4E-03
-2.178643E-08,8.2E-03
-2.178331E-08,6.1E-03
-2.178018E-08,4.0E-03
-2.177706E-08,1.4E-03
-2.177393E-08,-1.1E-03
-2.177081E-08,-4.1E-03
-2.176768E-08,-7.4E-03
-2.176456E-08,-9.5E-03
-2.176143E-08,-1.25E-02
-2.175831E-08,-1.59E-02
-2.175518E-08,-1.84E-02
-2.175206E-08,-2.01E-02
-2.174893E-08,-2.22E-02
-2.174581E-08,-2.34E-02
-2.174268E-08,-2.43E-02
-2.173956E-08,-2.56E-02
-2.173643E-08,-2.60E-02
-2.173331E-08,-2.47E-02
-2.173018E-08,-2.43E-02
-2.172706E-08,-2.30E-02
-2.172393E-08,-2.09E-02
-2.172081E-08,-1.84E-02
-2.171768E-08,-1.63E-02
-2.171456E-08,-1.29E-02
-2.171143E-08,-1.00E-02
-2.170831E-08,-6.2E-03
-2.170518E-08,-1.9E-03
-2.170206E-08,1.8E-03
-2.169893E-08,5.2E-03
-2.169581E-08,9.9E-03
-2.169268E-08,1.36E-02
-2.168956E-08,1.70E-02
-2.168643E-08,2.12E-02
-2.168331E-08,2.38E-02
-2.168018E-08,2.71E-02
-2.167706E-08,2.92E-02
-2.167393E-08,3.09E-02
-2.167081E-08,3.22E-02
-2.166768E-08,3.26E-02
-2.166456E-08,3.35E-02
-2.166143E-08,3.26E-02
-2.165831E-08,3.14E-02
-2.165518E-08,3.01E-02
-2.165206E-08,2.76E-02
-2.164893E-08,2.50E-02
-2.164581E-08,2.21E-02
-2.164268E-08,1.79E-02
-2.163956E-08,1.45E-02
-2.163643E-08,9.9E-03
-2.163331E-08,4.8E-03
-2.163018E-08,2E-04
-2.162706E-08,-4.5E-03
-2.162393E-08,-9.5E-03
-2.162081E-08,-1.46E-02
-2.161768E-08,-1.97E-02
-2.161456E-08,-2.34E-02
-2.161143E-08,-2.81E-02
-2.160831E-08,-3.27E-02
-2.160518E-08,-3.57E-02
-2.160206E-08,-3.90E-02
-2.159893E-08,-4.20E-02
-2.159581E-08,-4.41E-02
-2.159268E-08,-4.62E-02
-2.158956E-08,-4.66E-02
-2.158643E-08,-4.71E-02
-2.158331E-08,-4.75E-02
-2.158018E-08,-4.62E-02
-2.157706E-08,-4.54E-02
-2.157393E-08,-4.33E-02
-2.157081E-08,-4.07E-02
-2.156768E-08,-3.82E-02
-2.156456E-08,-3.48E-02
-2.156143E-08,-3.10E-02
-2.155831E-08,-2.68E-02
-2.155518E-08,-2.30E-02
-2.155206E-08,-1.80E-02
-2.154893E-08,-1.29E-02
-2.154581E-08,-8.3E-03
-2.154268E-08,-2.8E-03
-2.153956E-08,1.4E-03
-2.153643E-08,6.5E-03
-2.153331E-08,1.11E-02
-2.153018E-08,1.62E-02
-2.152706E-08,2.08E-02
-2.152393E-08,2.46E-02
-2.152081E-08,2.84E-02
-2.151768E-08,3.18E-02
-2.151456E-08,3.56E-02
-2.151143E-08,3.81E-02
-2.150831E-08,4.06E-02
-2.150518E-08,4.23E-02
-2.150206E-08,4.36E-02
-2.149893E-08,4.53E-02
-2.149581E-08,4.61E-02
-2.149268E-08,4.65E-02
-2.148956E-08,4.78E-02
-2.148643E-08,4.70E-02
-2.148331E-08,4.65E-02
-2.148018E-08,4.65E-02
-2.147706E-08,4.48E-02
-2.147393E-08,4.36E-02
-2.147081E-08,4.27E-02
-2.146768E-08,4.06E-02
-2.146456E-08,3.89E-02
-2.146143E-08,3.64E-02
-2.145831E-08,3.47E-02
-2.145518E-08,3.26E-02
-2.145206E-08,3.14E-02
-2.144893E-08,2.84E-02
-2.144581E-08,2.59E-02
-2.144268E-08,2.38E-02
-2.143956E-08,2.12E-02
-2.143643E-08,1.96E-02
-2.143331E-08,1.83E-02
-2.143018E-08,1.62E-02
-2.142706E-08,1.41E-02
-2.142393E-08,1.20E-02
-2.142081E-08,1.07E-02
-2.141768E-08,9.4E-03
-2.141456E-08,8.2E-03
-2.141143E-08,6.9E-03
-2.140831E-08,6.5E-03
-2.140518E-08,6.1E-03
-2.140206E-08,4.8E-03
-2.139893E-08,4.8E-03
-2.139581E-08,4.8E-03
-2.139268E-08,5.6E-03
-2.138956E-08,5.6E-03
-2.138643E-08,5.6E-03
-2.138331E-08,7.7E-03
-2.138018E-08,7.3E-03
-2.137706E-08,9.0E-03
-2.137393E-08,9.9E-03
-2.137081E-08,1.20E-02
-2.136768E-08,1.24E-02
-2.136456E-08,1.36E-02
-2.136143E-08,1.49E-02
-2.135831E-08,1.66E-02
-2.135518E-08,1.83E-02
-2.135206E-08,2.00E-02
-2.134893E-08,2.17E-02
-2.134581E-08,2.29E-02
-2.134268E-08,2.38E-02
-2.133956E-08,2.55E-02
-2.133643E-08,2.59E-02
-2.133331E-08,2.71E-02
-2.133018E-08,2.76E-02
-2.132706E-08,2.76E-02
-2.132393E-08,2.88E-02
-2.132081E-08,2.80E-02
-2.131768E-08,2.84E-02
-2.131456E-08,2.76E-02
-2.131143E-08,2.76E-02
-2.130831E-08,2.63E-02
-2.130518E-08,2.59E-02
-2.130206E-08,2.42E-02
-2.129893E-08,2.29E-02
-2.129581E-08,2.12E-02
-2.129268E-08,2.04E-02
-2.128956E-08,1.83E-02
-2.128643E-08,1.70E-02
-2.128331E-08,1.49E-02
-2.128018E-08,1.28E-02
-2.127706E-08,1.20E-02
-2.127393E-08,1.03E-02
-2.127081E-08,8.2E-03
-2.126768E-08,6.9E-03
-2.126456E-08,6.1E-03
-2.126143E-08,4.8E-03
-2.125831E-08,4.0E-03
-2.125518E-08,3.1E-03
-2.125206E-08,2.7E-03
-2.124893E-08,2.7E-03
-2.124581E-08,2.3E-03
-2.124268E-08,2.7E-03
-2.123956E-08,4.0E-03
-2.123643E-08,4.4E-03
-2.123331E-08,5.2E-03
-2.123018E-08,6.5E-03
-2.122706E-08,7.3E-03
-2.122393E-08,9.9E-03
-2.122081E-08,1.20E-02
-2.121768E-08,1.28E-02
-2.121456E-08,1.53E-02
-2.121143E-08,1.79E-02
-2.120831E-08,2.00E-02
-2.120518E-08,2.21E-02
-2.120206E-08,2.38E-02
-2.119893E-08,2.67E-02
-2.119581E-08,2.80E-02
-2.119268E-08,2.97E-02
-2.118956E-08,3.18E-02
-2.118643E-08,3.26E-02
-2.118331E-08,3.39E-02
-2.118018E-08,3.47E-02
-2.117706E-08,3.51E-02
-2.117393E-08,3.56E-02
-2.117081E-08,3.51E-02
-2.116768E-08,3.56E-02
-2.116456E-08,3.39E-02
-2.116143E-08,3.30E-02
-2.115831E-08,3.14E-02
-2.115518E-08,2.97E-02
-2.115206E-08,2.67E-02
-2.114893E-08,2.42E-02
-2.114581E-08,2.08E-02
-2.114268E-08,1.83E-02
-2.113956E-08,1.45E-02
-2.113643E-08,1.11E-02
-2.113331E-08,7.7E-03
-2.113018E-08,3.5E-03
-2.112706E-08,-7E-04
-2.112393E-08,-4.9E-03
-2.112081E-08,-8.3E-03
-2.111768E-08,-1.25E-02
-2.111456E-08,-1.67E-02
-2.111143E-08,-1.97E-02
-2.110831E-08,-2.26E-02
-2.110518E-08,-2.68E-02
-2.110206E-08,-2.85E-02
-2.109893E-08,-3.19E-02
-2.109581E-08,-3.44E-02
-2.109268E-08,-3.57E-02
-2.108956E-08,-3.74E-02
-2.108643E-08,-3.86E-02
-2.108331E-08,-3.90E-02
-2.108018E-08,-3.95E-02
-2.107706E-08,-3.90E-02
-2.107393E-08,-3.82E-02
-2.107081E-08,-3.78E-02
-2.106768E-08,-3.65E-02
-2.106456E-08,-3.52E-02
-2.106143E-08,-3.36E-02
-2.105831E-08,-3.06E-02
-2.105518E-08,-2.85E-02
-2.105206E-08,-2.64E-02
-2.104893E-08,-2.34E-02
-2.104581E-08,-2.05E-02
-2.104268E-08,-1.84E-02
-2.103956E-08,-1.50E-02
-2.103643E-08,-1.25E-02
-2.103331E-08,-9.5E-03
-2.103018E-08,-7.4E-03
-2.102706E-08,-4.9E-03
-2.102393E-08,-2.4E-03
-2.102081E-08,6E-04
-2.101768E-08,1.8E-03
-2.101456E-08,4.0E-03
-2.101143E-08,4.8E-03
-2.100831E-08,6.9E-03
-2.100518E-08,7.7E-03
-2.100206E-08,8.2E-03
-2.099893E-08,9.9E-03
-2.099581E-08,9.0E-03
-2.099268E-08,9.9E-03
-2.098956E-08,9.9E-03
-2.098643E-08,9.0E-03
-2.098331E-08,9.0E-03
-2.098018E-08,8.6E-03
-2.097706E-08,7.7E-03
-2.097393E-08,7.3E-03
-2.097081E-08,6.5E-03
-2.096768E-08,5.2E-03
-2.096456E-08,4.4E-03
-2.096143E-08,4.0E-03
-2.095831E-08,3.1E-03
-2.095518E-08,1.4E-03
-2.095206E-08,6E-04
-2.094893E-08,-7E-04
-2.094581E-08,-2.4E-03
-2.094268E-08,-2.8E-03
-2.093956E-08,-3.2E-03
-2.093643E-08,-4.5E-03
-2.093331E-08,-4.5E-03
-2.093018E-08,-5.7E-03
-2.092706E-08,-6.2E-03
-2.092393E-08,-6.6E-03
-2.092081E-08,-7.8E-03
-2.091768E-08,-7.4E-03
-2.091456E-08,-8.3E-03
-2.091143E-08,-8.7E-03
-2.090831E-08,-9.1E-03
-2.090518E-08,-9.5E-03
-2.090206E-08,-1.04E-02
-2.089893E-08,-1.08E-02
-2.089581E-08,-1.12E-02
-2.089268E-08,-1.21E-02
-2.088956E-08,-1.16E-02
-2.088643E-08,-1.29E-02
-2.088331E-08,-1.38E-02
-2.088018E-08,-1.46E-02
-2.087706E-08,-1.50E-02
-2.087393E-08,-1.59E-02
-2.087081E-08,-1.63E-02
-2.086768E-08,-1.80E-02
-2.086456E-08,-1.88E-02
-2.086143E-08,-2.09E-02
-2.085831E-08,-2.13E-02
-2.085518E-08,-2.39E-02
-2.085206E-08,-2.47E-02
-2.084893E-08,-2.68E-02
-2.084581E-08,-2.77E-02
-2.084268E-08,-2.98E-02
-2.083956E-08,-3.10E-02
-2.083643E-08,-3.23E-02
-2.083331E-08,-3.31E-02
-2.083018E-08,-3.52E-02
-2.082706E-08,-3.61E-02
-2.082393E-08,-3.69E-02
-2.082081E-08,-3.69E-02
-2.081768E-08,-3.86E-02
-2.081456E-08,-3.90E-02
-2.081143E-08,-3.86E-02
-2.080831E-08,-3.95E-02
-2.080518E-08,-3.86E-02
-2.080206E-08,-3.82E-02
-2.079893E-08,-3.74E-02
-2.079581E-08,-3.69E-02
-2.079268E-08,-3.52E-02
-2.078956E-08,-3.36E-02
-2.078643E-08,-3.15E-02
-2.078331E-08,-2.85E-02
-2.078018E-08,-2.68E-02
-2.077706E-08,-2.43E-02
-2.077393E-08,-2.18E-02
-2.077081E-08,-1.88E-02
-2.076768E-08,-1.54E-02
-2.076456E-08,-1.25E-02
-2.076143E-08,-1.00E-02
-2.075831E-08,-7.4E-03
-2.075518E-08,-3.6E-03
-2.075206E-08,-7E-04
-2.074893E-08,1.8E-03
-2.074581E-08,4.4E-03
-2.074268E-08,6.5E-03
-2.073956E-08,9.0E-03
-2.073643E-08,1.15E-02
-2.073331E-08,1.28E-02
-2.073018E-08,1.41E-02
-2.072706E-08,1.53E-02
-2.072393E-08,1.58E-02
-2.072081E-08,1.58E-02
-2.071768E-08,1.58E-02
-2.071456E-08,1.53E-02
-2.071143E-08,1.49E-02
-2.070831E-08,1.41E-02
-2.070518E-08,1.28E-02
-2.070206E-08,1.15E-02
-2.069893E-08,1.03E-02
-2.069581E-08,8.6E-03
-2.069268E-08,6.5E-03
-2.068956E-08,4.8E-03
-2.068643E-08,3.1E-03
-2.068331E-08,6E-04
-2.068018E-08,-1.1E-03
-2.067706E-08,-3.6E-03
-2.067393E-08,-4.9E-03
-2.067081E-08,-7.4E-03
-2.066768E-08,-8.7E-03
-2.066456E-08,-1.04E-02
-2.066143E-08,-1.12E-02
-2.065831E-08,-1.29E-02
-2.065518E-08,-1.33E-02
-2.065206E-08,-1.42E-02
-2.064893E-08,-1.50E-02
-2.064581E-08,-1.50E-02
-2.064268E-08,-1.59E-02
-2.063956E-08,-1.50E-02
-2.063643E-08,-1.50E-02
-2.063331E-08,-1.54E-02
-2.063018E-08,-1.38E-02
-2.062706E-08,-1.46E-02
-2.062393E-08,-1.33E-02
-2.062081E-08,-1.29E-02
-2.061768E-08,-1.25E-02
-2.061456E-08,-1.21E-02
-2.061143E-08,-1.21E-02
-2.060831E-08,-1.12E-02
-2.060518E-08,-1.04E-02
-2.060206E-08,-1.00E-02
-2.059893E-08,-1.00E-02
-2.059581E-08,-1.00E-02
-2.059268E-08,-1.00E-02
-2.058956E-08,-1.00E-02
-2.058643E-08,-1.00E-02
-2.058331E-08,-1.04E-02
-2.058018E-08,-1.08E-02
-2.057706E-08,-1.04E-02
-2.057393E-08,-1.12E-02
-2.057081E-08,-1.25E-02
-2.056768E-08,-1.21E-02
-2.056456E-08,-1.21E-02
-2.056143E-08,-1.25E-02
-2.055831E-08,-1.29E-02
-2.055518E-08,-1.33E-02
-2.055206E-08,-1.29E-02
-2.054893E-08,-1.25E-02
-2.054581E-08,-1.33E-02
-2.054268E-08,-1.25E-02
-2.053956E-08,-1.29E-02
-2.053643E-08,-1.29E-02
-2.053331E-08,-1.16E-02
-2.053018E-08,-1.08E-02
-2.052706E-08,-1.08E-02
-2.052393E-08,-1.04E-02
-2.052081E-08,-1.00E-02
-2.051768E-08,-8.3E-03
-2.051456E-08,-8.3E-03
-2.051143E-08,-7.8E-03
-2.050831E-08,-6.6E-03
-2.050518E-08,-5.7E-03
-2.050206E-08,-4.9E-03
-2.049893E-08,-4.1E-03
-2.049581E-08,-4.1E-03
-2.049268E-08,-4.1E-03
-2.048956E-08,-4.1E-03
-2.048643E-08,-2.4E-03
-2.048331E-08,-1.9E-03
-2.048018E-08,-2.4E-03
-2.047706E-08,-2.8E-03
-2.047393E-08,-2.8E-03
-2.047081E-08,-1.5E-03
-2.046768E-08,-1.9E-03
-2.046456E-08,-2.8E-03
-2.046143E-08,-4.1E-03
-2.045831E-08,-4.1E-03
-2.045518E-08,-4.9E-03
-2.045206E-08,-5.7E-03
-2.044893E-08,-6.6E-03
-2.044581E-08,-7.4E-03
-2.044268E-08,-8.3E-03
-2.043956E-08,-9.5E-03
-2.043643E-08,-1.04E-02
-2.043331E-08,-1.16E-02
-2.043018E-08,-1.38E-02
-2.042706E-08,-1.46E-02
-2.042393E-08,-1.63E-02
-2.042081E-08,-1.71E-02
-2.041768E-08,-1.84E-02
-2.041456E-08,-2.01E-02
-2.041143E-08,-2.18E-02
-2.040831E-08,-2.30E-02
-2.040518E-08,-2.34E-02
-2.040206E-08,-2.51E-02
-2.039893E-08,-2.64E-02
-2.039581E-08,-2.72E-02
-2.039268E-08,-2.85E-02
-2.038956E-08,-2.93E-02
-2.038643E-08,-3.02E-02
-2.038331E-08,-3.15E-02
-2.038018E-08,-3.10E-02
-2.037706E-08,-3.23E-02
-2.037393E-08,-3.19E-02
-2.037081E-08,-3.15E-02
-2.036768E-08,-3.19E-02
-2.036456E-08,-3.02E-02
-2.036143E-08,-2.93E-02
-2.035831E-08,-2.89E-02
-2.035518E-08,-2.68E-02
-2.035206E-08,-2.60E-02
-2.034893E-08,-2.43E-02
-2.034581E-08,-2.26E-02
-2.034268E-08,-2.01E-02
-2.033956E-08,-1.75E-02
-2.033643E-08,-1.50E-02
-2.033331E-08,-1.25E-02
-2.033018E-08,-1.04E-02
-2.032706E-08,-8.3E-03
-2.032393E-08,-4.9E-03
-2.032081E-08,-2.4E-03
-2.031768E-08,6E-04
-2.031456E-08,2.3E-03
-2.031143E-08,4.0E-03
-2.030831E-08,6.1E-03
-2.030518E-08,7.7E-03
-2.030206E-08,9.4E-03
-2.029893E-08,1.07E-02
-2.029581E-08,1.07E-02
-2.029268E-08,1.11E-02
-2.028956E-08,1.20E-02
-2.028643E-08,1.11E-02
-2.028331E-08,1.15E-02
-2.028018E-08,1.03E-02
-2.027706E-08,9.9E-03
-2.027393E-08,7.7E-03
-2.027081E-08,6.9E-03
-2.026768E-08,6.1E-03
-2.026456E-08,4.4E-03
-2.026143E-08,2.7E-03
-2.025831E-08,1.4E-03
-2.025518E-08,1.0E-03
-2.025206E-08,-7E-04
-2.024893E-08,-1.1E-03
-2.024581E-08,-1.5E-03
-2.024268E-08,-1.9E-03
-2.023956E-08,-1.5E-03
-2.023643E-08,-1.1E-03
-2.023331E-08,-3E-04
-2.023018E-08,1.0E-03
-2.022706E-08,2.3E-03
-2.022393E-08,4.0E-03
-2.022081E-08,6.1E-03
-2.021768E-08,9.0E-03
-2.021456E-08,1.15E-02
-2.021143E-08,1.41E-02
-2.020831E-08,1.66E-02
-2.020518E-08,2.00E-02
-2.020206E-08,2.33E-02
-2.019893E-08,2.63E-02
-2.019581E-08,2.92E-02
-2.019268E-08,3.14E-02
-2.018956E-08,3.30E-02
-2.018643E-08,3.43E-02
-2.018331E-08,3.51E-02
-2.018018E-08,3.60E-02
-2.017706E-08,3.60E-02
-2.017393E-08,3.43E-02
-2.017081E-08,3.39E-02
-2.016768E-08,3.18E-02
-2.016456E-08,2.88E-02
-2.016143E-08,2.59E-02
-2.015831E-08,2.21E-02
-2.015518E-08,1.74E-02
-2.015206E-08,1.32E-02
-2.014893E-08,8.2E-03
-2.014581E-08,3.1E-03
-2.014268E-08,-1.9E-03
-2.013956E-08,-7.4E-03
-2.013643E-08,-1.29E-02
-2.013331E-08,-1.84E-02
-2.013018E-08,-2.34E-02
-2.012706E-08,-2.64E-02
-2.012393E-08,-3.15E-02
-2.012081E-08,-3.48E-02
-2.011768E-08,-3.69E-02
-2.011456E-08,-3.86E-02
-2.011143E-08,-3.99E-02
-2.010831E-08,-3.99E-02
-2.010518E-08,-3.95E-02
-2.010206E-08,-3.82E-02
-2.009893E-08,-3.61E-02
-2.009581E-08,-3.31E-02
-2.009268E-08,-2.89E-02
-2.008956E-08,-2.47E-02
-2.008643E-08,-2.01E-02
-2.008331E-08,-1.42E-02
-2.008018E-08,-9.1E-03
-2.007706E-08,-2.8E-03
-2.007393E-08,3.1E-03
-2.007081E-08,9.0E-03
-2.006768E-08,1.53E-02
-2.006456E-08,2.04E-02
-2.006143E-08,2.59E-02
-2.005831E-08,2.97E-02
-2.005518E-08,3.39E-02
-2.005206E-08,3.73E-02
-2.004893E-08,3.94E-02
-2.004581E-08,4.10E-02
-2.004268E-08,4.15E-02
-2.003956E-08,4.10E-02
-2.003643E-08,3.98E-02
-2.003331E-08,3.81E-02
-2.003018E-08,3.51E-02
-2.002706E-08,3.05E-02
-2.002393E-08,2.63E-02
-2.002081E-08,2.08E-02
-2.001768E-08,1.49E-02
-2.001456E-08,9.0E-03
-2.001143E-08,2.3E-03
-2.000831E-08,-4.9E-03
-2.000518E-08,-1.08E-02
-2.000206E-08,-1.88E-02
-1.999893E-08,-2.51E-02
-1.999581E-08,-3.19E-02
-1.999268E-08,-3.74E-02
-1.998956E-08,-4.28E-02
-1.998643E-08,-4.66E-02
-1.998331E-08,-5.04E-02
-1.998018E-08,-5.42E-02
-1.997706E-08,-5.63E-02
-1.997393E-08,-5.76E-02
-1.997081E-08,-5.84E-02
-1.996768E-08,-5.72E-02
-1.996456E-08,-5.63E-02
-1.996143E-08,-5.46E-02
-1.995831E-08,-5.17E-02
-1.995518E-08,-4.83E-02
-1.995206E-08,-4.33E-02
-1.994893E-08,-3.86E-02
-1.994581E-08,-3.36E-02
-1.994268E-08,-2.89E-02
-1.993956E-08,-2.30E-02
-1.993643E-08,-1.80E-02
-1.993331E-08,-1.16E-02
-1.993018E-08,-6.2E-03
-1.992706E-08,-1.1E-03
-1.992393E-08,4.8E-03
-1.992081E-08,9.4E-03
-1.991768E-08,1.41E-02
-1.991456E-08,1.83E-02
-1.991143E-08,2.08E-02
-1.990831E-08,2.46E-02
-1.990518E-08,2.71E-02
-1.990206E-08,2.88E-02
-1.989893E-08,3.05E-02
-1.989581E-08,3.14E-02
-1.989268E-08,3.18E-02
-1.988956E-08,3.30E-02
-1.988643E-08,3.22E-02
-1.988331E-08,3.18E-02
-1.988018E-08,3.09E-02
-1.987706E-08,3.05E-02
-1.987393E-08,2.88E-02
-1.987081E-08,2.76E-02
-1.986768E-08,2.63E-02
-1.986456E-08,2.55E-02
-1.986143E-08,2.33E-02
-1.985831E-08,2.21E-02
-1.985518E-08,2.12E-02
-1.985206E-08,1.96E-02
-1.984893E-08,1.87E-02
-1.984581E-08,1.79E-02
-1.984268E-08,1.62E-02
-1.983956E-08,1.62E-02
-1.983643E-08,1.49E-02
-1.983331E-08,1.32E-02
-1.983018E-08,1.28E-02
-1.982706E-08,1.11E-02
-1.982393E-08,1.07E-02
-1.982081E-08,9.0E-03
-1.981768E-08,8.2E-03
-1.981456E-08,6.5E-03
-1.981143E-08,5.2E-03
-1.980831E-08,2.3E-03
-1.980518E-08,6E-04
-1.980206E-08,-7E-04
-1.979893E-08,-3.6E-03
-1.979581E-08,-5.7E-03
-1.979268E-08,-9.1E-03
-1.978956E-08,-1.12E-02
-1.978643E-08,-1.42E-02
-1.978331E-08,-1.54E-02
-1.978018E-08,-1.88E-02
-1.977706E-08,-2.13E-02
-1.977393E-08,-2.39E-02
-1.977081E-08,-2.47E-02
-1.976768E-08,-2.68E-02
-1.976456E-08,-2.77E-02
-1.976143E-08,-2.85E-02
-1.975831E-08,-2.93E-02
-1.975518E-08,-2.81E-02
-1.975206E-08,-2.77E-02
-1.974893E-08,-2.72E-02
-1.974581E-08,-2.47E-02
-1.974268E-08,-2.22E-02
-1.973956E-08,-2.05E-02
-1.973643E-08,-1.71E-02
-1.973331E-08,-1.42E-02
-1.973018E-08,-9.5E-03
-1.972706E-08,-5.7E-03
-1.972393E-08,-1.9E-03
-1.972081E-08,3.5E-03
-1.971768E-08,8.6E-03
-1.971456E-08,1.32E-02
-1.971143E-08,1.70E-02
-1.970831E-08,2.21E-02
-1.970518E-08,2.55E-02
-1.970206E-08,2.92E-02
-1.969893E-08,3.30E-02
-1.969581E-08,3.60E-02
-1.969268E-08,3.85E-02
-1.968956E-08,4.06E-02
-1.968643E-08,4.10E-02
-1.968331E-08,4.10E-02
-1.968018E-08,4.19E-02
-1.967706E-08,4.06E-02
-1.967393E-08,3.94E-02
-1.967081E-08,3.73E-02
-1.966768E-08,3.51E-02
-1.966456E-08,3.30E-02
-1.966143E-08,2.92E-02
-1.965831E-08,2.59E-02
-1.965518E-08,2.25E-02
-1.965206E-08,1.74E-02
-1.964893E-08,1.36E-02
-1.964581E-08,8.6E-03
-1.964268E-08,4.8E-03
-1.963956E-08,1.4E-03
-1.963643E-08,-2.8E-03
-1.963331E-08,-5.7E-03
-1.963018E-08,-9.1E-03
-1.962706E-08,-1.21E-02
-1.962393E-08,-1.38E-02
-1.962081E-08,-1.59E-02
-1.961768E-08,-1.71E-02
-1.961456E-08,-1.80E-02
-1.961143E-08,-1.80E-02
-1.960831E-08,-1.84E-02
-1.960518E-08,-1.75E-02
-1.960206E-08,-1.63E-02
-1.959893E-08,-1.54E-02
-1.959581E-08,-1.33E-02
-1.959268E-08,-1.16E-02
-1.958956E-08,-9.1E-03
-1.958643E-08,-8.3E-03
-1.958331E-08,-4.9E-03
-1.958018E-08,-2.8E-03
-1.957706E-08,-7E-04
-1.957393E-08,1.4E-03
-1.957081E-08,3.5E-03
-1.956768E-08,4.8E-03
-1.956456E-08,7.3E-03
-1.956143E-08,8.6E-03
-1.955831E-08,9.0E-03
-1.955518E-08,9.9E-03
-1.955206E-08,9.9E-03
-1.954893E-08,1.07E-02
-1.954581E-08,1.07E-02
-1.954268E-08,1.07E-02
-1.953956E-08,9.4E-03
-1.953643E-08,8.6E-03
-1.953331E-08,8.2E-03
-1.953018E-08,6.9E-03
-1.952706E-08,5.6E-03
-1.952393E-08,5.2E-03
-1.952081E-08,3.5E-03
-1.951768E-08,4.0E-03
-1.951456E-08,2.3E-03
-1.951143E-08,1.8E-03
-1.950831E-08,2.3E-03
-1.950518E-08,1.4E-03
-1.950206E-08,1.8E-03
-1.949893E-08,2.3E-03
-1.949581E-08,3.1E-03
-1.949268E-08,3.1E-03
-1.948956E-08,5.6E-03
-1.948643E-08,6.9E-03
-1.948331E-08,8.6E-03
-1.948018E-08,1.15E-02
-1.947706E-08,1.32E-02
-1.947393E-08,1.62E-02
-1.947081E-08,1.83E-02
-1.946768E-08,2.17E-02
-1.946456E-08,2.46E-02
-1.946143E-08,2.80E-02
-1.945831E-08,3.01E-02
-1.945518E-08,3.30E-02
-1.945206E-08,3.56E-02
-1.944893E-08,3.81E-02
-1.944581E-08,4.06E-02
-1.944268E-08,4.23E-02
-1.943956E-08,4.36E-02
-1.943643E-08,4.53E-02
-1.943331E-08,4.57E-02
-1.943018E-08,4.74E-02
-1.942706E-08,4.78E-02
-1.942393E-08,4.78E-02
-1.942081E-08,4.82E-02
-1.941768E-08,4.78E-02
-1.941456E-08,4.70E-02
-1.941143E-08,4.57E-02
-1.940831E-08,4.48E-02
-1.940518E-08,4.36E-02
-1.940206E-08,4.23E-02
-1.939893E-08,4.10E-02
-1.939581E-08,3.89E-02
-1.939268E-08,3.68E-02
-1.938956E-08,3.51E-02
-1.938643E-08,3.26E-02
-1.938331E-08,3.09E-02
-1.938018E-08,2.84E-02
-1.937706E-08,2.71E-02
-1.937393E-08,2.50E-02
-1.937081E-08,2.25E-02
-1.936768E-08,2.08E-02
-1.936456E-08,1.96E-02
-1.936143E-08,1.66E-02
-1.935831E-08,1.49E-02
-1.935518E-08,1.32E-02
-1.935206E-08,1.24E-02
-1.934893E-08,1.15E-02
-1.934581E-08,9.0E-03
-1.934268E-08,7.7E-03
-1.933956E-08,6.5E-03
-1.933643E-08,5.2E-03
-1.933331E-08,4.4E-03
-1.933018E-08,2.7E-03
-1.932706E-08,1.8E-03
-1.932393E-08,1.0E-03
-1.932081E-08,2E-04
-1.931768E-08,-1.1E-03
-1.931456E-08,-1.9E-03
-1.931143E-08,-2.8E-03
-1.930831E-08,-3.6E-03
-1.930518E-08,-4.5E-03
-1.930206E-08,-5.7E-03
-1.929893E-08,-5.7E-03
-1.929581E-08,-6.6E-03
-1.929268E-08,-6.6E-03
-1.928956E-08,-7.0E-03
-1.928643E-08,-7.0E-03
-1.928331E-08,-8.7E-03
-1.928018E-08,-7.4E-03
-1.927706E-08,-7.8E-03
-1.927393E-08,-7.4E-03
-1.927081E-08,-6.6E-03
-1.926768E-08,-7.0E-03
-1.926456E-08,-7.0E-03
-1.926143E-08,-6.2E-03
-1.925831E-08,-5.7E-03
-1.925518E-08,-5.7E-03
-1.925206E-08,-4.9E-03
-1.924893E-08,-4.1E-03
-1.924581E-08,-3.2E-03
-1.924268E-08,-2.4E-03
-1.923956E-08,-1.9E-03
-1.923643E-08,-1.1E-03
-1.923331E-08,-7E-04
-1.923018E-08,6E-04
-1.922706E-08,6E-04
-1.922393E-08,1.0E-03
-1.922081E-08,2.3E-03
-1.921768E-08,2.7E-03
-1.921456E-08,3.5E-03
-1.921143E-08,3.5E-03
-1.920831E-08,4.4E-03
-1.920518E-08,4.8E-03
-1.920206E-08,5.6E-03
-1.919893E-08,5.2E-03
-1.919581E-08,6.1E-03
-1.919268E-08,6.5E-03
-1.918956E-08,7.7E-03
-1.918643E-08,7.3E-03
-1.918331E-08,8.6E-03
-1.918018E-08,8.2E-03
-1.917706E-08,9.0E-03
-1.917393E-08,9.4E-03
-1.917081E-08,1.07E-02
-1.916768E-08,1.07E-02
-1.916456E-08,1.15E-02
-1.916143E-08,1.20E-02
-1.915831E-08,1.32E-02
-1.915518E-08,1.45E-02
-1.915206E-08,1.49E-02
-1.914893E-08,1.58E-02
-1.914581E-08,1.74E-02
-1.914268E-08,1.87E-02
-1.913956E-08,1.96E-02
-1.913643E-08,2.04E-02
-1.913331E-08,2.08E-02
-1.913018E-08,2.25E-02
-1.912706E-08,2.29E-02
-1.912393E-08,2.42E-02
-1.912081E-08,2.50E-02
-1.911768E-08,2.55E-02
-1.911456E-08,2.59E-02
-1.911143E-08,2.63E-02
-1.910831E-08,2.67E-02
-1.910518E-08,2.67E-02
-1.910206E-08,2.71E-02
-1.909893E-08,2.67E-02
-1.909581E-08,2.59E-02
-1.909268E-08,2.46E-02
-1.908956E-08,2.50E-02
-1.908643E-08,2.38E-02
-1.908331E-08,2.33E-02
-1.908018E-08,2.12E-02
-1.907706E-08,2.04E-02
-1.907393E-08,1.91E-02
-1.907081E-08,1.87E-02
-1.906768E-08,1.66E-02
-1.906456E-08,1.58E-02
-1.906143E-08,1.49E-02
-1.905831E-08,1.28E-02
-1.905518E-08,1.07E-02
-1.905206E-08,9.4E-03
-1.904893E-08,8.6E-03
-1.904581E-08,6.5E-03
-1.904268E-08,6.1E-03
-1.903956E-08,4.8E-03
-1.903643E-08,4.0E-03
-1.903331E-08,2.7E-03
-1.903018E-08,2.3E-03
-1.902706E-08,6E-04
-1.902393E-08,1.4E-03
-1.902081E-08,6E-04
-1.901768E-08,-7E-04
-1.901456E-08,-7E-04
-1.901143E-08,-1.1E-03
-1.900831E-08,-7E-04
-1.900518E-08,-1.9E-03
-1.900206E-08,-1.5E-03
-1.899893E-08,-1.1E-03
-1.899581E-08,-1.5E-03
-1.899268E-08,-2.4E-03
-1.898956E-08,-1.5E-03
-1.898643E-08,-1.5E-03
-1.898331E-08,-1.1E-03
-1.898018E-08,-1.9E-03
-1.897706E-08,-1.5E-03
-1.897393E-08,-1.5E-03
-1.897081E-08,-1.1E-03
-1.896768E-08,-1.9E-03
-1.896456E-08,-1.5E-03
-1.896143E-08,-1.9E-03
-1.895831E-08,-1.1E-03
-1.895518E-08,-1.5E-03
-1.895206E-08,-1.9E-03
-1.894893E-08,-1.5E-03
-1.894581E-08,-1.5E-03
-1.894268E-08,-3E-04
-1.893956E-08,-3E-04
-1.893643E-08,6E-04
-1.893331E-08,1.0E-03
-1.893018E-08,2.3E-03
-1.892706E-08,2.7E-03
-1.892393E-08,4.4E-03
-1.892081E-08,5.6E-03
-1.891768E-08,7.7E-03
-1.891456E-08,9.0E-03
-1.891143E-08,1.07E-02
-1.890831E-08,1.28E-02
-1.890518E-08,1.53E-02
-1.890206E-08,1.66E-02
-1.889893E-08,1.91E-02
-1.889581E-08,2.17E-02
-1.889268E-08,2.33E-02
-1.888956E-08,2.59E-02
-1.888643E-08,2.88E-02
-1.888331E-08,3.14E-02
-1.888018E-08,3.30E-02
-1.887706E-08,3.60E-02
-1.887393E-08,3.81E-02
-1.887081E-08,4.02E-02
-1.886768E-08,4.27E-02
-1.886456E-08,4.44E-02
-1.886143E-08,4.65E-02
-1.885831E-08,4.78E-02
-1.885518E-08,4.91E-02
-1.885206E-08,4.99E-02
-1.884893E-08,5.12E-02
-1.884581E-08,5.16E-02
-1.884268E-08,5.33E-02
-1.883956E-08,5.33E-02
-1.883643E-08,5.33E-02
-1.883331E-08,5.29E-02
-1.883018E-08,5.29E-02
-1.882706E-08,5.29E-02
-1.882393E-08,5.24E-02
-1.882081E-08,5.12E-02
-1.881768E-08,4.95E-02
-1.881456E-08,4.95E-02
-1.881143E-08,4.82E-02
-1.880831E-08,4.70E-02
-1.880518E-08,4.53E-02
-1.880206E-08,4.40E-02
-1.879893E-08,4.23E-02
-1.879581E-08,4.06E-02
-1.879268E-08,3.89E-02
-1.878956E-08,3.77E-02
-1.878643E-08,3.51E-02
-1.878331E-08,3.47E-02
-1.878018E-08,3.22E-02
-1.877706E-08,3.09E-02
-1.877393E-08,2.88E-02
-1.877081E-08,2.67E-02
-1.876768E-08,2.55E-02
-1.876456E-08,2.42E-02
-1.876143E-08,2.33E-02
-1.875831E-08,2.17E-02
-1.875518E-08,1.96E-02
-1.875206E-08,1.79E-02
-1.874893E-08,1.66E-02
-1.874581E-08,1.53E-02
-1.874268E-08,1.36E-02
-1.873956E-08,1.32E-02
-1.873643E-08,1.11E-02
-1.873331E-08,9.4E-03
-1.873018E-08,8.2E-03
-1.872706E-08,6.9E-03
-1.872393E-08,5.2E-03
-1.872081E-08,4.4E-03
-1.871768E-08,2.3E-03
-1.871456E-08,1.4E-03
-1.871143E-08,-3E-04
-1.870831E-08,-1.1E-03
-1.870518E-08,-2.4E-03
-1.870206E-08,-3.2E-03
-1.869893E-08,-4.1E-03
-1.869581E-08,-5.3E-03
-1.869268E-08,-5.7E-03
-1.868956E-08,-6.6E-03
-1.868643E-08,-6.6E-03
-1.868331E-08,-6.2E-03
-1.868018E-08,-7.8E-03
-1.867706E-08,-7.0E-03
-1.867393E-08,-6.6E-03
-1.867081E-08,-5.7E-03
-1.866768E-08,-4.9E-03
-1.866456E-08,-4.1E-03
-1.866143E-08,-4.1E-03
-1.865831E-08,-2.4E-03
-1.865518E-08,-1.1E-03
-1.865206E-08,2E-04
-1.864893E-08,1.8E-03
-1.864581E-08,4.0E-03
-1.864268E-08,5.2E-03
-1.863956E-08,7.3E-03
-1.863643E-08,8.2E-03
-1.863331E-08,9.9E-03
-1.863018E-08,1.07E-02
-1.862706E-08,1.24E-02
-1.862393E-08,1.20E-02
-1.862081E-08,1.36E-02
-1.861768E-08,1.36E-02
-1.861456E-08,1.41E-02
-1.861143E-08,1.32E-02
-1.860831E-08,1.28E-02
-1.860518E-08,1.15E-02
-1.860206E-08,1.07E-02
-1.859893E-08,9.0E-03
-1.859581E-08,7.3E-03
-1.859268E-08,4.4E-03
-1.858956E-08,2.3E-03
-1.858643E-08,-7E-04
-1.858331E-08,-3.6E-03
-1.858018E-08,-5.7E-03
-1.857706E-08,-9.1E-03
-1.857393E-08,-1.21E-02
-1.857081E-08,-1.54E-02
-1.856768E-08,-1.84E-02
-1.856456E-08,-2.05E-02
-1.856143E-08,-2.39E-02
-1.855831E-08,-2.60E-02
-1.855518E-08,-2.81E-02
-1.855206E-08,-2.89E-02
-1.854893E-08,-3.02E-02
-1.854581E-08,-3.10E-02
-1.854268E-08,-3.10E-02
-1.853956E-08,-3.06E-02
-1.853643E-08,-2.98E-02
-1.853331E-08,-2.81E-02
-1.853018E-08,-2.68E-02
-1.852706E-08,-2.47E-02
-1.852393E-08,-2.13E-02
-1.852081E-08,-1.88E-02
-1.851768E-08,-1.50E-02
-1.851456E-08,-1.16E-02
-1.851143E-08,-7.4E-03
-1.850831E-08,-3.6E-03
-1.850518E-08,-3E-04
-1.850206E-08,3.5E-03
-1.849893E-08,7.7E-03
-1.849581E-08,1.20E-02
-1.849268E-08,1.49E-02
-1.848956E-08,1.79E-02
-1.848643E-08,2.08E-02
-1.848331E-08,2.29E-02
-1.848018E-08,2.46E-02
-1.847706E-08,2.55E-02
-1.847393E-08,2.63E-02
-1.847081E-08,2.71E-02
-1.846768E-08,2.55E-02
-1.846456E-08,2.50E-02
-1.846143E-08,2.38E-02
-1.845831E-08,2.17E-02
-1.845518E-08,1.87E-02
-1.845206E-08,1.62E-02
-1.844893E-08,1.32E-02
-1.844581E-08,1.11E-02
-1.844268E-08,7.3E-03
-1.843956E-08,4.4E-03
-1.843643E-08,6E-04
-1.843331E-08,-1.9E-03
-1.843018E-08,-5.3E-03
-1.842706E-08,-8.7E-03
-1.842393E-08,-1.04E-02
-1.842081E-08,-1.33E-02
-1.841768E-08,-1.54E-02
-1.841456E-08,-1.63E-02
-1.841143E-08,-1.71E-02
-1.840831E-08,-1.75E-02
-1.840518E-08,-1.80E-02
-1.840206E-08,-1.75E-02
-1.839893E-08,-1.59E-02
-1.839581E-08,-1.38E-02
-1.839268E-08,-1.29E-02
-1.838956E-08,-1.08E-02
-1.838643E-08,-7.8E-03
-1.838331E-08,-5.3E-03
-1.838018E-08,-1.5E-03
-1.837706E-08,6E-04
-1.837393E-08,4.4E-03
-1.837081E-08,7.7E-03
-1.836768E-08,1.03E-02
-1.836456E-08,1.36E-02
-1.836143E-08,1.58E-02
-1.835831E-08,1.87E-02
-1.835518E-08,2.12E-02
-1.835206E-08,2.29E-02
-1.834893E-08,2.46E-02
-1.834581E-08,2.59E-02
-1.834268E-08,2.71E-02
-1.833956E-08,2.76E-02
-1.833643E-08,2.67E-02
-1.833331E-08,2.71E-02
-1.833018E-08,2.63E-02
-1.832706E-08,2.55E-02
-1.832393E-08,2.42E-02
-1.832081E-08,2.33E-02
-1.831768E-08,2.17E-02
-1.831456E-08,1.96E-02
-1.831143E-08,1.79E-02
-1.830831E-08,1.62E-02
-1.830518E-08,1.45E-02
-1.830206E-08,1.28E-02
-1.829893E-08,1.24E-02
-1.829581E-08,1.15E-02
-1.829268E-08,9.4E-03
-1.828956E-08,9.9E-03
-1.828643E-08,8.6E-03
-1.828331E-08,8.6E-03
-1.828018E-08,9.0E-03
-1.827706E-08,9.9E-03
-1.827393E-08,1.03E-02
-1.827081E-08,1.07E-02
-1.826768E-08,1.20E-02
-1.826456E-08,1.36E-02
-1.826143E-08,1.45E-02
-1.825831E-08,1.66E-02
-1.825518E-08,1.79E-02
-1.825206E-08,1.91E-02
-1.824893E-08,2.04E-02
-1.824581E-08,2.25E-02
-1.824268E-08,2.38E-02
-1.823956E-08,2.50E-02
-1.823643E-08,2.55E-02
-1.823331E-08,2.63E-02
-1.823018E-08,2.71E-02
-1.822706E-08,2.67E-02
-1.822393E-08,2.67E-02
-1.822081E-08,2.63E-02
-1.821768E-08,2.63E-02
-1.821456E-08,2.55E-02
-1.821143E-08,2.42E-02
-1.820831E-08,2.25E-02
-1.820518E-08,2.12E-02
-1.820206E-08,1.96E-02
-1.819893E-08,1.79E-02
-1.819581E-08,1.58E-02
-1.819268E-08,1.41E-02
-1.818956E-08,1.11E-02
-1.818643E-08,9.4E-03
-1.818331E-08,8.2E-03
-1.818018E-08,5.6E-03
-1.817706E-08,4.0E-03
-1.817393E-08,2.7E-03
-1.817081E-08,1.8E-03
-1.816768E-08,6E-04
-1.816456E-08,-3E-04
-1.816143E-08,-1.5E-03
-1.815831E-08,-1.9E-03
-1.815518E-08,-1.5E-03
-1.815206E-08,-1.1E-03
-1.814893E-08,-7E-04
-1.814581E-08,2E-04
-1.814268E-08,1.0E-03
-1.813956E-08,2.7E-03
-1.813643E-08,3.1E-03
-1.813331E-08,4.4E-03
-1.813018E-08,6.1E-03
-1.812706E-08,6.9E-03
-1.812393E-08,8.6E-03
-1.812081E-08,1.07E-02
-1.811768E-08,1.15E-02
-1.811456E-08,1.36E-02
-1.811143E-08,1.45E-02
-1.810831E-08,1.58E-02
-1.810518E-08,1.66E-02
-1.810206E-08,1.74E-02
-1.809893E-08,1.83E-02
-1.809581E-08,1.87E-02
-1.809268E-08,1.96E-02
-1.808956E-08,1.87E-02
-1.808643E-08,1.87E-02
-1.808331E-08,1.87E-02
-1.808018E-08,1.87E-02
-1.807706E-08,1.79E-02
-1.807393E-08,1.83E-02
-1.807081E-08,1.79E-02
-1.806768E-08,1.79E-02
-1.806456E-08,1.74E-02
-1.806143E-08,1.66E-02
-1.805831E-08,1.66E-02
-1.805518E-08,1.62E-02
-1.805206E-08,1.66E-02
-1.804893E-08,1.66E-02
-1.804581E-08,1.70E-02
-1.804268E-08,1.74E-02
-1.803956E-08,1.79E-02
-1.803643E-08,1.91E-02
-1.803331E-08,2.00E-02
-1.803018E-08,2.21E-02
-1.802706E-08,2.25E-02
-1.802393E-08,2.38E-02
-1.802081E-08,2.59E-02
-1.801768E-08,2.76E-02
-1.801456E-08,3.01E-02
-1.801143E-08,3.14E-02
-1.800831E-08,3.26E-02
-1.800518E-08,3.47E-02
-1.800206E-08,3.64E-02
-1.799893E-08,3.77E-02
-1.799581E-08,4.02E-02
-1.799268E-08,4.10E-02
-1.798956E-08,4.23E-02
-1.798643E-08,4.27E-02
-1.798331E-08,4.32E-02
-1.798018E-08,4.36E-02
-1.797706E-08,4.32E-02
-1.797393E-08,4.32E-02
-1.797081E-08,4.23E-02
-1.796768E-08,4.19E-02
-1.796456E-08,4.06E-02
-1.796143E-08,3.85E-02
-1.795831E-08,3.77E-02
-1.795518E-08,3.51E-02
-1.795206E-08,3.43E-02
-1.794893E-08,3.18E-02
-1.794581E-08,2.88E-02
-1.794268E-08,2.71E-02
-1.793956E-08,2.46E-02
-1.793643E-08,2.25E-02
-1.793331E-08,2.08E-02
-1.793018E-08,1.91E-02
-1.792706E-08,1.66E-02
-1.792393E-08,1.53E-02
-1.792081E-08,1.36E-02
-1.791768E-08,1.24E-02
-1.791456E-08,1.11E-02
-1.791143E-08,1.07E-02
-1.790831E-08,1.03E-02
-1.790518E-08,9.9E-03
-1.790206E-08,1.11E-02
-1.789893E-08,1.11E-02
-1.789581E-08,1.15E-02
-1.789268E-08,1.24E-02
-1.788956E-08,1.45E-02
-1.788643E-08,1.49E-02
-1.788331E-08,1.62E-02
-1.788018E-08,1.79E-02
-1.787706E-08,2.00E-02
-1.787393E-08,2.12E-02
-1.787081E-08,2.25E-02
-1.786768E-08,2.46E-02
-1.786456E-08,2.63E-02
-1.786143E-08,2.71E-02
-1.785831E-08,2.92E-02
-1.785518E-08,2.88E-02
-1.785206E-08,3.09E-02
-1.784893E-08,3.09E-02
-1.784581E-08,3.09E-02
-1.784268E-08,3.14E-02
-1.783956E-08,3.05E-02
-1.783643E-08,3.14E-02
-1.783331E-08,3.05E-02
-1.783018E-08,3.05E-02
-1.782706E-08,2.92E-02
-1.782393E-08,2.84E-02
-1.782081E-08,2.76E-02
-1.781768E-08,2.71E-02
-1.781456E-08,2.59E-02
-1.781143E-08,2.46E-02
-1.780831E-08,2.42E-02
-1.780518E-08,2.29E-02
-1.780206E-08,2.25E-02
-1.779893E-08,2.17E-02
-1.779581E-08,2.21E-02
-1.779268E-08,2.12E-02
-1.778956E-08,2.21E-02
-1.778643E-08,2.25E-02
-1.778331E-08,2.25E-02
-1.778018E-08,2.29E-02
-1.777706E-08,2.38E-02
-1.777393E-08,2.50E-02
-1.777081E-08,2.63E-02
-1.776768E-08,2.71E-02
-1.776456E-08,2.88E-02
-1.776143E-08,2.97E-02
-1.775831E-08,3.22E-02
-1.775518E-08,3.30E-02
-1.775206E-08,3.51E-02
-1.774893E-08,3.56E-02
-1.774581E-08,3.81E-02
-1.774268E-08,3.85E-02
-1.773956E-08,3.94E-02
-1.773643E-08,4.06E-02
-1.773331E-08,4.06E-02
-1.773018E-08,4.15E-02
-1.772706E-08,4.15E-02
-1.772393E-08,4.19E-02
-1.772081E-08,4.06E-02
-1.771768E-08,4.06E-02
-1.771456E-08,3.98E-02
-1.771143E-08,3.85E-02
-1.770831E-08,3.85E-02
-1.770518E-08,3.68E-02
-1.770206E-08,3.64E-02
-1.769893E-08,3.43E-02
-1.769581E-08,3.30E-02
-1.769268E-08,3.18E-02
-1.768956E-08,3.09E-02
-1.768643E-08,2.88E-02
-1.768331E-08,2.80E-02
-1.768018E-08,2.71E-02
-1.767706E-08,2.63E-02
-1.767393E-08,2.59E-02
-1.767081E-08,2.55E-02
-1.766768E-08,2.46E-02
-1.766456E-08,2.55E-02
-1.766143E-08,2.50E-02
-1.765831E-08,2.63E-02
-1.765518E-08,2.67E-02
-1.765206E-08,2.71E-02
-1.764893E-08,2.80E-02
-1.764581E-08,2.88E-02
-1.764268E-08,2.97E-02
-1.763956E-08,3.09E-02
-1.763643E-08,3.22E-02
-1.763331E-08,3.35E-02
-1.763018E-08,3.39E-02
-1.762706E-08,3.51E-02
-1.762393E-08,3.68E-02
-1.762081E-08,3.73E-02
-1.761768E-08,3.77E-02
-1.761456E-08,3.81E-02
-1.761143E-08,3.89E-02
-1.760831E-08,3.94E-02
-1.760518E-08,3.85E-02
-1.760206E-08,3.89E-02
-1.759893E-08,3.85E-02
-1.759581E-08,3.89E-02
-1.759268E-08,3.85E-02
-1.758956E-08,3.77E-02
-1.758643E-08,3.73E-02
-1.758331E-08,3.73E-02
-1.758018E-08,3.64E-02
-1.757706E-08,3.68E-02
-1.757393E-08,3.60E-02
-1.757081E-08,3.60E-02
-1.756768E-08,3.60E-02
-1.756456E-08,3.60E-02
-1.756143E-08,3.56E-02
-1.755831E-08,3.64E-02
-1.755518E-08,3.64E-02
-1.755206E-08,3.81E-02
-1.754893E-08,3.81E-02
-1.754581E-08,3.94E-02
-1.754268E-08,4.02E-02
-1.753956E-08,4.19E-02
-1.753643E-08,4.27E-02
-1.753331E-08,4.40E-02
-1.753018E-08,4.44E-02
-1.752706E-08,4.61E-02
-1.752393E-08,4.82E-02
-1.752081E-08,4.86E-02
-1.751768E-08,5.03E-02
-1.751456E-08,5.12E-02
-1.751143E-08,5.12E-02
-1.750831E-08,5.16E-02
-1.750518E-08,5.20E-02
-1.750206E-08,5.24E-02
-1.749893E-08,5.20E-02
-1.749581E-08,5.12E-02
-1.749268E-08,4.99E-02
-1.748956E-08,4.95E-02
-1.748643E-08,4.78E-02
-1.748331E-08,4.53E-02
-1.748018E-08,4.40E-02
-1.747706E-08,4.19E-02
-1.747393E-08,3.94E-02
-1.747081E-08,3.73E-02
-1.746768E-08,3.43E-02
-1.746456E-08,3.22E-02
-1.746143E-08,3.01E-02
-1.745831E-08,2.80E-02
-1.745518E-08,2.55E-02
-1.745206E-08,2.29E-02
-1.744893E-08,2.17E-02
-1.744581E-08,2.00E-02
-1.744268E-08,1.91E-02
-1.743956E-08,1.83E-02
-1.743643E-08,1.79E-02
-1.743331E-08,1.74E-02
-1.743018E-08,1.79E-02
-1.742706E-08,1.83E-02
-1.742393E-08,1.91E-02
-1.742081E-08,2.12E-02
-1.741768E-08,2.29E-02
-1.741456E-08,2.55E-02
-1.741143E-08,2.84E-02
-1.740831E-08,3.09E-02
-1.740518E-08,3.35E-02
-1.740206E-08,3.68E-02
-1.739893E-08,4.02E-02
-1.739581E-08,4.36E-02
-1.739268E-08,4.61E-02
-1.738956E-08,4.99E-02
-1.738643E-08,5.24E-02
-1.738331E-08,5.54E-02
-1.738018E-08,5.83E-02
-1.737706E-08,6.09E-02
-1.737393E-08,6.25E-02
-1.737081E-08,6.47E-02
-1.736768E-08,6.51E-02
-1.736456E-08,6.63E-02
-1.736143E-08,6.63E-02
-1.735831E-08,6.63E-02
-1.735518E-08,6.51E-02
-1.735206E-08,6.47E-02
-1.734893E-08,6.21E-02
-1.734581E-08,6.09E-02
-1.734268E-08,5.79E-02
-1.733956E-08,5.54E-02
-1.733643E-08,5.29E-02
-1.733331E-08,4.95E-02
-1.733018E-08,4.57E-02
-1.732706E-08,4.27E-02
-1.732393E-08,3.94E-02
-1.732081E-08,3.60E-02
-1.731768E-08,3.22E-02
-1.731456E-08,2.92E-02
-1.731143E-08,2.59E-02
-1.730831E-08,2.38E-02
-1.730518E-08,2.04E-02
-1.730206E-08,1.87E-02
-1.729893E-08,1.70E-02
-1.729581E-08,1.53E-02
-1.729268E-08,1.49E-02
-1.728956E-08,1.53E-02
-1.728643E-08,1.58E-02
-1.728331E-08,1.58E-02
-1.728018E-08,1.66E-02
-1.727706E-08,1.83E-02
-1.727393E-08,2.04E-02
-1.727081E-08,2.33E-02
-1.726768E-08,2.55E-02
-1.726456E-08,2.80E-02
-1.726143E-08,3.14E-02
-1.725831E-08,3.43E-02
-1.725518E-08,3.73E-02
-1.725206E-08,4.10E-02
-1.724893E-08,4.44E-02
-1.724581E-08,4.74E-02
-1.724268E-08,4.99E-02
-1.723956E-08,5.33E-02
-1.723643E-08,5.54E-02
-1.723331E-08,5.75E-02
-1.723018E-08,5.92E-02
-1.722706E-08,6.13E-02
-1.722393E-08,6.21E-02
-1.722081E-08,6.25E-02
-1.721768E-08,6.30E-02
-1.721456E-08,6.17E-02
-1.721143E-08,6.13E-02
-1.720831E-08,6.00E-02
-1.720518E-08,5.83E-02
-1.720206E-08,5.58E-02
-1.719893E-08,5.37E-02
-1.719581E-08,5.20E-02
-1.719268E-08,4.82E-02
-1.718956E-08,4.61E-02
-1.718643E-08,4.27E-02
-1.718331E-08,3.94E-02
-1.718018E-08,3.64E-02
-1.717706E-08,3.22E-02
-1.717393E-08,3.01E-02
-1.717081E-08,2.71E-02
-1.716768E-08,2.42E-02
-1.716456E-08,2.12E-02
-1.716143E-08,1.87E-02
-1.715831E-08,1.58E-02
-1.715518E-08,1.41E-02
-1.715206E-08,1.24E-02
-1.714893E-08,9.9E-03
-1.714581E-08,9.0E-03
-1.714268E-08,8.2E-03
-1.713956E-08,8.6E-03
-1.713643E-08,7.3E-03
-1.713331E-08,6.9E-03
-1.713018E-08,5.6E-03
-1.712706E-08,5.6E-03
-1.712393E-08,5.2E-03
-1.712081E-08,5.2E-03
-1.711768E-08,4.8E-03
-1.711456E-08,4.4E-03
-1.711143E-08,4.8E-03
-1.710831E-08,3.5E-03
-1.710518E-08,2.7E-03
-1.710206E-08,2.3E-03
-1.709893E-08,6E-04
-1.709581E-08,-7E-04
-1.709268E-08,-3.2E-03
-1.708956E-08,-4.9E-03
-1.708643E-08,-7.0E-03
-1.708331E-08,-9.1E-03
-1.708018E-08,-1.16E-02
-1.707706E-08,-1.42E-02
-1.707393E-08,-1.67E-02
-1.707081E-08,-1.92E-02
-1.706768E-08,-2.18E-02
-1.706456E-08,-2.39E-02
-1.706143E-08,-2.72E-02
-1.705831E-08,-2.81E-02
-1.705518E-08,-3.06E-02
-1.705206E-08,-3.23E-02
-1.704893E-08,-3.40E-02
-1.704581E-08,-3.44E-02
-1.704268E-08,-3.52E-02
-1.703956E-08,-3.57E-02
-1.703643E-08,-3.44E-02
-1.703331E-08,-3.40E-02
-1.703018E-08,-3.27E-02
-1.702706E-08,-3.15E-02
-1.702393E-08,-2.89E-02
-1.702081E-08,-2.68E-02
-1.701768E-08,-2.47E-02
-1.701456E-08,-2.13E-02
-1.701143E-08,-1.84E-02
-1.700831E-08,-1.50E-02
-1.700518E-08,-1.12E-02
-1.700206E-08,-7.8E-03
-1.699893E-08,-4.5E-03
-1.699581E-08,2E-04
-1.699268E-08,3.1E-03
-1.698956E-08,6.1E-03
-1.698643E-08,8.2E-03
-1.698331E-08,1.07E-02
-1.698018E-08,1.32E-02
-1.697706E-08,1.53E-02
-1.697393E-08,1.66E-02
-1.697081E-08,1.70E-02
-1.696768E-08,1.79E-02
-1.696456E-08,1.83E-02
-1.696143E-08,1.79E-02
-1.695831E-08,1.70E-02
-1.695518E-08,1.58E-02
-1.695206E-08,1.41E-02
-1.694893E-08,1.20E-02
-1.694581E-08,9.9E-03
-1.694268E-08,8.2E-03
-1.693956E-08,6.1E-03
-1.693643E-08,3.5E-03
-1.693331E-08,1.4E-03
-1.693018E-08,-1.1E-03
-1.692706E-08,-3.2E-03
-1.692393E-08,-4.9E-03
-1.692081E-08,-6.6E-03
-1.691768E-08,-8.7E-03
-1.691456E-08,-9.1E-03
-1.691143E-08,-1.00E-02
-1.690831E-08,-1.08E-02
-1.690518E-08,-1.08E-02
-1.690206E-08,-1.04E-02
-1.689893E-08,-1.04E-02
-1.689581E-08,-8.7E-03
-1.689268E-08,-8.3E-03
-1.688956E-08,-5.3E-03
-1.688643E-08,-5.3E-03
-1.688331E-08,-2.8E-03
-1.688018E-08,-3E-04
-1.687706E-08,1.0E-03
-1.687393E-08,3.5E-03
-1.687081E-08,5.6E-03
-1.686768E-08,7.3E-03
-1.686456E-08,9.4E-03
-1.686143E-08,1.03E-02
-1.685831E-08,1.24E-02
-1.685518E-08,1.32E-02
-1.685206E-08,1.49E-02
-1.684893E-08,1.49E-02
-1.684581E-08,1.53E-02
-1.684268E-08,1.58E-02
-1.683956E-08,1.62E-02
-1.683643E-08,1.58E-02
-1.683331E-08,1.53E-02
-1.683018E-08,1.41E-02
-1.682706E-08,1.32E-02
-1.682393E-08,1.28E-02
-1.682081E-08,1.15E-02
-1.681768E-08,9.9E-03
-1.681456E-08,9.0E-03
-1.681143E-08,8.2E-03
-1.680831E-08,6.5E-03
-1.680518E-08,5.2E-03
-1.680206E-08,4.4E-03
-1.679893E-08,3.5E-03
-1.679581E-08,2.7E-03
-1.679268E-08,2.3E-03
-1.678956E-08,2.3E-03
-1.678643E-08,2.7E-03
-1.678331E-08,2.7E-03
-1.678018E-08,3.1E-03
-1.677706E-08,3.5E-03
-1.677393E-08,4.8E-03
-1.677081E-08,5.6E-03
-1.676768E-08,6.5E-03
-1.676456E-08,7.3E-03
-1.676143E-08,8.2E-03
-1.675831E-08,9.0E-03
-1.675518E-08,1.07E-02
-1.675206E-08,1.15E-02
-1.674893E-08,1.28E-02
-1.674581E-08,1.36E-02
-1.674268E-08,1.45E-02
-1.673956E-08,1.58E-02
-1.673643E-08,1.58E-02
-1.673331E-08,1.66E-02
-1.673018E-08,1.74E-02
-1.672706E-08,1.74E-02
-1.672393E-08,1.70E-02
-1.672081E-08,1.74E-02
-1.671768E-08,1.79E-02
-1.671456E-08,1.70E-02
-1.671143E-08,1.74E-02
-1.670831E-08,1.70E-02
-1.670518E-08,1.70E-02
-1.670206E-08,1.74E-02
-1.669893E-08,1.79E-02
-1.669581E-08,1.79E-02
-1.669268E-08,1.83E-02
-1.668956E-08,1.87E-02
-1.668643E-08,1.83E-02
-1.668331E-08,2.04E-02
-1.668018E-08,2.04E-02
-1.667706E-08,2.21E-02
-1.667393E-08,2.33E-02
-1.667081E-08,2.50E-02
-1.666768E-08,2.59E-02
-1.666456E-08,2.76E-02
-1.666143E-08,2.97E-02
-1.665831E-08,3.09E-02
-1.665518E-08,3.22E-02
-1.665206E-08,3.39E-02
-1.664893E-08,3.56E-02
-1.664581E-08,3.64E-02
-1.664268E-08,3.73E-02
-1.663956E-08,3.85E-02
-1.663643E-08,3.85E-02
-1.663331E-08,3.94E-02
-1.663018E-08,3.89E-02
-1.662706E-08,3.89E-02
-1.662393E-08,3.77E-02
-1.662081E-08,3.77E-02
-1.661768E-08,3.56E-02
-1.661456E-08,3.39E-02
-1.661143E-08,3.18E-02
-1.660831E-08,2.97E-02
-1.660518E-08,2.76E-02
-1.660206E-08,2.50E-02
-1.659893E-08,2.25E-02
-1.659581E-08,2.00E-02
-1.659268E-08,1.70E-02
-1.658956E-08,1.41E-02
-1.658643E-08,1.15E-02
-1.658331E-08,9.0E-03
-1.658018E-08,6.5E-03
-1.657706E-08,4.8E-03
-1.657393E-08,3.5E-03
-1.657081E-08,1.8E-03
-1.656768E-08,1.4E-03
-1.656456E-08,6E-04
-1.656143E-08,-3E-04
-1.655831E-08,2E-04
-1.655518E-08,1.4E-03
-1.655206E-08,1.8E-03
-1.654893E-08,3.5E-03
-1.654581E-08,5.6E-03
-1.654268E-08,6.9E-03
-1.653956E-08,9.9E-03
-1.653643E-08,1.28E-02
-1.653331E-08,1.45E-02
-1.653018E-08,1.87E-02
-1.652706E-08,2.17E-02
-1.652393E-08,2.42E-02
-1.652081E-08,2.67E-02
-1.651768E-08,2.92E-02
-1.651456E-08,3.18E-02
-1.651143E-08,3.39E-02
-1.650831E-08,3.56E-02
-1.650518E-08,3.68E-02
-1.650206E-08,3.89E-02
-1.649893E-08,3.85E-02
-1.649581E-08,3.98E-02
-1.649268E-08,3.85E-02
-1.648956E-08,3.85E-02
-1.648643E-08,3.68E-02
-1.648331E-08,3.51E-02
-1.648018E-08,3.35E-02
-1.647706E-08,3.09E-02
-1.647393E-08,2.84E-02
-1.647081E-08,2.50E-02
-1.646768E-08,2.12E-02
-1.646456E-08,1.66E-02
-1.646143E-08,1.36E-02
-1.645831E-08,1.03E-02
-1.645518E-08,5.2E-03
-1.645206E-08,2.3E-03
-1.644893E-08,-1.9E-03
-1.644581E-08,-5.7E-03
-1.644268E-08,-1.00E-02
-1.643956E-08,-1.25E-02
-1.643643E-08,-1.54E-02
-1.643331E-08,-1.75E-02
-1.643018E-08,-1.92E-02
-1.642706E-08,-2.18E-02
-1.642393E-08,-2.26E-02
-1.642081E-08,-2.26E-02
-1.641768E-08,-2.30E-02
-1.641456E-08,-2.18E-02
-1.641143E-08,-2.13E-02
-1.640831E-08,-1.97E-02
-1.640518E-08,-1.80E-02
-1.640206E-08,-1.54E-02
-1.639893E-08,-1.25E-02
-1.639581E-08,-9.1E-03
-1.639268E-08,-5.3E-03
-1.638956E-08,-2.8E-03
-1.638643E-08,1.8E-03
-1.638331E-08,5.6E-03
-1.638018E-08,9.9E-03
-1.637706E-08,1.32E-02
-1.637393E-08,1.74E-02
-1.637081E-08,2.12E-02
-1.636768E-08,2.55E-02
-1.636456E-08,2.88E-02
-1.636143E-08,3.14E-02
-1.635831E-08,3.51E-02
-1.635518E-08,3.68E-02
-1.635206E-08,3.94E-02
-1.634893E-08,4.15E-02
-1.634581E-08,4.32E-02
-1.634268E-08,4.36E-02
-1.633956E-08,4.48E-02
-1.633643E-08,4.48E-02
-1.633331E-08,4.53E-02
-1.633018E-08,4.44E-02
-1.632706E-08,4.40E-02
-1.632393E-08,4.23E-02
-1.632081E-08,4.19E-02
-1.631768E-08,4.06E-02
-1.631456E-08,3.85E-02
-1.631143E-08,3.73E-02
-1.630831E-08,3.60E-02
-1.630518E-08,3.39E-02
-1.630206E-08,3.14E-02
-1.629893E-08,3.05E-02
-1.629581E-08,2.97E-02
-1.629268E-08,2.76E-02
-1.628956E-08,2.63E-02
-1.628643E-08,2.67E-02
-1.628331E-08,2.59E-02
-1.628018E-08,2.55E-02
-1.627706E-08,2.46E-02
-1.627393E-08,2.55E-02
-1.627081E-08,2.55E-02
-1.626768E-08,2.59E-02
-1.626456E-08,2.63E-02
-1.626143E-08,2.76E-02
-1.625831E-08,2.88E-02
-1.625518E-08,2.97E-02
-1.625206E-08,3.09E-02
-1.624893E-08,3.22E-02
-1.624581E-08,3.35E-02
-1.624268E-08,3.43E-02
-1.623956E-08,3.60E-02
-1.623643E-08,3.68E-02
-1.623331E-08,3.81E-02
-1.623018E-08,3.85E-02
-1.622706E-08,4.02E-02
-1.622393E-08,3.98E-02
-1.622081E-08,3.98E-02
-1.621768E-08,4.02E-02
-1.621456E-08,3.94E-02
-1.621143E-08,3.94E-02
-1.620831E-08,3.81E-02
-1.620518E-08,3.68E-02
-1.620206E-08,3.60E-02
-1.619893E-08,3.47E-02
-1.619581E-08,3.35E-02
-1.619268E-08,3.18E-02
-1.618956E-08,3.01E-02
-1.618643E-08,2.80E-02
-1.618331E-08,2.67E-02
-1.618018E-08,2.38E-02
-1.617706E-08,2.25E-02
-1.617393E-08,2.08E-02
-1.617081E-08,1.83E-02
-1.616768E-08,1.66E-02
-1.616456E-08,1.49E-02
-1.616143E-08,1.32E-02
-1.615831E-08,1.20E-02
-1.615518E-08,9.9E-03
-1.615206E-08,8.2E-03
-1.614893E-08,6.9E-03
-1.614581E-08,6.1E-03
-1.614268E-08,5.6E-03
-1.613956E-08,4.8E-03
-1.613643E-08,3.5E-03
-1.613331E-08,3.1E-03
-1.613018E-08,3.1E-03
-1.612706E-08,2.3E-03
-1.612393E-08,2.3E-03
-1.612081E-08,1.8E-03
-1.611768E-08,1.8E-03
-1.611456E-08,2.3E-03
-1.611143E-08,2.7E-03
-1.610831E-08,3.1E-03
-1.610518E-08,3.5E-03
-1.610206E-08,3.5E-03
-1.609893E-08,4.0E-03
-1.609581E-08,4.0E-03
-1.609268E-08,5.2E-03
-1.608956E-08,6.1E-03
-1.608643E-08,6.9E-03
-1.608331E-08,7.7E-03
-1.608018E-08,8.2E-03
-1.607706E-08,9.9E-03
-1.607393E-08,1.11E-02
-1.607081E-08,1.24E-02
-1.606768E-08,1.41E-02
-1.606456E-08,1.58E-02
-1.606143E-08,1.74E-02
-1.605831E-08,1.87E-02
-1.605518E-08,2.00E-02
-1.605206E-08,2.21E-02
-1.604893E-08,2.33E-02
-1.604581E-08,2.59E-02
-1.604268E-08,2.67E-02
-1.603956E-08,2.88E-02
-1.603643E-08,3.01E-02
-1.603331E-08,3.14E-02
-1.603018E-08,3.26E-02
-1.602706E-08,3.30E-02
-1.602393E-08,3.43E-02
-1.602081E-08,3.47E-02
-1.601768E-08,3.47E-02
-1.601456E-08,3.43E-02
-1.601143E-08,3.39E-02
-1.600831E-08,3.30E-02
-1.600518E-08,3.18E-02
-1.600206E-08,3.09E-02
-1.599893E-08,2.92E-02
-1.599581E-08,2.71E-02
-1.599268E-08,2.42E-02
-1.598956E-08,2.25E-02
-1.598643E-08,1.96E-02
-1.598331E-08,1.70E-02
-1.598018E-08,1.41E-02
-1.597706E-08,1.07E-02
-1.597393E-08,7.7E-03
-1.597081E-08,4.8E-03
-1.596768E-08,1.0E-03
-1.596456E-08,-1.5E-03
-1.596143E-08,-4.1E-03
-1.595831E-08,-6.6E-03
-1.595518E-08,-9.5E-03
-1.595206E-08,-1.16E-02
-1.594893E-08,-1.38E-02
-1.594581E-08,-1.50E-02
-1.594268E-08,-1.67E-02
-1.593956E-08,-1.71E-02
-1.593643E-08,-1.84E-02
-1.593331E-08,-1.88E-02
-1.593018E-08,-1.88E-02
-1.592706E-08,-1.80E-02
-1.592393E-08,-1.75E-02
-1.592081E-08,-1.71E-02
-1.591768E-08,-1.67E-02
-1.591456E-08,-1.54E-02
-1.591143E-08,-1.42E-02
-1.590831E-08,-1.29E-02
-1.590518E-08,-1.12E-02
-1.590206E-08,-9.5E-03
-1.589893E-08,-7.4E-03
-1.589581E-08,-6.2E-03
-1.589268E-08,-4.9E-03
-1.588956E-08,-3.2E-03
-1.588643E-08,-2.4E-03
-1.588331E-08,-7E-04
-1.588018E-08,6E-04
-1.587706E-08,1.0E-03
-1.587393E-08,1.0E-03
-1.587081E-08,2.7E-03
-1.586768E-08,2.7E-03
-1.586456E-08,3.5E-03
-1.586143E-08,4.0E-03
-1.585831E-08,4.0E-03
-1.585518E-08,3.1E-03
-1.585206E-08,3.5E-03
-1.584893E-08,3.5E-03
-1.584581E-08,3.5E-03
-1.584268E-08,2.7E-03
-1.583956E-08,2.3E-03
-1.583643E-08,2.3E-03
-1.583331E-08,1.8E-03
-1.583018E-08,1.0E-03
-1.582706E-08,1.0E-03
-1.582393E-08,2E-04
-1.582081E-08,2E-04
-1.581768E-08,-3E-04
-1.581456E-08,-1.1E-03
-1.581143E-08,-1.9E-03
-1.580831E-08,-1.5E-03
-1.580518E-08,-1.9E-03
-1.580206E-08,-2.4E-03
-1.579893E-08,-3.6E-03
-1.579581E-08,-3.2E-03
-1.579268E-08,-4.5E-03
-1.578956E-08,-4.9E-03
-1.578643E-08,-4.5E-03
-1.578331E-08,-6.2E-03
-1.578018E-08,-7.0E-03
-1.577706E-08,-7.4E-03
-1.577393E-08,-7.4E-03
-1.577081E-08,-8.7E-03
-1.576768E-08,-8.3E-03
-1.576456E-08,-9.1E-03
-1.576143E-08,-1.00E-02
-1.575831E-08,-1.00E-02
-1.575518E-08,-1.04E-02
-1.575206E-08,-1.00E-02
-1.574893E-08,-1.00E-02
-1.574581E-08,-9.5E-03
-1.574268E-08,-8.7E-03
-1.573956E-08,-8.7E-03
-1.573643E-08,-7.0E-03
-1.573331E-08,-5.7E-03
-1.573018E-08,-4.1E-03
-1.572706E-08,-3.2E-03
-1.572393E-08,-7E-04
-1.572081E-08,6E-04
-1.571768E-08,2.7E-03
-1.571456E-08,5.2E-03
-1.571143E-08,7.3E-03
-1.570831E-08,1.03E-02
-1.570518E-08,1.32E-02
-1.570206E-08,1.58E-02
-1.569893E-08,1.79E-02
-1.569581E-08,2.08E-02
-1.569268E-08,2.42E-02
-1.568956E-08,2.63E-02
-1.568643E-08,2.84E-02
-1.568331E-08,3.05E-02
-1.568018E-08,3.22E-02
-1.567706E-08,3.43E-02
-1.567393E-08,3.60E-02
-1.567081E-08,3.73E-02
-1.566768E-08,3.73E-02
-1.566456E-08,3.81E-02
-1.566143E-08,3.85E-02
-1.565831E-08,3.89E-02
-1.565518E-08,3.77E-02
-1.565206E-08,3.73E-02
-1.564893E-08,3.68E-02
-1.564581E-08,3.51E-02
-1.564268E-08,3.39E-02
-1.563956E-08,3.30E-02
-1.563643E-08,3.18E-02
-1.563331E-08,3.01E-02
-1.563018E-08,2.76E-02
-1.562706E-08,2.63E-02
-1.562393E-08,2.50E-02
-1.562081E-08,2.29E-02
-1.561768E-08,2.08E-02
-1.561456E-08,1.96E-02
-1.561143E-08,1.79E-02
-1.560831E-08,1.66E-02
-1.560518E-08,1.49E-02
-1.560206E-08,1.36E-02
-1.559893E-08,1.24E-02
-1.559581E-08,1.11E-02
-1.559268E-08,1.03E-02
-1.558956E-08,9.9E-03
-1.558643E-08,8.6E-03
-1.558331E-08,8.6E-03
-1.558018E-08,8.2E-03
-1.557706E-08,6.5E-03
-1.557393E-08,6.1E-03
-1.557081E-08,6.5E-03
-1.556768E-08,5.2E-03
-1.556456E-08,5.2E-03
-1.556143E-08,4.4E-03
-1.555831E-08,4.4E-03
-1.555518E-08,4.0E-03
-1.555206E-08,4.4E-03
-1.554893E-08,4.0E-03
-1.554581E-08,3.5E-03
-1.554268E-08,4.0E-03
-1.553956E-08,3.1E-03
-1.553643E-08,3.1E-03
-1.553331E-08,3.1E-03
-1.553018E-08,4.0E-03
-1.552706E-08,4.0E-03
-1.552393E-08,4.4E-03
-1.552081E-08,4.8E-03
-1.551768E-08,5.2E-03
-1.551456E-08,5.6E-03
-1.551143E-08,6.9E-03
-1.550831E-08,7.3E-03
-1.550518E-08,8.2E-03
-1.550206E-08,9.4E-03
-1.549893E-08,9.9E-03
-1.549581E-08,1.07E-02
-1.549268E-08,1.15E-02
-1.548956E-08,1.32E-02
-1.548643E-08,1.36E-02
-1.548331E-08,1.41E-02
-1.548018E-08,1.41E-02
-1.547706E-08,1.41E-02
-1.547393E-08,1.41E-02
-1.547081E-08,1.45E-02
-1.546768E-08,1.32E-02
-1.546456E-08,1.36E-02
-1.546143E-08,1.28E-02
-1.545831E-08,1.24E-02
-1.545518E-08,1.15E-02
-1.545206E-08,1.03E-02
-1.544893E-08,9.4E-03
-1.544581E-08,8.2E-03
-1.544268E-08,7.3E-03
-1.543956E-08,5.6E-03
-1.543643E-08,4.4E-03
-1.543331E-08,2.7E-03
-1.543018E-08,6E-04
-1.542706E-08,-3E-04
-1.542393E-08,-1.1E-03
-1.542081E-08,-1.5E-03
-1.541768E-08,-1.9E-03
-1.541456E-08,-2.4E-03
-1.541143E-08,-1.9E-03
-1.540831E-08,-1.5E-03
-1.540518E-08,6E-04
-1.540206E-08,1.8E-03
-1.539893E-08,3.1E-03
-1.539581E-08,6.1E-03
-1.539268E-08,8.2E-03
-1.538956E-08,1.15E-02
-1.538643E-08,1.53E-02
-1.538331E-08,1.83E-02
-1.538018E-08,2.25E-02
-1.537706E-08,2.59E-02
-1.537393E-08,2.97E-02
-1.537081E-08,3.43E-02
-1.536768E-08,3.77E-02
-1.536456E-08,4.15E-02
-1.536143E-08,4.44E-02
-1.535831E-08,4.82E-02
-1.535518E-08,5.12E-02
-1.535206E-08,5.41E-02
-1.534893E-08,5.62E-02
-1.534581E-08,5.71E-02
-1.534268E-08,5.79E-02
-1.533956E-08,5.88E-02
-1.533643E-08,5.83E-02
-1.533331E-08,5.75E-02
-1.533018E-08,5.54E-02
-1.532706E-08,5.24E-02
-1.532393E-08,4.95E-02
-1.532081E-08,4.57E-02
-1.531768E-08,4.10E-02
-1.531456E-08,3.68E-02
-1.531143E-08,3.26E-02
-1.530831E-08,2.76E-02
-1.530518E-08,2.25E-02
-1.530206E-08,1.79E-02
-1.529893E-08,1.20E-02
-1.529581E-08,7.3E-03
-1.529268E-08,2.7E-03
-1.528956E-08,-1.9E-03
-1.528643E-08,-5.7E-03
-1.528331E-08,-9.1E-03
-1.528018E-08,-1.29E-02
-1.527706E-08,-1.50E-02
-1.527393E-08,-1.63E-02
-1.527081E-08,-1.75E-02
-1.526768E-08,-1.88E-02
-1.526456E-08,-1.75E-02
-1.526143E-08,-1.67E-02
-1.525831E-08,-1.38E-02
-1.525518E-08,-1.12E-02
-1.525206E-08,-6.6E-03
-1.524893E-08,-1.1E-03
-1.524581E-08,3.5E-03
-1.524268E-08,9.4E-03
-1.523956E-08,1.58E-02
-1.523643E-08,2.25E-02
-1.523331E-08,2.88E-02
-1.523018E-08,3.56E-02
-1.522706E-08,4.27E-02
-1.522393E-08,4.95E-02
-1.522081E-08,5.66E-02
-1.521768E-08,6.30E-02
-1.521456E-08,6.97E-02
-1.521143E-08,7.60E-02
-1.520831E-08,8.24E-02
-1.520518E-08,8.83E-02
-1.520206E-08,9.37E-02
-1.519893E-08,9.92E-02
-1.519581E-08,1.030E-01
-1.519268E-08,1.077E-01
-1.518956E-08,1.114E-01
-1.518643E-08,1.148E-01
-1.518331E-08,1.173E-01
-1.518018E-08,1.195E-01
-1.517706E-08,1.224E-01
-1.517393E-08,1.241E-01
-1.517081E-08,1.249E-01
-1.516768E-08,1.266E-01
-1.516456E-08,1.283E-01
-1.516143E-08,1.304E-01
-1.515831E-08,1.321E-01
-1.515518E-08,1.342E-01
-1.515206E-08,1.372E-01
-1.514893E-08,1.405E-01
-1.514581E-08,1.439E-01
-1.514268E-08,1.473E-01
-1.513956E-08,1.511E-01
-1.513643E-08,1.549E-01
-1.513331E-08,1.595E-01
-1.513018E-08,1.646E-01
-1.512706E-08,1.700E-01
-1.512393E-08,1.751E-01
-1.512081E-08,1.810E-01
-1.511768E-08,1.865E-01
-1.511456E-08,1.932E-01
-1.511143E-08,1.995E-01
-1.510831E-08,2.067E-01
-1.510518E-08,2.143E-01
-1.510206E-08,2.223E-01
-1.509893E-08,2.282E-01
-1.509581E-08,2.358E-01
-1.509268E-08,2.425E-01
-1.508956E-08,2.489E-01
-1.508643E-08,2.548E-01
-1.508331E-08,2.603E-01
-1.508018E-08,2.653E-01
-1.507706E-08,2.716E-01
-1.507393E-08,2.754E-01
-1.507081E-08,2.801E-01
-1.506768E-08,2.839E-01
-1.506456E-08,2.881E-01
-1.506143E-08,2.910E-01
-1.505831E-08,2.940E-01
-1.505518E-08,2.973E-01
-1.505206E-08,3.007E-01
-1.504893E-08,3.028E-01
-1.504581E-08,3.062E-01
-1.504268E-08,3.083E-01
-1.503956E-08,3.108E-01
-1.503643E-08,3.125E-01
-1.503331E-08,3.151E-01
-1.503018E-08,3.176E-01
-1.502706E-08,3.197E-01
-1.502393E-08,3.222E-01
-1.502081E-08,3.247E-01
-1.501768E-08,3.277E-01
-1.501456E-08,3.323E-01
-1.501143E-08,3.357E-01
-1.500831E-08,3.403E-01
-1.500518E-08,3.454E-01
-1.500206E-08,3.509E-01
-1.499893E-08,3.568E-01
-1.499581E-08,3.623E-01
-1.499268E-08,3.686E-01
-1.498956E-08,3.749E-01
-1.498643E-08,3.812E-01
-1.498331E-08,3.876E-01
-1.498018E-08,3.939E-01
-1.497706E-08,4.015E-01
-1.497393E-08,4.078E-01
-1.497081E-08,4.154E-01
-1.496768E-08,4.221E-01
-1.496456E-08,4.284E-01
-1.496143E-08,4.356E-01
-1.495831E-08,4.432E-01
-1.495518E-08,4.504E-01
-1.495206E-08,4.580E-01
-1.494893E-08,4.647E-01
-1.494581E-08,4.714E-01
-1.494268E-08,4.778E-01
-1.493956E-08,4.841E-01
-1.493643E-08,4.900E-01
-1.493331E-08,4.963E-01
-1.493018E-08,5.022E-01
-1.492706E-08,5.081E-01
-1.492393E-08,5.140E-01
-1.492081E-08,5.191E-01
-1.491768E-08,5.246E-01
-1.491456E-08,5.296E-01
-1.491143E-08,5.355E-01
-1.490831E-08,5.414E-01
-1.490518E-08,5.469E-01
-1.490206E-08,5.541E-01
-1.489893E-08,5.595E-01
-1.489581E-08,5.663E-01
-1.489268E-08,5.718E-01
-1.488956E-08,5.777E-01
-1.488643E-08,5.832E-01
-1.488331E-08,5.895E-01
-1.488018E-08,5.950E-01
-1.487706E-08,6.013E-01
-1.487393E-08,6.072E-01
-1.487081E-08,6.135E-01
-1.486768E-08,6.190E-01
-1.486456E-08,6.253E-01
-1.486143E-08,6.316E-01
-1.485831E-08,6.384E-01
-1.485518E-08,6.439E-01
-1.485206E-08,6.502E-01
-1.484893E-08,6.557E-01
-1.484581E-08,6.616E-01
-1.484268E-08,6.679E-01
-1.483956E-08,6.729E-01
-1.483643E-08,6.776E-01
-1.483331E-08,6.822E-01
-1.483018E-08,6.873E-01
-1.482706E-08,6.919E-01
-1.482393E-08,6.961E-01
-1.482081E-08,6.999E-01
-1.481768E-08,7.037E-01
-1.481456E-08,7.084E-01
-1.481143E-08,7.113E-01
-1.480831E-08,7.164E-01
-1.480518E-08,7.206E-01
-1.480206E-08,7.244E-01
-1.479893E-08,7.290E-01
-1.479581E-08,7.332E-01
-1.479268E-08,7.370E-01
-1.478956E-08,7.412E-01
-1.478643E-08,7.446E-01
-1.478331E-08,7.484E-01
-1.478018E-08,7.522E-01
-1.477706E-08,7.556E-01
-1.477393E-08,7.598E-01
-1.477081E-08,7.640E-01
-1.476768E-08,7.682E-01
-1.476456E-08,7.716E-01
-1.476143E-08,7.762E-01
-1.475831E-08,7.813E-01
-1.475518E-08,7.855E-01
-1.475206E-08,7.906E-01
-1.474893E-08,7.952E-01
-1.474581E-08,7.998E-01
-1.474268E-08,8.045E-01
-1.473956E-08,8.091E-01
-1.473643E-08,8.129E-01
-1.473331E-08,8.175E-01
-1.473018E-08,8.213E-01
-1.472706E-08,8.247E-01
-1.472393E-08,8.298E-01
-1.472081E-08,8.335E-01
-1.471768E-08,8.365E-01
-1.471456E-08,8.411E-01
-1.471143E-08,8.445E-01
-1.470831E-08,8.487E-01
-1.470518E-08,8.529E-01
-1.470206E-08,8.572E-01
-1.469893E-08,8.601E-01
-1.469581E-08,8.639E-01
-1.469268E-08,8.673E-01
-1.468956E-08,8.702E-01
-1.468643E-08,8.728E-01
-1.468331E-08,8.757E-01
-1.468018E-08,8.782E-01
-1.467706E-08,8.808E-01
-1.467393E-08,8.829E-01
-1.467081E-08,8.854E-01
-1.466768E-08,8.867E-01
-1.466456E-08,8.896E-01
-1.466143E-08,8.917E-01
-1.465831E-08,8.930E-01
-1.465518E-08,8.947E-01
-1.465206E-08,8.959E-01
-1.464893E-08,8.976E-01
-1.464581E-08,8.989E-01
-1.464268E-08,8.997E-01
-1.463956E-08,9.010E-01
-1.463643E-08,9.010E-01
-1.463331E-08,9.018E-01
-1.463018E-08,9.014E-01
-1.462706E-08,9.014E-01
-1.462393E-08,9.010E-01
-1.462081E-08,9.014E-01
-1.461768E-08,9.006E-01
-1.461456E-08,9.014E-01
-1.461143E-08,9.006E-01
-1.460831E-08,9.014E-01
-1.460518E-08,9.014E-01
-1.460206E-08,9.027E-01
-1.459893E-08,9.035E-01
-1.459581E-08,9.044E-01
-1.459268E-08,9.065E-01
-1.458956E-08,9.082E-01
-1.458643E-08,9.094E-01
-1.458331E-08,9.111E-01
-1.458018E-08,9.128E-01
-1.457706E-08,9.157E-01
-1.457393E-08,9.187E-01
-1.457081E-08,9.217E-01
-1.456768E-08,9.250E-01
-1.456456E-08,9.288E-01
-1.456143E-08,9.322E-01
-1.455831E-08,9.377E-01
-1.455518E-08,9.423E-01
-1.455206E-08,9.474E-01
-1.454893E-08,9.528E-01
-1.454581E-08,9.575E-01
-1.454268E-08,9.621E-01
-1.453956E-08,9.676E-01
-1.453643E-08,9.718E-01
-1.453331E-08,9.760E-01
-1.453018E-08,9.807E-01
-1.452706E-08,9.840E-01
-1.452393E-08,9.883E-01
-1.452081E-08,9.916E-01
-1.451768E-08,9.946E-01
-1.451456E-08,9.975E-01
-1.451143E-08,1.0001E+00
-1.450831E-08,1.0013E+00
-1.450518E-08,1.0039E+00
-1.450206E-08,1.0051E+00
-1.449893E-08,1.0064E+00
-1.449581E-08,1.0072E+00
-1.449268E-08,1.0072E+00
-1.448956E-08,1.0076E+00
-1.448643E-08,1.0081E+00
-1.448331E-08,1.0068E+00
-1.448018E-08,1.0076E+00
-1.447706E-08,1.0064E+00
-1.447393E-08,1.0060E+00
-1.447081E-08,1.0064E+00
-1.446768E-08,1.0060E+00
-1.446456E-08,1.0060E+00
-1.446143E-08,1.0055E+00
-1.445831E-08,1.0072E+00
-1.445518E-08,1.0085E+00
-1.445206E-08,1.0102E+00
-1.444893E-08,1.0119E+00
-1.444581E-08,1.0140E+00
-1.444268E-08,1.0161E+00
-1.443956E-08,1.0182E+00
-1.443643E-08,1.0216E+00
-1.443331E-08,1.0249E+00
-1.443018E-08,1.0279E+00
-1.442706E-08,1.0317E+00
-1.442393E-08,1.0346E+00
-1.442081E-08,1.0384E+00
-1.441768E-08,1.0422E+00
-1.441456E-08,1.0456E+00
-1.441143E-08,1.0494E+00
-1.440831E-08,1.0532E+00
-1.440518E-08,1.0565E+00
-1.440206E-08,1.0591E+00
-1.439893E-08,1.0624E+00
-1.439581E-08,1.0641E+00
-1.439268E-08,1.0667E+00
-1.438956E-08,1.0675E+00
-1.438643E-08,1.0688E+00
-1.438331E-08,1.0683E+00
-1.438018E-08,1.0683E+00
-1.437706E-08,1.0679E+00
-1.437393E-08,1.0671E+00
-1.437081E-08,1.0667E+00
-1.436768E-08,1.0641E+00
-1.436456E-08,1.0633E+00
-1.436143E-08,1.0612E+00
-1.435831E-08,1.0595E+00
-1.435518E-08,1.0574E+00
-1.435206E-08,1.0549E+00
-1.434893E-08,1.0532E+00
-1.434581E-08,1.0511E+00
-1.434268E-08,1.0498E+00
-1.433956E-08,1.0490E+00
-1.433643E-08,1.0468E+00
-1.433331E-08,1.0460E+00
-1.433018E-08,1.0452E+00
-1.432706E-08,1.0456E+00
-1.432393E-08,1.0447E+00
-1.432081E-08,1.0456E+00
-1.431768E-08,1.0473E+00
-1.431456E-08,1.0481E+00
-1.431143E-08,1.0502E+00
-1.430831E-08,1.0515E+00
-1.430518E-08,1.0540E+00
-1.430206E-08,1.0574E+00
-1.429893E-08,1.0599E+00
-1.429581E-08,1.0629E+00
-1.429268E-08,1.0658E+00
-1.428956E-08,1.0692E+00
-1.428643E-08,1.0721E+00
-1.428331E-08,1.0751E+00
-1.428018E-08,1.0768E+00
-1.427706E-08,1.0785E+00
-1.427393E-08,1.0814E+00
-1.427081E-08,1.0827E+00
-1.426768E-08,1.0835E+00
-1.426456E-08,1.0844E+00
-1.426143E-08,1.0848E+00
-1.425831E-08,1.0844E+00
-1.425518E-08,1.0844E+00
-1.425206E-08,1.0827E+00
-1.424893E-08,1.0818E+00
-1.424581E-08,1.0802E+00
-1.424268E-08,1.0785E+00
-1.423956E-08,1.0755E+00
-1.423643E-08,1.0734E+00
-1.423331E-08,1.0705E+00
-1.423018E-08,1.0671E+00
-1.422706E-08,1.0637E+00
-1.422393E-08,1.0620E+00
-1.422081E-08,1.0582E+00
-1.421768E-08,1.0565E+00
-1.421456E-08,1.0540E+00
-1.421143E-08,1.0519E+00
-1.420831E-08,1.0498E+00
-1.420518E-08,1.0490E+00
-1.420206E-08,1.0481E+00
-1.419893E-08,1.0477E+00
-1.419581E-08,1.0477E+00
-1.419268E-08,1.0494E+00
-1.418956E-08,1.0506E+00
-1.418643E-08,1.0523E+00
-1.418331E-08,1.0549E+00
-1.418018E-08,1.0574E+00
-1.417706E-08,1.0603E+00
-1.417393E-08,1.0650E+00
-1.417081E-08,1.0683E+00
-1.416768E-08,1.0730E+00
-1.416456E-08,1.0780E+00
-1.416143E-08,1.0831E+00
-1.415831E-08,1.0886E+00
-1.415518E-08,1.0941E+00
-1.415206E-08,1.0991E+00
-1.414893E-08,1.1046E+00
-1.414581E-08,1.1101E+00
-1.414268E-08,1.1151E+00
-1.413956E-08,1.1202E+00
-1.413643E-08,1.1240E+00
-1.413331E-08,1.1286E+00
-1.413018E-08,1.1328E+00
-1.412706E-08,1.1358E+00
-1.412393E-08,1.1387E+00
-1.412081E-08,1.1417E+00
-1.411768E-08,1.1438E+00
-1.411456E-08,1.1455E+00
-1.411143E-08,1.1468E+00
-1.410831E-08,1.1480E+00
-1.410518E-08,1.1472E+00
-1.410206E-08,1.1472E+00
-1.409893E-08,1.1463E+00
-1.409581E-08,1.1451E+00
-1.409268E-08,1.1434E+00
-1.408956E-08,1.1413E+00
-1.408643E-08,1.1383E+00
-1.408331E-08,1.1362E+00
-1.408018E-08,1.1337E+00
-1.407706E-08,1.1303E+00
-1.407393E-08,1.1265E+00
-1.407081E-08,1.1231E+00
-1.406768E-08,1.1202E+00
-1.406456E-08,1.1168E+00
-1.406143E-08,1.1135E+00
-1.405831E-08,1.1097E+00
-1.405518E-08,1.1063E+00
-1.405206E-08,1.1038E+00
-1.404893E-08,1.1012E+00
-1.404581E-08,1.0983E+00
-1.404268E-08,1.0953E+00
-1.403956E-08,1.0941E+00
-1.403643E-08,1.0924E+00
-1.403331E-08,1.0911E+00
-1.403018E-08,1.0898E+00
-1.402706E-08,1.0894E+00
-1.402393E-08,1.0890E+00
-1.402081E-08,1.0886E+00
-1.401768E-08,1.0886E+00
-1.401456E-08,1.0882E+00
-1.401143E-08,1.0898E+00
-1.400831E-08,1.0903E+00
-1.400518E-08,1.0920E+00
-1.400206E-08,1.0932E+00
-1.399893E-08,1.0941E+00
-1.399581E-08,1.0957E+00
-1.399268E-08,1.0974E+00
-1.398956E-08,1.0991E+00
-1.398643E-08,1.0995E+00
-1.398331E-08,1.1017E+00
-1.398018E-08,1.1025E+00
-1.397706E-08,1.1042E+00
-1.397393E-08,1.1050E+00
-1.397081E-08,1.1059E+00
-1.396768E-08,1.1067E+00
-1.396456E-08,1.1067E+00
-1.396143E-08,1.1063E+00
-1.395831E-08,1.1071E+00
-1.395518E-08,1.1067E+00
-1.395206E-08,1.1071E+00
-1.394893E-08,1.1063E+00
-1.394581E-08,1.1063E+00
-1.394268E-08,1.1054E+00
-1.393956E-08,1.1050E+00
-1.393643E-08,1.1038E+00
-1.393331E-08,1.1038E+00
-1.393018E-08,1.1033E+00
-1.392706E-08,1.1021E+00
-1.392393E-08,1.1021E+00
-1.392081E-08,1.1029E+00
-1.391768E-08,1.1021E+00
-1.391456E-08,1.1029E+00
-1.391143E-08,1.1033E+00
-1.390831E-08,1.1046E+00
-1.390518E-08,1.1046E+00
-1.390206E-08,1.1076E+00
-1.389893E-08,1.1084E+00
-1.389581E-08,1.1101E+00
-1.389268E-08,1.1122E+00
-1.388956E-08,1.1147E+00
-1.388643E-08,1.1168E+00
-1.388331E-08,1.1198E+00
-1.388018E-08,1.1210E+00
-1.387706E-08,1.1236E+00
-1.387393E-08,1.1261E+00
-1.387081E-08,1.1282E+00
-1.386768E-08,1.1303E+00
-1.386456E-08,1.1320E+00
-1.386143E-08,1.1337E+00
-1.385831E-08,1.1341E+00
-1.385518E-08,1.1354E+00
-1.385206E-08,1.1350E+00
-1.384893E-08,1.1350E+00
-1.384581E-08,1.1341E+00
-1.384268E-08,1.1341E+00
-1.383956E-08,1.1320E+00
-1.383643E-08,1.1307E+00
-1.383331E-08,1.1278E+00
-1.383018E-08,1.1261E+00
-1.382706E-08,1.1223E+00
-1.382393E-08,1.1202E+00
-1.382081E-08,1.1172E+00
-1.381768E-08,1.1143E+00
-1.381456E-08,1.1113E+00
-1.381143E-08,1.1080E+00
-1.380831E-08,1.1054E+00
-1.380518E-08,1.1029E+00
-1.380206E-08,1.1012E+00
-1.379893E-08,1.0995E+00
-1.379581E-08,1.0983E+00
-1.379268E-08,1.0979E+00
-1.378956E-08,1.0979E+00
-1.378643E-08,1.0974E+00
-1.378331E-08,1.0987E+00
-1.378018E-08,1.1000E+00
-1.377706E-08,1.1025E+00
-1.377393E-08,1.1054E+00
-1.377081E-08,1.1080E+00
-1.376768E-08,1.1118E+00
-1.376456E-08,1.1156E+00
-1.376143E-08,1.1206E+00
-1.375831E-08,1.1257E+00
-1.375518E-08,1.1312E+00
-1.375206E-08,1.1358E+00
-1.374893E-08,1.1409E+00
-1.374581E-08,1.1459E+00
-1.374268E-08,1.1514E+00
-1.373956E-08,1.1573E+00
-1.373643E-08,1.1611E+00
-1.373331E-08,1.1657E+00
-1.373018E-08,1.1695E+00
-1.372706E-08,1.1729E+00
-1.372393E-08,1.1763E+00
-1.372081E-08,1.1801E+00
-1.371768E-08,1.1813E+00
-1.371456E-08,1.1839E+00
-1.371143E-08,1.1843E+00
-1.370831E-08,1.1855E+00
-1.370518E-08,1.1864E+00
-1.370206E-08,1.1872E+00
-1.369893E-08,1.1860E+00
-1.369581E-08,1.1851E+00
-1.369268E-08,1.1847E+00
-1.368956E-08,1.1847E+00
-1.368643E-08,1.1830E+00
-1.368331E-08,1.1822E+00
-1.368018E-08,1.1817E+00
-1.367706E-08,1.1813E+00
-1.367393E-08,1.1796E+00
-1.367081E-08,1.1796E+00
-1.366768E-08,1.1788E+00
-1.366456E-08,1.1796E+00
-1.366143E-08,1.1792E+00
-1.365831E-08,1.1801E+00
-1.365518E-08,1.1801E+00
-1.365206E-08,1.1817E+00
-1.364893E-08,1.1822E+00
-1.364581E-08,1.1839E+00
-1.364268E-08,1.1851E+00
-1.363956E-08,1.1872E+00
-1.363643E-08,1.1876E+00
-1.363331E-08,1.1893E+00
-1.363018E-08,1.1906E+00
-1.362706E-08,1.1914E+00
-1.362393E-08,1.1923E+00
-1.362081E-08,1.1927E+00
-1.361768E-08,1.1935E+00
-1.361456E-08,1.1940E+00
-1.361143E-08,1.1935E+00
-1.360831E-08,1.1927E+00
-1.360518E-08,1.1919E+00
-1.360206E-08,1.1902E+00
-1.359893E-08,1.1889E+00
-1.359581E-08,1.1864E+00
-1.359268E-08,1.1847E+00
-1.358956E-08,1.1834E+00
-1.358643E-08,1.1805E+00
-1.358331E-08,1.1775E+00
-1.358018E-08,1.1754E+00
-1.357706E-08,1.1725E+00
-1.357393E-08,1.1704E+00
-1.357081E-08,1.1678E+00
-1.356768E-08,1.1661E+00
-1.356456E-08,1.1645E+00
-1.356143E-08,1.1628E+00
-1.355831E-08,1.1611E+00
-1.355518E-08,1.1598E+00
-1.355206E-08,1.1590E+00
-1.354893E-08,1.1594E+00
-1.354581E-08,1.1598E+00
-1.354268E-08,1.1607E+00
-1.353956E-08,1.1619E+00
-1.353643E-08,1.1640E+00
-1.353331E-08,1.1657E+00
-1.353018E-08,1.1678E+00
-1.352706E-08,1.1708E+00
-1.352393E-08,1.1729E+00
-1.352081E-08,1.1758E+00
-1.351768E-08,1.1784E+00
-1.351456E-08,1.1813E+00
-1.351143E-08,1.1847E+00
-1.350831E-08,1.1868E+00
-1.350518E-08,1.1898E+00
-1.350206E-08,1.1923E+00
-1.349893E-08,1.1940E+00
-1.349581E-08,1.1957E+00
-1.349268E-08,1.1973E+00
-1.348956E-08,1.1978E+00
-1.348643E-08,1.1973E+00
-1.348331E-08,1.1986E+00
-1.348018E-08,1.1973E+00
-1.347706E-08,1.1961E+00
-1.347393E-08,1.1957E+00
-1.347081E-08,1.1944E+00
-1.346768E-08,1.1914E+00
-1.346456E-08,1.1902E+00
-1.346143E-08,1.1881E+00
-1.345831E-08,1.1860E+00
-1.345518E-08,1.1830E+00
-1.345206E-08,1.1817E+00
-1.344893E-08,1.1784E+00
-1.344581E-08,1.1763E+00
-1.344268E-08,1.1737E+00
-1.343956E-08,1.1716E+00
-1.343643E-08,1.1704E+00
-1.343331E-08,1.1691E+00
-1.343018E-08,1.1674E+00
-1.342706E-08,1.1670E+00
-1.342393E-08,1.1666E+00
-1.342081E-08,1.1670E+00
-1.341768E-08,1.1670E+00
-1.341456E-08,1.1683E+00
-1.341143E-08,1.1691E+00
-1.340831E-08,1.1699E+00
-1.340518E-08,1.1720E+00
-1.340206E-08,1.1742E+00
-1.339893E-08,1.1758E+00
-1.339581E-08,1.1784E+00
-1.339268E-08,1.1809E+00
-1.338956E-08,1.1830E+00
-1.338643E-08,1.1847E+00
-1.338331E-08,1.1876E+00
-1.338018E-08,1.1889E+00
-1.337706E-08,1.1919E+00
-1.337393E-08,1.1935E+00
-1.337081E-08,1.1944E+00
-1.336768E-08,1.1965E+00
-1.336456E-08,1.1982E+00
-1.336143E-08,1.1982E+00
-1.335831E-08,1.1986E+00
-1.335518E-08,1.1990E+00
-1.335206E-08,1.1990E+00
-1.334893E-08,1.1986E+00
-1.334581E-08,1.1973E+00
-1.334268E-08,1.1973E+00
-1.333956E-08,1.1965E+00
-1.333643E-08,1.1957E+00
-1.333331E-08,1.1944E+00
-1.333018E-08,1.1927E+00
-1.332706E-08,1.1914E+00
-1.332393E-08,1.1910E+00
-1.332081E-08,1.1893E+00
-1.331768E-08,1.1885E+00
-1.331456E-08,1.1872E+00
-1.331143E-08,1.1860E+00
-1.330831E-08,1.1851E+00
-1.330518E-08,1.1843E+00
-1.330206E-08,1.1839E+00
-1.329893E-08,1.1834E+00
-1.329581E-08,1.1834E+00
-1.329268E-08,1.1834E+00
-1.328956E-08,1.1834E+00
-1.328643E-08,1.1834E+00
-1.328331E-08,1.1847E+00
-1.328018E-08,1.1839E+00
-1.327706E-08,1.1851E+00
-1.327393E-08,1.1860E+00
-1.327081E-08,1.1872E+00
-1.326768E-08,1.1876E+00
-1.326456E-08,1.1889E+00
-1.326143E-08,1.1898E+00
-1.325831E-08,1.1902E+00
-1.325518E-08,1.1910E+00
-1.325206E-08,1.1923E+00
-1.324893E-08,1.1919E+00
-1.324581E-08,1.1919E+00
-1.324268E-08,1.1923E+00
-1.323956E-08,1.1919E+00
-1.323643E-08,1.1910E+00
-1.323331E-08,1.1906E+00
-1.323018E-08,1.1902E+00
-1.322706E-08,1.1881E+00
-1.322393E-08,1.1876E+00
-1.322081E-08,1.1868E+00
-1.321768E-08,1.1847E+00
-1.321456E-08,1.1839E+00
-1.321143E-08,1.1822E+00
-1.320831E-08,1.1801E+00
-1.320518E-08,1.1784E+00
-1.320206E-08,1.1771E+00
-1.319893E-08,1.1754E+00
-1.319581E-08,1.1742E+00
-1.319268E-08,1.1729E+00
-1.318956E-08,1.1725E+00
-1.318643E-08,1.1720E+00
-1.318331E-08,1.1720E+00
-1.318018E-08,1.1729E+00
-1.317706E-08,1.1720E+00
-1.317393E-08,1.1733E+00
-1.317081E-08,1.1750E+00
-1.316768E-08,1.1763E+00
-1.316456E-08,1.1788E+00
-1.316143E-08,1.1809E+00
-1.315831E-08,1.1839E+00
-1.315518E-08,1.1864E+00
-1.315206E-08,1.1902E+00
-1.314893E-08,1.1927E+00
-1.314581E-08,1.1969E+00
-1.314268E-08,1.2007E+00
-1.313956E-08,1.2049E+00
-1.313643E-08,1.2087E+00
-1.313331E-08,1.2121E+00
-1.313018E-08,1.2159E+00
-1.312706E-08,1.2184E+00
-1.312393E-08,1.2218E+00
-1.312081E-08,1.2243E+00
-1.311768E-08,1.2268E+00
-1.311456E-08,1.2285E+00
-1.311143E-08,1.2294E+00
-1.310831E-08,1.2302E+00
-1.310518E-08,1.2298E+00
-1.310206E-08,1.2290E+00
-1.309893E-08,1.2268E+00
-1.309581E-08,1.2256E+00
-1.309268E-08,1.2222E+00
-1.308956E-08,1.2188E+00
-1.308643E-08,1.2146E+00
-1.308331E-08,1.2100E+00
-1.308018E-08,1.2037E+00
-1.307706E-08,1.1990E+00
-1.307393E-08,1.1931E+00
-1.307081E-08,1.1868E+00
-1.306768E-08,1.1801E+00
-1.306456E-08,1.1733E+00
-1.306143E-08,1.1670E+00
-1.305831E-08,1.1602E+00
-1.305518E-08,1.1535E+00
-1.305206E-08,1.1484E+00
-1.304893E-08,1.1425E+00
-1.304581E-08,1.1383E+00
-1.304268E-08,1.1337E+00
-1.303956E-08,1.1299E+00
-1.303643E-08,1.1278E+00
-1.303331E-08,1.1257E+00
-1.303018E-08,1.1244E+00
-1.302706E-08,1.1236E+00
-1.302393E-08,1.1248E+00
-1.302081E-08,1.1261E+00
-1.301768E-08,1.1286E+00
-1.301456E-08,1.1320E+00
-1.301143E-08,1.1350E+00
-1.300831E-08,1.1396E+00
-1.300518E-08,1.1442E+00
-1.300206E-08,1.1501E+00
-1.299893E-08,1.1556E+00
-1.299581E-08,1.1628E+00
-1.299268E-08,1.1691E+00
-1.298956E-08,1.1750E+00
-1.298643E-08,1.1822E+00
-1.298331E-08,1.1881E+00
-1.298018E-08,1.1944E+00
-1.297706E-08,1.1999E+00
-1.297393E-08,1.2049E+00
-1.297081E-08,1.2096E+00
-1.296768E-08,1.2134E+00
-1.296456E-08,1.2180E+00
-1.296143E-08,1.2201E+00
-1.295831E-08,1.2226E+00
-1.295518E-08,1.2247E+00
-1.295206E-08,1.2252E+00
-1.294893E-08,1.2260E+00
-1.294581E-08,1.2256E+00
-1.294268E-08,1.2247E+00
-1.293956E-08,1.2235E+00
-1.293643E-08,1.2214E+00
-1.293331E-08,1.2188E+00
-1.293018E-08,1.2159E+00
-1.292706E-08,1.2134E+00
-1.292393E-08,1.2100E+00
-1.292081E-08,1.2079E+00
-1.291768E-08,1.2041E+00
-1.291456E-08,1.2016E+00
-1.291143E-08,1.1982E+00
-1.290831E-08,1.1957E+00
-1.290518E-08,1.1931E+00
-1.290206E-08,1.1919E+00
-1.289893E-08,1.1898E+00
-1.289581E-08,1.1881E+00
-1.289268E-08,1.1872E+00
-1.288956E-08,1.1864E+00
-1.288643E-08,1.1855E+00
-1.288331E-08,1.1860E+00
-1.288018E-08,1.1864E+00
-1.287706E-08,1.1855E+00
-1.287393E-08,1.1855E+00
-1.287081E-08,1.1868E+00
-1.286768E-08,1.1876E+00
-1.286456E-08,1.1881E+00
-1.286143E-08,1.1885E+00
-1.285831E-08,1.1889E+00
-1.285518E-08,1.1889E+00
-1.285206E-08,1.1898E+00
-1.284893E-08,1.1889E+00
-1.284581E-08,1.1893E+00
-1.284268E-08,1.1889E+00
-1.283956E-08,1.1872E+00
-1.283643E-08,1.1860E+00
-1.283331E-08,1.1847E+00
-1.283018E-08,1.1834E+00
-1.282706E-08,1.1813E+00
-1.282393E-08,1.1788E+00
-1.282081E-08,1.1771E+00
-1.281768E-08,1.1742E+00
-1.281456E-08,1.1720E+00
-1.281143E-08,1.1699E+00
-1.280831E-08,1.1670E+00
-1.280518E-08,1.1645E+00
-1.280206E-08,1.1632E+00
-1.279893E-08,1.1607E+00
-1.279581E-08,1.1590E+00
-1.279268E-08,1.1577E+00
-1.278956E-08,1.1573E+00
-1.278643E-08,1.1569E+00
-1.278331E-08,1.1577E+00
-1.278018E-08,1.1586E+00
-1.277706E-08,1.1586E+00
-1.277393E-08,1.1611E+00
-1.277081E-08,1.1628E+00
-1.276768E-08,1.1653E+00
-1.276456E-08,1.1691E+00
-1.276143E-08,1.1720E+00
-1.275831E-08,1.1758E+00
-1.275518E-08,1.1792E+00
-1.275206E-08,1.1839E+00
-1.274893E-08,1.1881E+00
-1.274581E-08,1.1923E+00
-1.274268E-08,1.1973E+00
-1.273956E-08,1.2016E+00
-1.273643E-08,1.2049E+00
-1.273331E-08,1.2096E+00
-1.273018E-08,1.2142E+00
-1.272706E-08,1.2167E+00
-1.272393E-08,1.2197E+00
-1.272081E-08,1.2222E+00
-1.271768E-08,1.2252E+00
-1.271456E-08,1.2277E+00
-1.271143E-08,1.2285E+00
-1.270831E-08,1.2294E+00
-1.270518E-08,1.2302E+00
-1.270206E-08,1.2302E+00
-1.269893E-08,1.2298E+00
-1.269581E-08,1.2294E+00
-1.269268E-08,1.2281E+00
-1.268956E-08,1.2268E+00
-1.268643E-08,1.2252E+00
-1.268331E-08,1.2239E+00
-1.268018E-08,1.2226E+00
-1.267706E-08,1.2197E+00
-1.267393E-08,1.2180E+00
-1.267081E-08,1.2159E+00
-1.266768E-08,1.2146E+00
-1.266456E-08,1.2129E+00
-1.266143E-08,1.2108E+00
-1.265831E-08,1.2096E+00
-1.265518E-08,1.2087E+00
-1.265206E-08,1.2079E+00
-1.264893E-08,1.2066E+00
-1.264581E-08,1.2058E+00
-1.264268E-08,1.2049E+00
-1.263956E-08,1.2045E+00
-1.263643E-08,1.2049E+00
-1.263331E-08,1.2053E+00
-1.263018E-08,1.2058E+00
-1.262706E-08,1.2062E+00
-1.262393E-08,1.2058E+00
-1.262081E-08,1.2079E+00
-1.261768E-08,1.2075E+00
-1.261456E-08,1.2096E+00
-1.261143E-08,1.2100E+00
-1.260831E-08,1.2121E+00
-1.260518E-08,1.2129E+00
-1.260206E-08,1.2138E+00
-1.259893E-08,1.2142E+00
-1.259581E-08,1.2159E+00
-1.259268E-08,1.2163E+00
-1.258956E-08,1.2180E+00
-1.258643E-08,1.2188E+00
-1.258331E-08,1.2188E+00
-1.258018E-08,1.2201E+00
-1.257706E-08,1.2209E+00
-1.257393E-08,1.2214E+00
-1.257081E-08,1.2222E+00
-1.256768E-08,1.2226E+00
-1.256456E-08,1.2231E+00
-1.256143E-08,1.2235E+00
-1.255831E-08,1.2243E+00
-1.255518E-08,1.2247E+00
-1.255206E-08,1.2256E+00
-1.254893E-08,1.2256E+00
-1.254581E-08,1.2268E+00
-1.254268E-08,1.2268E+00
-1.253956E-08,1.2273E+00
-1.253643E-08,1.2281E+00
-1.253331E-08,1.2294E+00
-1.253018E-08,1.2294E+00
-1.252706E-08,1.2290E+00
-1.252393E-08,1.2294E+00
-1.252081E-08,1.2302E+00
-1.251768E-08,1.2298E+00
-1.251456E-08,1.2306E+00
-1.251143E-08,1.2302E+00
-1.250831E-08,1.2302E+00
-1.250518E-08,1.2298E+00
-1.250206E-08,1.2298E+00
-1.249893E-08,1.2294E+00
-1.249581E-08,1.2290E+00
-1.249268E-08,1.2281E+00
-1.248956E-08,1.2285E+00
-1.248643E-08,1.2277E+00
-1.248331E-08,1.2268E+00
-1.248018E-08,1.2260E+00
-1.247706E-08,1.2260E+00
-1.247393E-08,1.2247E+00
-1.247081E-08,1.2239E+00
-1.246768E-08,1.2243E+00
-1.246456E-08,1.2239E+00
-1.246143E-08,1.2231E+00
-1.245831E-08,1.2231E+00
-1.245518E-08,1.2231E+00
-1.245206E-08,1.2239E+00
-1.244893E-08,1.2243E+00
-1.244581E-08,1.2243E+00
-1.244268E-08,1.2256E+00
-1.243956E-08,1.2273E+00
-1.243643E-08,1.2277E+00
-1.243331E-08,1.2298E+00
-1.243018E-08,1.2311E+00
-1.242706E-08,1.2336E+00
-1.242393E-08,1.2357E+00
-1.242081E-08,1.2378E+00
-1.241768E-08,1.2408E+00
-1.241456E-08,1.2429E+00
-1.241143E-08,1.2458E+00
-1.240831E-08,1.2483E+00
-1.240518E-08,1.2505E+00
-1.240206E-08,1.2534E+00
-1.239893E-08,1.2559E+00
-1.239581E-08,1.2589E+00
-1.239268E-08,1.2601E+00
-1.238956E-08,1.2627E+00
-1.238643E-08,1.2644E+00
-1.238331E-08,1.2661E+00
-1.238018E-08,1.2669E+00
-1.237706E-08,1.2673E+00
-1.237393E-08,1.2673E+00
-1.237081E-08,1.2690E+00
-1.236768E-08,1.2677E+00
-1.236456E-08,1.2669E+00
-1.236143E-08,1.2656E+00
-1.235831E-08,1.2644E+00
-1.235518E-08,1.2623E+00
-1.235206E-08,1.2610E+00
-1.234893E-08,1.2576E+00
-1.234581E-08,1.2551E+00
-1.234268E-08,1.2517E+00
-1.233956E-08,1.2483E+00
-1.233643E-08,1.2454E+00
-1.233331E-08,1.2416E+00
-1.233018E-08,1.2378E+00
-1.232706E-08,1.2340E+00
-1.232393E-08,1.2302E+00
-1.232081E-08,1.2277E+00
-1.231768E-08,1.2239E+00
-1.231456E-08,1.2201E+00
-1.231143E-08,1.2167E+00
-1.230831E-08,1.2142E+00
-1.230518E-08,1.2117E+00
-1.230206E-08,1.2096E+00
-1.229893E-08,1.2075E+00
-1.229581E-08,1.2058E+00
-1.229268E-08,1.2049E+00
-1.228956E-08,1.2041E+00
-1.228643E-08,1.2037E+00
-1.228331E-08,1.2037E+00
-1.228018E-08,1.2041E+00
-1.227706E-08,1.2041E+00
-1.227393E-08,1.2058E+00
-1.227081E-08,1.2079E+00
-1.226768E-08,1.2096E+00
-1.226456E-08,1.2117E+00
-1.226143E-08,1.2142E+00
-1.225831E-08,1.2163E+00
-1.225518E-08,1.2193E+00
-1.225206E-08,1.2226E+00
-1.224893E-08,1.2260E+00
-1.224581E-08,1.2298E+00
-1.224268E-08,1.2332E+00
-1.223956E-08,1.2370E+00
-1.223643E-08,1.2399E+00
-1.223331E-08,1.2433E+00
-1.223018E-08,1.2467E+00
-1.222706E-08,1.2496E+00
-1.222393E-08,1.2517E+00
-1.222081E-08,1.2542E+00
-1.221768E-08,1.2564E+00
-1.221456E-08,1.2585E+00
-1.221143E-08,1.2593E+00
-1.220831E-08,1.2606E+00
-1.220518E-08,1.2606E+00
-1.220206E-08,1.2614E+00
-1.219893E-08,1.2606E+00
-1.219581E-08,1.2593E+00
-1.219268E-08,1.2589E+00
-1.218956E-08,1.2564E+00
-1.218643E-08,1.2551E+00
-1.218331E-08,1.2521E+00
-1.218018E-08,1.2492E+00
-1.217706E-08,1.2458E+00
-1.217393E-08,1.2429E+00
-1.217081E-08,1.2382E+00
-1.216768E-08,1.2340E+00
-1.216456E-08,1.2302E+00
-1.216143E-08,1.2260E+00
-1.215831E-08,1.2214E+00
-1.215518E-08,1.2163E+00
-1.215206E-08,1.2121E+00
-1.214893E-08,1.2070E+00
-1.214581E-08,1.2041E+00
-1.214268E-08,1.1999E+00
-1.213956E-08,1.1965E+00
-1.213643E-08,1.1931E+00
-1.213331E-08,1.1910E+00
-1.213018E-08,1.1881E+00
-1.212706E-08,1.1868E+00
-1.212393E-08,1.1851E+00
-1.212081E-08,1.1847E+00
-1.211768E-08,1.1834E+00
-1.211456E-08,1.1847E+00
-1.211143E-08,1.1851E+00
-1.210831E-08,1.1864E+00
-1.210518E-08,1.1885E+00
-1.210206E-08,1.1910E+00
-1.209893E-08,1.1940E+00
-1.209581E-08,1.1973E+00
-1.209268E-08,1.2007E+00
-1.208956E-08,1.2045E+00
-1.208643E-08,1.2087E+00
-1.208331E-08,1.2125E+00
-1.208018E-08,1.2172E+00
-1.207706E-08,1.2209E+00
-1.207393E-08,1.2256E+00
-1.207081E-08,1.2285E+00
-1.206768E-08,1.2327E+00
-1.206456E-08,1.2353E+00
-1.206143E-08,1.2382E+00
-1.205831E-08,1.2403E+00
-1.205518E-08,1.2416E+00
-1.205206E-08,1.2433E+00
-1.204893E-08,1.2429E+00
-1.204581E-08,1.2424E+00
-1.204268E-08,1.2416E+00
-1.203956E-08,1.2403E+00
-1.203643E-08,1.2378E+00
-1.203331E-08,1.2353E+00
-1.203018E-08,1.2315E+00
-1.202706E-08,1.2277E+00
-1.202393E-08,1.2231E+00
-1.202081E-08,1.2193E+00
-1.201768E-08,1.2142E+00
-1.201456E-08,1.2087E+00
-1.201143E-08,1.2032E+00
-1.200831E-08,1.1978E+00
-1.200518E-08,1.1919E+00
-1.200206E-08,1.1868E+00
-1.199893E-08,1.1817E+00
-1.199581E-08,1.1767E+00
-1.199268E-08,1.1729E+00
-1.198956E-08,1.1687E+00
-1.198643E-08,1.1657E+00
-1.198331E-08,1.1640E+00
-1.198018E-08,1.1615E+00
-1.197706E-08,1.1594E+00
-1.197393E-08,1.1602E+00
-1.197081E-08,1.1602E+00
-1.196768E-08,1.1615E+00
-1.196456E-08,1.1624E+00
-1.196143E-08,1.1649E+00
-1.195831E-08,1.1678E+00
-1.195518E-08,1.1704E+00
-1.195206E-08,1.1742E+00
-1.194893E-08,1.1779E+00
-1.194581E-08,1.1826E+00
-1.194268E-08,1.1881E+00
-1.193956E-08,1.1919E+00
-1.193643E-08,1.1978E+00
-1.193331E-08,1.2024E+00
-1.193018E-08,1.2075E+00
-1.192706E-08,1.2117E+00
-1.192393E-08,1.2167E+00
-1.192081E-08,1.2209E+00
-1.191768E-08,1.2247E+00
-1.191456E-08,1.2285E+00
-1.191143E-08,1.2311E+00
-1.190831E-08,1.2336E+00
-1.190518E-08,1.2349E+00
-1.190206E-08,1.2361E+00
-1.189893E-08,1.2365E+00
-1.189581E-08,1.2374E+00
-1.189268E-08,1.2365E+00
-1.188956E-08,1.2353E+00
-1.188643E-08,1.2340E+00
-1.188331E-08,1.2323E+00
-1.188018E-08,1.2302E+00
-1.187706E-08,1.2273E+00
-1.187393E-08,1.2247E+00
-1.187081E-08,1.2222E+00
-1.186768E-08,1.2193E+00
-1.186456E-08,1.2172E+00
-1.186143E-08,1.2142E+00
-1.185831E-08,1.2113E+00
-1.185518E-08,1.2079E+00
-1.185206E-08,1.2053E+00
-1.184893E-08,1.2028E+00
-1.184581E-08,1.1999E+00
-1.184268E-08,1.1978E+00
-1.183956E-08,1.1969E+00
-1.183643E-08,1.1965E+00
-1.183331E-08,1.1952E+00
-1.183018E-08,1.1948E+00
-1.182706E-08,1.1948E+00
-1.182393E-08,1.1961E+00
-1.182081E-08,1.1965E+00
-1.181768E-08,1.1986E+00
-1.181456E-08,1.1990E+00
-1.181143E-08,1.2007E+00
-1.180831E-08,1.2028E+00
-1.180518E-08,1.2037E+00
-1.180206E-08,1.2062E+00
-1.179893E-08,1.2075E+00
-1.179581E-08,1.2083E+00
-1.179268E-08,1.2104E+00
-1.178956E-08,1.2121E+00
-1.178643E-08,1.2134E+00
-1.178331E-08,1.2142E+00
-1.178018E-08,1.2150E+00
-1.177706E-08,1.2155E+00
-1.177393E-08,1.2155E+00
-1.177081E-08,1.2155E+00
-1.176768E-08,1.2146E+00
-1.176456E-08,1.2125E+00
-1.176143E-08,1.2113E+00
-1.175831E-08,1.2079E+00
-1.175518E-08,1.2049E+00
-1.175206E-08,1.2011E+00
-1.174893E-08,1.1961E+00
-1.174581E-08,1.1923E+00
-1.174268E-08,1.1864E+00
-1.173956E-08,1.1817E+00
-1.173643E-08,1.1771E+00
-1.173331E-08,1.1716E+00
-1.173018E-08,1.1661E+00
-1.172706E-08,1.1598E+00
-1.172393E-08,1.1548E+00
-1.172081E-08,1.1497E+00
-1.171768E-08,1.1451E+00
-1.171456E-08,1.1409E+00
-1.171143E-08,1.1350E+00
-1.170831E-08,1.1303E+00
-1.170518E-08,1.1257E+00
-1.170206E-08,1.1219E+00
-1.169893E-08,1.1185E+00
-1.169581E-08,1.1160E+00
-1.169268E-08,1.1130E+00
-1.168956E-08,1.1118E+00
-1.168643E-08,1.1101E+00
-1.168331E-08,1.1097E+00
-1.168018E-08,1.1088E+00
-1.167706E-08,1.1097E+00
-1.167393E-08,1.1101E+00
-1.167081E-08,1.1109E+00
-1.166768E-08,1.1122E+00
-1.166456E-08,1.1135E+00
-1.166143E-08,1.1151E+00
-1.165831E-08,1.1160E+00
-1.165518E-08,1.1168E+00
-1.165206E-08,1.1181E+00
-1.164893E-08,1.1172E+00
-1.164581E-08,1.1177E+00
-1.164268E-08,1.1172E+00
-1.163956E-08,1.1172E+00
-1.163643E-08,1.1156E+00
-1.163331E-08,1.1147E+00
-1.163018E-08,1.1113E+00
-1.162706E-08,1.1084E+00
-1.162393E-08,1.1046E+00
-1.162081E-08,1.1008E+00
-1.161768E-08,1.0957E+00
-1.161456E-08,1.0890E+00
-1.161143E-08,1.0823E+00
-1.160831E-08,1.0747E+00
-1.160518E-08,1.0662E+00
-1.160206E-08,1.0574E+00
-1.159893E-08,1.0481E+00
-1.159581E-08,1.0388E+00
-1.159268E-08,1.0275E+00
-1.158956E-08,1.0182E+00
-1.158643E-08,1.0076E+00
-1.158331E-08,9.984E-01
-1.158018E-08,9.883E-01
-1.157706E-08,9.790E-01
-1.157393E-08,9.693E-01
-1.157081E-08,9.604E-01
-1.156768E-08,9.524E-01
-1.156456E-08,9.448E-01
-1.156143E-08,9.372E-01
-1.155831E-08,9.297E-01
-1.155518E-08,9.221E-01
-1.155206E-08,9.179E-01
-1.154893E-08,9.120E-01
-1.154581E-08,9.065E-01
-1.154268E-08,9.027E-01
-1.153956E-08,8.989E-01
-1.153643E-08,8.959E-01
-1.153331E-08,8.947E-01
-1.153018E-08,8.926E-01
-1.152706E-08,8.909E-01
-1.152393E-08,8.896E-01
-1.152081E-08,8.883E-01
-1.151768E-08,8.875E-01
-1.151456E-08,8.862E-01
-1.151143E-08,8.846E-01
-1.150831E-08,8.833E-01
-1.150518E-08,8.808E-01
-1.150206E-08,8.787E-01
-1.149893E-08,8.744E-01
-1.149581E-08,8.719E-01
-1.149268E-08,8.677E-01
-1.148956E-08,8.635E-01
-1.148643E-08,8.593E-01
-1.148331E-08,8.542E-01
-1.148018E-08,8.483E-01
-1.147706E-08,8.424E-01
-1.147393E-08,8.357E-01
-1.147081E-08,8.289E-01
-1.146768E-08,8.222E-01
-1.146456E-08,8.142E-01
-1.146143E-08,8.057E-01
-1.145831E-08,7.969E-01
-1.145518E-08,7.876E-01
-1.145206E-08,7.792E-01
-1.144893E-08,7.695E-01
-1.144581E-08,7.606E-01
-1.144268E-08,7.518E-01
-1.143956E-08,7.433E-01
-1.143643E-08,7.345E-01
-1.143331E-08,7.273E-01
-1.143018E-08,7.197E-01
-1.142706E-08,7.121E-01
-1.142393E-08,7.046E-01
-1.142081E-08,6.987E-01
-1.141768E-08,6.923E-01
-1.141456E-08,6.864E-01
-1.141143E-08,6.810E-01
-1.140831E-08,6.755E-01
-1.140518E-08,6.696E-01
-1.140206E-08,6.637E-01
-1.139893E-08,6.586E-01
-1.139581E-08,6.536E-01
-1.139268E-08,6.493E-01
-1.138956E-08,6.443E-01
-1.138643E-08,6.405E-01
-1.138331E-08,6.367E-01
-1.138018E-08,6.316E-01
-1.137706E-08,6.278E-01
-1.137393E-08,6.232E-01
-1.137081E-08,6.190E-01
-1.136768E-08,6.143E-01
-1.136456E-08,6.097E-01
-1.136143E-08,6.038E-01
-1.135831E-08,5.988E-01
-1.135518E-08,5.933E-01
-1.135206E-08,5.865E-01
-1.134893E-08,5.802E-01
-1.134581E-08,5.751E-01
-1.134268E-08,5.688E-01
-1.133956E-08,5.638E-01
-1.133643E-08,5.574E-01
-1.133331E-08,5.515E-01
-1.133018E-08,5.456E-01
-1.132706E-08,5.402E-01
-1.132393E-08,5.343E-01
-1.132081E-08,5.288E-01
-1.131768E-08,5.237E-01
-1.131456E-08,5.182E-01
-1.131143E-08,5.136E-01
-1.130831E-08,5.085E-01
-1.130518E-08,5.031E-01
-1.130206E-08,4.980E-01
-1.129893E-08,4.929E-01
-1.129581E-08,4.883E-01
-1.129268E-08,4.841E-01
-1.128956E-08,4.799E-01
-1.128643E-08,4.761E-01
-1.128331E-08,4.731E-01
-1.128018E-08,4.685E-01
-1.127706E-08,4.655E-01
-1.127393E-08,4.622E-01
-1.127081E-08,4.588E-01
-1.126768E-08,4.554E-01
-1.126456E-08,4.516E-01
-1.126143E-08,4.474E-01
-1.125831E-08,4.432E-01
-1.125518E-08,4.386E-01
-1.125206E-08,4.343E-01
-1.124893E-08,4.301E-01
-1.124581E-08,4.247E-01
-1.124268E-08,4.209E-01
-1.123956E-08,4.171E-01
-1.123643E-08,4.120E-01
-1.123331E-08,4.082E-01
-1.123018E-08,4.036E-01
-1.122706E-08,3.989E-01
-1.122393E-08,3.951E-01
-1.122081E-08,3.901E-01
-1.121768E-08,3.859E-01
-1.121456E-08,3.812E-01
-1.121143E-08,3.762E-01
-1.120831E-08,3.720E-01
-1.120518E-08,3.669E-01
-1.120206E-08,3.618E-01
-1.119893E-08,3.572E-01
-1.119581E-08,3.521E-01
-1.119268E-08,3.484E-01
-1.118956E-08,3.446E-01
-1.118643E-08,3.408E-01
-1.118331E-08,3.370E-01
-1.118018E-08,3.340E-01
-1.117706E-08,3.306E-01
-1.117393E-08,3.277E-01
-1.117081E-08,3.256E-01
-1.116768E-08,3.222E-01
-1.116456E-08,3.188E-01
-1.116143E-08,3.167E-01
-1.115831E-08,3.134E-01
-1.115518E-08,3.100E-01
-1.115206E-08,3.070E-01
-1.114893E-08,3.041E-01
-1.114581E-08,3.011E-01
-1.114268E-08,2.986E-01
-1.113956E-08,2.965E-01
-1.113643E-08,2.940E-01
-1.113331E-08,2.919E-01
-1.113018E-08,2.898E-01
-1.112706E-08,2.877E-01
-1.112393E-08,2.847E-01
-1.112081E-08,2.830E-01
-1.111768E-08,2.796E-01
-1.111456E-08,2.771E-01
-1.111143E-08,2.737E-01
-1.110831E-08,2.708E-01
-1.110518E-08,2.683E-01
-1.110206E-08,2.649E-01
-1.109893E-08,2.611E-01
-1.109581E-08,2.573E-01
-1.109268E-08,2.544E-01
-1.108956E-08,2.510E-01
-1.108643E-08,2.476E-01
-1.108331E-08,2.459E-01
-1.108018E-08,2.413E-01
-1.107706E-08,2.392E-01
-1.107393E-08,2.354E-01
-1.107081E-08,2.320E-01
-1.106768E-08,2.286E-01
-1.106456E-08,2.248E-01
-1.106143E-08,2.215E-01
-1.105831E-08,2.185E-01
-1.105518E-08,2.147E-01
-1.105206E-08,2.114E-01
-1.104893E-08,2.080E-01
-1.104581E-08,2.050E-01
-1.104268E-08,2.017E-01
-1.103956E-08,1.983E-01
-1.103643E-08,1.966E-01
-1.103331E-08,1.941E-01
-1.103018E-08,1.924E-01
-1.102706E-08,1.907E-01
-1.102393E-08,1.882E-01
-1.102081E-08,1.873E-01
-1.101768E-08,1.865E-01
-1.101456E-08,1.844E-01
-1.101143E-08,1.840E-01
-1.100831E-08,1.827E-01
-1.100518E-08,1.827E-01
-1.100206E-08,1.818E-01
-1.099893E-08,1.814E-01
-1.099581E-08,1.818E-01
-1.099268E-08,1.823E-01
-1.098956E-08,1.823E-01
-1.098643E-08,1.835E-01
-1.098331E-08,1.844E-01
-1.098018E-08,1.856E-01
-1.097706E-08,1.865E-01
-1.097393E-08,1.873E-01
-1.097081E-08,1.890E-01
-1.096768E-08,1.894E-01
-1.096456E-08,1.911E-01
-1.096143E-08,1.907E-01
-1.095831E-08,1.920E-01
-1.095518E-08,1.924E-01
-1.095206E-08,1.915E-01
-1.094893E-08,1.911E-01
-1.094581E-08,1.911E-01
-1.094268E-08,1.903E-01
-1.093956E-08,1.899E-01
-1.093643E-08,1.886E-01
-1.093331E-08,1.873E-01
-1.093018E-08,1.861E-01
-1.092706E-08,1.831E-01
-1.092393E-08,1.818E-01
-1.092081E-08,1.797E-01
-1.091768E-08,1.768E-01
-1.091456E-08,1.734E-01
-1.091143E-08,1.700E-01
-1.090831E-08,1.667E-01
-1.090518E-08,1.629E-01
-1.090206E-08,1.595E-01
-1.089893E-08,1.553E-01
-1.089581E-08,1.511E-01
-1.089268E-08,1.473E-01
-1.088956E-08,1.443E-01
-1.088643E-08,1.414E-01
-1.088331E-08,1.380E-01
-1.088018E-08,1.346E-01
-1.087706E-08,1.317E-01
-1.087393E-08,1.300E-01
-1.087081E-08,1.275E-01
-1.086768E-08,1.258E-01
-1.086456E-08,1.245E-01
-1.086143E-08,1.233E-01
-1.085831E-08,1.224E-01
-1.085518E-08,1.224E-01
-1.085206E-08,1.216E-01
-1.084893E-08,1.216E-01
-1.084581E-08,1.224E-01
-1.084268E-08,1.233E-01
-1.083956E-08,1.245E-01
-1.083643E-08,1.258E-01
-1.083331E-08,1.270E-01
-1.083018E-08,1.287E-01
-1.082706E-08,1.304E-01
-1.082393E-08,1.334E-01
-1.082081E-08,1.355E-01
-1.081768E-08,1.367E-01
-1.081456E-08,1.388E-01
-1.081143E-08,1.397E-01
-1.080831E-08,1.414E-01
-1.080518E-08,1.426E-01
-1.080206E-08,1.435E-01
-1.079893E-08,1.435E-01
-1.079581E-08,1.431E-01
-1.079268E-08,1.426E-01
-1.078956E-08,1.431E-01
-1.078643E-08,1.418E-01
-1.078331E-08,1.401E-01
-1.078018E-08,1.388E-01
-1.077706E-08,1.372E-01
-1.077393E-08,1.346E-01
-1.077081E-08,1.317E-01
-1.076768E-08,1.287E-01
-1.076456E-08,1.249E-01
-1.076143E-08,1.211E-01
-1.075831E-08,1.178E-01
-1.075518E-08,1.136E-01
-1.075206E-08,1.098E-01
-1.074893E-08,1.047E-01
-1.074581E-08,1.005E-01
-1.074268E-08,9.59E-02
-1.073956E-08,9.16E-02
-1.073643E-08,8.70E-02
-1.073331E-08,8.40E-02
-1.073018E-08,7.90E-02
-1.072706E-08,7.52E-02
-1.072393E-08,7.22E-02
-1.072081E-08,6.93E-02
-1.071768E-08,6.51E-02
-1.071456E-08,6.25E-02
-1.071143E-08,6.09E-02
-1.070831E-08,5.79E-02
-1.070518E-08,5.66E-02
-1.070206E-08,5.50E-02
-1.069893E-08,5.33E-02
-1.069581E-08,5.16E-02
-1.069268E-08,5.16E-02
-1.068956E-08,5.12E-02
-1.068643E-08,5.12E-02
-1.068331E-08,5.20E-02
-1.068018E-08,5.24E-02
-1.067706E-08,5.29E-02
-1.067393E-08,5.41E-02
-1.067081E-08,5.54E-02
-1.066768E-08,5.71E-02
-1.066456E-08,5.92E-02
-1.066143E-08,6.04E-02
-1.065831E-08,6.21E-02
-1.065518E-08,6.47E-02
-1.065206E-08,6.63E-02
-1.064893E-08,6.97E-02
-1.064581E-08,7.10E-02
-1.064268E-08,7.27E-02
-1.063956E-08,7.56E-02
-1.063643E-08,7.73E-02
-1.063331E-08,7.94E-02
-1.063018E-08,8.19E-02
-1.062706E-08,8.32E-02
-1.062393E-08,8.45E-02
-1.062081E-08,8.66E-02
-1.061768E-08,8.78E-02
-1.061456E-08,8.87E-02
-1.061143E-08,8.95E-02
-1.060831E-08,8.99E-02
-1.060518E-08,8.95E-02
-1.060206E-08,8.95E-02
-1.059893E-08,8.99E-02
-1.059581E-08,8.91E-02
-1.059268E-08,8.83E-02
-1.058956E-08,8.74E-02
-1.058643E-08,8.49E-02
-1.058331E-08,8.45E-02
-1.058018E-08,8.15E-02
-1.057706E-08,8.03E-02
-1.057393E-08,7.81E-02
-1.057081E-08,7.65E-02
-1.056768E-08,7.44E-02
-1.056456E-08,7.27E-02
-1.056143E-08,7.01E-02
-1.055831E-08,6.84E-02
-1.055518E-08,6.59E-02
-1.055206E-08,6.42E-02
-1.054893E-08,6.38E-02
-1.054581E-08,6.21E-02
-1.054268E-08,6.09E-02
-1.053956E-08,6.04E-02
-1.053643E-08,6.04E-02
-1.053331E-08,6.04E-02
-1.053018E-08,6.09E-02
-1.052706E-08,6.21E-02
-1.052393E-08,6.38E-02
-1.052081E-08,6.51E-02
-1.051768E-08,6.63E-02
-1.051456E-08,6.89E-02
-1.051143E-08,7.01E-02
-1.050831E-08,7.27E-02
-1.050518E-08,7.56E-02
-1.050206E-08,7.77E-02
-1.049893E-08,7.98E-02
-1.049581E-08,8.28E-02
-1.049268E-08,8.49E-02
-1.048956E-08,8.70E-02
-1.048643E-08,8.87E-02
-1.048331E-08,8.99E-02
-1.048018E-08,9.21E-02
-1.047706E-08,9.25E-02
-1.047393E-08,9.29E-02
-1.047081E-08,9.33E-02
-1.046768E-08,9.29E-02
-1.046456E-08,9.21E-02
-1.046143E-08,9.08E-02
-1.045831E-08,8.91E-02
-1.045518E-08,8.70E-02
-1.045206E-08,8.40E-02
-1.044893E-08,8.07E-02
-1.044581E-08,7.81E-02
-1.044268E-08,7.31E-02
-1.043956E-08,7.06E-02
-1.043643E-08,6.59E-02
-1.043331E-08,6.25E-02
-1.043018E-08,5.92E-02
-1.042706E-08,5.54E-02
-1.042393E-08,5.03E-02
-1.042081E-08,4.78E-02
-1.041768E-08,4.40E-02
-1.041456E-08,4.06E-02
-1.041143E-08,3.89E-02
-1.040831E-08,3.64E-02
-1.040518E-08,3.39E-02
-1.040206E-08,3.30E-02
-1.039893E-08,3.09E-02
-1.039581E-08,3.09E-02
-1.039268E-08,3.05E-02
-1.038956E-08,3.14E-02
-1.038643E-08,3.14E-02
-1.038331E-08,3.30E-02
-1.038018E-08,3.43E-02
-1.037706E-08,3.60E-02
-1.037393E-08,3.85E-02
-1.037081E-08,3.98E-02
-1.036768E-08,4.32E-02
-1.036456E-08,4.44E-02
-1.036143E-08,4.70E-02
-1.035831E-08,4.91E-02
-1.035518E-08,5.20E-02
-1.035206E-08,5.41E-02
-1.034893E-08,5.58E-02
-1.034581E-08,5.75E-02
-1.034268E-08,5.92E-02
-1.033956E-08,6.00E-02
-1.033643E-08,6.09E-02
-1.033331E-08,6.13E-02
-1.033018E-08,6.17E-02
-1.032706E-08,6.17E-02
-1.032393E-08,6.13E-02
-1.032081E-08,6.17E-02
-1.031768E-08,6.04E-02
-1.031456E-08,6.04E-02
-1.031143E-08,5.88E-02
-1.030831E-08,5.71E-02
-1.030518E-08,5.66E-02
-1.030206E-08,5.58E-02
-1.029893E-08,5.45E-02
-1.029581E-08,5.41E-02
-1.029268E-08,5.29E-02
-1.028956E-08,5.29E-02
-1.028643E-08,5.24E-02
-1.028331E-08,5.20E-02
-1.028018E-08,5.12E-02
-1.027706E-08,5.24E-02
-1.027393E-08,5.29E-02
-1.027081E-08,5.33E-02
-1.026768E-08,5.54E-02
-1.026456E-08,5.58E-02
-1.026143E-08,5.66E-02
-1.025831E-08,5.88E-02
-1.025518E-08,6.09E-02
-1.025206E-08,6.30E-02
-1.024893E-08,6.34E-02
-1.024581E-08,6.68E-02
-1.024268E-08,6.84E-02
-1.023956E-08,7.06E-02
-1.023643E-08,7.22E-02
-1.023331E-08,7.44E-02
-1.023018E-08,7.56E-02
-1.022706E-08,7.69E-02
-1.022393E-08,7.86E-02
-1.022081E-08,7.90E-02
-1.021768E-08,8.03E-02
-1.021456E-08,8.03E-02
-1.021143E-08,8.11E-02
-1.020831E-08,8.03E-02
-1.020518E-08,8.07E-02
-1.020206E-08,7.98E-02
-1.019893E-08,7.86E-02
-1.019581E-08,7.81E-02
-1.019268E-08,7.69E-02
-1.018956E-08,7.56E-02
-1.018643E-08,7.35E-02
-1.018331E-08,7.31E-02
-1.018018E-08,7.14E-02
-1.017706E-08,6.97E-02
-1.017393E-08,6.76E-02
-1.017081E-08,6.59E-02
-1.016768E-08,6.38E-02
-1.016456E-08,6.21E-02
-1.016143E-08,6.09E-02
-1.015831E-08,6.00E-02
-1.015518E-08,5.79E-02
-1.015206E-08,5.66E-02
-1.014893E-08,5.45E-02
-1.014581E-08,5.33E-02
-1.014268E-08,5.24E-02
-1.013956E-08,5.07E-02
-1.013643E-08,4.99E-02
-1.013331E-08,4.86E-02
-1.013018E-08,4.74E-02
-1.012706E-08,4.65E-02
-1.012393E-08,4.53E-02
-1.012081E-08,4.36E-02
-1.011768E-08,4.27E-02
-1.011456E-08,4.19E-02
-1.011143E-08,4.02E-02
-1.010831E-08,3.94E-02
-1.010518E-08,3.77E-02
-1.010206E-08,3.68E-02
-1.009893E-08,3.51E-02
-1.009581E-08,3.47E-02
-1.009268E-08,3.30E-02
-1.008956E-08,3.22E-02
-1.008643E-08,3.18E-02
-1.008331E-08,3.09E-02
-1.008018E-08,2.92E-02
-1.007706E-08,2.97E-02
-1.007393E-08,2.92E-02
-1.007081E-08,2.84E-02
-1.006768E-08,2.84E-02
-1.006456E-08,2.92E-02
-1.006143E-08,2.88E-02
-1.005831E-08,3.01E-02
-1.005518E-08,3.01E-02
-1.005206E-08,3.22E-02
-1.004893E-08,3.26E-02
-1.004581E-08,3.47E-02
-1.004268E-08,3.56E-02
-1.003956E-08,3.77E-02
-1.003643E-08,3.85E-02
-1.003331E-08,4.06E-02
-1.003018E-08,4.15E-02
-1.002706E-08,4.36E-02
-1.002393E-08,4.57E-02
-1.002081E-08,4.61E-02
-1.001768E-08,4.82E-02
-1.001456E-08,4.95E-02
-1.001143E-08,5.07E-02
-1.000831E-08,5.16E-02
-1.000518E-08,5.16E-02
-1.000206E-08,5.24E-02
-9.99893E-09,5.29E-02
-9.99581E-09,5.24E-02
-9.99268E-09,5.24E-02
-9.98956E-09,5.12E-02
-9.98643E-09,5.12E-02
-9.98331E-09,4.99E-02
-9.98018E-09,4.82E-02
-9.97706E-09,4.65E-02
-9.97393E-09,4.44E-02
-9.97081E-09,4.32E-02
-9.96768E-09,4.06E-02
-9.96456E-09,3.81E-02
-9.96143E-09,3.64E-02
-9.95831E-09,3.47E-02
-9.95518E-09,3.22E-02
-9.95206E-09,3.05E-02
-9.94893E-09,2.84E-02
-9.94581E-09,2.71E-02
-9.94268E-09,2.55E-02
-9.93956E-09,2.38E-02
-9.93643E-09,2.29E-02
-9.93331E-09,2.21E-02
-9.93018E-09,2.17E-02
-9.92706E-09,2.08E-02
-9.92393E-09,2.12E-02
-9.92081E-09,2.17E-02
-9.91768E-09,2.12E-02
-9.91456E-09,2.29E-02
-9.91143E-09,2.38E-02
-9.90831E-09,2.46E-02
-9.90518E-09,2.59E-02
-9.90206E-09,2.80E-02
-9.89893E-09,2.97E-02
-9.89581E-09,3.14E-02
-9.89268E-09,3.35E-02
-9.88956E-09,3.56E-02
-9.88643E-09,3.68E-02
-9.88331E-09,3.89E-02
-9.88018E-09,4.06E-02
-9.87706E-09,4.27E-02
-9.87393E-09,4.40E-02
-9.87081E-09,4.61E-02
-9.86768E-09,4.74E-02
-9.86456E-09,4.82E-02
-9.86143E-09,4.99E-02
-9.85831E-09,5.03E-02
-9.85518E-09,5.16E-02
-9.85206E-09,5.20E-02
-9.84893E-09,5.20E-02
-9.84581E-09,5.33E-02
-9.84268E-09,5.33E-02
-9.83956E-09,5.33E-02
-9.83643E-09,5.41E-02
-9.83331E-09,5.45E-02
-9.83018E-09,5.45E-02
-9.82706E-09,5.54E-02
-9.82393E-09,5.54E-02
-9.82081E-09,5.58E-02
-9.81768E-09,5.58E-02
-9.81456E-09,5.62E-02
-9.81143E-09,5.75E-02
-9.80831E-09,5.83E-02
-9.80518E-09,5.96E-02
-9.80206E-09,6.09E-02
-9.79893E-09,6.17E-02
-9.79581E-09,6.38E-02
-9.79268E-09,6.47E-02
-9.78956E-09,6.63E-02
-9.78643E-09,6.80E-02
-9.78331E-09,6.93E-02
-9.78018E-09,7.10E-02
-9.77706E-09,7.31E-02
-9.77393E-09,7.35E-02
-9.77081E-09,7.52E-02
-9.76768E-09,7.60E-02
-9.76456E-09,7.81E-02
-9.76143E-09,7.94E-02
-9.75831E-09,7.90E-02
-9.75518E-09,7.94E-02
-9.75206E-09,8.11E-02
-9.74893E-09,8.03E-02
-9.74581E-09,8.03E-02
-9.74268E-09,7.98E-02
-9.73956E-09,8.03E-02
-9.73643E-09,7.86E-02
-9.73331E-09,7.81E-02
-9.73018E-09,7.65E-02
-9.72706E-09,7.52E-02
-9.72393E-09,7.35E-02
-9.72081E-09,7.18E-02
-9.71768E-09,7.01E-02
-9.71456E-09,6.84E-02
-9.71143E-09,6.63E-02
-9.70831E-09,6.55E-02
-9.70518E-09,6.30E-02
-9.70206E-09,6.17E-02
-9.69893E-09,5.96E-02
-9.69581E-09,5.83E-02
-9.69268E-09,5.75E-02
-9.68956E-09,5.66E-02
-9.68643E-09,5.58E-02
-9.68331E-09,5.62E-02
-9.68018E-09,5.58E-02
-9.67706E-09,5.54E-02
-9.67393E-09,5.54E-02
-9.67081E-09,5.62E-02
-9.66768E-09,5.62E-02
-9.66456E-09,5.71E-02
-9.66143E-09,5.79E-02
-9.65831E-09,5.92E-02
-9.65518E-09,5.96E-02
-9.65206E-09,6.13E-02
-9.64893E-09,6.13E-02
-9.64581E-09,6.30E-02
-9.64268E-09,6.42E-02
-9.63956E-09,6.42E-02
-9.63643E-09,6.47E-02
-9.63331E-09,6.59E-02
-9.63018E-09,6.59E-02
-9.62706E-09,6.68E-02
-9.62393E-09,6.72E-02
-9.62081E-09,6.68E-02
-9.61768E-09,6.63E-02
-9.61456E-09,6.55E-02
-9.61143E-09,6.55E-02
-9.60831E-09,6.34E-02
-9.60518E-09,6.34E-02
-9.60206E-09,6.21E-02
-9.59893E-09,6.09E-02
-9.59581E-09,5.92E-02
-9.59268E-09,5.83E-02
-9.58956E-09,5.66E-02
-9.58643E-09,5.54E-02
-9.58331E-09,5.41E-02
-9.58018E-09,5.24E-02
-9.57706E-09,5.16E-02
-9.57393E-09,5.12E-02
-9.57081E-09,4.99E-02
-9.56768E-09,4.95E-02
-9.56456E-09,4.95E-02
-9.56143E-09,4.86E-02
-9.55831E-09,4.91E-02
-9.55518E-09,4.99E-02
-9.55206E-09,4.99E-02
-9.54893E-09,5.07E-02
-9.54581E-09,5.07E-02
-9.54268E-09,5.16E-02
-9.53956E-09,5.24E-02
-9.53643E-09,5.29E-02
-9.53331E-09,5.45E-02
-9.53018E-09,5.50E-02
-9.52706E-09,5.62E-02
-9.52393E-09,5.66E-02
-9.52081E-09,5.75E-02
-9.51768E-09,5.83E-02
-9.51456E-09,5.83E-02
-9.51143E-09,5.88E-02
-9.50831E-09,5.92E-02
-9.50518E-09,5.79E-02
-9.50206E-09,5.83E-02
-9.49893E-09,5.66E-02
-9.49581E-09,5.62E-02
-9.49268E-09,5.50E-02
-9.48956E-09,5.41E-02
-9.48643E-09,5.20E-02
-9.48331E-09,4.95E-02
-9.48018E-09,4.91E-02
-9.47706E-09,4.74E-02
-9.47393E-09,4.57E-02
-9.47081E-09,4.36E-02
-9.46768E-09,4.10E-02
-9.46456E-09,4.02E-02
-9.46143E-09,3.94E-02
-9.45831E-09,3.85E-02
-9.45518E-09,3.68E-02
-9.45206E-09,3.60E-02
-9.44893E-09,3.56E-02
-9.44581E-09,3.56E-02
-9.44268E-09,3.56E-02
-9.43956E-09,3.64E-02
-9.43643E-09,3.73E-02
-9.43331E-09,3.81E-02
-9.43018E-09,3.94E-02
-9.42706E-09,4.15E-02
-9.42393E-09,4.36E-02
-9.42081E-09,4.61E-02
-9.41768E-09,4.82E-02
-9.41456E-09,5.07E-02
-9.41143E-09,5.41E-02
-9.40831E-09,5.71E-02
-9.40518E-09,5.92E-02
-9.40206E-09,6.30E-02
-9.39893E-09,6.55E-02
-9.39581E-09,6.80E-02
-9.39268E-09,7.06E-02
-9.38956E-09,7.35E-02
-9.38643E-09,7.56E-02
-9.38331E-09,7.73E-02
-9.38018E-09,7.98E-02
-9.37706E-09,8.07E-02
-9.37393E-09,8.28E-02
-9.37081E-09,8.36E-02
-9.36768E-09,8.40E-02
-9.36456E-09,8.40E-02
-9.36143E-09,8.53E-02
-9.35831E-09,8.53E-02
-9.35518E-09,8.53E-02
-9.35206E-09,8.45E-02
-9.34893E-09,8.28E-02
-9.34581E-09,8.28E-02
-9.34268E-09,8.24E-02
-9.33956E-09,8.07E-02
-9.33643E-09,7.98E-02
-9.33331E-09,7.86E-02
-9.33018E-09,7.73E-02
-9.32706E-09,7.56E-02
-9.32393E-09,7.39E-02
-9.32081E-09,7.27E-02
-9.31768E-09,7.10E-02
-9.31456E-09,7.01E-02
-9.31143E-09,6.84E-02
-9.30831E-09,6.72E-02
-9.30518E-09,6.51E-02
-9.30206E-09,6.47E-02
-9.29893E-09,6.34E-02
-9.29581E-09,6.21E-02
-9.29268E-09,6.04E-02
-9.28956E-09,5.92E-02
-9.28643E-09,5.83E-02
-9.28331E-09,5.75E-02
-9.28018E-09,5.62E-02
-9.27706E-09,5.45E-02
-9.27393E-09,5.41E-02
-9.27081E-09,5.33E-02
-9.26768E-09,5.24E-02
-9.26456E-09,5.12E-02
-9.26143E-09,5.07E-02
-9.25831E-09,4.99E-02
-9.25518E-09,4.99E-02
-9.25206E-09,4.95E-02
-9.24893E-09,4.78E-02
-9.24581E-09,4.82E-02
-9.24268E-09,4.74E-02
-9.23956E-09,4.78E-02
-9.23643E-09,4.70E-02
-9.23331E-09,4.70E-02
-9.23018E-09,4.78E-02
-9.22706E-09,4.82E-02
-9.22393E-09,4.78E-02
-9.22081E-09,4.86E-02
-9.21768E-09,4.91E-02
-9.21456E-09,4.91E-02
-9.21143E-09,4.99E-02
-9.20831E-09,5.03E-02
-9.20518E-09,5.07E-02
-9.20206E-09,5.20E-02
-9.19893E-09,5.20E-02
-9.19581E-09,5.29E-02
-9.19268E-09,5.29E-02
-9.18956E-09,5.29E-02
-9.18643E-09,5.33E-02
-9.18331E-09,5.37E-02
-9.18018E-09,5.41E-02
-9.17706E-09,5.41E-02
-9.17393E-09,5.33E-02
-9.17081E-09,5.37E-02
-9.16768E-09,5.33E-02
-9.16456E-09,5.20E-02
-9.16143E-09,5.24E-02
-9.15831E-09,5.16E-02
-9.15518E-09,5.07E-02
-9.15206E-09,5.07E-02
-9.14893E-09,4.91E-02
-9.14581E-09,4.82E-02
-9.14268E-09,4.74E-02
-9.13956E-09,4.57E-02
-9.13643E-09,4.48E-02
-9.13331E-09,4.40E-02
-9.13018E-09,4.32E-02
-9.12706E-09,4.23E-02
-9.12393E-09,4.10E-02
-9.12081E-09,4.06E-02
-9.11768E-09,3.81E-02
-9.11456E-09,3.81E-02
-9.11143E-09,3.68E-02
-9.10831E-09,3.60E-02
-9.10518E-09,3.47E-02
-9.10206E-09,3.43E-02
-9.09893E-09,3.35E-02
-9.09581E-09,3.22E-02
-9.09268E-09,3.18E-02
-9.08956E-09,3.09E-02
-9.08643E-09,3.01E-02
-9.08331E-09,2.92E-02
-9.08018E-09,2.88E-02
-9.07706E-09,2.76E-02
-9.07393E-09,2.67E-02
-9.07081E-09,2.59E-02
-9.06768E-09,2.46E-02
-9.06456E-09,2.50E-02
-9.06143E-09,2.33E-02
-9.05831E-09,2.29E-02
-9.05518E-09,2.25E-02
-9.05206E-09,2.17E-02
-9.04893E-09,2.12E-02
-9.04581E-09,2.04E-02
-9.04268E-09,2.08E-02
-9.03956E-09,2.04E-02
-9.03643E-09,2.04E-02
-9.03331E-09,2.08E-02
-9.03018E-09,2.08E-02
-9.02706E-09,2.12E-02
-9.02393E-09,2.21E-02
-9.02081E-09,2.33E-02
-9.01768E-09,2.46E-02
-9.01456E-09,2.63E-02
-9.01143E-09,2.71E-02
-9.00831E-09,2.92E-02
-9.00518E-09,3.14E-02
-9.00206E-09,3.30E-02
-8.99893E-09,3.47E-02
-8.99581E-09,3.73E-02
-8.99268E-09,3.98E-02
-8.98956E-09,4.27E-02
-8.98643E-09,4.53E-02
-8.98331E-09,4.74E-02
-8.98018E-09,4.95E-02
-8.97706E-09,5.12E-02
-8.97393E-09,5.37E-02
-8.97081E-09,5.54E-02
-8.96768E-09,5.79E-02
-8.96456E-09,5.88E-02
-8.96143E-09,6.04E-02
-8.95831E-09,6.17E-02
-8.95518E-09,6.17E-02
-8.95206E-09,6.30E-02
-8.94893E-09,6.30E-02
-8.94581E-09,6.21E-02
-8.94268E-09,6.21E-02
-8.93956E-09,6.17E-02
-8.93643E-09,6.04E-02
-8.93331E-09,5.96E-02
-8.93018E-09,5.83E-02
-8.92706E-09,5.62E-02
-8.92393E-09,5.45E-02
-8.92081E-09,5.33E-02
-8.91768E-09,5.07E-02
-8.91456E-09,4.86E-02
-8.91143E-09,4.70E-02
-8.90831E-09,4.44E-02
-8.90518E-09,4.23E-02
-8.90206E-09,4.06E-02
-8.89893E-09,3.81E-02
-8.89581E-09,3.64E-02
-8.89268E-09,3.47E-02
-8.88956E-09,3.30E-02
-8.88643E-09,3.18E-02
-8.88331E-09,3.01E-02
-8.88018E-09,2.97E-02
-8.87706E-09,2.84E-02
-8.87393E-09,2.76E-02
-8.87081E-09,2.63E-02
-8.86768E-09,2.71E-02
-8.86456E-09,2.67E-02
-8.86143E-09,2.67E-02
-8.85831E-09,2.67E-02
-8.85518E-09,2.63E-02
-8.85206E-09,2.71E-02
-8.84893E-09,2.71E-02
-8.84581E-09,2.84E-02
-8.84268E-09,2.84E-02
-8.83956E-09,2.88E-02
-8.83643E-09,3.01E-02
-8.83331E-09,3.05E-02
-8.83018E-09,3.14E-02
-8.82706E-09,3.22E-02
-8.82393E-09,3.35E-02
-8.82081E-09,3.43E-02
-8.81768E-09,3.43E-02
-8.81456E-09,3.56E-02
-8.81143E-09,3.68E-02
-8.80831E-09,3.77E-02
-8.80518E-09,3.85E-02
-8.80206E-09,3.98E-02
-8.79893E-09,4.06E-02
-8.79581E-09,4.10E-02
-8.79268E-09,4.23E-02
-8.78956E-09,4.32E-02
-8.78643E-09,4.36E-02
-8.78331E-09,4.40E-02
-8.78018E-09,4.48E-02
-8.77706E-09,4.61E-02
-8.77393E-09,4.65E-02
-8.77081E-09,4.70E-02
-8.76768E-09,4.65E-02
-8.76456E-09,4.74E-02
-8.76143E-09,4.78E-02
-8.75831E-09,4.82E-02
-8.75518E-09,4.91E-02
-8.75206E-09,4.86E-02
-8.74893E-09,4.78E-02
-8.74581E-09,4.82E-02
-8.74268E-09,4.82E-02
-8.73956E-09,4.78E-02
-8.73643E-09,4.74E-02
-8.73331E-09,4.74E-02
-8.73018E-09,4.61E-02
-8.72706E-09,4.48E-02
-8.72393E-09,4.44E-02
-8.72081E-09,4.40E-02
-8.71768E-09,4.27E-02
-8.71456E-09,4.19E-02
-8.71143E-09,4.10E-02
-8.70831E-09,3.98E-02
-8.70518E-09,3.81E-02
-8.70206E-09,3.68E-02
-8.69893E-09,3.60E-02
-8.69581E-09,3.47E-02
-8.69268E-09,3.39E-02
-8.68956E-09,3.22E-02
-8.68643E-09,3.18E-02
-8.68331E-09,3.05E-02
-8.68018E-09,3.05E-02
-8.67706E-09,2.92E-02
-8.67393E-09,2.97E-02
-8.67081E-09,2.88E-02
-8.66768E-09,2.84E-02
-8.66456E-09,2.88E-02
-8.66143E-09,2.92E-02
-8.65831E-09,2.97E-02
-8.65518E-09,3.01E-02
-8.65206E-09,3.14E-02
-8.64893E-09,3.18E-02
-8.64581E-09,3.26E-02
-8.64268E-09,3.35E-02
-8.63956E-09,3.47E-02
-8.63643E-09,3.51E-02
-8.63331E-09,3.64E-02
-8.63018E-09,3.77E-02
-8.62706E-09,3.89E-02
-8.62393E-09,4.10E-02
-8.62081E-09,4.19E-02
-8.61768E-09,4.32E-02
-8.61456E-09,4.40E-02
-8.61143E-09,4.53E-02
-8.60831E-09,4.61E-02
-8.60518E-09,4.70E-02
-8.60206E-09,4.86E-02
-8.59893E-09,4.86E-02
-8.59581E-09,4.95E-02
-8.59268E-09,5.03E-02
-8.58956E-09,5.07E-02
-8.58643E-09,5.16E-02
-8.58331E-09,5.16E-02
-8.58018E-09,5.29E-02
-8.57706E-09,5.24E-02
-8.57393E-09,5.29E-02
-8.57081E-09,5.33E-02
-8.56768E-09,5.37E-02
-8.56456E-09,5.41E-02
-8.56143E-09,5.50E-02
-8.55831E-09,5.50E-02
-8.55518E-09,5.45E-02
-8.55206E-09,5.58E-02
-8.54893E-09,5.66E-02
-8.54581E-09,5.66E-02
-8.54268E-09,5.79E-02
-8.53956E-09,5.92E-02
-8.53643E-09,5.96E-02
-8.53331E-09,6.13E-02
-8.53018E-09,6.21E-02
-8.52706E-09,6.34E-02
-8.52393E-09,6.38E-02
-8.52081E-09,6.55E-02
-8.51768E-09,6.55E-02
-8.51456E-09,6.76E-02
-8.51143E-09,6.80E-02
-8.50831E-09,6.93E-02
-8.50518E-09,6.93E-02
-8.50206E-09,7.10E-02
-8.49893E-09,7.06E-02
-8.49581E-09,7.10E-02
-8.49268E-09,7.10E-02
-8.48956E-09,7.10E-02
-8.48643E-09,7.06E-02
-8.48331E-09,7.10E-02
-8.48018E-09,6.97E-02
-8.47706E-09,6.84E-02
-8.47393E-09,6.72E-02
-8.47081E-09,6.59E-02
-8.46768E-09,6.38E-02
-8.46456E-09,6.21E-02
-8.46143E-09,6.00E-02
-8.45831E-09,5.71E-02
-8.45518E-09,5.45E-02
-8.45206E-09,5.16E-02
-8.44893E-09,4.95E-02
-8.44581E-09,4.70E-02
-8.44268E-09,4.27E-02
-8.43956E-09,3.98E-02
-8.43643E-09,3.73E-02
-8.43331E-09,3.30E-02
-8.43018E-09,3.14E-02
-8.42706E-09,2.80E-02
-8.42393E-09,2.55E-02
-8.42081E-09,2.25E-02
-8.41768E-09,2.00E-02
-8.41456E-09,1.74E-02
-8.41143E-09,1.49E-02
-8.40831E-09,1.36E-02
-8.40518E-09,1.24E-02
-8.40206E-09,1.11E-02
-8.39893E-09,1.03E-02
-8.39581E-09,9.4E-03
-8.39268E-09,9.4E-03
-8.38956E-09,9.0E-03
-8.38643E-09,9.0E-03
-8.38331E-09,9.0E-03
-8.38018E-09,1.07E-02
-8.37706E-09,1.11E-02
-8.37393E-09,1.24E-02
-8.37081E-09,1.36E-02
-8.36768E-09,1.49E-02
-8.36456E-09,1.70E-02
-8.36143E-09,1.91E-02
-8.35831E-09,2.08E-02
-8.35518E-09,2.33E-02
-8.35206E-09,2.63E-02
-8.34893E-09,2.76E-02
-8.34581E-09,3.01E-02
-8.34268E-09,3.22E-02
-8.33956E-09,3.47E-02
-8.33643E-09,3.64E-02
-8.33331E-09,3.85E-02
-8.33018E-09,4.02E-02
-8.32706E-09,4.10E-02
-8.32393E-09,4.36E-02
-8.32081E-09,4.44E-02
-8.31768E-09,4.53E-02
-8.31456E-09,4.65E-02
-8.31143E-09,4.70E-02
-8.30831E-09,4.74E-02
-8.30518E-09,4.70E-02
-8.30206E-09,4.70E-02
-8.29893E-09,4.65E-02
-8.29581E-09,4.65E-02
-8.29268E-09,4.57E-02
-8.28956E-09,4.48E-02
-8.28643E-09,4.40E-02
-8.28331E-09,4.27E-02
-8.28018E-09,4.23E-02
-8.27706E-09,3.98E-02
-8.27393E-09,3.98E-02
-8.27081E-09,3.85E-02
-8.26768E-09,3.68E-02
-8.26456E-09,3.60E-02
-8.26143E-09,3.51E-02
-8.25831E-09,3.39E-02
-8.25518E-09,3.39E-02
-8.25206E-09,3.35E-02
-8.24893E-09,3.30E-02
-8.24581E-09,3.30E-02
-8.24268E-09,3.35E-02
-8.23956E-09,3.39E-02
-8.23643E-09,3.51E-02
-8.23331E-09,3.60E-02
-8.23018E-09,3.81E-02
-8.22706E-09,3.98E-02
-8.22393E-09,4.19E-02
-8.22081E-09,4.48E-02
-8.21768E-09,4.74E-02
-8.21456E-09,4.99E-02
-8.21143E-09,5.33E-02
-8.20831E-09,5.66E-02
-8.20518E-09,6.00E-02
-8.20206E-09,6.34E-02
-8.19893E-09,6.63E-02
-8.19581E-09,7.06E-02
-8.19268E-09,7.35E-02
-8.18956E-09,7.69E-02
-8.18643E-09,7.86E-02
-8.18331E-09,8.24E-02
-8.18018E-09,8.45E-02
-8.17706E-09,8.66E-02
-8.17393E-09,8.74E-02
-8.17081E-09,8.95E-02
-8.16768E-09,8.99E-02
-8.16456E-09,8.99E-02
-8.16143E-09,9.04E-02
-8.15831E-09,8.95E-02
-8.15518E-09,8.87E-02
-8.15206E-09,8.74E-02
-8.14893E-09,8.53E-02
-8.14581E-09,8.32E-02
-8.14268E-09,7.94E-02
-8.13956E-09,7.65E-02
-8.13643E-09,7.31E-02
-8.13331E-09,6.93E-02
-8.13018E-09,6.63E-02
-8.12706E-09,6.13E-02
-8.12393E-09,5.75E-02
-8.12081E-09,5.33E-02
-8.11768E-09,4.91E-02
-8.11456E-09,4.53E-02
-8.11143E-09,4.15E-02
-8.10831E-09,3.73E-02
-8.10518E-09,3.35E-02
-8.10206E-09,3.09E-02
-8.09893E-09,2.71E-02
-8.09581E-09,2.50E-02
-8.09268E-09,2.29E-02
-8.08956E-09,2.08E-02
-8.08643E-09,2.00E-02
-8.08331E-09,1.83E-02
-8.08018E-09,1.79E-02
-8.07706E-09,1.83E-02
-8.07393E-09,1.91E-02
-8.07081E-09,1.87E-02
-8.06768E-09,1.91E-02
-8.06456E-09,2.04E-02
-8.06143E-09,2.21E-02
-8.05831E-09,2.38E-02
-8.05518E-09,2.50E-02
-8.05206E-09,2.76E-02
-8.04893E-09,2.84E-02
-8.04581E-09,3.18E-02
-8.04268E-09,3.35E-02
-8.03956E-09,3.43E-02
-8.03643E-09,3.60E-02
-8.03331E-09,3.73E-02
-8.03018E-09,3.94E-02
-8.02706E-09,4.02E-02
-8.02393E-09,4.19E-02
-8.02081E-09,4.23E-02
-8.01768E-09,4.23E-02
-8.01456E-09,4.36E-02
-8.01143E-09,4.27E-02
-8.00831E-09,4.32E-02
-8.00518E-09,4.32E-02
-8.00206E-09,4.27E-02
-7.99893E-09,4.15E-02
-7.99581E-09,4.10E-02
-7.99268E-09,3.89E-02
-7.98956E-09,3.81E-02
-7.98643E-09,3.68E-02
-7.98331E-09,3.56E-02
-7.98018E-09,3.43E-02
-7.97706E-09,3.22E-02
-7.97393E-09,3.05E-02
-7.97081E-09,2.88E-02
-7.96768E-09,2.76E-02
-7.96456E-09,2.63E-02
-7.96143E-09,2.50E-02
-7.95831E-09,2.33E-02
-7.95518E-09,2.25E-02
-7.95206E-09,2.12E-02
-7.94893E-09,2.04E-02
-7.94581E-09,2.04E-02
-7.94268E-09,1.87E-02
-7.93956E-09,1.87E-02
-7.93643E-09,1.87E-02
-7.93331E-09,1.83E-02
-7.93018E-09,1.91E-02
-7.92706E-09,1.83E-02
-7.92393E-09,1.96E-02
-7.92081E-09,2.04E-02
-7.91768E-09,2.08E-02
-7.91456E-09,2.21E-02
-7.91143E-09,2.38E-02
-7.90831E-09,2.46E-02
-7.90518E-09,2.59E-02
-7.90206E-09,2.76E-02
-7.89893E-09,2.88E-02
-7.89581E-09,3.18E-02
-7.89268E-09,3.39E-02
-7.88956E-09,3.56E-02
-7.88643E-09,3.81E-02
-7.88331E-09,3.98E-02
-7.88018E-09,4.19E-02
-7.87706E-09,4.40E-02
-7.87393E-09,4.65E-02
-7.87081E-09,4.82E-02
-7.86768E-09,4.99E-02
-7.86456E-09,5.24E-02
-7.86143E-09,5.37E-02
-7.85831E-09,5.58E-02
-7.85518E-09,5.66E-02
-7.85206E-09,5.88E-02
-7.84893E-09,5.88E-02
-7.84581E-09,6.00E-02
-7.84268E-09,6.00E-02
-7.83956E-09,6.00E-02
-7.83643E-09,5.96E-02
-7.83331E-09,5.92E-02
-7.83018E-09,5.79E-02
-7.82706E-09,5.75E-02
-7.82393E-09,5.58E-02
-7.82081E-09,5.37E-02
-7.81768E-09,5.16E-02
-7.81456E-09,4.99E-02
-7.81143E-09,4.74E-02
-7.80831E-09,4.44E-02
-7.80518E-09,4.15E-02
-7.80206E-09,3.89E-02
-7.79893E-09,3.51E-02
-7.79581E-09,3.26E-02
-7.79268E-09,2.88E-02
-7.78956E-09,2.63E-02
-7.78643E-09,2.38E-02
-7.78331E-09,2.08E-02
-7.78018E-09,1.83E-02
-7.77706E-09,1.62E-02
-7.77393E-09,1.41E-02
-7.77081E-09,1.20E-02
-7.76768E-09,1.07E-02
-7.76456E-09,9.4E-03
-7.76143E-09,9.4E-03
-7.75831E-09,9.0E-03
-7.75518E-09,8.6E-03
-7.75206E-09,9.9E-03
-7.74893E-09,9.4E-03
-7.74581E-09,1.11E-02
-7.74268E-09,1.24E-02
-7.73956E-09,1.45E-02
-7.73643E-09,1.58E-02
-7.73331E-09,1.87E-02
-7.73018E-09,2.12E-02
-7.72706E-09,2.33E-02
-7.72393E-09,2.63E-02
-7.72081E-09,2.88E-02
-7.71768E-09,3.14E-02
-7.71456E-09,3.47E-02
-7.71143E-09,3.64E-02
-7.70831E-09,3.89E-02
-7.70518E-09,4.10E-02
-7.70206E-09,4.32E-02
-7.69893E-09,4.57E-02
-7.69581E-09,4.70E-02
-7.69268E-09,4.82E-02
-7.68956E-09,4.91E-02
-7.68643E-09,4.99E-02
-7.68331E-09,5.16E-02
-7.68018E-09,5.12E-02
-7.67706E-09,5.16E-02
-7.67393E-09,5.03E-02
-7.67081E-09,4.99E-02
-7.66768E-09,4.86E-02
-7.66456E-09,4.78E-02
-7.66143E-09,4.61E-02
-7.65831E-09,4.44E-02
-7.65518E-09,4.27E-02
-7.65206E-09,4.15E-02
-7.64893E-09,3.85E-02
-7.64581E-09,3.68E-02
-7.64268E-09,3.47E-02
-7.63956E-09,3.26E-02
-7.63643E-09,3.01E-02
-7.63331E-09,2.84E-02
-7.63018E-09,2.59E-02
-7.62706E-09,2.33E-02
-7.62393E-09,2.21E-02
-7.62081E-09,1.96E-02
-7.61768E-09,1.79E-02
-7.61456E-09,1.62E-02
-7.61143E-09,1.49E-02
-7.60831E-09,1.32E-02
-7.60518E-09,1.20E-02
-7.60206E-09,1.11E-02
-7.59893E-09,1.07E-02
-7.59581E-09,1.03E-02
-7.59268E-09,1.03E-02
-7.58956E-09,1.07E-02
-7.58643E-09,1.07E-02
-7.58331E-09,1.24E-02
-7.58018E-09,1.28E-02
-7.57706E-09,1.49E-02
-7.57393E-09,1.62E-02
-7.57081E-09,1.79E-02
-7.56768E-09,2.00E-02
-7.56456E-09,2.25E-02
-7.56143E-09,2.55E-02
-7.55831E-09,2.76E-02
-7.55518E-09,3.05E-02
-7.55206E-09,3.35E-02
-7.54893E-09,3.68E-02
-7.54581E-09,3.98E-02
-7.54268E-09,4.27E-02
-7.53956E-09,4.57E-02
-7.53643E-09,4.86E-02
-7.53331E-09,5.16E-02
-7.53018E-09,5.33E-02
-7.52706E-09,5.58E-02
-7.52393E-09,5.83E-02
-7.52081E-09,5.96E-02
-7.51768E-09,6.09E-02
-7.51456E-09,6.30E-02
-7.51143E-09,6.38E-02
-7.50831E-09,6.42E-02
-7.50518E-09,6.42E-02
-7.50206E-09,6.42E-02
-7.49893E-09,6.38E-02
-7.49581E-09,6.25E-02
-7.49268E-09,6.13E-02
-7.48956E-09,5.96E-02
-7.48643E-09,5.79E-02
-7.48331E-09,5.58E-02
-7.48018E-09,5.29E-02
-7.47706E-09,5.07E-02
-7.47393E-09,4.78E-02
-7.47081E-09,4.57E-02
-7.46768E-09,4.19E-02
-7.46456E-09,4.02E-02
-7.46143E-09,3.73E-02
-7.45831E-09,3.47E-02
-7.45518E-09,3.22E-02
-7.45206E-09,3.01E-02
-7.44893E-09,2.80E-02
-7.44581E-09,2.67E-02
-7.44268E-09,2.55E-02
-7.43956E-09,2.50E-02
-7.43643E-09,2.46E-02
-7.43331E-09,2.50E-02
-7.43018E-09,2.38E-02
-7.42706E-09,2.50E-02
-7.42393E-09,2.55E-02
-7.42081E-09,2.67E-02
-7.41768E-09,2.80E-02
-7.41456E-09,2.92E-02
-7.41143E-09,3.09E-02
-7.40831E-09,3.26E-02
-7.40518E-09,3.43E-02
-7.40206E-09,3.64E-02
-7.39893E-09,3.81E-02
-7.39581E-09,4.02E-02
-7.39268E-09,4.10E-02
-7.38956E-09,4.23E-02
-7.38643E-09,4.36E-02
-7.38331E-09,4.44E-02
-7.38018E-09,4.53E-02
-7.37706E-09,4.61E-02
-7.37393E-09,4.65E-02
-7.37081E-09,4.61E-02
-7.36768E-09,4.61E-02
-7.36456E-09,4.53E-02
-7.36143E-09,4.48E-02
-7.35831E-09,4.36E-02
-7.35518E-09,4.23E-02
-7.35206E-09,4.10E-02
-7.34893E-09,3.94E-02
-7.34581E-09,3.77E-02
-7.34268E-09,3.68E-02
-7.33956E-09,3.47E-02
-7.33643E-09,3.39E-02
-7.33331E-09,3.22E-02
-7.33018E-09,3.05E-02
-7.32706E-09,2.97E-02
-7.32393E-09,2.92E-02
-7.32081E-09,2.92E-02
-7.31768E-09,2.80E-02
-7.31456E-09,2.80E-02
-7.31143E-09,2.84E-02
-7.30831E-09,2.84E-02
-7.30518E-09,2.84E-02
-7.30206E-09,2.97E-02
-7.29893E-09,2.97E-02
-7.29581E-09,3.05E-02
-7.29268E-09,3.14E-02
-7.28956E-09,3.18E-02
-7.28643E-09,3.22E-02
-7.28331E-09,3.30E-02
-7.28018E-09,3.39E-02
-7.27706E-09,3.43E-02
-7.27393E-09,3.35E-02
-7.27081E-09,3.35E-02
-7.26768E-09,3.30E-02
-7.26456E-09,3.18E-02
-7.26143E-09,3.14E-02
-7.25831E-09,2.92E-02
-7.25518E-09,2.67E-02
-7.25206E-09,2.46E-02
-7.24893E-09,2.25E-02
-7.24581E-09,1.96E-02
-7.24268E-09,1.66E-02
-7.23956E-09,1.32E-02
-7.23643E-09,1.07E-02
-7.23331E-09,7.3E-03
-7.23018E-09,4.0E-03
-7.22706E-09,6E-04
-7.22393E-09,-2.8E-03
-7.22081E-09,-5.7E-03
-7.21768E-09,-8.7E-03
-7.21456E-09,-1.04E-02
-7.21143E-09,-1.33E-02
-7.20831E-09,-1.42E-02
-7.20518E-09,-1.54E-02
-7.20206E-09,-1.63E-02
-7.19893E-09,-1.71E-02
-7.19581E-09,-1.67E-02
-7.19268E-09,-1.50E-02
-7.18956E-09,-1.42E-02
-7.18643E-09,-1.25E-02
-7.18331E-09,-1.04E-02
-7.18018E-09,-8.7E-03
-7.17706E-09,-4.9E-03
-7.17393E-09,-1.9E-03
-7.17081E-09,1.4E-03
-7.16768E-09,5.2E-03
-7.16456E-09,9.4E-03
-7.16143E-09,1.36E-02
-7.15831E-09,1.79E-02
-7.15518E-09,2.12E-02
-7.15206E-09,2.59E-02
-7.14893E-09,2.97E-02
-7.14581E-09,3.35E-02
-7.14268E-09,3.68E-02
-7.13956E-09,4.10E-02
-7.13643E-09,4.36E-02
-7.13331E-09,4.70E-02
-7.13018E-09,5.03E-02
-7.12706E-09,5.20E-02
-7.12393E-09,5.45E-02
-7.12081E-09,5.71E-02
-7.11768E-09,5.83E-02
-7.11456E-09,6.00E-02
-7.11143E-09,6.13E-02
-7.10831E-09,6.21E-02
-7.10518E-09,6.21E-02
-7.10206E-09,6.38E-02
-7.09893E-09,6.42E-02
-7.09581E-09,6.47E-02
-7.09268E-09,6.55E-02
-7.08956E-09,6.55E-02
-7.08643E-09,6.47E-02
-7.08331E-09,6.55E-02
-7.08018E-09,6.51E-02
-7.07706E-09,6.51E-02
-7.07393E-09,6.42E-02
-7.07081E-09,6.38E-02
-7.06768E-09,6.34E-02
-7.06456E-09,6.13E-02
-7.06143E-09,6.09E-02
-7.05831E-09,6.00E-02
-7.05518E-09,5.88E-02
-7.05206E-09,5.71E-02
-7.04893E-09,5.50E-02
-7.04581E-09,5.24E-02
-7.04268E-09,5.07E-02
-7.03956E-09,4.78E-02
-7.03643E-09,4.44E-02
-7.03331E-09,4.23E-02
-7.03018E-09,3.81E-02
-7.02706E-09,3.47E-02
-7.02393E-09,3.14E-02
-7.02081E-09,2.76E-02
-7.01768E-09,2.29E-02
-7.01456E-09,1.91E-02
-7.01143E-09,1.58E-02
-7.00831E-09,1.15E-02
-7.00518E-09,7.7E-03
-7.00206E-09,4.0E-03
-6.99893E-09,6E-04
-6.99581E-09,-2.4E-03
-6.99268E-09,-5.3E-03
-6.98956E-09,-7.8E-03
-6.98643E-09,-1.00E-02
-6.98331E-09,-1.16E-02
-6.98018E-09,-1.21E-02
-6.97706E-09,-1.25E-02
-6.97393E-09,-1.29E-02
-6.97081E-09,-1.21E-02
-6.96768E-09,-1.08E-02
-6.96456E-09,-9.1E-03
-6.96143E-09,-8.3E-03
-6.95831E-09,-4.9E-03
-6.95518E-09,-1.5E-03
-6.95206E-09,2.3E-03
-6.94893E-09,5.2E-03
-6.94581E-09,9.4E-03
-6.94268E-09,1.41E-02
-6.93956E-09,1.87E-02
-6.93643E-09,2.33E-02
-6.93331E-09,2.84E-02
-6.93018E-09,3.30E-02
-6.92706E-09,3.81E-02
-6.92393E-09,4.32E-02
-6.92081E-09,4.70E-02
-6.91768E-09,5.16E-02
-6.91456E-09,5.54E-02
-6.91143E-09,5.96E-02
-6.90831E-09,6.30E-02
-6.90518E-09,6.55E-02
-6.90206E-09,6.93E-02
-6.89893E-09,7.14E-02
-6.89581E-09,7.39E-02
-6.89268E-09,7.60E-02
-6.88956E-09,7.73E-02
-6.88643E-09,7.81E-02
-6.88331E-09,7.90E-02
-6.88018E-09,7.98E-02
-6.87706E-09,7.98E-02
-6.87393E-09,7.98E-02
-6.87081E-09,7.98E-02
-6.86768E-09,7.94E-02
-6.86456E-09,7.90E-02
-6.86143E-09,7.81E-02
-6.85831E-09,7.73E-02
-6.85518E-09,7.56E-02
-6.85206E-09,7.48E-02
-6.84893E-09,7.31E-02
-6.84581E-09,7.18E-02
-6.84268E-09,6.97E-02
-6.83956E-09,6.80E-02
-6.83643E-09,6.72E-02
-6.83331E-09,6.55E-02
-6.83018E-09,6.34E-02
-6.82706E-09,6.09E-02
-6.82393E-09,5.96E-02
-6.82081E-09,5.83E-02
-6.81768E-09,5.62E-02
-6.81456E-09,5.41E-02
-6.81143E-09,5.24E-02
-6.80831E-09,5.03E-02
-6.80518E-09,4.86E-02
-6.80206E-09,4.70E-02
-6.79893E-09,4.48E-02
-6.79581E-09,4.36E-02
-6.79268E-09,4.23E-02
-6.78956E-09,4.02E-02
-6.78643E-09,3.94E-02
-6.78331E-09,3.73E-02
-6.78018E-09,3.73E-02
-6.77706E-09,3.68E-02
-6.77393E-09,3.56E-02
-6.77081E-09,3.56E-02
-6.76768E-09,3.56E-02
-6.76456E-09,3.51E-02
-6.76143E-09,3.60E-02
-6.75831E-09,3.64E-02
-6.75518E-09,3.73E-02
-6.75206E-09,3.77E-02
-6.74893E-09,3.89E-02
-6.74581E-09,4.02E-02
-6.74268E-09,4.19E-02
-6.73956E-09,4.32E-02
-6.73643E-09,4.44E-02
-6.73331E-09,4.61E-02
-6.73018E-09,4.78E-02
-6.72706E-09,4.91E-02
-6.72393E-09,4.99E-02
-6.72081E-09,5.24E-02
-6.71768E-09,5.29E-02
-6.71456E-09,5.41E-02
-6.71143E-09,5.50E-02
-6.70831E-09,5.58E-02
-6.70518E-09,5.62E-02
-6.70206E-09,5.62E-02
-6.69893E-09,5.58E-02
-6.69581E-09,5.62E-02
-6.69268E-09,5.62E-02
-6.68956E-09,5.54E-02
-6.68643E-09,5.54E-02
-6.68331E-09,5.50E-02
-6.68018E-09,5.33E-02
-6.67706E-09,5.24E-02
-6.67393E-09,5.16E-02
-6.67081E-09,5.07E-02
-6.66768E-09,4.95E-02
-6.66456E-09,4.86E-02
-6.66143E-09,4.78E-02
-6.65831E-09,4.70E-02
-6.65518E-09,4.57E-02
-6.65206E-09,4.57E-02
-6.64893E-09,4.48E-02
-6.64581E-09,4.48E-02
-6.64268E-09,4.40E-02
-6.63956E-09,4.40E-02
-6.63643E-09,4.44E-02
-6.63331E-09,4.48E-02
-6.63018E-09,4.53E-02
-6.62706E-09,4.53E-02
-6.62393E-09,4.65E-02
-6.62081E-09,4.74E-02
-6.61768E-09,4.82E-02
-6.61456E-09,4.95E-02
-6.61143E-09,5.03E-02
-6.60831E-09,5.16E-02
-6.60518E-09,5.29E-02
-6.60206E-09,5.33E-02
-6.59893E-09,5.41E-02
-6.59581E-09,5.50E-02
-6.59268E-09,5.58E-02
-6.58956E-09,5.58E-02
-6.58643E-09,5.58E-02
-6.58331E-09,5.58E-02
-6.58018E-09,5.62E-02
-6.57706E-09,5.62E-02
-6.57393E-09,5.54E-02
-6.57081E-09,5.41E-02
-6.56768E-09,5.41E-02
-6.56456E-09,5.37E-02
-6.56143E-09,5.37E-02
-6.55831E-09,5.20E-02
-6.55518E-09,5.12E-02
-6.55206E-09,4.99E-02
-6.54893E-09,4.95E-02
-6.54581E-09,4.86E-02
-6.54268E-09,4.74E-02
-6.53956E-09,4.65E-02
-6.53643E-09,4.70E-02
-6.53331E-09,4.65E-02
-6.53018E-09,4.61E-02
-6.52706E-09,4.65E-02
-6.52393E-09,4.61E-02
-6.52081E-09,4.61E-02
-6.51768E-09,4.70E-02
-6.51456E-09,4.74E-02
-6.51143E-09,4.82E-02
-6.50831E-09,4.91E-02
-6.50518E-09,4.99E-02
-6.50206E-09,5.16E-02
-6.49893E-09,5.20E-02
-6.49581E-09,5.33E-02
-6.49268E-09,5.33E-02
-6.48956E-09,5.41E-02
-6.48643E-09,5.50E-02
-6.48331E-09,5.58E-02
-6.48018E-09,5.62E-02
-6.47706E-09,5.62E-02
-6.47393E-09,5.62E-02
-6.47081E-09,5.54E-02
-6.46768E-09,5.50E-02
-6.46456E-09,5.45E-02
-6.46143E-09,5.33E-02
-6.45831E-09,5.20E-02
-6.45518E-09,4.99E-02
-6.45206E-09,4.91E-02
-6.44893E-09,4.65E-02
-6.44581E-09,4.53E-02
-6.44268E-09,4.23E-02
-6.43956E-09,4.10E-02
-6.43643E-09,3.89E-02
-6.43331E-09,3.68E-02
-6.43018E-09,3.47E-02
-6.42706E-09,3.39E-02
-6.42393E-09,3.22E-02
-6.42081E-09,3.09E-02
-6.41768E-09,3.01E-02
-6.41456E-09,2.92E-02
-6.41143E-09,2.92E-02
-6.40831E-09,3.01E-02
-6.40518E-09,2.97E-02
-6.40206E-09,3.14E-02
-6.39893E-09,3.14E-02
-6.39581E-09,3.39E-02
-6.39268E-09,3.56E-02
-6.38956E-09,3.81E-02
-6.38643E-09,3.98E-02
-6.38331E-09,4.27E-02
-6.38018E-09,4.57E-02
-6.37706E-09,4.86E-02
-6.37393E-09,5.20E-02
-6.37081E-09,5.45E-02
-6.36768E-09,5.75E-02
-6.36456E-09,6.04E-02
-6.36143E-09,6.34E-02
-6.35831E-09,6.55E-02
-6.35518E-09,6.72E-02
-6.35206E-09,7.01E-02
-6.34893E-09,7.10E-02
-6.34581E-09,7.22E-02
-6.34268E-09,7.31E-02
-6.33956E-09,7.31E-02
-6.33643E-09,7.22E-02
-6.33331E-09,7.18E-02
-6.33018E-09,7.10E-02
-6.32706E-09,6.93E-02
-6.32393E-09,6.76E-02
-6.32081E-09,6.59E-02
-6.31768E-09,6.25E-02
-6.31456E-09,5.96E-02
-6.31143E-09,5.71E-02
-6.30831E-09,5.37E-02
-6.30518E-09,5.03E-02
-6.30206E-09,4.74E-02
-6.29893E-09,4.40E-02
-6.29581E-09,4.06E-02
-6.29268E-09,3.77E-02
-6.28956E-09,3.56E-02
-6.28643E-09,3.26E-02
-6.28331E-09,3.09E-02
-6.28018E-09,2.97E-02
-6.27706E-09,2.80E-02
-6.27393E-09,2.63E-02
-6.27081E-09,2.55E-02
-6.26768E-09,2.55E-02
-6.26456E-09,2.59E-02
-6.26143E-09,2.71E-02
-6.25831E-09,2.71E-02
-6.25518E-09,2.92E-02
-6.25206E-09,3.09E-02
-6.24893E-09,3.22E-02
-6.24581E-09,3.39E-02
-6.24268E-09,3.60E-02
-6.23956E-09,3.89E-02
-6.23643E-09,4.15E-02
-6.23331E-09,4.36E-02
-6.23018E-09,4.53E-02
-6.22706E-09,4.74E-02
-6.22393E-09,4.86E-02
-6.22081E-09,5.07E-02
-6.21768E-09,5.20E-02
-6.21456E-09,5.37E-02
-6.21143E-09,5.37E-02
-6.20831E-09,5.54E-02
-6.20518E-09,5.62E-02
-6.20206E-09,5.62E-02
-6.19893E-09,5.54E-02
-6.19581E-09,5.54E-02
-6.19268E-09,5.50E-02
-6.18956E-09,5.37E-02
-6.18643E-09,5.20E-02
-6.18331E-09,5.12E-02
-6.18018E-09,4.95E-02
-6.17706E-09,4.86E-02
-6.17393E-09,4.65E-02
-6.17081E-09,4.53E-02
-6.16768E-09,4.36E-02
-6.16456E-09,4.23E-02
-6.16143E-09,4.06E-02
-6.15831E-09,3.89E-02
-6.15518E-09,3.81E-02
-6.15206E-09,3.77E-02
-6.14893E-09,3.64E-02
-6.14581E-09,3.60E-02
-6.14268E-09,3.56E-02
-6.13956E-09,3.51E-02
-6.13643E-09,3.51E-02
-6.13331E-09,3.60E-02
-6.13018E-09,3.56E-02
-6.12706E-09,3.64E-02
-6.12393E-09,3.64E-02
-6.12081E-09,3.77E-02
-6.11768E-09,3.77E-02
-6.11456E-09,3.89E-02
-6.11143E-09,3.89E-02
-6.10831E-09,4.02E-02
-6.10518E-09,4.02E-02
-6.10206E-09,4.19E-02
-6.09893E-09,4.15E-02
-6.09581E-09,4.23E-02
-6.09268E-09,4.19E-02
-6.08956E-09,4.23E-02
-6.08643E-09,4.19E-02
-6.08331E-09,4.15E-02
-6.08018E-09,4.19E-02
-6.07706E-09,4.15E-02
-6.07393E-09,4.10E-02
-6.07081E-09,3.98E-02
-6.06768E-09,3.94E-02
-6.06456E-09,3.85E-02
-6.06143E-09,3.77E-02
-6.05831E-09,3.64E-02
-6.05518E-09,3.60E-02
-6.05206E-09,3.51E-02
-6.04893E-09,3.39E-02
-6.04581E-09,3.35E-02
-6.04268E-09,3.26E-02
-6.03956E-09,3.18E-02
-6.03643E-09,3.18E-02
-6.03331E-09,3.09E-02
-6.03018E-09,3.05E-02
-6.02706E-09,3.05E-02
-6.02393E-09,3.05E-02
-6.02081E-09,3.05E-02
-6.01768E-09,3.01E-02
-6.01456E-09,3.01E-02
-6.01143E-09,3.14E-02
-6.00831E-09,3.14E-02
-6.00518E-09,3.14E-02
-6.00206E-09,3.22E-02
-5.99893E-09,3.18E-02
-5.99581E-09,3.22E-02
-5.99268E-09,3.35E-02
-5.98956E-09,3.35E-02
-5.98643E-09,3.35E-02
-5.98331E-09,3.47E-02
-5.98018E-09,3.51E-02
-5.97706E-09,3.56E-02
-5.97393E-09,3.60E-02
-5.97081E-09,3.64E-02
-5.96768E-09,3.77E-02
-5.96456E-09,3.77E-02
-5.96143E-09,3.77E-02
-5.95831E-09,3.85E-02
-5.95518E-09,3.89E-02
-5.95206E-09,3.98E-02
-5.94893E-09,4.10E-02
-5.94581E-09,4.19E-02
-5.94268E-09,4.27E-02
-5.93956E-09,4.32E-02
-5.93643E-09,4.48E-02
-5.93331E-09,4.53E-02
-5.93018E-09,4.78E-02
-5.92706E-09,4.86E-02
-5.92393E-09,4.99E-02
-5.92081E-09,5.12E-02
-5.91768E-09,5.24E-02
-5.91456E-09,5.33E-02
-5.91143E-09,5.54E-02
-5.90831E-09,5.66E-02
-5.90518E-09,5.79E-02
-5.90206E-09,6.00E-02
-5.89893E-09,5.96E-02
-5.89581E-09,6.13E-02
-5.89268E-09,6.17E-02
-5.88956E-09,6.30E-02
-5.88643E-09,6.34E-02
-5.88331E-09,6.38E-02
-5.88018E-09,6.38E-02
-5.87706E-09,6.42E-02
-5.87393E-09,6.47E-02
-5.87081E-09,6.38E-02
-5.86768E-09,6.30E-02
-5.86456E-09,6.30E-02
-5.86143E-09,6.30E-02
-5.85831E-09,6.17E-02
-5.85518E-09,6.09E-02
-5.85206E-09,6.09E-02
-5.84893E-09,5.88E-02
-5.84581E-09,5.83E-02
-5.84268E-09,5.79E-02
-5.83956E-09,5.71E-02
-5.83643E-09,5.62E-02
-5.83331E-09,5.54E-02
-5.83018E-09,5.54E-02
-5.82706E-09,5.50E-02
-5.82393E-09,5.41E-02
-5.82081E-09,5.45E-02
-5.81768E-09,5.37E-02
-5.81456E-09,5.41E-02
-5.81143E-09,5.37E-02
-5.80831E-09,5.41E-02
-5.80518E-09,5.33E-02
-5.80206E-09,5.54E-02
-5.79893E-09,5.45E-02
-5.79581E-09,5.50E-02
-5.79268E-09,5.50E-02
-5.78956E-09,5.50E-02
-5.78643E-09,5.50E-02
-5.78331E-09,5.50E-02
-5.78018E-09,5.50E-02
-5.77706E-09,5.45E-02
-5.77393E-09,5.33E-02
-5.77081E-09,5.20E-02
-5.76768E-09,5.16E-02
-5.76456E-09,5.12E-02
-5.76143E-09,4.95E-02
-5.75831E-09,4.70E-02
-5.75518E-09,4.53E-02
-5.75206E-09,4.36E-02
-5.74893E-09,4.10E-02
-5.74581E-09,3.85E-02
-5.74268E-09,3.64E-02
-5.73956E-09,3.35E-02
-5.73643E-09,3.14E-02
-5.73331E-09,2.88E-02
-5.73018E-09,2.63E-02
-5.72706E-09,2.38E-02
-5.72393E-09,2.21E-02
-5.72081E-09,1.96E-02
-5.71768E-09,1.83E-02
-5.71456E-09,1.66E-02
-5.71143E-09,1.53E-02
-5.70831E-09,1.41E-02
-5.70518E-09,1.28E-02
-5.70206E-09,1.36E-02
-5.69893E-09,1.20E-02
-5.69581E-09,1.28E-02
-5.69268E-09,1.32E-02
-5.68956E-09,1.41E-02
-5.68643E-09,1.49E-02
-5.68331E-09,1.66E-02
-5.68018E-09,1.79E-02
-5.67706E-09,1.96E-02
-5.67393E-09,2.21E-02
-5.67081E-09,2.38E-02
-5.66768E-09,2.55E-02
-5.66456E-09,2.84E-02
-5.66143E-09,3.05E-02
-5.65831E-09,3.30E-02
-5.65518E-09,3.51E-02
-5.65206E-09,3.81E-02
-5.64893E-09,3.98E-02
-5.64581E-09,4.23E-02
-5.64268E-09,4.40E-02
-5.63956E-09,4.57E-02
-5.63643E-09,4.74E-02
-5.63331E-09,4.91E-02
-5.63018E-09,4.95E-02
-5.62706E-09,5.07E-02
-5.62393E-09,5.16E-02
-5.62081E-09,5.16E-02
-5.61768E-09,5.24E-02
-5.61456E-09,5.29E-02
-5.61143E-09,5.24E-02
-5.60831E-09,5.24E-02
-5.60518E-09,5.16E-02
-5.60206E-09,5.16E-02
-5.59893E-09,5.07E-02
-5.59581E-09,4.95E-02
-5.59268E-09,4.95E-02
-5.58956E-09,4.82E-02
-5.58643E-09,4.70E-02
-5.58331E-09,4.65E-02
-5.58018E-09,4.53E-02
-5.57706E-09,4.48E-02
-5.57393E-09,4.36E-02
-5.57081E-09,4.27E-02
-5.56768E-09,4.10E-02
-5.56456E-09,4.10E-02
-5.56143E-09,3.98E-02
-5.55831E-09,4.02E-02
-5.55518E-09,3.85E-02
-5.55206E-09,3.85E-02
-5.54893E-09,3.73E-02
-5.54581E-09,3.77E-02
-5.54268E-09,3.68E-02
-5.53956E-09,3.68E-02
-5.53643E-09,3.64E-02
-5.53331E-09,3.60E-02
-5.53018E-09,3.56E-02
-5.52706E-09,3.56E-02
-5.52393E-09,3.56E-02
-5.52081E-09,3.51E-02
-5.51768E-09,3.60E-02
-5.51456E-09,3.47E-02
-5.51143E-09,3.47E-02
-5.50831E-09,3.56E-02
-5.50518E-09,3.60E-02
-5.50206E-09,3.56E-02
-5.49893E-09,3.47E-02
-5.49581E-09,3.51E-02
-5.49268E-09,3.51E-02
-5.48956E-09,3.64E-02
-5.48643E-09,3.60E-02
-5.48331E-09,3.56E-02
-5.48018E-09,3.64E-02
-5.47706E-09,3.64E-02
-5.47393E-09,3.73E-02
-5.47081E-09,3.77E-02
-5.46768E-09,3.77E-02
-5.46456E-09,3.81E-02
-5.46143E-09,3.85E-02
-5.45831E-09,3.94E-02
-5.45518E-09,3.89E-02
-5.45206E-09,4.02E-02
-5.44893E-09,4.06E-02
-5.44581E-09,4.15E-02
-5.44268E-09,4.23E-02
-5.43956E-09,4.23E-02
-5.43643E-09,4.32E-02
-5.43331E-09,4.44E-02
-5.43018E-09,4.48E-02
-5.42706E-09,4.48E-02
-5.42393E-09,4.57E-02
-5.42081E-09,4.61E-02
-5.41768E-09,4.70E-02
-5.41456E-09,4.74E-02
-5.41143E-09,4.78E-02
-5.40831E-09,4.78E-02
-5.40518E-09,4.78E-02
-5.40206E-09,4.86E-02
-5.39893E-09,4.86E-02
-5.39581E-09,4.74E-02
-5.39268E-09,4.78E-02
-5.38956E-09,4.78E-02
-5.38643E-09,4.78E-02
-5.38331E-09,4.70E-02
-5.38018E-09,4.65E-02
-5.37706E-09,4.61E-02
-5.37393E-09,4.57E-02
-5.37081E-09,4.48E-02
-5.36768E-09,4.40E-02
-5.36456E-09,4.36E-02
-5.36143E-09,4.36E-02
-5.35831E-09,4.23E-02
-5.35518E-09,4.19E-02
-5.35206E-09,4.06E-02
-5.34893E-09,4.06E-02
-5.34581E-09,3.98E-02
-5.34268E-09,3.94E-02
-5.33956E-09,3.94E-02
-5.33643E-09,3.85E-02
-5.33331E-09,3.89E-02
-5.33018E-09,3.85E-02
-5.32706E-09,3.77E-02
-5.32393E-09,3.73E-02
-5.32081E-09,3.77E-02
-5.31768E-09,3.89E-02
-5.31456E-09,3.85E-02
-5.31143E-09,3.94E-02
-5.30831E-09,3.98E-02
-5.30518E-09,3.98E-02
-5.30206E-09,4.10E-02
-5.29893E-09,4.19E-02
-5.29581E-09,4.27E-02
-5.29268E-09,4.36E-02
-5.28956E-09,4.48E-02
-5.28643E-09,4.53E-02
-5.28331E-09,4.61E-02
-5.28018E-09,4.70E-02
-5.27706E-09,4.82E-02
-5.27393E-09,4.86E-02
-5.27081E-09,4.99E-02
-5.26768E-09,5.03E-02
-5.26456E-09,5.07E-02
-5.26143E-09,5.12E-02
-5.25831E-09,5.12E-02
-5.25518E-09,5.16E-02
-5.25206E-09,5.20E-02
-5.24893E-09,5.07E-02
-5.24581E-09,5.03E-02
-5.24268E-09,4.95E-02
-5.23956E-09,4.95E-02
-5.23643E-09,4.82E-02
-5.23331E-09,4.61E-02
-5.23018E-09,4.53E-02
-5.22706E-09,4.32E-02
-5.22393E-09,4.19E-02
-5.22081E-09,3.98E-02
-5.21768E-09,3.64E-02
-5.21456E-09,3.43E-02
-5.21143E-09,3.18E-02
-5.20831E-09,2.88E-02
-5.20518E-09,2.59E-02
-5.20206E-09,2.33E-02
-5.19893E-09,2.04E-02
-5.19581E-09,1.70E-02
-5.19268E-09,1.41E-02
-5.18956E-09,1.15E-02
-5.18643E-09,8.6E-03
-5.18331E-09,6.5E-03
-5.18018E-09,4.0E-03
-5.17706E-09,2.3E-03
-5.17393E-09,-3E-04
-5.17081E-09,-1.9E-03
-5.16768E-09,-3.6E-03
-5.16456E-09,-3.6E-03
-5.16143E-09,-5.3E-03
-5.15831E-09,-5.7E-03
-5.15518E-09,-5.7E-03
-5.15206E-09,-5.3E-03
-5.14893E-09,-4.5E-03
-5.14581E-09,-3.6E-03
-5.14268E-09,-1.9E-03
-5.13956E-09,-3E-04
-5.13643E-09,1.8E-03
-5.13331E-09,4.4E-03
-5.13018E-09,6.1E-03
-5.12706E-09,8.6E-03
-5.12393E-09,1.28E-02
-5.12081E-09,1.49E-02
-5.11768E-09,1.79E-02
-5.11456E-09,2.12E-02
-5.11143E-09,2.42E-02
-5.10831E-09,2.71E-02
-5.10518E-09,2.92E-02
-5.10206E-09,3.26E-02
-5.09893E-09,3.51E-02
-5.09581E-09,3.77E-02
-5.09268E-09,3.89E-02
-5.08956E-09,4.10E-02
-5.08643E-09,4.10E-02
-5.08331E-09,4.23E-02
-5.08018E-09,4.32E-02
-5.07706E-09,4.27E-02
-5.07393E-09,4.27E-02
-5.07081E-09,4.19E-02
-5.06768E-09,4.02E-02
-5.06456E-09,3.89E-02
-5.06143E-09,3.68E-02
-5.05831E-09,3.43E-02
-5.05518E-09,3.18E-02
-5.05206E-09,2.92E-02
-5.04893E-09,2.59E-02
-5.04581E-09,2.33E-02
-5.04268E-09,2.00E-02
-5.03956E-09,1.66E-02
-5.03643E-09,1.28E-02
-5.03331E-09,1.03E-02
-5.03018E-09,7.3E-03
-5.02706E-09,4.4E-03
-5.02393E-09,1.0E-03
-5.02081E-09,-7E-04
-5.01768E-09,-3.6E-03
-5.01456E-09,-5.7E-03
-5.01143E-09,-7.8E-03
-5.00831E-09,-8.7E-03
-5.00518E-09,-1.04E-02
-5.00206E-09,-1.04E-02
-4.99893E-09,-1.04E-02
-4.99581E-09,-1.08E-02
-4.99268E-09,-1.08E-02
-4.98956E-09,-8.7E-03
-4.98643E-09,-8.7E-03
-4.98331E-09,-7.0E-03
-4.98018E-09,-6.2E-03
-4.97706E-09,-4.9E-03
-4.97393E-09,-2.4E-03
-4.97081E-09,-7E-04
-4.96768E-09,1.4E-03
-4.96456E-09,3.1E-03
-4.96143E-09,5.6E-03
-4.95831E-09,6.9E-03
-4.95518E-09,8.6E-03
-4.95206E-09,1.07E-02
-4.94893E-09,1.20E-02
-4.94581E-09,1.32E-02
-4.94268E-09,1.45E-02
-4.93956E-09,1.49E-02
-4.93643E-09,1.58E-02
-4.93331E-09,1.58E-02
-4.93018E-09,1.66E-02
-4.92706E-09,1.62E-02
-4.92393E-09,1.62E-02
-4.92081E-09,1.66E-02
-4.91768E-09,1.41E-02
-4.91456E-09,1.41E-02
-4.91143E-09,1.32E-02
-4.90831E-09,1.24E-02
-4.90518E-09,1.07E-02
-4.90206E-09,1.07E-02
-4.89893E-09,9.0E-03
-4.89581E-09,8.2E-03
-4.89268E-09,6.9E-03
-4.88956E-09,6.5E-03
-4.88643E-09,5.6E-03
-4.88331E-09,5.2E-03
-4.88018E-09,4.4E-03
-4.87706E-09,4.8E-03
-4.87393E-09,4.4E-03
-4.87081E-09,4.4E-03
-4.86768E-09,4.4E-03
-4.86456E-09,4.8E-03
-4.86143E-09,5.2E-03
-4.85831E-09,6.1E-03
-4.85518E-09,6.5E-03
-4.85206E-09,6.9E-03
-4.84893E-09,7.7E-03
-4.84581E-09,8.2E-03
-4.84268E-09,9.4E-03
-4.83956E-09,9.0E-03
-4.83643E-09,9.9E-03
-4.83331E-09,9.9E-03
-4.83018E-09,1.03E-02
-4.82706E-09,1.03E-02
-4.82393E-09,9.9E-03
-4.82081E-09,1.07E-02
-4.81768E-09,1.03E-02
-4.81456E-09,9.4E-03
-4.81143E-09,8.6E-03
-4.80831E-09,7.3E-03
-4.80518E-09,6.1E-03
-4.80206E-09,4.8E-03
-4.79893E-09,4.0E-03
-4.79581E-09,2.7E-03
-4.79268E-09,1.0E-03
-4.78956E-09,2E-04
-4.78643E-09,-1.5E-03
-4.78331E-09,-2.8E-03
-4.78018E-09,-4.1E-03
-4.77706E-09,-5.3E-03
-4.77393E-09,-6.6E-03
-4.77081E-09,-6.6E-03
-4.76768E-09,-6.6E-03
-4.76456E-09,-6.6E-03
-4.76143E-09,-7.0E-03
-4.75831E-09,-6.2E-03
-4.75518E-09,-5.3E-03
-4.75206E-09,-3.6E-03
-4.74893E-09,-2.8E-03
-4.74581E-09,-1.1E-03
-4.74268E-09,6E-04
-4.73956E-09,3.5E-03
-4.73643E-09,6.1E-03
-4.73331E-09,7.7E-03
-4.73018E-09,1.15E-02
-4.72706E-09,1.41E-02
-4.72393E-09,1.79E-02
-4.72081E-09,2.04E-02
-4.71768E-09,2.33E-02
-4.71456E-09,2.55E-02
-4.71143E-09,2.88E-02
-4.70831E-09,3.14E-02
-4.70518E-09,3.26E-02
-4.70206E-09,3.56E-02
-4.69893E-09,3.64E-02
-4.69581E-09,3.81E-02
-4.69268E-09,3.85E-02
-4.68956E-09,3.94E-02
-4.68643E-09,3.94E-02
-4.68331E-09,3.94E-02
-4.68018E-09,3.89E-02
-4.67706E-09,3.73E-02
-4.67393E-09,3.68E-02
-4.67081E-09,3.51E-02
-4.66768E-09,3.30E-02
-4.66456E-09,3.09E-02
-4.66143E-09,2.84E-02
-4.65831E-09,2.63E-02
-4.65518E-09,2.42E-02
-4.65206E-09,2.12E-02
-4.64893E-09,1.83E-02
-4.64581E-09,1.62E-02
-4.64268E-09,1.36E-02
-4.63956E-09,1.24E-02
-4.63643E-09,1.07E-02
-4.63331E-09,9.0E-03
-4.63018E-09,7.3E-03
-4.62706E-09,6.5E-03
-4.62393E-09,4.8E-03
-4.62081E-09,5.2E-03
-4.61768E-09,4.8E-03
-4.61456E-09,6.1E-03
-4.61143E-09,6.1E-03
-4.60831E-09,6.5E-03
-4.60518E-09,8.2E-03
-4.60206E-09,9.4E-03
-4.59893E-09,1.11E-02
-4.59581E-09,1.28E-02
-4.59268E-09,1.45E-02
-4.58956E-09,1.74E-02
-4.58643E-09,2.00E-02
-4.58331E-09,2.21E-02
-4.58018E-09,2.50E-02
-4.57706E-09,2.76E-02
-4.57393E-09,3.01E-02
-4.57081E-09,3.30E-02
-4.56768E-09,3.47E-02
-4.56456E-09,3.73E-02
-4.56143E-09,3.98E-02
-4.55831E-09,4.23E-02
-4.55518E-09,4.36E-02
-4.55206E-09,4.61E-02
-4.54893E-09,4.82E-02
-4.54581E-09,4.99E-02
-4.54268E-09,5.12E-02
-4.53956E-09,5.24E-02
-4.53643E-09,5.41E-02
-4.53331E-09,5.50E-02
-4.53018E-09,5.58E-02
-4.52706E-09,5.66E-02
-4.52393E-09,5.71E-02
-4.52081E-09,5.66E-02
-4.51768E-09,5.62E-02
-4.51456E-09,5.71E-02
-4.51143E-09,5.58E-02
-4.50831E-09,5.50E-02
-4.50518E-09,5.50E-02
-4.50206E-09,5.33E-02
-4.49893E-09,5.16E-02
-4.49581E-09,5.03E-02
-4.49268E-09,4.82E-02
-4.48956E-09,4.61E-02
-4.48643E-09,4.36E-02
-4.48331E-09,4.10E-02
-4.48018E-09,3.81E-02
-4.47706E-09,3.47E-02
-4.47393E-09,3.18E-02
-4.47081E-09,2.88E-02
-4.46768E-09,2.46E-02
-4.46456E-09,2.08E-02
-4.46143E-09,1.66E-02
-4.45831E-09,1.32E-02
-4.45518E-09,9.9E-03
-4.45206E-09,6.1E-03
-4.44893E-09,1.8E-03
-4.44581E-09,-1.5E-03
-4.44268E-09,-4.9E-03
-4.43956E-09,-7.8E-03
-4.43643E-09,-1.08E-02
-4.43331E-09,-1.42E-02
-4.43018E-09,-1.67E-02
-4.42706E-09,-1.88E-02
-4.42393E-09,-2.05E-02
-4.42081E-09,-2.18E-02
-4.41768E-09,-2.18E-02
-4.41456E-09,-2.22E-02
-4.41143E-09,-2.22E-02
-4.40831E-09,-2.13E-02
-4.40518E-09,-2.05E-02
-4.40206E-09,-1.97E-02
-4.39893E-09,-1.71E-02
-4.39581E-09,-1.50E-02
-4.39268E-09,-1.25E-02
-4.38956E-09,-1.04E-02
-4.38643E-09,-7.8E-03
-4.38331E-09,-4.1E-03
-4.38018E-09,-7E-04
-4.37706E-09,2.3E-03
-4.37393E-09,6.1E-03
-4.37081E-09,9.4E-03
-4.36768E-09,1.20E-02
-4.36456E-09,1.58E-02
-4.36143E-09,1.74E-02
-4.35831E-09,2.12E-02
-4.35518E-09,2.25E-02
-4.35206E-09,2.50E-02
-4.34893E-09,2.67E-02
-4.34581E-09,2.76E-02
-4.34268E-09,2.88E-02
-4.33956E-09,3.01E-02
-4.33643E-09,3.05E-02
-4.33331E-09,3.01E-02
-4.33018E-09,3.01E-02
-4.32706E-09,2.92E-02
-4.32393E-09,2.76E-02
-4.32081E-09,2.71E-02
-4.31768E-09,2.50E-02
-4.31456E-09,2.38E-02
-4.31143E-09,2.21E-02
-4.30831E-09,2.00E-02
-4.30518E-09,1.79E-02
-4.30206E-09,1.66E-02
-4.29893E-09,1.45E-02
-4.29581E-09,1.24E-02
-4.29268E-09,1.03E-02
-4.28956E-09,9.0E-03
-4.28643E-09,7.3E-03
-4.28331E-09,6.5E-03
-4.28018E-09,4.8E-03
-4.27706E-09,3.5E-03
-4.27393E-09,3.5E-03
-4.27081E-09,3.1E-03
-4.26768E-09,2.7E-03
-4.26456E-09,1.8E-03
-4.26143E-09,1.8E-03
-4.25831E-09,1.4E-03
-4.25518E-09,1.4E-03
-4.25206E-09,1.4E-03
-4.24893E-09,1.0E-03
-4.24581E-09,1.8E-03
-4.24268E-09,1.8E-03
-4.23956E-09,1.8E-03
-4.23643E-09,2.3E-03
-4.23331E-09,1.8E-03
-4.23018E-09,1.4E-03
-4.22706E-09,1.0E-03
-4.22393E-09,6E-04
-4.22081E-09,2E-04
-4.21768E-09,-7E-04
-4.21456E-09,-1.5E-03
-4.21143E-09,-1.9E-03
-4.20831E-09,-3.6E-03
-4.20518E-09,-5.3E-03
-4.20206E-09,-7.0E-03
-4.19893E-09,-8.3E-03
-4.19581E-09,-9.1E-03
-4.19268E-09,-1.21E-02
-4.18956E-09,-1.29E-02
-4.18643E-09,-1.50E-02
-4.18331E-09,-1.59E-02
-4.18018E-09,-1.75E-02
-4.17706E-09,-1.88E-02
-4.17393E-09,-2.13E-02
-4.17081E-09,-2.18E-02
-4.16768E-09,-2.39E-02
-4.16456E-09,-2.43E-02
-4.16143E-09,-2.60E-02
-4.15831E-09,-2.64E-02
-4.15518E-09,-2.77E-02
-4.15206E-09,-2.77E-02
-4.14893E-09,-2.89E-02
-4.14581E-09,-2.81E-02
-4.14268E-09,-2.81E-02
-4.13956E-09,-2.81E-02
-4.13643E-09,-2.72E-02
-4.13331E-09,-2.72E-02
-4.13018E-09,-2.64E-02
-4.12706E-09,-2.51E-02
-4.12393E-09,-2.43E-02
-4.12081E-09,-2.34E-02
-4.11768E-09,-2.22E-02
-4.11456E-09,-2.01E-02
-4.11143E-09,-1.80E-02
-4.10831E-09,-1.67E-02
-4.10518E-09,-1.54E-02
-4.10206E-09,-1.33E-02
-4.09893E-09,-1.04E-02
-4.09581E-09,-8.3E-03
-4.09268E-09,-7.0E-03
-4.08956E-09,-4.1E-03
-4.08643E-09,-1.9E-03
-4.08331E-09,2E-04
-4.08018E-09,2.7E-03
-4.07706E-09,5.2E-03
-4.07393E-09,7.3E-03
-4.07081E-09,9.4E-03
-4.06768E-09,1.11E-02
-4.06456E-09,1.20E-02
-4.06143E-09,1.45E-02
-4.05831E-09,1.58E-02
-4.05518E-09,1.83E-02
-4.05206E-09,1.83E-02
-4.04893E-09,1.96E-02
-4.04581E-09,2.08E-02
-4.04268E-09,2.17E-02
-4.03956E-09,2.17E-02
-4.03643E-09,2.17E-02
-4.03331E-09,2.08E-02
-4.03018E-09,2.04E-02
-4.02706E-09,1.96E-02
-4.02393E-09,1.87E-02
-4.02081E-09,1.83E-02
-4.01768E-09,1.62E-02
-4.01456E-09,1.45E-02
-4.01143E-09,1.20E-02
-4.00831E-09,1.03E-02
-4.00518E-09,7.7E-03
-4.00206E-09,5.2E-03
-3.99893E-09,3.1E-03
-3.99581E-09,2E-04
-3.99268E-09,-2.8E-03
-3.98956E-09,-5.7E-03
-3.98643E-09,-8.7E-03
-3.98331E-09,-1.08E-02
-3.98018E-09,-1.42E-02
-3.97706E-09,-1.71E-02
-3.97393E-09,-1.92E-02
-3.97081E-09,-2.22E-02
-3.96768E-09,-2.51E-02
-3.96456E-09,-2.72E-02
-3.96143E-09,-2.89E-02
-3.95831E-09,-3.02E-02
-3.95518E-09,-3.27E-02
-3.95206E-09,-3.40E-02
-3.94893E-09,-3.48E-02
-3.94581E-09,-3.65E-02
-3.94268E-09,-3.65E-02
-3.93956E-09,-3.65E-02
-3.93643E-09,-3.74E-02
-3.93331E-09,-3.78E-02
-3.93018E-09,-3.69E-02
-3.92706E-09,-3.61E-02
-3.92393E-09,-3.52E-02
-3.92081E-09,-3.40E-02
-3.91768E-09,-3.27E-02
-3.91456E-09,-3.15E-02
-3.91143E-09,-3.06E-02
-3.90831E-09,-2.89E-02
-3.90518E-09,-2.64E-02
-3.90206E-09,-2.47E-02
-3.89893E-09,-2.30E-02
-3.89581E-09,-2.01E-02
-3.89268E-09,-1.88E-02
-3.88956E-09,-1.54E-02
-3.88643E-09,-1.33E-02
-3.88331E-09,-1.12E-02
-3.88018E-09,-9.1E-03
-3.87706E-09,-7.4E-03
-3.87393E-09,-4.5E-03
-3.87081E-09,-3.2E-03
-3.86768E-09,2E-04
-3.86456E-09,1.8E-03
-3.86143E-09,2.7E-03
-3.85831E-09,4.8E-03
-3.85518E-09,6.5E-03
-3.85206E-09,8.2E-03
-3.84893E-09,9.4E-03
-3.84581E-09,1.03E-02
-3.84268E-09,1.11E-02
-3.83956E-09,1.15E-02
-3.83643E-09,1.24E-02
-3.83331E-09,1.28E-02
-3.83018E-09,1.32E-02
-3.82706E-09,1.32E-02
-3.82393E-09,1.28E-02
-3.82081E-09,1.28E-02
-3.81768E-09,1.28E-02
-3.81456E-09,1.20E-02
-3.81143E-09,1.15E-02
-3.80831E-09,1.07E-02
-3.80518E-09,1.03E-02
-3.80206E-09,9.0E-03
-3.79893E-09,8.2E-03
-3.79581E-09,7.3E-03
-3.79268E-09,6.5E-03
-3.78956E-09,6.1E-03
-3.78643E-09,5.2E-03
-3.78331E-09,4.8E-03
-3.78018E-09,3.5E-03
-3.77706E-09,4.0E-03
-3.77393E-09,3.5E-03
-3.77081E-09,3.5E-03
-3.76768E-09,3.5E-03
-3.76456E-09,3.5E-03
-3.76143E-09,3.5E-03
-3.75831E-09,4.0E-03
-3.75518E-09,5.2E-03
-3.75206E-09,5.6E-03
-3.74893E-09,6.9E-03
-3.74581E-09,8.2E-03
-3.74268E-09,9.0E-03
-3.73956E-09,9.4E-03
-3.73643E-09,1.15E-02
-3.73331E-09,1.32E-02
-3.73018E-09,1.36E-02
-3.72706E-09,1.58E-02
-3.72393E-09,1.62E-02
-3.72081E-09,1.79E-02
-3.71768E-09,1.96E-02
-3.71456E-09,2.04E-02
-3.71143E-09,2.08E-02
-3.70831E-09,2.25E-02
-3.70518E-09,2.29E-02
-3.70206E-09,2.33E-02
-3.69893E-09,2.38E-02
-3.69581E-09,2.55E-02
-3.69268E-09,2.46E-02
-3.68956E-09,2.50E-02
-3.68643E-09,2.46E-02
-3.68331E-09,2.46E-02
-3.68018E-09,2.46E-02
-3.67706E-09,2.33E-02
-3.67393E-09,2.33E-02
-3.67081E-09,2.25E-02
-3.66768E-09,2.12E-02
-3.66456E-09,2.08E-02
-3.66143E-09,2.00E-02
-3.65831E-09,1.87E-02
-3.65518E-09,1.79E-02
-3.65206E-09,1.70E-02
-3.64893E-09,1.58E-02
-3.64581E-09,1.45E-02
-3.64268E-09,1.36E-02
-3.63956E-09,1.20E-02
-3.63643E-09,1.15E-02
-3.63331E-09,1.03E-02
-3.63018E-09,9.0E-03
-3.62706E-09,8.6E-03
-3.62393E-09,7.7E-03
-3.62081E-09,7.7E-03
-3.61768E-09,6.5E-03
-3.61456E-09,5.6E-03
-3.61143E-09,6.1E-03
-3.60831E-09,4.4E-03
-3.60518E-09,4.4E-03
-3.60206E-09,4.4E-03
-3.59893E-09,4.0E-03
-3.59581E-09,4.4E-03
-3.59268E-09,3.5E-03
-3.58956E-09,3.1E-03
-3.58643E-09,2.7E-03
-3.58331E-09,2.7E-03
-3.58018E-09,2.7E-03
-3.57706E-09,2.7E-03
-3.57393E-09,2.7E-03
-3.57081E-09,2.7E-03
-3.56768E-09,2.3E-03
-3.56456E-09,3.5E-03
-3.56143E-09,2.7E-03
-3.55831E-09,2.7E-03
-3.55518E-09,3.5E-03
-3.55206E-09,4.0E-03
-3.54893E-09,4.0E-03
-3.54581E-09,5.2E-03
-3.54268E-09,5.2E-03
-3.53956E-09,5.6E-03
-3.53643E-09,5.2E-03
-3.53331E-09,6.1E-03
-3.53018E-09,6.9E-03
-3.52706E-09,7.7E-03
-3.52393E-09,8.2E-03
-3.52081E-09,8.6E-03
-3.51768E-09,9.0E-03
-3.51456E-09,9.9E-03
-3.51143E-09,1.03E-02
-3.50831E-09,1.11E-02
-3.50518E-09,1.07E-02
-3.50206E-09,1.11E-02
-3.49893E-09,1.20E-02
-3.49581E-09,1.24E-02
-3.49268E-09,1.28E-02
-3.48956E-09,1.24E-02
-3.48643E-09,1.24E-02
-3.48331E-09,1.20E-02
-3.48018E-09,1.15E-02
-3.47706E-09,1.15E-02
-3.47393E-09,1.11E-02
-3.47081E-09,1.03E-02
-3.46768E-09,9.4E-03
-3.46456E-09,9.0E-03
-3.46143E-09,7.7E-03
-3.45831E-09,8.2E-03
-3.45518E-09,6.9E-03
-3.45206E-09,6.1E-03
-3.44893E-09,5.2E-03
-3.44581E-09,4.4E-03
-3.44268E-09,4.0E-03
-3.43956E-09,3.1E-03
-3.43643E-09,3.1E-03
-3.43331E-09,3.1E-03
-3.43018E-09,2.3E-03
-3.42706E-09,2.3E-03
-3.42393E-09,2.3E-03
-3.42081E-09,3.1E-03
-3.41768E-09,3.5E-03
-3.41456E-09,4.4E-03
-3.41143E-09,5.6E-03
-3.40831E-09,6.1E-03
-3.40518E-09,8.2E-03
-3.40206E-09,9.9E-03
-3.39893E-09,1.15E-02
-3.39581E-09,1.36E-02
-3.39268E-09,1.49E-02
-3.38956E-09,1.70E-02
-3.38643E-09,1.87E-02
-3.38331E-09,2.08E-02
-3.38018E-09,2.29E-02
-3.37706E-09,2.42E-02
-3.37393E-09,2.55E-02
-3.37081E-09,2.63E-02
-3.36768E-09,2.80E-02
-3.36456E-09,2.88E-02
-3.36143E-09,2.92E-02
-3.35831E-09,2.97E-02
-3.35518E-09,2.92E-02
-3.35206E-09,2.84E-02
-3.34893E-09,2.76E-02
-3.34581E-09,2.67E-02
-3.34268E-09,2.46E-02
-3.33956E-09,2.33E-02
-3.33643E-09,2.12E-02
-3.33331E-09,1.79E-02
-3.33018E-09,1.58E-02
-3.32706E-09,1.15E-02
-3.32393E-09,8.6E-03
-3.32081E-09,4.8E-03
-3.31768E-09,1.4E-03
-3.31456E-09,-2.4E-03
-3.31143E-09,-6.2E-03
-3.30831E-09,-9.1E-03
-3.30518E-09,-1.25E-02
-3.30206E-09,-1.63E-02
-3.29893E-09,-1.84E-02
-3.29581E-09,-2.13E-02
-3.29268E-09,-2.30E-02
-3.28956E-09,-2.51E-02
-3.28643E-09,-2.68E-02
-3.28331E-09,-2.85E-02
-3.28018E-09,-2.89E-02
-3.27706E-09,-2.85E-02
-3.27393E-09,-2.77E-02
-3.27081E-09,-2.64E-02
-3.26768E-09,-2.51E-02
-3.26456E-09,-2.30E-02
-3.26143E-09,-2.09E-02
-3.25831E-09,-1.71E-02
-3.25518E-09,-1.42E-02
-3.25206E-09,-1.08E-02
-3.24893E-09,-6.6E-03
-3.24581E-09,-2.4E-03
-3.24268E-09,1.4E-03
-3.23956E-09,6.1E-03
-3.23643E-09,9.9E-03
-3.23331E-09,1.41E-02
-3.23018E-09,1.83E-02
-3.22706E-09,2.25E-02
-3.22393E-09,2.63E-02
-3.22081E-09,2.92E-02
-3.21768E-09,3.22E-02
-3.21456E-09,3.51E-02
-3.21143E-09,3.68E-02
-3.20831E-09,3.89E-02
-3.20518E-09,3.94E-02
-3.20206E-09,3.98E-02
-3.19893E-09,4.06E-02
-3.19581E-09,3.94E-02
-3.19268E-09,3.77E-02
-3.18956E-09,3.73E-02
-3.18643E-09,3.47E-02
-3.18331E-09,3.26E-02
-3.18018E-09,2.92E-02
-3.17706E-09,2.59E-02
-3.17393E-09,2.21E-02
-3.17081E-09,1.87E-02
-3.16768E-09,1.49E-02
-3.16456E-09,1.07E-02
-3.16143E-09,6.9E-03
-3.15831E-09,3.1E-03
-3.15518E-09,-1.1E-03
-3.15206E-09,-4.9E-03
-3.14893E-09,-8.7E-03
-3.14581E-09,-1.29E-02
-3.14268E-09,-1.59E-02
-3.13956E-09,-1.75E-02
-3.13643E-09,-2.05E-02
-3.13331E-09,-2.26E-02
-3.13018E-09,-2.43E-02
-3.12706E-09,-2.56E-02
-3.12393E-09,-2.60E-02
-3.12081E-09,-2.64E-02
-3.11768E-09,-2.68E-02
-3.11456E-09,-2.60E-02
-3.11143E-09,-2.51E-02
-3.10831E-09,-2.43E-02
-3.10518E-09,-2.26E-02
-3.10206E-09,-2.09E-02
-3.09893E-09,-1.84E-02
-3.09581E-09,-1.67E-02
-3.09268E-09,-1.46E-02
-3.08956E-09,-1.16E-02
-3.08643E-09,-8.3E-03
-3.08331E-09,-6.2E-03
-3.08018E-09,-2.8E-03
-3.07706E-09,-1.5E-03
-3.07393E-09,1.0E-03
-3.07081E-09,4.0E-03
-3.06768E-09,6.5E-03
-3.06456E-09,9.0E-03
-3.06143E-09,1.03E-02
-3.05831E-09,1.20E-02
-3.05518E-09,1.36E-02
-3.05206E-09,1.45E-02
-3.04893E-09,1.62E-02
-3.04581E-09,1.66E-02
-3.04268E-09,1.74E-02
-3.03956E-09,1.74E-02
-3.03643E-09,1.83E-02
-3.03331E-09,1.83E-02
-3.03018E-09,1.79E-02
-3.02706E-09,1.79E-02
-3.02393E-09,1.70E-02
-3.02081E-09,1.70E-02
-3.01768E-09,1.66E-02
-3.01456E-09,1.62E-02
-3.01143E-09,1.58E-02
-3.00831E-09,1.58E-02
-3.00518E-09,1.45E-02
-3.00206E-09,1.41E-02
-2.99893E-09,1.32E-02
-2.99581E-09,1.32E-02
-2.99268E-09,1.32E-02
-2.98956E-09,1.32E-02
-2.98643E-09,1.32E-02
-2.98331E-09,1.28E-02
-2.98018E-09,1.28E-02
-2.97706E-09,1.36E-02
-2.97393E-09,1.36E-02
-2.97081E-09,1.45E-02
-2.96768E-09,1.45E-02
-2.96456E-09,1.45E-02
-2.96143E-09,1.53E-02
-2.95831E-09,1.49E-02
-2.95518E-09,1.62E-02
-2.95206E-09,1.62E-02
-2.94893E-09,1.70E-02
-2.94581E-09,1.70E-02
-2.94268E-09,1.74E-02
-2.93956E-09,1.74E-02
-2.93643E-09,1.74E-02
-2.93331E-09,1.79E-02
-2.93018E-09,1.66E-02
-2.92706E-09,1.62E-02
-2.92393E-09,1.62E-02
-2.92081E-09,1.62E-02
-2.91768E-09,1.45E-02
-2.91456E-09,1.45E-02
-2.91143E-09,1.36E-02
-2.90831E-09,1.20E-02
-2.90518E-09,1.11E-02
-2.90206E-09,9.9E-03
-2.89893E-09,7.7E-03
-2.89581E-09,6.1E-03
-2.89268E-09,4.8E-03
-2.88956E-09,4.0E-03
-2.88643E-09,2.3E-03
-2.88331E-09,2E-04
-2.88018E-09,-1.5E-03
-2.87706E-09,-2.8E-03
-2.87393E-09,-3.6E-03
-2.87081E-09,-5.7E-03
-2.86768E-09,-7.0E-03
-2.86456E-09,-7.4E-03
-2.86143E-09,-9.1E-03
-2.85831E-09,-9.1E-03
-2.85518E-09,-1.08E-02
-2.85206E-09,-1.08E-02
-2.84893E-09,-1.12E-02
-2.84581E-09,-1.16E-02
-2.84268E-09,-1.21E-02
-2.83956E-09,-1.16E-02
-2.83643E-09,-1.16E-02
-2.83331E-09,-1.08E-02
-2.83018E-09,-9.5E-03
-2.82706E-09,-9.1E-03
-2.82393E-09,-8.3E-03
-2.82081E-09,-7.4E-03
-2.81768E-09,-5.3E-03
-2.81456E-09,-4.5E-03
-2.81143E-09,-2.8E-03
-2.80831E-09,-1.1E-03
-2.80518E-09,6E-04
-2.80206E-09,1.8E-03
-2.79893E-09,3.5E-03
-2.79581E-09,5.2E-03
-2.79268E-09,6.5E-03
-2.78956E-09,7.7E-03
-2.78643E-09,9.4E-03
-2.78331E-09,1.15E-02
-2.78018E-09,1.24E-02
-2.77706E-09,1.28E-02
-2.77393E-09,1.41E-02
-2.77081E-09,1.45E-02
-2.76768E-09,1.49E-02
-2.76456E-09,1.45E-02
-2.76143E-09,1.45E-02
-2.75831E-09,1.49E-02
-2.75518E-09,1.45E-02
-2.75206E-09,1.36E-02
-2.74893E-09,1.32E-02
-2.74581E-09,1.20E-02
-2.74268E-09,1.03E-02
-2.73956E-09,9.4E-03
-2.73643E-09,7.7E-03
-2.73331E-09,6.5E-03
-2.73018E-09,4.0E-03
-2.72706E-09,2.7E-03
-2.72393E-09,6E-04
-2.72081E-09,-1.1E-03
-2.71768E-09,-2.8E-03
-2.71456E-09,-3.6E-03
-2.71143E-09,-5.3E-03
-2.70831E-09,-6.2E-03
-2.70518E-09,-7.0E-03
-2.70206E-09,-7.8E-03
-2.69893E-09,-8.7E-03
-2.69581E-09,-8.3E-03
-2.69268E-09,-9.1E-03
-2.68956E-09,-8.3E-03
-2.68643E-09,-7.4E-03
-2.68331E-09,-7.0E-03
-2.68018E-09,-5.7E-03
-2.67706E-09,-4.5E-03
-2.67393E-09,-1.9E-03
-2.67081E-09,-7E-04
-2.66768E-09,1.8E-03
-2.66456E-09,4.0E-03
-2.66143E-09,6.1E-03
-2.65831E-09,8.6E-03
-2.65518E-09,1.07E-02
-2.65206E-09,1.24E-02
-2.64893E-09,1.53E-02
-2.64581E-09,1.74E-02
-2.64268E-09,1.91E-02
-2.63956E-09,2.17E-02
-2.63643E-09,2.29E-02
-2.63331E-09,2.42E-02
-2.63018E-09,2.55E-02
-2.62706E-09,2.50E-02
-2.62393E-09,2.59E-02
-2.62081E-09,2.59E-02
-2.61768E-09,2.50E-02
-2.61456E-09,2.33E-02
-2.61143E-09,2.29E-02
-2.60831E-09,2.08E-02
-2.60518E-09,1.79E-02
-2.60206E-09,1.58E-02
-2.59893E-09,1.32E-02
-2.59581E-09,1.03E-02
-2.59268E-09,8.2E-03
-2.58956E-09,4.4E-03
-2.58643E-09,6E-04
-2.58331E-09,-1.9E-03
-2.58018E-09,-5.7E-03
-2.57706E-09,-9.5E-03
-2.57393E-09,-1.16E-02
-2.57081E-09,-1.46E-02
-2.56768E-09,-1.71E-02
-2.56456E-09,-1.97E-02
-2.56143E-09,-2.09E-02
-2.55831E-09,-2.26E-02
-2.55518E-09,-2.39E-02
-2.55206E-09,-2.47E-02
-2.54893E-09,-2.51E-02
-2.54581E-09,-2.56E-02
-2.54268E-09,-2.47E-02
-2.53956E-09,-2.39E-02
-2.53643E-09,-2.30E-02
-2.53331E-09,-2.05E-02
-2.53018E-09,-2.01E-02
-2.52706E-09,-1.71E-02
-2.52393E-09,-1.50E-02
-2.52081E-09,-1.25E-02
-2.51768E-09,-9.5E-03
-2.51456E-09,-6.6E-03
-2.51143E-09,-4.5E-03
-2.50831E-09,-1.9E-03
-2.50518E-09,1.0E-03
-2.50206E-09,3.1E-03
-2.49893E-09,5.2E-03
-2.49581E-09,6.5E-03
-2.49268E-09,9.0E-03
-2.48956E-09,9.9E-03
-2.48643E-09,1.07E-02
-2.48331E-09,1.11E-02
-2.48018E-09,1.15E-02
-2.47706E-09,1.07E-02
-2.47393E-09,9.9E-03
-2.47081E-09,9.0E-03
-2.46768E-09,7.7E-03
-2.46456E-09,6.1E-03
-2.46143E-09,3.5E-03
-2.45831E-09,1.0E-03
-2.45518E-09,-1.5E-03
-2.45206E-09,-3.6E-03
-2.44893E-09,-6.6E-03
-2.44581E-09,-9.1E-03
-2.44268E-09,-1.16E-02
-2.43956E-09,-1.46E-02
-2.43643E-09,-1.75E-02
-2.43331E-09,-1.92E-02
-2.43018E-09,-2.13E-02
-2.42706E-09,-2.34E-02
-2.42393E-09,-2.34E-02
-2.42081E-09,-2.47E-02
-2.41768E-09,-2.47E-02
-2.41456E-09,-2.51E-02
-2.41143E-09,-2.43E-02
-2.40831E-09,-2.30E-02
-2.40518E-09,-2.18E-02
-2.40206E-09,-2.01E-02
-2.39893E-09,-1.75E-02
-2.39581E-09,-1.50E-02
-2.39268E-09,-1.16E-02
-2.38956E-09,-8.3E-03
-2.38643E-09,-5.3E-03
-2.38331E-09,-1.5E-03
-2.38018E-09,2.3E-03
-2.37706E-09,5.6E-03
-2.37393E-09,9.4E-03
-2.37081E-09,1.36E-02
-2.36768E-09,1.70E-02
-2.36456E-09,2.00E-02
-2.36143E-09,2.25E-02
-2.35831E-09,2.46E-02
-2.35518E-09,2.80E-02
-2.35206E-09,3.05E-02
-2.34893E-09,3.22E-02
-2.34581E-09,3.35E-02
-2.34268E-09,3.43E-02
-2.33956E-09,3.56E-02
-2.33643E-09,3.51E-02
-2.33331E-09,3.47E-02
-2.33018E-09,3.56E-02
-2.32706E-09,3.43E-02
-2.32393E-09,3.30E-02
-2.32081E-09,3.26E-02
-2.31768E-09,3.18E-02
-2.31456E-09,3.09E-02
-2.31143E-09,2.92E-02
-2.30831E-09,2.80E-02
-2.30518E-09,2.71E-02
-2.30206E-09,2.59E-02
-2.29893E-09,2.50E-02
-2.29581E-09,2.46E-02
-2.29268E-09,2.46E-02
-2.28956E-09,2.42E-02
-2.28643E-09,2.46E-02
-2.28331E-09,2.46E-02
-2.28018E-09,2.46E-02
-2.27706E-09,2.55E-02
-2.27393E-09,2.63E-02
-2.27081E-09,2.67E-02
-2.26768E-09,2.71E-02
-2.26456E-09,2.88E-02
-2.26143E-09,2.97E-02
-2.25831E-09,3.05E-02
-2.25518E-09,3.14E-02
-2.25206E-09,3.14E-02
-2.24893E-09,3.18E-02
-2.24581E-09,3.18E-02
-2.24268E-09,3.22E-02
-2.23956E-09,3.18E-02
-2.23643E-09,3.05E-02
-2.23331E-09,2.92E-02
-2.23018E-09,2.71E-02
-2.22706E-09,2.50E-02
-2.22393E-09,2.21E-02
-2.22081E-09,1.96E-02
-2.21768E-09,1.70E-02
-2.21456E-09,1.28E-02
-2.21143E-09,8.6E-03
-2.20831E-09,4.8E-03
-2.20518E-09,1.0E-03
-2.20206E-09,-3.6E-03
-2.19893E-09,-7.8E-03
-2.19581E-09,-1.21E-02
-2.19268E-09,-1.59E-02
-2.18956E-09,-1.97E-02
-2.18643E-09,-2.34E-02
-2.18331E-09,-2.68E-02
-2.18018E-09,-2.85E-02
-2.17706E-09,-3.15E-02
-2.17393E-09,-3.31E-02
-2.17081E-09,-3.40E-02
-2.16768E-09,-3.48E-02
-2.16456E-09,-3.44E-02
-2.16143E-09,-3.40E-02
-2.15831E-09,-3.27E-02
-2.15518E-09,-3.15E-02
-2.15206E-09,-2.85E-02
-2.14893E-09,-2.60E-02
-2.14581E-09,-2.30E-02
-2.14268E-09,-1.92E-02
-2.13956E-09,-1.50E-02
-2.13643E-09,-1.16E-02
-2.13331E-09,-7.0E-03
-2.13018E-09,-2.4E-03
-2.12706E-09,2.3E-03
-2.12393E-09,6.5E-03
-2.12081E-09,1.03E-02
-2.11768E-09,1.36E-02
-2.11456E-09,1.79E-02
-2.11143E-09,2.08E-02
-2.10831E-09,2.38E-02
-2.10518E-09,2.59E-02
-2.10206E-09,2.76E-02
-2.09893E-09,2.88E-02
-2.09581E-09,3.05E-02
-2.09268E-09,3.01E-02
-2.08956E-09,2.97E-02
-2.08643E-09,2.88E-02
-2.08331E-09,2.80E-02
-2.08018E-09,2.59E-02
-2.07706E-09,2.46E-02
-2.07393E-09,2.25E-02
-2.07081E-09,1.96E-02
-2.06768E-09,1.70E-02
-2.06456E-09,1.32E-02
-2.06143E-09,1.07E-02
-2.05831E-09,8.2E-03
-2.05518E-09,4.8E-03
-2.05206E-09,2.3E-03
-2.04893E-09,2E-04
-2.04581E-09,-1.9E-03
-2.04268E-09,-3.6E-03
-2.03956E-09,-5.3E-03
-2.03643E-09,-6.6E-03
-2.03331E-09,-6.6E-03
-2.03018E-09,-7.0E-03
-2.02706E-09,-6.6E-03
-2.02393E-09,-5.3E-03
-2.02081E-09,-4.5E-03
-2.01768E-09,-2.4E-03
-2.01456E-09,-3E-04
-2.01143E-09,1.8E-03
-2.00831E-09,4.4E-03
-2.00518E-09,7.3E-03
-2.00206E-09,1.07E-02
-1.99893E-09,1.41E-02
-1.99581E-09,1.70E-02
-1.99268E-09,2.04E-02
-1.98956E-09,2.29E-02
-1.98643E-09,2.71E-02
-1.98331E-09,3.01E-02
-1.98018E-09,3.30E-02
-1.97706E-09,3.51E-02
-1.97393E-09,3.73E-02
-1.97081E-09,3.98E-02
-1.96768E-09,4.06E-02
-1.96456E-09,4.27E-02
-1.96143E-09,4.44E-02
-1.95831E-09,4.44E-02
-1.95518E-09,4.48E-02
-1.95206E-09,4.48E-02
-1.94893E-09,4.44E-02
-1.94581E-09,4.40E-02
-1.94268E-09,4.32E-02
-1.93956E-09,4.27E-02
-1.93643E-09,4.19E-02
-1.93331E-09,4.15E-02
-1.93018E-09,3.98E-02
-1.92706E-09,3.85E-02
-1.92393E-09,3.73E-02
-1.92081E-09,3.64E-02
-1.91768E-09,3.56E-02
-1.91456E-09,3.51E-02
-1.91143E-09,3.47E-02
-1.90831E-09,3.47E-02
-1.90518E-09,3.39E-02
-1.90206E-09,3.39E-02
-1.89893E-09,3.47E-02
-1.89581E-09,3.51E-02
-1.89268E-09,3.51E-02
-1.88956E-09,3.68E-02
-1.88643E-09,3.73E-02
-1.88331E-09,3.85E-02
-1.88018E-09,3.89E-02
-1.87706E-09,4.06E-02
-1.87393E-09,4.27E-02
-1.87081E-09,4.23E-02
-1.86768E-09,4.36E-02
-1.86456E-09,4.40E-02
-1.86143E-09,4.48E-02
-1.85831E-09,4.53E-02
-1.85518E-09,4.44E-02
-1.85206E-09,4.44E-02
-1.84893E-09,4.36E-02
-1.84581E-09,4.23E-02
-1.84268E-09,4.10E-02
-1.83956E-09,3.98E-02
-1.83643E-09,3.68E-02
-1.83331E-09,3.47E-02
-1.83018E-09,3.09E-02
-1.82706E-09,2.80E-02
-1.82393E-09,2.46E-02
-1.82081E-09,2.08E-02
-1.81768E-09,1.79E-02
-1.81456E-09,1.24E-02
-1.81143E-09,8.6E-03
-1.80831E-09,4.4E-03
-1.80518E-09,6E-04
-1.80206E-09,-3.6E-03
-1.79893E-09,-7.4E-03
-1.79581E-09,-1.12E-02
-1.79268E-09,-1.42E-02
-1.78956E-09,-1.59E-02
-1.78643E-09,-1.84E-02
-1.78331E-09,-2.01E-02
-1.78018E-09,-2.18E-02
-1.77706E-09,-2.30E-02
-1.77393E-09,-2.30E-02
-1.77081E-09,-2.30E-02
-1.76768E-09,-2.18E-02
-1.76456E-09,-2.05E-02
-1.76143E-09,-1.88E-02
-1.75831E-09,-1.67E-02
-1.75518E-09,-1.42E-02
-1.75206E-09,-1.08E-02
-1.74893E-09,-7.8E-03
-1.74581E-09,-4.5E-03
-1.74268E-09,-3E-04
-1.73956E-09,4.0E-03
-1.73643E-09,6.5E-03
-1.73331E-09,1.11E-02
-1.73018E-09,1.41E-02
-1.72706E-09,1.74E-02
-1.72393E-09,2.12E-02
-1.72081E-09,2.42E-02
-1.71768E-09,2.67E-02
-1.71456E-09,2.80E-02
-1.71143E-09,2.92E-02
-1.70831E-09,3.09E-02
-1.70518E-09,3.18E-02
-1.70206E-09,3.09E-02
-1.69893E-09,3.01E-02
-1.69581E-09,2.92E-02
-1.69268E-09,2.76E-02
-1.68956E-09,2.59E-02
-1.68643E-09,2.25E-02
-1.68331E-09,1.96E-02
-1.68018E-09,1.62E-02
-1.67706E-09,1.24E-02
-1.67393E-09,8.6E-03
-1.67081E-09,4.8E-03
-1.66768E-09,1.0E-03
-1.66456E-09,-3.2E-03
-1.66143E-09,-8.3E-03
-1.65831E-09,-1.25E-02
-1.65518E-09,-1.63E-02
-1.65206E-09,-1.97E-02
-1.64893E-09,-2.30E-02
-1.64581E-09,-2.64E-02
-1.64268E-09,-2.93E-02
-1.63956E-09,-3.15E-02
-1.63643E-09,-3.44E-02
-1.63331E-09,-3.52E-02
-1.63018E-09,-3.65E-02
-1.62706E-09,-3.69E-02
-1.62393E-09,-3.74E-02
-1.62081E-09,-3.78E-02
-1.61768E-09,-3.74E-02
-1.61456E-09,-3.61E-02
-1.61143E-09,-3.52E-02
-1.60831E-09,-3.36E-02
-1.60518E-09,-3.19E-02
-1.60206E-09,-3.02E-02
-1.59893E-09,-2.85E-02
-1.59581E-09,-2.68E-02
-1.59268E-09,-2.47E-02
-1.58956E-09,-2.18E-02
-1.58643E-09,-2.09E-02
-1.58331E-09,-1.88E-02
-1.58018E-09,-1.67E-02
-1.57706E-09,-1.59E-02
-1.57393E-09,-1.38E-02
-1.57081E-09,-1.25E-02
-1.56768E-09,-1.16E-02
-1.56456E-09,-1.04E-02
-1.56143E-09,-1.00E-02
-1.55831E-09,-9.5E-03
-1.55518E-09,-8.7E-03
-1.55206E-09,-7.8E-03
-1.54893E-09,-8.3E-03
-1.54581E-09,-8.3E-03
-1.54268E-09,-8.7E-03
-1.53956E-09,-7.8E-03
-1.53643E-09,-8.3E-03
-1.53331E-09,-8.7E-03
-1.53018E-09,-8.7E-03
-1.52706E-09,-8.7E-03
-1.52393E-09,-8.7E-03
-1.52081E-09,-8.3E-03
-1.51768E-09,-8.3E-03
-1.51456E-09,-8.3E-03
-1.51143E-09,-7.8E-03
-1.50831E-09,-7.4E-03
-1.50518E-09,-7.8E-03
-1.50206E-09,-6.6E-03
-1.49893E-09,-6.2E-03
-1.49581E-09,-5.3E-03
-1.49268E-09,-4.9E-03
-1.48956E-09,-5.3E-03
-1.48643E-09,-4.9E-03
-1.48331E-09,-4.1E-03
-1.48018E-09,-3.6E-03
-1.47706E-09,-2.8E-03
-1.47393E-09,-2.8E-03
-1.47081E-09,-2.8E-03
-1.46768E-09,-3.2E-03
-1.46456E-09,-3.2E-03
-1.46143E-09,-2.8E-03
-1.45831E-09,-2.8E-03
-1.45518E-09,-3.6E-03
-1.45206E-09,-4.5E-03
-1.44893E-09,-4.9E-03
-1.44581E-09,-4.5E-03
-1.44268E-09,-4.9E-03
-1.43956E-09,-4.9E-03
-1.43643E-09,-4.9E-03
-1.43331E-09,-5.3E-03
-1.43018E-09,-4.9E-03
-1.42706E-09,-4.5E-03
-1.42393E-09,-4.1E-03
-1.42081E-09,-3.2E-03
-1.41768E-09,-2.4E-03
-1.41456E-09,-7E-04
-1.41143E-09,1.0E-03
-1.40831E-09,2.3E-03
-1.40518E-09,4.8E-03
-1.40206E-09,7.7E-03
-1.39893E-09,1.03E-02
-1.39581E-09,1.28E-02
-1.39268E-09,1.58E-02
-1.38956E-09,1.91E-02
-1.38643E-09,2.25E-02
-1.38331E-09,2.59E-02
-1.38018E-09,2.84E-02
-1.37706E-09,3.26E-02
-1.37393E-09,3.56E-02
-1.37081E-09,3.85E-02
-1.36768E-09,4.10E-02
-1.36456E-09,4.36E-02
-1.36143E-09,4.48E-02
-1.35831E-09,4.65E-02
-1.35518E-09,4.70E-02
-1.35206E-09,4.78E-02
-1.34893E-09,4.70E-02
-1.34581E-09,4.57E-02
-1.34268E-09,4.48E-02
-1.33956E-09,4.27E-02
-1.33643E-09,3.94E-02
-1.33331E-09,3.68E-02
-1.33018E-09,3.30E-02
-1.32706E-09,2.88E-02
-1.32393E-09,2.38E-02
-1.32081E-09,1.74E-02
-1.31768E-09,1.15E-02
-1.31456E-09,6.5E-03
-1.31143E-09,-3E-04
-1.30831E-09,-6.2E-03
-1.30518E-09,-1.21E-02
-1.30206E-09,-1.92E-02
-1.29893E-09,-2.47E-02
-1.29581E-09,-2.98E-02
-1.29268E-09,-3.48E-02
-1.28956E-09,-4.03E-02
-1.28643E-09,-4.41E-02
-1.28331E-09,-4.75E-02
-1.28018E-09,-5.04E-02
-1.27706E-09,-5.30E-02
-1.27393E-09,-5.46E-02
-1.27081E-09,-5.38E-02
-1.26768E-09,-5.46E-02
-1.26456E-09,-5.38E-02
-1.26143E-09,-5.17E-02
-1.25831E-09,-4.92E-02
-1.25518E-09,-4.58E-02
-1.25206E-09,-4.24E-02
-1.24893E-09,-3.82E-02
-1.24581E-09,-3.27E-02
-1.24268E-09,-2.81E-02
-1.23956E-09,-2.30E-02
-1.23643E-09,-1.75E-02
-1.23331E-09,-1.29E-02
-1.23018E-09,-6.6E-03
-1.22706E-09,-1.5E-03
-1.22393E-09,4.0E-03
-1.22081E-09,9.0E-03
-1.21768E-09,1.32E-02
-1.21456E-09,1.74E-02
-1.21143E-09,2.00E-02
-1.20831E-09,2.29E-02
-1.20518E-09,2.50E-02
-1.20206E-09,2.71E-02
-1.19893E-09,2.80E-02
-1.19581E-09,2.80E-02
-1.19268E-09,2.67E-02
-1.18956E-09,2.63E-02
-1.18643E-09,2.42E-02
-1.18331E-09,2.25E-02
-1.18018E-09,1.91E-02
-1.17706E-09,1.62E-02
-1.17393E-09,1.24E-02
-1.17081E-09,9.0E-03
-1.16768E-09,4.8E-03
-1.16456E-09,6E-04
-1.16143E-09,-3.2E-03
-1.15831E-09,-8.3E-03
-1.15518E-09,-1.16E-02
-1.15206E-09,-1.50E-02
-1.14893E-09,-1.84E-02
-1.14581E-09,-2.18E-02
-1.14268E-09,-2.43E-02
-1.13956E-09,-2.72E-02
-1.13643E-09,-2.85E-02
-1.13331E-09,-2.98E-02
-1.13018E-09,-3.10E-02
-1.12706E-09,-3.15E-02
-1.12393E-09,-3.15E-02
-1.12081E-09,-3.10E-02
-1.11768E-09,-2.98E-02
-1.11456E-09,-2.89E-02
-1.11143E-09,-2.77E-02
-1.10831E-09,-2.60E-02
-1.10518E-09,-2.39E-02
-1.10206E-09,-2.22E-02
-1.09893E-09,-2.01E-02
-1.09581E-09,-1.88E-02
-1.09268E-09,-1.63E-02
-1.08956E-09,-1.50E-02
-1.08643E-09,-1.42E-02
-1.08331E-09,-1.21E-02
-1.08018E-09,-1.25E-02
-1.07706E-09,-1.12E-02
-1.07393E-09,-1.16E-02
-1.07081E-09,-1.16E-02
-1.06768E-09,-1.21E-02
-1.06456E-09,-1.29E-02
-1.06143E-09,-1.50E-02
-1.05831E-09,-1.67E-02
-1.05518E-09,-1.80E-02
-1.05206E-09,-2.01E-02
-1.04893E-09,-2.26E-02
-1.04581E-09,-2.60E-02
-1.04268E-09,-2.81E-02
-1.03956E-09,-3.02E-02
-1.03643E-09,-3.31E-02
-1.03331E-09,-3.61E-02
-1.03018E-09,-3.90E-02
-1.02706E-09,-4.12E-02
-1.02393E-09,-4.28E-02
-1.02081E-09,-4.41E-02
-1.01768E-09,-4.62E-02
-1.01456E-09,-4.75E-02
-1.01143E-09,-4.83E-02
-1.00831E-09,-4.79E-02
-1.00518E-09,-4.87E-02
-1.00206E-09,-4.75E-02
-9.9893E-10,-4.62E-02
-9.9581E-10,-4.41E-02
-9.9268E-10,-4.33E-02
-9.8956E-10,-4.07E-02
-9.8643E-10,-3.90E-02
-9.8331E-10,-3.57E-02
-9.8018E-10,-3.36E-02
-9.7706E-10,-3.06E-02
-9.7393E-10,-2.68E-02
-9.7081E-10,-2.43E-02
-9.6768E-10,-2.09E-02
-9.6456E-10,-1.71E-02
-9.6143E-10,-1.42E-02
-9.5831E-10,-1.08E-02
-9.5518E-10,-8.3E-03
-9.5206E-10,-5.3E-03
-9.4893E-10,-1.9E-03
-9.4581E-10,2E-04
-9.4268E-10,3.5E-03
-9.3956E-10,5.6E-03
-9.3643E-10,7.7E-03
-9.3331E-10,9.0E-03
-9.3018E-10,1.07E-02
-9.2706E-10,1.20E-02
-9.2393E-10,1.32E-02
-9.2081E-10,1.45E-02
-9.1768E-10,1.45E-02
-9.1456E-10,1.53E-02
-9.1143E-10,1.53E-02
-9.0831E-10,1.66E-02
-9.0518E-10,1.70E-02
-9.0206E-10,1.70E-02
-8.9893E-10,1.74E-02
-8.9581E-10,1.70E-02
-8.9268E-10,1.70E-02
-8.8956E-10,1.74E-02
-8.8643E-10,1.74E-02
-8.8331E-10,1.70E-02
-8.8018E-10,1.66E-02
-8.7706E-10,1.70E-02
-8.7393E-10,1.62E-02
-8.7081E-10,1.66E-02
-8.6768E-10,1.62E-02
-8.6456E-10,1.66E-02
-8.6143E-10,1.53E-02
-8.5831E-10,1.45E-02
-8.5518E-10,1.41E-02
-8.5206E-10,1.36E-02
-8.4893E-10,1.20E-02
-8.4581E-10,1.07E-02
-8.4268E-10,8.6E-03
-8.3956E-10,8.2E-03
-8.3643E-10,6.1E-03
-8.3331E-10,4.4E-03
-8.3018E-10,1.8E-03
-8.2706E-10,-3E-04
-8.2393E-10,-2.4E-03
-8.2081E-10,-5.7E-03
-8.1768E-10,-7.4E-03
-8.1456E-10,-1.04E-02
-8.1143E-10,-1.33E-02
-8.0831E-10,-1.67E-02
-8.0518E-10,-2.05E-02
-8.0206E-10,-2.34E-02
-7.9893E-10,-2.60E-02
-7.9581E-10,-2.89E-02
-7.9268E-10,-3.19E-02
-7.8956E-10,-3.44E-02
-7.8643E-10,-3.78E-02
-7.8331E-10,-3.99E-02
-7.8018E-10,-4.20E-02
-7.7706E-10,-4.41E-02
-7.7393E-10,-4.54E-02
-7.7081E-10,-4.75E-02
-7.6768E-10,-4.96E-02
-7.6456E-10,-5.08E-02
-7.6143E-10,-5.17E-02
-7.5831E-10,-5.30E-02
-7.5518E-10,-5.21E-02
-7.5206E-10,-5.21E-02
-7.4893E-10,-5.25E-02
-7.4581E-10,-5.21E-02
-7.4268E-10,-5.17E-02
-7.3956E-10,-5.00E-02
-7.3643E-10,-4.96E-02
-7.3331E-10,-4.83E-02
-7.3018E-10,-4.58E-02
-7.2706E-10,-4.49E-02
-7.2393E-10,-4.28E-02
-7.2081E-10,-4.12E-02
-7.1768E-10,-3.86E-02
-7.1456E-10,-3.65E-02
-7.1143E-10,-3.40E-02
-7.0831E-10,-3.15E-02
-7.0518E-10,-2.85E-02
-7.0206E-10,-2.68E-02
-6.9893E-10,-2.34E-02
-6.9581E-10,-2.09E-02
-6.9268E-10,-1.75E-02
-6.8956E-10,-1.50E-02
-6.8643E-10,-1.21E-02
-6.8331E-10,-9.1E-03
-6.8018E-10,-6.6E-03
-6.7706E-10,-3.2E-03
-6.7393E-10,-1.1E-03
-6.7081E-10,2.3E-03
-6.6768E-10,4.8E-03
-6.6456E-10,6.9E-03
-6.6143E-10,9.9E-03
-6.5831E-10,1.24E-02
-6.5518E-10,1.45E-02
-6.5206E-10,1.62E-02
-6.4893E-10,1.83E-02
-6.4581E-10,1.96E-02
-6.4268E-10,2.12E-02
-6.3956E-10,2.21E-02
-6.3643E-10,2.33E-02
-6.3331E-10,2.42E-02
-6.3018E-10,2.42E-02
-6.2706E-10,2.42E-02
-6.2393E-10,2.38E-02
-6.2081E-10,2.42E-02
-6.1768E-10,2.29E-02
-6.1456E-10,2.21E-02
-6.1143E-10,2.04E-02
-6.0831E-10,1.87E-02
-6.0518E-10,1.79E-02
-6.0206E-10,1.53E-02
-5.9893E-10,1.36E-02
-5.9581E-10,1.20E-02
-5.9268E-10,9.0E-03
-5.8956E-10,7.3E-03
-5.8643E-10,4.0E-03
-5.8331E-10,1.4E-03
-5.8018E-10,-1.1E-03
-5.7706E-10,-2.8E-03
-5.7393E-10,-4.5E-03
-5.7081E-10,-6.6E-03
-5.6768E-10,-8.7E-03
-5.6456E-10,-9.5E-03
-5.6143E-10,-1.12E-02
-5.5831E-10,-1.16E-02
-5.5518E-10,-1.29E-02
-5.5206E-10,-1.33E-02
-5.4893E-10,-1.33E-02
-5.4581E-10,-1.33E-02
-5.4268E-10,-1.29E-02
-5.3956E-10,-1.25E-02
-5.3643E-10,-1.12E-02
-5.3331E-10,-1.08E-02
-5.3018E-10,-9.5E-03
-5.2706E-10,-8.7E-03
-5.2393E-10,-7.4E-03
-5.2081E-10,-6.6E-03
-5.1768E-10,-5.3E-03
-5.1456E-10,-4.5E-03
-5.1143E-10,-4.1E-03
-5.0831E-10,-3.2E-03
-5.0518E-10,-3.6E-03
-5.0206E-10,-3.6E-03
-4.9893E-10,-3.6E-03
-4.9581E-10,-4.5E-03
-4.9268E-10,-5.7E-03
-4.8956E-10,-7.0E-03
-4.8643E-10,-8.3E-03
-4.8331E-10,-1.04E-02
-4.8018E-10,-1.33E-02
-4.7706E-10,-1.59E-02
-4.7393E-10,-1.88E-02
-4.7081E-10,-2.13E-02
-4.6768E-10,-2.47E-02
-4.6456E-10,-2.81E-02
-4.6143E-10,-3.10E-02
-4.5831E-10,-3.44E-02
-4.5518E-10,-3.61E-02
-4.5206E-10,-4.03E-02
-4.4893E-10,-4.20E-02
-4.4581E-10,-4.45E-02
-4.4268E-10,-4.49E-02
-4.3956E-10,-4.71E-02
-4.3643E-10,-4.83E-02
-4.3331E-10,-4.79E-02
-4.3018E-10,-4.83E-02
-4.2706E-10,-4.75E-02
-4.2393E-10,-4.62E-02
-4.2081E-10,-4.41E-02
-4.1768E-10,-4.24E-02
-4.1456E-10,-3.95E-02
-4.1143E-10,-3.69E-02
-4.0831E-10,-3.36E-02
-4.0518E-10,-2.98E-02
-4.0206E-10,-2.60E-02
-3.9893E-10,-2.18E-02
-3.9581E-10,-1.75E-02
-3.9268E-10,-1.42E-02
-3.8956E-10,-1.04E-02
-3.8643E-10,-6.2E-03
-3.8331E-10,-3.2E-03
-3.8018E-10,6E-04
-3.7706E-10,3.5E-03
-3.7393E-10,5.2E-03
-3.7081E-10,8.2E-03
-3.6768E-10,9.0E-03
-3.6456E-10,9.9E-03
-3.6143E-10,1.03E-02
-3.5831E-10,9.4E-03
-3.5518E-10,9.4E-03
-3.5206E-10,9.0E-03
-3.4893E-10,6.9E-03
-3.4581E-10,4.0E-03
-3.4268E-10,1.8E-03
-3.3956E-10,-3E-04
-3.3643E-10,-3.2E-03
-3.3331E-10,-7.0E-03
-3.3018E-10,-1.12E-02
-3.2706E-10,-1.46E-02
-3.2393E-10,-1.84E-02
-3.2081E-10,-2.18E-02
-3.1768E-10,-2.56E-02
-3.1456E-10,-2.89E-02
-3.1143E-10,-3.27E-02
-3.0831E-10,-3.57E-02
-3.0518E-10,-3.82E-02
-3.0206E-10,-3.99E-02
-2.9893E-10,-4.16E-02
-2.9581E-10,-4.45E-02
-2.9268E-10,-4.58E-02
-2.8956E-10,-4.62E-02
-2.8643E-10,-4.66E-02
-2.8331E-10,-4.71E-02
-2.8018E-10,-4.71E-02
-2.7706E-10,-4.62E-02
-2.7393E-10,-4.49E-02
-2.7081E-10,-4.41E-02
-2.6768E-10,-4.33E-02
-2.6456E-10,-4.16E-02
-2.6143E-10,-3.99E-02
-2.5831E-10,-3.86E-02
-2.5518E-10,-3.69E-02
-2.5206E-10,-3.44E-02
-2.4893E-10,-3.27E-02
-2.4581E-10,-3.15E-02
-2.4268E-10,-2.93E-02
-2.3956E-10,-2.72E-02
-2.3643E-10,-2.60E-02
-2.3331E-10,-2.43E-02
-2.3018E-10,-2.30E-02
-2.2706E-10,-2.13E-02
-2.2393E-10,-2.01E-02
-2.2081E-10,-1.88E-02
-2.1768E-10,-1.75E-02
-2.1456E-10,-1.67E-02
-2.1143E-10,-1.63E-02
-2.0831E-10,-1.54E-02
-2.0518E-10,-1.42E-02
-2.0206E-10,-1.33E-02
-1.9893E-10,-1.33E-02
-1.9581E-10,-1.16E-02
-1.9268E-10,-1.21E-02
-1.8956E-10,-1.12E-02
-1.8643E-10,-1.12E-02
-1.8331E-10,-1.12E-02
-1.8018E-10,-1.08E-02
-1.7706E-10,-1.16E-02
-1.7393E-10,-1.16E-02
-1.7081E-10,-1.12E-02
-1.6768E-10,-1.16E-02
-1.6456E-10,-1.21E-02
-1.6143E-10,-1.33E-02
-1.5831E-10,-1.38E-02
-1.5518E-10,-1.46E-02
-1.5206E-10,-1.59E-02
-1.4893E-10,-1.67E-02
-1.4581E-10,-1.84E-02
-1.4268E-10,-2.01E-02
-1.3956E-10,-2.09E-02
-1.3643E-10,-2.30E-02
-1.3331E-10,-2.47E-02
-1.3018E-10,-2.64E-02
-1.2706E-10,-2.85E-02
-1.2393E-10,-3.02E-02
-1.2081E-10,-3.06E-02
-1.1768E-10,-3.31E-02
-1.1456E-10,-3.40E-02
-1.1143E-10,-3.61E-02
-1.0831E-10,-3.69E-02
-1.0518E-10,-3.78E-02
-1.0206E-10,-3.86E-02
-9.893E-11,-3.86E-02
-9.581E-11,-3.86E-02
-9.268E-11,-3.82E-02
-8.956E-11,-3.78E-02
-8.643E-11,-3.61E-02
-8.331E-11,-3.48E-02
-8.018E-11,-3.36E-02
-7.706E-11,-3.10E-02
-7.393E-11,-2.93E-02
-7.081E-11,-2.68E-02
-6.768E-11,-2.47E-02
-6.456E-11,-2.13E-02
-6.143E-11,-1.84E-02
-5.831E-11,-1.59E-02
-5.518E-11,-1.29E-02
-5.206E-11,-9.5E-03
-4.893E-11,-7.0E-03
-4.581E-11,-4.5E-03
-4.268E-11,-1.5E-03
-3.956E-11,1.0E-03
-3.643E-11,3.1E-03
-3.331E-11,4.4E-03
-3.018E-11,6.1E-03
-2.706E-11,7.3E-03
-2.393E-11,7.7E-03
-2.081E-11,8.2E-03
-1.768E-11,8.2E-03
-1.456E-11,9.0E-03
-1.143E-11,7.7E-03
-8.31E-12,7.3E-03
-5.18E-12,6.1E-03
-2.06E-12,4.8E-03
1.07E-12,4.0E-03
4.19E-12,1.8E-03
7.32E-12,6E-04
1.044E-11,-1.1E-03
1.357E-11,-3.6E-03
1.669E-11,-4.9E-03
1.982E-11,-7.0E-03
2.294E-11,-9.5E-03
2.607E-11,-1.08E-02
2.919E-11,-1.12E-02
3.232E-11,-1.33E-02
3.544E-11,-1.50E-02
3.857E-11,-1.63E-02
4.169E-11,-1.75E-02
4.482E-11,-1.80E-02
4.794E-11,-1.88E-02
5.107E-11,-1.97E-02
5.419E-11,-2.05E-02
5.732E-11,-2.01E-02
6.044E-11,-1.97E-02
6.357E-11,-2.01E-02
6.669E-11,-1.92E-02
6.982E-11,-1.97E-02
7.294E-11,-1.92E-02
7.607E-11,-1.88E-02
7.919E-11,-1.88E-02
8.232E-11,-1.80E-02
8.544E-11,-1.75E-02
8.857E-11,-1.67E-02
9.169E-11,-1.67E-02
9.482E-11,-1.54E-02
9.794E-11,-1.50E-02
1.0107E-10,-1.46E-02
1.0419E-10,-1.42E-02
1.0732E-10,-1.33E-02
1.1044E-10,-1.33E-02
1.1357E-10,-1.25E-02
1.1669E-10,-1.12E-02
1.1982E-10,-1.04E-02
1.2294E-10,-1.04E-02
1.2607E-10,-9.5E-03
1.2919E-10,-8.7E-03
1.3232E-10,-7.0E-03
1.3544E-10,-6.2E-03
1.3857E-10,-5.7E-03
1.4169E-10,-4.5E-03
1.4482E-10,-3.2E-03
1.4794E-10,-1.9E-03
1.5107E-10,-7E-04
1.5419E-10,-3E-04
1.5732E-10,1.4E-03
1.6044E-10,2.7E-03
1.6357E-10,3.1E-03
1.6669E-10,4.0E-03
1.6982E-10,5.2E-03
1.7294E-10,5.6E-03
1.7607E-10,4.8E-03
1.7919E-10,5.6E-03
1.8232E-10,4.8E-03
1.8544E-10,5.2E-03
1.8857E-10,4.4E-03
1.9169E-10,2.7E-03
1.9482E-10,2.7E-03
1.9794E-10,6E-04
2.0107E-10,-3E-04
2.0419E-10,-2.4E-03
2.0732E-10,-4.1E-03
2.1044E-10,-5.7E-03
2.1357E-10,-7.8E-03
2.1669E-10,-1.00E-02
2.1982E-10,-1.21E-02
2.2294E-10,-1.42E-02
2.2607E-10,-1.54E-02
2.2919E-10,-1.80E-02
2.3232E-10,-2.01E-02
2.3544E-10,-2.18E-02
2.3857E-10,-2.34E-02
2.4169E-10,-2.39E-02
2.4482E-10,-2.51E-02
2.4794E-10,-2.64E-02
2.5107E-10,-2.68E-02
2.5419E-10,-2.68E-02
2.5732E-10,-2.72E-02
2.6044E-10,-2.72E-02
2.6357E-10,-2.64E-02
2.6669E-10,-2.64E-02
2.6982E-10,-2.60E-02
2.7294E-10,-2.47E-02
2.7607E-10,-2.43E-02
2.7919E-10,-2.22E-02
2.8232E-10,-2.18E-02
2.8544E-10,-2.05E-02
2.8857E-10,-1.88E-02
2.9169E-10,-1.80E-02
2.9482E-10,-1.67E-02
2.9794E-10,-1.63E-02
3.0107E-10,-1.54E-02
3.0419E-10,-1.38E-02
3.0732E-10,-1.42E-02
3.1044E-10,-1.33E-02
3.1357E-10,-1.33E-02
3.1669E-10,-1.33E-02
3.1982E-10,-1.33E-02
3.2294E-10,-1.38E-02
3.2607E-10,-1.42E-02
3.2919E-10,-1.42E-02
3.3232E-10,-1.46E-02
3.3544E-10,-1.50E-02
3.3857E-10,-1.54E-02
3.4169E-10,-1.59E-02
3.4482E-10,-1.59E-02
3.4794E-10,-1.63E-02
3.5107E-10,-1.59E-02
3.5419E-10,-1.63E-02
3.5732E-10,-1.63E-02
3.6044E-10,-1.63E-02
3.6357E-10,-1.54E-02
3.6669E-10,-1.50E-02
3.6982E-10,-1.42E-02
3.7294E-10,-1.38E-02
3.7607E-10,-1.25E-02
3.7919E-10,-1.08E-02
3.8232E-10,-1.04E-02
3.8544E-10,-8.7E-03
3.8857E-10,-8.3E-03
3.9169E-10,-7.4E-03
3.9482E-10,-6.6E-03
3.9794E-10,-5.3E-03
4.0107E-10,-4.9E-03
4.0419E-10,-4.9E-03
4.0732E-10,-3.6E-03
4.1044E-10,-4.5E-03
4.1357E-10,-5.3E-03
4.1669E-10,-4.9E-03
4.1982E-10,-6.6E-03
4.2294E-10,-7.8E-03
4.2607E-10,-8.7E-03
4.2919E-10,-1.08E-02
4.3232E-10,-1.25E-02
4.3544E-10,-1.42E-02
4.3857E-10,-1.75E-02
4.4169E-10,-2.01E-02
4.4482E-10,-2.26E-02
4.4794E-10,-2.56E-02
4.5107E-10,-2.81E-02
4.5419E-10,-3.02E-02
4.5732E-10,-3.31E-02
4.6044E-10,-3.52E-02
4.6357E-10,-3.69E-02
4.6669E-10,-3.95E-02
4.6982E-10,-4.07E-02
4.7294E-10,-4.12E-02
4.7607E-10,-4.24E-02
4.7919E-10,-4.16E-02
4.8232E-10,-4.16E-02
4.8544E-10,-4.07E-02
4.8857E-10,-3.99E-02
4.9169E-10,-3.86E-02
4.9482E-10,-3.65E-02
4.9794E-10,-3.36E-02
5.0107E-10,-3.06E-02
5.0419E-10,-2.77E-02
5.0732E-10,-2.43E-02
5.1044E-10,-2.05E-02
5.1357E-10,-1.75E-02
5.1669E-10,-1.33E-02
5.1982E-10,-1.00E-02
5.2294E-10,-5.7E-03
5.2607E-10,-2.4E-03
5.2919E-10,6E-04
5.3232E-10,3.1E-03
5.3544E-10,6.1E-03
5.3857E-10,7.3E-03
5.4169E-10,9.9E-03
5.4482E-10,1.07E-02
5.4794E-10,1.15E-02
5.5107E-10,1.20E-02
5.5419E-10,1.24E-02
5.5732E-10,1.11E-02
5.6044E-10,9.4E-03
5.6357E-10,8.6E-03
5.6669E-10,7.3E-03
5.6982E-10,4.4E-03
5.7294E-10,1.0E-03
5.7607E-10,-2.4E-03
5.7919E-10,-4.1E-03
5.8232E-10,-7.0E-03
5.8544E-10,-1.08E-02
5.8857E-10,-1.38E-02
5.9169E-10,-1.71E-02
5.9482E-10,-2.01E-02
5.9794E-10,-2.26E-02
6.0107E-10,-2.51E-02
6.0419E-10,-2.72E-02
6.0732E-10,-2.89E-02
6.1044E-10,-3.02E-02
6.1357E-10,-3.19E-02
6.1669E-10,-3.27E-02
6.1982E-10,-3.27E-02
6.2294E-10,-3.31E-02
6.2607E-10,-3.15E-02
6.2919E-10,-3.06E-02
6.3232E-10,-2.93E-02
6.3544E-10,-2.72E-02
6.3857E-10,-2.64E-02
6.4169E-10,-2.43E-02
6.4482E-10,-2.18E-02
6.4794E-10,-1.92E-02
6.5107E-10,-1.67E-02
6.5419E-10,-1.42E-02
6.5732E-10,-1.21E-02
6.6044E-10,-1.00E-02
6.6357E-10,-8.3E-03
6.6669E-10,-6.2E-03
6.6982E-10,-4.9E-03
6.7294E-10,-3.2E-03
6.7607E-10,-1.9E-03
6.7919E-10,-1.5E-03
6.8232E-10,-1.1E-03
6.8544E-10,-7E-04
6.8857E-10,-2.4E-03
6.9169E-10,-2.4E-03
6.9482E-10,-3.6E-03
6.9794E-10,-5.3E-03
7.0107E-10,-7.0E-03
7.0419E-10,-9.1E-03
7.0732E-10,-1.12E-02
7.1044E-10,-1.42E-02
7.1357E-10,-1.67E-02
7.1669E-10,-1.97E-02
7.1982E-10,-2.18E-02
7.2294E-10,-2.47E-02
7.2607E-10,-2.81E-02
7.2919E-10,-3.02E-02
7.3232E-10,-3.19E-02
7.3544E-10,-3.40E-02
7.3857E-10,-3.65E-02
7.4169E-10,-3.82E-02
7.4482E-10,-3.90E-02
7.4794E-10,-4.12E-02
7.5107E-10,-4.20E-02
7.5419E-10,-4.20E-02
7.5732E-10,-4.16E-02
7.6044E-10,-4.20E-02
7.6357E-10,-4.20E-02
7.6669E-10,-4.12E-02
7.6982E-10,-3.99E-02
7.7294E-10,-3.95E-02
7.7607E-10,-3.86E-02
7.7919E-10,-3.61E-02
7.8232E-10,-3.44E-02
7.8544E-10,-3.31E-02
7.8857E-10,-3.23E-02
7.9169E-10,-3.02E-02
7.9482E-10,-2.89E-02
7.9794E-10,-2.72E-02
8.0107E-10,-2.64E-02
8.0419E-10,-2.56E-02
8.0732E-10,-2.43E-02
8.1044E-10,-2.26E-02
8.1357E-10,-2.30E-02
8.1669E-10,-2.18E-02
8.1982E-10,-2.18E-02
8.2294E-10,-2.13E-02
8.2607E-10,-2.18E-02
8.2919E-10,-2.26E-02
8.3232E-10,-2.34E-02
8.3544E-10,-2.39E-02
8.3857E-10,-2.51E-02
8.4169E-10,-2.56E-02
8.4482E-10,-2.68E-02
8.4794E-10,-2.85E-02
8.5107E-10,-2.89E-02
8.5419E-10,-3.02E-02
8.5732E-10,-3.19E-02
8.6044E-10,-3.27E-02
8.6357E-10,-3.31E-02
8.6669E-10,-3.48E-02
8.6982E-10,-3.57E-02
8.7294E-10,-3.65E-02
8.7607E-10,-3.69E-02
8.7919E-10,-3.74E-02
8.8232E-10,-3.78E-02
8.8544E-10,-3.82E-02
8.8857E-10,-3.82E-02
8.9169E-10,-3.86E-02
8.9482E-10,-3.82E-02
8.9794E-10,-3.82E-02
9.0107E-10,-3.86E-02
9.0419E-10,-3.86E-02
9.0732E-10,-3.90E-02
9.1044E-10,-3.90E-02
9.1357E-10,-3.90E-02
9.1669E-10,-3.90E-02
9.1982E-10,-4.03E-02
9.2294E-10,-4.07E-02
9.2607E-10,-4.12E-02
9.2919E-10,-4.24E-02
9.3232E-10,-4.33E-02
9.3544E-10,-4.49E-02
9.3857E-10,-4.58E-02
9.4169E-10,-4.75E-02
9.4482E-10,-4.92E-02
9.4794E-10,-5.04E-02
9.5107E-10,-5.21E-02
9.5419E-10,-5.38E-02
9.5732E-10,-5.51E-02
9.6044E-10,-5.72E-02
9.6357E-10,-5.80E-02
9.6669E-10,-5.93E-02
9.6982E-10,-6.05E-02
9.7294E-10,-6.14E-02
9.7607E-10,-6.18E-02
9.7919E-10,-6.26E-02
9.8232E-10,-6.26E-02
9.8544E-10,-6.35E-02
9.8857E-10,-6.35E-02
9.9169E-10,-6.31E-02
9.9482E-10,-6.18E-02
9.9794E-10,-6.10E-02
1.00107E-09,-6.05E-02
1.00419E-09,-5.93E-02
1.00732E-09,-5.89E-02
1.01044E-09,-5.72E-02
1.01357E-09,-5.59E-02
1.01669E-09,-5.46E-02
1.01982E-09,-5.34E-02
1.02294E-09,-5.21E-02
1.02607E-09,-5.17E-02
1.02919E-09,-5.00E-02
1.03232E-09,-4.96E-02
1.03544E-09,-4.92E-02
1.03857E-09,-4.83E-02
1.04169E-09,-4.87E-02
1.04482E-09,-4.87E-02
1.04794E-09,-4.96E-02
1.05107E-09,-5.00E-02
1.05419E-09,-5.08E-02
1.05732E-09,-5.21E-02
1.06044E-09,-5.30E-02
1.06357E-09,-5.55E-02
1.06669E-09,-5.63E-02
1.06982E-09,-5.89E-02
1.07294E-09,-6.10E-02
1.07607E-09,-6.26E-02
1.07919E-09,-6.43E-02
1.08232E-09,-6.64E-02
1.08544E-09,-6.77E-02
1.08857E-09,-6.90E-02
1.09169E-09,-7.07E-02
1.09482E-09,-7.15E-02
1.09794E-09,-7.23E-02
1.10107E-09,-7.15E-02
1.10419E-09,-7.15E-02
1.10732E-09,-7.07E-02
1.11044E-09,-6.98E-02
1.11357E-09,-6.77E-02
1.11669E-09,-6.60E-02
1.11982E-09,-6.43E-02
1.12294E-09,-6.14E-02
1.12607E-09,-5.89E-02
1.12919E-09,-5.51E-02
1.13232E-09,-5.21E-02
1.13544E-09,-4.87E-02
1.13857E-09,-4.45E-02
1.14169E-09,-4.12E-02
1.14482E-09,-3.69E-02
1.14794E-09,-3.40E-02
1.15107E-09,-3.06E-02
1.15419E-09,-2.72E-02
1.15732E-09,-2.39E-02
1.16044E-09,-2.13E-02
1.16357E-09,-1.97E-02
1.16669E-09,-1.71E-02
1.16982E-09,-1.63E-02
1.17294E-09,-1.54E-02
1.17607E-09,-1.46E-02
1.17919E-09,-1.46E-02
1.18232E-09,-1.46E-02
1.18544E-09,-1.50E-02
1.18857E-09,-1.63E-02
1.19169E-09,-1.71E-02
1.19482E-09,-1.88E-02
1.19794E-09,-2.09E-02
1.20107E-09,-2.26E-02
1.20419E-09,-2.43E-02
1.20732E-09,-2.60E-02
1.21044E-09,-2.77E-02
1.21357E-09,-2.98E-02
1.21669E-09,-3.10E-02
1.21982E-09,-3.19E-02
1.22294E-09,-3.27E-02
1.22607E-09,-3.40E-02
1.22919E-09,-3.40E-02
1.23232E-09,-3.40E-02
1.23544E-09,-3.36E-02
1.23857E-09,-3.23E-02
1.24169E-09,-3.15E-02
1.24482E-09,-3.02E-02
1.24794E-09,-2.77E-02
1.25107E-09,-2.51E-02
1.25419E-09,-2.30E-02
1.25732E-09,-2.01E-02
1.26044E-09,-1.71E-02
1.26357E-09,-1.42E-02
1.26669E-09,-1.04E-02
1.26982E-09,-7.8E-03
1.27294E-09,-4.5E-03
1.27607E-09,-1.1E-03
1.27919E-09,1.4E-03
1.28232E-09,3.5E-03
1.28544E-09,6.1E-03
1.28857E-09,7.7E-03
1.29169E-09,9.4E-03
1.29482E-09,9.9E-03
1.29794E-09,1.15E-02
1.30107E-09,1.11E-02
1.30419E-09,1.11E-02
1.30732E-09,1.07E-02
1.31044E-09,9.4E-03
1.31357E-09,7.7E-03
1.31669E-09,6.5E-03
1.31982E-09,4.0E-03
1.32294E-09,1.4E-03
1.32607E-09,-7E-04
1.32919E-09,-3.2E-03
1.33232E-09,-6.2E-03
1.33544E-09,-8.3E-03
1.33857E-09,-1.12E-02
1.34169E-09,-1.33E-02
1.34482E-09,-1.50E-02
1.34794E-09,-1.80E-02
1.35107E-09,-1.97E-02
1.35419E-09,-2.09E-02
1.35732E-09,-2.26E-02
1.36044E-09,-2.39E-02
1.36357E-09,-2.34E-02
1.36669E-09,-2.43E-02
1.36982E-09,-2.34E-02
1.37294E-09,-2.34E-02
1.37607E-09,-2.22E-02
1.37919E-09,-2.13E-02
1.38232E-09,-1.97E-02
1.38544E-09,-1.80E-02
1.38857E-09,-1.59E-02
1.39169E-09,-1.38E-02
1.39482E-09,-1.08E-02
1.39794E-09,-9.5E-03
1.40107E-09,-6.6E-03
1.40419E-09,-4.5E-03
1.40732E-09,-2.8E-03
1.41044E-09,2E-04
1.41357E-09,1.4E-03
1.41669E-09,2.7E-03
1.41982E-09,4.0E-03
1.42294E-09,4.8E-03
1.42607E-09,5.6E-03
1.42919E-09,5.6E-03
1.43232E-09,5.2E-03
1.43544E-09,4.8E-03
1.43857E-09,4.0E-03
1.44169E-09,2.7E-03
1.44482E-09,1.8E-03
1.44794E-09,2E-04
1.45107E-09,-1.9E-03
1.45419E-09,-3.6E-03
1.45732E-09,-5.7E-03
1.46044E-09,-7.8E-03
1.46357E-09,-1.08E-02
1.46669E-09,-1.33E-02
1.46982E-09,-1.59E-02
1.47294E-09,-1.75E-02
1.47607E-09,-1.97E-02
1.47919E-09,-2.18E-02
1.48232E-09,-2.30E-02
1.48544E-09,-2.47E-02
1.48857E-09,-2.56E-02
1.49169E-09,-2.64E-02
1.49482E-09,-2.72E-02
1.49794E-09,-2.68E-02
1.50107E-09,-2.60E-02
1.50419E-09,-2.64E-02
1.50732E-09,-2.47E-02
1.51044E-09,-2.34E-02
1.51357E-09,-2.22E-02
1.51669E-09,-2.01E-02
1.51982E-09,-1.84E-02
1.52294E-09,-1.59E-02
1.52607E-09,-1.42E-02
1.52919E-09,-1.12E-02
1.53232E-09,-8.3E-03
1.53544E-09,-6.2E-03
1.53857E-09,-4.1E-03
1.54169E-09,-1.5E-03
1.54482E-09,6E-04
1.54794E-09,2.3E-03
1.55107E-09,3.5E-03
1.55419E-09,4.4E-03
1.55732E-09,5.2E-03
1.56044E-09,6.1E-03
1.56357E-09,6.1E-03
1.56669E-09,5.6E-03
1.56982E-09,5.2E-03
1.57294E-09,4.0E-03
1.57607E-09,2.3E-03
1.57919E-09,1.4E-03
1.58232E-09,-1.5E-03
1.58544E-09,-3.6E-03
1.58857E-09,-6.6E-03
1.59169E-09,-9.5E-03
1.59482E-09,-1.25E-02
1.59794E-09,-1.54E-02
1.60107E-09,-1.75E-02
1.60419E-09,-2.09E-02
1.60732E-09,-2.39E-02
1.61044E-09,-2.68E-02
1.61357E-09,-2.98E-02
1.61669E-09,-3.10E-02
1.61982E-09,-3.31E-02
1.62294E-09,-3.48E-02
1.62607E-09,-3.65E-02
1.62919E-09,-3.69E-02
1.63232E-09,-3.69E-02
1.63544E-09,-3.69E-02
1.63857E-09,-3.65E-02
1.64169E-09,-3.48E-02
1.64482E-09,-3.27E-02
1.64794E-09,-3.15E-02
1.65107E-09,-2.89E-02
1.65419E-09,-2.60E-02
1.65732E-09,-2.26E-02
1.66044E-09,-1.92E-02
1.66357E-09,-1.63E-02
1.66669E-09,-1.25E-02
1.66982E-09,-9.5E-03
1.67294E-09,-5.7E-03
1.67607E-09,-2.4E-03
1.67919E-09,6E-04
1.68232E-09,4.8E-03
1.68544E-09,7.7E-03
1.68857E-09,1.07E-02
1.69169E-09,1.32E-02
1.69482E-09,1.45E-02
1.69794E-09,1.62E-02
1.70107E-09,1.74E-02
1.70419E-09,1.83E-02
1.70732E-09,1.87E-02
1.71044E-09,1.87E-02
1.71357E-09,1.83E-02
1.71669E-09,1.79E-02
1.71982E-09,1.66E-02
1.72294E-09,1.41E-02
1.72607E-09,1.20E-02
1.72919E-09,1.11E-02
1.73232E-09,8.6E-03
1.73544E-09,6.5E-03
1.73857E-09,3.5E-03
1.74169E-09,6E-04
1.74482E-09,-1.5E-03
1.74794E-09,-4.5E-03
1.75107E-09,-7.0E-03
1.75419E-09,-8.7E-03
1.75732E-09,-1.08E-02
1.76044E-09,-1.29E-02
1.76357E-09,-1.54E-02
1.76669E-09,-1.67E-02
1.76982E-09,-1.75E-02
1.77294E-09,-1.97E-02
1.77607E-09,-2.01E-02
1.77919E-09,-2.09E-02
1.78232E-09,-2.18E-02
1.78544E-09,-2.22E-02
1.78857E-09,-2.30E-02
1.79169E-09,-2.26E-02
1.79482E-09,-2.30E-02
1.79794E-09,-2.30E-02
1.80107E-09,-2.30E-02
1.80419E-09,-2.34E-02
1.80732E-09,-2.39E-02
1.81044E-09,-2.43E-02
1.81357E-09,-2.39E-02
1.81669E-09,-2.51E-02
1.81982E-09,-2.51E-02
1.82294E-09,-2.68E-02
1.82607E-09,-2.77E-02
1.82919E-09,-2.77E-02
1.83232E-09,-2.89E-02
1.83544E-09,-2.93E-02
1.83857E-09,-3.15E-02
1.84169E-09,-3.23E-02
1.84482E-09,-3.31E-02
1.84794E-09,-3.44E-02
1.85107E-09,-3.52E-02
1.85419E-09,-3.61E-02
1.85732E-09,-3.69E-02
1.86044E-09,-3.65E-02
1.86357E-09,-3.69E-02
1.86669E-09,-3.69E-02
1.86982E-09,-3.65E-02
1.87294E-09,-3.57E-02
1.87607E-09,-3.44E-02
1.87919E-09,-3.27E-02
1.88232E-09,-3.10E-02
1.88544E-09,-2.93E-02
1.88857E-09,-2.64E-02
1.89169E-09,-2.34E-02
1.89482E-09,-2.05E-02
1.89794E-09,-1.75E-02
1.90107E-09,-1.38E-02
1.90419E-09,-1.04E-02
1.90732E-09,-6.6E-03
1.91044E-09,-2.8E-03
1.91357E-09,1.0E-03
1.91669E-09,5.2E-03
1.91982E-09,7.7E-03
1.92294E-09,1.20E-02
1.92607E-09,1.53E-02
1.92919E-09,1.79E-02
1.93232E-09,2.12E-02
1.93544E-09,2.38E-02
1.93857E-09,2.55E-02
1.94169E-09,2.80E-02
1.94482E-09,2.88E-02
1.94794E-09,2.97E-02
1.95107E-09,3.09E-02
1.95419E-09,3.05E-02
1.95732E-09,3.05E-02
1.96044E-09,3.01E-02
1.96357E-09,2.97E-02
1.96669E-09,2.88E-02
1.96982E-09,2.71E-02
1.97294E-09,2.55E-02
1.97607E-09,2.38E-02
1.97919E-09,2.17E-02
1.98232E-09,1.96E-02
1.98544E-09,1.70E-02
1.98857E-09,1.49E-02
1.99169E-09,1.24E-02
1.99482E-09,1.07E-02
1.99794E-09,7.7E-03
2.00107E-09,5.6E-03
2.00419E-09,2.7E-03
2.00732E-09,1.0E-03
2.01044E-09,-1.9E-03
2.01357E-09,-3.6E-03
2.01669E-09,-5.7E-03
2.01982E-09,-7.0E-03
2.02294E-09,-9.5E-03
2.02607E-09,-1.16E-02
2.02919E-09,-1.29E-02
2.03232E-09,-1.46E-02
2.03544E-09,-1.59E-02
2.03857E-09,-1.71E-02
2.04169E-09,-1.92E-02
2.04482E-09,-2.01E-02
2.04794E-09,-2.18E-02
2.05107E-09,-2.30E-02
2.05419E-09,-2.39E-02
2.05732E-09,-2.60E-02
2.06044E-09,-2.77E-02
2.06357E-09,-2.85E-02
2.06669E-09,-3.02E-02
2.06982E-09,-3.15E-02
2.07294E-09,-3.31E-02
2.07607E-09,-3.36E-02
2.07919E-09,-3.57E-02
2.08232E-09,-3.74E-02
2.08544E-09,-3.82E-02
2.08857E-09,-3.95E-02
2.09169E-09,-4.03E-02
2.09482E-09,-4.20E-02
2.09794E-09,-4.33E-02
2.10107E-09,-4.45E-02
2.10419E-09,-4.49E-02
2.10732E-09,-4.66E-02
2.11044E-09,-4.71E-02
2.11357E-09,-4.79E-02
2.11669E-09,-4.83E-02
2.11982E-09,-4.83E-02
2.12294E-09,-4.87E-02
2.12607E-09,-4.87E-02
2.12919E-09,-4.87E-02
2.13232E-09,-4.87E-02
2.13544E-09,-4.83E-02
2.13857E-09,-4.79E-02
2.14169E-09,-4.75E-02
2.14482E-09,-4.58E-02
2.14794E-09,-4.58E-02
2.15107E-09,-4.37E-02
2.15419E-09,-4.28E-02
2.15732E-09,-4.16E-02
2.16044E-09,-4.03E-02
2.16357E-09,-3.95E-02
2.16669E-09,-3.69E-02
2.16982E-09,-3.44E-02
2.17294E-09,-3.36E-02
2.17607E-09,-3.19E-02
2.17919E-09,-2.89E-02
2.18232E-09,-2.72E-02
2.18544E-09,-2.47E-02
2.18857E-09,-2.30E-02
2.19169E-09,-2.13E-02
2.19482E-09,-1.92E-02
2.19794E-09,-1.71E-02
2.20107E-09,-1.50E-02
2.20419E-09,-1.42E-02
2.20732E-09,-1.33E-02
2.21044E-09,-1.16E-02
2.21357E-09,-1.04E-02
2.21669E-09,-1.04E-02
2.21982E-09,-9.5E-03
2.22294E-09,-9.1E-03
2.22607E-09,-9.1E-03
2.22919E-09,-9.1E-03
2.23232E-09,-1.08E-02
2.23544E-09,-1.12E-02
2.23857E-09,-1.21E-02
2.24169E-09,-1.33E-02
2.24482E-09,-1.54E-02
2.24794E-09,-1.67E-02
2.25107E-09,-1.92E-02
2.25419E-09,-2.18E-02
2.25732E-09,-2.39E-02
2.26044E-09,-2.56E-02
2.26357E-09,-2.85E-02
2.26669E-09,-3.15E-02
2.26982E-09,-3.44E-02
2.27294E-09,-3.61E-02
2.27607E-09,-3.82E-02
2.27919E-09,-4.07E-02
2.28232E-09,-4.20E-02
2.28544E-09,-4.33E-02
2.28857E-09,-4.49E-02
2.29169E-09,-4.58E-02
2.29482E-09,-4.66E-02
2.29794E-09,-4.62E-02
2.30107E-09,-4.62E-02
2.30419E-09,-4.62E-02
2.30732E-09,-4.54E-02
2.31044E-09,-4.37E-02
2.31357E-09,-4.20E-02
2.31669E-09,-3.90E-02
2.31982E-09,-3.69E-02
2.32294E-09,-3.44E-02
2.32607E-09,-3.06E-02
2.32919E-09,-2.77E-02
2.33232E-09,-2.47E-02
2.33544E-09,-2.13E-02
2.33857E-09,-1.88E-02
2.34169E-09,-1.54E-02
2.34482E-09,-1.25E-02
2.34794E-09,-1.04E-02
2.35107E-09,-7.8E-03
2.35419E-09,-5.7E-03
2.35732E-09,-3.6E-03
2.36044E-09,-2.4E-03
2.36357E-09,-1.1E-03
2.36669E-09,-1.5E-03
2.36982E-09,-7E-04
2.37294E-09,-1.5E-03
2.37607E-09,-1.9E-03
2.37919E-09,-2.4E-03
2.38232E-09,-4.5E-03
2.38544E-09,-6.6E-03
2.38857E-09,-7.8E-03
2.39169E-09,-1.04E-02
2.39482E-09,-1.29E-02
2.39794E-09,-1.54E-02
2.40107E-09,-1.80E-02
2.40419E-09,-2.09E-02
2.40732E-09,-2.34E-02
2.41044E-09,-2.51E-02
2.41357E-09,-2.68E-02
2.41669E-09,-2.81E-02
2.41982E-09,-2.98E-02
2.42294E-09,-2.93E-02
2.42607E-09,-3.02E-02
2.42919E-09,-2.93E-02
2.43232E-09,-2.93E-02
2.43544E-09,-2.77E-02
2.43857E-09,-2.64E-02
2.44169E-09,-2.34E-02
2.44482E-09,-2.09E-02
2.44794E-09,-1.80E-02
2.45107E-09,-1.42E-02
2.45419E-09,-1.08E-02
2.45732E-09,-6.2E-03
2.46044E-09,-1.5E-03
2.46357E-09,3.5E-03
2.46669E-09,7.7E-03
2.46982E-09,1.15E-02
2.47294E-09,1.70E-02
2.47607E-09,2.04E-02
2.47919E-09,2.46E-02
2.48232E-09,2.84E-02
2.48544E-09,3.14E-02
2.48857E-09,3.51E-02
2.49169E-09,3.68E-02
2.49482E-09,3.89E-02
2.49794E-09,4.02E-02
2.50107E-09,4.15E-02
2.50419E-09,4.15E-02
2.50732E-09,4.06E-02
2.51044E-09,4.02E-02
2.51357E-09,3.89E-02
2.51669E-09,3.68E-02
2.51982E-09,3.39E-02
2.52294E-09,3.18E-02
2.52607E-09,2.84E-02
2.52919E-09,2.55E-02
2.53232E-09,2.21E-02
2.53544E-09,1.79E-02
2.53857E-09,1.45E-02
2.54169E-09,1.07E-02
2.54482E-09,7.7E-03
2.54794E-09,3.5E-03
2.55107E-09,6E-04
2.55419E-09,-2.8E-03
2.55732E-09,-6.2E-03
2.56044E-09,-8.3E-03
2.56357E-09,-1.12E-02
2.56669E-09,-1.21E-02
2.56982E-09,-1.50E-02
2.57294E-09,-1.67E-02
2.57607E-09,-1.80E-02
2.57919E-09,-1.88E-02
2.58232E-09,-1.92E-02
2.58544E-09,-1.92E-02
2.58857E-09,-1.97E-02
2.59169E-09,-1.92E-02
2.59482E-09,-1.97E-02
2.59794E-09,-1.97E-02
2.60107E-09,-2.01E-02
2.60419E-09,-1.92E-02
2.60732E-09,-1.88E-02
2.61044E-09,-1.92E-02
2.61357E-09,-1.97E-02
2.61669E-09,-1.92E-02
2.61982E-09,-1.92E-02
2.62294E-09,-1.97E-02
2.62607E-09,-2.01E-02
2.62919E-09,-2.05E-02
2.63232E-09,-2.13E-02
2.63544E-09,-2.22E-02
2.63857E-09,-2.26E-02
2.64169E-09,-2.34E-02
2.64482E-09,-2.43E-02
2.64794E-09,-2.56E-02
2.65107E-09,-2.64E-02
2.65419E-09,-2.72E-02
2.65732E-09,-2.85E-02
2.66044E-09,-2.89E-02
2.66357E-09,-2.93E-02
2.66669E-09,-2.98E-02
2.66982E-09,-2.98E-02
2.67294E-09,-2.98E-02
2.67607E-09,-2.93E-02
2.67919E-09,-2.81E-02
2.68232E-09,-2.77E-02
2.68544E-09,-2.68E-02
2.68857E-09,-2.56E-02
2.69169E-09,-2.30E-02
2.69482E-09,-2.09E-02
2.69794E-09,-1.92E-02
2.70107E-09,-1.67E-02
2.70419E-09,-1.42E-02
2.70732E-09,-1.16E-02
2.71044E-09,-8.7E-03
2.71357E-09,-5.7E-03
2.71669E-09,-4.1E-03
2.71982E-09,-1.1E-03
2.72294E-09,1.0E-03
2.72607E-09,3.5E-03
2.72919E-09,5.2E-03
2.73232E-09,6.9E-03
2.73544E-09,8.6E-03
2.73857E-09,9.9E-03
2.74169E-09,1.07E-02
2.74482E-09,1.11E-02
2.74794E-09,1.11E-02
2.75107E-09,1.07E-02
2.75419E-09,9.9E-03
2.75732E-09,8.6E-03
2.76044E-09,7.7E-03
2.76357E-09,6.1E-03
2.76669E-09,4.8E-03
2.76982E-09,2.3E-03
2.77294E-09,-7E-04
2.77607E-09,-2.8E-03
2.77919E-09,-5.3E-03
2.78232E-09,-9.5E-03
2.78544E-09,-1.16E-02
2.78857E-09,-1.38E-02
2.79169E-09,-1.67E-02
2.79482E-09,-1.92E-02
2.79794E-09,-2.13E-02
2.80107E-09,-2.39E-02
2.80419E-09,-2.56E-02
2.80732E-09,-2.77E-02
2.81044E-09,-2.93E-02
2.81357E-09,-2.98E-02
2.81669E-09,-3.15E-02
2.81982E-09,-3.10E-02
2.82294E-09,-3.15E-02
2.82607E-09,-3.15E-02
2.82919E-09,-3.10E-02
2.83232E-09,-3.15E-02
2.83544E-09,-2.98E-02
2.83857E-09,-2.89E-02
2.84169E-09,-2.72E-02
2.84482E-09,-2.60E-02
2.84794E-09,-2.47E-02
2.85107E-09,-2.26E-02
2.85419E-09,-2.05E-02
2.85732E-09,-1.92E-02
2.86044E-09,-1.75E-02
2.86357E-09,-1.54E-02
2.86669E-09,-1.38E-02
2.86982E-09,-1.25E-02
2.87294E-09,-1.21E-02
2.87607E-09,-1.08E-02
2.87919E-09,-1.04E-02
2.88232E-09,-1.00E-02
2.88544E-09,-9.5E-03
2.88857E-09,-1.00E-02
2.89169E-09,-1.00E-02
2.89482E-09,-1.12E-02
2.89794E-09,-1.25E-02
2.90107E-09,-1.38E-02
2.90419E-09,-1.46E-02
2.90732E-09,-1.67E-02
2.91044E-09,-1.88E-02
2.91357E-09,-2.09E-02
2.91669E-09,-2.30E-02
2.91982E-09,-2.51E-02
2.92294E-09,-2.77E-02
2.92607E-09,-3.02E-02
2.92919E-09,-3.27E-02
2.93232E-09,-3.52E-02
2.93544E-09,-3.65E-02
2.93857E-09,-3.99E-02
2.94169E-09,-4.20E-02
2.94482E-09,-4.33E-02
2.94794E-09,-4.58E-02
2.95107E-09,-4.66E-02
2.95419E-09,-4.79E-02
2.95732E-09,-4.96E-02
2.96044E-09,-5.00E-02
2.96357E-09,-4.96E-02
2.96669E-09,-5.08E-02
2.96982E-09,-5.08E-02
2.97294E-09,-5.13E-02
2.97607E-09,-5.17E-02
2.97919E-09,-5.04E-02
2.98232E-09,-4.92E-02
2.98544E-09,-4.87E-02
2.98857E-09,-4.83E-02
2.99169E-09,-4.62E-02
2.99482E-09,-4.49E-02
2.99794E-09,-4.37E-02
3.00107E-09,-4.20E-02
3.00419E-09,-4.07E-02
3.00732E-09,-3.95E-02
3.01044E-09,-3.78E-02
3.01357E-09,-3.52E-02
3.01669E-09,-3.40E-02
3.01982E-09,-3.23E-02
3.02294E-09,-3.10E-02
3.02607E-09,-2.93E-02
3.02919E-09,-2.77E-02
3.03232E-09,-2.56E-02
3.03544E-09,-2.47E-02
3.03857E-09,-2.30E-02
3.04169E-09,-2.13E-02
3.04482E-09,-2.01E-02
3.04794E-09,-1.80E-02
3.05107E-09,-1.67E-02
3.05419E-09,-1.54E-02
3.05732E-09,-1.42E-02
3.06044E-09,-1.33E-02
3.06357E-09,-1.21E-02
3.06669E-09,-1.08E-02
3.06982E-09,-1.04E-02
3.07294E-09,-9.1E-03
3.07607E-09,-8.3E-03
3.07919E-09,-6.6E-03
3.08232E-09,-6.2E-03
3.08544E-09,-5.3E-03
3.08857E-09,-5.3E-03
3.09169E-09,-4.1E-03
3.09482E-09,-3.2E-03
3.09794E-09,-2.8E-03
3.10107E-09,-1.9E-03
3.10419E-09,-1.5E-03
3.10732E-09,-1.1E-03
3.11044E-09,-1.1E-03
3.11357E-09,-7E-04
3.11669E-09,-3E-04
3.11982E-09,6E-04
3.12294E-09,1.0E-03
3.12607E-09,6E-04
3.12919E-09,1.0E-03
3.13232E-09,1.4E-03
3.13544E-09,1.8E-03
3.13857E-09,1.8E-03
3.14169E-09,1.8E-03
3.14482E-09,2.3E-03
3.14794E-09,3.1E-03
3.15107E-09,4.0E-03
3.15419E-09,3.5E-03
3.15732E-09,4.4E-03
3.16044E-09,4.4E-03
3.16357E-09,5.2E-03
3.16669E-09,6.1E-03
3.16982E-09,6.1E-03
3.17294E-09,6.9E-03
3.17607E-09,7.3E-03
3.17919E-09,7.7E-03
3.18232E-09,8.6E-03
3.18544E-09,9.0E-03
3.18857E-09,9.4E-03
3.19169E-09,9.4E-03
3.19482E-09,1.03E-02
3.19794E-09,9.9E-03
3.20107E-09,9.0E-03
3.20419E-09,8.2E-03
3.20732E-09,8.2E-03
3.21044E-09,6.9E-03
3.21357E-09,6.1E-03
3.21669E-09,4.4E-03
3.21982E-09,2.7E-03
3.22294E-09,2E-04
3.22607E-09,-2.4E-03
3.22919E-09,-3.6E-03
3.23232E-09,-6.6E-03
3.23544E-09,-9.1E-03
3.23857E-09,-1.21E-02
3.24169E-09,-1.50E-02
3.24482E-09,-1.84E-02
3.24794E-09,-2.09E-02
3.25107E-09,-2.34E-02
3.25419E-09,-2.68E-02
3.25732E-09,-2.98E-02
3.26044E-09,-3.27E-02
3.26357E-09,-3.48E-02
3.26669E-09,-3.74E-02
3.26982E-09,-3.99E-02
3.27294E-09,-4.28E-02
3.27607E-09,-4.41E-02
3.27919E-09,-4.49E-02
3.28232E-09,-4.62E-02
3.28544E-09,-4.75E-02
3.28857E-09,-4.87E-02
3.29169E-09,-4.83E-02
3.29482E-09,-4.83E-02
3.29794E-09,-4.83E-02
3.30107E-09,-4.75E-02
3.30419E-09,-4.58E-02
3.30732E-09,-4.49E-02
3.31044E-09,-4.33E-02
3.31357E-09,-4.24E-02
3.31669E-09,-4.03E-02
3.31982E-09,-3.82E-02
3.32294E-09,-3.69E-02
3.32607E-09,-3.44E-02
3.32919E-09,-3.27E-02
3.33232E-09,-3.06E-02
3.33544E-09,-2.89E-02
3.33857E-09,-2.72E-02
3.34169E-09,-2.60E-02
3.34482E-09,-2.51E-02
3.34794E-09,-2.34E-02
3.35107E-09,-2.26E-02
3.35419E-09,-2.18E-02
3.35732E-09,-2.13E-02
3.36044E-09,-2.13E-02
3.36357E-09,-2.18E-02
3.36669E-09,-2.18E-02
3.36982E-09,-2.30E-02
3.37294E-09,-2.30E-02
3.37607E-09,-2.39E-02
3.37919E-09,-2.51E-02
3.38232E-09,-2.64E-02
3.38544E-09,-2.81E-02
3.38857E-09,-2.93E-02
3.39169E-09,-3.15E-02
3.39482E-09,-3.23E-02
3.39794E-09,-3.40E-02
3.40107E-09,-3.48E-02
3.40419E-09,-3.74E-02
3.40732E-09,-3.78E-02
3.41044E-09,-3.82E-02
3.41357E-09,-3.90E-02
3.41669E-09,-3.95E-02
3.41982E-09,-4.07E-02
3.42294E-09,-4.12E-02
3.42607E-09,-4.12E-02
3.42919E-09,-4.03E-02
3.43232E-09,-3.99E-02
3.43544E-09,-3.90E-02
3.43857E-09,-3.82E-02
3.44169E-09,-3.74E-02
3.44482E-09,-3.57E-02
3.44794E-09,-3.44E-02
3.45107E-09,-3.19E-02
3.45419E-09,-3.06E-02
3.45732E-09,-2.85E-02
3.46044E-09,-2.60E-02
3.46357E-09,-2.39E-02
3.46669E-09,-2.13E-02
3.46982E-09,-1.88E-02
3.47294E-09,-1.71E-02
3.47607E-09,-1.42E-02
3.47919E-09,-1.33E-02
3.48232E-09,-1.08E-02
3.48544E-09,-8.7E-03
3.48857E-09,-7.4E-03
3.49169E-09,-5.7E-03
3.49482E-09,-4.9E-03
3.49794E-09,-3.2E-03
3.50107E-09,-3.2E-03
3.50419E-09,-2.4E-03
3.50732E-09,-2.4E-03
3.51044E-09,-2.4E-03
3.51357E-09,-2.4E-03
3.51669E-09,-3.2E-03
3.51982E-09,-4.5E-03
3.52294E-09,-5.3E-03
3.52607E-09,-6.2E-03
3.52919E-09,-8.7E-03
3.53232E-09,-1.00E-02
3.53544E-09,-1.21E-02
3.53857E-09,-1.38E-02
3.54169E-09,-1.59E-02
3.54482E-09,-1.80E-02
3.54794E-09,-2.05E-02
3.55107E-09,-2.26E-02
3.55419E-09,-2.56E-02
3.55732E-09,-2.68E-02
3.56044E-09,-2.89E-02
3.56357E-09,-3.02E-02
3.56669E-09,-3.23E-02
3.56982E-09,-3.36E-02
3.57294E-09,-3.44E-02
3.57607E-09,-3.52E-02
3.57919E-09,-3.65E-02
3.58232E-09,-3.69E-02
3.58544E-09,-3.69E-02
3.58857E-09,-3.65E-02
3.59169E-09,-3.61E-02
3.59482E-09,-3.48E-02
3.59794E-09,-3.40E-02
3.60107E-09,-3.19E-02
3.60419E-09,-3.02E-02
3.60732E-09,-2.81E-02
3.61044E-09,-2.64E-02
3.61357E-09,-2.39E-02
3.61669E-09,-2.18E-02
3.61982E-09,-1.80E-02
3.62294E-09,-1.54E-02
3.62607E-09,-1.21E-02
3.62919E-09,-8.3E-03
3.63232E-09,-6.2E-03
3.63544E-09,-3.6E-03
3.63857E-09,6E-04
3.64169E-09,3.5E-03
3.64482E-09,6.5E-03
3.64794E-09,9.4E-03
3.65107E-09,1.15E-02
3.65419E-09,1.41E-02
3.65732E-09,1.62E-02
3.66044E-09,1.83E-02
3.66357E-09,1.96E-02
3.66669E-09,2.17E-02
3.66982E-09,2.21E-02
3.67294E-09,2.21E-02
3.67607E-09,2.25E-02
3.67919E-09,2.29E-02
3.68232E-09,2.25E-02
3.68544E-09,2.17E-02
3.68857E-09,2.08E-02
3.69169E-09,1.87E-02
3.69482E-09,1.83E-02
3.69794E-09,1.62E-02
3.70107E-09,1.45E-02
3.70419E-09,1.15E-02
3.70732E-09,9.4E-03
3.71044E-09,7.3E-03
3.71357E-09,4.4E-03
3.71669E-09,2.3E-03
3.71982E-09,-1.5E-03
3.72294E-09,-4.1E-03
3.72607E-09,-7.0E-03
3.72919E-09,-9.1E-03
3.73232E-09,-1.16E-02
3.73544E-09,-1.42E-02
3.73857E-09,-1.71E-02
3.74169E-09,-1.97E-02
3.74482E-09,-2.13E-02
3.74794E-09,-2.34E-02
3.75107E-09,-2.47E-02
3.75419E-09,-2.68E-02
3.75732E-09,-2.77E-02
3.76044E-09,-2.77E-02
3.76357E-09,-2.81E-02
3.76669E-09,-2.89E-02
3.76982E-09,-2.89E-02
3.77294E-09,-2.85E-02
3.77607E-09,-2.85E-02
3.77919E-09,-2.68E-02
3.78232E-09,-2.64E-02
3.78544E-09,-2.47E-02
3.78857E-09,-2.30E-02
3.79169E-09,-2.22E-02
3.79482E-09,-2.05E-02
3.79794E-09,-1.80E-02
3.80107E-09,-1.63E-02
3.80419E-09,-1.59E-02
3.80732E-09,-1.29E-02
3.81044E-09,-1.08E-02
3.81357E-09,-1.04E-02
3.81669E-09,-8.7E-03
3.81982E-09,-7.8E-03
3.82294E-09,-7.0E-03
3.82607E-09,-5.7E-03
3.82919E-09,-5.7E-03
3.83232E-09,-5.7E-03
3.83544E-09,-6.2E-03
3.83857E-09,-7.4E-03
3.84169E-09,-8.7E-03
3.84482E-09,-9.1E-03
3.84794E-09,-1.12E-02
3.85107E-09,-1.29E-02
3.85419E-09,-1.50E-02
3.85732E-09,-1.75E-02
3.86044E-09,-1.92E-02
3.86357E-09,-2.26E-02
3.86669E-09,-2.51E-02
3.86982E-09,-2.68E-02
3.87294E-09,-3.02E-02
3.87607E-09,-3.23E-02
3.87919E-09,-3.44E-02
3.88232E-09,-3.61E-02
3.88544E-09,-3.78E-02
3.88857E-09,-3.86E-02
3.89169E-09,-3.99E-02
3.89482E-09,-4.07E-02
3.89794E-09,-4.03E-02
3.90107E-09,-3.99E-02
3.90419E-09,-3.82E-02
3.90732E-09,-3.74E-02
3.91044E-09,-3.57E-02
3.91357E-09,-3.36E-02
3.91669E-09,-3.02E-02
3.91982E-09,-2.72E-02
3.92294E-09,-2.43E-02
3.92607E-09,-2.05E-02
3.92919E-09,-1.67E-02
3.93232E-09,-1.33E-02
3.93544E-09,-8.7E-03
3.93857E-09,-5.3E-03
3.94169E-09,-2.4E-03
3.94482E-09,1.8E-03
3.94794E-09,4.4E-03
3.95107E-09,7.3E-03
3.95419E-09,9.0E-03
3.95732E-09,1.07E-02
3.96044E-09,1.20E-02
3.96357E-09,1.24E-02
3.96669E-09,1.24E-02
3.96982E-09,1.20E-02
3.97294E-09,1.11E-02
3.97607E-09,8.6E-03
3.97919E-09,6.5E-03
3.98232E-09,3.5E-03
3.98544E-09,1.0E-03
3.98857E-09,-3.2E-03
3.99169E-09,-7.4E-03
3.99482E-09,-1.16E-02
3.99794E-09,-1.59E-02
4.00107E-09,-2.05E-02
4.00419E-09,-2.43E-02
4.00732E-09,-2.93E-02
4.01044E-09,-3.23E-02
4.01357E-09,-3.61E-02
4.01669E-09,-3.95E-02
4.01982E-09,-4.28E-02
4.02294E-09,-4.54E-02
4.02607E-09,-4.66E-02
4.02919E-09,-4.75E-02
4.03232E-09,-4.96E-02
4.03544E-09,-4.87E-02
4.03857E-09,-4.83E-02
4.04169E-09,-4.75E-02
4.04482E-09,-4.54E-02
4.04794E-09,-4.41E-02
4.05107E-09,-4.16E-02
4.05419E-09,-3.90E-02
4.05732E-09,-3.57E-02
4.06044E-09,-3.19E-02
4.06357E-09,-2.89E-02
4.06669E-09,-2.56E-02
4.06982E-09,-2.22E-02
4.07294E-09,-1.84E-02
4.07607E-09,-1.63E-02
4.07919E-09,-1.38E-02
4.08232E-09,-1.12E-02
4.08544E-09,-9.1E-03
4.08857E-09,-7.4E-03
4.09169E-09,-7.4E-03
4.09482E-09,-6.6E-03
4.09794E-09,-6.2E-03
4.10107E-09,-6.6E-03
4.10419E-09,-7.0E-03
4.10732E-09,-8.3E-03
4.11044E-09,-9.1E-03
4.11357E-09,-1.16E-02
4.11669E-09,-1.33E-02
4.11982E-09,-1.50E-02
4.12294E-09,-1.75E-02
4.12607E-09,-2.01E-02
4.12919E-09,-2.18E-02
4.13232E-09,-2.39E-02
4.13544E-09,-2.56E-02
4.13857E-09,-2.72E-02
4.14169E-09,-2.81E-02
4.14482E-09,-2.89E-02
4.14794E-09,-2.89E-02
4.15107E-09,-2.93E-02
4.15419E-09,-2.81E-02
4.15732E-09,-2.72E-02
4.16044E-09,-2.64E-02
4.16357E-09,-2.39E-02
4.16669E-09,-2.13E-02
4.16982E-09,-1.92E-02
4.17294E-09,-1.54E-02
4.17607E-09,-1.29E-02
4.17919E-09,-9.5E-03
4.18232E-09,-6.2E-03
4.18544E-09,-1.9E-03
4.18857E-09,1.0E-03
4.19169E-09,4.0E-03
4.19482E-09,6.9E-03
4.19794E-09,9.9E-03
4.20107E-09,1.24E-02
4.20419E-09,1.49E-02
4.20732E-09,1.53E-02
4.21044E-09,1.70E-02
4.21357E-09,1.79E-02
4.21669E-09,1.83E-02
4.21982E-09,1.83E-02
4.22294E-09,1.70E-02
4.22607E-09,1.62E-02
4.22919E-09,1.41E-02
4.23232E-09,1.24E-02
4.23544E-09,9.9E-03
4.23857E-09,7.7E-03
4.24169E-09,4.8E-03
4.24482E-09,2.3E-03
4.24794E-09,-1.1E-03
4.25107E-09,-3.6E-03
4.25419E-09,-6.6E-03
4.25732E-09,-8.7E-03
4.26044E-09,-1.08E-02
4.26357E-09,-1.29E-02
4.26669E-09,-1.46E-02
4.26982E-09,-1.63E-02
4.27294E-09,-1.67E-02
4.27607E-09,-1.75E-02
4.27919E-09,-1.67E-02
4.28232E-09,-1.67E-02
4.28544E-09,-1.63E-02
4.28857E-09,-1.46E-02
4.29169E-09,-1.29E-02
4.29482E-09,-1.12E-02
4.29794E-09,-9.1E-03
4.30107E-09,-6.2E-03
4.30419E-09,-4.1E-03
4.30732E-09,-1.1E-03
4.31044E-09,1.0E-03
4.31357E-09,3.5E-03
4.31669E-09,6.1E-03
4.31982E-09,8.6E-03
4.32294E-09,1.03E-02
4.32607E-09,1.20E-02
4.32919E-09,1.36E-02
4.33232E-09,1.41E-02
4.33544E-09,1.53E-02
4.33857E-09,1.45E-02
4.34169E-09,1.53E-02
4.34482E-09,1.36E-02
4.34794E-09,1.28E-02
4.35107E-09,1.11E-02
4.35419E-09,1.03E-02
4.35732E-09,7.7E-03
4.36044E-09,5.6E-03
4.36357E-09,3.5E-03
4.36669E-09,1.0E-03
4.36982E-09,-1.1E-03
4.37294E-09,-3.6E-03
4.37607E-09,-6.2E-03
4.37919E-09,-8.3E-03
4.38232E-09,-1.12E-02
4.38544E-09,-1.21E-02
4.38857E-09,-1.42E-02
4.39169E-09,-1.50E-02
4.39482E-09,-1.59E-02
4.39794E-09,-1.67E-02
4.40107E-09,-1.63E-02
4.40419E-09,-1.59E-02
4.40732E-09,-1.63E-02
4.41044E-09,-1.46E-02
4.41357E-09,-1.33E-02
4.41669E-09,-1.21E-02
4.41982E-09,-9.1E-03
4.42294E-09,-8.3E-03
4.42607E-09,-6.6E-03
4.42919E-09,-3.2E-03
4.43232E-09,-7E-04
4.43544E-09,1.4E-03
4.43857E-09,4.0E-03
4.44169E-09,6.1E-03
4.44482E-09,8.6E-03
4.44794E-09,1.11E-02
4.45107E-09,1.20E-02
4.45419E-09,1.45E-02
4.45732E-09,1.53E-02
4.46044E-09,1.62E-02
4.46357E-09,1.70E-02
4.46669E-09,1.70E-02
4.46982E-09,1.83E-02
4.47294E-09,1.74E-02
4.47607E-09,1.66E-02
4.47919E-09,1.66E-02
4.48232E-09,1.53E-02
4.48544E-09,1.49E-02
4.48857E-09,1.32E-02
4.49169E-09,1.15E-02
4.49482E-09,1.03E-02
4.49794E-09,9.4E-03
4.50107E-09,7.3E-03
4.50419E-09,6.5E-03
4.50732E-09,4.8E-03
4.51044E-09,4.4E-03
4.51357E-09,2.7E-03
4.51669E-09,1.4E-03
4.51982E-09,6E-04
4.52294E-09,-3E-04
4.52607E-09,-3E-04
4.52919E-09,-3E-04
4.53232E-09,2E-04
4.53544E-09,6E-04
4.53857E-09,2E-04
4.54169E-09,2E-04
4.54482E-09,1.0E-03
4.54794E-09,6E-04
4.55107E-09,1.0E-03
4.55419E-09,2.3E-03
4.55732E-09,2.3E-03
4.56044E-09,3.1E-03
4.56357E-09,3.5E-03
4.56669E-09,4.0E-03
4.56982E-09,4.4E-03
4.57294E-09,5.2E-03
4.57607E-09,4.8E-03
4.57919E-09,5.2E-03
4.58232E-09,5.6E-03
4.58544E-09,6.1E-03
4.58857E-09,6.9E-03
4.59169E-09,6.1E-03
4.59482E-09,6.9E-03
4.59794E-09,6.1E-03
4.60107E-09,6.9E-03
4.60419E-09,7.7E-03
4.60732E-09,7.7E-03
4.61044E-09,7.7E-03
4.61357E-09,9.0E-03
4.61669E-09,9.4E-03
4.61982E-09,1.11E-02
4.62294E-09,1.20E-02
4.62607E-09,1.32E-02
4.62919E-09,1.49E-02
4.63232E-09,1.66E-02
4.63544E-09,1.83E-02
4.63857E-09,2.00E-02
4.64169E-09,2.08E-02
4.64482E-09,2.33E-02
4.64794E-09,2.55E-02
4.65107E-09,2.71E-02
4.65419E-09,2.84E-02
4.65732E-09,3.01E-02
4.66044E-09,3.18E-02
4.66357E-09,3.35E-02
4.66669E-09,3.39E-02
4.66982E-09,3.47E-02
4.67294E-09,3.56E-02
4.67607E-09,3.51E-02
4.67919E-09,3.56E-02
4.68232E-09,3.47E-02
4.68544E-09,3.47E-02
4.68857E-09,3.26E-02
4.69169E-09,3.14E-02
4.69482E-09,2.92E-02
4.69794E-09,2.71E-02
4.70107E-09,2.42E-02
4.70419E-09,2.21E-02
4.70732E-09,1.87E-02
4.71044E-09,1.70E-02
4.71357E-09,1.32E-02
4.71669E-09,1.07E-02
4.71982E-09,8.2E-03
4.72294E-09,4.8E-03
4.72607E-09,2.3E-03
4.72919E-09,2E-04
4.73232E-09,-1.5E-03
4.73544E-09,-3.6E-03
4.73857E-09,-5.3E-03
4.74169E-09,-6.6E-03
4.74482E-09,-7.0E-03
4.74794E-09,-7.0E-03
4.75107E-09,-7.0E-03
4.75419E-09,-5.7E-03
4.75732E-09,-5.7E-03
4.76044E-09,-3.6E-03
4.76357E-09,-1.9E-03
4.76669E-09,6E-04
4.76982E-09,2.7E-03
4.77294E-09,4.4E-03
4.77607E-09,8.2E-03
4.77919E-09,1.11E-02
4.78232E-09,1.41E-02
4.78544E-09,1.70E-02
4.78857E-09,1.91E-02
4.79169E-09,2.17E-02
4.79482E-09,2.38E-02
4.79794E-09,2.63E-02
4.80107E-09,2.76E-02
4.80419E-09,2.84E-02
4.80732E-09,3.01E-02
4.81044E-09,3.14E-02
4.81357E-09,3.09E-02
4.81669E-09,3.01E-02
4.81982E-09,2.97E-02
4.82294E-09,2.88E-02
4.82607E-09,2.71E-02
4.82919E-09,2.50E-02
4.83232E-09,2.29E-02
4.83544E-09,1.96E-02
4.83857E-09,1.66E-02
4.84169E-09,1.45E-02
4.84482E-09,1.07E-02
4.84794E-09,7.3E-03
4.85107E-09,4.0E-03
4.85419E-09,2E-04
4.85732E-09,-2.8E-03
4.86044E-09,-5.3E-03
4.86357E-09,-8.7E-03
4.86669E-09,-1.04E-02
4.86982E-09,-1.25E-02
4.87294E-09,-1.46E-02
4.87607E-09,-1.67E-02
4.87919E-09,-1.75E-02
4.88232E-09,-1.84E-02
4.88544E-09,-1.84E-02
4.88857E-09,-1.88E-02
4.89169E-09,-1.80E-02
4.89482E-09,-1.75E-02
4.89794E-09,-1.63E-02
4.90107E-09,-1.50E-02
4.90419E-09,-1.38E-02
4.90732E-09,-1.12E-02
4.91044E-09,-9.1E-03
4.91357E-09,-7.0E-03
4.91669E-09,-4.1E-03
4.91982E-09,-3.2E-03
4.92294E-09,-3E-04
4.92607E-09,2.7E-03
4.92919E-09,4.4E-03
4.93232E-09,6.5E-03
4.93544E-09,8.6E-03
4.93857E-09,9.9E-03
4.94169E-09,1.15E-02
4.94482E-09,1.28E-02
4.94794E-09,1.32E-02
4.95107E-09,1.41E-02
4.95419E-09,1.45E-02
4.95732E-09,1.49E-02
4.96044E-09,1.49E-02
4.96357E-09,1.41E-02
4.96669E-09,1.36E-02
4.96982E-09,1.28E-02
4.97294E-09,1.24E-02
4.97607E-09,1.03E-02
4.97919E-09,9.4E-03
4.98232E-09,7.7E-03
4.98544E-09,5.6E-03
4.98857E-09,3.1E-03
4.99169E-09,1.8E-03
4.99482E-09,-3E-04
4.99794E-09,-2.8E-03
5.00107E-09,-4.1E-03
5.00419E-09,-6.6E-03
5.00732E-09,-7.8E-03
5.01044E-09,-9.1E-03
5.01357E-09,-1.08E-02
5.01669E-09,-1.25E-02
5.01982E-09,-1.38E-02
5.02294E-09,-1.50E-02
5.02607E-09,-1.50E-02
5.02919E-09,-1.67E-02
5.03232E-09,-1.67E-02
5.03544E-09,-1.71E-02
5.03857E-09,-1.71E-02
5.04169E-09,-1.63E-02
5.04482E-09,-1.59E-02
5.04794E-09,-1.46E-02
5.05107E-09,-1.42E-02
5.05419E-09,-1.21E-02
5.05732E-09,-1.04E-02
5.06044E-09,-9.1E-03
5.06357E-09,-7.0E-03
5.06669E-09,-4.5E-03
5.06982E-09,-1.9E-03
5.07294E-09,2E-04
5.07607E-09,3.1E-03
5.07919E-09,5.6E-03
5.08232E-09,8.2E-03
5.08544E-09,1.11E-02
5.08857E-09,1.41E-02
5.09169E-09,1.62E-02
5.09482E-09,1.87E-02
5.09794E-09,2.04E-02
5.10107E-09,2.25E-02
5.10419E-09,2.55E-02
5.10732E-09,2.67E-02
5.11044E-09,2.84E-02
5.11357E-09,2.88E-02
5.11669E-09,2.92E-02
5.11982E-09,2.92E-02
5.12294E-09,2.92E-02
5.12607E-09,2.88E-02
5.12919E-09,2.84E-02
5.13232E-09,2.76E-02
5.13544E-09,2.55E-02
5.13857E-09,2.25E-02
5.14169E-09,2.17E-02
5.14482E-09,1.91E-02
5.14794E-09,1.62E-02
5.15107E-09,1.41E-02
5.15419E-09,1.07E-02
5.15732E-09,7.7E-03
5.16044E-09,5.2E-03
5.16357E-09,1.4E-03
5.16669E-09,-1.1E-03
5.16982E-09,-4.1E-03
5.17294E-09,-6.6E-03
5.17607E-09,-9.5E-03
5.17919E-09,-1.21E-02
5.18232E-09,-1.46E-02
5.18544E-09,-1.54E-02
5.18857E-09,-1.75E-02
5.19169E-09,-1.92E-02
5.19482E-09,-2.01E-02
5.19794E-09,-2.09E-02
5.20107E-09,-2.09E-02
5.20419E-09,-2.09E-02
5.20732E-09,-2.18E-02
5.21044E-09,-2.09E-02
5.21357E-09,-1.97E-02
5.21669E-09,-1.97E-02
5.21982E-09,-1.84E-02
5.22294E-09,-1.75E-02
5.22607E-09,-1.63E-02
5.22919E-09,-1.42E-02
5.23232E-09,-1.29E-02
5.23544E-09,-1.21E-02
5.23857E-09,-1.04E-02
5.24169E-09,-9.5E-03
5.24482E-09,-7.4E-03
5.24794E-09,-7.0E-03
5.25107E-09,-5.3E-03
5.25419E-09,-4.5E-03
5.25732E-09,-4.5E-03
5.26044E-09,-3.6E-03
5.26357E-09,-3.6E-03
5.26669E-09,-2.8E-03
5.26982E-09,-3.2E-03
5.27294E-09,-3.2E-03
5.27607E-09,-2.8E-03
5.27919E-09,-3.2E-03
5.28232E-09,-3.6E-03
5.28544E-09,-4.5E-03
5.28857E-09,-4.9E-03
5.29169E-09,-5.7E-03
5.29482E-09,-6.2E-03
5.29794E-09,-7.0E-03
5.30107E-09,-7.0E-03
5.30419E-09,-7.4E-03
5.30732E-09,-8.3E-03
5.31044E-09,-9.1E-03
5.31357E-09,-9.1E-03
5.31669E-09,-9.5E-03
5.31982E-09,-1.00E-02
5.32294E-09,-1.04E-02
5.32607E-09,-1.00E-02
5.32919E-09,-1.04E-02
5.33232E-09,-9.1E-03
5.33544E-09,-8.7E-03
5.33857E-09,-9.1E-03
5.34169E-09,-8.3E-03
5.34482E-09,-7.8E-03
5.34794E-09,-7.0E-03
5.35107E-09,-6.2E-03
5.35419E-09,-5.3E-03
5.35732E-09,-4.9E-03
5.36044E-09,-3.2E-03
5.36357E-09,-2.4E-03
5.36669E-09,-1.1E-03
5.36982E-09,2E-04
5.37294E-09,6E-04
5.37607E-09,2.3E-03
5.37919E-09,4.4E-03
5.38232E-09,5.6E-03
5.38544E-09,7.3E-03
5.38857E-09,8.2E-03
5.39169E-09,9.9E-03
5.39482E-09,1.07E-02
5.39794E-09,1.28E-02
5.40107E-09,1.45E-02
5.40419E-09,1.58E-02
5.40732E-09,1.70E-02
5.41044E-09,1.83E-02
5.41357E-09,2.00E-02
5.41669E-09,2.08E-02
5.41982E-09,2.21E-02
5.42294E-09,2.29E-02
5.42607E-09,2.42E-02
5.42919E-09,2.59E-02
5.43232E-09,2.63E-02
5.43544E-09,2.76E-02
5.43857E-09,2.80E-02
5.44169E-09,2.80E-02
5.44482E-09,2.88E-02
5.44794E-09,2.88E-02
5.45107E-09,2.92E-02
5.45419E-09,2.84E-02
5.45732E-09,2.88E-02
5.46044E-09,2.88E-02
5.46357E-09,2.80E-02
5.46669E-09,2.71E-02
5.46982E-09,2.63E-02
5.47294E-09,2.55E-02
5.47607E-09,2.46E-02
5.47919E-09,2.42E-02
5.48232E-09,2.33E-02
5.48544E-09,2.25E-02
5.48857E-09,2.12E-02
5.49169E-09,2.04E-02
5.49482E-09,1.87E-02
5.49794E-09,1.83E-02
5.50107E-09,1.74E-02
5.50419E-09,1.70E-02
5.50732E-09,1.62E-02
5.51044E-09,1.58E-02
5.51357E-09,1.53E-02
5.51669E-09,1.45E-02
5.51982E-09,1.45E-02
5.52294E-09,1.36E-02
5.52607E-09,1.32E-02
5.52919E-09,1.36E-02
5.53232E-09,1.45E-02
5.53544E-09,1.41E-02
5.53857E-09,1.36E-02
5.54169E-09,1.36E-02
5.54482E-09,1.45E-02
5.54794E-09,1.53E-02
5.55107E-09,1.45E-02
5.55419E-09,1.49E-02
5.55732E-09,1.53E-02
5.56044E-09,1.62E-02
5.56357E-09,1.58E-02
5.56669E-09,1.62E-02
5.56982E-09,1.58E-02
5.57294E-09,1.53E-02
5.57607E-09,1.53E-02
5.57919E-09,1.53E-02
5.58232E-09,1.41E-02
5.58544E-09,1.49E-02
5.58857E-09,1.36E-02
5.59169E-09,1.32E-02
5.59482E-09,1.24E-02
5.59794E-09,1.24E-02
5.60107E-09,1.15E-02
5.60419E-09,1.15E-02
5.60732E-09,9.4E-03
5.61044E-09,1.03E-02
5.61357E-09,9.4E-03
5.61669E-09,9.0E-03
5.61982E-09,8.6E-03
5.62294E-09,7.7E-03
5.62607E-09,7.7E-03
5.62919E-09,7.3E-03
5.63232E-09,7.3E-03
5.63544E-09,7.7E-03
5.63857E-09,6.5E-03
5.64169E-09,6.5E-03
5.64482E-09,7.3E-03
5.64794E-09,7.7E-03
5.65107E-09,7.3E-03
5.65419E-09,8.2E-03
5.65732E-09,7.7E-03
5.66044E-09,8.6E-03
5.66357E-09,8.6E-03
5.66669E-09,8.2E-03
5.66982E-09,8.6E-03
5.67294E-09,9.4E-03
5.67607E-09,9.9E-03
5.67919E-09,9.9E-03
5.68232E-09,1.03E-02
5.68544E-09,1.03E-02
5.68857E-09,1.11E-02
5.69169E-09,1.07E-02
5.69482E-09,1.20E-02
5.69794E-09,1.28E-02
5.70107E-09,1.32E-02
5.70419E-09,1.41E-02
5.70732E-09,1.45E-02
5.71044E-09,1.62E-02
5.71357E-09,1.74E-02
5.71669E-09,1.83E-02
5.71982E-09,1.96E-02
5.72294E-09,2.08E-02
5.72607E-09,2.25E-02
5.72919E-09,2.42E-02
5.73232E-09,2.59E-02
5.73544E-09,2.80E-02
5.73857E-09,3.01E-02
5.74169E-09,3.09E-02
5.74482E-09,3.35E-02
5.74794E-09,3.47E-02
5.75107E-09,3.68E-02
5.75419E-09,3.85E-02
5.75732E-09,4.02E-02
5.76044E-09,4.10E-02
5.76357E-09,4.23E-02
5.76669E-09,4.27E-02
5.76982E-09,4.32E-02
5.77294E-09,4.23E-02
5.77607E-09,4.27E-02
5.77919E-09,4.15E-02
5.78232E-09,4.02E-02
5.78544E-09,3.85E-02
5.78857E-09,3.64E-02
5.79169E-09,3.43E-02
5.79482E-09,3.14E-02
5.79794E-09,2.80E-02
5.80107E-09,2.42E-02
5.80419E-09,2.17E-02
5.80732E-09,1.79E-02
5.81044E-09,1.36E-02
5.81357E-09,9.4E-03
5.81669E-09,4.8E-03
5.81982E-09,1.4E-03
5.82294E-09,-2.8E-03
5.82607E-09,-6.2E-03
5.82919E-09,-1.04E-02
5.83232E-09,-1.33E-02
5.83544E-09,-1.59E-02
5.83857E-09,-1.71E-02
5.84169E-09,-1.88E-02
5.84482E-09,-2.09E-02
5.84794E-09,-2.09E-02
5.85107E-09,-2.05E-02
5.85419E-09,-1.88E-02
5.85732E-09,-1.80E-02
5.86044E-09,-1.50E-02
5.86357E-09,-1.25E-02
5.86669E-09,-8.7E-03
5.86982E-09,-4.5E-03
5.87294E-09,-3E-04
5.87607E-09,5.6E-03
5.87919E-09,1.11E-02
5.88232E-09,1.70E-02
5.88544E-09,2.29E-02
5.88857E-09,2.88E-02
5.89169E-09,3.56E-02
5.89482E-09,4.10E-02
5.89794E-09,4.65E-02
5.90107E-09,5.24E-02
5.90419E-09,5.79E-02
5.90732E-09,6.21E-02
5.91044E-09,6.68E-02
5.91357E-09,7.01E-02
5.91669E-09,7.35E-02
5.91982E-09,7.48E-02
5.92294E-09,7.65E-02
5.92607E-09,7.73E-02
5.92919E-09,7.69E-02
5.93232E-09,7.60E-02
5.93544E-09,7.35E-02
5.93857E-09,7.06E-02
5.94169E-09,6.76E-02
5.94482E-09,6.34E-02
5.94794E-09,5.92E-02
5.95107E-09,5.37E-02
5.95419E-09,4.78E-02
5.95732E-09,4.23E-02
5.96044E-09,3.60E-02
5.96357E-09,3.05E-02
5.96669E-09,2.29E-02
5.96982E-09,1.70E-02
5.97294E-09,1.15E-02
5.97607E-09,6.1E-03
5.97919E-09,6E-04
5.98232E-09,-3.6E-03
5.98544E-09,-8.3E-03
5.98857E-09,-1.16E-02
5.99169E-09,-1.46E-02
5.99482E-09,-1.63E-02
5.99794E-09,-1.75E-02
6.00107E-09,-1.88E-02
6.00419E-09,-1.84E-02
6.00732E-09,-1.75E-02
6.01044E-09,-1.59E-02
6.01357E-09,-1.29E-02
6.01669E-09,-1.04E-02
6.01982E-09,-7.0E-03
6.02294E-09,-3.6E-03
6.02607E-09,1.4E-03
6.02919E-09,5.6E-03
6.03232E-09,1.03E-02
6.03544E-09,1.53E-02
6.03857E-09,2.00E-02
6.04169E-09,2.55E-02
6.04482E-09,2.97E-02
6.04794E-09,3.35E-02
6.05107E-09,3.73E-02
6.05419E-09,4.15E-02
6.05732E-09,4.48E-02
6.06044E-09,4.65E-02
6.06357E-09,4.91E-02
6.06669E-09,4.99E-02
6.06982E-09,5.16E-02
6.07294E-09,5.07E-02
6.07607E-09,5.12E-02
6.07919E-09,5.03E-02
6.08232E-09,4.86E-02
6.08544E-09,4.78E-02
6.08857E-09,4.48E-02
6.09169E-09,4.27E-02
6.09482E-09,3.94E-02
6.09794E-09,3.68E-02
6.10107E-09,3.43E-02
6.10419E-09,3.05E-02
6.10732E-09,2.80E-02
6.11044E-09,2.46E-02
6.11357E-09,2.17E-02
6.11669E-09,1.87E-02
6.11982E-09,1.70E-02
6.12294E-09,1.49E-02
6.12607E-09,1.24E-02
6.12919E-09,1.11E-02
6.13232E-09,9.4E-03
6.13544E-09,1.03E-02
6.13857E-09,9.0E-03
6.14169E-09,9.0E-03
6.14482E-09,8.6E-03
6.14794E-09,1.03E-02
6.15107E-09,1.11E-02
6.15419E-09,1.20E-02
6.15732E-09,1.36E-02
6.16044E-09,1.45E-02
6.16357E-09,1.62E-02
6.16669E-09,1.79E-02
6.16982E-09,1.96E-02
6.17294E-09,2.12E-02
6.17607E-09,2.29E-02
6.17919E-09,2.42E-02
6.18232E-09,2.59E-02
6.18544E-09,2.71E-02
6.18857E-09,2.76E-02
6.19169E-09,2.84E-02
6.19482E-09,2.97E-02
6.19794E-09,2.92E-02
6.20107E-09,2.97E-02
6.20419E-09,3.01E-02
6.20732E-09,2.88E-02
6.21044E-09,2.92E-02
6.21357E-09,2.76E-02
6.21669E-09,2.76E-02
6.21982E-09,2.55E-02
6.22294E-09,2.46E-02
6.22607E-09,2.33E-02
6.22919E-09,2.17E-02
6.23232E-09,2.08E-02
6.23544E-09,2.00E-02
6.23857E-09,1.74E-02
6.24169E-09,1.66E-02
6.24482E-09,1.49E-02
6.24794E-09,1.36E-02
6.25107E-09,1.24E-02
6.25419E-09,1.07E-02
6.25732E-09,1.03E-02
6.26044E-09,9.4E-03
6.26357E-09,7.7E-03
6.26669E-09,7.3E-03
6.26982E-09,6.9E-03
6.27294E-09,6.1E-03
6.27607E-09,4.8E-03
6.27919E-09,4.8E-03
6.28232E-09,4.8E-03
6.28544E-09,4.0E-03
6.28857E-09,3.5E-03
6.29169E-09,3.5E-03
6.29482E-09,3.1E-03
6.29794E-09,2.7E-03
6.30107E-09,2.7E-03
6.30419E-09,2.7E-03
6.30732E-09,2.7E-03
6.31044E-09,2.3E-03
6.31357E-09,2.3E-03
6.31669E-09,3.1E-03
6.31982E-09,3.1E-03
6.32294E-09,3.1E-03
6.32607E-09,4.0E-03
6.32919E-09,3.1E-03
6.33232E-09,4.4E-03
6.33544E-09,6.1E-03
6.33857E-09,5.2E-03
6.34169E-09,6.9E-03
6.34482E-09,7.7E-03
6.34794E-09,7.7E-03
6.35107E-09,9.4E-03
6.35419E-09,1.03E-02
6.35732E-09,1.20E-02
6.36044E-09,1.32E-02
6.36357E-09,1.41E-02
6.36669E-09,1.49E-02
6.36982E-09,1.70E-02
6.37294E-09,1.74E-02
6.37607E-09,1.91E-02
6.37919E-09,2.00E-02
6.38232E-09,2.08E-02
6.38544E-09,2.21E-02
6.38857E-09,2.25E-02
6.39169E-09,2.29E-02
6.39482E-09,2.33E-02
6.39794E-09,2.42E-02
6.40107E-09,2.42E-02
6.40419E-09,2.42E-02
6.40732E-09,2.42E-02
6.41044E-09,2.46E-02
6.41357E-09,2.38E-02
6.41669E-09,2.29E-02
6.41982E-09,2.29E-02
6.42294E-09,2.29E-02
6.42607E-09,2.29E-02
6.42919E-09,2.17E-02
6.43232E-09,2.12E-02
6.43544E-09,2.04E-02
6.43857E-09,2.12E-02
6.44169E-09,2.08E-02
6.44482E-09,2.04E-02
6.44794E-09,2.08E-02
6.45107E-09,2.04E-02
6.45419E-09,2.08E-02
6.45732E-09,2.17E-02
6.46044E-09,2.21E-02
6.46357E-09,2.29E-02
6.46669E-09,2.38E-02
6.46982E-09,2.50E-02
6.47294E-09,2.67E-02
6.47607E-09,2.76E-02
6.47919E-09,2.76E-02
6.48232E-09,2.97E-02
6.48544E-09,3.05E-02
6.48857E-09,3.14E-02
6.49169E-09,3.18E-02
6.49482E-09,3.26E-02
6.49794E-09,3.30E-02
6.50107E-09,3.35E-02
6.50419E-09,3.39E-02
6.50732E-09,3.43E-02
6.51044E-09,3.30E-02
6.51357E-09,3.26E-02
6.51669E-09,3.22E-02
6.51982E-09,3.14E-02
6.52294E-09,2.92E-02
6.52607E-09,2.88E-02
6.52919E-09,2.67E-02
6.53232E-09,2.55E-02
6.53544E-09,2.33E-02
6.53857E-09,2.17E-02
6.54169E-09,1.91E-02
6.54482E-09,1.74E-02
6.54794E-09,1.58E-02
6.55107E-09,1.32E-02
6.55419E-09,1.24E-02
6.55732E-09,9.9E-03
6.56044E-09,9.0E-03
6.56357E-09,8.2E-03
6.56669E-09,6.5E-03
6.56982E-09,6.5E-03
6.57294E-09,5.6E-03
6.57607E-09,5.6E-03
6.57919E-09,6.1E-03
6.58232E-09,6.9E-03
6.58544E-09,7.3E-03
6.58857E-09,8.6E-03
6.59169E-09,1.03E-02
6.59482E-09,1.20E-02
6.59794E-09,1.41E-02
6.60107E-09,1.62E-02
6.60419E-09,1.87E-02
6.60732E-09,2.12E-02
6.61044E-09,2.33E-02
6.61357E-09,2.67E-02
6.61669E-09,2.84E-02
6.61982E-09,3.18E-02
6.62294E-09,3.39E-02
6.62607E-09,3.68E-02
6.62919E-09,3.89E-02
6.63232E-09,4.15E-02
6.63544E-09,4.32E-02
6.63857E-09,4.48E-02
6.64169E-09,4.70E-02
6.64482E-09,4.86E-02
6.64794E-09,4.95E-02
6.65107E-09,5.12E-02
6.65419E-09,5.20E-02
6.65732E-09,5.12E-02
6.66044E-09,5.16E-02
6.66357E-09,5.16E-02
6.66669E-09,5.16E-02
6.66982E-09,5.16E-02
6.67294E-09,5.03E-02
6.67607E-09,4.91E-02
6.67919E-09,4.86E-02
6.68232E-09,4.74E-02
6.68544E-09,4.61E-02
6.68857E-09,4.40E-02
6.69169E-09,4.23E-02
6.69482E-09,3.98E-02
6.69794E-09,3.81E-02
6.70107E-09,3.60E-02
6.70419E-09,3.47E-02
6.70732E-09,3.30E-02
6.71044E-09,3.05E-02
6.71357E-09,2.76E-02
6.71669E-09,2.55E-02
6.71982E-09,2.46E-02
6.72294E-09,2.21E-02
6.72607E-09,2.00E-02
6.72919E-09,1.79E-02
6.73232E-09,1.66E-02
6.73544E-09,1.58E-02
6.73857E-09,1.41E-02
6.74169E-09,1.28E-02
6.74482E-09,1.20E-02
6.74794E-09,1.15E-02
6.75107E-09,1.11E-02
6.75419E-09,1.11E-02
6.75732E-09,1.07E-02
6.76044E-09,1.20E-02
6.76357E-09,1.20E-02
6.76669E-09,1.41E-02
6.76982E-09,1.49E-02
6.77294E-09,1.62E-02
6.77607E-09,1.79E-02
6.77919E-09,2.00E-02
6.78232E-09,2.17E-02
6.78544E-09,2.46E-02
6.78857E-09,2.80E-02
6.79169E-09,3.01E-02
6.79482E-09,3.22E-02
6.79794E-09,3.51E-02
6.80107E-09,3.77E-02
6.80419E-09,4.06E-02
6.80732E-09,4.36E-02
6.81044E-09,4.61E-02
6.81357E-09,4.82E-02
6.81669E-09,5.03E-02
6.81982E-09,5.20E-02
6.82294E-09,5.37E-02
6.82607E-09,5.54E-02
6.82919E-09,5.66E-02
6.83232E-09,5.71E-02
6.83544E-09,5.79E-02
6.83857E-09,5.75E-02
6.84169E-09,5.79E-02
6.84482E-09,5.66E-02
6.84794E-09,5.62E-02
6.85107E-09,5.50E-02
6.85419E-09,5.41E-02
6.85732E-09,5.16E-02
6.86044E-09,5.07E-02
6.86357E-09,4.86E-02
6.86669E-09,4.70E-02
6.86982E-09,4.44E-02
6.87294E-09,4.10E-02
6.87607E-09,3.94E-02
6.87919E-09,3.73E-02
6.88232E-09,3.47E-02
6.88544E-09,3.22E-02
6.88857E-09,3.05E-02
6.89169E-09,2.76E-02
6.89482E-09,2.59E-02
6.89794E-09,2.42E-02
6.90107E-09,2.17E-02
6.90419E-09,2.00E-02
6.90732E-09,1.87E-02
6.91044E-09,1.66E-02
6.91357E-09,1.62E-02
6.91669E-09,1.49E-02
6.91982E-09,1.28E-02
6.92294E-09,1.24E-02
6.92607E-09,1.15E-02
6.92919E-09,1.15E-02
6.93232E-09,1.03E-02
6.93544E-09,1.03E-02
6.93857E-09,8.2E-03
6.94169E-09,8.2E-03
6.94482E-09,7.7E-03
6.94794E-09,6.5E-03
6.95107E-09,6.5E-03
6.95419E-09,6.5E-03
6.95732E-09,5.6E-03
6.96044E-09,5.6E-03
6.96357E-09,4.8E-03
6.96669E-09,4.8E-03
6.96982E-09,4.8E-03
6.97294E-09,3.5E-03
6.97607E-09,4.0E-03
6.97919E-09,4.0E-03
6.98232E-09,3.5E-03
6.98544E-09,3.1E-03
6.98857E-09,4.0E-03
6.99169E-09,4.4E-03
6.99482E-09,4.8E-03
6.99794E-09,5.6E-03
7.00107E-09,6.1E-03
7.00419E-09,7.7E-03
7.00732E-09,8.2E-03
7.01044E-09,9.0E-03
7.01357E-09,1.03E-02
7.01669E-09,1.28E-02
7.01982E-09,1.36E-02
7.02294E-09,1.58E-02
7.02607E-09,1.66E-02
7.02919E-09,1.83E-02
7.03232E-09,1.96E-02
7.03544E-09,2.21E-02
7.03857E-09,2.38E-02
7.04169E-09,2.50E-02
7.04482E-09,2.59E-02
7.04794E-09,2.76E-02
7.05107E-09,2.80E-02
7.05419E-09,2.92E-02
7.05732E-09,3.01E-02
7.06044E-09,3.09E-02
7.06357E-09,3.01E-02
7.06669E-09,3.05E-02
7.06982E-09,3.09E-02
7.07294E-09,2.88E-02
7.07607E-09,2.97E-02
7.07919E-09,2.80E-02
7.08232E-09,2.71E-02
7.08544E-09,2.59E-02
7.08857E-09,2.50E-02
7.09169E-09,2.29E-02
7.09482E-09,2.08E-02
7.09794E-09,1.91E-02
7.10107E-09,1.74E-02
7.10419E-09,1.62E-02
7.10732E-09,1.32E-02
7.11044E-09,1.15E-02
7.11357E-09,9.4E-03
7.11669E-09,7.7E-03
7.11982E-09,6.1E-03
7.12294E-09,4.4E-03
7.12607E-09,2.7E-03
7.12919E-09,1.0E-03
7.13232E-09,-7E-04
7.13544E-09,-1.1E-03
7.13857E-09,-2.4E-03
7.14169E-09,-3.6E-03
7.14482E-09,-4.5E-03
7.14794E-09,-5.3E-03
7.15107E-09,-5.7E-03
7.15419E-09,-5.3E-03
7.15732E-09,-5.7E-03
7.16044E-09,-6.2E-03
7.16357E-09,-6.2E-03
7.16669E-09,-5.7E-03
7.16982E-09,-5.7E-03
7.17294E-09,-5.3E-03
7.17607E-09,-4.1E-03
7.17919E-09,-3.2E-03
7.18232E-09,-3.2E-03
7.18544E-09,-1.9E-03
7.18857E-09,-1.5E-03
7.19169E-09,-3E-04
7.19482E-09,6E-04
7.19794E-09,1.4E-03
7.20107E-09,3.1E-03
7.20419E-09,4.4E-03
7.20732E-09,5.6E-03
7.21044E-09,8.2E-03
7.21357E-09,9.9E-03
7.21669E-09,1.15E-02
7.21982E-09,1.24E-02
7.22294E-09,1.53E-02
7.22607E-09,1.66E-02
7.22919E-09,1.96E-02
7.23232E-09,2.12E-02
7.23544E-09,2.38E-02
7.23857E-09,2.63E-02
7.24169E-09,2.80E-02
7.24482E-09,3.09E-02
7.24794E-09,3.22E-02
7.25107E-09,3.43E-02
7.25419E-09,3.60E-02
7.25732E-09,3.89E-02
7.26044E-09,4.06E-02
7.26357E-09,4.15E-02
7.26669E-09,4.32E-02
7.26982E-09,4.40E-02
7.27294E-09,4.61E-02
7.27607E-09,4.70E-02
7.27919E-09,4.74E-02
7.28232E-09,4.78E-02
7.28544E-09,4.78E-02
7.28857E-09,4.82E-02
7.29169E-09,4.78E-02
7.29482E-09,4.65E-02
7.29794E-09,4.61E-02
7.30107E-09,4.53E-02
7.30419E-09,4.40E-02
7.30732E-09,4.23E-02
7.31044E-09,4.15E-02
7.31357E-09,4.02E-02
7.31669E-09,3.81E-02
7.31982E-09,3.68E-02
7.32294E-09,3.43E-02
7.32607E-09,3.30E-02
7.32919E-09,3.18E-02
7.33232E-09,3.05E-02
7.33544E-09,2.92E-02
7.33857E-09,2.71E-02
7.34169E-09,2.59E-02
7.34482E-09,2.55E-02
7.34794E-09,2.46E-02
7.35107E-09,2.33E-02
7.35419E-09,2.29E-02
7.35732E-09,2.29E-02
7.36044E-09,2.25E-02
7.36357E-09,2.21E-02
7.36669E-09,2.25E-02
7.36982E-09,2.29E-02
7.37294E-09,2.25E-02
7.37607E-09,2.33E-02
7.37919E-09,2.38E-02
7.38232E-09,2.33E-02
7.38544E-09,2.38E-02
7.38857E-09,2.29E-02
7.39169E-09,2.42E-02
7.39482E-09,2.33E-02
7.39794E-09,2.33E-02
7.40107E-09,2.38E-02
7.40419E-09,2.29E-02
7.40732E-09,2.21E-02
7.41044E-09,2.21E-02
7.41357E-09,2.12E-02
7.41669E-09,2.00E-02
7.41982E-09,1.83E-02
7.42294E-09,1.70E-02
7.42607E-09,1.62E-02
7.42919E-09,1.49E-02
7.43232E-09,1.36E-02
7.43544E-09,1.28E-02
7.43857E-09,1.15E-02
7.44169E-09,1.07E-02
7.44482E-09,9.4E-03
7.44794E-09,8.6E-03
7.45107E-09,8.2E-03
7.45419E-09,7.3E-03
7.45732E-09,7.7E-03
7.46044E-09,7.3E-03
7.46357E-09,8.2E-03
7.46669E-09,8.2E-03
7.46982E-09,9.4E-03
7.47294E-09,1.03E-02
7.47607E-09,1.20E-02
7.47919E-09,1.32E-02
7.48232E-09,1.45E-02
7.48544E-09,1.70E-02
7.48857E-09,1.83E-02
7.49169E-09,2.08E-02
7.49482E-09,2.21E-02
7.49794E-09,2.33E-02
7.50107E-09,2.55E-02
7.50419E-09,2.59E-02
7.50732E-09,2.76E-02
7.51044E-09,2.92E-02
7.51357E-09,2.97E-02
7.51669E-09,3.01E-02
7.51982E-09,3.05E-02
7.52294E-09,2.97E-02
7.52607E-09,2.92E-02
7.52919E-09,2.80E-02
7.53232E-09,2.63E-02
7.53544E-09,2.46E-02
7.53857E-09,2.21E-02
7.54169E-09,1.96E-02
7.54482E-09,1.70E-02
7.54794E-09,1.32E-02
7.55107E-09,1.03E-02
7.55419E-09,6.5E-03
7.55732E-09,2.7E-03
7.56044E-09,-1.1E-03
7.56357E-09,-4.9E-03
7.56669E-09,-8.7E-03
7.56982E-09,-1.29E-02
7.57294E-09,-1.67E-02
7.57607E-09,-2.05E-02
7.57919E-09,-2.34E-02
7.58232E-09,-2.60E-02
7.58544E-09,-3.02E-02
7.58857E-09,-3.27E-02
7.59169E-09,-3.44E-02
7.59482E-09,-3.65E-02
7.59794E-09,-3.78E-02
7.60107E-09,-3.82E-02
7.60419E-09,-3.86E-02
7.60732E-09,-3.86E-02
7.61044E-09,-3.86E-02
7.61357E-09,-3.74E-02
7.61669E-09,-3.61E-02
7.61982E-09,-3.44E-02
7.62294E-09,-3.27E-02
7.62607E-09,-3.02E-02
7.62919E-09,-2.81E-02
7.63232E-09,-2.60E-02
7.63544E-09,-2.26E-02
7.63857E-09,-2.01E-02
7.64169E-09,-1.67E-02
7.64482E-09,-1.38E-02
7.64794E-09,-1.12E-02
7.65107E-09,-8.3E-03
7.65419E-09,-5.7E-03
7.65732E-09,-3.2E-03
7.66044E-09,-3E-04
7.66357E-09,1.4E-03
7.66669E-09,4.0E-03
7.66982E-09,5.2E-03
7.67294E-09,6.9E-03
7.67607E-09,7.7E-03
7.67919E-09,8.6E-03
7.68232E-09,9.0E-03
7.68544E-09,9.4E-03
7.68857E-09,9.0E-03
7.69169E-09,9.0E-03
7.69482E-09,8.2E-03
7.69794E-09,7.7E-03
7.70107E-09,6.1E-03
7.70419E-09,4.4E-03
7.70732E-09,3.5E-03
7.71044E-09,1.4E-03
7.71357E-09,-3E-04
7.71669E-09,-1.9E-03
7.71982E-09,-3.6E-03
7.72294E-09,-5.7E-03
7.72607E-09,-6.6E-03
7.72919E-09,-8.3E-03
7.73232E-09,-9.5E-03
7.73544E-09,-1.08E-02
7.73857E-09,-1.12E-02
7.74169E-09,-1.12E-02
7.74482E-09,-1.29E-02
7.74794E-09,-1.16E-02
7.75107E-09,-1.16E-02
7.75419E-09,-1.12E-02
7.75732E-09,-1.04E-02
7.76044E-09,-7.4E-03
7.76357E-09,-5.7E-03
7.76669E-09,-3.6E-03
7.76982E-09,-1.5E-03
7.77294E-09,1.8E-03
7.77607E-09,4.8E-03
7.77919E-09,7.3E-03
7.78232E-09,1.20E-02
7.78544E-09,1.49E-02
7.78857E-09,1.83E-02
7.79169E-09,2.21E-02
7.79482E-09,2.50E-02
7.79794E-09,2.84E-02
7.80107E-09,3.14E-02
7.80419E-09,3.39E-02
7.80732E-09,3.64E-02
7.81044E-09,3.85E-02
7.81357E-09,3.98E-02
7.81669E-09,4.10E-02
7.81982E-09,4.10E-02
7.82294E-09,4.15E-02
7.82607E-09,4.10E-02
7.82919E-09,3.98E-02
7.83232E-09,3.81E-02
7.83544E-09,3.64E-02
7.83857E-09,3.26E-02
7.84169E-09,3.09E-02
7.84482E-09,2.67E-02
7.84794E-09,2.29E-02
7.85107E-09,1.96E-02
7.85419E-09,1.53E-02
7.85732E-09,1.15E-02
7.86044E-09,8.2E-03
7.86357E-09,3.5E-03
7.86669E-09,-7E-04
7.86982E-09,-4.5E-03
7.87294E-09,-7.4E-03
7.87607E-09,-9.5E-03
7.87919E-09,-1.33E-02
7.88232E-09,-1.42E-02
7.88544E-09,-1.54E-02
7.88857E-09,-1.67E-02
7.89169E-09,-1.67E-02
7.89482E-09,-1.59E-02
7.89794E-09,-1.59E-02
7.90107E-09,-1.38E-02
7.90419E-09,-1.21E-02
7.90732E-09,-9.1E-03
7.91044E-09,-6.2E-03
7.91357E-09,-1.9E-03
7.91669E-09,1.4E-03
7.91982E-09,5.2E-03
7.92294E-09,9.0E-03
7.92607E-09,1.32E-02
7.92919E-09,1.70E-02
7.93232E-09,2.12E-02
7.93544E-09,2.33E-02
7.93857E-09,2.71E-02
7.94169E-09,3.01E-02
7.94482E-09,3.18E-02
7.94794E-09,3.30E-02
7.95107E-09,3.39E-02
7.95419E-09,3.43E-02
7.95732E-09,3.39E-02
7.96044E-09,3.35E-02
7.96357E-09,3.14E-02
7.96669E-09,2.88E-02
7.96982E-09,2.59E-02
7.97294E-09,2.29E-02
7.97607E-09,1.91E-02
7.97919E-09,1.53E-02
7.98232E-09,1.11E-02
7.98544E-09,6.5E-03
7.98857E-09,1.8E-03
7.99169E-09,-3.2E-03
7.99482E-09,-7.0E-03
7.99794E-09,-1.12E-02
8.00107E-09,-1.50E-02
8.00419E-09,-1.75E-02
8.00732E-09,-2.05E-02
8.01044E-09,-2.22E-02
8.01357E-09,-2.39E-02
8.01669E-09,-2.56E-02
8.01982E-09,-2.47E-02
8.02294E-09,-2.43E-02
8.02607E-09,-2.34E-02
8.02919E-09,-2.09E-02
8.03232E-09,-1.84E-02
8.03544E-09,-1.50E-02
8.03857E-09,-1.21E-02
8.04169E-09,-7.8E-03
8.04482E-09,-3.6E-03
8.04794E-09,6E-04
8.05107E-09,5.6E-03
8.05419E-09,9.4E-03
8.05732E-09,1.45E-02
8.06044E-09,1.79E-02
8.06357E-09,2.29E-02
8.06669E-09,2.59E-02
8.06982E-09,2.88E-02
8.07294E-09,3.18E-02
8.07607E-09,3.26E-02
8.07919E-09,3.35E-02
8.08232E-09,3.47E-02
8.08544E-09,3.39E-02
8.08857E-09,3.18E-02
8.09169E-09,3.01E-02
8.09482E-09,2.80E-02
8.09794E-09,2.42E-02
8.10107E-09,2.17E-02
8.10419E-09,1.66E-02
8.10732E-09,1.24E-02
8.11044E-09,7.3E-03
8.11357E-09,3.1E-03
8.11669E-09,-1.9E-03
8.11982E-09,-6.6E-03
8.12294E-09,-1.16E-02
8.12607E-09,-1.59E-02
8.12919E-09,-1.92E-02
8.13232E-09,-2.26E-02
8.13544E-09,-2.56E-02
8.13857E-09,-2.81E-02
8.14169E-09,-2.93E-02
8.14482E-09,-3.02E-02
8.14794E-09,-3.02E-02
8.15107E-09,-2.93E-02
8.15419E-09,-2.72E-02
8.15732E-09,-2.56E-02
8.16044E-09,-2.22E-02
8.16357E-09,-1.84E-02
8.16669E-09,-1.46E-02
8.16982E-09,-1.00E-02
8.17294E-09,-4.9E-03
8.17607E-09,2E-04
8.17919E-09,5.2E-03
8.18232E-09,1.11E-02
8.18544E-09,1.66E-02
8.18857E-09,2.17E-02
8.19169E-09,2.63E-02
8.19482E-09,3.09E-02
8.19794E-09,3.51E-02
8.20107E-09,3.89E-02
8.20419E-09,4.15E-02
8.20732E-09,4.36E-02
8.21044E-09,4.53E-02
8.21357E-09,4.57E-02
8.21669E-09,4.65E-02
8.21982E-09,4.57E-02
8.22294E-09,4.44E-02
8.22607E-09,4.23E-02
8.22919E-09,3.98E-02
8.23232E-09,3.73E-02
8.23544E-09,3.43E-02
8.23857E-09,3.05E-02
8.24169E-09,2.59E-02
8.24482E-09,2.17E-02
8.24794E-09,1.83E-02
8.25107E-09,1.36E-02
8.25419E-09,9.4E-03
8.25732E-09,5.6E-03
8.26044E-09,2.3E-03
8.26357E-09,-1.1E-03
8.26669E-09,-3.2E-03
8.26982E-09,-5.7E-03
8.27294E-09,-7.4E-03
8.27607E-09,-8.3E-03
8.27919E-09,-8.7E-03
8.28232E-09,-8.7E-03
8.28544E-09,-8.3E-03
8.28857E-09,-7.0E-03
8.29169E-09,-5.7E-03
8.29482E-09,-4.1E-03
8.29794E-09,-1.5E-03
8.30107E-09,1.4E-03
8.30419E-09,4.4E-03
8.30732E-09,7.7E-03
8.31044E-09,1.11E-02
8.31357E-09,1.41E-02
8.31669E-09,1.74E-02
8.31982E-09,2.00E-02
8.32294E-09,2.29E-02
8.32607E-09,2.59E-02
8.32919E-09,2.67E-02
8.33232E-09,2.88E-02
8.33544E-09,2.97E-02
8.33857E-09,3.05E-02
8.34169E-09,3.05E-02
8.34482E-09,2.97E-02
8.34794E-09,2.88E-02
8.35107E-09,2.71E-02
8.35419E-09,2.46E-02
8.35732E-09,2.25E-02
8.36044E-09,2.04E-02
8.36357E-09,1.66E-02
8.36669E-09,1.24E-02
8.36982E-09,9.4E-03
8.37294E-09,5.2E-03
8.37607E-09,1.4E-03
8.37919E-09,-1.9E-03
8.38232E-09,-5.7E-03
8.38544E-09,-1.08E-02
8.38857E-09,-1.33E-02
8.39169E-09,-1.71E-02
8.39482E-09,-1.92E-02
8.39794E-09,-2.26E-02
8.40107E-09,-2.39E-02
8.40419E-09,-2.56E-02
8.40732E-09,-2.68E-02
8.41044E-09,-2.77E-02
8.41357E-09,-2.77E-02
8.41669E-09,-2.68E-02
8.41982E-09,-2.77E-02
8.42294E-09,-2.56E-02
8.42607E-09,-2.43E-02
8.42919E-09,-2.26E-02
8.43232E-09,-2.05E-02
8.43544E-09,-1.80E-02
8.43857E-09,-1.50E-02
8.44169E-09,-1.25E-02
8.44482E-09,-1.04E-02
8.44794E-09,-6.2E-03
8.45107E-09,-4.1E-03
8.45419E-09,-1.5E-03
8.45732E-09,1.4E-03
8.46044E-09,4.8E-03
8.46357E-09,6.5E-03
8.46669E-09,8.6E-03
8.46982E-09,1.03E-02
8.47294E-09,1.11E-02
8.47607E-09,1.32E-02
8.47919E-09,1.45E-02
8.48232E-09,1.53E-02
8.48544E-09,1.70E-02
8.48857E-09,1.70E-02
8.49169E-09,1.74E-02
8.49482E-09,1.79E-02
8.49794E-09,1.79E-02
8.50107E-09,1.79E-02
8.50419E-09,1.87E-02
8.50732E-09,1.83E-02
8.51044E-09,1.91E-02
8.51357E-09,1.91E-02
8.51669E-09,1.96E-02
8.51982E-09,1.96E-02
8.52294E-09,2.00E-02
8.52607E-09,2.04E-02
8.52919E-09,2.21E-02
8.53232E-09,2.25E-02
8.53544E-09,2.33E-02
8.53857E-09,2.50E-02
8.54169E-09,2.55E-02
8.54482E-09,2.67E-02
8.54794E-09,2.80E-02
8.55107E-09,2.97E-02
8.55419E-09,3.14E-02
8.55732E-09,3.26E-02
8.56044E-09,3.43E-02
8.56357E-09,3.43E-02
8.56669E-09,3.51E-02
8.56982E-09,3.64E-02
8.57294E-09,3.56E-02
8.57607E-09,3.64E-02
8.57919E-09,3.68E-02
8.58232E-09,3.64E-02
8.58544E-09,3.64E-02
8.58857E-09,3.51E-02
8.59169E-09,3.43E-02
8.59482E-09,3.39E-02
8.59794E-09,3.22E-02
8.60107E-09,3.05E-02
8.60419E-09,2.88E-02
8.60732E-09,2.67E-02
8.61044E-09,2.50E-02
8.61357E-09,2.33E-02
8.61669E-09,2.04E-02
8.61982E-09,1.79E-02
8.62294E-09,1.66E-02
8.62607E-09,1.36E-02
8.62919E-09,1.24E-02
8.63232E-09,1.03E-02
8.63544E-09,9.4E-03
8.63857E-09,6.9E-03
8.64169E-09,5.6E-03
8.64482E-09,4.0E-03
8.64794E-09,2.3E-03
8.65107E-09,1.8E-03
8.65419E-09,1.8E-03
8.65732E-09,2E-04
8.66044E-09,-7E-04
8.66357E-09,2E-04
8.66669E-09,-7E-04
8.66982E-09,2E-04
8.67294E-09,-1.1E-03
8.67607E-09,-1.1E-03
8.67919E-09,-7E-04
8.68232E-09,-7E-04
8.68544E-09,-7E-04
8.68857E-09,-7E-04
8.69169E-09,2E-04
8.69482E-09,-3E-04
8.69794E-09,-7E-04
8.70107E-09,-7E-04
8.70419E-09,-7E-04
8.70732E-09,-1.1E-03
8.71044E-09,-1.9E-03
8.71357E-09,-1.9E-03
8.71669E-09,-2.4E-03
8.71982E-09,-3.2E-03
8.72294E-09,-4.5E-03
8.72607E-09,-5.3E-03
8.72919E-09,-6.2E-03
8.73232E-09,-7.0E-03
8.73544E-09,-8.3E-03
8.73857E-09,-9.1E-03
8.74169E-09,-1.04E-02
8.74482E-09,-1.04E-02
8.74794E-09,-1.12E-02
8.75107E-09,-1.12E-02
8.75419E-09,-1.16E-02
8.75732E-09,-1.29E-02
8.76044E-09,-1.29E-02
8.76357E-09,-1.29E-02
8.76669E-09,-1.25E-02
8.76982E-09,-1.25E-02
8.77294E-09,-1.21E-02
8.77607E-09,-1.16E-02
8.77919E-09,-9.5E-03
8.78232E-09,-8.7E-03
8.78544E-09,-8.7E-03
8.78857E-09,-7.0E-03
8.79169E-09,-5.3E-03
8.79482E-09,-4.1E-03
8.79794E-09,-1.9E-03
8.80107E-09,-7E-04
8.80419E-09,1.0E-03
8.80732E-09,2.3E-03
8.81044E-09,4.8E-03
8.81357E-09,6.1E-03
8.81669E-09,8.6E-03
8.81982E-09,9.4E-03
8.82294E-09,1.07E-02
8.82607E-09,1.20E-02
8.82919E-09,1.41E-02
8.83232E-09,1.45E-02
8.83544E-09,1.62E-02
8.83857E-09,1.74E-02
8.84169E-09,1.74E-02
8.84482E-09,1.83E-02
8.84794E-09,1.91E-02
8.85107E-09,1.96E-02
8.85419E-09,1.96E-02
8.85732E-09,1.91E-02
8.86044E-09,1.91E-02
8.86357E-09,1.91E-02
8.86669E-09,1.96E-02
8.86982E-09,1.91E-02
8.87294E-09,1.83E-02
8.87607E-09,1.79E-02
8.87919E-09,1.70E-02
8.88232E-09,1.62E-02
8.88544E-09,1.53E-02
8.88857E-09,1.45E-02
8.89169E-09,1.45E-02
8.89482E-09,1.36E-02
8.89794E-09,1.28E-02
8.90107E-09,1.20E-02
8.90419E-09,1.20E-02
8.90732E-09,1.15E-02
8.91044E-09,1.11E-02
8.91357E-09,1.11E-02
8.91669E-09,1.11E-02
8.91982E-09,1.11E-02
8.92294E-09,9.9E-03
8.92607E-09,1.15E-02
8.92919E-09,1.07E-02
8.93232E-09,1.15E-02
8.93544E-09,1.15E-02
8.93857E-09,1.20E-02
8.94169E-09,1.28E-02
8.94482E-09,1.28E-02
8.94794E-09,1.36E-02
8.95107E-09,1.45E-02
8.95419E-09,1.53E-02
8.95732E-09,1.45E-02
8.96044E-09,1.58E-02
8.96357E-09,1.58E-02
8.96669E-09,1.62E-02
8.96982E-09,1.70E-02
8.97294E-09,1.62E-02
8.97607E-09,1.74E-02
8.97919E-09,1.70E-02
8.98232E-09,1.66E-02
8.98544E-09,1.70E-02
8.98857E-09,1.62E-02
8.99169E-09,1.62E-02
8.99482E-09,1.58E-02
8.99794E-09,1.58E-02
9.00107E-09,1.49E-02
9.00419E-09,1.45E-02
9.00732E-09,1.36E-02
9.01044E-09,1.32E-02
9.01357E-09,1.28E-02
9.01669E-09,1.32E-02
9.01982E-09,1.28E-02
9.02294E-09,1.32E-02
9.02607E-09,1.24E-02
9.02919E-09,1.36E-02
9.03232E-09,1.32E-02
9.03544E-09,1.45E-02
9.03857E-09,1.41E-02
9.04169E-09,1.53E-02
9.04482E-09,1.70E-02
9.04794E-09,1.79E-02
9.05107E-09,1.96E-02
9.05419E-09,2.12E-02
9.05732E-09,2.29E-02
9.06044E-09,2.46E-02
9.06357E-09,2.71E-02
9.06669E-09,2.88E-02
9.06982E-09,3.05E-02
9.07294E-09,3.26E-02
9.07607E-09,3.43E-02
9.07919E-09,3.60E-02
9.08232E-09,3.77E-02
9.08544E-09,3.98E-02
9.08857E-09,4.02E-02
9.09169E-09,4.19E-02
9.09482E-09,4.27E-02
9.09794E-09,4.27E-02
9.10107E-09,4.32E-02
9.10419E-09,4.36E-02
9.10732E-09,4.32E-02
9.11044E-09,4.32E-02
9.11357E-09,4.23E-02
9.11669E-09,4.10E-02
9.11982E-09,3.98E-02
9.12294E-09,3.81E-02
9.12607E-09,3.56E-02
9.12919E-09,3.43E-02
9.13232E-09,3.22E-02
9.13544E-09,3.01E-02
9.13857E-09,2.67E-02
9.14169E-09,2.42E-02
9.14482E-09,2.25E-02
9.14794E-09,1.96E-02
9.15107E-09,1.62E-02
9.15419E-09,1.41E-02
9.15732E-09,1.15E-02
9.16044E-09,1.03E-02
9.16357E-09,8.6E-03
9.16669E-09,6.9E-03
9.16982E-09,4.8E-03
9.17294E-09,4.0E-03
9.17607E-09,3.1E-03
9.17919E-09,1.8E-03
9.18232E-09,1.4E-03
9.18544E-09,1.4E-03
9.18857E-09,1.4E-03
9.19169E-09,1.8E-03
9.19482E-09,2.3E-03
9.19794E-09,2.3E-03
9.20107E-09,3.1E-03
9.20419E-09,4.4E-03
9.20732E-09,4.4E-03
9.21044E-09,6.1E-03
9.21357E-09,6.9E-03
9.21669E-09,8.2E-03
9.21982E-09,8.6E-03
9.22294E-09,9.0E-03
9.22607E-09,1.03E-02
9.22919E-09,1.11E-02
9.23232E-09,1.15E-02
9.23544E-09,1.20E-02
9.23857E-09,1.20E-02
9.24169E-09,1.28E-02
9.24482E-09,1.32E-02
9.24794E-09,1.24E-02
9.25107E-09,1.28E-02
9.25419E-09,1.32E-02
9.25732E-09,1.32E-02
9.26044E-09,1.24E-02
9.26357E-09,1.24E-02
9.26669E-09,1.20E-02
9.26982E-09,1.24E-02
9.27294E-09,1.20E-02
9.27607E-09,1.24E-02
9.27919E-09,1.11E-02
9.28232E-09,1.11E-02
9.28544E-09,1.11E-02
9.28857E-09,1.15E-02
9.29169E-09,1.20E-02
9.29482E-09,1.15E-02
9.29794E-09,1.07E-02
9.30107E-09,1.20E-02
9.30419E-09,1.24E-02
9.30732E-09,1.20E-02
9.31044E-09,1.11E-02
9.31357E-09,1.15E-02
9.31669E-09,1.15E-02
9.31982E-09,1.15E-02
9.32294E-09,1.20E-02
9.32607E-09,1.15E-02
9.32919E-09,1.07E-02
9.33232E-09,1.11E-02
9.33544E-09,1.07E-02
9.33857E-09,9.9E-03
9.34169E-09,9.4E-03
9.34482E-09,8.6E-03
9.34794E-09,8.2E-03
9.35107E-09,6.9E-03
9.35419E-09,6.1E-03
9.35732E-09,4.8E-03
9.36044E-09,4.4E-03
9.36357E-09,2.7E-03
9.36669E-09,1.8E-03
9.36982E-09,2E-04
9.37294E-09,-7E-04
9.37607E-09,-1.5E-03
9.37919E-09,-2.8E-03
9.38232E-09,-4.5E-03
9.38544E-09,-4.5E-03
9.38857E-09,-6.6E-03
9.39169E-09,-7.0E-03
9.39482E-09,-7.8E-03
9.39794E-09,-7.8E-03
9.40107E-09,-8.7E-03
9.40419E-09,-9.5E-03
9.40732E-09,-1.08E-02
9.41044E-09,-1.04E-02
9.41357E-09,-1.08E-02
9.41669E-09,-1.16E-02
9.41982E-09,-1.21E-02
9.42294E-09,-1.21E-02
9.42607E-09,-1.12E-02
9.42919E-09,-1.25E-02
9.43232E-09,-1.29E-02
9.43544E-09,-1.25E-02
9.43857E-09,-1.29E-02
9.44169E-09,-1.29E-02
9.44482E-09,-1.29E-02
9.44794E-09,-1.29E-02
9.45107E-09,-1.29E-02
9.45419E-09,-1.33E-02
9.45732E-09,-1.33E-02
9.46044E-09,-1.29E-02
9.46357E-09,-1.33E-02
9.46669E-09,-1.29E-02
9.46982E-09,-1.38E-02
9.47294E-09,-1.42E-02
9.47607E-09,-1.33E-02
9.47919E-09,-1.38E-02
9.48232E-09,-1.33E-02
9.48544E-09,-1.33E-02
9.48857E-09,-1.42E-02
9.49169E-09,-1.33E-02
9.49482E-09,-1.25E-02
9.49794E-09,-1.29E-02
9.50107E-09,-1.25E-02
9.50419E-09,-1.16E-02
9.50732E-09,-1.16E-02
9.51044E-09,-1.00E-02
9.51357E-09,-1.00E-02
9.51669E-09,-9.1E-03
9.51982E-09,-8.7E-03
9.52294E-09,-7.8E-03
9.52607E-09,-7.4E-03
9.52919E-09,-5.3E-03
9.53232E-09,-4.5E-03
9.53544E-09,-4.1E-03
9.53857E-09,-2.8E-03
9.54169E-09,-1.5E-03
9.54482E-09,-7E-04
9.54794E-09,6E-04
9.55107E-09,2.3E-03
9.55419E-09,4.4E-03
9.55732E-09,5.2E-03
9.56044E-09,6.1E-03
9.56357E-09,7.3E-03
9.56669E-09,9.4E-03
9.56982E-09,1.03E-02
9.57294E-09,1.20E-02
9.57607E-09,1.32E-02
9.57919E-09,1.36E-02
9.58232E-09,1.41E-02
9.58544E-09,1.58E-02
9.58857E-09,1.70E-02
9.59169E-09,1.83E-02
9.59482E-09,1.96E-02
9.59794E-09,2.04E-02
9.60107E-09,2.17E-02
9.60419E-09,2.21E-02
9.60732E-09,2.29E-02
9.61044E-09,2.38E-02
9.61357E-09,2.46E-02
9.61669E-09,2.50E-02
9.61982E-09,2.46E-02
9.62294E-09,2.50E-02
9.62607E-09,2.50E-02
9.62919E-09,2.55E-02
9.63232E-09,2.50E-02
9.63544E-09,2.50E-02
9.63857E-09,2.50E-02
9.64169E-09,2.46E-02
9.64482E-09,2.46E-02
9.64794E-09,2.50E-02
9.65107E-09,2.46E-02
9.65419E-09,2.50E-02
9.65732E-09,2.46E-02
9.66044E-09,2.46E-02
9.66357E-09,2.55E-02
9.66669E-09,2.59E-02
9.66982E-09,2.59E-02
9.67294E-09,2.63E-02
9.67607E-09,2.71E-02
9.67919E-09,2.80E-02
9.68232E-09,2.84E-02
9.68544E-09,3.01E-02
9.68857E-09,3.09E-02
9.69169E-09,3.39E-02
9.69482E-09,3.60E-02
9.69794E-09,3.85E-02
9.70107E-09,4.15E-02
9.70419E-09,4.40E-02
9.70732E-09,4.70E-02
9.71044E-09,4.95E-02
9.71357E-09,5.33E-02
9.71669E-09,5.58E-02
9.71982E-09,5.96E-02
9.72294E-09,6.21E-02
9.72607E-09,6.51E-02
9.72919E-09,6.93E-02
9.73232E-09,7.18E-02
9.73544E-09,7.48E-02
9.73857E-09,7.73E-02
9.74169E-09,8.07E-02
9.74482E-09,8.32E-02
9.74794E-09,8.66E-02
9.75107E-09,8.87E-02
9.75419E-09,9.21E-02
9.75732E-09,9.33E-02
9.76044E-09,9.54E-02
9.76357E-09,9.80E-02
9.76669E-09,9.88E-02
9.76982E-09,9.96E-02
9.77294E-09,1.005E-01
9.77607E-09,1.022E-01
9.77919E-09,1.026E-01
9.78232E-09,1.034E-01
9.78544E-09,1.043E-01
9.78857E-09,1.051E-01
9.79169E-09,1.064E-01
9.79482E-09,1.085E-01
9.79794E-09,1.098E-01
9.80107E-09,1.110E-01
9.80419E-09,1.136E-01
9.80732E-09,1.152E-01
9.81044E-09,1.173E-01
9.81357E-09,1.190E-01
9.81669E-09,1.220E-01
9.81982E-09,1.245E-01
9.82294E-09,1.262E-01
9.82607E-09,1.292E-01
9.82919E-09,1.325E-01
9.83232E-09,1.346E-01
9.83544E-09,1.380E-01
9.83857E-09,1.422E-01
9.84169E-09,1.456E-01
9.84482E-09,1.498E-01
9.84794E-09,1.544E-01
9.85107E-09,1.578E-01
9.85419E-09,1.616E-01
9.85732E-09,1.658E-01
9.86044E-09,1.705E-01
9.86357E-09,1.738E-01
9.86669E-09,1.781E-01
9.86982E-09,1.818E-01
9.87294E-09,1.848E-01
9.87607E-09,1.894E-01
9.87919E-09,1.928E-01
9.88232E-09,1.970E-01
9.88544E-09,2.008E-01
9.88857E-09,2.046E-01
9.89169E-09,2.088E-01
9.89482E-09,2.143E-01
9.89794E-09,2.189E-01
9.90107E-09,2.236E-01
9.90419E-09,2.286E-01
9.90732E-09,2.337E-01
9.91044E-09,2.392E-01
9.91357E-09,2.442E-01
9.91669E-09,2.489E-01
9.91982E-09,2.548E-01
9.92294E-09,2.590E-01
9.92607E-09,2.653E-01
9.92919E-09,2.708E-01
9.93232E-09,2.763E-01
9.93544E-09,2.826E-01
9.93857E-09,2.885E-01
9.94169E-09,2.944E-01
9.94482E-09,3.011E-01
9.94794E-09,3.079E-01
9.95107E-09,3.142E-01
9.95419E-09,3.197E-01
9.95732E-09,3.260E-01
9.96044E-09,3.328E-01
9.96357E-09,3.374E-01
9.96669E-09,3.429E-01
9.96982E-09,3.479E-01
9.97294E-09,3.521E-01
9.97607E-09,3.585E-01
9.97919E-09,3.627E-01
9.98232E-09,3.673E-01
9.98544E-09,3.720E-01
9.98857E-09,3.770E-01
9.99169E-09,3.821E-01
9.99482E-09,3.863E-01
9.99794E-09,3.922E-01
1.000107E-08,3.973E-01
1.000419E-08,4.023E-01
1.000732E-08,4.074E-01
1.001044E-08,4.128E-01
1.001357E-08,4.183E-01
1.001669E-08,4.230E-01
1.001982E-08,4.289E-01
1.002294E-08,4.339E-01
1.002607E-08,4.403E-01
1.002919E-08,4.466E-01
1.003232E-08,4.529E-01
1.003544E-08,4.592E-01
1.003857E-08,4.664E-01
1.004169E-08,4.744E-01
1.004482E-08,4.816E-01
1.004794E-08,4.896E-01
1.005107E-08,4.967E-01
1.005419E-08,5.047E-01
1.005732E-08,5.128E-01
1.006044E-08,5.199E-01
1.006357E-08,5.267E-01
1.006669E-08,5.343E-01
1.006982E-08,5.406E-01
1.007294E-08,5.477E-01
1.007607E-08,5.545E-01
1.007919E-08,5.608E-01
1.008232E-08,5.663E-01
1.008544E-08,5.726E-01
1.008857E-08,5.773E-01
1.009169E-08,5.832E-01
1.009482E-08,5.882E-01
1.009794E-08,5.937E-01
1.010107E-08,5.983E-01
1.010419E-08,6.025E-01
1.010732E-08,6.068E-01
1.011044E-08,6.106E-01
1.011357E-08,6.139E-01
1.011669E-08,6.169E-01
1.011982E-08,6.190E-01
1.012294E-08,6.219E-01
1.012607E-08,6.240E-01
1.012919E-08,6.266E-01
1.013232E-08,6.291E-01
1.013544E-08,6.321E-01
1.013857E-08,6.346E-01
1.014169E-08,6.371E-01
1.014482E-08,6.405E-01
1.014794E-08,6.439E-01
1.015107E-08,6.476E-01
1.015419E-08,6.510E-01
1.015732E-08,6.540E-01
1.016044E-08,6.573E-01
1.016357E-08,6.616E-01
1.016669E-08,6.649E-01
1.016982E-08,6.679E-01
1.017294E-08,6.717E-01
1.017607E-08,6.767E-01
1.017919E-08,6.805E-01
1.018232E-08,6.852E-01
1.018544E-08,6.911E-01
1.018857E-08,6.957E-01
1.019169E-08,7.016E-01
1.019482E-08,7.071E-01
1.019794E-08,7.138E-01
1.020107E-08,7.202E-01
1.020419E-08,7.269E-01
1.020732E-08,7.328E-01
1.021044E-08,7.395E-01
1.021357E-08,7.450E-01
1.021669E-08,7.513E-01
1.021982E-08,7.573E-01
1.022294E-08,7.640E-01
1.022607E-08,7.703E-01
1.022919E-08,7.762E-01
1.023232E-08,7.830E-01
1.023544E-08,7.884E-01
1.023857E-08,7.943E-01
1.024169E-08,8.007E-01
1.024482E-08,8.061E-01
1.024794E-08,8.121E-01
1.025107E-08,8.180E-01
1.025419E-08,8.217E-01
1.025732E-08,8.264E-01
1.026044E-08,8.306E-01
1.026357E-08,8.335E-01
1.026669E-08,8.361E-01
1.026982E-08,8.386E-01
1.027294E-08,8.403E-01
1.027607E-08,8.416E-01
1.027919E-08,8.432E-01
1.028232E-08,8.437E-01
1.028544E-08,8.445E-01
1.028857E-08,8.445E-01
1.029169E-08,8.449E-01
1.029482E-08,8.449E-01
1.029794E-08,8.449E-01
1.030107E-08,8.445E-01
1.030419E-08,8.437E-01
1.030732E-08,8.428E-01
1.031044E-08,8.428E-01
1.031357E-08,8.424E-01
1.031669E-08,8.416E-01
1.031982E-08,8.403E-01
1.032294E-08,8.407E-01
1.032607E-08,8.411E-01
1.032919E-08,8.420E-01
1.033232E-08,8.420E-01
1.033544E-08,8.432E-01
1.033857E-08,8.458E-01
1.034169E-08,8.475E-01
1.034482E-08,8.508E-01
1.034794E-08,8.542E-01
1.035107E-08,8.580E-01
1.035419E-08,8.609E-01
1.035732E-08,8.656E-01
1.036044E-08,8.702E-01
1.036357E-08,8.732E-01
1.036669E-08,8.787E-01
1.036982E-08,8.829E-01
1.037294E-08,8.871E-01
1.037607E-08,8.921E-01
1.037919E-08,8.968E-01
1.038232E-08,9.010E-01
1.038544E-08,9.056E-01
1.038857E-08,9.094E-01
1.039169E-08,9.136E-01
1.039482E-08,9.183E-01
1.039794E-08,9.221E-01
1.040107E-08,9.250E-01
1.040419E-08,9.280E-01
1.040732E-08,9.313E-01
1.041044E-08,9.339E-01
1.041357E-08,9.360E-01
1.041669E-08,9.381E-01
1.041982E-08,9.394E-01
1.042294E-08,9.406E-01
1.042607E-08,9.427E-01
1.042919E-08,9.448E-01
1.043232E-08,9.457E-01
1.043544E-08,9.461E-01
1.043857E-08,9.474E-01
1.044169E-08,9.499E-01
1.044482E-08,9.516E-01
1.044794E-08,9.533E-01
1.045107E-08,9.550E-01
1.045419E-08,9.579E-01
1.045732E-08,9.596E-01
1.046044E-08,9.613E-01
1.046357E-08,9.642E-01
1.046669E-08,9.663E-01
1.046982E-08,9.684E-01
1.047294E-08,9.706E-01
1.047607E-08,9.743E-01
1.047919E-08,9.760E-01
1.048232E-08,9.794E-01
1.048544E-08,9.819E-01
1.048857E-08,9.849E-01
1.049169E-08,9.866E-01
1.049482E-08,9.887E-01
1.049794E-08,9.920E-01
1.050107E-08,9.937E-01
1.050419E-08,9.954E-01
1.050732E-08,9.958E-01
1.051044E-08,9.984E-01
1.051357E-08,9.980E-01
1.051669E-08,9.980E-01
1.051982E-08,9.984E-01
1.052294E-08,9.975E-01
1.052607E-08,9.971E-01
1.052919E-08,9.971E-01
1.053232E-08,9.954E-01
1.053544E-08,9.950E-01
1.053857E-08,9.933E-01
1.054169E-08,9.925E-01
1.054482E-08,9.920E-01
1.054794E-08,9.912E-01
1.055107E-08,9.908E-01
1.055419E-08,9.899E-01
1.055732E-08,9.895E-01
1.056044E-08,9.895E-01
1.056357E-08,9.899E-01
1.056669E-08,9.904E-01
1.056982E-08,9.916E-01
1.057294E-08,9.920E-01
1.057607E-08,9.942E-01
1.057919E-08,9.958E-01
1.058232E-08,9.971E-01
1.058544E-08,1.0005E+00
1.058857E-08,1.0034E+00
1.059169E-08,1.0068E+00
1.059482E-08,1.0098E+00
1.059794E-08,1.0140E+00
1.060107E-08,1.0173E+00
1.060419E-08,1.0211E+00
1.060732E-08,1.0258E+00
1.061044E-08,1.0296E+00
1.061357E-08,1.0325E+00
1.061669E-08,1.0367E+00
1.061982E-08,1.0401E+00
1.062294E-08,1.0422E+00
1.062607E-08,1.0452E+00
1.062919E-08,1.0481E+00
1.063232E-08,1.0498E+00
1.063544E-08,1.0523E+00
1.063857E-08,1.0540E+00
1.064169E-08,1.0553E+00
1.064482E-08,1.0561E+00
1.064794E-08,1.0570E+00
1.065107E-08,1.0570E+00
1.065419E-08,1.0570E+00
1.065732E-08,1.0574E+00
1.066044E-08,1.0570E+00
1.066357E-08,1.0557E+00
1.066669E-08,1.0557E+00
1.066982E-08,1.0557E+00
1.067294E-08,1.0544E+00
1.067607E-08,1.0532E+00
1.067919E-08,1.0536E+00
1.068232E-08,1.0523E+00
1.068544E-08,1.0523E+00
1.068857E-08,1.0523E+00
1.069169E-08,1.0515E+00
1.069482E-08,1.0528E+00
1.069794E-08,1.0532E+00
1.070107E-08,1.0532E+00
1.070419E-08,1.0544E+00
1.070732E-08,1.0557E+00
1.071044E-08,1.0570E+00
1.071357E-08,1.0570E+00
1.071669E-08,1.0591E+00
1.071982E-08,1.0603E+00
1.072294E-08,1.0616E+00
1.072607E-08,1.0629E+00
1.072919E-08,1.0646E+00
1.073232E-08,1.0671E+00
1.073544E-08,1.0679E+00
1.073857E-08,1.0700E+00
1.074169E-08,1.0721E+00
1.074482E-08,1.0730E+00
1.074794E-08,1.0742E+00
1.075107E-08,1.0759E+00
1.075419E-08,1.0768E+00
1.075732E-08,1.0776E+00
1.076044E-08,1.0793E+00
1.076357E-08,1.0802E+00
1.076669E-08,1.0802E+00
1.076982E-08,1.0810E+00
1.077294E-08,1.0814E+00
1.077607E-08,1.0818E+00
1.077919E-08,1.0827E+00
1.078232E-08,1.0835E+00
1.078544E-08,1.0831E+00
1.078857E-08,1.0844E+00
1.079169E-08,1.0852E+00
1.079482E-08,1.0856E+00
1.079794E-08,1.0869E+00
1.080107E-08,1.0877E+00
1.080419E-08,1.0890E+00
1.080732E-08,1.0907E+00
1.081044E-08,1.0924E+00
1.081357E-08,1.0936E+00
1.081669E-08,1.0962E+00
1.081982E-08,1.0979E+00
1.082294E-08,1.0995E+00
1.082607E-08,1.1025E+00
1.082919E-08,1.1050E+00
1.083232E-08,1.1071E+00
1.083544E-08,1.1101E+00
1.083857E-08,1.1122E+00
1.084169E-08,1.1151E+00
1.084482E-08,1.1181E+00
1.084794E-08,1.1215E+00
1.085107E-08,1.1236E+00
1.085419E-08,1.1257E+00
1.085732E-08,1.1286E+00
1.086044E-08,1.1312E+00
1.086357E-08,1.1328E+00
1.086669E-08,1.1354E+00
1.086982E-08,1.1371E+00
1.087294E-08,1.1383E+00
1.087607E-08,1.1392E+00
1.087919E-08,1.1409E+00
1.088232E-08,1.1417E+00
1.088544E-08,1.1417E+00
1.088857E-08,1.1409E+00
1.089169E-08,1.1421E+00
1.089482E-08,1.1409E+00
1.089794E-08,1.1400E+00
1.090107E-08,1.1387E+00
1.090419E-08,1.1375E+00
1.090732E-08,1.1362E+00
1.091044E-08,1.1337E+00
1.091357E-08,1.1316E+00
1.091669E-08,1.1291E+00
1.091982E-08,1.1253E+00
1.092294E-08,1.1231E+00
1.092607E-08,1.1198E+00
1.092919E-08,1.1160E+00
1.093232E-08,1.1130E+00
1.093544E-08,1.1092E+00
1.093857E-08,1.1054E+00
1.094169E-08,1.1025E+00
1.094482E-08,1.0983E+00
1.094794E-08,1.0957E+00
1.095107E-08,1.0911E+00
1.095419E-08,1.0882E+00
1.095732E-08,1.0852E+00
1.096044E-08,1.0823E+00
1.096357E-08,1.0789E+00
1.096669E-08,1.0759E+00
1.096982E-08,1.0734E+00
1.097294E-08,1.0713E+00
1.097607E-08,1.0696E+00
1.097919E-08,1.0692E+00
1.098232E-08,1.0671E+00
1.098544E-08,1.0658E+00
1.098857E-08,1.0658E+00
1.099169E-08,1.0654E+00
1.099482E-08,1.0654E+00
1.099794E-08,1.0662E+00
1.100107E-08,1.0671E+00
1.100419E-08,1.0679E+00
1.100732E-08,1.0700E+00
1.101044E-08,1.0713E+00
1.101357E-08,1.0730E+00
1.101669E-08,1.0751E+00
1.101982E-08,1.0772E+00
1.102294E-08,1.0793E+00
1.102607E-08,1.0823E+00
1.102919E-08,1.0848E+00
1.103232E-08,1.0873E+00
1.103544E-08,1.0894E+00
1.103857E-08,1.0915E+00
1.104169E-08,1.0936E+00
1.104482E-08,1.0957E+00
1.104794E-08,1.0983E+00
1.105107E-08,1.0991E+00
1.105419E-08,1.1012E+00
1.105732E-08,1.1021E+00
1.106044E-08,1.1033E+00
1.106357E-08,1.1029E+00
1.106669E-08,1.1029E+00
1.106982E-08,1.1033E+00
1.107294E-08,1.1017E+00
1.107607E-08,1.1017E+00
1.107919E-08,1.1004E+00
1.108232E-08,1.0995E+00
1.108544E-08,1.0974E+00
1.108857E-08,1.0962E+00
1.109169E-08,1.0941E+00
1.109482E-08,1.0924E+00
1.109794E-08,1.0898E+00
1.110107E-08,1.0882E+00
1.110419E-08,1.0856E+00
1.110732E-08,1.0839E+00
1.111044E-08,1.0827E+00
1.111357E-08,1.0810E+00
1.111669E-08,1.0802E+00
1.111982E-08,1.0789E+00
1.112294E-08,1.0772E+00
1.112607E-08,1.0772E+00
1.112919E-08,1.0768E+00
1.113232E-08,1.0772E+00
1.113544E-08,1.0772E+00
1.113857E-08,1.0780E+00
1.114169E-08,1.0793E+00
1.114482E-08,1.0802E+00
1.114794E-08,1.0823E+00
1.115107E-08,1.0839E+00
1.115419E-08,1.0861E+00
1.115732E-08,1.0882E+00
1.116044E-08,1.0903E+00
1.116357E-08,1.0920E+00
1.116669E-08,1.0953E+00
1.116982E-08,1.0962E+00
1.117294E-08,1.0987E+00
1.117607E-08,1.1008E+00
1.117919E-08,1.1025E+00
1.118232E-08,1.1046E+00
1.118544E-08,1.1054E+00
1.118857E-08,1.1063E+00
1.119169E-08,1.1067E+00
1.119482E-08,1.1067E+00
1.119794E-08,1.1076E+00
1.120107E-08,1.1071E+00
1.120419E-08,1.1063E+00
1.120732E-08,1.1038E+00
1.121044E-08,1.1025E+00
1.121357E-08,1.1012E+00
1.121669E-08,1.1000E+00
1.121982E-08,1.0974E+00
1.122294E-08,1.0949E+00
1.122607E-08,1.0924E+00
1.122919E-08,1.0903E+00
1.123232E-08,1.0869E+00
1.123544E-08,1.0852E+00
1.123857E-08,1.0831E+00
1.124169E-08,1.0818E+00
1.124482E-08,1.0806E+00
1.124794E-08,1.0793E+00
1.125107E-08,1.0785E+00
1.125419E-08,1.0776E+00
1.125732E-08,1.0793E+00
1.126044E-08,1.0797E+00
1.126357E-08,1.0806E+00
1.126669E-08,1.0827E+00
1.126982E-08,1.0848E+00
1.127294E-08,1.0882E+00
1.127607E-08,1.0911E+00
1.127919E-08,1.0949E+00
1.128232E-08,1.0995E+00
1.128544E-08,1.1038E+00
1.128857E-08,1.1084E+00
1.129169E-08,1.1130E+00
1.129482E-08,1.1189E+00
1.129794E-08,1.1240E+00
1.130107E-08,1.1295E+00
1.130419E-08,1.1350E+00
1.130732E-08,1.1400E+00
1.131044E-08,1.1442E+00
1.131357E-08,1.1493E+00
1.131669E-08,1.1527E+00
1.131982E-08,1.1569E+00
1.132294E-08,1.1602E+00
1.132607E-08,1.1640E+00
1.132919E-08,1.1661E+00
1.133232E-08,1.1683E+00
1.133544E-08,1.1699E+00
1.133857E-08,1.1699E+00
1.134169E-08,1.1704E+00
1.134482E-08,1.1699E+00
1.134794E-08,1.1695E+00
1.135107E-08,1.1691E+00
1.135419E-08,1.1674E+00
1.135732E-08,1.1653E+00
1.136044E-08,1.1632E+00
1.136357E-08,1.1611E+00
1.136669E-08,1.1586E+00
1.136982E-08,1.1560E+00
1.137294E-08,1.1527E+00
1.137607E-08,1.1505E+00
1.137919E-08,1.1484E+00
1.138232E-08,1.1463E+00
1.138544E-08,1.1442E+00
1.138857E-08,1.1417E+00
1.139169E-08,1.1400E+00
1.139482E-08,1.1387E+00
1.139794E-08,1.1383E+00
1.140107E-08,1.1379E+00
1.140419E-08,1.1371E+00
1.140732E-08,1.1371E+00
1.141044E-08,1.1379E+00
1.141357E-08,1.1379E+00
1.141669E-08,1.1392E+00
1.141982E-08,1.1400E+00
1.142294E-08,1.1417E+00
1.142607E-08,1.1430E+00
1.142919E-08,1.1451E+00
1.143232E-08,1.1468E+00
1.143544E-08,1.1484E+00
1.143857E-08,1.1501E+00
1.144169E-08,1.1518E+00
1.144482E-08,1.1543E+00
1.144794E-08,1.1552E+00
1.145107E-08,1.1565E+00
1.145419E-08,1.1573E+00
1.145732E-08,1.1577E+00
1.146044E-08,1.1581E+00
1.146357E-08,1.1577E+00
1.146669E-08,1.1581E+00
1.146982E-08,1.1573E+00
1.147294E-08,1.1565E+00
1.147607E-08,1.1552E+00
1.147919E-08,1.1539E+00
1.148232E-08,1.1518E+00
1.148544E-08,1.1501E+00
1.148857E-08,1.1472E+00
1.149169E-08,1.1455E+00
1.149482E-08,1.1425E+00
1.149794E-08,1.1400E+00
1.150107E-08,1.1366E+00
1.150419E-08,1.1341E+00
1.150732E-08,1.1316E+00
1.151044E-08,1.1295E+00
1.151357E-08,1.1269E+00
1.151669E-08,1.1240E+00
1.151982E-08,1.1223E+00
1.152294E-08,1.1206E+00
1.152607E-08,1.1189E+00
1.152919E-08,1.1172E+00
1.153232E-08,1.1156E+00
1.153544E-08,1.1151E+00
1.153857E-08,1.1143E+00
1.154169E-08,1.1143E+00
1.154482E-08,1.1151E+00
1.154794E-08,1.1168E+00
1.155107E-08,1.1160E+00
1.155419E-08,1.1172E+00
1.155732E-08,1.1189E+00
1.156044E-08,1.1215E+00
1.156357E-08,1.1231E+00
1.156669E-08,1.1253E+00
1.156982E-08,1.1274E+00
1.157294E-08,1.1299E+00
1.157607E-08,1.1324E+00
1.157919E-08,1.1350E+00
1.158232E-08,1.1375E+00
1.158544E-08,1.1400E+00
1.158857E-08,1.1425E+00
1.159169E-08,1.1455E+00
1.159482E-08,1.1476E+00
1.159794E-08,1.1505E+00
1.160107E-08,1.1531E+00
1.160419E-08,1.1552E+00
1.160732E-08,1.1577E+00
1.161044E-08,1.1594E+00
1.161357E-08,1.1611E+00
1.161669E-08,1.1628E+00
1.161982E-08,1.1645E+00
1.162294E-08,1.1653E+00
1.162607E-08,1.1674E+00
1.162919E-08,1.1683E+00
1.163232E-08,1.1695E+00
1.163544E-08,1.1708E+00
1.163857E-08,1.1708E+00
1.164169E-08,1.1712E+00
1.164482E-08,1.1716E+00
1.164794E-08,1.1720E+00
1.165107E-08,1.1720E+00
1.165419E-08,1.1716E+00
1.165732E-08,1.1716E+00
1.166044E-08,1.1716E+00
1.166357E-08,1.1704E+00
1.166669E-08,1.1695E+00
1.166982E-08,1.1683E+00
1.167294E-08,1.1674E+00
1.167607E-08,1.1657E+00
1.167919E-08,1.1640E+00
1.168232E-08,1.1628E+00
1.168544E-08,1.1607E+00
1.168857E-08,1.1594E+00
1.169169E-08,1.1569E+00
1.169482E-08,1.1552E+00
1.169794E-08,1.1535E+00
1.170107E-08,1.1497E+00
1.170419E-08,1.1484E+00
1.170732E-08,1.1455E+00
1.171044E-08,1.1438E+00
1.171357E-08,1.1413E+00
1.171669E-08,1.1400E+00
1.171982E-08,1.1379E+00
1.172294E-08,1.1358E+00
1.172607E-08,1.1341E+00
1.172919E-08,1.1333E+00
1.173232E-08,1.1316E+00
1.173544E-08,1.1312E+00
1.173857E-08,1.1307E+00
1.174169E-08,1.1303E+00
1.174482E-08,1.1307E+00
1.174794E-08,1.1316E+00
1.175107E-08,1.1328E+00
1.175419E-08,1.1341E+00
1.175732E-08,1.1354E+00
1.176044E-08,1.1379E+00
1.176357E-08,1.1396E+00
1.176669E-08,1.1421E+00
1.176982E-08,1.1455E+00
1.177294E-08,1.1489E+00
1.177607E-08,1.1518E+00
1.177919E-08,1.1560E+00
1.178232E-08,1.1594E+00
1.178544E-08,1.1636E+00
1.178857E-08,1.1670E+00
1.179169E-08,1.1708E+00
1.179482E-08,1.1737E+00
1.179794E-08,1.1775E+00
1.180107E-08,1.1805E+00
1.180419E-08,1.1839E+00
1.180732E-08,1.1864E+00
1.181044E-08,1.1898E+00
1.181357E-08,1.1910E+00
1.181669E-08,1.1923E+00
1.181982E-08,1.1948E+00
1.182294E-08,1.1952E+00
1.182607E-08,1.1965E+00
1.182919E-08,1.1969E+00
1.183232E-08,1.1973E+00
1.183544E-08,1.1969E+00
1.183857E-08,1.1973E+00
1.184169E-08,1.1965E+00
1.184482E-08,1.1969E+00
1.184794E-08,1.1961E+00
1.185107E-08,1.1952E+00
1.185419E-08,1.1957E+00
1.185732E-08,1.1948E+00
1.186044E-08,1.1944E+00
1.186357E-08,1.1948E+00
1.186669E-08,1.1940E+00
1.186982E-08,1.1952E+00
1.187294E-08,1.1944E+00
1.187607E-08,1.1952E+00
1.187919E-08,1.1952E+00
1.188232E-08,1.1969E+00
1.188544E-08,1.1986E+00
1.188857E-08,1.2003E+00
1.189169E-08,1.2020E+00
1.189482E-08,1.2032E+00
1.189794E-08,1.2062E+00
1.190107E-08,1.2075E+00
1.190419E-08,1.2091E+00
1.190732E-08,1.2117E+00
1.191044E-08,1.2138E+00
1.191357E-08,1.2155E+00
1.191669E-08,1.2172E+00
1.191982E-08,1.2184E+00
1.192294E-08,1.2188E+00
1.192607E-08,1.2205E+00
1.192919E-08,1.2209E+00
1.193232E-08,1.2214E+00
1.193544E-08,1.2209E+00
1.193857E-08,1.2209E+00
1.194169E-08,1.2197E+00
1.194482E-08,1.2184E+00
1.194794E-08,1.2163E+00
1.195107E-08,1.2138E+00
1.195419E-08,1.2113E+00
1.195732E-08,1.2091E+00
1.196044E-08,1.2062E+00
1.196357E-08,1.2032E+00
1.196669E-08,1.1994E+00
1.196982E-08,1.1957E+00
1.197294E-08,1.1923E+00
1.197607E-08,1.1898E+00
1.197919E-08,1.1868E+00
1.198232E-08,1.1830E+00
1.198544E-08,1.1805E+00
1.198857E-08,1.1784E+00
1.199169E-08,1.1758E+00
1.199482E-08,1.1733E+00
1.199794E-08,1.1725E+00
1.200107E-08,1.1708E+00
1.200419E-08,1.1708E+00
1.200732E-08,1.1695E+00
1.201044E-08,1.1704E+00
1.201357E-08,1.1704E+00
1.201669E-08,1.1720E+00
1.201982E-08,1.1720E+00
1.202294E-08,1.1750E+00
1.202607E-08,1.1763E+00
1.202919E-08,1.1784E+00
1.203232E-08,1.1801E+00
1.203544E-08,1.1834E+00
1.203857E-08,1.1851E+00
1.204169E-08,1.1885E+00
1.204482E-08,1.1910E+00
1.204794E-08,1.1935E+00
1.205107E-08,1.1957E+00
1.205419E-08,1.1982E+00
1.205732E-08,1.2003E+00
1.206044E-08,1.2024E+00
1.206357E-08,1.2045E+00
1.206669E-08,1.2066E+00
1.206982E-08,1.2070E+00
1.207294E-08,1.2079E+00
1.207607E-08,1.2087E+00
1.207919E-08,1.2091E+00
1.208232E-08,1.2091E+00
1.208544E-08,1.2091E+00
1.208857E-08,1.2091E+00
1.209169E-08,1.2087E+00
1.209482E-08,1.2075E+00
1.209794E-08,1.2066E+00
1.210107E-08,1.2062E+00
1.210419E-08,1.2045E+00
1.210732E-08,1.2032E+00
1.211044E-08,1.2024E+00
1.211357E-08,1.2007E+00
1.211669E-08,1.1999E+00
1.211982E-08,1.1982E+00
1.212294E-08,1.1965E+00
1.212607E-08,1.1961E+00
1.212919E-08,1.1952E+00
1.213232E-08,1.1944E+00
1.213544E-08,1.1940E+00
1.213857E-08,1.1931E+00
1.214169E-08,1.1931E+00
1.214482E-08,1.1931E+00
1.214794E-08,1.1931E+00
1.215107E-08,1.1927E+00
1.215419E-08,1.1940E+00
1.215732E-08,1.1940E+00
1.216044E-08,1.1952E+00
1.216357E-08,1.1965E+00
1.216669E-08,1.1982E+00
1.216982E-08,1.1994E+00
1.217294E-08,1.2011E+00
1.217607E-08,1.2037E+00
1.217919E-08,1.2062E+00
1.218232E-08,1.2083E+00
1.218544E-08,1.2117E+00
1.218857E-08,1.2138E+00
1.219169E-08,1.2167E+00
1.219482E-08,1.2193E+00
1.219794E-08,1.2231E+00
1.220107E-08,1.2256E+00
1.220419E-08,1.2294E+00
1.220732E-08,1.2327E+00
1.221044E-08,1.2357E+00
1.221357E-08,1.2387E+00
1.221669E-08,1.2412E+00
1.221982E-08,1.2433E+00
1.222294E-08,1.2458E+00
1.222607E-08,1.2479E+00
1.222919E-08,1.2500E+00
1.223232E-08,1.2509E+00
1.223544E-08,1.2513E+00
1.223857E-08,1.2517E+00
1.224169E-08,1.2509E+00
1.224482E-08,1.2505E+00
1.224794E-08,1.2496E+00
1.225107E-08,1.2471E+00
1.225419E-08,1.2454E+00
1.225732E-08,1.2433E+00
1.226044E-08,1.2408E+00
1.226357E-08,1.2370E+00
1.226669E-08,1.2336E+00
1.226982E-08,1.2294E+00
1.227294E-08,1.2252E+00
1.227607E-08,1.2205E+00
1.227919E-08,1.2176E+00
1.228232E-08,1.2125E+00
1.228544E-08,1.2091E+00
1.228857E-08,1.2053E+00
1.229169E-08,1.2016E+00
1.229482E-08,1.1990E+00
1.229794E-08,1.1957E+00
1.230107E-08,1.1940E+00
1.230419E-08,1.1923E+00
1.230732E-08,1.1906E+00
1.231044E-08,1.1906E+00
1.231357E-08,1.1902E+00
1.231669E-08,1.1906E+00
1.231982E-08,1.1923E+00
1.232294E-08,1.1935E+00
1.232607E-08,1.1957E+00
1.232919E-08,1.1982E+00
1.233232E-08,1.2016E+00
1.233544E-08,1.2049E+00
1.233857E-08,1.2079E+00
1.234169E-08,1.2113E+00
1.234482E-08,1.2142E+00
1.234794E-08,1.2188E+00
1.235107E-08,1.2214E+00
1.235419E-08,1.2247E+00
1.235732E-08,1.2264E+00
1.236044E-08,1.2290E+00
1.236357E-08,1.2302E+00
1.236669E-08,1.2315E+00
1.236982E-08,1.2319E+00
1.237294E-08,1.2311E+00
1.237607E-08,1.2298E+00
1.237919E-08,1.2281E+00
1.238232E-08,1.2256E+00
1.238544E-08,1.2222E+00
1.238857E-08,1.2176E+00
1.239169E-08,1.2138E+00
1.239482E-08,1.2083E+00
1.239794E-08,1.2032E+00
1.240107E-08,1.1965E+00
1.240419E-08,1.1906E+00
1.240732E-08,1.1843E+00
1.241044E-08,1.1788E+00
1.241357E-08,1.1720E+00
1.241669E-08,1.1657E+00
1.241982E-08,1.1611E+00
1.242294E-08,1.1552E+00
1.242607E-08,1.1510E+00
1.242919E-08,1.1463E+00
1.243232E-08,1.1430E+00
1.243544E-08,1.1404E+00
1.243857E-08,1.1383E+00
1.244169E-08,1.1375E+00
1.244482E-08,1.1375E+00
1.244794E-08,1.1375E+00
1.245107E-08,1.1387E+00
1.245419E-08,1.1421E+00
1.245732E-08,1.1446E+00
1.246044E-08,1.1489E+00
1.246357E-08,1.1527E+00
1.246669E-08,1.1565E+00
1.246982E-08,1.1624E+00
1.247294E-08,1.1683E+00
1.247607E-08,1.1737E+00
1.247919E-08,1.1796E+00
1.248232E-08,1.1851E+00
1.248544E-08,1.1919E+00
1.248857E-08,1.1978E+00
1.249169E-08,1.2032E+00
1.249482E-08,1.2087E+00
1.249794E-08,1.2142E+00
1.250107E-08,1.2184E+00
1.250419E-08,1.2231E+00
1.250732E-08,1.2264E+00
1.251044E-08,1.2290E+00
1.251357E-08,1.2315E+00
1.251669E-08,1.2340E+00
1.251982E-08,1.2349E+00
1.252294E-08,1.2349E+00
1.252607E-08,1.2353E+00
1.252919E-08,1.2353E+00
1.253232E-08,1.2340E+00
1.253544E-08,1.2336E+00
1.253857E-08,1.2319E+00
1.254169E-08,1.2298E+00
1.254482E-08,1.2277E+00
1.254794E-08,1.2252E+00
1.255107E-08,1.2235E+00
1.255419E-08,1.2209E+00
1.255732E-08,1.2184E+00
1.256044E-08,1.2159E+00
1.256357E-08,1.2125E+00
1.256669E-08,1.2108E+00
1.256982E-08,1.2083E+00
1.257294E-08,1.2070E+00
1.257607E-08,1.2053E+00
1.257919E-08,1.2041E+00
1.258232E-08,1.2024E+00
1.258544E-08,1.2024E+00
1.258857E-08,1.2007E+00
1.259169E-08,1.2016E+00
1.259482E-08,1.2016E+00
1.259794E-08,1.2016E+00
1.260107E-08,1.2028E+00
1.260419E-08,1.2049E+00
1.260732E-08,1.2066E+00
1.261044E-08,1.2079E+00
1.261357E-08,1.2100E+00
1.261669E-08,1.2129E+00
1.261982E-08,1.2155E+00
1.262294E-08,1.2184E+00
1.262607E-08,1.2226E+00
1.262919E-08,1.2260E+00
1.263232E-08,1.2290E+00
1.263544E-08,1.2323E+00
1.263857E-08,1.2357E+00
1.264169E-08,1.2399E+00
1.264482E-08,1.2429E+00
1.264794E-08,1.2462E+00
1.265107E-08,1.2492E+00
1.265419E-08,1.2526E+00
1.265732E-08,1.2551E+00
1.266044E-08,1.2580E+00
1.266357E-08,1.2593E+00
1.266669E-08,1.2623E+00
1.266982E-08,1.2623E+00
1.267294E-08,1.2644E+00
1.267607E-08,1.2644E+00
1.267919E-08,1.2648E+00
1.268232E-08,1.2644E+00
1.268544E-08,1.2635E+00
1.268857E-08,1.2623E+00
1.269169E-08,1.2597E+00
1.269482E-08,1.2576E+00
1.269794E-08,1.2551E+00
1.270107E-08,1.2517E+00
1.270419E-08,1.2488E+00
1.270732E-08,1.2441E+00
1.271044E-08,1.2412E+00
1.271357E-08,1.2361E+00
1.271669E-08,1.2327E+00
1.271982E-08,1.2281E+00
1.272294E-08,1.2239E+00
1.272607E-08,1.2201E+00
1.272919E-08,1.2163E+00
1.273232E-08,1.2121E+00
1.273544E-08,1.2091E+00
1.273857E-08,1.2062E+00
1.274169E-08,1.2041E+00
1.274482E-08,1.2011E+00
1.274794E-08,1.2007E+00
1.275107E-08,1.1999E+00
1.275419E-08,1.1994E+00
1.275732E-08,1.1999E+00
1.276044E-08,1.1999E+00
1.276357E-08,1.2007E+00
1.276669E-08,1.2037E+00
1.276982E-08,1.2053E+00
1.277294E-08,1.2083E+00
1.277607E-08,1.2117E+00
1.277919E-08,1.2155E+00
1.278232E-08,1.2193E+00
1.278544E-08,1.2231E+00
1.278857E-08,1.2273E+00
1.279169E-08,1.2315E+00
1.279482E-08,1.2353E+00
1.279794E-08,1.2403E+00
1.280107E-08,1.2437E+00
1.280419E-08,1.2479E+00
1.280732E-08,1.2509E+00
1.281044E-08,1.2547E+00
1.281357E-08,1.2568E+00
1.281669E-08,1.2593E+00
1.281982E-08,1.2623E+00
1.282294E-08,1.2635E+00
1.282607E-08,1.2648E+00
1.282919E-08,1.2661E+00
1.283232E-08,1.2673E+00
1.283544E-08,1.2669E+00
1.283857E-08,1.2673E+00
1.284169E-08,1.2673E+00
1.284482E-08,1.2665E+00
1.284794E-08,1.2669E+00
1.285107E-08,1.2656E+00
1.285419E-08,1.2648E+00
1.285732E-08,1.2644E+00
1.286044E-08,1.2635E+00
1.286357E-08,1.2631E+00
1.286669E-08,1.2623E+00
1.286982E-08,1.2618E+00
1.287294E-08,1.2614E+00
1.287607E-08,1.2610E+00
1.287919E-08,1.2614E+00
1.288232E-08,1.2614E+00
1.288544E-08,1.2614E+00
1.288857E-08,1.2610E+00
1.289169E-08,1.2618E+00
1.289482E-08,1.2610E+00
1.289794E-08,1.2614E+00
1.290107E-08,1.2614E+00
1.290419E-08,1.2618E+00
1.290732E-08,1.2618E+00
1.291044E-08,1.2614E+00
1.291357E-08,1.2614E+00
1.291669E-08,1.2606E+00
1.291982E-08,1.2589E+00
1.292294E-08,1.2580E+00
1.292607E-08,1.2568E+00
1.292919E-08,1.2555E+00
1.293232E-08,1.2530E+00
1.293544E-08,1.2513E+00
1.293857E-08,1.2492E+00
1.294169E-08,1.2458E+00
1.294482E-08,1.2429E+00
1.294794E-08,1.2408E+00
1.295107E-08,1.2374E+00
1.295419E-08,1.2336E+00
1.295732E-08,1.2315E+00
1.296044E-08,1.2273E+00
1.296357E-08,1.2247E+00
1.296669E-08,1.2222E+00
1.296982E-08,1.2188E+00
1.297294E-08,1.2167E+00
1.297607E-08,1.2142E+00
1.297919E-08,1.2125E+00
1.298232E-08,1.2100E+00
1.298544E-08,1.2091E+00
1.298857E-08,1.2079E+00
1.299169E-08,1.2070E+00
1.299482E-08,1.2066E+00
1.299794E-08,1.2070E+00
1.300107E-08,1.2070E+00
1.300419E-08,1.2079E+00
1.300732E-08,1.2087E+00
1.301044E-08,1.2091E+00
1.301357E-08,1.2104E+00
1.301669E-08,1.2121E+00
1.301982E-08,1.2125E+00
1.302294E-08,1.2142E+00
1.302607E-08,1.2155E+00
1.302919E-08,1.2180E+00
1.303232E-08,1.2193E+00
1.303544E-08,1.2209E+00
1.303857E-08,1.2222E+00
1.304169E-08,1.2231E+00
1.304482E-08,1.2235E+00
1.304794E-08,1.2239E+00
1.305107E-08,1.2243E+00
1.305419E-08,1.2252E+00
1.305732E-08,1.2256E+00
1.306044E-08,1.2252E+00
1.306357E-08,1.2252E+00
1.306669E-08,1.2252E+00
1.306982E-08,1.2252E+00
1.307294E-08,1.2243E+00
1.307607E-08,1.2243E+00
1.307919E-08,1.2239E+00
1.308232E-08,1.2231E+00
1.308544E-08,1.2226E+00
1.308857E-08,1.2218E+00
1.309169E-08,1.2214E+00
1.309482E-08,1.2205E+00
1.309794E-08,1.2197E+00
1.310107E-08,1.2184E+00
1.310419E-08,1.2172E+00
1.310732E-08,1.2172E+00
1.311044E-08,1.2167E+00
1.311357E-08,1.2155E+00
1.311669E-08,1.2146E+00
1.311982E-08,1.2134E+00
1.312294E-08,1.2129E+00
1.312607E-08,1.2113E+00
1.312919E-08,1.2113E+00
1.313232E-08,1.2104E+00
1.313544E-08,1.2091E+00
1.313857E-08,1.2079E+00
1.314169E-08,1.2062E+00
1.314482E-08,1.2045E+00
1.314794E-08,1.2037E+00
1.315107E-08,1.2016E+00
1.315419E-08,1.2007E+00
1.315732E-08,1.1999E+00
1.316044E-08,1.1982E+00
1.316357E-08,1.1969E+00
1.316669E-08,1.1957E+00
1.316982E-08,1.1948E+00
1.317294E-08,1.1944E+00
1.317607E-08,1.1935E+00
1.317919E-08,1.1944E+00
1.318232E-08,1.1944E+00
1.318544E-08,1.1952E+00
1.318857E-08,1.1952E+00
1.319169E-08,1.1961E+00
1.319482E-08,1.1965E+00
1.319794E-08,1.1978E+00
1.320107E-08,1.1994E+00
1.320419E-08,1.2011E+00
1.320732E-08,1.2028E+00
1.321044E-08,1.2053E+00
1.321357E-08,1.2083E+00
1.321669E-08,1.2104E+00
1.321982E-08,1.2129E+00
1.322294E-08,1.2155E+00
1.322607E-08,1.2176E+00
1.322919E-08,1.2214E+00
1.323232E-08,1.2235E+00
1.323544E-08,1.2252E+00
1.323857E-08,1.2273E+00
1.324169E-08,1.2285E+00
1.324482E-08,1.2290E+00
1.324794E-08,1.2298E+00
1.325107E-08,1.2294E+00
1.325419E-08,1.2290E+00
1.325732E-08,1.2277E+00
1.326044E-08,1.2268E+00
1.326357E-08,1.2247E+00
1.326669E-08,1.2231E+00
1.326982E-08,1.2209E+00
1.327294E-08,1.2188E+00
1.327607E-08,1.2155E+00
1.327919E-08,1.2134E+00
1.328232E-08,1.2096E+00
1.328544E-08,1.2070E+00
1.328857E-08,1.2032E+00
1.329169E-08,1.1994E+00
1.329482E-08,1.1952E+00
1.329794E-08,1.1914E+00
1.330107E-08,1.1876E+00
1.330419E-08,1.1847E+00
1.330732E-08,1.1805E+00
1.331044E-08,1.1775E+00
1.331357E-08,1.1754E+00
1.331669E-08,1.1720E+00
1.331982E-08,1.1695E+00
1.332294E-08,1.1683E+00
1.332607E-08,1.1661E+00
1.332919E-08,1.1640E+00
1.333232E-08,1.1628E+00
1.333544E-08,1.1611E+00
1.333857E-08,1.1586E+00
1.334169E-08,1.1565E+00
1.334482E-08,1.1531E+00
1.334794E-08,1.1505E+00
1.335107E-08,1.1472E+00
1.335419E-08,1.1434E+00
1.335732E-08,1.1396E+00
1.336044E-08,1.1362E+00
1.336357E-08,1.1320E+00
1.336669E-08,1.1269E+00
1.336982E-08,1.1223E+00
1.337294E-08,1.1164E+00
1.337607E-08,1.1105E+00
1.337919E-08,1.1042E+00
1.338232E-08,1.0974E+00
1.338544E-08,1.0903E+00
1.338857E-08,1.0839E+00
1.339169E-08,1.0751E+00
1.339482E-08,1.0671E+00
1.339794E-08,1.0591E+00
1.340107E-08,1.0506E+00
1.340419E-08,1.0431E+00
1.340732E-08,1.0342E+00
1.341044E-08,1.0266E+00
1.341357E-08,1.0199E+00
1.341669E-08,1.0127E+00
1.341982E-08,1.0060E+00
1.342294E-08,1.0001E+00
1.342607E-08,9.950E-01
1.342919E-08,9.899E-01
1.343232E-08,9.857E-01
1.343544E-08,9.815E-01
1.343857E-08,9.781E-01
1.344169E-08,9.739E-01
1.344482E-08,9.710E-01
1.344794E-08,9.684E-01
1.345107E-08,9.655E-01
1.345419E-08,9.630E-01
1.345732E-08,9.609E-01
1.346044E-08,9.596E-01
1.346357E-08,9.571E-01
1.346669E-08,9.566E-01
1.346982E-08,9.545E-01
1.347294E-08,9.528E-01
1.347607E-08,9.512E-01
1.347919E-08,9.486E-01
1.348232E-08,9.453E-01
1.348544E-08,9.427E-01
1.348857E-08,9.377E-01
1.349169E-08,9.335E-01
1.349482E-08,9.280E-01
1.349794E-08,9.217E-01
1.350107E-08,9.145E-01
1.350419E-08,9.082E-01
1.350732E-08,9.010E-01
1.351044E-08,8.926E-01
1.351357E-08,8.846E-01
1.351669E-08,8.757E-01
1.351982E-08,8.669E-01
1.352294E-08,8.584E-01
1.352607E-08,8.483E-01
1.352919E-08,8.390E-01
1.353232E-08,8.298E-01
1.353544E-08,8.205E-01
1.353857E-08,8.104E-01
1.354169E-08,8.011E-01
1.354482E-08,7.910E-01
1.354794E-08,7.821E-01
1.355107E-08,7.720E-01
1.355419E-08,7.632E-01
1.355732E-08,7.551E-01
1.356044E-08,7.463E-01
1.356357E-08,7.391E-01
1.356669E-08,7.320E-01
1.356982E-08,7.252E-01
1.357294E-08,7.180E-01
1.357607E-08,7.121E-01
1.357919E-08,7.062E-01
1.358232E-08,7.003E-01
1.358544E-08,6.940E-01
1.358857E-08,6.890E-01
1.359169E-08,6.826E-01
1.359482E-08,6.767E-01
1.359794E-08,6.713E-01
1.360107E-08,6.649E-01
1.360419E-08,6.590E-01
1.360732E-08,6.540E-01
1.361044E-08,6.481E-01
1.361357E-08,6.426E-01
1.361669E-08,6.380E-01
1.361982E-08,6.321E-01
1.362294E-08,6.274E-01
1.362607E-08,6.215E-01
1.362919E-08,6.165E-01
1.363232E-08,6.106E-01
1.363544E-08,6.055E-01
1.363857E-08,6.000E-01
1.364169E-08,5.937E-01
1.364482E-08,5.878E-01
1.364794E-08,5.823E-01
1.365107E-08,5.760E-01
1.365419E-08,5.705E-01
1.365732E-08,5.646E-01
1.366044E-08,5.600E-01
1.366357E-08,5.545E-01
1.366669E-08,5.503E-01
1.366982E-08,5.456E-01
1.367294E-08,5.406E-01
1.367607E-08,5.364E-01
1.367919E-08,5.321E-01
1.368232E-08,5.275E-01
1.368544E-08,5.233E-01
1.368857E-08,5.178E-01
1.369169E-08,5.132E-01
1.369482E-08,5.081E-01
1.369794E-08,5.026E-01
1.370107E-08,4.976E-01
1.370419E-08,4.921E-01
1.370732E-08,4.866E-01
1.371044E-08,4.816E-01
1.371357E-08,4.765E-01
1.371669E-08,4.727E-01
1.371982E-08,4.672E-01
1.372294E-08,4.626E-01
1.372607E-08,4.571E-01
1.372919E-08,4.529E-01
1.373232E-08,4.470E-01
1.373544E-08,4.424E-01
1.373857E-08,4.369E-01
1.374169E-08,4.314E-01
1.374482E-08,4.255E-01
1.374794E-08,4.213E-01
1.375107E-08,4.158E-01
1.375419E-08,4.107E-01
1.375732E-08,4.061E-01
1.376044E-08,4.015E-01
1.376357E-08,3.981E-01
1.376669E-08,3.947E-01
1.376982E-08,3.914E-01
1.377294E-08,3.888E-01
1.377607E-08,3.859E-01
1.377919E-08,3.833E-01
1.378232E-08,3.804E-01
1.378544E-08,3.783E-01
1.378857E-08,3.753E-01
1.379169E-08,3.724E-01
1.379482E-08,3.686E-01
1.379794E-08,3.669E-01
1.380107E-08,3.644E-01
1.380419E-08,3.602E-01
1.380732E-08,3.576E-01
1.381044E-08,3.547E-01
1.381357E-08,3.521E-01
1.381669E-08,3.492E-01
1.381982E-08,3.458E-01
1.382294E-08,3.420E-01
1.382607E-08,3.382E-01
1.382919E-08,3.349E-01
1.383232E-08,3.306E-01
1.383544E-08,3.269E-01
1.383857E-08,3.218E-01
1.384169E-08,3.172E-01
1.384482E-08,3.121E-01
1.384794E-08,3.075E-01
1.385107E-08,3.028E-01
1.385419E-08,2.978E-01
1.385732E-08,2.936E-01
1.386044E-08,2.898E-01
1.386357E-08,2.851E-01
1.386669E-08,2.818E-01
1.386982E-08,2.792E-01
1.387294E-08,2.771E-01
1.387607E-08,2.737E-01
1.387919E-08,2.721E-01
1.388232E-08,2.695E-01
1.388544E-08,2.691E-01
1.388857E-08,2.678E-01
1.389169E-08,2.666E-01
1.389482E-08,2.666E-01
1.389794E-08,2.666E-01
1.390107E-08,2.657E-01
1.390419E-08,2.666E-01
1.390732E-08,2.670E-01
1.391044E-08,2.691E-01
1.391357E-08,2.695E-01
1.391669E-08,2.712E-01
1.391982E-08,2.721E-01
1.392294E-08,2.733E-01
1.392607E-08,2.737E-01
1.392919E-08,2.750E-01
1.393232E-08,2.758E-01
1.393544E-08,2.763E-01
1.393857E-08,2.754E-01
1.394169E-08,2.750E-01
1.394482E-08,2.729E-01
1.394794E-08,2.708E-01
1.395107E-08,2.687E-01
1.395419E-08,2.657E-01
1.395732E-08,2.632E-01
1.396044E-08,2.598E-01
1.396357E-08,2.560E-01
1.396669E-08,2.518E-01
1.396982E-08,2.480E-01
1.397294E-08,2.434E-01
1.397607E-08,2.388E-01
1.397919E-08,2.341E-01
1.398232E-08,2.295E-01
1.398544E-08,2.236E-01
1.398857E-08,2.189E-01
1.399169E-08,2.130E-01
1.399482E-08,2.084E-01
1.399794E-08,2.033E-01
1.400107E-08,1.987E-01
1.400419E-08,1.936E-01
1.400732E-08,1.894E-01
1.401044E-08,1.861E-01
1.401357E-08,1.827E-01
1.401669E-08,1.797E-01
1.401982E-08,1.768E-01
1.402294E-08,1.751E-01
1.402607E-08,1.730E-01
1.402919E-08,1.709E-01
1.403232E-08,1.688E-01
1.403544E-08,1.675E-01
1.403857E-08,1.650E-01
1.404169E-08,1.637E-01
1.404482E-08,1.629E-01
1.404794E-08,1.612E-01
1.405107E-08,1.599E-01
1.405419E-08,1.578E-01
1.405732E-08,1.566E-01
1.406044E-08,1.553E-01
1.406357E-08,1.544E-01
1.406669E-08,1.532E-01
1.406982E-08,1.507E-01
1.407294E-08,1.490E-01
1.407607E-08,1.473E-01
1.407919E-08,1.452E-01
1.408232E-08,1.435E-01
1.408544E-08,1.414E-01
1.408857E-08,1.388E-01
1.409169E-08,1.363E-01
1.409482E-08,1.338E-01
1.409794E-08,1.313E-01
1.410107E-08,1.292E-01
1.410419E-08,1.266E-01
1.410732E-08,1.245E-01
1.411044E-08,1.224E-01
1.411357E-08,1.216E-01
1.411669E-08,1.203E-01
1.411982E-08,1.190E-01
1.412294E-08,1.182E-01
1.412607E-08,1.173E-01
1.412919E-08,1.173E-01
1.413232E-08,1.173E-01
1.413544E-08,1.182E-01
1.413857E-08,1.182E-01
1.414169E-08,1.190E-01
1.414482E-08,1.199E-01
1.414794E-08,1.207E-01
1.415107E-08,1.216E-01
1.415419E-08,1.224E-01
1.415732E-08,1.241E-01
1.416044E-08,1.258E-01
1.416357E-08,1.283E-01
1.416669E-08,1.292E-01
1.416982E-08,1.304E-01
1.417294E-08,1.321E-01
1.417607E-08,1.334E-01
1.417919E-08,1.342E-01
1.418232E-08,1.351E-01
1.418544E-08,1.351E-01
1.418857E-08,1.351E-01
1.419169E-08,1.351E-01
1.419482E-08,1.346E-01
1.419794E-08,1.346E-01
1.420107E-08,1.334E-01
1.420419E-08,1.321E-01
1.420732E-08,1.300E-01
1.421044E-08,1.292E-01
1.421357E-08,1.266E-01
1.421669E-08,1.249E-01
1.421982E-08,1.237E-01
1.422294E-08,1.207E-01
1.422607E-08,1.182E-01
1.422919E-08,1.161E-01
1.423232E-08,1.140E-01
1.423544E-08,1.119E-01
1.423857E-08,1.089E-01
1.424169E-08,1.064E-01
1.424482E-08,1.051E-01
1.424794E-08,1.026E-01
1.425107E-08,9.96E-02
1.425419E-08,9.92E-02
1.425732E-08,9.67E-02
1.426044E-08,9.54E-02
1.426357E-08,9.42E-02
1.426669E-08,9.29E-02
1.426982E-08,9.16E-02
1.427294E-08,9.08E-02
1.427607E-08,8.95E-02
1.427919E-08,8.91E-02
1.428232E-08,8.87E-02
1.428544E-08,8.83E-02
1.428857E-08,8.66E-02
1.429169E-08,8.62E-02
1.429482E-08,8.53E-02
1.429794E-08,8.45E-02
1.430107E-08,8.36E-02
1.430419E-08,8.28E-02
1.430732E-08,8.15E-02
1.431044E-08,8.07E-02
1.431357E-08,7.98E-02
1.431669E-08,7.86E-02
1.431982E-08,7.81E-02
1.432294E-08,7.65E-02
1.432607E-08,7.56E-02
1.432919E-08,7.44E-02
1.433232E-08,7.31E-02
1.433544E-08,7.22E-02
1.433857E-08,7.14E-02
1.434169E-08,6.97E-02
1.434482E-08,6.84E-02
1.434794E-08,6.72E-02
1.435107E-08,6.68E-02
1.435419E-08,6.59E-02
1.435732E-08,6.55E-02
1.436044E-08,6.59E-02
1.436357E-08,6.47E-02
1.436669E-08,6.51E-02
1.436982E-08,6.63E-02
1.437294E-08,6.63E-02
1.437607E-08,6.72E-02
1.437919E-08,6.80E-02
1.438232E-08,6.93E-02
1.438544E-08,7.01E-02
1.438857E-08,7.14E-02
1.439169E-08,7.27E-02
1.439482E-08,7.39E-02
1.439794E-08,7.60E-02
1.440107E-08,7.77E-02
1.440419E-08,7.90E-02
1.440732E-08,8.07E-02
1.441044E-08,8.19E-02
1.441357E-08,8.36E-02
1.441669E-08,8.53E-02
1.441982E-08,8.66E-02
1.442294E-08,8.74E-02
1.442607E-08,8.95E-02
1.442919E-08,9.04E-02
1.443232E-08,9.04E-02
1.443544E-08,9.21E-02
1.443857E-08,9.25E-02
1.444169E-08,9.33E-02
1.444482E-08,9.33E-02
1.444794E-08,9.25E-02
1.445107E-08,9.33E-02
1.445419E-08,9.29E-02
1.445732E-08,9.29E-02
1.446044E-08,9.21E-02
1.446357E-08,9.16E-02
1.446669E-08,9.16E-02
1.446982E-08,9.04E-02
1.447294E-08,8.95E-02
1.447607E-08,8.87E-02
1.447919E-08,8.74E-02
1.448232E-08,8.70E-02
1.448544E-08,8.53E-02
1.448857E-08,8.40E-02
1.449169E-08,8.28E-02
1.449482E-08,8.32E-02
1.449794E-08,8.15E-02
1.450107E-08,7.98E-02
1.450419E-08,7.86E-02
1.450732E-08,7.81E-02
1.451044E-08,7.65E-02
1.451357E-08,7.44E-02
1.451669E-08,7.35E-02
1.451982E-08,7.27E-02
1.452294E-08,7.14E-02
1.452607E-08,7.01E-02
1.452919E-08,6.97E-02
1.453232E-08,6.76E-02
1.453544E-08,6.68E-02
1.453857E-08,6.59E-02
1.454169E-08,6.47E-02
1.454482E-08,6.34E-02
1.454794E-08,6.25E-02
1.455107E-08,6.09E-02
1.455419E-08,6.00E-02
1.455732E-08,5.92E-02
1.456044E-08,5.88E-02
1.456357E-08,5.71E-02
1.456669E-08,5.71E-02
1.456982E-08,5.66E-02
1.457294E-08,5.54E-02
1.457607E-08,5.54E-02
1.457919E-08,5.50E-02
1.458232E-08,5.50E-02
1.458544E-08,5.45E-02
1.458857E-08,5.50E-02
1.459169E-08,5.45E-02
1.459482E-08,5.45E-02
1.459794E-08,5.50E-02
1.460107E-08,5.45E-02
1.460419E-08,5.54E-02
1.460732E-08,5.54E-02
1.461044E-08,5.54E-02
1.461357E-08,5.58E-02
1.461669E-08,5.58E-02
1.461982E-08,5.62E-02
1.462294E-08,5.62E-02
1.462607E-08,5.62E-02
1.462919E-08,5.66E-02
1.463232E-08,5.71E-02
1.463544E-08,5.71E-02
1.463857E-08,5.66E-02
1.464169E-08,5.71E-02
1.464482E-08,5.75E-02
1.464794E-08,5.71E-02
1.465107E-08,5.66E-02
1.465419E-08,5.66E-02
1.465732E-08,5.71E-02
1.466044E-08,5.66E-02
1.466357E-08,5.66E-02
1.466669E-08,5.66E-02
1.466982E-08,5.66E-02
1.467294E-08,5.66E-02
1.467607E-08,5.62E-02
1.467919E-08,5.66E-02
1.468232E-08,5.71E-02
1.468544E-08,5.66E-02
1.468857E-08,5.75E-02
1.469169E-08,5.79E-02
1.469482E-08,5.75E-02
1.469794E-08,5.88E-02
1.470107E-08,5.79E-02
1.470419E-08,5.88E-02
1.470732E-08,5.92E-02
1.471044E-08,5.96E-02
1.471357E-08,5.96E-02
1.471669E-08,5.92E-02
1.471982E-08,6.00E-02
1.472294E-08,6.04E-02
1.472607E-08,6.00E-02
1.472919E-08,6.00E-02
1.473232E-08,6.00E-02
1.473544E-08,5.96E-02
1.473857E-08,5.96E-02
1.474169E-08,5.92E-02
1.474482E-08,5.88E-02
1.474794E-08,5.83E-02
1.475107E-08,5.71E-02
1.475419E-08,5.66E-02
1.475732E-08,5.58E-02
1.476044E-08,5.50E-02
1.476357E-08,5.37E-02
1.476669E-08,5.37E-02
1.476982E-08,5.29E-02
1.477294E-08,5.20E-02
1.477607E-08,5.07E-02
1.477919E-08,5.07E-02
1.478232E-08,4.95E-02
1.478544E-08,4.91E-02
1.478857E-08,4.91E-02
1.479169E-08,4.74E-02
1.479482E-08,4.82E-02
1.479794E-08,4.78E-02
1.480107E-08,4.78E-02
1.480419E-08,4.78E-02
1.480732E-08,4.91E-02
1.481044E-08,4.86E-02
1.481357E-08,4.82E-02
1.481669E-08,4.95E-02
1.481982E-08,4.95E-02
1.482294E-08,4.99E-02
1.482607E-08,5.07E-02
1.482919E-08,5.12E-02
1.483232E-08,5.12E-02
1.483544E-08,5.20E-02
1.483857E-08,5.20E-02
1.484169E-08,5.29E-02
1.484482E-08,5.24E-02
1.484794E-08,5.24E-02
1.485107E-08,5.20E-02
1.485419E-08,5.16E-02
1.485732E-08,5.07E-02
1.486044E-08,4.99E-02
1.486357E-08,4.86E-02
1.486669E-08,4.74E-02
1.486982E-08,4.61E-02
1.487294E-08,4.48E-02
1.487607E-08,4.23E-02
1.487919E-08,4.06E-02
1.488232E-08,3.85E-02
1.488544E-08,3.51E-02
1.488857E-08,3.43E-02
1.489169E-08,3.18E-02
1.489482E-08,2.92E-02
1.489794E-08,2.71E-02
1.490107E-08,2.50E-02
1.490419E-08,2.29E-02
1.490732E-08,2.04E-02
1.491044E-08,1.91E-02
1.491357E-08,1.66E-02
1.491669E-08,1.53E-02
1.491982E-08,1.32E-02
1.492294E-08,1.28E-02
1.492607E-08,1.15E-02
1.492919E-08,1.03E-02
1.493232E-08,9.9E-03
1.493544E-08,9.9E-03
1.493857E-08,9.0E-03
1.494169E-08,9.4E-03
1.494482E-08,9.0E-03
1.494794E-08,9.4E-03
1.495107E-08,9.9E-03
1.495419E-08,9.4E-03
1.495732E-08,1.07E-02
1.496044E-08,1.11E-02
1.496357E-08,1.15E-02
1.496669E-08,1.28E-02
1.496982E-08,1.36E-02
1.497294E-08,1.36E-02
1.497607E-08,1.49E-02
1.497919E-08,1.62E-02
1.498232E-08,1.62E-02
1.498544E-08,1.74E-02
1.498857E-08,1.74E-02
1.499169E-08,1.83E-02
1.499482E-08,1.87E-02
1.499794E-08,1.96E-02
1.500107E-08,1.96E-02
1.500419E-08,2.04E-02
1.500732E-08,2.08E-02
1.501044E-08,2.17E-02
1.501357E-08,2.21E-02
1.501669E-08,2.21E-02
1.501982E-08,2.33E-02
1.502294E-08,2.33E-02
1.502607E-08,2.38E-02
1.502919E-08,2.50E-02
1.503232E-08,2.55E-02
1.503544E-08,2.59E-02
1.503857E-08,2.67E-02
1.504169E-08,2.76E-02
1.504482E-08,2.80E-02
1.504794E-08,2.92E-02
1.505107E-08,2.97E-02
1.505419E-08,3.01E-02
1.505732E-08,3.09E-02
1.506044E-08,3.18E-02
1.506357E-08,3.26E-02
1.506669E-08,3.39E-02
1.506982E-08,3.51E-02
1.507294E-08,3.43E-02
1.507607E-08,3.56E-02
1.507919E-08,3.64E-02
1.508232E-08,3.64E-02
1.508544E-08,3.68E-02
1.508857E-08,3.77E-02
1.509169E-08,3.81E-02
1.509482E-08,3.89E-02
1.509794E-08,3.89E-02
1.510107E-08,3.85E-02
1.510419E-08,3.94E-02
1.510732E-08,3.94E-02
1.511044E-08,3.94E-02
1.511357E-08,4.02E-02
1.511669E-08,4.06E-02
1.511982E-08,4.06E-02
1.512294E-08,4.15E-02
1.512607E-08,4.15E-02
1.512919E-08,4.27E-02
1.513232E-08,4.23E-02
1.513544E-08,4.36E-02
1.513857E-08,4.44E-02
1.514169E-08,4.48E-02
1.514482E-08,4.53E-02
1.514794E-08,4.74E-02
1.515107E-08,4.74E-02
1.515419E-08,4.82E-02
1.515732E-08,4.91E-02
1.516044E-08,5.03E-02
1.516357E-08,5.07E-02
1.516669E-08,5.20E-02
1.516982E-08,5.24E-02
1.517294E-08,5.24E-02
1.517607E-08,5.29E-02
1.517919E-08,5.37E-02
1.518232E-08,5.29E-02
1.518544E-08,5.24E-02
1.518857E-08,5.29E-02
1.519169E-08,5.20E-02
1.519482E-08,5.12E-02
1.519794E-08,5.12E-02
1.520107E-08,4.91E-02
1.520419E-08,4.78E-02
1.520732E-08,4.78E-02
1.521044E-08,4.65E-02
1.521357E-08,4.53E-02
1.521669E-08,4.27E-02
1.521982E-08,4.23E-02
1.522294E-08,4.15E-02
1.522607E-08,4.02E-02
1.522919E-08,3.98E-02
1.523232E-08,3.81E-02
1.523544E-08,3.77E-02
1.523857E-08,3.77E-02
1.524169E-08,3.77E-02
1.524482E-08,3.73E-02
1.524794E-08,3.85E-02
1.525107E-08,3.81E-02
1.525419E-08,3.98E-02
1.525732E-08,4.06E-02
1.526044E-08,4.10E-02
1.526357E-08,4.23E-02
1.526669E-08,4.36E-02
1.526982E-08,4.57E-02
1.527294E-08,4.70E-02
1.527607E-08,4.91E-02
1.527919E-08,5.07E-02
1.528232E-08,5.29E-02
1.528544E-08,5.33E-02
1.528857E-08,5.50E-02
1.529169E-08,5.71E-02
1.529482E-08,5.71E-02
1.529794E-08,5.83E-02
1.530107E-08,5.79E-02
1.530419E-08,5.79E-02
1.530732E-08,5.79E-02
1.531044E-08,5.75E-02
1.531357E-08,5.71E-02
1.531669E-08,5.62E-02
1.531982E-08,5.50E-02
1.532294E-08,5.37E-02
1.532607E-08,5.16E-02
1.532919E-08,4.99E-02
1.533232E-08,4.74E-02
1.533544E-08,4.61E-02
1.533857E-08,4.36E-02
1.534169E-08,4.15E-02
1.534482E-08,3.98E-02
1.534794E-08,3.89E-02
1.535107E-08,3.64E-02
1.535419E-08,3.56E-02
1.535732E-08,3.51E-02
1.536044E-08,3.43E-02
1.536357E-08,3.51E-02
1.536669E-08,3.43E-02
1.536982E-08,3.56E-02
1.537294E-08,3.64E-02
1.537607E-08,3.77E-02
1.537919E-08,3.94E-02
1.538232E-08,4.10E-02
1.538544E-08,4.44E-02
1.538857E-08,4.61E-02
1.539169E-08,4.95E-02
1.539482E-08,5.24E-02
1.539794E-08,5.58E-02
1.540107E-08,5.88E-02
1.540419E-08,6.17E-02
1.540732E-08,6.51E-02
1.541044E-08,6.72E-02
1.541357E-08,7.01E-02
1.541669E-08,7.18E-02
1.541982E-08,7.48E-02
1.542294E-08,7.65E-02
1.542607E-08,7.81E-02
1.542919E-08,7.94E-02
1.543232E-08,7.94E-02
1.543544E-08,8.03E-02
1.543857E-08,8.07E-02
1.544169E-08,7.98E-02
1.544482E-08,7.90E-02
1.544794E-08,7.90E-02
1.545107E-08,7.73E-02
1.545419E-08,7.56E-02
1.545732E-08,7.44E-02
1.546044E-08,7.27E-02
1.546357E-08,7.01E-02
1.546669E-08,6.89E-02
1.546982E-08,6.72E-02
1.547294E-08,6.59E-02
1.547607E-08,6.38E-02
1.547919E-08,6.30E-02
1.548232E-08,6.09E-02
1.548544E-08,6.04E-02
1.548857E-08,5.96E-02
1.549169E-08,5.83E-02
1.549482E-08,5.83E-02
1.549794E-08,5.83E-02
1.550107E-08,5.75E-02
1.550419E-08,5.83E-02
1.550732E-08,5.83E-02
1.551044E-08,5.83E-02
1.551357E-08,5.96E-02
1.551669E-08,6.04E-02
1.551982E-08,6.00E-02
1.552294E-08,6.04E-02
1.552607E-08,6.09E-02
1.552919E-08,6.09E-02
1.553232E-08,6.09E-02
1.553544E-08,6.13E-02
1.553857E-08,6.00E-02
1.554169E-08,6.00E-02
1.554482E-08,5.88E-02
1.554794E-08,5.88E-02
1.555107E-08,5.75E-02
1.555419E-08,5.62E-02
1.555732E-08,5.41E-02
1.556044E-08,5.29E-02
1.556357E-08,5.12E-02
1.556669E-08,4.86E-02
1.556982E-08,4.74E-02
1.557294E-08,4.53E-02
1.557607E-08,4.32E-02
1.557919E-08,4.06E-02
1.558232E-08,3.89E-02
1.558544E-08,3.81E-02
1.558857E-08,3.64E-02
1.559169E-08,3.56E-02
1.559482E-08,3.51E-02
1.559794E-08,3.43E-02
1.560107E-08,3.43E-02
1.560419E-08,3.47E-02
1.560732E-08,3.47E-02
1.561044E-08,3.68E-02
1.561357E-08,3.73E-02
1.561669E-08,3.94E-02
1.561982E-08,4.15E-02
1.562294E-08,4.36E-02
1.562607E-08,4.65E-02
1.562919E-08,4.86E-02
1.563232E-08,5.20E-02
1.563544E-08,5.54E-02
1.563857E-08,5.83E-02
1.564169E-08,6.21E-02
1.564482E-08,6.51E-02
1.564794E-08,6.89E-02
1.565107E-08,7.18E-02
1.565419E-08,7.48E-02
1.565732E-08,7.73E-02
1.566044E-08,7.94E-02
1.566357E-08,8.24E-02
1.566669E-08,8.40E-02
1.566982E-08,8.49E-02
1.567294E-08,8.57E-02
1.567607E-08,8.70E-02
1.567919E-08,8.70E-02
1.568232E-08,8.62E-02
1.568544E-08,8.66E-02
1.568857E-08,8.53E-02
1.569169E-08,8.40E-02
1.569482E-08,8.24E-02
1.569794E-08,8.15E-02
1.570107E-08,7.86E-02
1.570419E-08,7.60E-02
1.570732E-08,7.31E-02
1.571044E-08,7.06E-02
1.571357E-08,6.76E-02
1.571669E-08,6.47E-02
1.571982E-08,6.17E-02
1.572294E-08,5.96E-02
1.572607E-08,5.58E-02
1.572919E-08,5.41E-02
1.573232E-08,5.07E-02
1.573544E-08,4.91E-02
1.573857E-08,4.74E-02
1.574169E-08,4.44E-02
1.574482E-08,4.23E-02
1.574794E-08,4.15E-02
1.575107E-08,4.02E-02
1.575419E-08,3.94E-02
1.575732E-08,3.89E-02
1.576044E-08,3.81E-02
1.576357E-08,3.81E-02
1.576669E-08,3.85E-02
1.576982E-08,3.77E-02
1.577294E-08,3.89E-02
1.577607E-08,3.94E-02
1.577919E-08,3.98E-02
1.578232E-08,4.15E-02
1.578544E-08,4.19E-02
1.578857E-08,4.32E-02
1.579169E-08,4.36E-02
1.579482E-08,4.48E-02
1.579794E-08,4.61E-02
1.580107E-08,4.65E-02
1.580419E-08,4.82E-02
1.580732E-08,4.86E-02
1.581044E-08,4.91E-02
1.581357E-08,5.03E-02
1.581669E-08,5.16E-02
1.581982E-08,5.16E-02
1.582294E-08,5.29E-02
1.582607E-08,5.33E-02
1.582919E-08,5.37E-02
1.583232E-08,5.50E-02
1.583544E-08,5.50E-02
1.583857E-08,5.54E-02
1.584169E-08,5.58E-02
1.584482E-08,5.58E-02
1.584794E-08,5.71E-02
1.585107E-08,5.71E-02
1.585419E-08,5.79E-02
1.585732E-08,5.83E-02
1.586044E-08,5.83E-02
1.586357E-08,6.00E-02
1.586669E-08,6.13E-02
1.586982E-08,6.21E-02
1.587294E-08,6.30E-02
1.587607E-08,6.38E-02
1.587919E-08,6.51E-02
1.588232E-08,6.63E-02
1.588544E-08,6.72E-02
1.588857E-08,6.89E-02
1.589169E-08,6.93E-02
1.589482E-08,7.06E-02
1.589794E-08,7.18E-02
1.590107E-08,7.22E-02
1.590419E-08,7.35E-02
1.590732E-08,7.48E-02
1.591044E-08,7.48E-02
1.591357E-08,7.48E-02
1.591669E-08,7.65E-02
1.591982E-08,7.56E-02
1.592294E-08,7.65E-02
1.592607E-08,7.65E-02
1.592919E-08,7.56E-02
1.593232E-08,7.52E-02
1.593544E-08,7.48E-02
1.593857E-08,7.35E-02
1.594169E-08,7.27E-02
1.594482E-08,7.06E-02
1.594794E-08,7.01E-02
1.595107E-08,6.76E-02
1.595419E-08,6.63E-02
1.595732E-08,6.38E-02
1.596044E-08,6.25E-02
1.596357E-08,6.09E-02
1.596669E-08,5.92E-02
1.596982E-08,5.71E-02
1.597294E-08,5.58E-02
1.597607E-08,5.41E-02
1.597919E-08,5.20E-02
1.598232E-08,5.16E-02
1.598544E-08,5.07E-02
1.598857E-08,4.91E-02
1.599169E-08,4.82E-02
1.599482E-08,4.78E-02
1.599794E-08,4.74E-02
1.600107E-08,4.70E-02
1.600419E-08,4.70E-02
1.600732E-08,4.70E-02
1.601044E-08,4.70E-02
1.601357E-08,4.78E-02
1.601669E-08,4.74E-02
1.601982E-08,4.82E-02
1.602294E-08,4.86E-02
1.602607E-08,4.95E-02
1.602919E-08,5.03E-02
1.603232E-08,5.12E-02
1.603544E-08,5.24E-02
1.603857E-08,5.24E-02
1.604169E-08,5.33E-02
1.604482E-08,5.37E-02
1.604794E-08,5.45E-02
1.605107E-08,5.37E-02
1.605419E-08,5.41E-02
1.605732E-08,5.45E-02
1.606044E-08,5.41E-02
1.606357E-08,5.41E-02
1.606669E-08,5.45E-02
1.606982E-08,5.45E-02
1.607294E-08,5.37E-02
1.607607E-08,5.33E-02
1.607919E-08,5.29E-02
1.608232E-08,5.20E-02
1.608544E-08,5.20E-02
1.608857E-08,5.16E-02
1.609169E-08,5.16E-02
1.609482E-08,5.12E-02
1.609794E-08,5.16E-02
1.610107E-08,5.07E-02
1.610419E-08,5.07E-02
1.610732E-08,5.16E-02
1.611044E-08,5.16E-02
1.611357E-08,5.20E-02
1.611669E-08,5.16E-02
1.611982E-08,5.24E-02
1.612294E-08,5.24E-02
1.612607E-08,5.29E-02
1.612919E-08,5.37E-02
1.613232E-08,5.41E-02
1.613544E-08,5.45E-02
1.613857E-08,5.50E-02
1.614169E-08,5.50E-02
1.614482E-08,5.50E-02
1.614794E-08,5.54E-02
1.615107E-08,5.54E-02
1.615419E-08,5.50E-02
1.615732E-08,5.45E-02
1.616044E-08,5.37E-02
1.616357E-08,5.24E-02
1.616669E-08,5.20E-02
1.616982E-08,5.12E-02
1.617294E-08,4.99E-02
1.617607E-08,4.82E-02
1.617919E-08,4.70E-02
1.618232E-08,4.53E-02
1.618544E-08,4.36E-02
1.618857E-08,4.19E-02
1.619169E-08,3.98E-02
1.619482E-08,3.89E-02
1.619794E-08,3.81E-02
1.620107E-08,3.60E-02
1.620419E-08,3.47E-02
1.620732E-08,3.35E-02
1.621044E-08,3.26E-02
1.621357E-08,3.14E-02
1.621669E-08,3.18E-02
1.621982E-08,3.05E-02
1.622294E-08,3.09E-02
1.622607E-08,3.05E-02
1.622919E-08,3.09E-02
1.623232E-08,3.14E-02
1.623544E-08,3.22E-02
1.623857E-08,3.26E-02
1.624169E-08,3.39E-02
1.624482E-08,3.43E-02
1.624794E-08,3.56E-02
1.625107E-08,3.64E-02
1.625419E-08,3.77E-02
1.625732E-08,3.94E-02
1.626044E-08,4.02E-02
1.626357E-08,4.10E-02
1.626669E-08,4.06E-02
1.626982E-08,4.27E-02
1.627294E-08,4.32E-02
1.627607E-08,4.27E-02
1.627919E-08,4.36E-02
1.628232E-08,4.36E-02
1.628544E-08,4.23E-02
1.628857E-08,4.27E-02
1.629169E-08,4.19E-02
1.629482E-08,4.06E-02
1.629794E-08,4.06E-02
1.630107E-08,3.94E-02
1.630419E-08,3.89E-02
1.630732E-08,3.77E-02
1.631044E-08,3.68E-02
1.631357E-08,3.51E-02
1.631669E-08,3.47E-02
1.631982E-08,3.30E-02
1.632294E-08,3.22E-02
1.632607E-08,3.14E-02
1.632919E-08,3.09E-02
1.633232E-08,3.05E-02
1.633544E-08,3.01E-02
1.633857E-08,3.01E-02
1.634169E-08,3.01E-02
1.634482E-08,3.05E-02
1.634794E-08,3.09E-02
1.635107E-08,3.14E-02
1.635419E-08,3.18E-02
1.635732E-08,3.26E-02
1.636044E-08,3.39E-02
1.636357E-08,3.47E-02
1.636669E-08,3.68E-02
1.636982E-08,3.77E-02
1.637294E-08,3.85E-02
1.637607E-08,4.02E-02
1.637919E-08,4.19E-02
1.638232E-08,4.32E-02
1.638544E-08,4.40E-02
1.638857E-08,4.65E-02
1.639169E-08,4.78E-02
1.639482E-08,4.82E-02
1.639794E-08,5.07E-02
1.640107E-08,5.07E-02
1.640419E-08,5.24E-02
1.640732E-08,5.37E-02
1.641044E-08,5.54E-02
1.641357E-08,5.62E-02
1.641669E-08,5.75E-02
1.641982E-08,5.79E-02
1.642294E-08,5.92E-02
1.642607E-08,6.04E-02
1.642919E-08,6.13E-02
1.643232E-08,6.21E-02
1.643544E-08,6.25E-02
1.643857E-08,6.38E-02
1.644169E-08,6.51E-02
1.644482E-08,6.51E-02
1.644794E-08,6.63E-02
1.645107E-08,6.68E-02
1.645419E-08,6.68E-02
1.645732E-08,6.68E-02
1.646044E-08,6.68E-02
1.646357E-08,6.68E-02
1.646669E-08,6.68E-02
1.646982E-08,6.55E-02
1.647294E-08,6.42E-02
1.647607E-08,6.42E-02
1.647919E-08,6.34E-02
1.648232E-08,6.17E-02
1.648544E-08,6.04E-02
1.648857E-08,5.83E-02
1.649169E-08,5.66E-02
1.649482E-08,5.45E-02
1.649794E-08,5.20E-02
1.650107E-08,4.95E-02
1.650419E-08,4.78E-02
1.650732E-08,4.57E-02
1.651044E-08,4.27E-02
1.651357E-08,4.15E-02
1.651669E-08,3.94E-02
1.651982E-08,3.81E-02
1.652294E-08,3.64E-02
1.652607E-08,3.60E-02
1.652919E-08,3.47E-02
1.653232E-08,3.47E-02
1.653544E-08,3.47E-02
1.653857E-08,3.60E-02
1.654169E-08,3.64E-02
1.654482E-08,3.77E-02
1.654794E-08,3.98E-02
1.655107E-08,4.23E-02
1.655419E-08,4.48E-02
1.655732E-08,4.82E-02
1.656044E-08,5.12E-02
1.656357E-08,5.45E-02
1.656669E-08,5.83E-02
1.656982E-08,6.21E-02
1.657294E-08,6.63E-02
1.657607E-08,6.97E-02
1.657919E-08,7.35E-02
1.658232E-08,7.73E-02
1.658544E-08,8.11E-02
1.658857E-08,8.36E-02
1.659169E-08,8.66E-02
1.659482E-08,8.83E-02
1.659794E-08,9.04E-02
1.660107E-08,9.08E-02
1.660419E-08,9.16E-02
1.660732E-08,9.21E-02
1.661044E-08,9.12E-02
1.661357E-08,8.95E-02
1.661669E-08,8.83E-02
1.661982E-08,8.62E-02
1.662294E-08,8.36E-02
1.662607E-08,8.03E-02
1.662919E-08,7.73E-02
1.663232E-08,7.22E-02
1.663544E-08,6.93E-02
1.663857E-08,6.59E-02
1.664169E-08,6.09E-02
1.664482E-08,5.71E-02
1.664794E-08,5.37E-02
1.665107E-08,4.99E-02
1.665419E-08,4.65E-02
1.665732E-08,4.36E-02
1.666044E-08,4.06E-02
1.666357E-08,3.85E-02
1.666669E-08,3.73E-02
1.666982E-08,3.64E-02
1.667294E-08,3.64E-02
1.667607E-08,3.64E-02
1.667919E-08,3.64E-02
1.668232E-08,3.73E-02
1.668544E-08,3.94E-02
1.668857E-08,4.15E-02
1.669169E-08,4.40E-02
1.669482E-08,4.70E-02
1.669794E-08,4.99E-02
1.670107E-08,5.24E-02
1.670419E-08,5.62E-02
1.670732E-08,5.92E-02
1.671044E-08,6.21E-02
1.671357E-08,6.55E-02
1.671669E-08,6.89E-02
1.671982E-08,7.18E-02
1.672294E-08,7.39E-02
1.672607E-08,7.69E-02
1.672919E-08,7.86E-02
1.673232E-08,7.98E-02
1.673544E-08,8.11E-02
1.673857E-08,8.28E-02
1.674169E-08,8.28E-02
1.674482E-08,8.32E-02
1.674794E-08,8.32E-02
1.675107E-08,8.19E-02
1.675419E-08,8.15E-02
1.675732E-08,7.98E-02
1.676044E-08,7.90E-02
1.676357E-08,7.77E-02
1.676669E-08,7.69E-02
1.676982E-08,7.52E-02
1.677294E-08,7.35E-02
1.677607E-08,7.22E-02
1.677919E-08,7.14E-02
1.678232E-08,6.97E-02
1.678544E-08,6.97E-02
1.678857E-08,6.89E-02
1.679169E-08,6.76E-02
1.679482E-08,6.72E-02
1.679794E-08,6.76E-02
1.680107E-08,6.72E-02
1.680419E-08,6.76E-02
1.680732E-08,6.76E-02
1.681044E-08,6.76E-02
1.681357E-08,6.80E-02
1.681669E-08,6.93E-02
1.681982E-08,6.84E-02
1.682294E-08,6.93E-02
1.682607E-08,6.97E-02
1.682919E-08,7.01E-02
1.683232E-08,7.10E-02
1.683544E-08,7.10E-02
1.683857E-08,7.10E-02
1.684169E-08,7.10E-02
1.684482E-08,7.10E-02
1.684794E-08,7.10E-02
1.685107E-08,7.01E-02
1.685419E-08,7.01E-02
1.685732E-08,7.01E-02
1.686044E-08,6.93E-02
1.686357E-08,6.93E-02
1.686669E-08,6.84E-02
1.686982E-08,6.80E-02
1.687294E-08,6.76E-02
1.687607E-08,6.80E-02
1.687919E-08,6.72E-02
1.688232E-08,6.76E-02
1.688544E-08,6.72E-02
1.688857E-08,6.68E-02
1.689169E-08,6.80E-02
1.689482E-08,6.84E-02
1.689794E-08,6.89E-02
1.690107E-08,6.93E-02
1.690419E-08,7.06E-02
1.690732E-08,7.06E-02
1.691044E-08,7.14E-02
1.691357E-08,7.35E-02
1.691669E-08,7.35E-02
1.691982E-08,7.48E-02
1.692294E-08,7.52E-02
1.692607E-08,7.60E-02
1.692919E-08,7.65E-02
1.693232E-08,7.65E-02
1.693544E-08,7.69E-02
1.693857E-08,7.60E-02
1.694169E-08,7.60E-02
1.694482E-08,7.52E-02
1.694794E-08,7.39E-02
1.695107E-08,7.22E-02
1.695419E-08,7.14E-02
1.695732E-08,6.97E-02
1.696044E-08,6.76E-02
1.696357E-08,6.51E-02
1.696669E-08,6.30E-02
1.696982E-08,6.09E-02
1.697294E-08,5.71E-02
1.697607E-08,5.50E-02
1.697919E-08,5.20E-02
1.698232E-08,4.99E-02
1.698544E-08,4.78E-02
1.698857E-08,4.48E-02
1.699169E-08,4.23E-02
1.699482E-08,4.10E-02
1.699794E-08,3.98E-02
1.700107E-08,3.81E-02
1.700419E-08,3.64E-02
1.700732E-08,3.60E-02
1.701044E-08,3.51E-02
1.701357E-08,3.51E-02
1.701669E-08,3.56E-02
1.701982E-08,3.64E-02
1.702294E-08,3.73E-02
1.702607E-08,3.81E-02
1.702919E-08,3.98E-02
1.703232E-08,4.06E-02
1.703544E-08,4.27E-02
1.703857E-08,4.40E-02
1.704169E-08,4.48E-02
1.704482E-08,4.61E-02
1.704794E-08,4.74E-02
1.705107E-08,4.95E-02
1.705419E-08,4.99E-02
1.705732E-08,4.99E-02
1.706044E-08,5.12E-02
1.706357E-08,5.16E-02
1.706669E-08,5.24E-02
1.706982E-08,5.24E-02
1.707294E-08,5.20E-02
1.707607E-08,5.12E-02
1.707919E-08,5.07E-02
1.708232E-08,4.99E-02
1.708544E-08,4.86E-02
1.708857E-08,4.70E-02
1.709169E-08,4.53E-02
1.709482E-08,4.40E-02
1.709794E-08,4.27E-02
1.710107E-08,3.98E-02
1.710419E-08,3.89E-02
1.710732E-08,3.73E-02
1.711044E-08,3.68E-02
1.711357E-08,3.51E-02
1.711669E-08,3.39E-02
1.711982E-08,3.39E-02
1.712294E-08,3.35E-02
1.712607E-08,3.35E-02
1.712919E-08,3.35E-02
1.713232E-08,3.35E-02
1.713544E-08,3.39E-02
1.713857E-08,3.56E-02
1.714169E-08,3.60E-02
1.714482E-08,3.81E-02
1.714794E-08,3.98E-02
1.715107E-08,4.06E-02
1.715419E-08,4.27E-02
1.715732E-08,4.44E-02
1.716044E-08,4.70E-02
1.716357E-08,4.86E-02
1.716669E-08,5.03E-02
1.716982E-08,5.24E-02
1.717294E-08,5.37E-02
1.717607E-08,5.58E-02
1.717919E-08,5.75E-02
1.718232E-08,5.88E-02
1.718544E-08,6.04E-02
1.718857E-08,6.09E-02
1.719169E-08,6.21E-02
1.719482E-08,6.25E-02
1.719794E-08,6.30E-02
1.720107E-08,6.25E-02
1.720419E-08,6.30E-02
1.720732E-08,6.34E-02
1.721044E-08,6.38E-02
1.721357E-08,6.30E-02
1.721669E-08,6.25E-02
1.721982E-08,6.25E-02
1.722294E-08,6.21E-02
1.722607E-08,6.17E-02
1.722919E-08,6.17E-02
1.723232E-08,6.13E-02
1.723544E-08,6.13E-02
1.723857E-08,6.13E-02
1.724169E-08,6.17E-02
1.724482E-08,6.13E-02
1.724794E-08,6.17E-02
1.725107E-08,6.13E-02
1.725419E-08,6.21E-02
1.725732E-08,6.25E-02
1.726044E-08,6.38E-02
1.726357E-08,6.38E-02
1.726669E-08,6.47E-02
1.726982E-08,6.59E-02
1.727294E-08,6.63E-02
1.727607E-08,6.72E-02
1.727919E-08,6.76E-02
1.728232E-08,6.89E-02
1.728544E-08,6.97E-02
1.728857E-08,6.97E-02
1.729169E-08,7.01E-02
1.729482E-08,7.10E-02
1.729794E-08,7.06E-02
1.730107E-08,7.10E-02
1.730419E-08,7.01E-02
1.730732E-08,6.97E-02
1.731044E-08,6.89E-02
1.731357E-08,6.80E-02
1.731669E-08,6.72E-02
1.731982E-08,6.55E-02
1.732294E-08,6.42E-02
1.732607E-08,6.34E-02
1.732919E-08,6.17E-02
1.733232E-08,5.92E-02
1.733544E-08,5.79E-02
1.733857E-08,5.62E-02
1.734169E-08,5.41E-02
1.734482E-08,5.24E-02
1.734794E-08,5.07E-02
1.735107E-08,4.86E-02
1.735419E-08,4.74E-02
1.735732E-08,4.48E-02
1.736044E-08,4.32E-02
1.736357E-08,4.15E-02
1.736669E-08,3.94E-02
1.736982E-08,3.85E-02
1.737294E-08,3.73E-02
1.737607E-08,3.60E-02
1.737919E-08,3.35E-02
1.738232E-08,3.30E-02
1.738544E-08,3.18E-02
1.738857E-08,3.14E-02
1.739169E-08,2.97E-02
1.739482E-08,2.92E-02
1.739794E-08,2.88E-02
1.740107E-08,2.80E-02
1.740419E-08,2.71E-02
1.740732E-08,2.67E-02
1.741044E-08,2.55E-02
1.741357E-08,2.46E-02
1.741669E-08,2.55E-02
1.741982E-08,2.38E-02
1.742294E-08,2.46E-02
1.742607E-08,2.33E-02
1.742919E-08,2.42E-02
1.743232E-08,2.38E-02
1.743544E-08,2.33E-02
1.743857E-08,2.38E-02
1.744169E-08,2.38E-02
1.744482E-08,2.42E-02
1.744794E-08,2.46E-02
1.745107E-08,2.46E-02
1.745419E-08,2.50E-02
1.745732E-08,2.63E-02
1.746044E-08,2.67E-02
1.746357E-08,2.80E-02
1.746669E-08,2.84E-02
1.746982E-08,2.97E-02
1.747294E-08,3.01E-02
1.747607E-08,3.14E-02
1.747919E-08,3.26E-02
1.748232E-08,3.26E-02
1.748544E-08,3.47E-02
1.748857E-08,3.56E-02
1.749169E-08,3.60E-02
1.749482E-08,3.73E-02
1.749794E-08,3.81E-02
1.750107E-08,3.77E-02
1.750419E-08,3.94E-02
1.750732E-08,3.89E-02
1.751044E-08,3.94E-02
1.751357E-08,3.89E-02
1.751669E-08,3.89E-02
1.751982E-08,3.77E-02
1.752294E-08,3.68E-02
1.752607E-08,3.60E-02
1.752919E-08,3.47E-02
1.753232E-08,3.30E-02
1.753544E-08,3.05E-02
1.753857E-08,2.92E-02
1.754169E-08,2.67E-02
1.754482E-08,2.42E-02
1.754794E-08,2.21E-02
1.755107E-08,2.00E-02
1.755419E-08,1.66E-02
1.755732E-08,1.36E-02
1.756044E-08,1.28E-02
1.756357E-08,9.9E-03
1.756669E-08,7.3E-03
1.756982E-08,4.8E-03
1.757294E-08,3.1E-03
1.757607E-08,2.3E-03
1.757919E-08,6E-04
1.758232E-08,2E-04
1.758544E-08,-7E-04
1.758857E-08,-3E-04
1.759169E-08,2E-04
1.759482E-08,6E-04
1.759794E-08,2.3E-03
1.760107E-08,3.5E-03
1.760419E-08,6.1E-03
1.760732E-08,7.7E-03
1.761044E-08,1.11E-02
1.761357E-08,1.41E-02
1.761669E-08,1.70E-02
1.761982E-08,2.12E-02
1.762294E-08,2.46E-02
1.762607E-08,2.80E-02
1.762919E-08,3.22E-02
1.763232E-08,3.64E-02
1.763544E-08,3.98E-02
1.763857E-08,4.36E-02
1.764169E-08,4.70E-02
1.764482E-08,5.03E-02
1.764794E-08,5.41E-02
1.765107E-08,5.58E-02
1.765419E-08,5.88E-02
1.765732E-08,6.00E-02
1.766044E-08,6.17E-02
1.766357E-08,6.30E-02
1.766669E-08,6.42E-02
1.766982E-08,6.47E-02
1.767294E-08,6.42E-02
1.767607E-08,6.38E-02
1.767919E-08,6.34E-02
1.768232E-08,6.25E-02
1.768544E-08,6.17E-02
1.768857E-08,6.00E-02
1.769169E-08,5.88E-02
1.769482E-08,5.66E-02
1.769794E-08,5.54E-02
1.770107E-08,5.41E-02
1.770419E-08,5.24E-02
1.770732E-08,5.12E-02
1.771044E-08,4.95E-02
1.771357E-08,4.86E-02
1.771669E-08,4.86E-02
1.771982E-08,4.74E-02
1.772294E-08,4.65E-02
1.772607E-08,4.74E-02
1.772919E-08,4.70E-02
1.773232E-08,4.70E-02
1.773544E-08,4.78E-02
1.773857E-08,4.82E-02
1.774169E-08,4.86E-02
1.774482E-08,4.86E-02
1.774794E-08,5.03E-02
1.775107E-08,4.95E-02
1.775419E-08,5.03E-02
1.775732E-08,5.03E-02
1.776044E-08,5.03E-02
1.776357E-08,4.99E-02
1.776669E-08,4.95E-02
1.776982E-08,4.99E-02
1.777294E-08,4.86E-02
1.777607E-08,4.74E-02
1.777919E-08,4.53E-02
1.778232E-08,4.36E-02
1.778544E-08,4.15E-02
1.778857E-08,3.85E-02
1.779169E-08,3.51E-02
1.779482E-08,3.22E-02
1.779794E-08,2.92E-02
1.780107E-08,2.59E-02
1.780419E-08,2.21E-02
1.780732E-08,1.91E-02
1.781044E-08,1.58E-02
1.781357E-08,1.28E-02
1.781669E-08,1.03E-02
1.781982E-08,7.3E-03
1.782294E-08,5.6E-03
1.782607E-08,4.0E-03
1.782919E-08,2.3E-03
1.783232E-08,1.0E-03
1.783544E-08,1.4E-03
1.783857E-08,1.0E-03
1.784169E-08,2.7E-03
1.784482E-08,4.0E-03
1.784794E-08,5.6E-03
1.785107E-08,7.7E-03
1.785419E-08,1.15E-02
1.785732E-08,1.49E-02
1.786044E-08,1.96E-02
1.786357E-08,2.38E-02
1.786669E-08,2.88E-02
1.786982E-08,3.43E-02
1.787294E-08,3.89E-02
1.787607E-08,4.44E-02
1.787919E-08,4.99E-02
1.788232E-08,5.54E-02
1.788544E-08,6.04E-02
1.788857E-08,6.55E-02
1.789169E-08,7.06E-02
1.789482E-08,7.39E-02
1.789794E-08,7.77E-02
1.790107E-08,8.07E-02
1.790419E-08,8.32E-02
1.790732E-08,8.57E-02
1.791044E-08,8.70E-02
1.791357E-08,8.78E-02
1.791669E-08,8.70E-02
1.791982E-08,8.70E-02
1.792294E-08,8.49E-02
1.792607E-08,8.36E-02
1.792919E-08,8.07E-02
1.793232E-08,7.77E-02
1.793544E-08,7.44E-02
1.793857E-08,6.97E-02
1.794169E-08,6.59E-02
1.794482E-08,6.09E-02
1.794794E-08,5.66E-02
1.795107E-08,5.12E-02
1.795419E-08,4.65E-02
1.795732E-08,4.19E-02
1.796044E-08,3.64E-02
1.796357E-08,3.22E-02
1.796669E-08,2.84E-02
1.796982E-08,2.33E-02
1.797294E-08,2.00E-02
1.797607E-08,1.58E-02
1.797919E-08,1.36E-02
1.798232E-08,1.11E-02
1.798544E-08,9.4E-03
1.798857E-08,8.2E-03
1.799169E-08,7.3E-03
1.799482E-08,6.9E-03
1.799794E-08,7.3E-03
1.800107E-08,7.3E-03
1.800419E-08,9.0E-03
1.800732E-08,1.11E-02
1.801044E-08,1.28E-02
1.801357E-08,1.53E-02
1.801669E-08,1.79E-02
1.801982E-08,2.00E-02
1.802294E-08,2.29E-02
1.802607E-08,2.50E-02
1.802919E-08,2.92E-02
1.803232E-08,3.18E-02
1.803544E-08,3.47E-02
1.803857E-08,3.77E-02
1.804169E-08,4.02E-02
1.804482E-08,4.19E-02
1.804794E-08,4.40E-02
1.805107E-08,4.57E-02
1.805419E-08,4.74E-02
1.805732E-08,4.86E-02
1.806044E-08,4.99E-02
1.806357E-08,4.99E-02
1.806669E-08,5.07E-02
1.806982E-08,5.03E-02
1.807294E-08,4.99E-02
1.807607E-08,4.91E-02
1.807919E-08,4.86E-02
1.808232E-08,4.70E-02
1.808544E-08,4.57E-02
1.808857E-08,4.53E-02
1.809169E-08,4.36E-02
1.809482E-08,4.19E-02
1.809794E-08,4.10E-02
1.810107E-08,3.94E-02
1.810419E-08,3.85E-02
1.810732E-08,3.68E-02
1.811044E-08,3.56E-02
1.811357E-08,3.47E-02
1.811669E-08,3.47E-02
1.811982E-08,3.43E-02
1.812294E-08,3.35E-02
1.812607E-08,3.35E-02
1.812919E-08,3.39E-02
1.813232E-08,3.35E-02
1.813544E-08,3.43E-02
1.813857E-08,3.47E-02
1.814169E-08,3.51E-02
1.814482E-08,3.64E-02
1.814794E-08,3.73E-02
1.815107E-08,3.81E-02
1.815419E-08,3.94E-02
1.815732E-08,4.06E-02
1.816044E-08,4.10E-02
1.816357E-08,4.23E-02
1.816669E-08,4.32E-02
1.816982E-08,4.40E-02
1.817294E-08,4.48E-02
1.817607E-08,4.48E-02
1.817919E-08,4.61E-02
1.818232E-08,4.61E-02
1.818544E-08,4.70E-02
1.818857E-08,4.70E-02
1.819169E-08,4.61E-02
1.819482E-08,4.57E-02
1.819794E-08,4.61E-02
1.820107E-08,4.57E-02
1.820419E-08,4.48E-02
1.820732E-08,4.44E-02
1.821044E-08,4.36E-02
1.821357E-08,4.23E-02
1.821669E-08,4.23E-02
1.821982E-08,4.10E-02
1.822294E-08,4.06E-02
1.822607E-08,3.98E-02
1.822919E-08,3.98E-02
1.823232E-08,3.85E-02
1.823544E-08,3.85E-02
1.823857E-08,3.81E-02
1.824169E-08,3.81E-02
1.824482E-08,3.77E-02
1.824794E-08,3.89E-02
1.825107E-08,3.85E-02
1.825419E-08,3.89E-02
1.825732E-08,3.89E-02
1.826044E-08,3.98E-02
1.826357E-08,3.94E-02
1.826669E-08,4.10E-02
1.826982E-08,4.15E-02
1.827294E-08,4.15E-02
1.827607E-08,4.27E-02
1.827919E-08,4.40E-02
1.828232E-08,4.48E-02
1.828544E-08,4.57E-02
1.828857E-08,4.65E-02
1.829169E-08,4.82E-02
1.829482E-08,4.91E-02
1.829794E-08,4.99E-02
1.830107E-08,5.07E-02
1.830419E-08,5.24E-02
1.830732E-08,5.41E-02
1.831044E-08,5.45E-02
1.831357E-08,5.66E-02
1.831669E-08,5.83E-02
1.831982E-08,5.96E-02
1.832294E-08,6.17E-02
1.832607E-08,6.25E-02
1.832919E-08,6.42E-02
1.833232E-08,6.63E-02
1.833544E-08,6.84E-02
1.833857E-08,6.89E-02
1.834169E-08,7.14E-02
1.834482E-08,7.22E-02
1.834794E-08,7.44E-02
1.835107E-08,7.60E-02
1.835419E-08,7.81E-02
1.835732E-08,7.86E-02
1.836044E-08,8.03E-02
1.836357E-08,8.11E-02
1.836669E-08,8.15E-02
1.836982E-08,8.32E-02
1.837294E-08,8.24E-02
1.837607E-08,8.32E-02
1.837919E-08,8.24E-02
1.838232E-08,8.24E-02
1.838544E-08,8.15E-02
1.838857E-08,8.11E-02
1.839169E-08,7.94E-02
1.839482E-08,7.77E-02
1.839794E-08,7.56E-02
1.840107E-08,7.27E-02
1.840419E-08,7.06E-02
1.840732E-08,6.72E-02
1.841044E-08,6.42E-02
1.841357E-08,6.13E-02
1.841669E-08,5.79E-02
1.841982E-08,5.41E-02
1.842294E-08,5.12E-02
1.842607E-08,4.74E-02
1.842919E-08,4.53E-02
1.843232E-08,4.10E-02
1.843544E-08,3.85E-02
1.843857E-08,3.51E-02
1.844169E-08,3.30E-02
1.844482E-08,3.09E-02
1.844794E-08,2.97E-02
1.845107E-08,2.84E-02
1.845419E-08,2.76E-02
1.845732E-08,2.67E-02
1.846044E-08,2.71E-02
1.846357E-08,2.67E-02
1.846669E-08,2.84E-02
1.846982E-08,2.88E-02
1.847294E-08,3.01E-02
1.847607E-08,3.22E-02
1.847919E-08,3.47E-02
1.848232E-08,3.64E-02
1.848544E-08,3.98E-02
1.848857E-08,4.19E-02
1.849169E-08,4.40E-02
1.849482E-08,4.70E-02
1.849794E-08,4.99E-02
1.850107E-08,5.16E-02
1.850419E-08,5.45E-02
1.850732E-08,5.71E-02
1.851044E-08,5.79E-02
1.851357E-08,6.00E-02
1.851669E-08,6.17E-02
1.851982E-08,6.21E-02
1.852294E-08,6.25E-02
1.852607E-08,6.25E-02
1.852919E-08,6.30E-02
1.853232E-08,6.25E-02
1.853544E-08,6.17E-02
1.853857E-08,6.09E-02
1.854169E-08,5.92E-02
1.854482E-08,5.75E-02
1.854794E-08,5.66E-02
1.855107E-08,5.45E-02
1.855419E-08,5.33E-02
1.855732E-08,5.12E-02
1.856044E-08,4.91E-02
1.856357E-08,4.78E-02
1.856669E-08,4.57E-02
1.856982E-08,4.48E-02
1.857294E-08,4.36E-02
1.857607E-08,4.23E-02
1.857919E-08,4.06E-02
1.858232E-08,4.06E-02
1.858544E-08,4.02E-02
1.858857E-08,3.98E-02
1.859169E-08,4.02E-02
1.859482E-08,4.06E-02
1.859794E-08,4.10E-02
1.860107E-08,4.27E-02
1.860419E-08,4.36E-02
1.860732E-08,4.48E-02
1.861044E-08,4.74E-02
1.861357E-08,4.86E-02
1.861669E-08,5.03E-02
1.861982E-08,5.20E-02
1.862294E-08,5.41E-02
1.862607E-08,5.50E-02
1.862919E-08,5.75E-02
1.863232E-08,5.88E-02
1.863544E-08,6.00E-02
1.863857E-08,6.13E-02
1.864169E-08,6.25E-02
1.864482E-08,6.30E-02
1.864794E-08,6.42E-02
1.865107E-08,6.34E-02
1.865419E-08,6.42E-02
1.865732E-08,6.38E-02
1.866044E-08,6.34E-02
1.866357E-08,6.21E-02
1.866669E-08,6.09E-02
1.866982E-08,5.96E-02
1.867294E-08,5.75E-02
1.867607E-08,5.50E-02
1.867919E-08,5.29E-02
1.868232E-08,4.95E-02
1.868544E-08,4.74E-02
1.868857E-08,4.40E-02
1.869169E-08,4.06E-02
1.869482E-08,3.68E-02
1.869794E-08,3.39E-02
1.870107E-08,3.01E-02
1.870419E-08,2.63E-02
1.870732E-08,2.33E-02
1.871044E-08,1.91E-02
1.871357E-08,1.53E-02
1.871669E-08,1.28E-02
1.871982E-08,9.0E-03
1.872294E-08,6.1E-03
1.872607E-08,3.5E-03
1.872919E-08,1.4E-03
1.873232E-08,-1.1E-03
1.873544E-08,-3.2E-03
1.873857E-08,-4.5E-03
1.874169E-08,-6.2E-03
1.874482E-08,-6.2E-03
1.874794E-08,-6.2E-03
1.875107E-08,-7.0E-03
1.875419E-08,-6.2E-03
1.875732E-08,-5.7E-03
1.876044E-08,-4.9E-03
1.876357E-08,-2.4E-03
1.876669E-08,-7E-04
1.876982E-08,1.4E-03
1.877294E-08,4.4E-03
1.877607E-08,6.1E-03
1.877919E-08,9.9E-03
1.878232E-08,1.24E-02
1.878544E-08,1.66E-02
1.878857E-08,2.00E-02
1.879169E-08,2.29E-02
1.879482E-08,2.67E-02
1.879794E-08,3.09E-02
1.880107E-08,3.43E-02
1.880419E-08,3.73E-02
1.880732E-08,4.06E-02
1.881044E-08,4.40E-02
1.881357E-08,4.70E-02
1.881669E-08,4.99E-02
1.881982E-08,5.29E-02
1.882294E-08,5.41E-02
1.882607E-08,5.71E-02
1.882919E-08,5.88E-02
1.883232E-08,6.04E-02
1.883544E-08,6.17E-02
1.883857E-08,6.30E-02
1.884169E-08,6.30E-02
1.884482E-08,6.38E-02
1.884794E-08,6.47E-02
1.885107E-08,6.42E-02
1.885419E-08,6.42E-02
1.885732E-08,6.42E-02
1.886044E-08,6.42E-02
1.886357E-08,6.38E-02
1.886669E-08,6.34E-02
1.886982E-08,6.21E-02
1.887294E-08,6.17E-02
1.887607E-08,6.09E-02
1.887919E-08,6.04E-02
1.888232E-08,5.92E-02
1.888544E-08,5.75E-02
1.888857E-08,5.71E-02
1.889169E-08,5.58E-02
1.889482E-08,5.45E-02
1.889794E-08,5.41E-02
1.890107E-08,5.24E-02
1.890419E-08,5.07E-02
1.890732E-08,4.95E-02
1.891044E-08,4.70E-02
1.891357E-08,4.53E-02
1.891669E-08,4.32E-02
1.891982E-08,4.19E-02
1.892294E-08,3.89E-02
1.892607E-08,3.73E-02
1.892919E-08,3.43E-02
1.893232E-08,3.22E-02
1.893544E-08,2.97E-02
1.893857E-08,2.76E-02
1.894169E-08,2.50E-02
1.894482E-08,2.21E-02
1.894794E-08,1.96E-02
1.895107E-08,1.74E-02
1.895419E-08,1.49E-02
1.895732E-08,1.28E-02
1.896044E-08,1.20E-02
1.896357E-08,9.4E-03
1.896669E-08,8.6E-03
1.896982E-08,8.2E-03
1.897294E-08,7.7E-03
1.897607E-08,6.9E-03
1.897919E-08,7.3E-03
1.898232E-08,7.7E-03
1.898544E-08,8.6E-03
1.898857E-08,1.03E-02
1.899169E-08,1.15E-02
1.899482E-08,1.32E-02
1.899794E-08,1.62E-02
1.900107E-08,1.79E-02
1.900419E-08,2.12E-02
1.900732E-08,2.38E-02
1.901044E-08,2.63E-02
1.901357E-08,3.01E-02
1.901669E-08,3.35E-02
1.901982E-08,3.56E-02
1.902294E-08,3.94E-02
1.902607E-08,4.15E-02
1.902919E-08,4.44E-02
1.903232E-08,4.65E-02
1.903544E-08,4.86E-02
1.903857E-08,5.07E-02
1.904169E-08,5.20E-02
1.904482E-08,5.29E-02
1.904794E-08,5.41E-02
1.905107E-08,5.50E-02
1.905419E-08,5.50E-02
1.905732E-08,5.54E-02
1.906044E-08,5.50E-02
1.906357E-08,5.45E-02
1.906669E-08,5.37E-02
1.906982E-08,5.24E-02
1.907294E-08,5.12E-02
1.907607E-08,5.07E-02
1.907919E-08,4.91E-02
1.908232E-08,4.82E-02
1.908544E-08,4.74E-02
1.908857E-08,4.53E-02
1.909169E-08,4.53E-02
1.909482E-08,4.36E-02
1.909794E-08,4.19E-02
1.910107E-08,4.15E-02
1.910419E-08,4.15E-02
1.910732E-08,4.06E-02
1.911044E-08,4.02E-02
1.911357E-08,3.94E-02
1.911669E-08,3.89E-02
1.911982E-08,3.85E-02
1.912294E-08,3.73E-02
1.912607E-08,3.64E-02
1.912919E-08,3.56E-02
1.913232E-08,3.47E-02
1.913544E-08,3.39E-02
1.913857E-08,3.22E-02
1.914169E-08,3.05E-02
1.914482E-08,2.88E-02
1.914794E-08,2.63E-02
1.915107E-08,2.29E-02
1.915419E-08,2.08E-02
1.915732E-08,1.70E-02
1.916044E-08,1.45E-02
1.916357E-08,1.03E-02
1.916669E-08,6.5E-03
1.916982E-08,2.7E-03
1.917294E-08,-1.5E-03
1.917607E-08,-5.7E-03
1.917919E-08,-1.04E-02
1.918232E-08,-1.38E-02
1.918544E-08,-1.80E-02
1.918857E-08,-2.13E-02
1.919169E-08,-2.47E-02
1.919482E-08,-2.72E-02
1.919794E-08,-2.98E-02
1.920107E-08,-3.10E-02
1.920419E-08,-3.27E-02
1.920732E-08,-3.40E-02
1.921044E-08,-3.31E-02
1.921357E-08,-3.23E-02
1.921669E-08,-3.02E-02
1.921982E-08,-2.89E-02
1.922294E-08,-2.68E-02
1.922607E-08,-2.39E-02
1.922919E-08,-1.97E-02
1.923232E-08,-1.59E-02
1.923544E-08,-1.16E-02
1.923857E-08,-7.4E-03
1.924169E-08,-1.9E-03
1.924482E-08,3.1E-03
1.924794E-08,8.6E-03
1.925107E-08,1.28E-02
1.925419E-08,1.79E-02
1.925732E-08,2.29E-02
1.926044E-08,2.67E-02
1.926357E-08,3.09E-02
1.926669E-08,3.35E-02
1.926982E-08,3.73E-02
1.927294E-08,3.94E-02
1.927607E-08,4.10E-02
1.927919E-08,4.27E-02
1.928232E-08,4.27E-02
1.928544E-08,4.32E-02
1.928857E-08,4.27E-02
1.929169E-08,4.23E-02
1.929482E-08,4.10E-02
1.929794E-08,3.98E-02
1.930107E-08,3.77E-02
1.930419E-08,3.56E-02
1.930732E-08,3.30E-02
1.931044E-08,3.18E-02
1.931357E-08,2.92E-02
1.931669E-08,2.71E-02
1.931982E-08,2.55E-02
1.932294E-08,2.38E-02
1.932607E-08,2.25E-02
1.932919E-08,2.12E-02
1.933232E-08,2.08E-02
1.933544E-08,2.17E-02
1.933857E-08,2.08E-02
1.934169E-08,2.21E-02
1.934482E-08,2.33E-02
1.934794E-08,2.46E-02
1.935107E-08,2.63E-02
1.935419E-08,2.92E-02
1.935732E-08,3.18E-02
1.936044E-08,3.47E-02
1.936357E-08,3.73E-02
1.936669E-08,4.02E-02
1.936982E-08,4.36E-02
1.937294E-08,4.65E-02
1.937607E-08,4.99E-02
1.937919E-08,5.29E-02
1.938232E-08,5.58E-02
1.938544E-08,5.79E-02
1.938857E-08,6.00E-02
1.939169E-08,6.17E-02
1.939482E-08,6.25E-02
1.939794E-08,6.42E-02
1.940107E-08,6.38E-02
1.940419E-08,6.42E-02
1.940732E-08,6.34E-02
1.941044E-08,6.25E-02
1.941357E-08,6.09E-02
1.941669E-08,5.96E-02
1.941982E-08,5.71E-02
1.942294E-08,5.50E-02
1.942607E-08,5.24E-02
1.942919E-08,4.99E-02
1.943232E-08,4.70E-02
1.943544E-08,4.36E-02
1.943857E-08,4.10E-02
1.944169E-08,3.81E-02
1.944482E-08,3.51E-02
1.944794E-08,3.26E-02
1.945107E-08,2.92E-02
1.945419E-08,2.76E-02
1.945732E-08,2.50E-02
1.946044E-08,2.33E-02
1.946357E-08,2.08E-02
1.946669E-08,1.96E-02
1.946982E-08,1.87E-02
1.947294E-08,1.70E-02
1.947607E-08,1.74E-02
1.947919E-08,1.62E-02
1.948232E-08,1.62E-02
1.948544E-08,1.58E-02
1.948857E-08,1.62E-02
1.949169E-08,1.66E-02
1.949482E-08,1.58E-02
1.949794E-08,1.62E-02
1.950107E-08,1.66E-02
1.950419E-08,1.66E-02
1.950732E-08,1.66E-02
1.951044E-08,1.70E-02
1.951357E-08,1.66E-02
1.951669E-08,1.74E-02
1.951982E-08,1.74E-02
1.952294E-08,1.83E-02
1.952607E-08,1.79E-02
1.952919E-08,1.83E-02
1.953232E-08,1.83E-02
1.953544E-08,1.79E-02
1.953857E-08,1.83E-02
1.954169E-08,1.91E-02
1.954482E-08,1.87E-02
1.954794E-08,1.87E-02
1.955107E-08,1.96E-02
1.955419E-08,1.96E-02
1.955732E-08,1.96E-02
1.956044E-08,2.04E-02
1.956357E-08,2.17E-02
1.956669E-08,2.12E-02
1.956982E-08,2.17E-02
1.957294E-08,2.29E-02
1.957607E-08,2.38E-02
1.957919E-08,2.42E-02
1.958232E-08,2.55E-02
1.958544E-08,2.63E-02
1.958857E-08,2.76E-02
1.959169E-08,2.88E-02
1.959482E-08,2.97E-02
1.959794E-08,3.09E-02
1.960107E-08,3.22E-02
1.960419E-08,3.39E-02
1.960732E-08,3.39E-02
1.961044E-08,3.56E-02
1.961357E-08,3.60E-02
1.961669E-08,3.68E-02
1.961982E-08,3.77E-02
1.962294E-08,3.77E-02
1.962607E-08,3.81E-02
1.962919E-08,3.85E-02
1.963232E-08,3.89E-02
1.963544E-08,3.85E-02
1.963857E-08,3.94E-02
1.964169E-08,3.94E-02
1.964482E-08,3.81E-02
1.964794E-08,3.81E-02
1.965107E-08,3.77E-02
1.965419E-08,3.68E-02
1.965732E-08,3.64E-02
1.966044E-08,3.51E-02
1.966357E-08,3.56E-02
1.966669E-08,3.39E-02
1.966982E-08,3.35E-02
1.967294E-08,3.18E-02
1.967607E-08,3.05E-02
1.967919E-08,2.97E-02
1.968232E-08,2.84E-02
1.968544E-08,2.71E-02
1.968857E-08,2.59E-02
1.969169E-08,2.46E-02
1.969482E-08,2.33E-02
1.969794E-08,2.12E-02
1.970107E-08,2.08E-02
1.970419E-08,1.96E-02
1.970732E-08,1.83E-02
1.971044E-08,1.74E-02
1.971357E-08,1.62E-02
1.971669E-08,1.45E-02
1.971982E-08,1.45E-02
1.972294E-08,1.32E-02
1.972607E-08,1.24E-02
1.972919E-08,1.20E-02
1.973232E-08,1.15E-02
1.973544E-08,1.07E-02
1.973857E-08,1.07E-02
1.974169E-08,1.11E-02
1.974482E-08,1.07E-02
1.974794E-08,1.15E-02
1.975107E-08,1.15E-02
1.975419E-08,1.20E-02
1.975732E-08,1.24E-02
1.976044E-08,1.36E-02
1.976357E-08,1.53E-02
1.976669E-08,1.66E-02
1.976982E-08,1.83E-02
1.977294E-08,1.87E-02
1.977607E-08,2.04E-02
1.977919E-08,2.29E-02
1.978232E-08,2.33E-02
1.978544E-08,2.46E-02
1.978857E-08,2.59E-02
1.979169E-08,2.71E-02
1.979482E-08,2.71E-02
1.979794E-08,2.80E-02
1.980107E-08,2.76E-02
1.980419E-08,2.80E-02
1.980732E-08,2.80E-02
1.981044E-08,2.67E-02
1.981357E-08,2.59E-02
1.981669E-08,2.38E-02
1.981982E-08,2.29E-02
1.982294E-08,1.96E-02
1.982607E-08,1.74E-02
1.982919E-08,1.36E-02
1.983232E-08,1.11E-02
1.983544E-08,8.2E-03
1.983857E-08,4.4E-03
1.984169E-08,1.0E-03
1.984482E-08,-3.2E-03
1.984794E-08,-7.0E-03
1.985107E-08,-1.08E-02
1.985419E-08,-1.42E-02
1.985732E-08,-1.75E-02
1.986044E-08,-2.09E-02
1.986357E-08,-2.43E-02
1.986669E-08,-2.68E-02
1.986982E-08,-2.85E-02
1.987294E-08,-3.10E-02
1.987607E-08,-3.19E-02
1.987919E-08,-3.31E-02
1.988232E-08,-3.27E-02
1.988544E-08,-3.23E-02
1.988857E-08,-3.15E-02
1.989169E-08,-2.98E-02
1.989482E-08,-2.85E-02
1.989794E-08,-2.60E-02
1.990107E-08,-2.30E-02
1.990419E-08,-2.01E-02
1.990732E-08,-1.67E-02
1.991044E-08,-1.25E-02
1.991357E-08,-9.1E-03
1.991669E-08,-4.9E-03
1.991982E-08,-1.5E-03
1.992294E-08,2.7E-03
1.992607E-08,6.9E-03
1.992919E-08,9.9E-03
1.993232E-08,1.28E-02
1.993544E-08,1.58E-02
1.993857E-08,1.83E-02
1.994169E-08,2.00E-02
1.994482E-08,2.08E-02
1.994794E-08,2.25E-02
1.995107E-08,2.29E-02
1.995419E-08,2.25E-02
1.995732E-08,2.21E-02
1.996044E-08,2.17E-02
1.996357E-08,1.91E-02
1.996669E-08,1.70E-02
1.996982E-08,1.49E-02
1.997294E-08,1.20E-02
1.997607E-08,9.9E-03
1.997919E-08,6.5E-03
1.998232E-08,4.0E-03
1.998544E-08,1.0E-03
1.998857E-08,-1.5E-03
1.999169E-08,-4.9E-03
1.999482E-08,-7.4E-03
1.999794E-08,-9.1E-03
2.000107E-08,-1.12E-02
2.000419E-08,-1.29E-02
2.000732E-08,-1.33E-02
2.001044E-08,-1.33E-02
2.001357E-08,-1.29E-02
2.001669E-08,-1.29E-02
2.001982E-08,-1.12E-02
2.002294E-08,-1.00E-02
2.002607E-08,-7.8E-03
2.002919E-08,-5.7E-03
2.003232E-08,-3.6E-03
2.003544E-08,-3E-04
2.003857E-08,2.7E-03
2.004169E-08,6.1E-03
2.004482E-08,9.4E-03
2.004794E-08,1.20E-02
2.005107E-08,1.53E-02
2.005419E-08,1.87E-02
2.005732E-08,1.96E-02
2.006044E-08,2.25E-02
2.006357E-08,2.42E-02
2.006669E-08,2.55E-02
2.006982E-08,2.59E-02
2.007294E-08,2.59E-02
2.007607E-08,2.63E-02
2.007919E-08,2.46E-02
2.008232E-08,2.38E-02
2.008544E-08,2.12E-02
2.008857E-08,1.87E-02
2.009169E-08,1.62E-02
2.009482E-08,1.24E-02
2.009794E-08,8.2E-03
2.010107E-08,5.2E-03
2.010419E-08,2.3E-03
2.010732E-08,-1.9E-03
2.011044E-08,-5.7E-03
2.011357E-08,-9.5E-03
2.011669E-08,-1.29E-02
2.011982E-08,-1.54E-02
2.012294E-08,-1.92E-02
2.012607E-08,-2.09E-02
2.012919E-08,-2.30E-02
2.013232E-08,-2.43E-02
2.013544E-08,-2.51E-02
2.013857E-08,-2.47E-02
2.014169E-08,-2.39E-02
2.014482E-08,-2.34E-02
2.014794E-08,-2.18E-02
2.015107E-08,-1.97E-02
2.015419E-08,-1.63E-02
2.015732E-08,-1.33E-02
2.016044E-08,-1.00E-02
2.016357E-08,-5.7E-03
2.016669E-08,-1.5E-03
2.016982E-08,2.7E-03
2.017294E-08,5.6E-03
2.017607E-08,1.15E-02
2.017919E-08,1.58E-02
2.018232E-08,1.96E-02
2.018544E-08,2.33E-02
2.018857E-08,2.67E-02
2.019169E-08,3.05E-02
2.019482E-08,3.26E-02
2.019794E-08,3.51E-02
2.020107E-08,3.68E-02
2.020419E-08,3.85E-02
2.020732E-08,3.98E-02
2.021044E-08,3.98E-02
2.021357E-08,3.89E-02
2.021669E-08,3.85E-02
2.021982E-08,3.73E-02
2.022294E-08,3.56E-02
2.022607E-08,3.30E-02
2.022919E-08,3.18E-02
2.023232E-08,2.84E-02
2.023544E-08,2.55E-02
2.023857E-08,2.29E-02
2.024169E-08,2.08E-02
2.024482E-08,1.79E-02
2.024794E-08,1.45E-02
2.025107E-08,1.20E-02
2.025419E-08,9.4E-03
2.025732E-08,6.9E-03
2.026044E-08,4.8E-03
2.026357E-08,3.1E-03
2.026669E-08,2.3E-03
2.026982E-08,1.0E-03
2.027294E-08,-3E-04
2.027607E-08,-7E-04
2.027919E-08,-1.1E-03
2.028232E-08,-3E-04
2.028544E-08,2E-04
2.028857E-08,6E-04
2.029169E-08,1.8E-03
2.029482E-08,2.7E-03
2.029794E-08,3.5E-03
2.030107E-08,5.2E-03
2.030419E-08,6.5E-03
2.030732E-08,7.7E-03
2.031044E-08,9.4E-03
2.031357E-08,9.9E-03
2.031669E-08,1.07E-02
2.031982E-08,1.20E-02
2.032294E-08,1.28E-02
2.032607E-08,1.32E-02
2.032919E-08,1.32E-02
2.033232E-08,1.32E-02
2.033544E-08,1.36E-02
2.033857E-08,1.32E-02
2.034169E-08,1.32E-02
2.034482E-08,1.24E-02
2.034794E-08,1.20E-02
2.035107E-08,1.11E-02
2.035419E-08,9.9E-03
2.035732E-08,9.0E-03
2.036044E-08,7.7E-03
2.036357E-08,7.3E-03
2.036669E-08,5.6E-03
2.036982E-08,4.8E-03
2.037294E-08,5.2E-03
2.037607E-08,4.0E-03
2.037919E-08,3.5E-03
2.038232E-08,3.5E-03
2.038544E-08,3.5E-03
2.038857E-08,3.1E-03
2.039169E-08,3.5E-03
2.039482E-08,3.1E-03
2.039794E-08,4.4E-03
2.040107E-08,5.6E-03
2.040419E-08,6.9E-03
2.040732E-08,7.3E-03
2.041044E-08,9.4E-03
2.041357E-08,9.9E-03
2.041669E-08,1.11E-02
2.041982E-08,1.24E-02
2.042294E-08,1.32E-02
2.042607E-08,1.53E-02
2.042919E-08,1.62E-02
2.043232E-08,1.74E-02
2.043544E-08,1.87E-02
2.043857E-08,2.00E-02
2.044169E-08,2.04E-02
2.044482E-08,2.08E-02
2.044794E-08,2.17E-02
2.045107E-08,2.17E-02
2.045419E-08,2.25E-02
2.045732E-08,2.25E-02
2.046044E-08,2.21E-02
2.046357E-08,2.17E-02
2.046669E-08,2.12E-02
2.046982E-08,2.08E-02
2.047294E-08,2.04E-02
2.047607E-08,2.00E-02
2.047919E-08,1.91E-02
2.048232E-08,1.87E-02
2.048544E-08,1.79E-02
2.048857E-08,1.74E-02
2.049169E-08,1.70E-02
2.049482E-08,1.66E-02
2.049794E-08,1.62E-02
2.050107E-08,1.66E-02
2.050419E-08,1.62E-02
2.050732E-08,1.62E-02
2.051044E-08,1.53E-02
2.051357E-08,1.58E-02
2.051669E-08,1.53E-02
2.051982E-08,1.62E-02
2.052294E-08,1.62E-02
2.052607E-08,1.74E-02
2.052919E-08,1.70E-02
2.053232E-08,1.70E-02
2.053544E-08,1.87E-02
2.053857E-08,1.87E-02
2.054169E-08,1.91E-02
2.054482E-08,1.91E-02
2.054794E-08,1.96E-02
2.055107E-08,1.96E-02
2.055419E-08,2.08E-02
2.055732E-08,2.12E-02
2.056044E-08,2.04E-02
2.056357E-08,2.04E-02
2.056669E-08,2.00E-02
2.056982E-08,2.00E-02
2.057294E-08,1.96E-02
2.057607E-08,1.96E-02
2.057919E-08,1.87E-02
2.058232E-08,1.83E-02
2.058544E-08,1.79E-02
2.058857E-08,1.74E-02
2.059169E-08,1.70E-02
2.059482E-08,1.66E-02
2.059794E-08,1.58E-02
2.060107E-08,1.62E-02
2.060419E-08,1.58E-02
2.060732E-08,1.49E-02
2.061044E-08,1.49E-02
2.061357E-08,1.53E-02
2.061669E-08,1.53E-02
2.061982E-08,1.49E-02
2.062294E-08,1.45E-02
2.062607E-08,1.45E-02
2.062919E-08,1.58E-02
2.063232E-08,1.45E-02
2.063544E-08,1.62E-02
2.063857E-08,1.58E-02
2.064169E-08,1.49E-02
2.064482E-08,1.53E-02
2.064794E-08,1.45E-02
2.065107E-08,1.49E-02
2.065419E-08,1.36E-02
2.065732E-08,1.36E-02
2.066044E-08,1.32E-02
2.066357E-08,1.28E-02
2.066669E-08,1.20E-02
2.066982E-08,1.07E-02
2.067294E-08,9.9E-03
2.067607E-08,8.2E-03
2.067919E-08,6.9E-03
2.068232E-08,5.6E-03
2.068544E-08,4.4E-03
2.068857E-08,3.1E-03
2.069169E-08,2.3E-03
2.069482E-08,2E-04
2.069794E-08,2E-04
2.070107E-08,-1.9E-03
2.070419E-08,-2.4E-03
2.070732E-08,-2.8E-03
2.071044E-08,-3.2E-03
2.071357E-08,-4.1E-03
2.071669E-08,-3.6E-03
2.071982E-08,-4.1E-03
2.072294E-08,-3.2E-03
2.072607E-08,-2.4E-03
2.072919E-08,-1.5E-03
2.073232E-08,-3E-04
2.073544E-08,1.0E-03
2.073857E-08,2.3E-03
2.074169E-08,4.0E-03
2.074482E-08,5.6E-03
2.074794E-08,7.7E-03
2.075107E-08,9.9E-03
2.075419E-08,1.20E-02
2.075732E-08,1.49E-02
2.076044E-08,1.70E-02
2.076357E-08,1.91E-02
2.076669E-08,2.04E-02
2.076982E-08,2.29E-02
2.077294E-08,2.42E-02
2.077607E-08,2.63E-02
2.077919E-08,2.63E-02
2.078232E-08,2.71E-02
2.078544E-08,2.84E-02
2.078857E-08,2.84E-02
2.079169E-08,2.92E-02
2.079482E-08,2.80E-02
2.079794E-08,2.80E-02
2.080107E-08,2.67E-02
2.080419E-08,2.59E-02
2.080732E-08,2.46E-02
2.081044E-08,2.33E-02
2.081357E-08,2.25E-02
2.081669E-08,2.04E-02
2.081982E-08,1.87E-02
2.082294E-08,1.62E-02
2.082607E-08,1.53E-02
2.082919E-08,1.41E-02
2.083232E-08,1.24E-02
2.083544E-08,1.15E-02
2.083857E-08,9.9E-03
2.084169E-08,9.4E-03
2.084482E-08,9.0E-03
2.084794E-08,8.2E-03
2.085107E-08,8.2E-03
2.085419E-08,8.2E-03
2.085732E-08,8.2E-03
2.086044E-08,8.6E-03
2.086357E-08,9.9E-03
2.086669E-08,1.20E-02
2.086982E-08,1.32E-02
2.087294E-08,1.45E-02
2.087607E-08,1.62E-02
2.087919E-08,1.83E-02
2.088232E-08,1.96E-02
2.088544E-08,2.17E-02
2.088857E-08,2.33E-02
2.089169E-08,2.59E-02
2.089482E-08,2.76E-02
2.089794E-08,2.84E-02
2.090107E-08,2.97E-02
2.090419E-08,3.09E-02
2.090732E-08,3.22E-02
2.091044E-08,3.22E-02
2.091357E-08,3.26E-02
2.091669E-08,3.26E-02
2.091982E-08,3.18E-02
2.092294E-08,3.01E-02
2.092607E-08,3.01E-02
2.092919E-08,2.76E-02
2.093232E-08,2.55E-02
2.093544E-08,2.38E-02
2.093857E-08,2.04E-02
2.094169E-08,1.79E-02
2.094482E-08,1.45E-02
2.094794E-08,1.11E-02
2.095107E-08,8.2E-03
2.095419E-08,4.4E-03
2.095732E-08,2E-04
2.096044E-08,-3.2E-03
2.096357E-08,-7.0E-03
2.096669E-08,-1.04E-02
2.096982E-08,-1.38E-02
2.097294E-08,-1.71E-02
2.097607E-08,-1.97E-02
2.097919E-08,-2.26E-02
2.098232E-08,-2.51E-02
2.098544E-08,-2.68E-02
2.098857E-08,-2.89E-02
2.099169E-08,-2.93E-02
2.099482E-08,-3.06E-02
2.099794E-08,-3.06E-02
2.100107E-08,-3.06E-02
2.100419E-08,-2.98E-02
2.100732E-08,-2.93E-02
2.101044E-08,-2.81E-02
2.101357E-08,-2.56E-02
2.101669E-08,-2.34E-02
2.101982E-08,-2.05E-02
2.102294E-08,-1.75E-02
2.102607E-08,-1.42E-02
2.102919E-08,-1.00E-02
2.103232E-08,-6.2E-03
2.103544E-08,-1.1E-03
2.103857E-08,2.3E-03
2.104169E-08,7.3E-03
2.104482E-08,1.24E-02
2.104794E-08,1.62E-02
2.105107E-08,2.12E-02
2.105419E-08,2.63E-02
2.105732E-08,2.97E-02
2.106044E-08,3.47E-02
2.106357E-08,3.85E-02
2.106669E-08,4.19E-02
2.106982E-08,4.61E-02
2.107294E-08,4.86E-02
2.107607E-08,5.07E-02
2.107919E-08,5.33E-02
2.108232E-08,5.50E-02
2.108544E-08,5.75E-02
2.108857E-08,5.71E-02
2.109169E-08,5.88E-02
2.109482E-08,5.88E-02
2.109794E-08,5.75E-02
2.110107E-08,5.79E-02
2.110419E-08,5.62E-02
2.110732E-08,5.45E-02
2.111044E-08,5.29E-02
2.111357E-08,5.07E-02
2.111669E-08,4.78E-02
2.111982E-08,4.53E-02
2.112294E-08,4.23E-02
2.112607E-08,3.89E-02
2.112919E-08,3.64E-02
2.113232E-08,3.30E-02
2.113544E-08,2.97E-02
2.113857E-08,2.63E-02
2.114169E-08,2.42E-02
2.114482E-08,2.12E-02
2.114794E-08,1.87E-02
2.115107E-08,1.58E-02
2.115419E-08,1.41E-02
2.115732E-08,1.28E-02
2.116044E-08,1.07E-02
2.116357E-08,9.4E-03
2.116669E-08,9.0E-03
2.116982E-08,8.2E-03
2.117294E-08,7.7E-03
2.117607E-08,8.2E-03
2.117919E-08,8.2E-03
2.118232E-08,8.6E-03
2.118544E-08,9.0E-03
2.118857E-08,9.9E-03
2.119169E-08,1.07E-02
2.119482E-08,1.24E-02
2.119794E-08,1.36E-02
2.120107E-08,1.49E-02
2.120419E-08,1.58E-02
2.120732E-08,1.70E-02
2.121044E-08,1.83E-02
2.121357E-08,1.96E-02
2.121669E-08,2.04E-02
2.121982E-08,2.08E-02
2.122294E-08,2.12E-02
2.122607E-08,2.17E-02
2.122919E-08,2.17E-02
2.123232E-08,2.17E-02
2.123544E-08,2.12E-02
2.123857E-08,2.04E-02
2.124169E-08,2.04E-02
2.124482E-08,1.87E-02
2.124794E-08,1.74E-02
2.125107E-08,1.70E-02
2.125419E-08,1.49E-02
2.125732E-08,1.36E-02
2.126044E-08,1.28E-02
2.126357E-08,1.11E-02
2.126669E-08,9.0E-03
2.126982E-08,7.7E-03
2.127294E-08,5.6E-03
2.127607E-08,4.8E-03
2.127919E-08,3.5E-03
2.128232E-08,2.3E-03
2.128544E-08,2.3E-03
2.128857E-08,1.0E-03
2.129169E-08,2E-04
2.129482E-08,2E-04
2.129794E-08,2E-04
2.130107E-08,2E-04
2.130419E-08,6E-04
2.130732E-08,1.0E-03
2.131044E-08,2.7E-03
2.131357E-08,3.1E-03
2.131669E-08,5.2E-03
2.131982E-08,5.6E-03
2.132294E-08,8.2E-03
2.132607E-08,9.0E-03
2.132919E-08,1.07E-02
2.133232E-08,1.28E-02
2.133544E-08,1.45E-02
2.133857E-08,1.58E-02
2.134169E-08,1.74E-02
2.134482E-08,1.91E-02
2.134794E-08,2.08E-02
2.135107E-08,2.21E-02
2.135419E-08,2.33E-02
2.135732E-08,2.42E-02
2.136044E-08,2.55E-02
2.136357E-08,2.55E-02
2.136669E-08,2.67E-02
2.136982E-08,2.67E-02
2.137294E-08,2.71E-02
2.137607E-08,2.59E-02
2.137919E-08,2.50E-02
2.138232E-08,2.55E-02
2.138544E-08,2.33E-02
2.138857E-08,2.17E-02
2.139169E-08,2.08E-02
2.139482E-08,1.91E-02
2.139794E-08,1.74E-02
2.140107E-08,1.58E-02
2.140419E-08,1.41E-02
2.140732E-08,1.15E-02
2.141044E-08,9.9E-03
2.141357E-08,7.7E-03
2.141669E-08,5.6E-03
2.141982E-08,3.5E-03
2.142294E-08,1.4E-03
2.142607E-08,2E-04
2.142919E-08,-7E-04
2.143232E-08,-2.4E-03
2.143544E-08,-3.2E-03
2.143857E-08,-4.1E-03
2.144169E-08,-4.1E-03
2.144482E-08,-4.5E-03
2.144794E-08,-3.6E-03
2.145107E-08,-3.6E-03
2.145419E-08,-2.4E-03
2.145732E-08,-3E-04
2.146044E-08,1.4E-03
2.146357E-08,3.5E-03
2.146669E-08,6.5E-03
2.146982E-08,9.9E-03
2.147294E-08,1.15E-02
2.147607E-08,1.58E-02
2.147919E-08,2.00E-02
2.148232E-08,2.29E-02
2.148544E-08,2.67E-02
2.148857E-08,3.09E-02
2.149169E-08,3.43E-02
2.149482E-08,3.77E-02
2.149794E-08,4.15E-02
2.150107E-08,4.40E-02
2.150419E-08,4.70E-02
2.150732E-08,4.95E-02
2.151044E-08,5.12E-02
2.151357E-08,5.29E-02
2.151669E-08,5.33E-02
2.151982E-08,5.45E-02
2.152294E-08,5.45E-02
2.152607E-08,5.33E-02
2.152919E-08,5.24E-02
2.153232E-08,5.07E-02
2.153544E-08,4.91E-02
2.153857E-08,4.61E-02
2.154169E-08,4.32E-02
2.154482E-08,3.85E-02
2.154794E-08,3.56E-02
2.155107E-08,3.18E-02
2.155419E-08,2.67E-02
2.155732E-08,2.17E-02
2.156044E-08,1.70E-02
2.156357E-08,1.28E-02
2.156669E-08,8.2E-03
2.156982E-08,3.5E-03
2.157294E-08,-7E-04
2.157607E-08,-5.3E-03
2.157919E-08,-8.7E-03
2.158232E-08,-1.25E-02
2.158544E-08,-1.50E-02
2.158857E-08,-1.80E-02
2.159169E-08,-1.92E-02
2.159482E-08,-2.18E-02
2.159794E-08,-2.30E-02
2.160107E-08,-2.39E-02
2.160419E-08,-2.39E-02
2.160732E-08,-2.34E-02
2.161044E-08,-2.26E-02
2.161357E-08,-2.18E-02
2.161669E-08,-2.01E-02
2.161982E-08,-1.84E-02
2.162294E-08,-1.54E-02
2.162607E-08,-1.29E-02
2.162919E-08,-1.16E-02
2.163232E-08,-8.3E-03
2.163544E-08,-4.9E-03
2.163857E-08,-3.6E-03
2.164169E-08,-3E-04
2.164482E-08,2.3E-03
2.164794E-08,4.8E-03
2.165107E-08,6.5E-03
2.165419E-08,8.6E-03
2.165732E-08,9.9E-03
2.166044E-08,1.15E-02
2.166357E-08,1.24E-02
2.166669E-08,1.41E-02
2.166982E-08,1.41E-02
2.167294E-08,1.41E-02
2.167607E-08,1.45E-02
2.167919E-08,1.45E-02
2.168232E-08,1.41E-02
2.168544E-08,1.36E-02
2.168857E-08,1.32E-02
2.169169E-08,1.28E-02
2.169482E-08,1.20E-02
2.169794E-08,1.20E-02
2.170107E-08,1.11E-02
2.170419E-08,1.03E-02
2.170732E-08,9.9E-03
2.171044E-08,1.07E-02
2.171357E-08,1.03E-02
2.171669E-08,1.07E-02
2.171982E-08,1.11E-02
2.172294E-08,1.28E-02
2.172607E-08,1.32E-02
2.172919E-08,1.49E-02
2.173232E-08,1.66E-02
2.173544E-08,1.83E-02
2.173857E-08,2.00E-02
2.174169E-08,2.21E-02
2.174482E-08,2.42E-02
2.174794E-08,2.59E-02
2.175107E-08,2.80E-02
2.175419E-08,3.09E-02
2.175732E-08,3.26E-02
2.176044E-08,3.47E-02
2.176357E-08,3.64E-02
2.176669E-08,3.73E-02
2.176982E-08,3.94E-02
2.177294E-08,3.98E-02
2.177607E-08,4.10E-02
2.177919E-08,4.06E-02
2.178232E-08,4.06E-02
2.178544E-08,4.02E-02
2.178857E-08,3.94E-02
2.179169E-08,3.77E-02
2.179482E-08,3.64E-02
2.179794E-08,3.39E-02
2.180107E-08,3.14E-02
2.180419E-08,2.92E-02
2.180732E-08,2.63E-02
2.181044E-08,2.29E-02
2.181357E-08,2.04E-02
2.181669E-08,1.62E-02
2.181982E-08,1.41E-02
2.182294E-08,1.03E-02
2.182607E-08,8.2E-03
2.182919E-08,5.2E-03
2.183232E-08,2.3E-03
2.183544E-08,6E-04
2.183857E-08,-1.1E-03
2.184169E-08,-2.4E-03
2.184482E-08,-3.6E-03
2.184794E-08,-4.1E-03
2.185107E-08,-3.6E-03
2.185419E-08,-2.8E-03
2.185732E-08,-1.9E-03
2.186044E-08,-7E-04
2.186357E-08,1.8E-03
2.186669E-08,4.4E-03
2.186982E-08,7.3E-03
2.187294E-08,9.9E-03
2.187607E-08,1.45E-02
2.187919E-08,1.83E-02
2.188232E-08,2.25E-02
2.188544E-08,2.67E-02
2.188857E-08,3.01E-02
2.189169E-08,3.51E-02
2.189482E-08,3.89E-02
2.189794E-08,4.27E-02
2.190107E-08,4.65E-02
2.190419E-08,4.99E-02
2.190732E-08,5.29E-02
2.191044E-08,5.45E-02
2.191357E-08,5.71E-02
2.191669E-08,5.88E-02
2.191982E-08,5.92E-02
2.192294E-08,5.92E-02
2.192607E-08,5.83E-02
2.192919E-08,5.66E-02
2.193232E-08,5.54E-02
2.193544E-08,5.37E-02
2.193857E-08,5.03E-02
2.194169E-08,4.65E-02
2.194482E-08,4.32E-02
2.194794E-08,3.85E-02
2.195107E-08,3.43E-02
2.195419E-08,2.92E-02
2.195732E-08,2.42E-02
2.196044E-08,2.00E-02
2.196357E-08,1.45E-02
2.196669E-08,9.4E-03
2.196982E-08,4.4E-03
2.197294E-08,-3E-04
2.197607E-08,-4.9E-03
2.197919E-08,-8.3E-03
2.198232E-08,-1.25E-02
2.198544E-08,-1.54E-02
2.198857E-08,-1.80E-02
2.199169E-08,-2.01E-02
2.199482E-08,-2.22E-02
2.199794E-08,-2.30E-02
2.200107E-08,-2.39E-02
2.200419E-08,-2.39E-02
2.200732E-08,-2.34E-02
2.201044E-08,-2.26E-02
2.201357E-08,-2.13E-02
2.201669E-08,-2.01E-02
2.201982E-08,-1.71E-02
2.202294E-08,-1.50E-02
2.202607E-08,-1.25E-02
2.202919E-08,-1.04E-02
2.203232E-08,-7.4E-03
2.203544E-08,-4.1E-03
2.203857E-08,-1.5E-03
2.204169E-08,1.8E-03
2.204482E-08,4.0E-03
2.204794E-08,6.5E-03
2.205107E-08,9.0E-03
2.205419E-08,1.07E-02
2.205732E-08,1.28E-02
2.206044E-08,1.45E-02
2.206357E-08,1.58E-02
2.206669E-08,1.70E-02
2.206982E-08,1.79E-02
2.207294E-08,1.83E-02
2.207607E-08,1.96E-02
2.207919E-08,1.96E-02
2.208232E-08,1.91E-02
2.208544E-08,1.91E-02
2.208857E-08,1.87E-02
2.209169E-08,1.96E-02
2.209482E-08,1.87E-02
2.209794E-08,1.83E-02
2.210107E-08,1.91E-02
2.210419E-08,1.87E-02
2.210732E-08,1.79E-02
2.211044E-08,1.83E-02
2.211357E-08,1.83E-02
2.211669E-08,1.79E-02
2.211982E-08,1.74E-02
2.212294E-08,1.74E-02
2.212607E-08,1.83E-02
2.212919E-08,1.79E-02
2.213232E-08,1.83E-02
2.213544E-08,1.83E-02
2.213857E-08,1.79E-02
2.214169E-08,1.83E-02
2.214482E-08,1.74E-02
2.214794E-08,1.70E-02
2.215107E-08,1.70E-02
2.215419E-08,1.62E-02
2.215732E-08,1.58E-02
2.216044E-08,1.53E-02
2.216357E-08,1.41E-02
2.216669E-08,1.28E-02
2.216982E-08,1.28E-02
2.217294E-08,1.07E-02
2.217607E-08,9.4E-03
2.217919E-08,8.2E-03
2.218232E-08,7.3E-03
2.218544E-08,5.2E-03
2.218857E-08,4.4E-03
2.219169E-08,4.4E-03
2.219482E-08,2.7E-03
2.219794E-08,2.7E-03
2.220107E-08,1.4E-03
2.220419E-08,1.4E-03
2.220732E-08,1.4E-03
2.221044E-08,2.3E-03
2.221357E-08,2.7E-03
2.221669E-08,4.0E-03
2.221982E-08,4.8E-03
2.222294E-08,6.5E-03
2.222607E-08,8.2E-03
2.222919E-08,9.4E-03
2.223232E-08,1.24E-02
2.223544E-08,1.45E-02
2.223857E-08,1.66E-02
2.224169E-08,1.79E-02
2.224482E-08,2.04E-02
2.224794E-08,2.25E-02
2.225107E-08,2.42E-02
2.225419E-08,2.59E-02
2.225732E-08,2.71E-02
2.226044E-08,2.84E-02
2.226357E-08,2.92E-02
2.226669E-08,2.92E-02
2.226982E-08,2.88E-02
2.227294E-08,2.76E-02
2.227607E-08,2.63E-02
2.227919E-08,2.55E-02
2.228232E-08,2.33E-02
2.228544E-08,2.08E-02
2.228857E-08,1.87E-02
2.229169E-08,1.53E-02
2.229482E-08,1.28E-02
2.229794E-08,9.9E-03
2.230107E-08,6.1E-03
2.230419E-08,2.7E-03
2.230732E-08,-3E-04
2.231044E-08,-3.2E-03
2.231357E-08,-6.2E-03
2.231669E-08,-8.7E-03
2.231982E-08,-1.12E-02
2.232294E-08,-1.33E-02
2.232607E-08,-1.50E-02
2.232919E-08,-1.63E-02
2.233232E-08,-1.71E-02
2.233544E-08,-1.71E-02
2.233857E-08,-1.80E-02
2.234169E-08,-1.67E-02
2.234482E-08,-1.54E-02
2.234794E-08,-1.42E-02
2.235107E-08,-1.21E-02
2.235419E-08,-1.04E-02
2.235732E-08,-8.3E-03
2.236044E-08,-5.7E-03
2.236357E-08,-4.5E-03
2.236669E-08,-1.5E-03
2.236982E-08,6E-04
2.237294E-08,3.5E-03
2.237607E-08,4.8E-03
2.237919E-08,6.9E-03
2.238232E-08,8.6E-03
2.238544E-08,9.9E-03
2.238857E-08,1.03E-02
2.239169E-08,1.11E-02
2.239482E-08,1.15E-02
2.239794E-08,1.15E-02
2.240107E-08,1.15E-02
2.240419E-08,9.9E-03
2.240732E-08,8.6E-03
2.241044E-08,8.2E-03
2.241357E-08,6.1E-03
2.241669E-08,4.8E-03
2.241982E-08,2.3E-03
2.242294E-08,6E-04
2.242607E-08,-1.1E-03
2.242919E-08,-2.8E-03
2.243232E-08,-4.5E-03
2.243544E-08,-6.2E-03
2.243857E-08,-7.0E-03
2.244169E-08,-8.3E-03
2.244482E-08,-8.7E-03
2.244794E-08,-9.5E-03
2.245107E-08,-1.00E-02
2.245419E-08,-8.3E-03
2.245732E-08,-7.4E-03
2.246044E-08,-6.2E-03
2.246357E-08,-6.6E-03
2.246669E-08,-4.9E-03
2.246982E-08,-3.2E-03
2.247294E-08,-1.5E-03
2.247607E-08,2E-04
2.247919E-08,1.8E-03
2.248232E-08,3.5E-03
2.248544E-08,5.2E-03
2.248857E-08,6.5E-03
2.249169E-08,6.9E-03
2.249482E-08,8.2E-03
2.249794E-08,8.2E-03
2.250107E-08,8.6E-03
2.250419E-08,8.2E-03
2.250732E-08,8.2E-03
2.251044E-08,6.9E-03
2.251357E-08,5.6E-03
2.251669E-08,4.4E-03
2.251982E-08,1.8E-03
2.252294E-08,-3E-04
2.252607E-08,-1.5E-03
2.252919E-08,-3.6E-03
2.253232E-08,-6.2E-03
2.253544E-08,-7.4E-03
2.253857E-08,-1.00E-02
2.254169E-08,-1.16E-02
2.254482E-08,-1.33E-02
2.254794E-08,-1.46E-02
2.255107E-08,-1.50E-02
2.255419E-08,-1.46E-02
2.255732E-08,-1.54E-02
2.256044E-08,-1.42E-02
2.256357E-08,-1.33E-02
2.256669E-08,-1.12E-02
2.256982E-08,-8.7E-03
2.257294E-08,-6.2E-03
2.257607E-08,-2.8E-03
2.257919E-08,6E-04
2.258232E-08,5.2E-03
2.258544E-08,9.9E-03
2.258857E-08,1.41E-02
2.259169E-08,1.83E-02
2.259482E-08,2.33E-02
2.259794E-08,2.76E-02
2.260107E-08,3.39E-02
2.260419E-08,3.85E-02
2.260732E-08,4.27E-02
2.261044E-08,4.65E-02
2.261357E-08,5.03E-02
2.261669E-08,5.37E-02
2.261982E-08,5.62E-02
2.262294E-08,5.79E-02
2.262607E-08,5.92E-02
2.262919E-08,6.04E-02
2.263232E-08,6.04E-02
2.263544E-08,6.04E-02
2.263857E-08,5.92E-02
2.264169E-08,5.71E-02
2.264482E-08,5.45E-02
2.264794E-08,5.20E-02
2.265107E-08,4.82E-02
2.265419E-08,4.57E-02
2.265732E-08,4.19E-02
2.266044E-08,3.73E-02
2.266357E-08,3.30E-02
2.266669E-08,2.92E-02
2.266982E-08,2.38E-02
2.267294E-08,1.91E-02
2.267607E-08,1.58E-02
2.267919E-08,1.07E-02
2.268232E-08,7.3E-03
2.268544E-08,3.1E-03
2.268857E-08,2E-04
2.269169E-08,-3.2E-03
2.269482E-08,-5.7E-03
2.269794E-08,-7.8E-03
2.270107E-08,-9.1E-03
2.270419E-08,-1.12E-02
2.270732E-08,-1.16E-02
2.271044E-08,-1.12E-02
2.271357E-08,-1.25E-02
2.271669E-08,-1.21E-02
2.271982E-08,-1.08E-02
2.272294E-08,-8.7E-03
2.272607E-08,-7.4E-03
2.272919E-08,-5.3E-03
2.273232E-08,-3.6E-03
2.273544E-08,-1.5E-03
2.273857E-08,1.4E-03
2.274169E-08,4.4E-03
2.274482E-08,6.9E-03
2.274794E-08,9.9E-03
2.275107E-08,1.24E-02
2.275419E-08,1.45E-02
2.275732E-08,1.83E-02
2.276044E-08,2.04E-02
2.276357E-08,2.25E-02
2.276669E-08,2.42E-02
2.276982E-08,2.67E-02
2.277294E-08,2.84E-02
2.277607E-08,2.92E-02
2.277919E-08,3.14E-02
2.278232E-08,3.14E-02
2.278544E-08,3.26E-02
2.278857E-08,3.14E-02
2.279169E-08,3.18E-02
2.279482E-08,3.09E-02
2.279794E-08,3.01E-02
2.280107E-08,2.92E-02
2.280419E-08,2.71E-02
2.280732E-08,2.46E-02
2.281044E-08,2.25E-02
2.281357E-08,2.04E-02
2.281669E-08,1.74E-02
2.281982E-08,1.32E-02
2.282294E-08,1.07E-02
2.282607E-08,6.5E-03
2.282919E-08,3.5E-03
2.283232E-08,-7E-04
2.283544E-08,-3.6E-03
2.283857E-08,-7.8E-03
2.284169E-08,-1.12E-02
2.284482E-08,-1.50E-02
2.284794E-08,-1.71E-02
2.285107E-08,-2.13E-02
2.285419E-08,-2.34E-02
2.285732E-08,-2.51E-02
2.286044E-08,-2.81E-02
2.286357E-08,-2.89E-02
2.286669E-08,-3.02E-02
2.286982E-08,-3.10E-02
2.287294E-08,-3.10E-02
2.287607E-08,-3.06E-02
2.287919E-08,-3.02E-02
2.288232E-08,-2.98E-02
2.288544E-08,-2.77E-02
2.288857E-08,-2.64E-02
2.289169E-08,-2.43E-02
2.289482E-08,-2.22E-02
2.289794E-08,-1.97E-02
2.290107E-08,-1.75E-02
2.290419E-08,-1.54E-02
2.290732E-08,-1.12E-02
2.291044E-08,-9.1E-03
2.291357E-08,-7.0E-03
2.291669E-08,-4.5E-03
2.291982E-08,-2.4E-03
2.292294E-08,-3E-04
2.292607E-08,1.4E-03
2.292919E-08,3.5E-03
2.293232E-08,4.8E-03
2.293544E-08,5.6E-03
2.293857E-08,6.9E-03
2.294169E-08,6.5E-03
2.294482E-08,6.5E-03
2.294794E-08,6.1E-03
2.295107E-08,5.2E-03
2.295419E-08,4.4E-03
2.295732E-08,3.1E-03
2.296044E-08,2.7E-03
2.296357E-08,1.0E-03
2.296669E-08,-3E-04
2.296982E-08,-2.4E-03
2.297294E-08,-3.6E-03
2.297607E-08,-4.9E-03
2.297919E-08,-5.7E-03
2.298232E-08,-7.0E-03
2.298544E-08,-8.7E-03
2.298857E-08,-9.5E-03
2.299169E-08,-1.04E-02
2.299482E-08,-1.16E-02
2.299794E-08,-1.12E-02
2.300107E-08,-1.16E-02
2.300419E-08,-1.16E-02
2.300732E-08,-1.21E-02
2.301044E-08,-1.08E-02
2.301357E-08,-1.00E-02
2.301669E-08,-9.5E-03
2.301982E-08,-8.3E-03
2.302294E-08,-7.8E-03
2.302607E-08,-6.6E-03
2.302919E-08,-5.3E-03
2.303232E-08,-4.5E-03
2.303544E-08,-3.6E-03
2.303857E-08,-2.8E-03
2.304169E-08,-1.1E-03
2.304482E-08,-7E-04
2.304794E-08,2E-04
2.305107E-08,6E-04
2.305419E-08,1.0E-03
2.305732E-08,1.0E-03
2.306044E-08,1.8E-03
2.306357E-08,2.7E-03
2.306669E-08,2.7E-03
2.306982E-08,2.7E-03
2.307294E-08,3.5E-03
2.307607E-08,3.5E-03
2.307919E-08,3.1E-03
2.308232E-08,3.5E-03
2.308544E-08,4.0E-03
2.308857E-08,3.5E-03
2.309169E-08,3.5E-03
2.309482E-08,4.0E-03
2.309794E-08,4.0E-03
2.310107E-08,4.4E-03
2.310419E-08,4.0E-03
2.310732E-08,4.0E-03
2.311044E-08,3.5E-03
2.311357E-08,4.0E-03
2.311669E-08,4.0E-03
2.311982E-08,3.5E-03
2.312294E-08,3.1E-03
2.312607E-08,2.3E-03
2.312919E-08,1.8E-03
2.313232E-08,6E-04
2.313544E-08,2E-04
2.313857E-08,-7E-04
2.314169E-08,-2.8E-03
2.314482E-08,-4.1E-03
2.314794E-08,-6.6E-03
2.315107E-08,-8.3E-03
2.315419E-08,-1.04E-02
2.315732E-08,-1.25E-02
2.316044E-08,-1.46E-02
2.316357E-08,-1.75E-02
2.316669E-08,-2.01E-02
2.316982E-08,-2.22E-02
2.317294E-08,-2.51E-02
2.317607E-08,-2.64E-02
2.317919E-08,-2.85E-02
2.318232E-08,-3.06E-02
2.318544E-08,-3.19E-02
2.318857E-08,-3.36E-02
2.319169E-08,-3.44E-02
2.319482E-08,-3.57E-02
2.319794E-08,-3.57E-02
2.320107E-08,-3.48E-02
2.320419E-08,-3.44E-02
2.320732E-08,-3.27E-02
2.321044E-08,-3.10E-02
2.321357E-08,-2.89E-02
2.321669E-08,-2.60E-02
2.321982E-08,-2.39E-02
2.322294E-08,-2.01E-02
2.322607E-08,-1.59E-02
2.322919E-08,-1.25E-02
2.323232E-08,-8.3E-03
2.323544E-08,-4.1E-03
2.323857E-08,6E-04
2.324169E-08,4.4E-03
2.324482E-08,8.6E-03
2.324794E-08,1.28E-02
2.325107E-08,1.66E-02
2.325419E-08,2.00E-02
2.325732E-08,2.29E-02
2.326044E-08,2.63E-02
2.326357E-08,2.80E-02
2.326669E-08,2.92E-02
2.326982E-08,3.05E-02
2.327294E-08,3.14E-02
2.327607E-08,3.14E-02
2.327919E-08,3.09E-02
2.328232E-08,2.97E-02
2.328544E-08,2.84E-02
2.328857E-08,2.55E-02
2.329169E-08,2.42E-02
2.329482E-08,2.08E-02
2.329794E-08,1.83E-02
2.330107E-08,1.53E-02
2.330419E-08,1.15E-02
2.330732E-08,7.7E-03
2.331044E-08,4.8E-03
2.331357E-08,2.3E-03
2.331669E-08,-1.1E-03
2.331982E-08,-4.1E-03
2.332294E-08,-5.3E-03
2.332607E-08,-8.3E-03
2.332919E-08,-9.1E-03
2.333232E-08,-1.00E-02
2.333544E-08,-1.08E-02
2.333857E-08,-1.12E-02
2.334169E-08,-1.08E-02
2.334482E-08,-1.00E-02
2.334794E-08,-8.7E-03
2.335107E-08,-7.8E-03
2.335419E-08,-5.3E-03
2.335732E-08,-3.6E-03
2.336044E-08,-3E-04
2.336357E-08,2.3E-03
2.336669E-08,4.0E-03
2.336982E-08,6.9E-03
2.337294E-08,9.4E-03
2.337607E-08,1.15E-02
2.337919E-08,1.36E-02
2.338232E-08,1.53E-02
2.338544E-08,1.62E-02
2.338857E-08,1.74E-02
2.339169E-08,1.79E-02
2.339482E-08,1.83E-02
2.339794E-08,1.74E-02
2.340107E-08,1.74E-02
2.340419E-08,1.53E-02
2.340732E-08,1.36E-02
2.341044E-08,1.24E-02
2.341357E-08,9.4E-03
2.341669E-08,6.5E-03
2.341982E-08,3.1E-03
2.342294E-08,6E-04
2.342607E-08,-3.2E-03
2.342919E-08,-6.6E-03
2.343232E-08,-9.5E-03
2.343544E-08,-1.33E-02
2.343857E-08,-1.71E-02
2.344169E-08,-1.92E-02
2.344482E-08,-2.22E-02
2.344794E-08,-2.47E-02
2.345107E-08,-2.68E-02
2.345419E-08,-2.81E-02
2.345732E-08,-2.85E-02
2.346044E-08,-2.98E-02
2.346357E-08,-3.02E-02
2.346669E-08,-2.98E-02
2.346982E-08,-2.89E-02
2.347294E-08,-2.77E-02
2.347607E-08,-2.64E-02
2.347919E-08,-2.47E-02
2.348232E-08,-2.26E-02
2.348544E-08,-2.09E-02
2.348857E-08,-1.80E-02
2.349169E-08,-1.63E-02
2.349482E-08,-1.33E-02
2.349794E-08,-1.12E-02
2.350107E-08,-9.1E-03
2.350419E-08,-7.8E-03
2.350732E-08,-6.2E-03
2.351044E-08,-4.9E-03
2.351357E-08,-3.2E-03
2.351669E-08,-2.4E-03
2.351982E-08,-2.8E-03
2.352294E-08,-1.9E-03
2.352607E-08,-2.4E-03
2.352919E-08,-2.8E-03
2.353232E-08,-2.8E-03
2.353544E-08,-4.1E-03
2.353857E-08,-5.3E-03
2.354169E-08,-7.4E-03
2.354482E-08,-8.3E-03
2.354794E-08,-1.04E-02
2.355107E-08,-1.29E-02
2.355419E-08,-1.50E-02
2.355732E-08,-1.63E-02
2.356044E-08,-1.80E-02
2.356357E-08,-2.01E-02
2.356669E-08,-2.13E-02
2.356982E-08,-2.26E-02
2.357294E-08,-2.43E-02
2.357607E-08,-2.47E-02
2.357919E-08,-2.51E-02
2.358232E-08,-2.56E-02
2.358544E-08,-2.56E-02
2.358857E-08,-2.47E-02
2.359169E-08,-2.51E-02
2.359482E-08,-2.34E-02
2.359794E-08,-2.18E-02
2.360107E-08,-2.05E-02
2.360419E-08,-1.88E-02
2.360732E-08,-1.75E-02
2.361044E-08,-1.46E-02
2.361357E-08,-1.29E-02
2.361669E-08,-1.08E-02
2.361982E-08,-8.7E-03
2.362294E-08,-6.6E-03
2.362607E-08,-5.3E-03
2.362919E-08,-2.8E-03
2.363232E-08,-1.5E-03
2.363544E-08,6E-04
2.363857E-08,1.8E-03
2.364169E-08,2.7E-03
2.364482E-08,3.5E-03
2.364794E-08,4.8E-03
2.365107E-08,5.2E-03
2.365419E-08,5.2E-03
2.365732E-08,6.1E-03
2.366044E-08,6.1E-03
2.366357E-08,6.5E-03
2.366669E-08,6.1E-03
2.366982E-08,5.2E-03
2.367294E-08,4.8E-03
2.367607E-08,4.8E-03
2.367919E-08,3.5E-03
2.368232E-08,3.5E-03
2.368544E-08,2.7E-03
2.368857E-08,2.3E-03
2.369169E-08,1.0E-03
2.369482E-08,6E-04
2.369794E-08,2E-04
2.370107E-08,-7E-04
2.370419E-08,-1.1E-03
2.370732E-08,-1.5E-03
2.371044E-08,-2.4E-03
2.371357E-08,-2.8E-03
2.371669E-08,-3.2E-03
2.371982E-08,-4.5E-03
2.372294E-08,-4.5E-03
2.372607E-08,-5.3E-03
2.372919E-08,-6.2E-03
2.373232E-08,-6.6E-03
2.373544E-08,-7.0E-03
2.373857E-08,-9.1E-03
2.374169E-08,-8.7E-03
2.374482E-08,-1.04E-02
2.374794E-08,-1.16E-02
2.375107E-08,-1.21E-02
2.375419E-08,-1.42E-02
2.375732E-08,-1.54E-02
2.376044E-08,-1.75E-02
2.376357E-08,-1.92E-02
2.376669E-08,-2.09E-02
2.376982E-08,-2.30E-02
2.377294E-08,-2.47E-02
2.377607E-08,-2.72E-02
2.377919E-08,-2.89E-02
2.378232E-08,-3.10E-02
2.378544E-08,-3.36E-02
2.378857E-08,-3.52E-02
2.379169E-08,-3.74E-02
2.379482E-08,-4.03E-02
2.379794E-08,-4.16E-02
2.380107E-08,-4.37E-02
2.380419E-08,-4.58E-02
2.380732E-08,-4.71E-02
2.381044E-08,-4.92E-02
2.381357E-08,-5.04E-02
2.381669E-08,-5.30E-02
2.381982E-08,-5.38E-02
2.382294E-08,-5.55E-02
2.382607E-08,-5.67E-02
2.382919E-08,-5.80E-02
2.383232E-08,-5.84E-02
2.383544E-08,-5.97E-02
2.383857E-08,-6.14E-02
2.384169E-08,-6.18E-02
2.384482E-08,-6.18E-02
2.384794E-08,-6.26E-02
2.385107E-08,-6.26E-02
2.385419E-08,-6.31E-02
2.385732E-08,-6.31E-02
2.386044E-08,-6.26E-02
2.386357E-08,-6.22E-02
2.386669E-08,-6.14E-02
2.386982E-08,-6.10E-02
2.387294E-08,-6.01E-02
2.387607E-08,-5.89E-02
2.387919E-08,-5.67E-02
2.388232E-08,-5.51E-02
2.388544E-08,-5.25E-02
2.388857E-08,-5.04E-02
2.389169E-08,-4.83E-02
2.389482E-08,-4.54E-02
2.389794E-08,-4.24E-02
2.390107E-08,-3.90E-02
2.390419E-08,-3.52E-02
2.390732E-08,-3.27E-02
2.391044E-08,-2.89E-02
2.391357E-08,-2.56E-02
2.391669E-08,-2.18E-02
2.391982E-08,-1.88E-02
2.392294E-08,-1.50E-02
2.392607E-08,-1.21E-02
2.392919E-08,-8.7E-03
2.393232E-08,-5.3E-03
2.393544E-08,-2.8E-03
2.393857E-08,-1.1E-03
2.394169E-08,1.0E-03
2.394482E-08,2.7E-03
2.394794E-08,4.0E-03
2.395107E-08,5.2E-03
2.395419E-08,5.2E-03
2.395732E-08,5.2E-03
2.396044E-08,4.8E-03
2.396357E-08,4.0E-03
2.396669E-08,4.0E-03
2.396982E-08,2.3E-03
2.397294E-08,6E-04
2.397607E-08,-2.4E-03
2.397919E-08,-3.6E-03
2.398232E-08,-5.3E-03
2.398544E-08,-8.7E-03
2.398857E-08,-1.12E-02
2.399169E-08,-1.46E-02
2.399482E-08,-1.67E-02
2.399794E-08,-1.92E-02
2.400107E-08,-2.18E-02
2.400419E-08,-2.43E-02
2.400732E-08,-2.60E-02
2.401044E-08,-2.81E-02
2.401357E-08,-3.06E-02
2.401669E-08,-3.10E-02
2.401982E-08,-3.27E-02
2.402294E-08,-3.40E-02
2.402607E-08,-3.48E-02
2.402919E-08,-3.52E-02
2.403232E-08,-3.57E-02
2.403544E-08,-3.52E-02
2.403857E-08,-3.57E-02
2.404169E-08,-3.52E-02
2.404482E-08,-3.48E-02
2.404794E-08,-3.44E-02
2.405107E-08,-3.36E-02
2.405419E-08,-3.31E-02
2.405732E-08,-3.23E-02
2.406044E-08,-3.15E-02
2.406357E-08,-3.02E-02
2.406669E-08,-2.93E-02
2.406982E-08,-2.93E-02
2.407294E-08,-2.81E-02
2.407607E-08,-2.81E-02
2.407919E-08,-2.72E-02
2.408232E-08,-2.72E-02
2.408544E-08,-2.68E-02
2.408857E-08,-2.60E-02
2.409169E-08,-2.64E-02
2.409482E-08,-2.64E-02
2.409794E-08,-2.56E-02
2.410107E-08,-2.56E-02
2.410419E-08,-2.60E-02
2.410732E-08,-2.56E-02
2.411044E-08,-2.60E-02
2.411357E-08,-2.60E-02
2.411669E-08,-2.56E-02
2.411982E-08,-2.64E-02
2.412294E-08,-2.60E-02
2.412607E-08,-2.56E-02
2.412919E-08,-2.56E-02
2.413232E-08,-2.56E-02
2.413544E-08,-2.51E-02
2.413857E-08,-2.56E-02
2.414169E-08,-2.56E-02
2.414482E-08,-2.51E-02
2.414794E-08,-2.51E-02
2.415107E-08,-2.51E-02
2.415419E-08,-2.51E-02
2.415732E-08,-2.47E-02
2.416044E-08,-2.47E-02
2.416357E-08,-2.51E-02
2.416669E-08,-2.56E-02
2.416982E-08,-2.60E-02
2.417294E-08,-2.72E-02
2.417607E-08,-2.68E-02
2.417919E-08,-2.77E-02
2.418232E-08,-2.89E-02
2.418544E-08,-2.98E-02
2.418857E-08,-3.02E-02
2.419169E-08,-3.10E-02
2.419482E-08,-3.15E-02
2.419794E-08,-3.23E-02
2.420107E-08,-3.27E-02
2.420419E-08,-3.23E-02
2.420732E-08,-3.40E-02
2.421044E-08,-3.36E-02
2.421357E-08,-3.44E-02
2.421669E-08,-3.40E-02
2.421982E-08,-3.36E-02
2.422294E-08,-3.27E-02
2.422607E-08,-3.23E-02
2.422919E-08,-3.19E-02
2.423232E-08,-3.02E-02
2.423544E-08,-2.89E-02
2.423857E-08,-2.81E-02
2.424169E-08,-2.56E-02
2.424482E-08,-2.43E-02
2.424794E-08,-2.26E-02
2.425107E-08,-2.09E-02
2.425419E-08,-1.97E-02
2.425732E-08,-1.84E-02
2.426044E-08,-1.63E-02
2.426357E-08,-1.59E-02
2.426669E-08,-1.50E-02
2.426982E-08,-1.46E-02
2.427294E-08,-1.38E-02
2.427607E-08,-1.42E-02
2.427919E-08,-1.38E-02
2.428232E-08,-1.46E-02
2.428544E-08,-1.59E-02
2.428857E-08,-1.71E-02
2.429169E-08,-1.92E-02
2.429482E-08,-2.09E-02
2.429794E-08,-2.30E-02
2.430107E-08,-2.60E-02
2.430419E-08,-2.85E-02
2.430732E-08,-3.06E-02
2.431044E-08,-3.40E-02
2.431357E-08,-3.74E-02
2.431669E-08,-3.99E-02
2.431982E-08,-4.33E-02
2.432294E-08,-4.58E-02
2.432607E-08,-4.83E-02
2.432919E-08,-5.13E-02
2.433232E-08,-5.30E-02
2.433544E-08,-5.42E-02
2.433857E-08,-5.55E-02
2.434169E-08,-5.59E-02
2.434482E-08,-5.72E-02
2.434794E-08,-5.67E-02
2.435107E-08,-5.63E-02
2.435419E-08,-5.59E-02
2.435732E-08,-5.42E-02
2.436044E-08,-5.38E-02
2.436357E-08,-5.17E-02
2.436669E-08,-4.96E-02
2.436982E-08,-4.79E-02
2.437294E-08,-4.54E-02
2.437607E-08,-4.33E-02
2.437919E-08,-3.99E-02
2.438232E-08,-3.86E-02
2.438544E-08,-3.61E-02
2.438857E-08,-3.40E-02
2.439169E-08,-3.23E-02
2.439482E-08,-3.06E-02
2.439794E-08,-2.98E-02
2.440107E-08,-2.85E-02
2.440419E-08,-2.85E-02
2.440732E-08,-2.77E-02
2.441044E-08,-2.77E-02
2.441357E-08,-2.81E-02
2.441669E-08,-2.85E-02
2.441982E-08,-2.98E-02
2.442294E-08,-3.10E-02
2.442607E-08,-3.19E-02
2.442919E-08,-3.36E-02
2.443232E-08,-3.48E-02
2.443544E-08,-3.69E-02
2.443857E-08,-3.74E-02
2.444169E-08,-3.90E-02
2.444482E-08,-3.99E-02
2.444794E-08,-4.03E-02
2.445107E-08,-4.12E-02
2.445419E-08,-4.16E-02
2.445732E-08,-4.20E-02
2.446044E-08,-4.12E-02
2.446357E-08,-3.99E-02
2.446669E-08,-3.86E-02
2.446982E-08,-3.74E-02
2.447294E-08,-3.48E-02
2.447607E-08,-3.27E-02
2.447919E-08,-2.93E-02
2.448232E-08,-2.68E-02
2.448544E-08,-2.34E-02
2.448857E-08,-1.97E-02
2.449169E-08,-1.71E-02
2.449482E-08,-1.25E-02
2.449794E-08,-9.1E-03
2.450107E-08,-5.7E-03
2.450419E-08,-1.9E-03
2.450732E-08,1.4E-03
2.451044E-08,4.4E-03
2.451357E-08,6.9E-03
2.451669E-08,9.0E-03
2.451982E-08,1.20E-02
2.452294E-08,1.36E-02
2.452607E-08,1.53E-02
2.452919E-08,1.62E-02
2.453232E-08,1.79E-02
2.453544E-08,1.87E-02
2.453857E-08,1.87E-02
2.454169E-08,1.87E-02
2.454482E-08,1.87E-02
2.454794E-08,1.79E-02
2.455107E-08,1.74E-02
2.455419E-08,1.70E-02
2.455732E-08,1.66E-02
2.456044E-08,1.62E-02
2.456357E-08,1.53E-02
2.456669E-08,1.49E-02
2.456982E-08,1.49E-02
2.457294E-08,1.41E-02
2.457607E-08,1.45E-02
2.457919E-08,1.58E-02
2.458232E-08,1.49E-02
2.458544E-08,1.53E-02
2.458857E-08,1.62E-02
2.459169E-08,1.62E-02
2.459482E-08,1.70E-02
2.459794E-08,1.79E-02
2.460107E-08,1.83E-02
2.460419E-08,1.83E-02
2.460732E-08,1.96E-02
2.461044E-08,1.96E-02
2.461357E-08,2.04E-02
2.461669E-08,2.00E-02
2.461982E-08,1.91E-02
2.462294E-08,1.87E-02
2.462607E-08,1.74E-02
2.462919E-08,1.62E-02
2.463232E-08,1.49E-02
2.463544E-08,1.24E-02
2.463857E-08,9.9E-03
2.464169E-08,6.5E-03
2.464482E-08,3.5E-03
2.464794E-08,6E-04
2.465107E-08,-3.2E-03
2.465419E-08,-7.8E-03
2.465732E-08,-1.21E-02
2.466044E-08,-1.59E-02
2.466357E-08,-2.05E-02
2.466669E-08,-2.43E-02
2.466982E-08,-2.77E-02
2.467294E-08,-3.19E-02
2.467607E-08,-3.57E-02
2.467919E-08,-3.78E-02
2.468232E-08,-4.07E-02
2.468544E-08,-4.37E-02
2.468857E-08,-4.45E-02
2.469169E-08,-4.54E-02
2.469482E-08,-4.54E-02
2.469794E-08,-4.58E-02
2.470107E-08,-4.54E-02
2.470419E-08,-4.33E-02
2.470732E-08,-4.20E-02
2.471044E-08,-3.90E-02
2.471357E-08,-3.61E-02
2.471669E-08,-3.23E-02
2.471982E-08,-2.89E-02
2.472294E-08,-2.47E-02
2.472607E-08,-2.09E-02
2.472919E-08,-1.54E-02
2.473232E-08,-1.21E-02
2.473544E-08,-7.0E-03
2.473857E-08,-2.4E-03
2.474169E-08,1.8E-03
2.474482E-08,5.2E-03
2.474794E-08,8.6E-03
2.475107E-08,1.24E-02
2.475419E-08,1.45E-02
2.475732E-08,1.62E-02
2.476044E-08,1.83E-02
2.476357E-08,1.96E-02
2.476669E-08,2.00E-02
2.476982E-08,1.87E-02
2.477294E-08,1.79E-02
2.477607E-08,1.66E-02
2.477919E-08,1.45E-02
2.478232E-08,1.28E-02
2.478544E-08,9.4E-03
2.478857E-08,6.1E-03
2.479169E-08,2.7E-03
2.479482E-08,-1.1E-03
2.479794E-08,-5.7E-03
2.480107E-08,-9.5E-03
2.480419E-08,-1.42E-02
2.480732E-08,-1.84E-02
2.481044E-08,-2.18E-02
2.481357E-08,-2.60E-02
2.481669E-08,-2.93E-02
2.481982E-08,-3.27E-02
2.482294E-08,-3.61E-02
2.482607E-08,-3.86E-02
2.482919E-08,-4.03E-02
2.483232E-08,-4.24E-02
2.483544E-08,-4.37E-02
2.483857E-08,-4.45E-02
2.484169E-08,-4.49E-02
2.484482E-08,-4.49E-02
2.484794E-08,-4.37E-02
2.485107E-08,-4.28E-02
2.485419E-08,-4.16E-02
2.485732E-08,-3.95E-02
2.486044E-08,-3.69E-02
2.486357E-08,-3.48E-02
2.486669E-08,-3.19E-02
2.486982E-08,-2.93E-02
2.487294E-08,-2.64E-02
2.487607E-08,-2.34E-02
2.487919E-08,-2.09E-02
2.488232E-08,-1.80E-02
2.488544E-08,-1.59E-02
2.488857E-08,-1.29E-02
2.489169E-08,-1.04E-02
2.489482E-08,-8.7E-03
2.489794E-08,-7.4E-03
2.490107E-08,-5.7E-03
2.490419E-08,-4.1E-03
2.490732E-08,-4.5E-03
2.491044E-08,-3.6E-03
2.491357E-08,-3.2E-03
2.491669E-08,-4.1E-03
2.491982E-08,-4.5E-03
2.492294E-08,-5.3E-03
2.492607E-08,-6.2E-03
2.492919E-08,-7.8E-03
2.493232E-08,-9.1E-03
2.493544E-08,-1.08E-02
2.493857E-08,-1.38E-02
2.494169E-08,-1.42E-02
2.494482E-08,-1.63E-02
2.494794E-08,-1.92E-02
2.495107E-08,-2.01E-02
2.495419E-08,-2.26E-02
2.495732E-08,-2.51E-02
2.496044E-08,-2.64E-02
2.496357E-08,-2.77E-02
2.496669E-08,-2.89E-02
2.496982E-08,-2.98E-02
2.497294E-08,-3.06E-02
2.497607E-08,-3.06E-02
2.497919E-08,-3.10E-02
2.498232E-08,-3.15E-02
2.498544E-08,-3.10E-02
2.498857E-08,-3.06E-02
2.499169E-08,-2.98E-02
2.499482E-08,-2.93E-02
2.499794E-08,-2.81E-02
2.500107E-08,-2.68E-02
2.500419E-08,-2.60E-02
2.500732E-08,-2.47E-02
2.501044E-08,-2.26E-02
2.501357E-08,-2.13E-02
2.501669E-08,-2.05E-02
2.501982E-08,-1.88E-02
2.502294E-08,-1.75E-02
2.502607E-08,-1.67E-02
2.502919E-08,-1.54E-02
2.503232E-08,-1.46E-02
2.503544E-08,-1.42E-02
2.503857E-08,-1.29E-02
2.504169E-08,-1.33E-02
2.504482E-08,-1.25E-02
2.504794E-08,-1.29E-02
2.505107E-08,-1.29E-02
2.505419E-08,-1.38E-02
2.505732E-08,-1.38E-02
2.506044E-08,-1.38E-02
2.506357E-08,-1.54E-02
2.506669E-08,-1.59E-02
2.506982E-08,-1.67E-02
2.507294E-08,-1.75E-02
2.507607E-08,-1.92E-02
2.507919E-08,-2.01E-02
2.508232E-08,-2.18E-02
2.508544E-08,-2.18E-02
2.508857E-08,-2.30E-02
2.509169E-08,-2.43E-02
2.509482E-08,-2.56E-02
2.509794E-08,-2.68E-02
2.510107E-08,-2.68E-02
2.510419E-08,-2.81E-02
2.510732E-08,-2.85E-02
2.511044E-08,-2.85E-02
2.511357E-08,-2.89E-02
2.511669E-08,-2.93E-02
2.511982E-08,-2.93E-02
2.512294E-08,-2.85E-02
2.512607E-08,-2.89E-02
2.512919E-08,-2.89E-02
2.513232E-08,-2.77E-02
2.513544E-08,-2.72E-02
2.513857E-08,-2.72E-02
2.514169E-08,-2.64E-02
2.514482E-08,-2.47E-02
2.514794E-08,-2.47E-02
2.515107E-08,-2.43E-02
2.515419E-08,-2.43E-02
2.515732E-08,-2.26E-02
2.516044E-08,-2.26E-02
2.516357E-08,-2.26E-02
2.516669E-08,-2.26E-02
2.516982E-08,-2.18E-02
2.517294E-08,-2.22E-02
2.517607E-08,-2.18E-02
2.517919E-08,-2.18E-02
2.518232E-08,-2.30E-02
2.518544E-08,-2.30E-02
2.518857E-08,-2.30E-02
2.519169E-08,-2.47E-02
2.519482E-08,-2.43E-02
2.519794E-08,-2.51E-02
2.520107E-08,-2.60E-02
2.520419E-08,-2.68E-02
2.520732E-08,-2.72E-02
2.521044E-08,-2.81E-02
2.521357E-08,-2.85E-02
2.521669E-08,-2.89E-02
2.521982E-08,-2.98E-02
2.522294E-08,-2.98E-02
2.522607E-08,-2.98E-02
2.522919E-08,-2.98E-02
2.523232E-08,-2.98E-02
2.523544E-08,-3.02E-02
2.523857E-08,-2.93E-02
2.524169E-08,-2.89E-02
2.524482E-08,-2.81E-02
2.524794E-08,-2.72E-02
2.525107E-08,-2.60E-02
2.525419E-08,-2.51E-02
2.525732E-08,-2.47E-02
2.526044E-08,-2.30E-02
2.526357E-08,-2.18E-02
2.526669E-08,-2.01E-02
2.526982E-08,-1.88E-02
2.527294E-08,-1.80E-02
2.527607E-08,-1.63E-02
2.527919E-08,-1.46E-02
2.528232E-08,-1.38E-02
2.528544E-08,-1.25E-02
2.528857E-08,-1.16E-02
2.529169E-08,-1.04E-02
2.529482E-08,-1.00E-02
2.529794E-08,-9.5E-03
2.530107E-08,-8.7E-03
2.530419E-08,-7.8E-03
2.530732E-08,-8.7E-03
2.531044E-08,-8.7E-03
2.531357E-08,-8.7E-03
2.531669E-08,-8.7E-03
2.531982E-08,-8.7E-03
2.532294E-08,-1.00E-02
2.532607E-08,-1.04E-02
2.532919E-08,-1.04E-02
2.533232E-08,-1.16E-02
2.533544E-08,-1.25E-02
2.533857E-08,-1.38E-02
2.534169E-08,-1.42E-02
2.534482E-08,-1.50E-02
2.534794E-08,-1.54E-02
2.535107E-08,-1.71E-02
2.535419E-08,-1.75E-02
2.535732E-08,-1.80E-02
2.536044E-08,-1.84E-02
2.536357E-08,-1.92E-02
2.536669E-08,-1.92E-02
2.536982E-08,-2.01E-02
2.537294E-08,-2.01E-02
2.537607E-08,-2.05E-02
2.537919E-08,-2.01E-02
2.538232E-08,-2.01E-02
2.538544E-08,-1.88E-02
2.538857E-08,-1.92E-02
2.539169E-08,-1.97E-02
2.539482E-08,-1.88E-02
2.539794E-08,-1.88E-02
2.540107E-08,-1.84E-02
2.540419E-08,-1.84E-02
2.540732E-08,-1.84E-02
2.541044E-08,-1.75E-02
2.541357E-08,-1.80E-02
2.541669E-08,-1.80E-02
2.541982E-08,-1.84E-02
2.542294E-08,-1.80E-02
2.542607E-08,-1.88E-02
2.542919E-08,-1.97E-02
2.543232E-08,-2.01E-02
2.543544E-08,-2.05E-02
2.543857E-08,-2.22E-02
2.544169E-08,-2.22E-02
2.544482E-08,-2.34E-02
2.544794E-08,-2.43E-02
2.545107E-08,-2.56E-02
2.545419E-08,-2.60E-02
2.545732E-08,-2.68E-02
2.546044E-08,-2.81E-02
2.546357E-08,-2.89E-02
2.546669E-08,-2.98E-02
2.546982E-08,-2.98E-02
2.547294E-08,-2.98E-02
2.547607E-08,-2.98E-02
2.547919E-08,-2.98E-02
2.548232E-08,-3.02E-02
2.548544E-08,-2.85E-02
2.548857E-08,-2.85E-02
2.549169E-08,-2.81E-02
2.549482E-08,-2.64E-02
2.549794E-08,-2.56E-02
2.550107E-08,-2.47E-02
2.550419E-08,-2.26E-02
2.550732E-08,-2.13E-02
2.551044E-08,-1.88E-02
2.551357E-08,-1.75E-02
2.551669E-08,-1.59E-02
2.551982E-08,-1.42E-02
2.552294E-08,-1.29E-02
2.552607E-08,-1.12E-02
2.552919E-08,-9.1E-03
2.553232E-08,-7.8E-03
2.553544E-08,-6.6E-03
2.553857E-08,-5.3E-03
2.554169E-08,-4.5E-03
2.554482E-08,-3.6E-03
2.554794E-08,-3.2E-03
2.555107E-08,-2.8E-03
2.555419E-08,-2.4E-03
2.555732E-08,-1.5E-03
2.556044E-08,-1.9E-03
2.556357E-08,-1.1E-03
2.556669E-08,-1.9E-03
2.556982E-08,-1.5E-03
2.557294E-08,-1.9E-03
2.557607E-08,-1.9E-03
2.557919E-08,-1.9E-03
2.558232E-08,-1.5E-03
2.558544E-08,-1.9E-03
2.558857E-08,-1.5E-03
2.559169E-08,-1.5E-03
2.559482E-08,-1.1E-03
2.559794E-08,-3E-04
2.560107E-08,6E-04
2.560419E-08,1.8E-03
2.560732E-08,2.3E-03
2.561044E-08,3.5E-03
2.561357E-08,5.2E-03
2.561669E-08,6.5E-03
2.561982E-08,6.5E-03
2.562294E-08,8.6E-03
2.562607E-08,9.9E-03
2.562919E-08,1.20E-02
2.563232E-08,1.28E-02
2.563544E-08,1.32E-02
2.563857E-08,1.32E-02
2.564169E-08,1.45E-02
2.564482E-08,1.53E-02
2.564794E-08,1.53E-02
2.565107E-08,1.53E-02
2.565419E-08,1.45E-02
2.565732E-08,1.41E-02
2.566044E-08,1.28E-02
2.566357E-08,1.24E-02
2.566669E-08,1.03E-02
2.566982E-08,9.4E-03
2.567294E-08,7.3E-03
2.567607E-08,5.2E-03
2.567919E-08,2.7E-03
2.568232E-08,1.8E-03
2.568544E-08,-3E-04
2.568857E-08,-2.4E-03
2.569169E-08,-5.3E-03
2.569482E-08,-6.2E-03
2.569794E-08,-7.8E-03
2.570107E-08,-9.1E-03
2.570419E-08,-1.08E-02
2.570732E-08,-1.12E-02
2.571044E-08,-1.21E-02
2.571357E-08,-1.25E-02
2.571669E-08,-1.25E-02
2.571982E-08,-1.16E-02
2.572294E-08,-1.12E-02
2.572607E-08,-1.04E-02
2.572919E-08,-9.5E-03
2.573232E-08,-8.7E-03
2.573544E-08,-7.8E-03
2.573857E-08,-6.6E-03
2.574169E-08,-5.3E-03
2.574482E-08,-3.6E-03
2.574794E-08,-3.2E-03
2.575107E-08,-1.1E-03
2.575419E-08,-1.1E-03
2.575732E-08,-1.1E-03
2.576044E-08,-7E-04
2.576357E-08,-1.5E-03
2.576669E-08,-1.5E-03
2.576982E-08,-2.8E-03
2.577294E-08,-4.1E-03
2.577607E-08,-5.7E-03
2.577919E-08,-8.7E-03
2.578232E-08,-1.08E-02
2.578544E-08,-1.38E-02
2.578857E-08,-1.67E-02
2.579169E-08,-1.97E-02
2.579482E-08,-2.30E-02
2.579794E-08,-2.64E-02
2.580107E-08,-2.89E-02
2.580419E-08,-3.31E-02
2.580732E-08,-3.57E-02
2.581044E-08,-3.78E-02
2.581357E-08,-4.03E-02
2.581669E-08,-4.16E-02
2.581982E-08,-4.37E-02
2.582294E-08,-4.41E-02
2.582607E-08,-4.37E-02
2.582919E-08,-4.37E-02
2.583232E-08,-4.28E-02
2.583544E-08,-4.16E-02
2.583857E-08,-4.03E-02
2.584169E-08,-3.78E-02
2.584482E-08,-3.48E-02
2.584794E-08,-3.10E-02
2.585107E-08,-2.81E-02
2.585419E-08,-2.39E-02
2.585732E-08,-2.05E-02
2.586044E-08,-1.54E-02
2.586357E-08,-1.21E-02
2.586669E-08,-8.3E-03
2.586982E-08,-4.5E-03
2.587294E-08,-7E-04
2.587607E-08,1.4E-03
2.587919E-08,4.8E-03
2.588232E-08,5.6E-03
2.588544E-08,6.9E-03
2.588857E-08,7.7E-03
2.589169E-08,7.7E-03
2.589482E-08,6.9E-03
2.589794E-08,6.1E-03
2.590107E-08,3.5E-03
2.590419E-08,1.0E-03
2.590732E-08,-1.9E-03
2.591044E-08,-4.1E-03
2.591357E-08,-7.8E-03
2.591669E-08,-1.16E-02
2.591982E-08,-1.59E-02
2.592294E-08,-2.01E-02
2.592607E-08,-2.39E-02
2.592919E-08,-2.77E-02
2.593232E-08,-3.06E-02
2.593544E-08,-3.44E-02
2.593857E-08,-3.69E-02
2.594169E-08,-3.95E-02
2.594482E-08,-4.03E-02
2.594794E-08,-4.16E-02
2.595107E-08,-4.16E-02
2.595419E-08,-4.16E-02
2.595732E-08,-3.95E-02
2.596044E-08,-3.82E-02
2.596357E-08,-3.57E-02
2.596669E-08,-3.31E-02
2.596982E-08,-2.98E-02
2.597294E-08,-2.56E-02
2.597607E-08,-2.13E-02
2.597919E-08,-1.71E-02
2.598232E-08,-1.25E-02
2.598544E-08,-8.3E-03
2.598857E-08,-3.2E-03
2.599169E-08,1.4E-03
2.599482E-08,4.8E-03
2.599794E-08,8.2E-03
2.600107E-08,1.11E-02
2.600419E-08,1.32E-02
2.600732E-08,1.53E-02
2.601044E-08,1.66E-02
2.601357E-08,1.74E-02
2.601669E-08,1.70E-02
2.601982E-08,1.62E-02
2.602294E-08,1.45E-02
2.602607E-08,1.20E-02
2.602919E-08,9.0E-03
2.603232E-08,5.2E-03
2.603544E-08,2.3E-03
2.603857E-08,-2.4E-03
2.604169E-08,-6.2E-03
2.604482E-08,-1.16E-02
2.604794E-08,-1.54E-02
2.605107E-08,-1.97E-02
2.605419E-08,-2.47E-02
2.605732E-08,-2.89E-02
2.606044E-08,-3.19E-02
2.606357E-08,-3.48E-02
2.606669E-08,-3.69E-02
2.606982E-08,-3.99E-02
2.607294E-08,-4.16E-02
2.607607E-08,-4.12E-02
2.607919E-08,-4.16E-02
2.608232E-08,-4.07E-02
2.608544E-08,-3.99E-02
2.608857E-08,-3.78E-02
2.609169E-08,-3.57E-02
2.609482E-08,-3.23E-02
2.609794E-08,-2.98E-02
2.610107E-08,-2.51E-02
2.610419E-08,-2.18E-02
2.610732E-08,-1.67E-02
2.611044E-08,-1.25E-02
2.611357E-08,-8.3E-03
2.611669E-08,-4.5E-03
2.611982E-08,-3E-04
2.612294E-08,3.1E-03
2.612607E-08,6.9E-03
2.612919E-08,9.0E-03
2.613232E-08,1.15E-02
2.613544E-08,1.36E-02
2.613857E-08,1.45E-02
2.614169E-08,1.58E-02
2.614482E-08,1.70E-02
2.614794E-08,1.62E-02
2.615107E-08,1.53E-02
2.615419E-08,1.45E-02
2.615732E-08,1.32E-02
2.616044E-08,1.07E-02
2.616357E-08,9.0E-03
2.616669E-08,7.3E-03
2.616982E-08,4.0E-03
2.617294E-08,1.4E-03
2.617607E-08,-1.5E-03
2.617919E-08,-2.8E-03
2.618232E-08,-5.3E-03
2.618544E-08,-7.4E-03
2.618857E-08,-1.00E-02
2.619169E-08,-1.08E-02
2.619482E-08,-1.21E-02
2.619794E-08,-1.29E-02
2.620107E-08,-1.38E-02
2.620419E-08,-1.38E-02
2.620732E-08,-1.38E-02
2.621044E-08,-1.38E-02
2.621357E-08,-1.29E-02
2.621669E-08,-1.21E-02
2.621982E-08,-1.12E-02
2.622294E-08,-1.00E-02
2.622607E-08,-8.7E-03
2.622919E-08,-7.4E-03
2.623232E-08,-5.3E-03
2.623544E-08,-4.5E-03
2.623857E-08,-4.1E-03
2.624169E-08,-1.9E-03
2.624482E-08,-1.5E-03
2.624794E-08,-7E-04
2.625107E-08,6E-04
2.625419E-08,1.0E-03
2.625732E-08,1.0E-03
2.626044E-08,6E-04
2.626357E-08,6E-04
2.626669E-08,-7E-04
2.626982E-08,-1.1E-03
2.627294E-08,-2.8E-03
2.627607E-08,-4.5E-03
2.627919E-08,-4.9E-03
2.628232E-08,-6.2E-03
2.628544E-08,-8.7E-03
2.628857E-08,-1.00E-02
2.629169E-08,-1.16E-02
2.629482E-08,-1.29E-02
2.629794E-08,-1.50E-02
2.630107E-08,-1.59E-02
2.630419E-08,-1.84E-02
2.630732E-08,-1.92E-02
2.631044E-08,-1.92E-02
2.631357E-08,-2.09E-02
2.631669E-08,-2.09E-02
2.631982E-08,-2.13E-02
2.632294E-08,-2.18E-02
2.632607E-08,-2.09E-02
2.632919E-08,-2.13E-02
2.633232E-08,-2.09E-02
2.633544E-08,-2.09E-02
2.633857E-08,-2.01E-02
2.634169E-08,-1.97E-02
2.634482E-08,-1.88E-02
2.634794E-08,-1.84E-02
2.635107E-08,-1.80E-02
2.635419E-08,-1.67E-02
2.635732E-08,-1.63E-02
2.636044E-08,-1.54E-02
2.636357E-08,-1.50E-02
2.636669E-08,-1.50E-02
2.636982E-08,-1.54E-02
2.637294E-08,-1.46E-02
2.637607E-08,-1.50E-02
2.637919E-08,-1.59E-02
2.638232E-08,-1.63E-02
2.638544E-08,-1.67E-02
2.638857E-08,-1.67E-02
2.639169E-08,-1.80E-02
2.639482E-08,-1.84E-02
2.639794E-08,-1.92E-02
2.640107E-08,-1.97E-02
2.640419E-08,-2.13E-02
2.640732E-08,-2.13E-02
2.641044E-08,-2.26E-02
2.641357E-08,-2.26E-02
2.641669E-08,-2.30E-02
2.641982E-08,-2.30E-02
2.642294E-08,-2.34E-02
2.642607E-08,-2.39E-02
2.642919E-08,-2.39E-02
2.643232E-08,-2.39E-02
2.643544E-08,-2.34E-02
2.643857E-08,-2.22E-02
2.644169E-08,-2.13E-02
2.644482E-08,-2.09E-02
2.644794E-08,-2.01E-02
2.645107E-08,-1.97E-02
2.645419E-08,-1.84E-02
2.645732E-08,-1.75E-02
2.646044E-08,-1.80E-02
2.646357E-08,-1.75E-02
2.646669E-08,-1.63E-02
2.646982E-08,-1.59E-02
2.647294E-08,-1.54E-02
2.647607E-08,-1.54E-02
2.647919E-08,-1.63E-02
2.648232E-08,-1.63E-02
2.648544E-08,-1.67E-02
2.648857E-08,-1.80E-02
2.649169E-08,-1.84E-02
2.649482E-08,-2.01E-02
2.649794E-08,-2.13E-02
2.650107E-08,-2.26E-02
2.650419E-08,-2.47E-02
2.650732E-08,-2.64E-02
2.651044E-08,-2.85E-02
2.651357E-08,-3.02E-02
2.651669E-08,-3.27E-02
2.651982E-08,-3.48E-02
2.652294E-08,-3.57E-02
2.652607E-08,-3.86E-02
2.652919E-08,-4.03E-02
2.653232E-08,-4.20E-02
2.653544E-08,-4.33E-02
2.653857E-08,-4.49E-02
2.654169E-08,-4.58E-02
2.654482E-08,-4.58E-02
2.654794E-08,-4.66E-02
2.655107E-08,-4.66E-02
2.655419E-08,-4.75E-02
2.655732E-08,-4.58E-02
2.656044E-08,-4.62E-02
2.656357E-08,-4.49E-02
2.656669E-08,-4.37E-02
2.656982E-08,-4.24E-02
2.657294E-08,-4.07E-02
2.657607E-08,-3.95E-02
2.657919E-08,-3.74E-02
2.658232E-08,-3.52E-02
2.658544E-08,-3.31E-02
2.658857E-08,-3.19E-02
2.659169E-08,-2.98E-02
2.659482E-08,-2.81E-02
2.659794E-08,-2.60E-02
2.660107E-08,-2.43E-02
2.660419E-08,-2.30E-02
2.660732E-08,-2.22E-02
2.661044E-08,-2.13E-02
2.661357E-08,-2.09E-02
2.661669E-08,-1.97E-02
2.661982E-08,-2.05E-02
2.662294E-08,-2.05E-02
2.662607E-08,-2.09E-02
2.662919E-08,-2.09E-02
2.663232E-08,-2.26E-02
2.663544E-08,-2.34E-02
2.663857E-08,-2.47E-02
2.664169E-08,-2.64E-02
2.664482E-08,-2.81E-02
2.664794E-08,-2.98E-02
2.665107E-08,-3.10E-02
2.665419E-08,-3.27E-02
2.665732E-08,-3.48E-02
2.666044E-08,-3.69E-02
2.666357E-08,-3.74E-02
2.666669E-08,-3.95E-02
2.666982E-08,-4.07E-02
2.667294E-08,-4.20E-02
2.667607E-08,-4.24E-02
2.667919E-08,-4.33E-02
2.668232E-08,-4.37E-02
2.668544E-08,-4.33E-02
2.668857E-08,-4.37E-02
2.669169E-08,-4.45E-02
2.669482E-08,-4.33E-02
2.669794E-08,-4.33E-02
2.670107E-08,-4.20E-02
2.670419E-08,-4.16E-02
2.670732E-08,-3.95E-02
2.671044E-08,-3.90E-02
2.671357E-08,-3.74E-02
2.671669E-08,-3.65E-02
2.671982E-08,-3.52E-02
2.672294E-08,-3.36E-02
2.672607E-08,-3.23E-02
2.672919E-08,-3.10E-02
2.673232E-08,-3.02E-02
2.673544E-08,-2.89E-02
2.673857E-08,-2.81E-02
2.674169E-08,-2.85E-02
2.674482E-08,-2.72E-02
2.674794E-08,-2.64E-02
2.675107E-08,-2.64E-02
2.675419E-08,-2.68E-02
2.675732E-08,-2.77E-02
2.676044E-08,-2.72E-02
2.676357E-08,-2.81E-02
2.676669E-08,-2.85E-02
2.676982E-08,-3.02E-02
2.677294E-08,-3.15E-02
2.677607E-08,-3.19E-02
2.677919E-08,-3.31E-02
2.678232E-08,-3.52E-02
2.678544E-08,-3.57E-02
2.678857E-08,-3.74E-02
2.679169E-08,-3.90E-02
2.679482E-08,-3.95E-02
2.679794E-08,-4.03E-02
2.680107E-08,-4.20E-02
2.680419E-08,-4.33E-02
2.680732E-08,-4.33E-02
2.681044E-08,-4.41E-02
2.681357E-08,-4.45E-02
2.681669E-08,-4.41E-02
2.681982E-08,-4.37E-02
2.682294E-08,-4.41E-02
2.682607E-08,-4.33E-02
2.682919E-08,-4.20E-02
2.683232E-08,-4.07E-02
2.683544E-08,-3.95E-02
2.683857E-08,-3.86E-02
2.684169E-08,-3.78E-02
2.684482E-08,-3.57E-02
2.684794E-08,-3.44E-02
2.685107E-08,-3.23E-02
2.685419E-08,-3.15E-02
2.685732E-08,-2.93E-02
2.686044E-08,-2.72E-02
2.686357E-08,-2.56E-02
2.686669E-08,-2.43E-02
2.686982E-08,-2.26E-02
2.687294E-08,-2.18E-02
2.687607E-08,-2.05E-02
2.687919E-08,-1.92E-02
2.688232E-08,-1.88E-02
2.688544E-08,-1.84E-02
2.688857E-08,-1.84E-02
2.689169E-08,-1.84E-02
2.689482E-08,-1.84E-02
2.689794E-08,-1.88E-02
2.690107E-08,-1.92E-02
2.690419E-08,-2.05E-02
2.690732E-08,-2.18E-02
2.691044E-08,-2.26E-02
2.691357E-08,-2.34E-02
2.691669E-08,-2.56E-02
2.691982E-08,-2.68E-02
2.692294E-08,-2.85E-02
2.692607E-08,-3.02E-02
2.692919E-08,-3.15E-02
2.693232E-08,-3.40E-02
2.693544E-08,-3.52E-02
2.693857E-08,-3.69E-02
2.694169E-08,-3.86E-02
2.694482E-08,-3.99E-02
2.694794E-08,-4.07E-02
2.695107E-08,-4.20E-02
2.695419E-08,-4.33E-02
2.695732E-08,-4.45E-02
2.696044E-08,-4.41E-02
2.696357E-08,-4.49E-02
2.696669E-08,-4.49E-02
2.696982E-08,-4.49E-02
2.697294E-08,-4.54E-02
2.697607E-08,-4.49E-02
2.697919E-08,-4.41E-02
2.698232E-08,-4.37E-02
2.698544E-08,-4.24E-02
2.698857E-08,-4.16E-02
2.699169E-08,-4.07E-02
2.699482E-08,-3.90E-02
2.699794E-08,-3.82E-02
2.700107E-08,-3.65E-02
2.700419E-08,-3.52E-02
2.700732E-08,-3.40E-02
2.701044E-08,-3.23E-02
2.701357E-08,-3.06E-02
2.701669E-08,-2.77E-02
2.701982E-08,-2.64E-02
2.702294E-08,-2.56E-02
2.702607E-08,-2.30E-02
2.702919E-08,-2.18E-02
2.703232E-08,-2.01E-02
2.703544E-08,-1.84E-02
2.703857E-08,-1.71E-02
2.704169E-08,-1.50E-02
2.704482E-08,-1.33E-02
2.704794E-08,-1.25E-02
2.705107E-08,-1.08E-02
2.705419E-08,-1.00E-02
2.705732E-08,-8.7E-03
2.706044E-08,-7.0E-03
2.706357E-08,-6.2E-03
2.706669E-08,-6.2E-03
2.706982E-08,-5.7E-03
2.707294E-08,-4.9E-03
2.707607E-08,-4.9E-03
2.707919E-08,-4.5E-03
2.708232E-08,-4.9E-03
2.708544E-08,-4.9E-03
2.708857E-08,-4.9E-03
2.709169E-08,-5.7E-03
2.709482E-08,-7.0E-03
2.709794E-08,-8.3E-03
2.710107E-08,-9.1E-03
2.710419E-08,-1.00E-02
2.710732E-08,-1.21E-02
2.711044E-08,-1.50E-02
2.711357E-08,-1.75E-02
2.711669E-08,-1.92E-02
2.711982E-08,-2.22E-02
2.712294E-08,-2.34E-02
2.712607E-08,-2.64E-02
2.712919E-08,-2.93E-02
2.713232E-08,-3.19E-02
2.713544E-08,-3.57E-02
2.713857E-08,-3.69E-02
2.714169E-08,-3.95E-02
2.714482E-08,-4.20E-02
2.714794E-08,-4.37E-02
2.715107E-08,-4.58E-02
2.715419E-08,-4.75E-02
2.715732E-08,-4.92E-02
2.716044E-08,-4.96E-02
2.716357E-08,-4.96E-02
2.716669E-08,-4.96E-02
2.716982E-08,-4.96E-02
2.717294E-08,-4.92E-02
2.717607E-08,-4.79E-02
2.717919E-08,-4.66E-02
2.718232E-08,-4.54E-02
2.718544E-08,-4.24E-02
2.718857E-08,-4.03E-02
2.719169E-08,-3.82E-02
2.719482E-08,-3.44E-02
2.719794E-08,-3.15E-02
2.720107E-08,-2.81E-02
2.720419E-08,-2.56E-02
2.720732E-08,-2.18E-02
2.721044E-08,-1.84E-02
2.721357E-08,-1.54E-02
2.721669E-08,-1.21E-02
2.721982E-08,-9.5E-03
2.722294E-08,-6.2E-03
2.722607E-08,-4.9E-03
2.722919E-08,-1.5E-03
2.723232E-08,-3E-04
2.723544E-08,1.4E-03
2.723857E-08,3.1E-03
2.724169E-08,3.5E-03
2.724482E-08,4.0E-03
2.724794E-08,4.4E-03
2.725107E-08,4.4E-03
2.725419E-08,4.4E-03
2.725732E-08,4.0E-03
2.726044E-08,2.3E-03
2.726357E-08,1.4E-03
2.726669E-08,6E-04
2.726982E-08,-7E-04
2.727294E-08,-1.9E-03
2.727607E-08,-3.2E-03
2.727919E-08,-4.5E-03
2.728232E-08,-6.2E-03
2.728544E-08,-7.8E-03
2.728857E-08,-8.7E-03
2.729169E-08,-1.08E-02
2.729482E-08,-1.12E-02
2.729794E-08,-1.21E-02
2.730107E-08,-1.29E-02
2.730419E-08,-1.38E-02
2.730732E-08,-1.50E-02
2.731044E-08,-1.63E-02
2.731357E-08,-1.63E-02
2.731669E-08,-1.71E-02
2.731982E-08,-1.71E-02
2.732294E-08,-1.84E-02
2.732607E-08,-1.84E-02
2.732919E-08,-1.97E-02
2.733232E-08,-2.05E-02
2.733544E-08,-2.13E-02
2.733857E-08,-2.18E-02
2.734169E-08,-2.30E-02
2.734482E-08,-2.39E-02
2.734794E-08,-2.47E-02
2.735107E-08,-2.68E-02
2.735419E-08,-2.85E-02
2.735732E-08,-2.89E-02
2.736044E-08,-3.10E-02
2.736357E-08,-3.15E-02
2.736669E-08,-3.36E-02
2.736982E-08,-3.48E-02
2.737294E-08,-3.61E-02
2.737607E-08,-3.69E-02
2.737919E-08,-3.78E-02
2.738232E-08,-3.90E-02
2.738544E-08,-3.90E-02
2.738857E-08,-3.95E-02
2.739169E-08,-3.95E-02
2.739482E-08,-3.90E-02
2.739794E-08,-3.86E-02
2.740107E-08,-3.78E-02
2.740419E-08,-3.61E-02
2.740732E-08,-3.48E-02
2.741044E-08,-3.27E-02
2.741357E-08,-3.02E-02
2.741669E-08,-2.77E-02
2.741982E-08,-2.51E-02
2.742294E-08,-2.22E-02
2.742607E-08,-1.88E-02
2.742919E-08,-1.59E-02
2.743232E-08,-1.25E-02
2.743544E-08,-9.5E-03
2.743857E-08,-6.6E-03
2.744169E-08,-4.1E-03
2.744482E-08,-1.1E-03
2.744794E-08,1.4E-03
2.745107E-08,4.0E-03
2.745419E-08,5.2E-03
2.745732E-08,7.7E-03
2.746044E-08,9.0E-03
2.746357E-08,9.9E-03
2.746669E-08,1.07E-02
2.746982E-08,9.9E-03
2.747294E-08,1.03E-02
2.747607E-08,9.9E-03
2.747919E-08,9.4E-03
2.748232E-08,8.2E-03
2.748544E-08,7.3E-03
2.748857E-08,5.2E-03
2.749169E-08,3.1E-03
2.749482E-08,2.3E-03
2.749794E-08,-3E-04
2.750107E-08,-2.4E-03
2.750419E-08,-4.1E-03
2.750732E-08,-5.7E-03
2.751044E-08,-8.3E-03
2.751357E-08,-9.1E-03
2.751669E-08,-1.12E-02
2.751982E-08,-1.42E-02
2.752294E-08,-1.50E-02
2.752607E-08,-1.63E-02
2.752919E-08,-1.92E-02
2.753232E-08,-1.92E-02
2.753544E-08,-2.13E-02
2.753857E-08,-2.26E-02
2.754169E-08,-2.39E-02
2.754482E-08,-2.51E-02
2.754794E-08,-2.64E-02
2.755107E-08,-2.77E-02
2.755419E-08,-2.93E-02
2.755732E-08,-3.06E-02
2.756044E-08,-3.15E-02
2.756357E-08,-3.27E-02
2.756669E-08,-3.40E-02
2.756982E-08,-3.61E-02
2.757294E-08,-3.69E-02
2.757607E-08,-3.86E-02
2.757919E-08,-3.99E-02
2.758232E-08,-4.12E-02
2.758544E-08,-4.20E-02
2.758857E-08,-4.33E-02
2.759169E-08,-4.37E-02
2.759482E-08,-4.45E-02
2.759794E-08,-4.45E-02
2.760107E-08,-4.41E-02
2.760419E-08,-4.33E-02
2.760732E-08,-4.33E-02
2.761044E-08,-4.12E-02
2.761357E-08,-3.95E-02
2.761669E-08,-3.74E-02
2.761982E-08,-3.44E-02
2.762294E-08,-3.15E-02
2.762607E-08,-2.77E-02
2.762919E-08,-2.39E-02
2.763232E-08,-2.01E-02
2.763544E-08,-1.54E-02
2.763857E-08,-1.12E-02
2.764169E-08,-6.2E-03
2.764482E-08,-1.1E-03
2.764794E-08,3.1E-03
2.765107E-08,8.6E-03
2.765419E-08,1.20E-02
2.765732E-08,1.62E-02
2.766044E-08,2.04E-02
2.766357E-08,2.38E-02
2.766669E-08,2.67E-02
2.766982E-08,2.88E-02
2.767294E-08,3.09E-02
2.767607E-08,3.22E-02
2.767919E-08,3.30E-02
2.768232E-08,3.35E-02
2.768544E-08,3.22E-02
2.768857E-08,3.14E-02
2.769169E-08,2.97E-02
2.769482E-08,2.63E-02
2.769794E-08,2.33E-02
2.770107E-08,1.96E-02
2.770419E-08,1.58E-02
2.770732E-08,1.15E-02
2.771044E-08,7.7E-03
2.771357E-08,3.1E-03
2.771669E-08,-1.5E-03
2.771982E-08,-6.6E-03
2.772294E-08,-1.16E-02
2.772607E-08,-1.54E-02
2.772919E-08,-1.97E-02
2.773232E-08,-2.22E-02
2.773544E-08,-2.64E-02
2.773857E-08,-2.85E-02
2.774169E-08,-3.10E-02
2.774482E-08,-3.36E-02
2.774794E-08,-3.48E-02
2.775107E-08,-3.48E-02
2.775419E-08,-3.57E-02
2.775732E-08,-3.44E-02
2.776044E-08,-3.40E-02
2.776357E-08,-3.27E-02
2.776669E-08,-3.06E-02
2.776982E-08,-2.93E-02
2.777294E-08,-2.60E-02
2.777607E-08,-2.43E-02
2.777919E-08,-2.05E-02
2.778232E-08,-1.84E-02
2.778544E-08,-1.54E-02
2.778857E-08,-1.29E-02
2.779169E-08,-1.08E-02
2.779482E-08,-7.4E-03
2.779794E-08,-5.3E-03
2.780107E-08,-3.6E-03
2.780419E-08,-1.9E-03
2.780732E-08,-7E-04
2.781044E-08,6E-04
2.781357E-08,1.0E-03
2.781669E-08,1.0E-03
2.781982E-08,1.4E-03
2.782294E-08,2E-04
2.782607E-08,-3E-04
2.782919E-08,-1.5E-03
2.783232E-08,-2.4E-03
2.783544E-08,-4.1E-03
2.783857E-08,-6.6E-03
2.784169E-08,-8.7E-03
2.784482E-08,-1.04E-02
2.784794E-08,-1.29E-02
2.785107E-08,-1.50E-02
2.785419E-08,-1.75E-02
2.785732E-08,-2.05E-02
2.786044E-08,-2.18E-02
2.786357E-08,-2.30E-02
2.786669E-08,-2.51E-02
2.786982E-08,-2.72E-02
2.787294E-08,-2.85E-02
2.787607E-08,-3.06E-02
2.787919E-08,-3.06E-02
2.788232E-08,-3.19E-02
2.788544E-08,-3.27E-02
2.788857E-08,-3.27E-02
2.789169E-08,-3.19E-02
2.789482E-08,-3.27E-02
2.789794E-08,-3.23E-02
2.790107E-08,-3.10E-02
2.790419E-08,-3.02E-02
2.790732E-08,-2.81E-02
2.791044E-08,-2.72E-02
2.791357E-08,-2.64E-02
2.791669E-08,-2.39E-02
2.791982E-08,-2.26E-02
2.792294E-08,-2.01E-02
2.792607E-08,-1.75E-02
2.792919E-08,-1.54E-02
2.793232E-08,-1.38E-02
2.793544E-08,-1.21E-02
2.793857E-08,-9.1E-03
2.794169E-08,-7.0E-03
2.794482E-08,-5.3E-03
2.794794E-08,-2.8E-03
2.795107E-08,-7E-04
2.795419E-08,1.4E-03
2.795732E-08,2.7E-03
2.796044E-08,4.0E-03
2.796357E-08,6.1E-03
2.796669E-08,6.5E-03
2.796982E-08,7.7E-03
2.797294E-08,9.0E-03
2.797607E-08,9.0E-03
2.797919E-08,1.03E-02
2.798232E-08,9.9E-03
2.798544E-08,9.9E-03
2.798857E-08,9.0E-03
2.799169E-08,8.6E-03
2.799482E-08,8.2E-03
2.799794E-08,6.9E-03
2.800107E-08,6.5E-03
2.800419E-08,4.8E-03
2.800732E-08,3.1E-03
2.801044E-08,1.8E-03
2.801357E-08,2E-04
2.801669E-08,-1.9E-03
2.801982E-08,-3.6E-03
2.802294E-08,-4.9E-03
2.802607E-08,-6.2E-03
2.802919E-08,-8.3E-03
2.803232E-08,-9.1E-03
2.803544E-08,-1.12E-02
2.803857E-08,-1.21E-02
2.804169E-08,-1.25E-02
2.804482E-08,-1.33E-02
2.804794E-08,-1.42E-02
2.805107E-08,-1.50E-02
2.805419E-08,-1.42E-02
2.805732E-08,-1.42E-02
2.806044E-08,-1.38E-02
2.806357E-08,-1.38E-02
2.806669E-08,-1.29E-02
2.806982E-08,-1.25E-02
2.807294E-08,-1.08E-02
2.807607E-08,-1.04E-02
2.807919E-08,-8.7E-03
2.808232E-08,-8.3E-03
2.808544E-08,-6.6E-03
2.808857E-08,-6.2E-03
2.809169E-08,-5.3E-03
2.809482E-08,-4.9E-03
2.809794E-08,-4.1E-03
2.810107E-08,-3.6E-03
2.810419E-08,-4.1E-03
2.810732E-08,-4.5E-03
2.811044E-08,-4.5E-03
2.811357E-08,-5.3E-03
2.811669E-08,-6.2E-03
2.811982E-08,-7.4E-03
2.812294E-08,-8.7E-03
2.812607E-08,-1.08E-02
2.812919E-08,-1.29E-02
2.813232E-08,-1.50E-02
2.813544E-08,-1.75E-02
2.813857E-08,-2.05E-02
2.814169E-08,-2.30E-02
2.814482E-08,-2.56E-02
2.814794E-08,-2.85E-02
2.815107E-08,-3.19E-02
2.815419E-08,-3.40E-02
2.815732E-08,-3.65E-02
2.816044E-08,-3.90E-02
2.816357E-08,-4.20E-02
2.816669E-08,-4.37E-02
2.816982E-08,-4.54E-02
2.817294E-08,-4.79E-02
2.817607E-08,-4.96E-02
2.817919E-08,-4.92E-02
2.818232E-08,-5.04E-02
2.818544E-08,-5.17E-02
2.818857E-08,-5.17E-02
2.819169E-08,-5.13E-02
2.819482E-08,-5.00E-02
2.819794E-08,-4.96E-02
2.820107E-08,-4.79E-02
2.820419E-08,-4.71E-02
2.820732E-08,-4.49E-02
2.821044E-08,-4.20E-02
2.821357E-08,-4.07E-02
2.821669E-08,-3.78E-02
2.821982E-08,-3.61E-02
2.822294E-08,-3.36E-02
2.822607E-08,-3.10E-02
2.822919E-08,-2.77E-02
2.823232E-08,-2.51E-02
2.823544E-08,-2.30E-02
2.823857E-08,-2.01E-02
2.824169E-08,-1.80E-02
2.824482E-08,-1.50E-02
2.824794E-08,-1.33E-02
2.825107E-08,-1.08E-02
2.825419E-08,-8.7E-03
2.825732E-08,-7.8E-03
2.826044E-08,-4.5E-03
2.826357E-08,-3.6E-03
2.826669E-08,-2.4E-03
2.826982E-08,-7E-04
2.827294E-08,2E-04
2.827607E-08,1.0E-03
2.827919E-08,1.4E-03
2.828232E-08,2.7E-03
2.828544E-08,2.7E-03
2.828857E-08,3.1E-03
2.829169E-08,3.1E-03
2.829482E-08,3.1E-03
2.829794E-08,3.1E-03
2.830107E-08,2.3E-03
2.830419E-08,2.7E-03
2.830732E-08,1.8E-03
2.831044E-08,1.8E-03
2.831357E-08,6E-04
2.831669E-08,2E-04
2.831982E-08,-7E-04
2.832294E-08,-1.5E-03
2.832607E-08,-2.8E-03
2.832919E-08,-3.2E-03
2.833232E-08,-4.1E-03
2.833544E-08,-5.3E-03
2.833857E-08,-6.6E-03
2.834169E-08,-7.0E-03
2.834482E-08,-8.7E-03
2.834794E-08,-9.5E-03
2.835107E-08,-1.04E-02
2.835419E-08,-1.12E-02
2.835732E-08,-1.25E-02
2.836044E-08,-1.33E-02
2.836357E-08,-1.38E-02
2.836669E-08,-1.46E-02
2.836982E-08,-1.46E-02
2.837294E-08,-1.63E-02
2.837607E-08,-1.75E-02
2.837919E-08,-1.67E-02
2.838232E-08,-1.80E-02
2.838544E-08,-1.75E-02
2.838857E-08,-1.84E-02
2.839169E-08,-1.92E-02
2.839482E-08,-1.92E-02
2.839794E-08,-1.97E-02
2.840107E-08,-1.92E-02
2.840419E-08,-2.01E-02
2.840732E-08,-2.01E-02
2.841044E-08,-2.01E-02
2.841357E-08,-1.97E-02
2.841669E-08,-1.97E-02
2.841982E-08,-1.97E-02
2.842294E-08,-1.97E-02
2.842607E-08,-2.01E-02
2.842919E-08,-1.88E-02
2.843232E-08,-1.92E-02
2.843544E-08,-1.80E-02
2.843857E-08,-1.80E-02
2.844169E-08,-1.71E-02
2.844482E-08,-1.63E-02
2.844794E-08,-1.50E-02
2.845107E-08,-1.42E-02
2.845419E-08,-1.21E-02
2.845732E-08,-1.12E-02
2.846044E-08,-9.5E-03
2.846357E-08,-7.8E-03
2.846669E-08,-6.2E-03
2.846982E-08,-4.5E-03
2.847294E-08,-2.4E-03
2.847607E-08,-1.5E-03
2.847919E-08,1.8E-03
2.848232E-08,4.0E-03
2.848544E-08,6.1E-03
2.848857E-08,7.3E-03
2.849169E-08,9.4E-03
2.849482E-08,1.20E-02
2.849794E-08,1.36E-02
2.850107E-08,1.45E-02
2.850419E-08,1.62E-02
2.850732E-08,1.66E-02
2.851044E-08,1.79E-02
2.851357E-08,1.91E-02
2.851669E-08,1.87E-02
2.851982E-08,1.87E-02
2.852294E-08,1.87E-02
2.852607E-08,1.83E-02
2.852919E-08,1.74E-02
2.853232E-08,1.66E-02
2.853544E-08,1.49E-02
2.853857E-08,1.41E-02
2.854169E-08,1.20E-02
2.854482E-08,1.03E-02
2.854794E-08,8.2E-03
2.855107E-08,6.1E-03
2.855419E-08,4.4E-03
2.855732E-08,2.3E-03
2.856044E-08,2E-04
2.856357E-08,-1.9E-03
2.856669E-08,-3.2E-03
2.856982E-08,-5.7E-03
2.857294E-08,-7.4E-03
2.857607E-08,-8.3E-03
2.857919E-08,-9.1E-03
2.858232E-08,-1.00E-02
2.858544E-08,-1.12E-02
2.858857E-08,-1.12E-02
2.859169E-08,-1.16E-02
2.859482E-08,-1.08E-02
2.859794E-08,-1.08E-02
2.860107E-08,-9.5E-03
2.860419E-08,-8.7E-03
2.860732E-08,-7.8E-03
2.861044E-08,-5.7E-03
2.861357E-08,-4.5E-03
2.861669E-08,-3.2E-03
2.861982E-08,-1.5E-03
2.862294E-08,2E-04
2.862607E-08,1.0E-03
2.862919E-08,3.1E-03
2.863232E-08,5.6E-03
2.863544E-08,6.5E-03
2.863857E-08,7.7E-03
2.864169E-08,8.6E-03
2.864482E-08,1.03E-02
2.864794E-08,1.15E-02
2.865107E-08,1.20E-02
2.865419E-08,1.24E-02
2.865732E-08,1.24E-02
2.866044E-08,1.36E-02
2.866357E-08,1.32E-02
2.866669E-08,1.24E-02
2.866982E-08,1.24E-02
2.867294E-08,1.24E-02
2.867607E-08,1.15E-02
2.867919E-08,1.07E-02
2.868232E-08,9.4E-03
2.868544E-08,9.0E-03
2.868857E-08,7.7E-03
2.869169E-08,6.5E-03
2.869482E-08,5.2E-03
2.869794E-08,4.8E-03
2.870107E-08,3.5E-03
2.870419E-08,3.1E-03
2.870732E-08,1.8E-03
2.871044E-08,1.4E-03
2.871357E-08,6E-04
2.871669E-08,2E-04
2.871982E-08,-7E-04
2.872294E-08,-1.5E-03
2.872607E-08,-1.9E-03
2.872919E-08,-2.8E-03
2.873232E-08,-1.9E-03
2.873544E-08,-2.4E-03
2.873857E-08,-3.2E-03
2.874169E-08,-3.2E-03
2.874482E-08,-2.4E-03
2.874794E-08,-2.4E-03
2.875107E-08,-2.4E-03
2.875419E-08,-2.4E-03
2.875732E-08,-1.5E-03
2.876044E-08,-1.5E-03
2.876357E-08,-1.5E-03
2.876669E-08,-7E-04
2.876982E-08,-3E-04
2.877294E-08,-3E-04
2.877607E-08,2E-04
2.877919E-08,1.0E-03
2.878232E-08,1.8E-03
2.878544E-08,2.3E-03
2.878857E-08,1.8E-03
2.879169E-08,2.3E-03
2.879482E-08,2.3E-03
2.879794E-08,1.8E-03
2.880107E-08,2.3E-03
2.880419E-08,2.7E-03
2.880732E-08,2.3E-03
2.881044E-08,2.7E-03
2.881357E-08,1.4E-03
2.881669E-08,1.0E-03
2.881982E-08,6E-04
2.882294E-08,6E-04
2.882607E-08,-7E-04
2.882919E-08,-1.5E-03
2.883232E-08,-3.2E-03
2.883544E-08,-4.1E-03
2.883857E-08,-5.3E-03
2.884169E-08,-7.0E-03
2.884482E-08,-9.1E-03
2.884794E-08,-1.04E-02
2.885107E-08,-1.16E-02
2.885419E-08,-1.33E-02
2.885732E-08,-1.50E-02
2.886044E-08,-1.67E-02
2.886357E-08,-1.92E-02
2.886669E-08,-2.13E-02
2.886982E-08,-2.18E-02
2.887294E-08,-2.43E-02
2.887607E-08,-2.68E-02
2.887919E-08,-2.81E-02
2.888232E-08,-2.89E-02
2.888544E-08,-3.02E-02
2.888857E-08,-3.15E-02
2.889169E-08,-3.23E-02
2.889482E-08,-3.31E-02
2.889794E-08,-3.40E-02
2.890107E-08,-3.40E-02
2.890419E-08,-3.48E-02
2.890732E-08,-3.48E-02
2.891044E-08,-3.40E-02
2.891357E-08,-3.44E-02
2.891669E-08,-3.40E-02
2.891982E-08,-3.44E-02
2.892294E-08,-3.23E-02
2.892607E-08,-3.15E-02
2.892919E-08,-3.10E-02
2.893232E-08,-3.02E-02
2.893544E-08,-2.98E-02
2.893857E-08,-2.81E-02
2.894169E-08,-2.81E-02
2.894482E-08,-2.64E-02
2.894794E-08,-2.64E-02
2.895107E-08,-2.51E-02
2.895419E-08,-2.47E-02
2.895732E-08,-2.47E-02
2.896044E-08,-2.30E-02
2.896357E-08,-2.34E-02
2.896669E-08,-2.30E-02
2.896982E-08,-2.22E-02
2.897294E-08,-2.18E-02
2.897607E-08,-2.18E-02
2.897919E-08,-2.05E-02
2.898232E-08,-2.05E-02
2.898544E-08,-1.97E-02
2.898857E-08,-2.01E-02
2.899169E-08,-1.88E-02
2.899482E-08,-1.88E-02
2.899794E-08,-1.80E-02
2.900107E-08,-1.67E-02
2.900419E-08,-1.54E-02
2.900732E-08,-1.46E-02
2.901044E-08,-1.33E-02
2.901357E-08,-1.21E-02
2.901669E-08,-1.04E-02
2.901982E-08,-8.7E-03
2.902294E-08,-7.0E-03
2.902607E-08,-4.5E-03
2.902919E-08,-3.2E-03
2.903232E-08,-1.5E-03
2.903544E-08,6E-04
2.903857E-08,1.8E-03
2.904169E-08,4.0E-03
2.904482E-08,5.6E-03
2.904794E-08,6.9E-03
2.905107E-08,8.2E-03
2.905419E-08,9.4E-03
2.905732E-08,1.11E-02
2.906044E-08,1.24E-02
2.906357E-08,1.20E-02
2.906669E-08,1.32E-02
2.906982E-08,1.24E-02
2.907294E-08,1.20E-02
2.907607E-08,1.11E-02
2.907919E-08,1.15E-02
2.908232E-08,1.03E-02
2.908544E-08,9.0E-03
2.908857E-08,6.9E-03
2.909169E-08,5.6E-03
2.909482E-08,4.4E-03
2.909794E-08,1.8E-03
2.910107E-08,6E-04
2.910419E-08,-1.9E-03
2.910732E-08,-3.6E-03
2.911044E-08,-4.9E-03
2.911357E-08,-7.0E-03
2.911669E-08,-8.3E-03
2.911982E-08,-1.00E-02
2.912294E-08,-1.08E-02
2.912607E-08,-1.16E-02
2.912919E-08,-1.21E-02
2.913232E-08,-1.25E-02
2.913544E-08,-1.25E-02
2.913857E-08,-1.21E-02
2.914169E-08,-1.21E-02
2.914482E-08,-1.08E-02
2.914794E-08,-1.00E-02
2.915107E-08,-8.7E-03
2.915419E-08,-6.6E-03
2.915732E-08,-4.9E-03
2.916044E-08,-2.8E-03
2.916357E-08,-1.1E-03
2.916669E-08,1.0E-03
2.916982E-08,3.5E-03
2.917294E-08,5.2E-03
2.917607E-08,7.3E-03
2.917919E-08,9.4E-03
2.918232E-08,1.24E-02
2.918544E-08,1.32E-02
2.918857E-08,1.49E-02
2.919169E-08,1.62E-02
2.919482E-08,1.79E-02
2.919794E-08,1.79E-02
2.920107E-08,1.91E-02
2.920419E-08,1.91E-02
2.920732E-08,1.96E-02
2.921044E-08,1.91E-02
2.921357E-08,1.83E-02
2.921669E-08,1.74E-02
2.921982E-08,1.70E-02
2.922294E-08,1.62E-02
2.922607E-08,1.53E-02
2.922919E-08,1.32E-02
2.923232E-08,1.15E-02
2.923544E-08,9.4E-03
2.923857E-08,8.2E-03
2.924169E-08,6.1E-03
2.924482E-08,4.8E-03
2.924794E-08,2.7E-03
2.925107E-08,1.4E-03
2.925419E-08,-7E-04
2.925732E-08,-2.4E-03
2.926044E-08,-4.1E-03
2.926357E-08,-4.9E-03
2.926669E-08,-6.2E-03
2.926982E-08,-6.6E-03
2.927294E-08,-7.8E-03
2.927607E-08,-8.7E-03
2.927919E-08,-8.7E-03
2.928232E-08,-9.5E-03
2.928544E-08,-9.5E-03
2.928857E-08,-8.7E-03
2.929169E-08,-9.1E-03
2.929482E-08,-7.8E-03
2.929794E-08,-7.0E-03
2.930107E-08,-5.7E-03
2.930419E-08,-4.1E-03
2.930732E-08,-3.6E-03
2.931044E-08,-1.5E-03
2.931357E-08,-3E-04
2.931669E-08,1.4E-03
2.931982E-08,3.5E-03
2.932294E-08,5.6E-03
2.932607E-08,7.3E-03
2.932919E-08,9.0E-03
2.933232E-08,1.11E-02
2.933544E-08,1.32E-02
2.933857E-08,1.45E-02
2.934169E-08,1.70E-02
2.934482E-08,1.87E-02
2.934794E-08,2.08E-02
2.935107E-08,2.25E-02
2.935419E-08,2.33E-02
2.935732E-08,2.42E-02
2.936044E-08,2.55E-02
2.936357E-08,2.67E-02
2.936669E-08,2.67E-02
2.936982E-08,2.71E-02
2.937294E-08,2.67E-02
2.937607E-08,2.63E-02
2.937919E-08,2.55E-02
2.938232E-08,2.55E-02
2.938544E-08,2.38E-02
2.938857E-08,2.17E-02
2.939169E-08,2.04E-02
2.939482E-08,1.79E-02
2.939794E-08,1.53E-02
2.940107E-08,1.32E-02
2.940419E-08,1.11E-02
2.940732E-08,6.9E-03
2.941044E-08,4.8E-03
2.941357E-08,1.0E-03
2.941669E-08,-1.9E-03
2.941982E-08,-4.9E-03
2.942294E-08,-7.8E-03
2.942607E-08,-1.08E-02
2.942919E-08,-1.38E-02
2.943232E-08,-1.63E-02
2.943544E-08,-1.80E-02
2.943857E-08,-2.09E-02
2.944169E-08,-2.22E-02
2.944482E-08,-2.34E-02
2.944794E-08,-2.51E-02
2.945107E-08,-2.51E-02
2.945419E-08,-2.64E-02
2.945732E-08,-2.64E-02
2.946044E-08,-2.64E-02
2.946357E-08,-2.51E-02
2.946669E-08,-2.39E-02
2.946982E-08,-2.26E-02
2.947294E-08,-2.09E-02
2.947607E-08,-1.92E-02
2.947919E-08,-1.71E-02
2.948232E-08,-1.42E-02
2.948544E-08,-1.21E-02
2.948857E-08,-9.5E-03
2.949169E-08,-7.0E-03
2.949482E-08,-3.6E-03
2.949794E-08,-1.1E-03
2.950107E-08,1.4E-03
2.950419E-08,4.4E-03
2.950732E-08,6.5E-03
2.951044E-08,8.6E-03
2.951357E-08,1.07E-02
2.951669E-08,1.32E-02
2.951982E-08,1.41E-02
2.952294E-08,1.49E-02
2.952607E-08,1.66E-02
2.952919E-08,1.66E-02
2.953232E-08,1.79E-02
2.953544E-08,1.83E-02
2.953857E-08,1.74E-02
2.954169E-08,1.74E-02
2.954482E-08,1.70E-02
2.954794E-08,1.58E-02
2.955107E-08,1.53E-02
2.955419E-08,1.41E-02
2.955732E-08,1.36E-02
2.956044E-08,1.28E-02
2.956357E-08,1.20E-02
2.956669E-08,1.03E-02
2.956982E-08,9.4E-03
2.957294E-08,8.6E-03
2.957607E-08,8.2E-03
2.957919E-08,8.2E-03
2.958232E-08,6.9E-03
2.958544E-08,6.5E-03
2.958857E-08,6.1E-03
2.959169E-08,6.1E-03
2.959482E-08,6.1E-03
2.959794E-08,6.5E-03
2.960107E-08,6.9E-03
2.960419E-08,7.7E-03
2.960732E-08,7.3E-03
2.961044E-08,8.6E-03
2.961357E-08,8.6E-03
2.961669E-08,9.9E-03
2.961982E-08,1.07E-02
2.962294E-08,1.07E-02
2.962607E-08,1.20E-02
2.962919E-08,1.28E-02
2.963232E-08,1.32E-02
2.963544E-08,1.41E-02
2.963857E-08,1.36E-02
2.964169E-08,1.36E-02
2.964482E-08,1.45E-02
2.964794E-08,1.41E-02
2.965107E-08,1.41E-02
2.965419E-08,1.32E-02
2.965732E-08,1.41E-02
2.966044E-08,1.36E-02
2.966357E-08,1.28E-02
2.966669E-08,1.24E-02
2.966982E-08,1.20E-02
2.967294E-08,1.15E-02
2.967607E-08,1.11E-02
2.967919E-08,1.11E-02
2.968232E-08,1.03E-02
2.968544E-08,1.03E-02
2.968857E-08,1.03E-02
2.969169E-08,9.4E-03
2.969482E-08,9.9E-03
2.969794E-08,9.4E-03
2.970107E-08,9.9E-03
2.970419E-08,9.9E-03
2.970732E-08,1.07E-02
2.971044E-08,1.07E-02
2.971357E-08,1.15E-02
2.971669E-08,1.24E-02
2.971982E-08,1.28E-02
2.972294E-08,1.32E-02
2.972607E-08,1.41E-02
2.972919E-08,1.41E-02
2.973232E-08,1.45E-02
2.973544E-08,1.53E-02
2.973857E-08,1.58E-02
2.974169E-08,1.58E-02
2.974482E-08,1.53E-02
2.974794E-08,1.58E-02
2.975107E-08,1.58E-02
2.975419E-08,1.49E-02
2.975732E-08,1.45E-02
2.976044E-08,1.41E-02
2.976357E-08,1.36E-02
2.976669E-08,1.28E-02
2.976982E-08,1.11E-02
2.977294E-08,9.9E-03
2.977607E-08,8.2E-03
2.977919E-08,7.3E-03
2.978232E-08,6.5E-03
2.978544E-08,5.6E-03
2.978857E-08,4.0E-03
2.979169E-08,2.3E-03
2.979482E-08,1.8E-03
2.979794E-08,1.0E-03
2.980107E-08,-7E-04
2.980419E-08,-1.1E-03
2.980732E-08,-1.5E-03
2.981044E-08,-1.5E-03
2.981357E-08,-2.4E-03
2.981669E-08,-2.4E-03
2.981982E-08,-1.9E-03
2.982294E-08,-1.9E-03
2.982607E-08,-1.5E-03
2.982919E-08,-7E-04
2.983232E-08,6E-04
2.983544E-08,6E-04
2.983857E-08,1.4E-03
2.984169E-08,2.3E-03
2.984482E-08,3.1E-03
2.984794E-08,3.5E-03
2.985107E-08,4.4E-03
2.985419E-08,5.6E-03
2.985732E-08,6.9E-03
2.986044E-08,7.3E-03
2.986357E-08,7.3E-03
2.986669E-08,8.2E-03
2.986982E-08,8.2E-03
2.987294E-08,8.2E-03
2.987607E-08,8.6E-03
2.987919E-08,8.2E-03
2.988232E-08,7.3E-03
2.988544E-08,6.9E-03
2.988857E-08,6.5E-03
2.989169E-08,6.5E-03
2.989482E-08,5.6E-03
2.989794E-08,4.8E-03
2.990107E-08,3.5E-03
2.990419E-08,2.3E-03
2.990732E-08,2.3E-03
2.991044E-08,1.8E-03
2.991357E-08,6E-04
2.991669E-08,1.0E-03
2.991982E-08,1.0E-03
2.992294E-08,1.0E-03
2.992607E-08,1.4E-03
2.992919E-08,1.4E-03
2.993232E-08,1.8E-03
2.993544E-08,2.3E-03
2.993857E-08,3.1E-03
2.994169E-08,5.6E-03
2.994482E-08,6.9E-03
2.994794E-08,8.2E-03
2.995107E-08,9.9E-03
2.995419E-08,1.24E-02
2.995732E-08,1.45E-02
2.996044E-08,1.66E-02
2.996357E-08,1.91E-02
2.996669E-08,2.17E-02
2.996982E-08,2.29E-02
2.997294E-08,2.55E-02
2.997607E-08,2.80E-02
2.997919E-08,3.01E-02
2.998232E-08,3.26E-02
2.998544E-08,3.39E-02
2.998857E-08,3.60E-02
2.999169E-08,3.73E-02
2.999482E-08,3.81E-02
2.999794E-08,3.94E-02
3.000107E-08,3.98E-02
3.000419E-08,3.98E-02
3.000732E-08,3.98E-02
3.001044E-08,3.98E-02
3.001357E-08,3.89E-02
3.001669E-08,3.89E-02
3.001982E-08,3.73E-02
3.002294E-08,3.56E-02
3.002607E-08,3.39E-02
3.002919E-08,3.22E-02
3.003232E-08,3.05E-02
3.003544E-08,2.80E-02
3.003857E-08,2.59E-02
3.004169E-08,2.42E-02
3.004482E-08,2.12E-02
3.004794E-08,1.87E-02
3.005107E-08,1.62E-02
3.005419E-08,1.28E-02
3.005732E-08,1.03E-02
3.006044E-08,8.6E-03
3.006357E-08,6.1E-03
3.006669E-08,4.0E-03
3.006982E-08,1.0E-03
3.007294E-08,-1.1E-03
3.007607E-08,-2.8E-03
3.007919E-08,-4.9E-03
3.008232E-08,-5.7E-03
3.008544E-08,-7.0E-03
3.008857E-08,-8.3E-03
3.009169E-08,-9.5E-03
3.009482E-08,-1.00E-02
3.009794E-08,-1.08E-02
3.010107E-08,-1.08E-02
3.010419E-08,-1.08E-02
3.010732E-08,-9.5E-03
3.011044E-08,-9.5E-03
3.011357E-08,-8.7E-03
3.011669E-08,-8.7E-03
3.011982E-08,-7.0E-03
3.012294E-08,-5.7E-03
3.012607E-08,-4.1E-03
3.012919E-08,-2.8E-03
3.013232E-08,-1.5E-03
3.013544E-08,2E-04
3.013857E-08,1.0E-03
3.014169E-08,3.5E-03
3.014482E-08,6.1E-03
3.014794E-08,7.3E-03
3.015107E-08,9.0E-03
3.015419E-08,1.07E-02
3.015732E-08,1.20E-02
3.016044E-08,1.32E-02
3.016357E-08,1.41E-02
3.016669E-08,1.49E-02
3.016982E-08,1.53E-02
3.017294E-08,1.66E-02
3.017607E-08,1.66E-02
3.017919E-08,1.70E-02
3.018232E-08,1.66E-02
3.018544E-08,1.53E-02
3.018857E-08,1.53E-02
3.019169E-08,1.36E-02
3.019482E-08,1.20E-02
3.019794E-08,1.03E-02
3.020107E-08,9.0E-03
3.020419E-08,6.9E-03
3.020732E-08,5.2E-03
3.021044E-08,2.7E-03
3.021357E-08,-3E-04
3.021669E-08,-3.2E-03
3.021982E-08,-5.3E-03
3.022294E-08,-8.7E-03
3.022607E-08,-1.16E-02
3.022919E-08,-1.42E-02
3.023232E-08,-1.63E-02
3.023544E-08,-1.92E-02
3.023857E-08,-2.26E-02
3.024169E-08,-2.47E-02
3.024482E-08,-2.64E-02
3.024794E-08,-2.81E-02
3.025107E-08,-3.10E-02
3.025419E-08,-3.19E-02
3.025732E-08,-3.27E-02
3.026044E-08,-3.31E-02
3.026357E-08,-3.36E-02
3.026669E-08,-3.48E-02
3.026982E-08,-3.40E-02
3.027294E-08,-3.44E-02
3.027607E-08,-3.36E-02
3.027919E-08,-3.23E-02
3.028232E-08,-3.15E-02
3.028544E-08,-2.98E-02
3.028857E-08,-2.77E-02
3.029169E-08,-2.68E-02
3.029482E-08,-2.47E-02
3.029794E-08,-2.26E-02
3.030107E-08,-1.97E-02
3.030419E-08,-1.75E-02
3.030732E-08,-1.59E-02
3.031044E-08,-1.29E-02
3.031357E-08,-1.08E-02
3.031669E-08,-8.3E-03
3.031982E-08,-7.0E-03
3.032294E-08,-4.5E-03
3.032607E-08,-3.2E-03
3.032919E-08,-1.9E-03
3.033232E-08,-3E-04
3.033544E-08,2E-04
3.033857E-08,1.4E-03
3.034169E-08,1.8E-03
3.034482E-08,1.8E-03
3.034794E-08,1.8E-03
3.035107E-08,2.3E-03
3.035419E-08,1.4E-03
3.035732E-08,2E-04
3.036044E-08,-7E-04
3.036357E-08,-1.1E-03
3.036669E-08,-1.9E-03
3.036982E-08,-2.8E-03
3.037294E-08,-4.9E-03
3.037607E-08,-6.2E-03
3.037919E-08,-7.0E-03
3.038232E-08,-8.7E-03
3.038544E-08,-8.7E-03
3.038857E-08,-1.04E-02
3.039169E-08,-1.08E-02
3.039482E-08,-1.25E-02
3.039794E-08,-1.16E-02
3.040107E-08,-1.21E-02
3.040419E-08,-1.21E-02
3.040732E-08,-1.16E-02
3.041044E-08,-1.21E-02
3.041357E-08,-1.16E-02
3.041669E-08,-1.04E-02
3.041982E-08,-8.7E-03
3.042294E-08,-7.8E-03
3.042607E-08,-6.6E-03
3.042919E-08,-4.1E-03
3.043232E-08,-2.8E-03
3.043544E-08,-3E-04
3.043857E-08,1.0E-03
3.044169E-08,3.1E-03
3.044482E-08,6.5E-03
3.044794E-08,8.2E-03
3.045107E-08,9.9E-03
3.045419E-08,1.24E-02
3.045732E-08,1.45E-02
3.046044E-08,1.70E-02
3.046357E-08,1.83E-02
3.046669E-08,2.04E-02
3.046982E-08,2.17E-02
3.047294E-08,2.38E-02
3.047607E-08,2.42E-02
3.047919E-08,2.63E-02
3.048232E-08,2.76E-02
3.048544E-08,2.84E-02
3.048857E-08,2.84E-02
3.049169E-08,2.92E-02
3.049482E-08,3.01E-02
3.049794E-08,2.97E-02
3.050107E-08,3.01E-02
3.050419E-08,3.01E-02
3.050732E-08,3.09E-02
3.051044E-08,3.09E-02
3.051357E-08,3.01E-02
3.051669E-08,3.05E-02
3.051982E-08,3.01E-02
3.052294E-08,2.97E-02
3.052607E-08,3.05E-02
3.052919E-08,3.01E-02
3.053232E-08,3.01E-02
3.053544E-08,3.01E-02
3.053857E-08,2.92E-02
3.054169E-08,2.92E-02
3.054482E-08,2.88E-02
3.054794E-08,2.88E-02
3.055107E-08,2.92E-02
3.055419E-08,2.84E-02
3.055732E-08,2.88E-02
3.056044E-08,2.88E-02
3.056357E-08,2.84E-02
3.056669E-08,2.84E-02
3.056982E-08,2.88E-02
3.057294E-08,2.80E-02
3.057607E-08,2.88E-02
3.057919E-08,2.88E-02
3.058232E-08,2.92E-02
3.058544E-08,2.97E-02
3.058857E-08,2.92E-02
3.059169E-08,2.97E-02
3.059482E-08,2.97E-02
3.059794E-08,3.01E-02
3.060107E-08,3.09E-02
3.060419E-08,3.14E-02
3.060732E-08,3.22E-02
3.061044E-08,3.26E-02
3.061357E-08,3.43E-02
3.061669E-08,3.47E-02
3.061982E-08,3.56E-02
3.062294E-08,3.60E-02
3.062607E-08,3.73E-02
3.062919E-08,3.89E-02
3.063232E-08,3.98E-02
3.063544E-08,4.02E-02
3.063857E-08,4.19E-02
3.064169E-08,4.27E-02
3.064482E-08,4.40E-02
3.064794E-08,4.53E-02
3.065107E-08,4.61E-02
3.065419E-08,4.65E-02
3.065732E-08,4.70E-02
3.066044E-08,4.74E-02
3.066357E-08,4.78E-02
3.066669E-08,4.70E-02
3.066982E-08,4.74E-02
3.067294E-08,4.70E-02
3.067607E-08,4.57E-02
3.067919E-08,4.53E-02
3.068232E-08,4.40E-02
3.068544E-08,4.32E-02
3.068857E-08,4.10E-02
3.069169E-08,3.94E-02
3.069482E-08,3.81E-02
3.069794E-08,3.64E-02
3.070107E-08,3.39E-02
3.070419E-08,3.26E-02
3.070732E-08,2.97E-02
3.071044E-08,2.88E-02
3.071357E-08,2.67E-02
3.071669E-08,2.50E-02
3.071982E-08,2.38E-02
3.072294E-08,2.17E-02
3.072607E-08,2.08E-02
3.072919E-08,2.04E-02
3.073232E-08,1.96E-02
3.073544E-08,1.96E-02
3.073857E-08,1.96E-02
3.074169E-08,1.91E-02
3.074482E-08,2.04E-02
3.074794E-08,2.08E-02
3.075107E-08,2.25E-02
3.075419E-08,2.33E-02
3.075732E-08,2.42E-02
3.076044E-08,2.59E-02
3.076357E-08,2.71E-02
3.076669E-08,2.88E-02
3.076982E-08,3.01E-02
3.077294E-08,3.22E-02
3.077607E-08,3.30E-02
3.077919E-08,3.43E-02
3.078232E-08,3.51E-02
3.078544E-08,3.60E-02
3.078857E-08,3.68E-02
3.079169E-08,3.68E-02
3.079482E-08,3.56E-02
3.079794E-08,3.56E-02
3.080107E-08,3.47E-02
3.080419E-08,3.30E-02
3.080732E-08,3.09E-02
3.081044E-08,2.88E-02
3.081357E-08,2.67E-02
3.081669E-08,2.42E-02
3.081982E-08,2.21E-02
3.082294E-08,1.91E-02
3.082607E-08,1.58E-02
3.082919E-08,1.28E-02
3.083232E-08,9.9E-03
3.083544E-08,7.3E-03
3.083857E-08,4.0E-03
3.084169E-08,1.4E-03
3.084482E-08,-7E-04
3.084794E-08,-2.4E-03
3.085107E-08,-4.1E-03
3.085419E-08,-4.5E-03
3.085732E-08,-6.2E-03
3.086044E-08,-6.2E-03
3.086357E-08,-5.7E-03
3.086669E-08,-5.7E-03
3.086982E-08,-4.1E-03
3.087294E-08,-3.6E-03
3.087607E-08,-1.1E-03
3.087919E-08,6E-04
3.088232E-08,2.7E-03
3.088544E-08,4.8E-03
3.088857E-08,6.9E-03
3.089169E-08,9.9E-03
3.089482E-08,1.20E-02
3.089794E-08,1.49E-02
3.090107E-08,1.66E-02
3.090419E-08,1.91E-02
3.090732E-08,1.96E-02
3.091044E-08,2.12E-02
3.091357E-08,2.17E-02
3.091669E-08,2.33E-02
3.091982E-08,2.33E-02
3.092294E-08,2.21E-02
3.092607E-08,2.12E-02
3.092919E-08,2.00E-02
3.093232E-08,1.74E-02
3.093544E-08,1.58E-02
3.093857E-08,1.32E-02
3.094169E-08,9.9E-03
3.094482E-08,6.1E-03
3.094794E-08,2.7E-03
3.095107E-08,-1.1E-03
3.095419E-08,-4.5E-03
3.095732E-08,-7.8E-03
3.096044E-08,-1.12E-02
3.096357E-08,-1.54E-02
3.096669E-08,-1.84E-02
3.096982E-08,-2.18E-02
3.097294E-08,-2.47E-02
3.097607E-08,-2.81E-02
3.097919E-08,-2.98E-02
3.098232E-08,-3.06E-02
3.098544E-08,-3.15E-02
3.098857E-08,-3.23E-02
3.099169E-08,-3.27E-02
3.099482E-08,-3.27E-02
3.099794E-08,-3.23E-02
3.100107E-08,-3.06E-02
3.100419E-08,-2.89E-02
3.100732E-08,-2.72E-02
3.101044E-08,-2.47E-02
3.101357E-08,-2.26E-02
3.101669E-08,-1.92E-02
3.101982E-08,-1.59E-02
3.102294E-08,-1.38E-02
3.102607E-08,-1.00E-02
3.102919E-08,-7.4E-03
3.103232E-08,-4.9E-03
3.103544E-08,-1.1E-03
3.103857E-08,1.8E-03
3.104169E-08,4.4E-03
3.104482E-08,6.9E-03
3.104794E-08,9.4E-03
3.105107E-08,1.03E-02
3.105419E-08,1.24E-02
3.105732E-08,1.36E-02
3.106044E-08,1.53E-02
3.106357E-08,1.62E-02
3.106669E-08,1.66E-02
3.106982E-08,1.79E-02
3.107294E-08,1.70E-02
3.107607E-08,1.74E-02
3.107919E-08,1.66E-02
3.108232E-08,1.66E-02
3.108544E-08,1.62E-02
3.108857E-08,1.53E-02
3.109169E-08,1.53E-02
3.109482E-08,1.49E-02
3.109794E-08,1.36E-02
3.110107E-08,1.36E-02
3.110419E-08,1.32E-02
3.110732E-08,1.24E-02
3.111044E-08,1.20E-02
3.111357E-08,1.20E-02
3.111669E-08,1.11E-02
3.111982E-08,1.03E-02
3.112294E-08,1.07E-02
3.112607E-08,1.03E-02
3.112919E-08,1.07E-02
3.113232E-08,1.07E-02
3.113544E-08,1.15E-02
3.113857E-08,1.11E-02
3.114169E-08,1.20E-02
3.114482E-08,1.20E-02
3.114794E-08,1.24E-02
3.115107E-08,1.20E-02
3.115419E-08,1.28E-02
3.115732E-08,1.32E-02
3.116044E-08,1.36E-02
3.116357E-08,1.41E-02
3.116669E-08,1.49E-02
3.116982E-08,1.49E-02
3.117294E-08,1.53E-02
3.117607E-08,1.58E-02
3.117919E-08,1.58E-02
3.118232E-08,1.62E-02
3.118544E-08,1.70E-02
3.118857E-08,1.70E-02
3.119169E-08,1.74E-02
3.119482E-08,1.79E-02
3.119794E-08,1.87E-02
3.120107E-08,1.87E-02
3.120419E-08,1.87E-02
3.120732E-08,1.96E-02
3.121044E-08,2.04E-02
3.121357E-08,2.08E-02
3.121669E-08,2.04E-02
3.121982E-08,2.17E-02
3.122294E-08,2.21E-02
3.122607E-08,2.12E-02
3.122919E-08,2.25E-02
3.123232E-08,2.25E-02
3.123544E-08,2.29E-02
3.123857E-08,2.33E-02
3.124169E-08,2.29E-02
3.124482E-08,2.29E-02
3.124794E-08,2.21E-02
3.125107E-08,2.17E-02
3.125419E-08,2.17E-02
3.125732E-08,2.08E-02
3.126044E-08,2.08E-02
3.126357E-08,2.00E-02
3.126669E-08,1.79E-02
3.126982E-08,1.79E-02
3.127294E-08,1.62E-02
3.127607E-08,1.49E-02
3.127919E-08,1.28E-02
3.128232E-08,1.15E-02
3.128544E-08,1.03E-02
3.128857E-08,8.6E-03
3.129169E-08,6.9E-03
3.129482E-08,4.4E-03
3.129794E-08,2.3E-03
3.130107E-08,6E-04
3.130419E-08,-1.1E-03
3.130732E-08,-2.4E-03
3.131044E-08,-4.5E-03
3.131357E-08,-4.9E-03
3.131669E-08,-7.4E-03
3.131982E-08,-8.3E-03
3.132294E-08,-8.7E-03
3.132607E-08,-9.1E-03
3.132919E-08,-9.5E-03
3.133232E-08,-1.00E-02
3.133544E-08,-1.04E-02
3.133857E-08,-1.00E-02
3.134169E-08,-8.7E-03
3.134482E-08,-7.8E-03
3.134794E-08,-6.6E-03
3.135107E-08,-4.9E-03
3.135419E-08,-2.8E-03
3.135732E-08,-7E-04
3.136044E-08,1.4E-03
3.136357E-08,4.0E-03
3.136669E-08,6.5E-03
3.136982E-08,1.03E-02
3.137294E-08,1.32E-02
3.137607E-08,1.70E-02
3.137919E-08,2.04E-02
3.138232E-08,2.46E-02
3.138544E-08,2.84E-02
3.138857E-08,3.22E-02
3.139169E-08,3.64E-02
3.139482E-08,3.98E-02
3.139794E-08,4.27E-02
3.140107E-08,4.61E-02
3.140419E-08,4.95E-02
3.140732E-08,5.29E-02
3.141044E-08,5.54E-02
3.141357E-08,5.75E-02
3.141669E-08,5.92E-02
3.141982E-08,6.00E-02
3.142294E-08,6.13E-02
3.142607E-08,6.21E-02
3.142919E-08,6.25E-02
3.143232E-08,6.25E-02
3.143544E-08,6.13E-02
3.143857E-08,5.96E-02
3.144169E-08,5.88E-02
3.144482E-08,5.71E-02
3.144794E-08,5.45E-02
3.145107E-08,5.20E-02
3.145419E-08,4.95E-02
3.145732E-08,4.53E-02
3.146044E-08,4.19E-02
3.146357E-08,3.81E-02
3.146669E-08,3.47E-02
3.146982E-08,3.14E-02
3.147294E-08,2.80E-02
3.147607E-08,2.50E-02
3.147919E-08,2.08E-02
3.148232E-08,1.79E-02
3.148544E-08,1.49E-02
3.148857E-08,1.20E-02
3.149169E-08,9.4E-03
3.149482E-08,7.7E-03
3.149794E-08,5.2E-03
3.150107E-08,4.4E-03
3.150419E-08,4.0E-03
3.150732E-08,4.0E-03
3.151044E-08,3.1E-03
3.151357E-08,3.5E-03
3.151669E-08,3.5E-03
3.151982E-08,5.2E-03
3.152294E-08,6.9E-03
3.152607E-08,9.0E-03
3.152919E-08,9.4E-03
3.153232E-08,1.11E-02
3.153544E-08,1.41E-02
3.153857E-08,1.58E-02
3.154169E-08,1.87E-02
3.154482E-08,2.04E-02
3.154794E-08,2.21E-02
3.155107E-08,2.42E-02
3.155419E-08,2.59E-02
3.155732E-08,2.67E-02
3.156044E-08,2.92E-02
3.156357E-08,2.97E-02
3.156669E-08,3.05E-02
3.156982E-08,3.05E-02
3.157294E-08,3.05E-02
3.157607E-08,3.09E-02
3.157919E-08,2.97E-02
3.158232E-08,2.88E-02
3.158544E-08,2.76E-02
3.158857E-08,2.63E-02
3.159169E-08,2.50E-02
3.159482E-08,2.29E-02
3.159794E-08,2.17E-02
3.160107E-08,1.96E-02
3.160419E-08,1.74E-02
3.160732E-08,1.53E-02
3.161044E-08,1.32E-02
3.161357E-08,1.15E-02
3.161669E-08,1.03E-02
3.161982E-08,8.6E-03
3.162294E-08,7.3E-03
3.162607E-08,6.1E-03
3.162919E-08,5.6E-03
3.163232E-08,4.4E-03
3.163544E-08,5.6E-03
3.163857E-08,4.4E-03
3.164169E-08,5.6E-03
3.164482E-08,6.1E-03
3.164794E-08,6.5E-03
3.165107E-08,7.3E-03
3.165419E-08,9.0E-03
3.165732E-08,1.03E-02
3.166044E-08,1.28E-02
3.166357E-08,1.41E-02
3.166669E-08,1.53E-02
3.166982E-08,1.83E-02
3.167294E-08,1.96E-02
3.167607E-08,2.08E-02
3.167919E-08,2.33E-02
3.168232E-08,2.46E-02
3.168544E-08,2.59E-02
3.168857E-08,2.71E-02
3.169169E-08,2.80E-02
3.169482E-08,2.92E-02
3.169794E-08,2.84E-02
3.170107E-08,2.88E-02
3.170419E-08,2.97E-02
3.170732E-08,2.84E-02
3.171044E-08,2.80E-02
3.171357E-08,2.67E-02
3.171669E-08,2.55E-02
3.171982E-08,2.42E-02
3.172294E-08,2.21E-02
3.172607E-08,2.08E-02
3.172919E-08,1.83E-02
3.173232E-08,1.58E-02
3.173544E-08,1.36E-02
3.173857E-08,1.11E-02
3.174169E-08,8.6E-03
3.174482E-08,6.5E-03
3.174794E-08,4.0E-03
3.175107E-08,1.8E-03
3.175419E-08,-7E-04
3.175732E-08,-2.4E-03
3.176044E-08,-4.1E-03
3.176357E-08,-5.7E-03
3.176669E-08,-6.6E-03
3.176982E-08,-7.8E-03
3.177294E-08,-8.3E-03
3.177607E-08,-8.3E-03
3.177919E-08,-8.7E-03
3.178232E-08,-8.3E-03
3.178544E-08,-7.8E-03
3.178857E-08,-6.6E-03
3.179169E-08,-4.9E-03
3.179482E-08,-4.1E-03
3.179794E-08,-1.1E-03
3.180107E-08,2E-04
3.180419E-08,3.1E-03
3.180732E-08,5.6E-03
3.181044E-08,8.2E-03
3.181357E-08,9.9E-03
3.181669E-08,1.28E-02
3.181982E-08,1.66E-02
3.182294E-08,1.91E-02
3.182607E-08,2.17E-02
3.182919E-08,2.42E-02
3.183232E-08,2.63E-02
3.183544E-08,2.84E-02
3.183857E-08,3.09E-02
3.184169E-08,3.18E-02
3.184482E-08,3.26E-02
3.184794E-08,3.35E-02
3.185107E-08,3.39E-02
3.185419E-08,3.39E-02
3.185732E-08,3.30E-02
3.186044E-08,3.30E-02
3.186357E-08,3.22E-02
3.186669E-08,3.09E-02
3.186982E-08,2.92E-02
3.187294E-08,2.76E-02
3.187607E-08,2.55E-02
3.187919E-08,2.33E-02
3.188232E-08,2.08E-02
3.188544E-08,1.96E-02
3.188857E-08,1.62E-02
3.189169E-08,1.41E-02
3.189482E-08,1.20E-02
3.189794E-08,9.9E-03
3.190107E-08,8.2E-03
3.190419E-08,6.5E-03
3.190732E-08,5.2E-03
3.191044E-08,4.4E-03
3.191357E-08,4.0E-03
3.191669E-08,3.1E-03
3.191982E-08,4.0E-03
3.192294E-08,3.5E-03
3.192607E-08,4.8E-03
3.192919E-08,6.1E-03
3.193232E-08,7.3E-03
3.193544E-08,9.4E-03
3.193857E-08,1.11E-02
3.194169E-08,1.28E-02
3.194482E-08,1.53E-02
3.194794E-08,1.83E-02
3.195107E-08,2.04E-02
3.195419E-08,2.29E-02
3.195732E-08,2.50E-02
3.196044E-08,2.63E-02
3.196357E-08,2.92E-02
3.196669E-08,3.05E-02
3.196982E-08,3.35E-02
3.197294E-08,3.43E-02
3.197607E-08,3.64E-02
3.197919E-08,3.60E-02
3.198232E-08,3.68E-02
3.198544E-08,3.85E-02
3.198857E-08,3.77E-02
3.199169E-08,3.77E-02
3.199482E-08,3.64E-02
3.199794E-08,3.51E-02
3.200107E-08,3.43E-02
3.200419E-08,3.30E-02
3.200732E-08,3.05E-02
3.201044E-08,2.97E-02
3.201357E-08,2.71E-02
3.201669E-08,2.55E-02
3.201982E-08,2.38E-02
3.202294E-08,2.17E-02
3.202607E-08,1.96E-02
3.202919E-08,1.74E-02
3.203232E-08,1.58E-02
3.203544E-08,1.45E-02
3.203857E-08,1.32E-02
3.204169E-08,1.20E-02
3.204482E-08,1.11E-02
3.204794E-08,9.9E-03
3.205107E-08,9.4E-03
3.205419E-08,8.2E-03
3.205732E-08,8.2E-03
3.206044E-08,8.6E-03
3.206357E-08,8.6E-03
3.206669E-08,9.0E-03
3.206982E-08,9.4E-03
3.207294E-08,9.9E-03
3.207607E-08,1.07E-02
3.207919E-08,1.11E-02
3.208232E-08,1.20E-02
3.208544E-08,1.28E-02
3.208857E-08,1.28E-02
3.209169E-08,1.49E-02
3.209482E-08,1.53E-02
3.209794E-08,1.70E-02
3.210107E-08,1.74E-02
3.210419E-08,1.87E-02
3.210732E-08,1.91E-02
3.211044E-08,2.00E-02
3.211357E-08,2.12E-02
3.211669E-08,2.17E-02
3.211982E-08,2.33E-02
3.212294E-08,2.33E-02
3.212607E-08,2.38E-02
3.212919E-08,2.50E-02
3.213232E-08,2.63E-02
3.213544E-08,2.71E-02
3.213857E-08,2.71E-02
3.214169E-08,2.80E-02
3.214482E-08,2.88E-02
3.214794E-08,2.92E-02
3.215107E-08,3.01E-02
3.215419E-08,3.09E-02
3.215732E-08,3.22E-02
3.216044E-08,3.22E-02
3.216357E-08,3.26E-02
3.216669E-08,3.35E-02
3.216982E-08,3.30E-02
3.217294E-08,3.30E-02
3.217607E-08,3.39E-02
3.217919E-08,3.30E-02
3.218232E-08,3.30E-02
3.218544E-08,3.30E-02
3.218857E-08,3.14E-02
3.219169E-08,3.14E-02
3.219482E-08,3.05E-02
3.219794E-08,2.97E-02
3.220107E-08,2.80E-02
3.220419E-08,2.71E-02
3.220732E-08,2.55E-02
3.221044E-08,2.38E-02
3.221357E-08,2.25E-02
3.221669E-08,2.04E-02
3.221982E-08,1.91E-02
3.222294E-08,1.70E-02
3.222607E-08,1.62E-02
3.222919E-08,1.45E-02
3.223232E-08,1.32E-02
3.223544E-08,1.24E-02
3.223857E-08,1.11E-02
3.224169E-08,1.07E-02
3.224482E-08,9.4E-03
3.224794E-08,8.6E-03
3.225107E-08,9.0E-03
3.225419E-08,9.4E-03
3.225732E-08,9.4E-03
3.226044E-08,1.03E-02
3.226357E-08,1.03E-02
3.226669E-08,1.15E-02
3.226982E-08,1.28E-02
3.227294E-08,1.45E-02
3.227607E-08,1.49E-02
3.227919E-08,1.70E-02
3.228232E-08,1.83E-02
3.228544E-08,2.04E-02
3.228857E-08,2.12E-02
3.229169E-08,2.29E-02
3.229482E-08,2.46E-02
3.229794E-08,2.59E-02
3.230107E-08,2.71E-02
3.230419E-08,2.84E-02
3.230732E-08,2.84E-02
3.231044E-08,2.97E-02
3.231357E-08,3.01E-02
3.231669E-08,2.97E-02
3.231982E-08,3.01E-02
3.232294E-08,2.92E-02
3.232607E-08,2.88E-02
3.232919E-08,2.84E-02
3.233232E-08,2.71E-02
3.233544E-08,2.63E-02
3.233857E-08,2.55E-02
3.234169E-08,2.46E-02
3.234482E-08,2.29E-02
3.234794E-08,2.12E-02
3.235107E-08,2.00E-02
3.235419E-08,1.79E-02
3.235732E-08,1.62E-02
3.236044E-08,1.45E-02
3.236357E-08,1.28E-02
3.236669E-08,1.24E-02
3.236982E-08,9.9E-03
3.237294E-08,8.6E-03
3.237607E-08,6.9E-03
3.237919E-08,6.5E-03
3.238232E-08,4.8E-03
3.238544E-08,4.4E-03
3.238857E-08,3.5E-03
3.239169E-08,2.7E-03
3.239482E-08,1.8E-03
3.239794E-08,1.0E-03
3.240107E-08,-3E-04
3.240419E-08,2E-04
3.240732E-08,-7E-04
3.241044E-08,-1.1E-03
3.241357E-08,-1.5E-03
3.241669E-08,-1.1E-03
3.241982E-08,-1.5E-03
3.242294E-08,-1.9E-03
3.242607E-08,-2.4E-03
3.242919E-08,-2.4E-03
3.243232E-08,-2.4E-03
3.243544E-08,-2.4E-03
3.243857E-08,-2.4E-03
3.244169E-08,-1.1E-03
3.244482E-08,-7E-04
3.244794E-08,-3E-04
3.245107E-08,6E-04
3.245419E-08,2.3E-03
3.245732E-08,3.1E-03
3.246044E-08,4.4E-03
3.246357E-08,5.2E-03
3.246669E-08,6.5E-03
3.246982E-08,9.0E-03
3.247294E-08,9.9E-03
3.247607E-08,1.32E-02
3.247919E-08,1.53E-02
3.248232E-08,1.70E-02
3.248544E-08,2.04E-02
3.248857E-08,2.08E-02
3.249169E-08,2.46E-02
3.249482E-08,2.63E-02
3.249794E-08,2.88E-02
3.250107E-08,3.18E-02
3.250419E-08,3.35E-02
3.250732E-08,3.56E-02
3.251044E-08,3.77E-02
3.251357E-08,3.89E-02
3.251669E-08,3.98E-02
3.251982E-08,4.10E-02
3.252294E-08,4.15E-02
3.252607E-08,4.27E-02
3.252919E-08,4.27E-02
3.253232E-08,4.27E-02
3.253544E-08,4.19E-02
3.253857E-08,4.19E-02
3.254169E-08,4.06E-02
3.254482E-08,3.89E-02
3.254794E-08,3.73E-02
3.255107E-08,3.60E-02
3.255419E-08,3.43E-02
3.255732E-08,3.22E-02
3.256044E-08,3.01E-02
3.256357E-08,2.80E-02
3.256669E-08,2.63E-02
3.256982E-08,2.38E-02
3.257294E-08,2.29E-02
3.257607E-08,2.04E-02
3.257919E-08,1.91E-02
3.258232E-08,1.79E-02
3.258544E-08,1.62E-02
3.258857E-08,1.49E-02
3.259169E-08,1.53E-02
3.259482E-08,1.41E-02
3.259794E-08,1.41E-02
3.260107E-08,1.41E-02
3.260419E-08,1.36E-02
3.260732E-08,1.32E-02
3.261044E-08,1.36E-02
3.261357E-08,1.36E-02
3.261669E-08,1.45E-02
3.261982E-08,1.45E-02
3.262294E-08,1.53E-02
3.262607E-08,1.58E-02
3.262919E-08,1.58E-02
3.263232E-08,1.58E-02
3.263544E-08,1.53E-02
3.263857E-08,1.45E-02
3.264169E-08,1.41E-02
3.264482E-08,1.32E-02
3.264794E-08,1.20E-02
3.265107E-08,1.07E-02
3.265419E-08,9.0E-03
3.265732E-08,6.9E-03
3.266044E-08,5.2E-03
3.266357E-08,2.3E-03
3.266669E-08,2E-04
3.266982E-08,-2.8E-03
3.267294E-08,-6.2E-03
3.267607E-08,-8.7E-03
3.267919E-08,-1.12E-02
3.268232E-08,-1.42E-02
3.268544E-08,-1.63E-02
3.268857E-08,-1.92E-02
3.269169E-08,-2.22E-02
3.269482E-08,-2.43E-02
3.269794E-08,-2.64E-02
3.270107E-08,-2.81E-02
3.270419E-08,-3.02E-02
3.270732E-08,-3.10E-02
3.271044E-08,-3.23E-02
3.271357E-08,-3.10E-02
3.271669E-08,-3.23E-02
3.271982E-08,-3.19E-02
3.272294E-08,-3.10E-02
3.272607E-08,-2.89E-02
3.272919E-08,-2.85E-02
3.273232E-08,-2.64E-02
3.273544E-08,-2.51E-02
3.273857E-08,-2.30E-02
3.274169E-08,-1.97E-02
3.274482E-08,-1.75E-02
3.274794E-08,-1.46E-02
3.275107E-08,-1.21E-02
3.275419E-08,-9.1E-03
3.275732E-08,-6.2E-03
3.276044E-08,-3.6E-03
3.276357E-08,-7E-04
3.276669E-08,1.8E-03
3.276982E-08,5.6E-03
3.277294E-08,8.2E-03
3.277607E-08,1.03E-02
3.277919E-08,1.28E-02
3.278232E-08,1.45E-02
3.278544E-08,1.66E-02
3.278857E-08,1.87E-02
3.279169E-08,2.04E-02
3.279482E-08,2.25E-02
3.279794E-08,2.29E-02
3.280107E-08,2.46E-02
3.280419E-08,2.59E-02
3.280732E-08,2.63E-02
3.281044E-08,2.80E-02
3.281357E-08,2.84E-02
3.281669E-08,2.92E-02
3.281982E-08,2.92E-02
3.282294E-08,2.97E-02
3.282607E-08,3.09E-02
3.282919E-08,2.97E-02
3.283232E-08,3.01E-02
3.283544E-08,2.97E-02
3.283857E-08,2.92E-02
3.284169E-08,2.92E-02
3.284482E-08,2.80E-02
3.284794E-08,2.71E-02
3.285107E-08,2.67E-02
3.285419E-08,2.59E-02
3.285732E-08,2.42E-02
3.286044E-08,2.29E-02
3.286357E-08,2.12E-02
3.286669E-08,1.96E-02
3.286982E-08,1.79E-02
3.287294E-08,1.53E-02
3.287607E-08,1.41E-02
3.287919E-08,1.24E-02
3.288232E-08,9.4E-03
3.288544E-08,7.3E-03
3.288857E-08,5.6E-03
3.289169E-08,3.5E-03
3.289482E-08,1.0E-03
3.289794E-08,-7E-04
3.290107E-08,-2.4E-03
3.290419E-08,-4.1E-03
3.290732E-08,-4.9E-03
3.291044E-08,-6.6E-03
3.291357E-08,-6.6E-03
3.291669E-08,-6.6E-03
3.291982E-08,-6.2E-03
3.292294E-08,-6.6E-03
3.292607E-08,-5.7E-03
3.292919E-08,-4.5E-03
3.293232E-08,-3.2E-03
3.293544E-08,-1.1E-03
3.293857E-08,1.0E-03
3.294169E-08,3.1E-03
3.294482E-08,5.6E-03
3.294794E-08,8.6E-03
3.295107E-08,1.20E-02
3.295419E-08,1.49E-02
3.295732E-08,1.83E-02
3.296044E-08,2.08E-02
3.296357E-08,2.42E-02
3.296669E-08,2.71E-02
3.296982E-08,2.97E-02
3.297294E-08,3.22E-02
3.297607E-08,3.35E-02
3.297919E-08,3.56E-02
3.298232E-08,3.60E-02
3.298544E-08,3.77E-02
3.298857E-08,3.77E-02
3.299169E-08,3.77E-02
3.299482E-08,3.68E-02
3.299794E-08,3.47E-02
3.300107E-08,3.30E-02
3.300419E-08,3.22E-02
3.300732E-08,2.88E-02
3.301044E-08,2.63E-02
3.301357E-08,2.29E-02
3.301669E-08,2.00E-02
3.301982E-08,1.70E-02
3.302294E-08,1.24E-02
3.302607E-08,9.0E-03
3.302919E-08,5.6E-03
3.303232E-08,1.8E-03
3.303544E-08,-1.1E-03
3.303857E-08,-4.5E-03
3.304169E-08,-6.6E-03
3.304482E-08,-9.5E-03
3.304794E-08,-1.12E-02
3.305107E-08,-1.38E-02
3.305419E-08,-1.42E-02
3.305732E-08,-1.50E-02
3.306044E-08,-1.54E-02
3.306357E-08,-1.54E-02
3.306669E-08,-1.46E-02
3.306982E-08,-1.33E-02
3.307294E-08,-1.16E-02
3.307607E-08,-1.00E-02
3.307919E-08,-8.3E-03
3.308232E-08,-4.9E-03
3.308544E-08,-3.2E-03
3.308857E-08,-7E-04
3.309169E-08,1.4E-03
3.309482E-08,4.0E-03
3.309794E-08,6.5E-03
3.310107E-08,9.0E-03
3.310419E-08,1.11E-02
3.310732E-08,1.20E-02
3.311044E-08,1.41E-02
3.311357E-08,1.53E-02
3.311669E-08,1.66E-02
3.311982E-08,1.66E-02
3.312294E-08,1.70E-02
3.312607E-08,1.70E-02
3.312919E-08,1.58E-02
3.313232E-08,1.45E-02
3.313544E-08,1.41E-02
3.313857E-08,1.32E-02
3.314169E-08,1.20E-02
3.314482E-08,1.03E-02
3.314794E-08,8.2E-03
3.315107E-08,7.3E-03
3.315419E-08,5.2E-03
3.315732E-08,3.5E-03
3.316044E-08,3.1E-03
3.316357E-08,1.4E-03
3.316669E-08,1.0E-03
3.316982E-08,-1.1E-03
3.317294E-08,-7E-04
3.317607E-08,-1.1E-03
3.317919E-08,-1.5E-03
3.318232E-08,-1.9E-03
3.318544E-08,-1.1E-03
3.318857E-08,-7E-04
3.319169E-08,2E-04
3.319482E-08,6E-04
3.319794E-08,1.8E-03
3.320107E-08,2.3E-03
3.320419E-08,3.5E-03
3.320732E-08,4.8E-03
3.321044E-08,5.6E-03
3.321357E-08,7.3E-03
3.321669E-08,7.7E-03
3.321982E-08,9.0E-03
3.322294E-08,9.9E-03
3.322607E-08,1.11E-02
3.322919E-08,1.20E-02
3.323232E-08,1.20E-02
3.323544E-08,1.36E-02
3.323857E-08,1.32E-02
3.324169E-08,1.41E-02
3.324482E-08,1.45E-02
3.324794E-08,1.49E-02
3.325107E-08,1.53E-02
3.325419E-08,1.49E-02
3.325732E-08,1.66E-02
3.326044E-08,1.66E-02
3.326357E-08,1.70E-02
3.326669E-08,1.74E-02
3.326982E-08,1.79E-02
3.327294E-08,1.91E-02
3.327607E-08,1.96E-02
3.327919E-08,2.12E-02
3.328232E-08,2.17E-02
3.328544E-08,2.29E-02
3.328857E-08,2.33E-02
3.329169E-08,2.50E-02
3.329482E-08,2.63E-02
3.329794E-08,2.67E-02
3.330107E-08,2.92E-02
3.330419E-08,2.97E-02
3.330732E-08,3.14E-02
3.331044E-08,3.22E-02
3.331357E-08,3.30E-02
3.331669E-08,3.43E-02
3.331982E-08,3.39E-02
3.332294E-08,3.47E-02
3.332607E-08,3.47E-02
3.332919E-08,3.47E-02
3.333232E-08,3.43E-02
3.333544E-08,3.39E-02
3.333857E-08,3.35E-02
3.334169E-08,3.22E-02
3.334482E-08,3.05E-02
3.334794E-08,2.97E-02
3.335107E-08,2.80E-02
3.335419E-08,2.63E-02
3.335732E-08,2.50E-02
3.336044E-08,2.29E-02
3.336357E-08,2.12E-02
3.336669E-08,1.96E-02
3.336982E-08,1.87E-02
3.337294E-08,1.66E-02
3.337607E-08,1.58E-02
3.337919E-08,1.45E-02
3.338232E-08,1.36E-02
3.338544E-08,1.32E-02
3.338857E-08,1.15E-02
3.339169E-08,1.20E-02
3.339482E-08,1.11E-02
3.339794E-08,1.15E-02
3.340107E-08,1.15E-02
3.340419E-08,1.20E-02
3.340732E-08,1.20E-02
3.341044E-08,1.20E-02
3.341357E-08,1.32E-02
3.341669E-08,1.32E-02
3.341982E-08,1.24E-02
3.342294E-08,1.28E-02
3.342607E-08,1.24E-02
3.342919E-08,1.24E-02
3.343232E-08,1.20E-02
3.343544E-08,1.15E-02
3.343857E-08,1.07E-02
3.344169E-08,9.9E-03
3.344482E-08,9.0E-03
3.344794E-08,7.3E-03
3.345107E-08,5.6E-03
3.345419E-08,3.5E-03
3.345732E-08,2.7E-03
3.346044E-08,1.4E-03
3.346357E-08,-1.1E-03
3.346669E-08,-2.8E-03
3.346982E-08,-5.3E-03
3.347294E-08,-6.2E-03
3.347607E-08,-7.4E-03
3.347919E-08,-8.7E-03
3.348232E-08,-1.00E-02
3.348544E-08,-1.04E-02
3.348857E-08,-1.04E-02
3.349169E-08,-1.04E-02
3.349482E-08,-1.00E-02
3.349794E-08,-1.00E-02
3.350107E-08,-8.3E-03
3.350419E-08,-7.4E-03
3.350732E-08,-5.7E-03
3.351044E-08,-3.2E-03
3.351357E-08,-1.9E-03
3.351669E-08,2E-04
3.351982E-08,1.8E-03
3.352294E-08,4.0E-03
3.352607E-08,6.1E-03
3.352919E-08,9.0E-03
3.353232E-08,1.03E-02
3.353544E-08,1.20E-02
3.353857E-08,1.32E-02
3.354169E-08,1.53E-02
3.354482E-08,1.58E-02
3.354794E-08,1.58E-02
3.355107E-08,1.62E-02
3.355419E-08,1.58E-02
3.355732E-08,1.53E-02
3.356044E-08,1.49E-02
3.356357E-08,1.32E-02
3.356669E-08,1.20E-02
3.356982E-08,9.9E-03
3.357294E-08,6.9E-03
3.357607E-08,6.1E-03
3.357919E-08,4.0E-03
3.358232E-08,1.8E-03
3.358544E-08,-3E-04
3.358857E-08,-1.9E-03
3.359169E-08,-4.1E-03
3.359482E-08,-5.3E-03
3.359794E-08,-6.6E-03
3.360107E-08,-6.6E-03
3.360419E-08,-7.0E-03
3.360732E-08,-6.2E-03
3.361044E-08,-5.3E-03
3.361357E-08,-3.2E-03
3.361669E-08,-1.5E-03
3.361982E-08,6E-04
3.362294E-08,3.5E-03
3.362607E-08,6.5E-03
3.362919E-08,9.4E-03
3.363232E-08,1.45E-02
3.363544E-08,1.79E-02
3.363857E-08,2.12E-02
3.364169E-08,2.55E-02
3.364482E-08,2.88E-02
3.364794E-08,3.26E-02
3.365107E-08,3.56E-02
3.365419E-08,3.81E-02
3.365732E-08,4.02E-02
3.366044E-08,4.19E-02
3.366357E-08,4.32E-02
3.366669E-08,4.32E-02
3.366982E-08,4.19E-02
3.367294E-08,4.06E-02
3.367607E-08,3.81E-02
3.367919E-08,3.56E-02
3.368232E-08,3.18E-02
3.368544E-08,2.76E-02
3.368857E-08,2.29E-02
3.369169E-08,1.70E-02
3.369482E-08,1.15E-02
3.369794E-08,5.2E-03
3.370107E-08,-1.9E-03
3.370419E-08,-8.7E-03
3.370732E-08,-1.54E-02
3.371044E-08,-2.09E-02
3.371357E-08,-2.77E-02
3.371669E-08,-3.36E-02
3.371982E-08,-3.90E-02
3.372294E-08,-4.45E-02
3.372607E-08,-4.83E-02
3.372919E-08,-5.21E-02
3.373232E-08,-5.51E-02
3.373544E-08,-5.67E-02
3.373857E-08,-5.84E-02
3.374169E-08,-5.84E-02
3.374482E-08,-5.84E-02
3.374794E-08,-5.72E-02
3.375107E-08,-5.51E-02
3.375419E-08,-5.30E-02
3.375732E-08,-5.04E-02
3.376044E-08,-4.62E-02
3.376357E-08,-4.24E-02
3.376669E-08,-3.86E-02
3.376982E-08,-3.44E-02
3.377294E-08,-2.93E-02
3.377607E-08,-2.56E-02
3.377919E-08,-2.01E-02
3.378232E-08,-1.67E-02
3.378544E-08,-1.29E-02
3.378857E-08,-9.5E-03
3.379169E-08,-6.6E-03
3.379482E-08,-4.1E-03
3.379794E-08,-2.4E-03
3.380107E-08,-1.5E-03
3.380419E-08,-7E-04
3.380732E-08,2E-04
3.381044E-08,-3E-04
3.381357E-08,2E-04
3.381669E-08,-7E-04
3.381982E-08,-2.8E-03
3.382294E-08,-3.2E-03
3.382607E-08,-5.7E-03
3.382919E-08,-7.0E-03
3.383232E-08,-7.8E-03
3.383544E-08,-9.5E-03
3.383857E-08,-1.08E-02
3.384169E-08,-1.21E-02
3.384482E-08,-1.21E-02
3.384794E-08,-1.29E-02
3.385107E-08,-1.21E-02
3.385419E-08,-1.21E-02
3.385732E-08,-1.12E-02
3.386044E-08,-9.5E-03
3.386357E-08,-7.0E-03
3.386669E-08,-4.5E-03
3.386982E-08,-1.5E-03
3.387294E-08,1.4E-03
3.387607E-08,4.0E-03
3.387919E-08,8.2E-03
3.388232E-08,1.20E-02
3.388544E-08,1.58E-02
3.388857E-08,1.91E-02
3.389169E-08,2.25E-02
3.389482E-08,2.67E-02
3.389794E-08,3.01E-02
3.390107E-08,3.26E-02
3.390419E-08,3.47E-02
3.390732E-08,3.68E-02
3.391044E-08,3.81E-02
3.391357E-08,3.89E-02
3.391669E-08,3.89E-02
3.391982E-08,3.89E-02
3.392294E-08,3.73E-02
3.392607E-08,3.51E-02
3.392919E-08,3.35E-02
3.393232E-08,3.14E-02
3.393544E-08,2.84E-02
3.393857E-08,2.38E-02
3.394169E-08,2.04E-02
3.394482E-08,1.66E-02
3.394794E-08,1.24E-02
3.395107E-08,7.7E-03
3.395419E-08,3.5E-03
3.395732E-08,-7E-04
3.396044E-08,-4.9E-03
3.396357E-08,-7.8E-03
3.396669E-08,-1.21E-02
3.396982E-08,-1.54E-02
3.397294E-08,-1.75E-02
3.397607E-08,-2.05E-02
3.397919E-08,-2.18E-02
3.398232E-08,-2.34E-02
3.398544E-08,-2.43E-02
3.398857E-08,-2.47E-02
3.399169E-08,-2.51E-02
3.399482E-08,-2.43E-02
3.399794E-08,-2.39E-02
3.400107E-08,-2.26E-02
3.400419E-08,-2.05E-02
3.400732E-08,-2.01E-02
3.401044E-08,-1.71E-02
3.401357E-08,-1.59E-02
3.401669E-08,-1.42E-02
3.401982E-08,-1.25E-02
3.402294E-08,-1.00E-02
3.402607E-08,-8.7E-03
3.402919E-08,-6.6E-03
3.403232E-08,-4.9E-03
3.403544E-08,-3.2E-03
3.403857E-08,-1.9E-03
3.404169E-08,-7E-04
3.404482E-08,-3E-04
3.404794E-08,1.0E-03
3.405107E-08,1.0E-03
3.405419E-08,1.8E-03
3.405732E-08,2.3E-03
3.406044E-08,2.7E-03
3.406357E-08,2.7E-03
3.406669E-08,3.1E-03
3.406982E-08,2.7E-03
3.407294E-08,4.0E-03
3.407607E-08,4.0E-03
3.407919E-08,4.4E-03
3.408232E-08,4.8E-03
3.408544E-08,5.6E-03
3.408857E-08,6.5E-03
3.409169E-08,6.9E-03
3.409482E-08,7.7E-03
3.409794E-08,8.6E-03
3.410107E-08,9.9E-03
3.410419E-08,1.03E-02
3.410732E-08,1.11E-02
3.411044E-08,1.28E-02
3.411357E-08,1.32E-02
3.411669E-08,1.28E-02
3.411982E-08,1.36E-02
3.412294E-08,1.36E-02
3.412607E-08,1.28E-02
3.412919E-08,1.32E-02
3.413232E-08,1.15E-02
3.413544E-08,1.07E-02
3.413857E-08,8.6E-03
3.414169E-08,6.5E-03
3.414482E-08,4.0E-03
3.414794E-08,1.4E-03
3.415107E-08,-1.5E-03
3.415419E-08,-4.9E-03
3.415732E-08,-7.8E-03
3.416044E-08,-1.16E-02
3.416357E-08,-1.63E-02
3.416669E-08,-2.05E-02
3.416982E-08,-2.43E-02
3.417294E-08,-2.81E-02
3.417607E-08,-3.19E-02
3.417919E-08,-3.44E-02
3.418232E-08,-3.69E-02
3.418544E-08,-3.90E-02
3.418857E-08,-4.12E-02
3.419169E-08,-4.24E-02
3.419482E-08,-4.33E-02
3.419794E-08,-4.24E-02
3.420107E-08,-4.20E-02
3.420419E-08,-4.07E-02
3.420732E-08,-3.86E-02
3.421044E-08,-3.61E-02
3.421357E-08,-3.23E-02
3.421669E-08,-2.89E-02
3.421982E-08,-2.43E-02
3.422294E-08,-1.88E-02
3.422607E-08,-1.38E-02
3.422919E-08,-7.4E-03
3.423232E-08,-2.4E-03
3.423544E-08,4.0E-03
3.423857E-08,9.0E-03
3.424169E-08,1.49E-02
3.424482E-08,2.00E-02
3.424794E-08,2.55E-02
3.425107E-08,2.97E-02
3.425419E-08,3.39E-02
3.425732E-08,3.77E-02
3.426044E-08,4.10E-02
3.426357E-08,4.32E-02
3.426669E-08,4.53E-02
3.426982E-08,4.57E-02
3.427294E-08,4.57E-02
3.427607E-08,4.57E-02
3.427919E-08,4.44E-02
3.428232E-08,4.36E-02
3.428544E-08,4.06E-02
3.428857E-08,3.94E-02
3.429169E-08,3.56E-02
3.429482E-08,3.26E-02
3.429794E-08,2.92E-02
3.430107E-08,2.55E-02
3.430419E-08,2.21E-02
3.430732E-08,1.87E-02
3.431044E-08,1.49E-02
3.431357E-08,1.11E-02
3.431669E-08,8.6E-03
3.431982E-08,5.6E-03
3.432294E-08,2.7E-03
3.432607E-08,6E-04
3.432919E-08,-3E-04
3.433232E-08,-1.9E-03
3.433544E-08,-1.9E-03
3.433857E-08,-2.4E-03
3.434169E-08,-3.2E-03
3.434482E-08,-3.2E-03
3.434794E-08,-1.9E-03
3.435107E-08,-1.1E-03
3.435419E-08,-3E-04
3.435732E-08,1.0E-03
3.436044E-08,1.8E-03
3.436357E-08,3.1E-03
3.436669E-08,4.8E-03
3.436982E-08,5.6E-03
3.437294E-08,6.1E-03
3.437607E-08,6.9E-03
3.437919E-08,8.2E-03
3.438232E-08,7.7E-03
3.438544E-08,9.0E-03
3.438857E-08,8.2E-03
3.439169E-08,7.7E-03
3.439482E-08,7.3E-03
3.439794E-08,6.1E-03
3.440107E-08,4.4E-03
3.440419E-08,4.0E-03
3.440732E-08,2.3E-03
3.441044E-08,6E-04
3.441357E-08,2E-04
3.441669E-08,-1.9E-03
3.441982E-08,-2.8E-03
3.442294E-08,-4.5E-03
3.442607E-08,-5.7E-03
3.442919E-08,-5.3E-03
3.443232E-08,-6.2E-03
3.443544E-08,-6.6E-03
3.443857E-08,-5.7E-03
3.444169E-08,-4.9E-03
3.444482E-08,-4.1E-03
3.444794E-08,-2.8E-03
3.445107E-08,-7E-04
3.445419E-08,2.3E-03
3.445732E-08,4.8E-03
3.446044E-08,6.9E-03
3.446357E-08,1.03E-02
3.446669E-08,1.41E-02
3.446982E-08,1.79E-02
3.447294E-08,2.12E-02
3.447607E-08,2.59E-02
3.447919E-08,2.97E-02
3.448232E-08,3.35E-02
3.448544E-08,3.73E-02
3.448857E-08,4.23E-02
3.449169E-08,4.57E-02
3.449482E-08,4.82E-02
3.449794E-08,5.24E-02
3.450107E-08,5.45E-02
3.450419E-08,5.71E-02
3.450732E-08,5.92E-02
3.451044E-08,6.13E-02
3.451357E-08,6.25E-02
3.451669E-08,6.34E-02
3.451982E-08,6.34E-02
3.452294E-08,6.38E-02
3.452607E-08,6.25E-02
3.452919E-08,6.21E-02
3.453232E-08,6.09E-02
3.453544E-08,6.00E-02
3.453857E-08,5.79E-02
3.454169E-08,5.58E-02
3.454482E-08,5.41E-02
3.454794E-08,5.12E-02
3.455107E-08,4.91E-02
3.455419E-08,4.61E-02
3.455732E-08,4.40E-02
3.456044E-08,4.15E-02
3.456357E-08,3.85E-02
3.456669E-08,3.56E-02
3.456982E-08,3.30E-02
3.457294E-08,3.09E-02
3.457607E-08,2.88E-02
3.457919E-08,2.59E-02
3.458232E-08,2.46E-02
3.458544E-08,2.29E-02
3.458857E-08,2.17E-02
3.459169E-08,2.04E-02
3.459482E-08,2.00E-02
3.459794E-08,2.00E-02
3.460107E-08,1.96E-02
3.460419E-08,2.00E-02
3.460732E-08,2.00E-02
3.461044E-08,2.12E-02
3.461357E-08,2.21E-02
3.461669E-08,2.38E-02
3.461982E-08,2.50E-02
3.462294E-08,2.67E-02
3.462607E-08,2.84E-02
3.462919E-08,2.97E-02
3.463232E-08,3.22E-02
3.463544E-08,3.35E-02
3.463857E-08,3.60E-02
3.464169E-08,3.89E-02
3.464482E-08,4.15E-02
3.464794E-08,4.36E-02
3.465107E-08,4.53E-02
3.465419E-08,4.78E-02
3.465732E-08,4.91E-02
3.466044E-08,5.24E-02
3.466357E-08,5.37E-02
3.466669E-08,5.50E-02
3.466982E-08,5.58E-02
3.467294E-08,5.66E-02
3.467607E-08,5.66E-02
3.467919E-08,5.71E-02
3.468232E-08,5.66E-02
3.468544E-08,5.62E-02
3.468857E-08,5.54E-02
3.469169E-08,5.41E-02
3.469482E-08,5.37E-02
3.469794E-08,5.24E-02
3.470107E-08,5.16E-02
3.470419E-08,5.03E-02
3.470732E-08,4.82E-02
3.471044E-08,4.70E-02
3.471357E-08,4.61E-02
3.471669E-08,4.40E-02
3.471982E-08,4.23E-02
3.472294E-08,4.10E-02
3.472607E-08,4.02E-02
3.472919E-08,3.89E-02
3.473232E-08,3.85E-02
3.473544E-08,3.77E-02
3.473857E-08,3.81E-02
3.474169E-08,3.81E-02
3.474482E-08,3.94E-02
3.474794E-08,4.15E-02
3.475107E-08,4.36E-02
3.475419E-08,4.61E-02
3.475732E-08,4.91E-02
3.476044E-08,5.24E-02
3.476357E-08,5.54E-02
3.476669E-08,5.92E-02
3.476982E-08,6.25E-02
3.477294E-08,6.63E-02
3.477607E-08,7.10E-02
3.477919E-08,7.56E-02
3.478232E-08,8.03E-02
3.478544E-08,8.53E-02
3.478857E-08,8.95E-02
3.479169E-08,9.42E-02
3.479482E-08,9.96E-02
3.479794E-08,1.055E-01
3.480107E-08,1.098E-01
3.480419E-08,1.144E-01
3.480732E-08,1.178E-01
3.481044E-08,1.224E-01
3.481357E-08,1.258E-01
3.481669E-08,1.287E-01
3.481982E-08,1.321E-01
3.482294E-08,1.346E-01
3.482607E-08,1.367E-01
3.482919E-08,1.388E-01
3.483232E-08,1.405E-01
3.483544E-08,1.418E-01
3.483857E-08,1.426E-01
3.484169E-08,1.452E-01
3.484482E-08,1.460E-01
3.484794E-08,1.477E-01
3.485107E-08,1.490E-01
3.485419E-08,1.507E-01
3.485732E-08,1.511E-01
3.486044E-08,1.532E-01
3.486357E-08,1.536E-01
3.486669E-08,1.557E-01
3.486982E-08,1.566E-01
3.487294E-08,1.578E-01
3.487607E-08,1.595E-01
3.487919E-08,1.616E-01
3.488232E-08,1.637E-01
3.488544E-08,1.667E-01
3.488857E-08,1.692E-01
3.489169E-08,1.738E-01
3.489482E-08,1.772E-01
3.489794E-08,1.810E-01
3.490107E-08,1.848E-01
3.490419E-08,1.903E-01
3.490732E-08,1.953E-01
3.491044E-08,2.008E-01
3.491357E-08,2.063E-01
3.491669E-08,2.114E-01
3.491982E-08,2.168E-01
3.492294E-08,2.223E-01
3.492607E-08,2.291E-01
3.492919E-08,2.358E-01
3.493232E-08,2.413E-01
3.493544E-08,2.476E-01
3.493857E-08,2.535E-01
3.494169E-08,2.615E-01
3.494482E-08,2.687E-01
3.494794E-08,2.758E-01
3.495107E-08,2.830E-01
3.495419E-08,2.902E-01
3.495732E-08,2.973E-01
3.496044E-08,3.037E-01
3.496357E-08,3.108E-01
3.496669E-08,3.163E-01
3.496982E-08,3.231E-01
3.497294E-08,3.290E-01
3.497607E-08,3.349E-01
3.497919E-08,3.403E-01
3.498232E-08,3.462E-01
3.498544E-08,3.521E-01
3.498857E-08,3.580E-01
3.499169E-08,3.635E-01
3.499482E-08,3.690E-01
3.499794E-08,3.741E-01
3.500107E-08,3.791E-01
3.500419E-08,3.842E-01
3.500732E-08,3.897E-01
3.501044E-08,3.947E-01
3.501357E-08,3.994E-01
3.501669E-08,4.032E-01
3.501982E-08,4.074E-01
3.502294E-08,4.124E-01
3.502607E-08,4.171E-01
3.502919E-08,4.221E-01
3.503232E-08,4.272E-01
3.503544E-08,4.314E-01
3.503857E-08,4.377E-01
3.504169E-08,4.436E-01
3.504482E-08,4.499E-01
3.504794E-08,4.575E-01
3.505107E-08,4.643E-01
3.505419E-08,4.706E-01
3.505732E-08,4.786E-01
3.506044E-08,4.858E-01
3.506357E-08,4.938E-01
3.506669E-08,5.014E-01
3.506982E-08,5.090E-01
3.507294E-08,5.170E-01
3.507607E-08,5.254E-01
3.507919E-08,5.334E-01
3.508232E-08,5.418E-01
3.508544E-08,5.503E-01
3.508857E-08,5.587E-01
3.509169E-08,5.671E-01
3.509482E-08,5.751E-01
3.509794E-08,5.823E-01
3.510107E-08,5.899E-01
3.510419E-08,5.975E-01
3.510732E-08,6.042E-01
3.511044E-08,6.101E-01
3.511357E-08,6.156E-01
3.511669E-08,6.194E-01
3.511982E-08,6.245E-01
3.512294E-08,6.283E-01
3.512607E-08,6.321E-01
3.512919E-08,6.350E-01
3.513232E-08,6.371E-01
3.513544E-08,6.396E-01
3.513857E-08,6.422E-01
3.514169E-08,6.439E-01
3.514482E-08,6.464E-01
3.514794E-08,6.489E-01
3.515107E-08,6.506E-01
3.515419E-08,6.536E-01
3.515732E-08,6.548E-01
3.516044E-08,6.573E-01
3.516357E-08,6.595E-01
3.516669E-08,6.620E-01
3.516982E-08,6.645E-01
3.517294E-08,6.675E-01
3.517607E-08,6.708E-01
3.517919E-08,6.759E-01
3.518232E-08,6.793E-01
3.518544E-08,6.843E-01
3.518857E-08,6.890E-01
3.519169E-08,6.944E-01
3.519482E-08,7.008E-01
3.519794E-08,7.075E-01
3.520107E-08,7.143E-01
3.520419E-08,7.206E-01
3.520732E-08,7.282E-01
3.521044E-08,7.345E-01
3.521357E-08,7.412E-01
3.521669E-08,7.471E-01
3.521982E-08,7.535E-01
3.522294E-08,7.589E-01
3.522607E-08,7.653E-01
3.522919E-08,7.720E-01
3.523232E-08,7.766E-01
3.523544E-08,7.821E-01
3.523857E-08,7.863E-01
3.524169E-08,7.910E-01
3.524482E-08,7.956E-01
3.524794E-08,8.002E-01
3.525107E-08,8.036E-01
3.525419E-08,8.070E-01
3.525732E-08,8.104E-01
3.526044E-08,8.125E-01
3.526357E-08,8.146E-01
3.526669E-08,8.167E-01
3.526982E-08,8.184E-01
3.527294E-08,8.201E-01
3.527607E-08,8.230E-01
3.527919E-08,8.243E-01
3.528232E-08,8.260E-01
3.528544E-08,8.285E-01
3.528857E-08,8.302E-01
3.529169E-08,8.335E-01
3.529482E-08,8.365E-01
3.529794E-08,8.407E-01
3.530107E-08,8.432E-01
3.530419E-08,8.470E-01
3.530732E-08,8.513E-01
3.531044E-08,8.559E-01
3.531357E-08,8.580E-01
3.531669E-08,8.631E-01
3.531982E-08,8.669E-01
3.532294E-08,8.706E-01
3.532607E-08,8.753E-01
3.532919E-08,8.791E-01
3.533232E-08,8.841E-01
3.533544E-08,8.883E-01
3.533857E-08,8.917E-01
3.534169E-08,8.964E-01
3.534482E-08,9.006E-01
3.534794E-08,9.039E-01
3.535107E-08,9.077E-01
3.535419E-08,9.115E-01
3.535732E-08,9.145E-01
3.536044E-08,9.166E-01
3.536357E-08,9.179E-01
3.536669E-08,9.195E-01
3.536982E-08,9.204E-01
3.537294E-08,9.212E-01
3.537607E-08,9.208E-01
3.537919E-08,9.217E-01
3.538232E-08,9.221E-01
3.538544E-08,9.221E-01
3.538857E-08,9.212E-01
3.539169E-08,9.208E-01
3.539482E-08,9.208E-01
3.539794E-08,9.204E-01
3.540107E-08,9.191E-01
3.540419E-08,9.191E-01
3.540732E-08,9.183E-01
3.541044E-08,9.179E-01
3.541357E-08,9.170E-01
3.541669E-08,9.170E-01
3.541982E-08,9.157E-01
3.542294E-08,9.166E-01
3.542607E-08,9.166E-01
3.542919E-08,9.174E-01
3.543232E-08,9.187E-01
3.543544E-08,9.200E-01
3.543857E-08,9.217E-01
3.544169E-08,9.246E-01
3.544482E-08,9.263E-01
3.544794E-08,9.301E-01
3.545107E-08,9.335E-01
3.545419E-08,9.360E-01
3.545732E-08,9.410E-01
3.546044E-08,9.444E-01
3.546357E-08,9.486E-01
3.546669E-08,9.528E-01
3.546982E-08,9.566E-01
3.547294E-08,9.617E-01
3.547607E-08,9.655E-01
3.547919E-08,9.706E-01
3.548232E-08,9.743E-01
3.548544E-08,9.790E-01
3.548857E-08,9.828E-01
3.549169E-08,9.874E-01
3.549482E-08,9.912E-01
3.549794E-08,9.950E-01
3.550107E-08,9.975E-01
3.550419E-08,1.0009E+00
3.550732E-08,1.0030E+00
3.551044E-08,1.0047E+00
3.551357E-08,1.0060E+00
3.551669E-08,1.0060E+00
3.551982E-08,1.0060E+00
3.552294E-08,1.0060E+00
3.552607E-08,1.0055E+00
3.552919E-08,1.0039E+00
3.553232E-08,1.0030E+00
3.553544E-08,1.0017E+00
3.553857E-08,1.0001E+00
3.554169E-08,9.975E-01
3.554482E-08,9.942E-01
3.554794E-08,9.925E-01
3.555107E-08,9.891E-01
3.555419E-08,9.866E-01
3.555732E-08,9.849E-01
3.556044E-08,9.815E-01
3.556357E-08,9.798E-01
3.556669E-08,9.765E-01
3.556982E-08,9.739E-01
3.557294E-08,9.722E-01
3.557607E-08,9.714E-01
3.557919E-08,9.710E-01
3.558232E-08,9.701E-01
3.558544E-08,9.706E-01
3.558857E-08,9.714E-01
3.559169E-08,9.727E-01
3.559482E-08,9.752E-01
3.559794E-08,9.781E-01
3.560107E-08,9.802E-01
3.560419E-08,9.840E-01
3.560732E-08,9.883E-01
3.561044E-08,9.925E-01
3.561357E-08,9.975E-01
3.561669E-08,1.0013E+00
3.561982E-08,1.0064E+00
3.562294E-08,1.0114E+00
3.562607E-08,1.0165E+00
3.562919E-08,1.0220E+00
3.563232E-08,1.0270E+00
3.563544E-08,1.0321E+00
3.563857E-08,1.0367E+00
3.564169E-08,1.0418E+00
3.564482E-08,1.0460E+00
3.564794E-08,1.0515E+00
3.565107E-08,1.0549E+00
3.565419E-08,1.0574E+00
3.565732E-08,1.0612E+00
3.566044E-08,1.0629E+00
3.566357E-08,1.0658E+00
3.566669E-08,1.0662E+00
3.566982E-08,1.0679E+00
3.567294E-08,1.0683E+00
3.567607E-08,1.0688E+00
3.567919E-08,1.0696E+00
3.568232E-08,1.0688E+00
3.568544E-08,1.0692E+00
3.568857E-08,1.0683E+00
3.569169E-08,1.0671E+00
3.569482E-08,1.0667E+00
3.569794E-08,1.0662E+00
3.570107E-08,1.0650E+00
3.570419E-08,1.0646E+00
3.570732E-08,1.0650E+00
3.571044E-08,1.0641E+00
3.571357E-08,1.0633E+00
3.571669E-08,1.0629E+00
3.571982E-08,1.0629E+00
3.572294E-08,1.0637E+00
3.572607E-08,1.0633E+00
3.572919E-08,1.0641E+00
3.573232E-08,1.0650E+00
3.573544E-08,1.0658E+00
3.573857E-08,1.0658E+00
3.574169E-08,1.0667E+00
3.574482E-08,1.0683E+00
3.574794E-08,1.0696E+00
3.575107E-08,1.0705E+00
3.575419E-08,1.0726E+00
3.575732E-08,1.0738E+00
3.576044E-08,1.0742E+00
3.576357E-08,1.0764E+00
3.576669E-08,1.0768E+00
3.576982E-08,1.0780E+00
3.577294E-08,1.0780E+00
3.577607E-08,1.0789E+00
3.577919E-08,1.0797E+00
3.578232E-08,1.0802E+00
3.578544E-08,1.0810E+00
3.578857E-08,1.0814E+00
3.579169E-08,1.0823E+00
3.579482E-08,1.0823E+00
3.579794E-08,1.0831E+00
3.580107E-08,1.0839E+00
3.580419E-08,1.0848E+00
3.580732E-08,1.0865E+00
3.581044E-08,1.0869E+00
3.581357E-08,1.0873E+00
3.581669E-08,1.0882E+00
3.581982E-08,1.0882E+00
3.582294E-08,1.0903E+00
3.582607E-08,1.0903E+00
3.582919E-08,1.0915E+00
3.583232E-08,1.0932E+00
3.583544E-08,1.0941E+00
3.583857E-08,1.0945E+00
3.584169E-08,1.0966E+00
3.584482E-08,1.0966E+00
3.584794E-08,1.0974E+00
3.585107E-08,1.0983E+00
3.585419E-08,1.0987E+00
3.585732E-08,1.0995E+00
3.586044E-08,1.0995E+00
3.586357E-08,1.0991E+00
3.586669E-08,1.0991E+00
3.586982E-08,1.0979E+00
3.587294E-08,1.0974E+00
3.587607E-08,1.0962E+00
3.587919E-08,1.0957E+00
3.588232E-08,1.0941E+00
3.588544E-08,1.0928E+00
3.588857E-08,1.0915E+00
3.589169E-08,1.0898E+00
3.589482E-08,1.0886E+00
3.589794E-08,1.0877E+00
3.590107E-08,1.0861E+00
3.590419E-08,1.0856E+00
3.590732E-08,1.0839E+00
3.591044E-08,1.0839E+00
3.591357E-08,1.0831E+00
3.591669E-08,1.0831E+00
3.591982E-08,1.0827E+00
3.592294E-08,1.0839E+00
3.592607E-08,1.0844E+00
3.592919E-08,1.0861E+00
3.593232E-08,1.0869E+00
3.593544E-08,1.0886E+00
3.593857E-08,1.0903E+00
3.594169E-08,1.0924E+00
3.594482E-08,1.0949E+00
3.594794E-08,1.0979E+00
3.595107E-08,1.0995E+00
3.595419E-08,1.1025E+00
3.595732E-08,1.1050E+00
3.596044E-08,1.1067E+00
3.596357E-08,1.1092E+00
3.596669E-08,1.1105E+00
3.596982E-08,1.1122E+00
3.597294E-08,1.1126E+00
3.597607E-08,1.1139E+00
3.597919E-08,1.1147E+00
3.598232E-08,1.1147E+00
3.598544E-08,1.1143E+00
3.598857E-08,1.1135E+00
3.599169E-08,1.1122E+00
3.599482E-08,1.1109E+00
3.599794E-08,1.1092E+00
3.600107E-08,1.1071E+00
3.600419E-08,1.1046E+00
3.600732E-08,1.1021E+00
3.601044E-08,1.0995E+00
3.601357E-08,1.0970E+00
3.601669E-08,1.0941E+00
3.601982E-08,1.0907E+00
3.602294E-08,1.0890E+00
3.602607E-08,1.0861E+00
3.602919E-08,1.0839E+00
3.603232E-08,1.0818E+00
3.603544E-08,1.0802E+00
3.603857E-08,1.0793E+00
3.604169E-08,1.0785E+00
3.604482E-08,1.0780E+00
3.604794E-08,1.0780E+00
3.605107E-08,1.0789E+00
3.605419E-08,1.0802E+00
3.605732E-08,1.0814E+00
3.606044E-08,1.0827E+00
3.606357E-08,1.0856E+00
3.606669E-08,1.0882E+00
3.606982E-08,1.0907E+00
3.607294E-08,1.0932E+00
3.607607E-08,1.0974E+00
3.607919E-08,1.1008E+00
3.608232E-08,1.1033E+00
3.608544E-08,1.1076E+00
3.608857E-08,1.1109E+00
3.609169E-08,1.1130E+00
3.609482E-08,1.1177E+00
3.609794E-08,1.1202E+00
3.610107E-08,1.1227E+00
3.610419E-08,1.1244E+00
3.610732E-08,1.1265E+00
3.611044E-08,1.1291E+00
3.611357E-08,1.1299E+00
3.611669E-08,1.1307E+00
3.611982E-08,1.1320E+00
3.612294E-08,1.1324E+00
3.612607E-08,1.1316E+00
3.612919E-08,1.1320E+00
3.613232E-08,1.1307E+00
3.613544E-08,1.1303E+00
3.613857E-08,1.1291E+00
3.614169E-08,1.1286E+00
3.614482E-08,1.1278E+00
3.614794E-08,1.1265E+00
3.615107E-08,1.1253E+00
3.615419E-08,1.1240E+00
3.615732E-08,1.1236E+00
3.616044E-08,1.1227E+00
3.616357E-08,1.1210E+00
3.616669E-08,1.1206E+00
3.616982E-08,1.1206E+00
3.617294E-08,1.1194E+00
3.617607E-08,1.1194E+00
3.617919E-08,1.1189E+00
3.618232E-08,1.1194E+00
3.618544E-08,1.1198E+00
3.618857E-08,1.1198E+00
3.619169E-08,1.1198E+00
3.619482E-08,1.1210E+00
3.619794E-08,1.1215E+00
3.620107E-08,1.1231E+00
3.620419E-08,1.1231E+00
3.620732E-08,1.1248E+00
3.621044E-08,1.1257E+00
3.621357E-08,1.1261E+00
3.621669E-08,1.1269E+00
3.621982E-08,1.1278E+00
3.622294E-08,1.1278E+00
3.622607E-08,1.1286E+00
3.622919E-08,1.1282E+00
3.623232E-08,1.1291E+00
3.623544E-08,1.1291E+00
3.623857E-08,1.1286E+00
3.624169E-08,1.1278E+00
3.624482E-08,1.1278E+00
3.624794E-08,1.1274E+00
3.625107E-08,1.1269E+00
3.625419E-08,1.1257E+00
3.625732E-08,1.1253E+00
3.626044E-08,1.1253E+00
3.626357E-08,1.1231E+00
3.626669E-08,1.1227E+00
3.626982E-08,1.1215E+00
3.627294E-08,1.1215E+00
3.627607E-08,1.1206E+00
3.627919E-08,1.1202E+00
3.628232E-08,1.1198E+00
3.628544E-08,1.1198E+00
3.628857E-08,1.1206E+00
3.629169E-08,1.1194E+00
3.629482E-08,1.1202E+00
3.629794E-08,1.1210E+00
3.630107E-08,1.1223E+00
3.630419E-08,1.1231E+00
3.630732E-08,1.1240E+00
3.631044E-08,1.1261E+00
3.631357E-08,1.1278E+00
3.631669E-08,1.1303E+00
3.631982E-08,1.1320E+00
3.632294E-08,1.1341E+00
3.632607E-08,1.1366E+00
3.632919E-08,1.1387E+00
3.633232E-08,1.1404E+00
3.633544E-08,1.1434E+00
3.633857E-08,1.1455E+00
3.634169E-08,1.1484E+00
3.634482E-08,1.1501E+00
3.634794E-08,1.1527E+00
3.635107E-08,1.1539E+00
3.635419E-08,1.1556E+00
3.635732E-08,1.1573E+00
3.636044E-08,1.1581E+00
3.636357E-08,1.1590E+00
3.636669E-08,1.1602E+00
3.636982E-08,1.1602E+00
3.637294E-08,1.1602E+00
3.637607E-08,1.1602E+00
3.637919E-08,1.1594E+00
3.638232E-08,1.1590E+00
3.638544E-08,1.1581E+00
3.638857E-08,1.1577E+00
3.639169E-08,1.1560E+00
3.639482E-08,1.1548E+00
3.639794E-08,1.1531E+00
3.640107E-08,1.1527E+00
3.640419E-08,1.1505E+00
3.640732E-08,1.1497E+00
3.641044E-08,1.1480E+00
3.641357E-08,1.1468E+00
3.641669E-08,1.1463E+00
3.641982E-08,1.1442E+00
3.642294E-08,1.1430E+00
3.642607E-08,1.1425E+00
3.642919E-08,1.1421E+00
3.643232E-08,1.1417E+00
3.643544E-08,1.1417E+00
3.643857E-08,1.1417E+00
3.644169E-08,1.1421E+00
3.644482E-08,1.1421E+00
3.644794E-08,1.1438E+00
3.645107E-08,1.1442E+00
3.645419E-08,1.1455E+00
3.645732E-08,1.1468E+00
3.646044E-08,1.1476E+00
3.646357E-08,1.1489E+00
3.646669E-08,1.1501E+00
3.646982E-08,1.1514E+00
3.647294E-08,1.1527E+00
3.647607E-08,1.1543E+00
3.647919E-08,1.1552E+00
3.648232E-08,1.1565E+00
3.648544E-08,1.1581E+00
3.648857E-08,1.1581E+00
3.649169E-08,1.1590E+00
3.649482E-08,1.1598E+00
3.649794E-08,1.1602E+00
3.650107E-08,1.1602E+00
3.650419E-08,1.1598E+00
3.650732E-08,1.1602E+00
3.651044E-08,1.1607E+00
3.651357E-08,1.1598E+00
3.651669E-08,1.1602E+00
3.651982E-08,1.1594E+00
3.652294E-08,1.1594E+00
3.652607E-08,1.1594E+00
3.652919E-08,1.1594E+00
3.653232E-08,1.1590E+00
3.653544E-08,1.1594E+00
3.653857E-08,1.1594E+00
3.654169E-08,1.1598E+00
3.654482E-08,1.1602E+00
3.654794E-08,1.1611E+00
3.655107E-08,1.1624E+00
3.655419E-08,1.1628E+00
3.655732E-08,1.1645E+00
3.656044E-08,1.1661E+00
3.656357E-08,1.1674E+00
3.656669E-08,1.1687E+00
3.656982E-08,1.1708E+00
3.657294E-08,1.1720E+00
3.657607E-08,1.1737E+00
3.657919E-08,1.1758E+00
3.658232E-08,1.1779E+00
3.658544E-08,1.1801E+00
3.658857E-08,1.1809E+00
3.659169E-08,1.1826E+00
3.659482E-08,1.1839E+00
3.659794E-08,1.1843E+00
3.660107E-08,1.1851E+00
3.660419E-08,1.1855E+00
3.660732E-08,1.1860E+00
3.661044E-08,1.1860E+00
3.661357E-08,1.1851E+00
3.661669E-08,1.1860E+00
3.661982E-08,1.1839E+00
3.662294E-08,1.1834E+00
3.662607E-08,1.1822E+00
3.662919E-08,1.1809E+00
3.663232E-08,1.1788E+00
3.663544E-08,1.1775E+00
3.663857E-08,1.1763E+00
3.664169E-08,1.1754E+00
3.664482E-08,1.1742E+00
3.664794E-08,1.1733E+00
3.665107E-08,1.1720E+00
3.665419E-08,1.1712E+00
3.665732E-08,1.1704E+00
3.666044E-08,1.1712E+00
3.666357E-08,1.1712E+00
3.666669E-08,1.1716E+00
3.666982E-08,1.1716E+00
3.667294E-08,1.1733E+00
3.667607E-08,1.1750E+00
3.667919E-08,1.1775E+00
3.668232E-08,1.1788E+00
3.668544E-08,1.1817E+00
3.668857E-08,1.1847E+00
3.669169E-08,1.1876E+00
3.669482E-08,1.1910E+00
3.669794E-08,1.1944E+00
3.670107E-08,1.1973E+00
3.670419E-08,1.2003E+00
3.670732E-08,1.2037E+00
3.671044E-08,1.2075E+00
3.671357E-08,1.2096E+00
3.671669E-08,1.2121E+00
3.671982E-08,1.2146E+00
3.672294E-08,1.2167E+00
3.672607E-08,1.2193E+00
3.672919E-08,1.2205E+00
3.673232E-08,1.2214E+00
3.673544E-08,1.2226E+00
3.673857E-08,1.2235E+00
3.674169E-08,1.2235E+00
3.674482E-08,1.2231E+00
3.674794E-08,1.2231E+00
3.675107E-08,1.2222E+00
3.675419E-08,1.2205E+00
3.675732E-08,1.2193E+00
3.676044E-08,1.2180E+00
3.676357E-08,1.2163E+00
3.676669E-08,1.2146E+00
3.676982E-08,1.2121E+00
3.677294E-08,1.2104E+00
3.677607E-08,1.2079E+00
3.677919E-08,1.2062E+00
3.678232E-08,1.2049E+00
3.678544E-08,1.2016E+00
3.678857E-08,1.1999E+00
3.679169E-08,1.1982E+00
3.679482E-08,1.1961E+00
3.679794E-08,1.1952E+00
3.680107E-08,1.1935E+00
3.680419E-08,1.1919E+00
3.680732E-08,1.1914E+00
3.681044E-08,1.1893E+00
3.681357E-08,1.1885E+00
3.681669E-08,1.1881E+00
3.681982E-08,1.1872E+00
3.682294E-08,1.1864E+00
3.682607E-08,1.1855E+00
3.682919E-08,1.1855E+00
3.683232E-08,1.1851E+00
3.683544E-08,1.1847E+00
3.683857E-08,1.1839E+00
3.684169E-08,1.1839E+00
3.684482E-08,1.1834E+00
3.684794E-08,1.1843E+00
3.685107E-08,1.1843E+00
3.685419E-08,1.1843E+00
3.685732E-08,1.1851E+00
3.686044E-08,1.1851E+00
3.686357E-08,1.1851E+00
3.686669E-08,1.1855E+00
3.686982E-08,1.1860E+00
3.687294E-08,1.1864E+00
3.687607E-08,1.1876E+00
3.687919E-08,1.1881E+00
3.688232E-08,1.1889E+00
3.688544E-08,1.1893E+00
3.688857E-08,1.1906E+00
3.689169E-08,1.1910E+00
3.689482E-08,1.1914E+00
3.689794E-08,1.1931E+00
3.690107E-08,1.1931E+00
3.690419E-08,1.1940E+00
3.690732E-08,1.1935E+00
3.691044E-08,1.1944E+00
3.691357E-08,1.1948E+00
3.691669E-08,1.1944E+00
3.691982E-08,1.1935E+00
3.692294E-08,1.1927E+00
3.692607E-08,1.1919E+00
3.692919E-08,1.1910E+00
3.693232E-08,1.1889E+00
3.693544E-08,1.1876E+00
3.693857E-08,1.1851E+00
3.694169E-08,1.1826E+00
3.694482E-08,1.1801E+00
3.694794E-08,1.1784E+00
3.695107E-08,1.1746E+00
3.695419E-08,1.1725E+00
3.695732E-08,1.1683E+00
3.696044E-08,1.1657E+00
3.696357E-08,1.1624E+00
3.696669E-08,1.1590E+00
3.696982E-08,1.1556E+00
3.697294E-08,1.1531E+00
3.697607E-08,1.1505E+00
3.697919E-08,1.1476E+00
3.698232E-08,1.1455E+00
3.698544E-08,1.1438E+00
3.698857E-08,1.1417E+00
3.699169E-08,1.1404E+00
3.699482E-08,1.1400E+00
3.699794E-08,1.1400E+00
3.700107E-08,1.1400E+00
3.700419E-08,1.1400E+00
3.700732E-08,1.1409E+00
3.701044E-08,1.1434E+00
3.701357E-08,1.1438E+00
3.701669E-08,1.1468E+00
3.701982E-08,1.1489E+00
3.702294E-08,1.1518E+00
3.702607E-08,1.1548E+00
3.702919E-08,1.1573E+00
3.703232E-08,1.1611E+00
3.703544E-08,1.1640E+00
3.703857E-08,1.1678E+00
3.704169E-08,1.1712E+00
3.704482E-08,1.1742E+00
3.704794E-08,1.1779E+00
3.705107E-08,1.1809E+00
3.705419E-08,1.1830E+00
3.705732E-08,1.1851E+00
3.706044E-08,1.1881E+00
3.706357E-08,1.1889E+00
3.706669E-08,1.1906E+00
3.706982E-08,1.1919E+00
3.707294E-08,1.1923E+00
3.707607E-08,1.1919E+00
3.707919E-08,1.1927E+00
3.708232E-08,1.1914E+00
3.708544E-08,1.1910E+00
3.708857E-08,1.1893E+00
3.709169E-08,1.1876E+00
3.709482E-08,1.1855E+00
3.709794E-08,1.1839E+00
3.710107E-08,1.1805E+00
3.710419E-08,1.1792E+00
3.710732E-08,1.1767E+00
3.711044E-08,1.1737E+00
3.711357E-08,1.1708E+00
3.711669E-08,1.1687E+00
3.711982E-08,1.1649E+00
3.712294E-08,1.1628E+00
3.712607E-08,1.1607E+00
3.712919E-08,1.1573E+00
3.713232E-08,1.1556E+00
3.713544E-08,1.1531E+00
3.713857E-08,1.1510E+00
3.714169E-08,1.1493E+00
3.714482E-08,1.1484E+00
3.714794E-08,1.1472E+00
3.715107E-08,1.1468E+00
3.715419E-08,1.1459E+00
3.715732E-08,1.1451E+00
3.716044E-08,1.1459E+00
3.716357E-08,1.1463E+00
3.716669E-08,1.1476E+00
3.716982E-08,1.1476E+00
3.717294E-08,1.1480E+00
3.717607E-08,1.1493E+00
3.717919E-08,1.1518E+00
3.718232E-08,1.1535E+00
3.718544E-08,1.1552E+00
3.718857E-08,1.1573E+00
3.719169E-08,1.1598E+00
3.719482E-08,1.1628E+00
3.719794E-08,1.1653E+00
3.720107E-08,1.1678E+00
3.720419E-08,1.1712E+00
3.720732E-08,1.1742E+00
3.721044E-08,1.1779E+00
3.721357E-08,1.1817E+00
3.721669E-08,1.1855E+00
3.721982E-08,1.1881E+00
3.722294E-08,1.1923E+00
3.722607E-08,1.1965E+00
3.722919E-08,1.2003E+00
3.723232E-08,1.2045E+00
3.723544E-08,1.2083E+00
3.723857E-08,1.2121E+00
3.724169E-08,1.2155E+00
3.724482E-08,1.2193E+00
3.724794E-08,1.2235E+00
3.725107E-08,1.2264E+00
3.725419E-08,1.2311E+00
3.725732E-08,1.2340E+00
3.726044E-08,1.2365E+00
3.726357E-08,1.2399E+00
3.726669E-08,1.2429E+00
3.726982E-08,1.2454E+00
3.727294E-08,1.2471E+00
3.727607E-08,1.2496E+00
3.727919E-08,1.2509E+00
3.728232E-08,1.2530E+00
3.728544E-08,1.2542E+00
3.728857E-08,1.2547E+00
3.729169E-08,1.2551E+00
3.729482E-08,1.2551E+00
3.729794E-08,1.2551E+00
3.730107E-08,1.2547E+00
3.730419E-08,1.2542E+00
3.730732E-08,1.2526E+00
3.731044E-08,1.2517E+00
3.731357E-08,1.2500E+00
3.731669E-08,1.2483E+00
3.731982E-08,1.2458E+00
3.732294E-08,1.2433E+00
3.732607E-08,1.2416E+00
3.732919E-08,1.2391E+00
3.733232E-08,1.2361E+00
3.733544E-08,1.2327E+00
3.733857E-08,1.2298E+00
3.734169E-08,1.2273E+00
3.734482E-08,1.2239E+00
3.734794E-08,1.2214E+00
3.735107E-08,1.2176E+00
3.735419E-08,1.2150E+00
3.735732E-08,1.2125E+00
3.736044E-08,1.2100E+00
3.736357E-08,1.2070E+00
3.736669E-08,1.2053E+00
3.736982E-08,1.2024E+00
3.737294E-08,1.2003E+00
3.737607E-08,1.1994E+00
3.737919E-08,1.1978E+00
3.738232E-08,1.1969E+00
3.738544E-08,1.1957E+00
3.738857E-08,1.1944E+00
3.739169E-08,1.1944E+00
3.739482E-08,1.1944E+00
3.739794E-08,1.1952E+00
3.740107E-08,1.1948E+00
3.740419E-08,1.1952E+00
3.740732E-08,1.1965E+00
3.741044E-08,1.1973E+00
3.741357E-08,1.1978E+00
3.741669E-08,1.1999E+00
3.741982E-08,1.2016E+00
3.742294E-08,1.2032E+00
3.742607E-08,1.2053E+00
3.742919E-08,1.2070E+00
3.743232E-08,1.2091E+00
3.743544E-08,1.2121E+00
3.743857E-08,1.2138E+00
3.744169E-08,1.2163E+00
3.744482E-08,1.2180E+00
3.744794E-08,1.2209E+00
3.745107E-08,1.2231E+00
3.745419E-08,1.2256E+00
3.745732E-08,1.2273E+00
3.746044E-08,1.2294E+00
3.746357E-08,1.2319E+00
3.746669E-08,1.2340E+00
3.746982E-08,1.2353E+00
3.747294E-08,1.2370E+00
3.747607E-08,1.2387E+00
3.747919E-08,1.2399E+00
3.748232E-08,1.2408E+00
3.748544E-08,1.2412E+00
3.748857E-08,1.2420E+00
3.749169E-08,1.2429E+00
3.749482E-08,1.2424E+00
3.749794E-08,1.2424E+00
3.750107E-08,1.2424E+00
3.750419E-08,1.2424E+00
3.750732E-08,1.2412E+00
3.751044E-08,1.2408E+00
3.751357E-08,1.2395E+00
3.751669E-08,1.2382E+00
3.751982E-08,1.2374E+00
3.752294E-08,1.2353E+00
3.752607E-08,1.2336E+00
3.752919E-08,1.2332E+00
3.753232E-08,1.2294E+00
3.753544E-08,1.2285E+00
3.753857E-08,1.2260E+00
3.754169E-08,1.2247E+00
3.754482E-08,1.2226E+00
3.754794E-08,1.2214E+00
3.755107E-08,1.2197E+00
3.755419E-08,1.2176E+00
3.755732E-08,1.2163E+00
3.756044E-08,1.2150E+00
3.756357E-08,1.2134E+00
3.756669E-08,1.2134E+00
3.756982E-08,1.2121E+00
3.757294E-08,1.2108E+00
3.757607E-08,1.2113E+00
3.757919E-08,1.2117E+00
3.758232E-08,1.2121E+00
3.758544E-08,1.2129E+00
3.758857E-08,1.2138E+00
3.759169E-08,1.2150E+00
3.759482E-08,1.2167E+00
3.759794E-08,1.2184E+00
3.760107E-08,1.2214E+00
3.760419E-08,1.2231E+00
3.760732E-08,1.2256E+00
3.761044E-08,1.2285E+00
3.761357E-08,1.2319E+00
3.761669E-08,1.2349E+00
3.761982E-08,1.2382E+00
3.762294E-08,1.2416E+00
3.762607E-08,1.2441E+00
3.762919E-08,1.2475E+00
3.763232E-08,1.2513E+00
3.763544E-08,1.2542E+00
3.763857E-08,1.2568E+00
3.764169E-08,1.2589E+00
3.764482E-08,1.2610E+00
3.764794E-08,1.2639E+00
3.765107E-08,1.2652E+00
3.765419E-08,1.2661E+00
3.765732E-08,1.2673E+00
3.766044E-08,1.2686E+00
3.766357E-08,1.2686E+00
3.766669E-08,1.2677E+00
3.766982E-08,1.2673E+00
3.767294E-08,1.2661E+00
3.767607E-08,1.2644E+00
3.767919E-08,1.2627E+00
3.768232E-08,1.2610E+00
3.768544E-08,1.2585E+00
3.768857E-08,1.2551E+00
3.769169E-08,1.2526E+00
3.769482E-08,1.2500E+00
3.769794E-08,1.2462E+00
3.770107E-08,1.2429E+00
3.770419E-08,1.2395E+00
3.770732E-08,1.2365E+00
3.771044E-08,1.2332E+00
3.771357E-08,1.2298E+00
3.771669E-08,1.2268E+00
3.771982E-08,1.2239E+00
3.772294E-08,1.2214E+00
3.772607E-08,1.2184E+00
3.772919E-08,1.2172E+00
3.773232E-08,1.2155E+00
3.773544E-08,1.2142E+00
3.773857E-08,1.2121E+00
3.774169E-08,1.2117E+00
3.774482E-08,1.2108E+00
3.774794E-08,1.2108E+00
3.775107E-08,1.2108E+00
3.775419E-08,1.2117E+00
3.775732E-08,1.2121E+00
3.776044E-08,1.2134E+00
3.776357E-08,1.2142E+00
3.776669E-08,1.2159E+00
3.776982E-08,1.2167E+00
3.777294E-08,1.2180E+00
3.777607E-08,1.2197E+00
3.777919E-08,1.2214E+00
3.778232E-08,1.2231E+00
3.778544E-08,1.2252E+00
3.778857E-08,1.2264E+00
3.779169E-08,1.2281E+00
3.779482E-08,1.2302E+00
3.779794E-08,1.2319E+00
3.780107E-08,1.2332E+00
3.780419E-08,1.2344E+00
3.780732E-08,1.2353E+00
3.781044E-08,1.2370E+00
3.781357E-08,1.2382E+00
3.781669E-08,1.2395E+00
3.781982E-08,1.2395E+00
3.782294E-08,1.2412E+00
3.782607E-08,1.2420E+00
3.782919E-08,1.2420E+00
3.783232E-08,1.2429E+00
3.783544E-08,1.2433E+00
3.783857E-08,1.2433E+00
3.784169E-08,1.2446E+00
3.784482E-08,1.2446E+00
3.784794E-08,1.2458E+00
3.785107E-08,1.2462E+00
3.785419E-08,1.2467E+00
3.785732E-08,1.2467E+00
3.786044E-08,1.2471E+00
3.786357E-08,1.2488E+00
3.786669E-08,1.2488E+00
3.786982E-08,1.2492E+00
3.787294E-08,1.2492E+00
3.787607E-08,1.2505E+00
3.787919E-08,1.2500E+00
3.788232E-08,1.2505E+00
3.788544E-08,1.2513E+00
3.788857E-08,1.2509E+00
3.789169E-08,1.2517E+00
3.789482E-08,1.2509E+00
3.789794E-08,1.2509E+00
3.790107E-08,1.2500E+00
3.790419E-08,1.2492E+00
3.790732E-08,1.2492E+00
3.791044E-08,1.2488E+00
3.791357E-08,1.2475E+00
3.791669E-08,1.2458E+00
3.791982E-08,1.2450E+00
3.792294E-08,1.2433E+00
3.792607E-08,1.2416E+00
3.792919E-08,1.2399E+00
3.793232E-08,1.2378E+00
3.793544E-08,1.2357E+00
3.793857E-08,1.2332E+00
3.794169E-08,1.2306E+00
3.794482E-08,1.2285E+00
3.794794E-08,1.2268E+00
3.795107E-08,1.2235E+00
3.795419E-08,1.2214E+00
3.795732E-08,1.2180E+00
3.796044E-08,1.2167E+00
3.796357E-08,1.2142E+00
3.796669E-08,1.2125E+00
3.796982E-08,1.2096E+00
3.797294E-08,1.2070E+00
3.797607E-08,1.2049E+00
3.797919E-08,1.2037E+00
3.798232E-08,1.2020E+00
3.798544E-08,1.2007E+00
3.798857E-08,1.1990E+00
3.799169E-08,1.1973E+00
3.799482E-08,1.1952E+00
3.799794E-08,1.1940E+00
3.800107E-08,1.1927E+00
3.800419E-08,1.1919E+00
3.800732E-08,1.1906E+00
3.801044E-08,1.1893E+00
3.801357E-08,1.1893E+00
3.801669E-08,1.1881E+00
3.801982E-08,1.1868E+00
3.802294E-08,1.1860E+00
3.802607E-08,1.1855E+00
3.802919E-08,1.1851E+00
3.803232E-08,1.1847E+00
3.803544E-08,1.1839E+00
3.803857E-08,1.1839E+00
3.804169E-08,1.1826E+00
3.804482E-08,1.1822E+00
3.804794E-08,1.1817E+00
3.805107E-08,1.1813E+00
3.805419E-08,1.1817E+00
3.805732E-08,1.1817E+00
3.806044E-08,1.1822E+00
3.806357E-08,1.1826E+00
3.806669E-08,1.1834E+00
3.806982E-08,1.1843E+00
3.807294E-08,1.1855E+00
3.807607E-08,1.1876E+00
3.807919E-08,1.1893E+00
3.808232E-08,1.1919E+00
3.808544E-08,1.1948E+00
3.808857E-08,1.1973E+00
3.809169E-08,1.2003E+00
3.809482E-08,1.2041E+00
3.809794E-08,1.2070E+00
3.810107E-08,1.2113E+00
3.810419E-08,1.2155E+00
3.810732E-08,1.2188E+00
3.811044E-08,1.2239E+00
3.811357E-08,1.2281E+00
3.811669E-08,1.2319E+00
3.811982E-08,1.2357E+00
3.812294E-08,1.2399E+00
3.812607E-08,1.2437E+00
3.812919E-08,1.2479E+00
3.813232E-08,1.2509E+00
3.813544E-08,1.2542E+00
3.813857E-08,1.2555E+00
3.814169E-08,1.2564E+00
3.814482E-08,1.2585E+00
3.814794E-08,1.2589E+00
3.815107E-08,1.2576E+00
3.815419E-08,1.2576E+00
3.815732E-08,1.2555E+00
3.816044E-08,1.2542E+00
3.816357E-08,1.2505E+00
3.816669E-08,1.2479E+00
3.816982E-08,1.2446E+00
3.817294E-08,1.2403E+00
3.817607E-08,1.2361E+00
3.817919E-08,1.2315E+00
3.818232E-08,1.2264E+00
3.818544E-08,1.2218E+00
3.818857E-08,1.2163E+00
3.819169E-08,1.2108E+00
3.819482E-08,1.2049E+00
3.819794E-08,1.2007E+00
3.820107E-08,1.1944E+00
3.820419E-08,1.1898E+00
3.820732E-08,1.1860E+00
3.821044E-08,1.1817E+00
3.821357E-08,1.1784E+00
3.821669E-08,1.1754E+00
3.821982E-08,1.1737E+00
3.822294E-08,1.1720E+00
3.822607E-08,1.1712E+00
3.822919E-08,1.1704E+00
3.823232E-08,1.1704E+00
3.823544E-08,1.1712E+00
3.823857E-08,1.1712E+00
3.824169E-08,1.1725E+00
3.824482E-08,1.1729E+00
3.824794E-08,1.1750E+00
3.825107E-08,1.1763E+00
3.825419E-08,1.1775E+00
3.825732E-08,1.1784E+00
3.826044E-08,1.1809E+00
3.826357E-08,1.1826E+00
3.826669E-08,1.1834E+00
3.826982E-08,1.1847E+00
3.827294E-08,1.1851E+00
3.827607E-08,1.1855E+00
3.827919E-08,1.1860E+00
3.828232E-08,1.1860E+00
3.828544E-08,1.1851E+00
3.828857E-08,1.1830E+00
3.829169E-08,1.1809E+00
3.829482E-08,1.1775E+00
3.829794E-08,1.1746E+00
3.830107E-08,1.1704E+00
3.830419E-08,1.1674E+00
3.830732E-08,1.1632E+00
3.831044E-08,1.1590E+00
3.831357E-08,1.1535E+00
3.831669E-08,1.1489E+00
3.831982E-08,1.1434E+00
3.832294E-08,1.1387E+00
3.832607E-08,1.1337E+00
3.832919E-08,1.1291E+00
3.833232E-08,1.1240E+00
3.833544E-08,1.1189E+00
3.833857E-08,1.1135E+00
3.834169E-08,1.1080E+00
3.834482E-08,1.1033E+00
3.834794E-08,1.0995E+00
3.835107E-08,1.0936E+00
3.835419E-08,1.0894E+00
3.835732E-08,1.0848E+00
3.836044E-08,1.0806E+00
3.836357E-08,1.0768E+00
3.836669E-08,1.0734E+00
3.836982E-08,1.0696E+00
3.837294E-08,1.0658E+00
3.837607E-08,1.0629E+00
3.837919E-08,1.0595E+00
3.838232E-08,1.0557E+00
3.838544E-08,1.0528E+00
3.838857E-08,1.0477E+00
3.839169E-08,1.0435E+00
3.839482E-08,1.0393E+00
3.839794E-08,1.0342E+00
3.840107E-08,1.0296E+00
3.840419E-08,1.0245E+00
3.840732E-08,1.0194E+00
3.841044E-08,1.0140E+00
3.841357E-08,1.0089E+00
3.841669E-08,1.0043E+00
3.841982E-08,9.980E-01
3.842294E-08,9.920E-01
3.842607E-08,9.866E-01
3.842919E-08,9.815E-01
3.843232E-08,9.748E-01
3.843544E-08,9.706E-01
3.843857E-08,9.642E-01
3.844169E-08,9.579E-01
3.844482E-08,9.524E-01
3.844794E-08,9.469E-01
3.845107E-08,9.402E-01
3.845419E-08,9.347E-01
3.845732E-08,9.292E-01
3.846044E-08,9.238E-01
3.846357E-08,9.195E-01
3.846669E-08,9.145E-01
3.846982E-08,9.103E-01
3.847294E-08,9.052E-01
3.847607E-08,9.006E-01
3.847919E-08,8.976E-01
3.848232E-08,8.930E-01
3.848544E-08,8.896E-01
3.848857E-08,8.850E-01
3.849169E-08,8.803E-01
3.849482E-08,8.761E-01
3.849794E-08,8.715E-01
3.850107E-08,8.664E-01
3.850419E-08,8.614E-01
3.850732E-08,8.567E-01
3.851044E-08,8.525E-01
3.851357E-08,8.470E-01
3.851669E-08,8.424E-01
3.851982E-08,8.378E-01
3.852294E-08,8.319E-01
3.852607E-08,8.276E-01
3.852919E-08,8.222E-01
3.853232E-08,8.167E-01
3.853544E-08,8.112E-01
3.853857E-08,8.053E-01
3.854169E-08,7.998E-01
3.854482E-08,7.922E-01
3.854794E-08,7.859E-01
3.855107E-08,7.792E-01
3.855419E-08,7.724E-01
3.855732E-08,7.665E-01
3.856044E-08,7.598E-01
3.856357E-08,7.526E-01
3.856669E-08,7.484E-01
3.856982E-08,7.412E-01
3.857294E-08,7.349E-01
3.857607E-08,7.286E-01
3.857919E-08,7.231E-01
3.858232E-08,7.168E-01
3.858544E-08,7.105E-01
3.858857E-08,7.037E-01
3.859169E-08,6.965E-01
3.859482E-08,6.906E-01
3.859794E-08,6.831E-01
3.860107E-08,6.763E-01
3.860419E-08,6.700E-01
3.860732E-08,6.628E-01
3.861044E-08,6.561E-01
3.861357E-08,6.498E-01
3.861669E-08,6.443E-01
3.861982E-08,6.367E-01
3.862294E-08,6.304E-01
3.862607E-08,6.249E-01
3.862919E-08,6.190E-01
3.863232E-08,6.122E-01
3.863544E-08,6.068E-01
3.863857E-08,6.000E-01
3.864169E-08,5.933E-01
3.864482E-08,5.861E-01
3.864794E-08,5.810E-01
3.865107E-08,5.735E-01
3.865419E-08,5.680E-01
3.865732E-08,5.617E-01
3.866044E-08,5.558E-01
3.866357E-08,5.499E-01
3.866669E-08,5.452E-01
3.866982E-08,5.389E-01
3.867294E-08,5.338E-01
3.867607E-08,5.288E-01
3.867919E-08,5.233E-01
3.868232E-08,5.187E-01
3.868544E-08,5.132E-01
3.868857E-08,5.077E-01
3.869169E-08,5.018E-01
3.869482E-08,4.967E-01
3.869794E-08,4.908E-01
3.870107E-08,4.837E-01
3.870419E-08,4.778E-01
3.870732E-08,4.723E-01
3.871044E-08,4.664E-01
3.871357E-08,4.613E-01
3.871669E-08,4.563E-01
3.871982E-08,4.508E-01
3.872294E-08,4.449E-01
3.872607E-08,4.394E-01
3.872919E-08,4.343E-01
3.873232E-08,4.293E-01
3.873544E-08,4.247E-01
3.873857E-08,4.196E-01
3.874169E-08,4.137E-01
3.874482E-08,4.099E-01
3.874794E-08,4.040E-01
3.875107E-08,4.006E-01
3.875419E-08,3.964E-01
3.875732E-08,3.922E-01
3.876044E-08,3.897E-01
3.876357E-08,3.880E-01
3.876669E-08,3.854E-01
3.876982E-08,3.838E-01
3.877294E-08,3.829E-01
3.877607E-08,3.817E-01
3.877919E-08,3.817E-01
3.878232E-08,3.804E-01
3.878544E-08,3.812E-01
3.878857E-08,3.804E-01
3.879169E-08,3.800E-01
3.879482E-08,3.795E-01
3.879794E-08,3.795E-01
3.880107E-08,3.783E-01
3.880419E-08,3.783E-01
3.880732E-08,3.783E-01
3.881044E-08,3.783E-01
3.881357E-08,3.774E-01
3.881669E-08,3.766E-01
3.881982E-08,3.753E-01
3.882294E-08,3.741E-01
3.882607E-08,3.724E-01
3.882919E-08,3.703E-01
3.883232E-08,3.669E-01
3.883544E-08,3.635E-01
3.883857E-08,3.593E-01
3.884169E-08,3.551E-01
3.884482E-08,3.509E-01
3.884794E-08,3.458E-01
3.885107E-08,3.395E-01
3.885419E-08,3.340E-01
3.885732E-08,3.285E-01
3.886044E-08,3.235E-01
3.886357E-08,3.176E-01
3.886669E-08,3.121E-01
3.886982E-08,3.070E-01
3.887294E-08,3.020E-01
3.887607E-08,2.969E-01
3.887919E-08,2.919E-01
3.888232E-08,2.872E-01
3.888544E-08,2.834E-01
3.888857E-08,2.788E-01
3.889169E-08,2.750E-01
3.889482E-08,2.712E-01
3.889794E-08,2.678E-01
3.890107E-08,2.649E-01
3.890419E-08,2.619E-01
3.890732E-08,2.590E-01
3.891044E-08,2.581E-01
3.891357E-08,2.560E-01
3.891669E-08,2.548E-01
3.891982E-08,2.527E-01
3.892294E-08,2.518E-01
3.892607E-08,2.501E-01
3.892919E-08,2.489E-01
3.893232E-08,2.472E-01
3.893544E-08,2.447E-01
3.893857E-08,2.425E-01
3.894169E-08,2.409E-01
3.894482E-08,2.375E-01
3.894794E-08,2.341E-01
3.895107E-08,2.307E-01
3.895419E-08,2.274E-01
3.895732E-08,2.240E-01
3.896044E-08,2.202E-01
3.896357E-08,2.160E-01
3.896669E-08,2.130E-01
3.896982E-08,2.092E-01
3.897294E-08,2.059E-01
3.897607E-08,2.012E-01
3.897919E-08,1.974E-01
3.898232E-08,1.932E-01
3.898544E-08,1.903E-01
3.898857E-08,1.861E-01
3.899169E-08,1.831E-01
3.899482E-08,1.802E-01
3.899794E-08,1.785E-01
3.900107E-08,1.759E-01
3.900419E-08,1.738E-01
3.900732E-08,1.726E-01
3.901044E-08,1.717E-01
3.901357E-08,1.713E-01
3.901669E-08,1.726E-01
3.901982E-08,1.721E-01
3.902294E-08,1.721E-01
3.902607E-08,1.734E-01
3.902919E-08,1.743E-01
3.903232E-08,1.759E-01
3.903544E-08,1.768E-01
3.903857E-08,1.772E-01
3.904169E-08,1.781E-01
3.904482E-08,1.793E-01
3.904794E-08,1.785E-01
3.905107E-08,1.781E-01
3.905419E-08,1.781E-01
3.905732E-08,1.776E-01
3.906044E-08,1.759E-01
3.906357E-08,1.747E-01
3.906669E-08,1.726E-01
3.906982E-08,1.700E-01
3.907294E-08,1.671E-01
3.907607E-08,1.633E-01
3.907919E-08,1.599E-01
3.908232E-08,1.553E-01
3.908544E-08,1.511E-01
3.908857E-08,1.460E-01
3.909169E-08,1.410E-01
3.909482E-08,1.359E-01
3.909794E-08,1.304E-01
3.910107E-08,1.254E-01
3.910419E-08,1.199E-01
3.910732E-08,1.165E-01
3.911044E-08,1.123E-01
3.911357E-08,1.081E-01
3.911669E-08,1.055E-01
3.911982E-08,1.030E-01
3.912294E-08,1.009E-01
3.912607E-08,9.92E-02
3.912919E-08,9.80E-02
3.913232E-08,9.88E-02
3.913544E-08,9.92E-02
3.913857E-08,9.92E-02
3.914169E-08,1.013E-01
3.914482E-08,1.030E-01
3.914794E-08,1.055E-01
3.915107E-08,1.077E-01
3.915419E-08,1.110E-01
3.915732E-08,1.152E-01
3.916044E-08,1.186E-01
3.916357E-08,1.220E-01
3.916669E-08,1.254E-01
3.916982E-08,1.283E-01
3.917294E-08,1.313E-01
3.917607E-08,1.334E-01
3.917919E-08,1.359E-01
3.918232E-08,1.376E-01
3.918544E-08,1.388E-01
3.918857E-08,1.388E-01
3.919169E-08,1.380E-01
3.919482E-08,1.372E-01
3.919794E-08,1.363E-01
3.920107E-08,1.334E-01
3.920419E-08,1.304E-01
3.920732E-08,1.266E-01
3.921044E-08,1.233E-01
3.921357E-08,1.186E-01
3.921669E-08,1.144E-01
3.921982E-08,1.093E-01
3.922294E-08,1.043E-01
3.922607E-08,9.92E-02
3.922919E-08,9.46E-02
3.923232E-08,8.87E-02
3.923544E-08,8.49E-02
3.923857E-08,7.98E-02
3.924169E-08,7.48E-02
3.924482E-08,7.14E-02
3.924794E-08,6.89E-02
3.925107E-08,6.59E-02
3.925419E-08,6.38E-02
3.925732E-08,6.21E-02
3.926044E-08,6.17E-02
3.926357E-08,6.17E-02
3.926669E-08,6.30E-02
3.926982E-08,6.47E-02
3.927294E-08,6.63E-02
3.927607E-08,6.89E-02
3.927919E-08,7.22E-02
3.928232E-08,7.69E-02
3.928544E-08,8.03E-02
3.928857E-08,8.57E-02
3.929169E-08,8.99E-02
3.929482E-08,9.50E-02
3.929794E-08,1.001E-01
3.930107E-08,1.047E-01
3.930419E-08,1.098E-01
3.930732E-08,1.136E-01
3.931044E-08,1.182E-01
3.931357E-08,1.224E-01
3.931669E-08,1.258E-01
3.931982E-08,1.283E-01
3.932294E-08,1.317E-01
3.932607E-08,1.338E-01
3.932919E-08,1.346E-01
3.933232E-08,1.359E-01
3.933544E-08,1.367E-01
3.933857E-08,1.359E-01
3.934169E-08,1.346E-01
3.934482E-08,1.334E-01
3.934794E-08,1.313E-01
3.935107E-08,1.292E-01
3.935419E-08,1.262E-01
3.935732E-08,1.228E-01
3.936044E-08,1.195E-01
3.936357E-08,1.161E-01
3.936669E-08,1.114E-01
3.936982E-08,1.081E-01
3.937294E-08,1.043E-01
3.937607E-08,9.96E-02
3.937919E-08,9.67E-02
3.938232E-08,9.29E-02
3.938544E-08,8.87E-02
3.938857E-08,8.66E-02
3.939169E-08,8.32E-02
3.939482E-08,8.03E-02
3.939794E-08,7.81E-02
3.940107E-08,7.65E-02
3.940419E-08,7.56E-02
3.940732E-08,7.48E-02
3.941044E-08,7.39E-02
3.941357E-08,7.44E-02
3.941669E-08,7.56E-02
3.941982E-08,7.56E-02
3.942294E-08,7.73E-02
3.942607E-08,7.90E-02
3.942919E-08,8.11E-02
3.943232E-08,8.45E-02
3.943544E-08,8.62E-02
3.943857E-08,8.91E-02
3.944169E-08,9.21E-02
3.944482E-08,9.50E-02
3.944794E-08,9.84E-02
3.945107E-08,1.009E-01
3.945419E-08,1.047E-01
3.945732E-08,1.077E-01
3.946044E-08,1.106E-01
3.946357E-08,1.127E-01
3.946669E-08,1.152E-01
3.946982E-08,1.178E-01
3.947294E-08,1.195E-01
3.947607E-08,1.203E-01
3.947919E-08,1.216E-01
3.948232E-08,1.224E-01
3.948544E-08,1.224E-01
3.948857E-08,1.224E-01
3.949169E-08,1.220E-01
3.949482E-08,1.203E-01
3.949794E-08,1.190E-01
3.950107E-08,1.165E-01
3.950419E-08,1.144E-01
3.950732E-08,1.110E-01
3.951044E-08,1.081E-01
3.951357E-08,1.047E-01
3.951669E-08,1.009E-01
3.951982E-08,9.63E-02
3.952294E-08,9.21E-02
3.952607E-08,8.74E-02
3.952919E-08,8.28E-02
3.953232E-08,7.81E-02
3.953544E-08,7.31E-02
3.953857E-08,6.93E-02
3.954169E-08,6.47E-02
3.954482E-08,6.00E-02
3.954794E-08,5.50E-02
3.955107E-08,5.16E-02
3.955419E-08,4.74E-02
3.955732E-08,4.40E-02
3.956044E-08,4.10E-02
3.956357E-08,3.81E-02
3.956669E-08,3.56E-02
3.956982E-08,3.39E-02
3.957294E-08,3.22E-02
3.957607E-08,3.14E-02
3.957919E-08,3.09E-02
3.958232E-08,3.05E-02
3.958544E-08,3.01E-02
3.958857E-08,3.05E-02
3.959169E-08,3.09E-02
3.959482E-08,3.22E-02
3.959794E-08,3.30E-02
3.960107E-08,3.35E-02
3.960419E-08,3.51E-02
3.960732E-08,3.68E-02
3.961044E-08,3.77E-02
3.961357E-08,3.98E-02
3.961669E-08,4.19E-02
3.961982E-08,4.32E-02
3.962294E-08,4.36E-02
3.962607E-08,4.57E-02
3.962919E-08,4.70E-02
3.963232E-08,4.74E-02
3.963544E-08,4.74E-02
3.963857E-08,4.86E-02
3.964169E-08,4.86E-02
3.964482E-08,4.86E-02
3.964794E-08,4.91E-02
3.965107E-08,4.82E-02
3.965419E-08,4.78E-02
3.965732E-08,4.70E-02
3.966044E-08,4.74E-02
3.966357E-08,4.53E-02
3.966669E-08,4.40E-02
3.966982E-08,4.40E-02
3.967294E-08,4.32E-02
3.967607E-08,4.10E-02
3.967919E-08,4.02E-02
3.968232E-08,4.02E-02
3.968544E-08,3.94E-02
3.968857E-08,3.89E-02
3.969169E-08,3.85E-02
3.969482E-08,3.85E-02
3.969794E-08,3.85E-02
3.970107E-08,3.85E-02
3.970419E-08,3.94E-02
3.970732E-08,4.02E-02
3.971044E-08,4.15E-02
3.971357E-08,4.19E-02
3.971669E-08,4.32E-02
3.971982E-08,4.53E-02
3.972294E-08,4.61E-02
3.972607E-08,4.78E-02
3.972919E-08,4.95E-02
3.973232E-08,5.16E-02
3.973544E-08,5.37E-02
3.973857E-08,5.54E-02
3.974169E-08,5.62E-02
3.974482E-08,5.83E-02
3.974794E-08,6.04E-02
3.975107E-08,6.17E-02
3.975419E-08,6.21E-02
3.975732E-08,6.30E-02
3.976044E-08,6.47E-02
3.976357E-08,6.42E-02
3.976669E-08,6.51E-02
3.976982E-08,6.42E-02
3.977294E-08,6.42E-02
3.977607E-08,6.38E-02
3.977919E-08,6.30E-02
3.978232E-08,6.13E-02
3.978544E-08,6.04E-02
3.978857E-08,5.92E-02
3.979169E-08,5.66E-02
3.979482E-08,5.50E-02
3.979794E-08,5.29E-02
3.980107E-08,5.03E-02
3.980419E-08,4.78E-02
3.980732E-08,4.65E-02
3.981044E-08,4.27E-02
3.981357E-08,4.02E-02
3.981669E-08,3.89E-02
3.981982E-08,3.60E-02
3.982294E-08,3.39E-02
3.982607E-08,3.22E-02
3.982919E-08,3.01E-02
3.983232E-08,2.80E-02
3.983544E-08,2.67E-02
3.983857E-08,2.50E-02
3.984169E-08,2.38E-02
3.984482E-08,2.38E-02
3.984794E-08,2.29E-02
3.985107E-08,2.21E-02
3.985419E-08,2.25E-02
3.985732E-08,2.25E-02
3.986044E-08,2.29E-02
3.986357E-08,2.33E-02
3.986669E-08,2.50E-02
3.986982E-08,2.55E-02
3.987294E-08,2.67E-02
3.987607E-08,2.84E-02
3.987919E-08,2.97E-02
3.988232E-08,3.14E-02
3.988544E-08,3.39E-02
3.988857E-08,3.47E-02
3.989169E-08,3.64E-02
3.989482E-08,3.85E-02
3.989794E-08,4.10E-02
3.990107E-08,4.27E-02
3.990419E-08,4.44E-02
3.990732E-08,4.61E-02
3.991044E-08,4.78E-02
3.991357E-08,4.91E-02
3.991669E-08,5.07E-02
3.991982E-08,5.16E-02
3.992294E-08,5.29E-02
3.992607E-08,5.37E-02
3.992919E-08,5.50E-02
3.993232E-08,5.54E-02
3.993544E-08,5.58E-02
3.993857E-08,5.66E-02
3.994169E-08,5.66E-02
3.994482E-08,5.66E-02
3.994794E-08,5.71E-02
3.995107E-08,5.62E-02
3.995419E-08,5.66E-02
3.995732E-08,5.58E-02
3.996044E-08,5.54E-02
3.996357E-08,5.54E-02
3.996669E-08,5.45E-02
3.996982E-08,5.41E-02
3.997294E-08,5.37E-02
3.997607E-08,5.29E-02
3.997919E-08,5.16E-02
3.998232E-08,5.12E-02
3.998544E-08,5.03E-02
3.998857E-08,4.95E-02
3.999169E-08,4.91E-02
3.999482E-08,4.82E-02
3.999794E-08,4.74E-02
4.000107E-08,4.70E-02
4.000419E-08,4.61E-02
4.000732E-08,4.61E-02
4.001044E-08,4.57E-02
4.001357E-08,4.57E-02
4.001669E-08,4.53E-02
4.001982E-08,4.40E-02
4.002294E-08,4.40E-02
4.002607E-08,4.36E-02
4.002919E-08,4.36E-02
4.003232E-08,4.36E-02
4.003544E-08,4.40E-02
4.003857E-08,4.36E-02
4.004169E-08,4.44E-02
4.004482E-08,4.44E-02
4.004794E-08,4.44E-02
4.005107E-08,4.48E-02
4.005419E-08,4.57E-02
4.005732E-08,4.65E-02
4.006044E-08,4.70E-02
4.006357E-08,4.74E-02
4.006669E-08,4.82E-02
4.006982E-08,4.82E-02
4.007294E-08,4.99E-02
4.007607E-08,5.03E-02
4.007919E-08,5.16E-02
4.008232E-08,5.33E-02
4.008544E-08,5.33E-02
4.008857E-08,5.50E-02
4.009169E-08,5.62E-02
4.009482E-08,5.66E-02
4.009794E-08,5.83E-02
4.010107E-08,5.96E-02
4.010419E-08,6.04E-02
4.010732E-08,6.21E-02
4.011044E-08,6.25E-02
4.011357E-08,6.47E-02
4.011669E-08,6.55E-02
4.011982E-08,6.63E-02
4.012294E-08,6.72E-02
4.012607E-08,6.80E-02
4.012919E-08,6.84E-02
4.013232E-08,6.89E-02
4.013544E-08,6.97E-02
4.013857E-08,6.97E-02
4.014169E-08,7.06E-02
4.014482E-08,7.06E-02
4.014794E-08,7.06E-02
4.015107E-08,7.10E-02
4.015419E-08,7.01E-02
4.015732E-08,7.01E-02
4.016044E-08,6.93E-02
4.016357E-08,6.84E-02
4.016669E-08,6.84E-02
4.016982E-08,6.72E-02
4.017294E-08,6.59E-02
4.017607E-08,6.55E-02
4.017919E-08,6.42E-02
4.018232E-08,6.25E-02
4.018544E-08,6.17E-02
4.018857E-08,6.00E-02
4.019169E-08,5.79E-02
4.019482E-08,5.75E-02
4.019794E-08,5.58E-02
4.020107E-08,5.45E-02
4.020419E-08,5.29E-02
4.020732E-08,5.12E-02
4.021044E-08,5.03E-02
4.021357E-08,4.86E-02
4.021669E-08,4.82E-02
4.021982E-08,4.70E-02
4.022294E-08,4.61E-02
4.022607E-08,4.61E-02
4.022919E-08,4.48E-02
4.023232E-08,4.53E-02
4.023544E-08,4.53E-02
4.023857E-08,4.57E-02
4.024169E-08,4.70E-02
4.024482E-08,4.70E-02
4.024794E-08,4.82E-02
4.025107E-08,4.95E-02
4.025419E-08,5.03E-02
4.025732E-08,5.29E-02
4.026044E-08,5.45E-02
4.026357E-08,5.62E-02
4.026669E-08,5.92E-02
4.026982E-08,6.09E-02
4.027294E-08,6.38E-02
4.027607E-08,6.55E-02
4.027919E-08,6.89E-02
4.028232E-08,7.14E-02
4.028544E-08,7.39E-02
4.028857E-08,7.69E-02
4.029169E-08,7.94E-02
4.029482E-08,8.11E-02
4.029794E-08,8.40E-02
4.030107E-08,8.57E-02
4.030419E-08,8.83E-02
4.030732E-08,8.95E-02
4.031044E-08,9.08E-02
4.031357E-08,9.29E-02
4.031669E-08,9.29E-02
4.031982E-08,9.46E-02
4.032294E-08,9.46E-02
4.032607E-08,9.50E-02
4.032919E-08,9.50E-02
4.033232E-08,9.42E-02
4.033544E-08,9.42E-02
4.033857E-08,9.29E-02
4.034169E-08,9.25E-02
4.034482E-08,9.08E-02
4.034794E-08,9.04E-02
4.035107E-08,8.83E-02
4.035419E-08,8.70E-02
4.035732E-08,8.53E-02
4.036044E-08,8.32E-02
4.036357E-08,8.07E-02
4.036669E-08,8.03E-02
4.036982E-08,7.81E-02
4.037294E-08,7.60E-02
4.037607E-08,7.44E-02
4.037919E-08,7.27E-02
4.038232E-08,7.18E-02
4.038544E-08,7.01E-02
4.038857E-08,6.93E-02
4.039169E-08,6.80E-02
4.039482E-08,6.72E-02
4.039794E-08,6.68E-02
4.040107E-08,6.55E-02
4.040419E-08,6.55E-02
4.040732E-08,6.42E-02
4.041044E-08,6.38E-02
4.041357E-08,6.47E-02
4.041669E-08,6.42E-02
4.041982E-08,6.42E-02
4.042294E-08,6.42E-02
4.042607E-08,6.47E-02
4.042919E-08,6.51E-02
4.043232E-08,6.42E-02
4.043544E-08,6.55E-02
4.043857E-08,6.59E-02
4.044169E-08,6.59E-02
4.044482E-08,6.63E-02
4.044794E-08,6.68E-02
4.045107E-08,6.63E-02
4.045419E-08,6.72E-02
4.045732E-08,6.72E-02
4.046044E-08,6.76E-02
4.046357E-08,6.76E-02
4.046669E-08,6.84E-02
4.046982E-08,6.89E-02
4.047294E-08,6.84E-02
4.047607E-08,6.93E-02
4.047919E-08,6.97E-02
4.048232E-08,7.01E-02
4.048544E-08,6.93E-02
4.048857E-08,7.10E-02
4.049169E-08,7.18E-02
4.049482E-08,7.14E-02
4.049794E-08,7.31E-02
4.050107E-08,7.44E-02
4.050419E-08,7.44E-02
4.050732E-08,7.56E-02
4.051044E-08,7.69E-02
4.051357E-08,7.77E-02
4.051669E-08,7.86E-02
4.051982E-08,7.98E-02
4.052294E-08,8.07E-02
4.052607E-08,8.15E-02
4.052919E-08,8.36E-02
4.053232E-08,8.36E-02
4.053544E-08,8.49E-02
4.053857E-08,8.53E-02
4.054169E-08,8.62E-02
4.054482E-08,8.62E-02
4.054794E-08,8.74E-02
4.055107E-08,8.70E-02
4.055419E-08,8.70E-02
4.055732E-08,8.74E-02
4.056044E-08,8.70E-02
4.056357E-08,8.62E-02
4.056669E-08,8.57E-02
4.056982E-08,8.45E-02
4.057294E-08,8.36E-02
4.057607E-08,8.28E-02
4.057919E-08,8.15E-02
4.058232E-08,8.03E-02
4.058544E-08,7.81E-02
4.058857E-08,7.77E-02
4.059169E-08,7.56E-02
4.059482E-08,7.35E-02
4.059794E-08,7.31E-02
4.060107E-08,7.10E-02
4.060419E-08,6.93E-02
4.060732E-08,6.76E-02
4.061044E-08,6.72E-02
4.061357E-08,6.51E-02
4.061669E-08,6.47E-02
4.061982E-08,6.38E-02
4.062294E-08,6.30E-02
4.062607E-08,6.30E-02
4.062919E-08,6.21E-02
4.063232E-08,6.25E-02
4.063544E-08,6.21E-02
4.063857E-08,6.30E-02
4.064169E-08,6.25E-02
4.064482E-08,6.34E-02
4.064794E-08,6.42E-02
4.065107E-08,6.51E-02
4.065419E-08,6.59E-02
4.065732E-08,6.68E-02
4.066044E-08,6.80E-02
4.066357E-08,6.89E-02
4.066669E-08,6.89E-02
4.066982E-08,7.01E-02
4.067294E-08,7.10E-02
4.067607E-08,7.14E-02
4.067919E-08,7.18E-02
4.068232E-08,7.14E-02
4.068544E-08,7.18E-02
4.068857E-08,7.14E-02
4.069169E-08,7.01E-02
4.069482E-08,6.97E-02
4.069794E-08,6.89E-02
4.070107E-08,6.63E-02
4.070419E-08,6.51E-02
4.070732E-08,6.34E-02
4.071044E-08,6.13E-02
4.071357E-08,5.88E-02
4.071669E-08,5.62E-02
4.071982E-08,5.41E-02
4.072294E-08,5.16E-02
4.072607E-08,4.82E-02
4.072919E-08,4.57E-02
4.073232E-08,4.32E-02
4.073544E-08,4.02E-02
4.073857E-08,3.77E-02
4.074169E-08,3.47E-02
4.074482E-08,3.30E-02
4.074794E-08,3.14E-02
4.075107E-08,2.92E-02
4.075419E-08,2.80E-02
4.075732E-08,2.67E-02
4.076044E-08,2.50E-02
4.076357E-08,2.46E-02
4.076669E-08,2.50E-02
4.076982E-08,2.46E-02
4.077294E-08,2.59E-02
4.077607E-08,2.59E-02
4.077919E-08,2.71E-02
4.078232E-08,2.88E-02
4.078544E-08,3.01E-02
4.078857E-08,3.30E-02
4.079169E-08,3.56E-02
4.079482E-08,3.73E-02
4.079794E-08,4.02E-02
4.080107E-08,4.27E-02
4.080419E-08,4.53E-02
4.080732E-08,4.82E-02
4.081044E-08,5.12E-02
4.081357E-08,5.37E-02
4.081669E-08,5.58E-02
4.081982E-08,5.83E-02
4.082294E-08,6.09E-02
4.082607E-08,6.34E-02
4.082919E-08,6.55E-02
4.083232E-08,6.76E-02
4.083544E-08,6.84E-02
4.083857E-08,6.89E-02
4.084169E-08,7.06E-02
4.084482E-08,6.97E-02
4.084794E-08,7.06E-02
4.085107E-08,7.06E-02
4.085419E-08,7.01E-02
4.085732E-08,6.97E-02
4.086044E-08,6.89E-02
4.086357E-08,6.76E-02
4.086669E-08,6.68E-02
4.086982E-08,6.55E-02
4.087294E-08,6.42E-02
4.087607E-08,6.21E-02
4.087919E-08,6.09E-02
4.088232E-08,5.96E-02
4.088544E-08,5.75E-02
4.088857E-08,5.58E-02
4.089169E-08,5.41E-02
4.089482E-08,5.33E-02
4.089794E-08,5.16E-02
4.090107E-08,5.12E-02
4.090419E-08,5.03E-02
4.090732E-08,4.86E-02
4.091044E-08,4.86E-02
4.091357E-08,4.82E-02
4.091669E-08,4.78E-02
4.091982E-08,4.78E-02
4.092294E-08,4.74E-02
4.092607E-08,4.78E-02
4.092919E-08,4.74E-02
4.093232E-08,4.82E-02
4.093544E-08,4.82E-02
4.093857E-08,4.91E-02
4.094169E-08,4.91E-02
4.094482E-08,4.86E-02
4.094794E-08,4.95E-02
4.095107E-08,4.86E-02
4.095419E-08,4.99E-02
4.095732E-08,4.95E-02
4.096044E-08,4.91E-02
4.096357E-08,4.82E-02
4.096669E-08,4.82E-02
4.096982E-08,4.65E-02
4.097294E-08,4.61E-02
4.097607E-08,4.44E-02
4.097919E-08,4.36E-02
4.098232E-08,4.19E-02
4.098544E-08,4.02E-02
4.098857E-08,3.81E-02
4.099169E-08,3.60E-02
4.099482E-08,3.30E-02
4.099794E-08,3.18E-02
4.100107E-08,2.88E-02
4.100419E-08,2.63E-02
4.100732E-08,2.42E-02
4.101044E-08,2.17E-02
4.101357E-08,1.87E-02
4.101669E-08,1.62E-02
4.101982E-08,1.41E-02
4.102294E-08,1.15E-02
4.102607E-08,9.9E-03
4.102919E-08,7.7E-03
4.103232E-08,6.1E-03
4.103544E-08,4.4E-03
4.103857E-08,3.5E-03
4.104169E-08,2.3E-03
4.104482E-08,1.4E-03
4.104794E-08,1.4E-03
4.105107E-08,2E-04
4.105419E-08,6E-04
4.105732E-08,1.4E-03
4.106044E-08,2.3E-03
4.106357E-08,2.3E-03
4.106669E-08,4.0E-03
4.106982E-08,5.2E-03
4.107294E-08,6.9E-03
4.107607E-08,8.6E-03
4.107919E-08,1.15E-02
4.108232E-08,1.24E-02
4.108544E-08,1.53E-02
4.108857E-08,1.83E-02
4.109169E-08,1.96E-02
4.109482E-08,2.29E-02
4.109794E-08,2.59E-02
4.110107E-08,2.80E-02
4.110419E-08,3.01E-02
4.110732E-08,3.22E-02
4.111044E-08,3.47E-02
4.111357E-08,3.73E-02
4.111669E-08,3.89E-02
4.111982E-08,4.10E-02
4.112294E-08,4.23E-02
4.112607E-08,4.32E-02
4.112919E-08,4.48E-02
4.113232E-08,4.57E-02
4.113544E-08,4.70E-02
4.113857E-08,4.74E-02
4.114169E-08,4.74E-02
4.114482E-08,4.70E-02
4.114794E-08,4.65E-02
4.115107E-08,4.61E-02
4.115419E-08,4.53E-02
4.115732E-08,4.40E-02
4.116044E-08,4.32E-02
4.116357E-08,4.23E-02
4.116669E-08,4.06E-02
4.116982E-08,3.98E-02
4.117294E-08,3.85E-02
4.117607E-08,3.64E-02
4.117919E-08,3.60E-02
4.118232E-08,3.43E-02
4.118544E-08,3.30E-02
4.118857E-08,3.22E-02
4.119169E-08,3.14E-02
4.119482E-08,3.09E-02
4.119794E-08,3.14E-02
4.120107E-08,3.09E-02
4.120419E-08,3.22E-02
4.120732E-08,3.22E-02
4.121044E-08,3.26E-02
4.121357E-08,3.47E-02
4.121669E-08,3.60E-02
4.121982E-08,3.77E-02
4.122294E-08,3.94E-02
4.122607E-08,4.10E-02
4.122919E-08,4.36E-02
4.123232E-08,4.61E-02
4.123544E-08,4.82E-02
4.123857E-08,5.03E-02
4.124169E-08,5.29E-02
4.124482E-08,5.50E-02
4.124794E-08,5.71E-02
4.125107E-08,6.00E-02
4.125419E-08,6.17E-02
4.125732E-08,6.30E-02
4.126044E-08,6.47E-02
4.126357E-08,6.51E-02
4.126669E-08,6.68E-02
4.126982E-08,6.55E-02
4.127294E-08,6.68E-02
4.127607E-08,6.63E-02
4.127919E-08,6.59E-02
4.128232E-08,6.51E-02
4.128544E-08,6.38E-02
4.128857E-08,6.30E-02
4.129169E-08,6.13E-02
4.129482E-08,5.88E-02
4.129794E-08,5.62E-02
4.130107E-08,5.45E-02
4.130419E-08,5.20E-02
4.130732E-08,4.86E-02
4.131044E-08,4.78E-02
4.131357E-08,4.48E-02
4.131669E-08,4.27E-02
4.131982E-08,4.10E-02
4.132294E-08,3.85E-02
4.132607E-08,3.68E-02
4.132919E-08,3.56E-02
4.133232E-08,3.35E-02
4.133544E-08,3.30E-02
4.133857E-08,3.18E-02
4.134169E-08,3.18E-02
4.134482E-08,3.18E-02
4.134794E-08,3.22E-02
4.135107E-08,3.18E-02
4.135419E-08,3.35E-02
4.135732E-08,3.43E-02
4.136044E-08,3.51E-02
4.136357E-08,3.56E-02
4.136669E-08,3.77E-02
4.136982E-08,3.89E-02
4.137294E-08,4.06E-02
4.137607E-08,4.27E-02
4.137919E-08,4.44E-02
4.138232E-08,4.53E-02
4.138544E-08,4.74E-02
4.138857E-08,4.82E-02
4.139169E-08,4.99E-02
4.139482E-08,5.07E-02
4.139794E-08,5.20E-02
4.140107E-08,5.20E-02
4.140419E-08,5.24E-02
4.140732E-08,5.24E-02
4.141044E-08,5.29E-02
4.141357E-08,5.16E-02
4.141669E-08,5.16E-02
4.141982E-08,4.99E-02
4.142294E-08,4.91E-02
4.142607E-08,4.74E-02
4.142919E-08,4.61E-02
4.143232E-08,4.40E-02
4.143544E-08,4.23E-02
4.143857E-08,3.94E-02
4.144169E-08,3.73E-02
4.144482E-08,3.43E-02
4.144794E-08,3.22E-02
4.145107E-08,2.92E-02
4.145419E-08,2.63E-02
4.145732E-08,2.46E-02
4.146044E-08,2.12E-02
4.146357E-08,1.91E-02
4.146669E-08,1.62E-02
4.146982E-08,1.36E-02
4.147294E-08,1.07E-02
4.147607E-08,9.4E-03
4.147919E-08,7.3E-03
4.148232E-08,5.6E-03
4.148544E-08,4.4E-03
4.148857E-08,3.1E-03
4.149169E-08,1.8E-03
4.149482E-08,1.4E-03
4.149794E-08,1.4E-03
4.150107E-08,1.0E-03
4.150419E-08,1.4E-03
4.150732E-08,1.8E-03
4.151044E-08,3.1E-03
4.151357E-08,4.0E-03
4.151669E-08,6.1E-03
4.151982E-08,7.7E-03
4.152294E-08,1.03E-02
4.152607E-08,1.28E-02
4.152919E-08,1.53E-02
4.153232E-08,1.87E-02
4.153544E-08,2.25E-02
4.153857E-08,2.59E-02
4.154169E-08,2.97E-02
4.154482E-08,3.39E-02
4.154794E-08,3.81E-02
4.155107E-08,4.19E-02
4.155419E-08,4.65E-02
4.155732E-08,5.16E-02
4.156044E-08,5.54E-02
4.156357E-08,5.92E-02
4.156669E-08,6.42E-02
4.156982E-08,6.80E-02
4.157294E-08,7.22E-02
4.157607E-08,7.52E-02
4.157919E-08,7.77E-02
4.158232E-08,8.11E-02
4.158544E-08,8.45E-02
4.158857E-08,8.66E-02
4.159169E-08,8.78E-02
4.159482E-08,8.87E-02
4.159794E-08,9.04E-02
4.160107E-08,8.95E-02
4.160419E-08,9.04E-02
4.160732E-08,8.95E-02
4.161044E-08,8.91E-02
4.161357E-08,8.66E-02
4.161669E-08,8.53E-02
4.161982E-08,8.28E-02
4.162294E-08,7.98E-02
4.162607E-08,7.69E-02
4.162919E-08,7.44E-02
4.163232E-08,7.06E-02
4.163544E-08,6.63E-02
4.163857E-08,6.25E-02
4.164169E-08,5.83E-02
4.164482E-08,5.41E-02
4.164794E-08,5.12E-02
4.165107E-08,4.65E-02
4.165419E-08,4.27E-02
4.165732E-08,3.98E-02
4.166044E-08,3.64E-02
4.166357E-08,3.30E-02
4.166669E-08,3.09E-02
4.166982E-08,2.80E-02
4.167294E-08,2.59E-02
4.167607E-08,2.42E-02
4.167919E-08,2.29E-02
4.168232E-08,2.21E-02
4.168544E-08,2.21E-02
4.168857E-08,2.21E-02
4.169169E-08,2.25E-02
4.169482E-08,2.21E-02
4.169794E-08,2.42E-02
4.170107E-08,2.50E-02
4.170419E-08,2.63E-02
4.170732E-08,2.80E-02
4.171044E-08,3.01E-02
4.171357E-08,3.18E-02
4.171669E-08,3.35E-02
4.171982E-08,3.64E-02
4.172294E-08,3.89E-02
4.172607E-08,3.98E-02
4.172919E-08,4.19E-02
4.173232E-08,4.36E-02
4.173544E-08,4.57E-02
4.173857E-08,4.65E-02
4.174169E-08,4.82E-02
4.174482E-08,4.91E-02
4.174794E-08,5.03E-02
4.175107E-08,4.99E-02
4.175419E-08,5.03E-02
4.175732E-08,5.03E-02
4.176044E-08,4.99E-02
4.176357E-08,4.95E-02
4.176669E-08,4.91E-02
4.176982E-08,4.82E-02
4.177294E-08,4.70E-02
4.177607E-08,4.61E-02
4.177919E-08,4.48E-02
4.178232E-08,4.32E-02
4.178544E-08,4.15E-02
4.178857E-08,4.10E-02
4.179169E-08,4.02E-02
4.179482E-08,3.77E-02
4.179794E-08,3.77E-02
4.180107E-08,3.64E-02
4.180419E-08,3.56E-02
4.180732E-08,3.47E-02
4.181044E-08,3.43E-02
4.181357E-08,3.39E-02
4.181669E-08,3.43E-02
4.181982E-08,3.39E-02
4.182294E-08,3.43E-02
4.182607E-08,3.47E-02
4.182919E-08,3.60E-02
4.183232E-08,3.64E-02
4.183544E-08,3.77E-02
4.183857E-08,3.85E-02
4.184169E-08,3.94E-02
4.184482E-08,4.06E-02
4.184794E-08,4.23E-02
4.185107E-08,4.27E-02
4.185419E-08,4.40E-02
4.185732E-08,4.57E-02
4.186044E-08,4.61E-02
4.186357E-08,4.74E-02
4.186669E-08,4.78E-02
4.186982E-08,4.82E-02
4.187294E-08,4.78E-02
4.187607E-08,4.82E-02
4.187919E-08,4.86E-02
4.188232E-08,4.82E-02
4.188544E-08,4.74E-02
4.188857E-08,4.65E-02
4.189169E-08,4.57E-02
4.189482E-08,4.48E-02
4.189794E-08,4.40E-02
4.190107E-08,4.23E-02
4.190419E-08,4.06E-02
4.190732E-08,3.94E-02
4.191044E-08,3.77E-02
4.191357E-08,3.64E-02
4.191669E-08,3.51E-02
4.191982E-08,3.39E-02
4.192294E-08,3.22E-02
4.192607E-08,3.14E-02
4.192919E-08,3.14E-02
4.193232E-08,3.05E-02
4.193544E-08,2.97E-02
4.193857E-08,2.92E-02
4.194169E-08,2.88E-02
4.194482E-08,2.92E-02
4.194794E-08,3.05E-02
4.195107E-08,3.14E-02
4.195419E-08,3.26E-02
4.195732E-08,3.30E-02
4.196044E-08,3.51E-02
4.196357E-08,3.60E-02
4.196669E-08,3.77E-02
4.196982E-08,3.98E-02
4.197294E-08,4.23E-02
4.197607E-08,4.32E-02
4.197919E-08,4.61E-02
4.198232E-08,4.82E-02
4.198544E-08,5.03E-02
4.198857E-08,5.12E-02
4.199169E-08,5.29E-02
4.199482E-08,5.41E-02
4.199794E-08,5.58E-02
4.200107E-08,5.58E-02
4.200419E-08,5.75E-02
4.200732E-08,5.71E-02
4.201044E-08,5.75E-02
4.201357E-08,5.75E-02
4.201669E-08,5.83E-02
4.201982E-08,5.79E-02
4.202294E-08,5.71E-02
4.202607E-08,5.62E-02
4.202919E-08,5.54E-02
4.203232E-08,5.41E-02
4.203544E-08,5.37E-02
4.203857E-08,5.16E-02
4.204169E-08,5.07E-02
4.204482E-08,4.91E-02
4.204794E-08,4.86E-02
4.205107E-08,4.74E-02
4.205419E-08,4.74E-02
4.205732E-08,4.70E-02
4.206044E-08,4.53E-02
4.206357E-08,4.53E-02
4.206669E-08,4.53E-02
4.206982E-08,4.53E-02
4.207294E-08,4.57E-02
4.207607E-08,4.57E-02
4.207919E-08,4.78E-02
4.208232E-08,4.82E-02
4.208544E-08,4.86E-02
4.208857E-08,5.07E-02
4.209169E-08,5.20E-02
4.209482E-08,5.33E-02
4.209794E-08,5.58E-02
4.210107E-08,5.62E-02
4.210419E-08,5.83E-02
4.210732E-08,6.00E-02
4.211044E-08,6.13E-02
4.211357E-08,6.25E-02
4.211669E-08,6.38E-02
4.211982E-08,6.51E-02
4.212294E-08,6.59E-02
4.212607E-08,6.59E-02
4.212919E-08,6.68E-02
4.213232E-08,6.63E-02
4.213544E-08,6.63E-02
4.213857E-08,6.59E-02
4.214169E-08,6.55E-02
4.214482E-08,6.42E-02
4.214794E-08,6.38E-02
4.215107E-08,6.21E-02
4.215419E-08,6.09E-02
4.215732E-08,5.92E-02
4.216044E-08,5.83E-02
4.216357E-08,5.58E-02
4.216669E-08,5.41E-02
4.216982E-08,5.24E-02
4.217294E-08,4.99E-02
4.217607E-08,4.91E-02
4.217919E-08,4.78E-02
4.218232E-08,4.61E-02
4.218544E-08,4.44E-02
4.218857E-08,4.32E-02
4.219169E-08,4.23E-02
4.219482E-08,4.10E-02
4.219794E-08,4.15E-02
4.220107E-08,4.02E-02
4.220419E-08,3.98E-02
4.220732E-08,3.94E-02
4.221044E-08,4.02E-02
4.221357E-08,4.06E-02
4.221669E-08,4.10E-02
4.221982E-08,4.15E-02
4.222294E-08,4.27E-02
4.222607E-08,4.32E-02
4.222919E-08,4.48E-02
4.223232E-08,4.53E-02
4.223544E-08,4.61E-02
4.223857E-08,4.74E-02
4.224169E-08,4.78E-02
4.224482E-08,4.82E-02
4.224794E-08,4.95E-02
4.225107E-08,5.07E-02
4.225419E-08,5.16E-02
4.225732E-08,5.16E-02
4.226044E-08,5.16E-02
4.226357E-08,5.12E-02
4.226669E-08,5.16E-02
4.226982E-08,5.12E-02
4.227294E-08,5.03E-02
4.227607E-08,4.95E-02
4.227919E-08,4.91E-02
4.228232E-08,4.78E-02
4.228544E-08,4.70E-02
4.228857E-08,4.57E-02
4.229169E-08,4.44E-02
4.229482E-08,4.23E-02
4.229794E-08,4.10E-02
4.230107E-08,3.98E-02
4.230419E-08,3.85E-02
4.230732E-08,3.60E-02
4.231044E-08,3.51E-02
4.231357E-08,3.35E-02
4.231669E-08,3.22E-02
4.231982E-08,3.09E-02
4.232294E-08,2.92E-02
4.232607E-08,2.80E-02
4.232919E-08,2.76E-02
4.233232E-08,2.63E-02
4.233544E-08,2.55E-02
4.233857E-08,2.50E-02
4.234169E-08,2.46E-02
4.234482E-08,2.42E-02
4.234794E-08,2.42E-02
4.235107E-08,2.38E-02
4.235419E-08,2.38E-02
4.235732E-08,2.46E-02
4.236044E-08,2.46E-02
4.236357E-08,2.59E-02
4.236669E-08,2.59E-02
4.236982E-08,2.63E-02
4.237294E-08,2.71E-02
4.237607E-08,2.80E-02
4.237919E-08,2.88E-02
4.238232E-08,3.01E-02
4.238544E-08,3.01E-02
4.238857E-08,3.14E-02
4.239169E-08,3.18E-02
4.239482E-08,3.26E-02
4.239794E-08,3.35E-02
4.240107E-08,3.39E-02
4.240419E-08,3.43E-02
4.240732E-08,3.47E-02
4.241044E-08,3.64E-02
4.241357E-08,3.60E-02
4.241669E-08,3.68E-02
4.241982E-08,3.64E-02
4.242294E-08,3.73E-02
4.242607E-08,3.77E-02
4.242919E-08,3.77E-02
4.243232E-08,3.81E-02
4.243544E-08,3.85E-02
4.243857E-08,3.94E-02
4.244169E-08,3.94E-02
4.244482E-08,3.94E-02
4.244794E-08,4.06E-02
4.245107E-08,3.94E-02
4.245419E-08,4.10E-02
4.245732E-08,4.06E-02
4.246044E-08,4.06E-02
4.246357E-08,4.19E-02
4.246669E-08,4.27E-02
4.246982E-08,4.27E-02
4.247294E-08,4.27E-02
4.247607E-08,4.36E-02
4.247919E-08,4.48E-02
4.248232E-08,4.48E-02
4.248544E-08,4.48E-02
4.248857E-08,4.44E-02
4.249169E-08,4.53E-02
4.249482E-08,4.48E-02
4.249794E-08,4.57E-02
4.250107E-08,4.48E-02
4.250419E-08,4.32E-02
4.250732E-08,4.36E-02
4.251044E-08,4.32E-02
4.251357E-08,4.23E-02
4.251669E-08,4.19E-02
4.251982E-08,4.06E-02
4.252294E-08,3.94E-02
4.252607E-08,3.81E-02
4.252919E-08,3.77E-02
4.253232E-08,3.60E-02
4.253544E-08,3.47E-02
4.253857E-08,3.35E-02
4.254169E-08,3.22E-02
4.254482E-08,3.05E-02
4.254794E-08,3.01E-02
4.255107E-08,2.84E-02
4.255419E-08,2.80E-02
4.255732E-08,2.67E-02
4.256044E-08,2.59E-02
4.256357E-08,2.55E-02
4.256669E-08,2.50E-02
4.256982E-08,2.50E-02
4.257294E-08,2.50E-02
4.257607E-08,2.46E-02
4.257919E-08,2.50E-02
4.258232E-08,2.50E-02
4.258544E-08,2.55E-02
4.258857E-08,2.63E-02
4.259169E-08,2.76E-02
4.259482E-08,2.76E-02
4.259794E-08,2.88E-02
4.260107E-08,2.92E-02
4.260419E-08,3.01E-02
4.260732E-08,3.14E-02
4.261044E-08,3.30E-02
4.261357E-08,3.35E-02
4.261669E-08,3.35E-02
4.261982E-08,3.47E-02
4.262294E-08,3.47E-02
4.262607E-08,3.60E-02
4.262919E-08,3.64E-02
4.263232E-08,3.56E-02
4.263544E-08,3.60E-02
4.263857E-08,3.60E-02
4.264169E-08,3.56E-02
4.264482E-08,3.39E-02
4.264794E-08,3.39E-02
4.265107E-08,3.30E-02
4.265419E-08,3.14E-02
4.265732E-08,3.05E-02
4.266044E-08,2.92E-02
4.266357E-08,2.76E-02
4.266669E-08,2.55E-02
4.266982E-08,2.29E-02
4.267294E-08,2.25E-02
4.267607E-08,2.00E-02
4.267919E-08,1.79E-02
4.268232E-08,1.53E-02
4.268544E-08,1.45E-02
4.268857E-08,1.15E-02
4.269169E-08,1.03E-02
4.269482E-08,7.3E-03
4.269794E-08,5.6E-03
4.270107E-08,3.5E-03
4.270419E-08,1.8E-03
4.270732E-08,1.0E-03
4.271044E-08,-1.1E-03
4.271357E-08,-1.9E-03
4.271669E-08,-3.2E-03
4.271982E-08,-4.9E-03
4.272294E-08,-5.7E-03
4.272607E-08,-6.2E-03
4.272919E-08,-7.0E-03
4.273232E-08,-7.0E-03
4.273544E-08,-7.0E-03
4.273857E-08,-7.8E-03
4.274169E-08,-6.6E-03
4.274482E-08,-6.6E-03
4.274794E-08,-4.9E-03
4.275107E-08,-4.9E-03
4.275419E-08,-4.1E-03
4.275732E-08,-2.4E-03
4.276044E-08,-1.1E-03
4.276357E-08,6E-04
4.276669E-08,3.5E-03
4.276982E-08,5.2E-03
4.277294E-08,7.7E-03
4.277607E-08,9.4E-03
4.277919E-08,1.28E-02
4.278232E-08,1.49E-02
4.278544E-08,1.79E-02
4.278857E-08,2.12E-02
4.279169E-08,2.38E-02
4.279482E-08,2.67E-02
4.279794E-08,2.97E-02
4.280107E-08,3.22E-02
4.280419E-08,3.60E-02
4.280732E-08,3.77E-02
4.281044E-08,4.10E-02
4.281357E-08,4.40E-02
4.281669E-08,4.65E-02
4.281982E-08,4.91E-02
4.282294E-08,4.99E-02
4.282607E-08,5.16E-02
4.282919E-08,5.37E-02
4.283232E-08,5.50E-02
4.283544E-08,5.54E-02
4.283857E-08,5.62E-02
4.284169E-08,5.66E-02
4.284482E-08,5.66E-02
4.284794E-08,5.71E-02
4.285107E-08,5.66E-02
4.285419E-08,5.66E-02
4.285732E-08,5.58E-02
4.286044E-08,5.50E-02
4.286357E-08,5.37E-02
4.286669E-08,5.29E-02
4.286982E-08,5.20E-02
4.287294E-08,5.07E-02
4.287607E-08,5.03E-02
4.287919E-08,4.74E-02
4.288232E-08,4.70E-02
4.288544E-08,4.57E-02
4.288857E-08,4.48E-02
4.289169E-08,4.27E-02
4.289482E-08,4.15E-02
4.289794E-08,4.15E-02
4.290107E-08,3.94E-02
4.290419E-08,3.77E-02
4.290732E-08,3.68E-02
4.291044E-08,3.56E-02
4.291357E-08,3.43E-02
4.291669E-08,3.35E-02
4.291982E-08,3.18E-02
4.292294E-08,3.09E-02
4.292607E-08,2.92E-02
4.292919E-08,2.76E-02
4.293232E-08,2.59E-02
4.293544E-08,2.46E-02
4.293857E-08,2.21E-02
4.294169E-08,2.00E-02
4.294482E-08,1.79E-02
4.294794E-08,1.53E-02
4.295107E-08,1.28E-02
4.295419E-08,1.07E-02
4.295732E-08,8.2E-03
4.296044E-08,5.2E-03
4.296357E-08,2.7E-03
4.296669E-08,6E-04
4.296982E-08,-1.9E-03
4.297294E-08,-4.5E-03
4.297607E-08,-7.0E-03
4.297919E-08,-9.5E-03
4.298232E-08,-1.04E-02
4.298544E-08,-1.25E-02
4.298857E-08,-1.29E-02
4.299169E-08,-1.38E-02
4.299482E-08,-1.42E-02
4.299794E-08,-1.33E-02
4.300107E-08,-1.29E-02
4.300419E-08,-1.16E-02
4.300732E-08,-9.5E-03
4.301044E-08,-7.4E-03
4.301357E-08,-4.1E-03
4.301669E-08,-1.5E-03
4.301982E-08,2.7E-03
4.302294E-08,6.1E-03
4.302607E-08,1.07E-02
4.302919E-08,1.62E-02
4.303232E-08,2.12E-02
4.303544E-08,2.67E-02
4.303857E-08,3.18E-02
4.304169E-08,3.77E-02
4.304482E-08,4.32E-02
4.304794E-08,4.91E-02
4.305107E-08,5.37E-02
4.305419E-08,5.96E-02
4.305732E-08,6.42E-02
4.306044E-08,6.80E-02
4.306357E-08,7.27E-02
4.306669E-08,7.65E-02
4.306982E-08,7.90E-02
4.307294E-08,8.15E-02
4.307607E-08,8.24E-02
4.307919E-08,8.49E-02
4.308232E-08,8.49E-02
4.308544E-08,8.49E-02
4.308857E-08,8.40E-02
4.309169E-08,8.28E-02
4.309482E-08,8.07E-02
4.309794E-08,7.90E-02
4.310107E-08,7.60E-02
4.310419E-08,7.31E-02
4.310732E-08,6.97E-02
4.311044E-08,6.59E-02
4.311357E-08,6.17E-02
4.311669E-08,5.79E-02
4.311982E-08,5.33E-02
4.312294E-08,4.86E-02
4.312607E-08,4.48E-02
4.312919E-08,4.10E-02
4.313232E-08,3.73E-02
4.313544E-08,3.35E-02
4.313857E-08,3.01E-02
4.314169E-08,2.76E-02
4.314482E-08,2.46E-02
4.314794E-08,2.29E-02
4.315107E-08,2.12E-02
4.315419E-08,2.00E-02
4.315732E-08,1.96E-02
4.316044E-08,1.79E-02
4.316357E-08,1.87E-02
4.316669E-08,1.91E-02
4.316982E-08,2.00E-02
4.317294E-08,2.08E-02
4.317607E-08,2.25E-02
4.317919E-08,2.42E-02
4.318232E-08,2.59E-02
4.318544E-08,2.80E-02
4.318857E-08,2.97E-02
4.319169E-08,3.26E-02
4.319482E-08,3.43E-02
4.319794E-08,3.77E-02
4.320107E-08,3.85E-02
4.320419E-08,4.15E-02
4.320732E-08,4.32E-02
4.321044E-08,4.57E-02
4.321357E-08,4.70E-02
4.321669E-08,4.91E-02
4.321982E-08,4.95E-02
4.322294E-08,5.16E-02
4.322607E-08,5.24E-02
4.322919E-08,5.33E-02
4.323232E-08,5.33E-02
4.323544E-08,5.45E-02
4.323857E-08,5.41E-02
4.324169E-08,5.50E-02
4.324482E-08,5.41E-02
4.324794E-08,5.54E-02
4.325107E-08,5.41E-02
4.325419E-08,5.45E-02
4.325732E-08,5.41E-02
4.326044E-08,5.41E-02
4.326357E-08,5.29E-02
4.326669E-08,5.29E-02
4.326982E-08,5.24E-02
4.327294E-08,5.20E-02
4.327607E-08,5.20E-02
4.327919E-08,5.16E-02
4.328232E-08,5.07E-02
4.328544E-08,5.12E-02
4.328857E-08,5.12E-02
4.329169E-08,5.03E-02
4.329482E-08,5.12E-02
4.329794E-08,5.12E-02
4.330107E-08,5.07E-02
4.330419E-08,5.07E-02
4.330732E-08,5.16E-02
4.331044E-08,5.20E-02
4.331357E-08,5.20E-02
4.331669E-08,5.24E-02
4.331982E-08,5.24E-02
4.332294E-08,5.33E-02
4.332607E-08,5.37E-02
4.332919E-08,5.45E-02
4.333232E-08,5.54E-02
4.333544E-08,5.54E-02
4.333857E-08,5.62E-02
4.334169E-08,5.71E-02
4.334482E-08,5.79E-02
4.334794E-08,5.79E-02
4.335107E-08,5.83E-02
4.335419E-08,6.00E-02
4.335732E-08,6.09E-02
4.336044E-08,6.13E-02
4.336357E-08,6.25E-02
4.336669E-08,6.30E-02
4.336982E-08,6.42E-02
4.337294E-08,6.42E-02
4.337607E-08,6.55E-02
4.337919E-08,6.59E-02
4.338232E-08,6.63E-02
4.338544E-08,6.72E-02
4.338857E-08,6.68E-02
4.339169E-08,6.76E-02
4.339482E-08,6.80E-02
4.339794E-08,6.89E-02
4.340107E-08,6.89E-02
4.340419E-08,6.93E-02
4.340732E-08,6.97E-02
4.341044E-08,6.97E-02
4.341357E-08,6.93E-02
4.341669E-08,6.89E-02
4.341982E-08,6.89E-02
4.342294E-08,6.80E-02
4.342607E-08,6.68E-02
4.342919E-08,6.72E-02
4.343232E-08,6.63E-02
4.343544E-08,6.51E-02
4.343857E-08,6.47E-02
4.344169E-08,6.34E-02
4.344482E-08,6.30E-02
4.344794E-08,6.25E-02
4.345107E-08,6.04E-02
4.345419E-08,5.96E-02
4.345732E-08,5.88E-02
4.346044E-08,5.83E-02
4.346357E-08,5.66E-02
4.346669E-08,5.62E-02
4.346982E-08,5.54E-02
4.347294E-08,5.37E-02
4.347607E-08,5.33E-02
4.347919E-08,5.29E-02
4.348232E-08,5.16E-02
4.348544E-08,5.12E-02
4.348857E-08,5.12E-02
4.349169E-08,5.07E-02
4.349482E-08,4.99E-02
4.349794E-08,4.99E-02
4.350107E-08,4.95E-02
4.350419E-08,4.91E-02
4.350732E-08,4.91E-02
4.351044E-08,4.86E-02
4.351357E-08,4.82E-02
4.351669E-08,4.86E-02
4.351982E-08,4.86E-02
4.352294E-08,4.86E-02
4.352607E-08,4.86E-02
4.352919E-08,4.74E-02
4.353232E-08,4.74E-02
4.353544E-08,4.74E-02
4.353857E-08,4.61E-02
4.354169E-08,4.70E-02
4.354482E-08,4.57E-02
4.354794E-08,4.48E-02
4.355107E-08,4.36E-02
4.355419E-08,4.36E-02
4.355732E-08,4.36E-02
4.356044E-08,4.27E-02
4.356357E-08,4.10E-02
4.356669E-08,4.02E-02
4.356982E-08,3.94E-02
4.357294E-08,3.85E-02
4.357607E-08,3.73E-02
4.357919E-08,3.68E-02
4.358232E-08,3.60E-02
4.358544E-08,3.56E-02
4.358857E-08,3.47E-02
4.359169E-08,3.43E-02
4.359482E-08,3.30E-02
4.359794E-08,3.39E-02
4.360107E-08,3.26E-02
4.360419E-08,3.26E-02
4.360732E-08,3.18E-02
4.361044E-08,3.26E-02
4.361357E-08,3.22E-02
4.361669E-08,3.22E-02
4.361982E-08,3.22E-02
4.362294E-08,3.30E-02
4.362607E-08,3.30E-02
4.362919E-08,3.30E-02
4.363232E-08,3.35E-02
4.363544E-08,3.30E-02
4.363857E-08,3.39E-02
4.364169E-08,3.43E-02
4.364482E-08,3.47E-02
4.364794E-08,3.51E-02
4.365107E-08,3.47E-02
4.365419E-08,3.51E-02
4.365732E-08,3.60E-02
4.366044E-08,3.56E-02
4.366357E-08,3.51E-02
4.366669E-08,3.51E-02
4.366982E-08,3.60E-02
4.367294E-08,3.60E-02
4.367607E-08,3.51E-02
4.367919E-08,3.51E-02
4.368232E-08,3.51E-02
4.368544E-08,3.51E-02
4.368857E-08,3.51E-02
4.369169E-08,3.56E-02
4.369482E-08,3.56E-02
4.369794E-08,3.56E-02
4.370107E-08,3.51E-02
4.370419E-08,3.60E-02
4.370732E-08,3.51E-02
4.371044E-08,3.56E-02
4.371357E-08,3.60E-02
4.371669E-08,3.60E-02
4.371982E-08,3.68E-02
4.372294E-08,3.68E-02
4.372607E-08,3.73E-02
4.372919E-08,3.89E-02
4.373232E-08,3.94E-02
4.373544E-08,3.89E-02
4.373857E-08,3.94E-02
4.374169E-08,4.06E-02
4.374482E-08,4.06E-02
4.374794E-08,4.19E-02
4.375107E-08,4.19E-02
4.375419E-08,4.23E-02
4.375732E-08,4.27E-02
4.376044E-08,4.27E-02
4.376357E-08,4.19E-02
4.376669E-08,4.23E-02
4.376982E-08,4.23E-02
4.377294E-08,4.27E-02
4.377607E-08,4.23E-02
4.377919E-08,4.27E-02
4.378232E-08,4.23E-02
4.378544E-08,4.15E-02
4.378857E-08,4.10E-02
4.379169E-08,4.10E-02
4.379482E-08,3.94E-02
4.379794E-08,4.02E-02
4.380107E-08,3.89E-02
4.380419E-08,3.81E-02
4.380732E-08,3.89E-02
4.381044E-08,3.81E-02
4.381357E-08,3.77E-02
4.381669E-08,3.81E-02
4.381982E-08,3.64E-02
4.382294E-08,3.68E-02
4.382607E-08,3.68E-02
4.382919E-08,3.73E-02
4.383232E-08,3.64E-02
4.383544E-08,3.60E-02
4.383857E-08,3.64E-02
4.384169E-08,3.64E-02
4.384482E-08,3.64E-02
4.384794E-08,3.68E-02
4.385107E-08,3.60E-02
4.385419E-08,3.68E-02
4.385732E-08,3.68E-02
4.386044E-08,3.68E-02
4.386357E-08,3.73E-02
4.386669E-08,3.73E-02
4.386982E-08,3.73E-02
4.387294E-08,3.68E-02
4.387607E-08,3.73E-02
4.387919E-08,3.68E-02
4.388232E-08,3.56E-02
4.388544E-08,3.56E-02
4.388857E-08,3.56E-02
4.389169E-08,3.51E-02
4.389482E-08,3.43E-02
4.389794E-08,3.43E-02
4.390107E-08,3.30E-02
4.390419E-08,3.26E-02
4.390732E-08,3.18E-02
4.391044E-08,3.14E-02
4.391357E-08,3.09E-02
4.391669E-08,3.01E-02
4.391982E-08,2.97E-02
4.392294E-08,2.92E-02
4.392607E-08,2.88E-02
4.392919E-08,2.80E-02
4.393232E-08,2.76E-02
4.393544E-08,2.76E-02
4.393857E-08,2.67E-02
4.394169E-08,2.63E-02
4.394482E-08,2.55E-02
4.394794E-08,2.67E-02
4.395107E-08,2.59E-02
4.395419E-08,2.59E-02
4.395732E-08,2.59E-02
4.396044E-08,2.50E-02
4.396357E-08,2.55E-02
4.396669E-08,2.59E-02
4.396982E-08,2.59E-02
4.397294E-08,2.59E-02
4.397607E-08,2.59E-02
4.397919E-08,2.63E-02
4.398232E-08,2.63E-02
4.398544E-08,2.67E-02
4.398857E-08,2.76E-02
4.399169E-08,2.76E-02
4.399482E-08,2.80E-02
4.399794E-08,2.88E-02
4.400107E-08,2.84E-02
4.400419E-08,2.92E-02
4.400732E-08,3.05E-02
4.401044E-08,2.97E-02
4.401357E-08,3.09E-02
4.401669E-08,3.18E-02
4.401982E-08,3.30E-02
4.402294E-08,3.35E-02
4.402607E-08,3.39E-02
4.402919E-08,3.47E-02
4.403232E-08,3.51E-02
4.403544E-08,3.64E-02
4.403857E-08,3.73E-02
4.404169E-08,3.81E-02
4.404482E-08,3.89E-02
4.404794E-08,3.94E-02
4.405107E-08,4.10E-02
4.405419E-08,4.15E-02
4.405732E-08,4.23E-02
4.406044E-08,4.32E-02
4.406357E-08,4.36E-02
4.406669E-08,4.32E-02
4.406982E-08,4.36E-02
4.407294E-08,4.40E-02
4.407607E-08,4.44E-02
4.407919E-08,4.36E-02
4.408232E-08,4.40E-02
4.408544E-08,4.36E-02
4.408857E-08,4.36E-02
4.409169E-08,4.32E-02
4.409482E-08,4.23E-02
4.409794E-08,4.23E-02
4.410107E-08,4.15E-02
4.410419E-08,4.10E-02
4.410732E-08,4.10E-02
4.411044E-08,3.98E-02
4.411357E-08,3.94E-02
4.411669E-08,3.94E-02
4.411982E-08,3.94E-02
4.412294E-08,3.85E-02
4.412607E-08,3.81E-02
4.412919E-08,3.81E-02
4.413232E-08,3.81E-02
4.413544E-08,3.89E-02
4.413857E-08,3.94E-02
4.414169E-08,3.98E-02
4.414482E-08,4.06E-02
4.414794E-08,4.27E-02
4.415107E-08,4.27E-02
4.415419E-08,4.40E-02
4.415732E-08,4.53E-02
4.416044E-08,4.61E-02
4.416357E-08,4.70E-02
4.416669E-08,4.86E-02
4.416982E-08,4.95E-02
4.417294E-08,4.95E-02
4.417607E-08,4.99E-02
4.417919E-08,5.07E-02
4.418232E-08,5.07E-02
4.418544E-08,5.07E-02
4.418857E-08,5.03E-02
4.419169E-08,4.95E-02
4.419482E-08,4.82E-02
4.419794E-08,4.74E-02
4.420107E-08,4.57E-02
4.420419E-08,4.32E-02
4.420732E-08,4.06E-02
4.421044E-08,3.89E-02
4.421357E-08,3.60E-02
4.421669E-08,3.22E-02
4.421982E-08,2.97E-02
4.422294E-08,2.59E-02
4.422607E-08,2.17E-02
4.422919E-08,1.87E-02
4.423232E-08,1.49E-02
4.423544E-08,1.15E-02
4.423857E-08,9.0E-03
4.424169E-08,6.1E-03
4.424482E-08,2.7E-03
4.424794E-08,1.0E-03
4.425107E-08,-1.1E-03
4.425419E-08,-1.9E-03
4.425732E-08,-3.2E-03
4.426044E-08,-4.5E-03
4.426357E-08,-4.1E-03
4.426669E-08,-3.2E-03
4.426982E-08,-2.4E-03
4.427294E-08,-1.1E-03
4.427607E-08,6E-04
4.427919E-08,3.1E-03
4.428232E-08,6.5E-03
4.428544E-08,9.4E-03
4.428857E-08,1.32E-02
4.429169E-08,1.70E-02
4.429482E-08,2.08E-02
4.429794E-08,2.63E-02
4.430107E-08,3.01E-02
4.430419E-08,3.47E-02
4.430732E-08,3.81E-02
4.431044E-08,4.32E-02
4.431357E-08,4.65E-02
4.431669E-08,4.99E-02
4.431982E-08,5.33E-02
4.432294E-08,5.62E-02
4.432607E-08,5.88E-02
4.432919E-08,6.13E-02
4.433232E-08,6.21E-02
4.433544E-08,6.34E-02
4.433857E-08,6.34E-02
4.434169E-08,6.38E-02
4.434482E-08,6.30E-02
4.434794E-08,6.25E-02
4.435107E-08,6.00E-02
4.435419E-08,5.88E-02
4.435732E-08,5.62E-02
4.436044E-08,5.37E-02
4.436357E-08,4.99E-02
4.436669E-08,4.65E-02
4.436982E-08,4.36E-02
4.437294E-08,3.94E-02
4.437607E-08,3.60E-02
4.437919E-08,3.22E-02
4.438232E-08,2.88E-02
4.438544E-08,2.50E-02
4.438857E-08,2.25E-02
4.439169E-08,1.87E-02
4.439482E-08,1.53E-02
4.439794E-08,1.36E-02
4.440107E-08,1.11E-02
4.440419E-08,1.03E-02
4.440732E-08,8.6E-03
4.441044E-08,7.3E-03
4.441357E-08,6.9E-03
4.441669E-08,6.9E-03
4.441982E-08,7.7E-03
4.442294E-08,8.2E-03
4.442607E-08,9.0E-03
4.442919E-08,1.15E-02
4.443232E-08,1.28E-02
4.443544E-08,1.53E-02
4.443857E-08,1.70E-02
4.444169E-08,2.00E-02
4.444482E-08,2.29E-02
4.444794E-08,2.67E-02
4.445107E-08,2.92E-02
4.445419E-08,3.22E-02
4.445732E-08,3.51E-02
4.446044E-08,3.89E-02
4.446357E-08,4.15E-02
4.446669E-08,4.44E-02
4.446982E-08,4.82E-02
4.447294E-08,5.07E-02
4.447607E-08,5.29E-02
4.447919E-08,5.54E-02
4.448232E-08,5.66E-02
4.448544E-08,5.92E-02
4.448857E-08,6.04E-02
4.449169E-08,6.09E-02
4.449482E-08,6.13E-02
4.449794E-08,6.21E-02
4.450107E-08,6.25E-02
4.450419E-08,6.21E-02
4.450732E-08,6.13E-02
4.451044E-08,6.09E-02
4.451357E-08,5.96E-02
4.451669E-08,5.71E-02
4.451982E-08,5.58E-02
4.452294E-08,5.37E-02
4.452607E-08,5.12E-02
4.452919E-08,4.82E-02
4.453232E-08,4.53E-02
4.453544E-08,4.27E-02
4.453857E-08,3.94E-02
4.454169E-08,3.60E-02
4.454482E-08,3.30E-02
4.454794E-08,3.01E-02
4.455107E-08,2.71E-02
4.455419E-08,2.50E-02
4.455732E-08,2.17E-02
4.456044E-08,1.91E-02
4.456357E-08,1.66E-02
4.456669E-08,1.53E-02
4.456982E-08,1.36E-02
4.457294E-08,1.15E-02
4.457607E-08,1.11E-02
4.457919E-08,9.9E-03
4.458232E-08,9.0E-03
4.458544E-08,9.9E-03
4.458857E-08,9.4E-03
4.459169E-08,1.07E-02
4.459482E-08,1.15E-02
4.459794E-08,1.28E-02
4.460107E-08,1.45E-02
4.460419E-08,1.66E-02
4.460732E-08,1.87E-02
4.461044E-08,2.12E-02
4.461357E-08,2.38E-02
4.461669E-08,2.67E-02
4.461982E-08,2.92E-02
4.462294E-08,3.30E-02
4.462607E-08,3.56E-02
4.462919E-08,3.85E-02
4.463232E-08,4.10E-02
4.463544E-08,4.36E-02
4.463857E-08,4.61E-02
4.464169E-08,4.78E-02
4.464482E-08,4.95E-02
4.464794E-08,5.20E-02
4.465107E-08,5.33E-02
4.465419E-08,5.33E-02
4.465732E-08,5.41E-02
4.466044E-08,5.45E-02
4.466357E-08,5.41E-02
4.466669E-08,5.37E-02
4.466982E-08,5.24E-02
4.467294E-08,5.16E-02
4.467607E-08,5.03E-02
4.467919E-08,4.82E-02
4.468232E-08,4.53E-02
4.468544E-08,4.36E-02
4.468857E-08,4.10E-02
4.469169E-08,3.77E-02
4.469482E-08,3.43E-02
4.469794E-08,3.26E-02
4.470107E-08,2.92E-02
4.470419E-08,2.67E-02
4.470732E-08,2.46E-02
4.471044E-08,2.12E-02
4.471357E-08,1.91E-02
4.471669E-08,1.70E-02
4.471982E-08,1.53E-02
4.472294E-08,1.36E-02
4.472607E-08,1.24E-02
4.472919E-08,1.15E-02
4.473232E-08,1.11E-02
4.473544E-08,1.11E-02
4.473857E-08,1.20E-02
4.474169E-08,1.20E-02
4.474482E-08,1.20E-02
4.474794E-08,1.41E-02
4.475107E-08,1.45E-02
4.475419E-08,1.66E-02
4.475732E-08,1.87E-02
4.476044E-08,2.12E-02
4.476357E-08,2.38E-02
4.476669E-08,2.55E-02
4.476982E-08,2.76E-02
4.477294E-08,3.01E-02
4.477607E-08,3.30E-02
4.477919E-08,3.47E-02
4.478232E-08,3.73E-02
4.478544E-08,3.85E-02
4.478857E-08,4.06E-02
4.479169E-08,4.27E-02
4.479482E-08,4.40E-02
4.479794E-08,4.48E-02
4.480107E-08,4.53E-02
4.480419E-08,4.61E-02
4.480732E-08,4.70E-02
4.481044E-08,4.70E-02
4.481357E-08,4.70E-02
4.481669E-08,4.48E-02
4.481982E-08,4.48E-02
4.482294E-08,4.44E-02
4.482607E-08,4.27E-02
4.482919E-08,4.19E-02
4.483232E-08,4.02E-02
4.483544E-08,3.85E-02
4.483857E-08,3.68E-02
4.484169E-08,3.47E-02
4.484482E-08,3.30E-02
4.484794E-08,3.18E-02
4.485107E-08,3.05E-02
4.485419E-08,2.92E-02
4.485732E-08,2.88E-02
4.486044E-08,2.76E-02
4.486357E-08,2.71E-02
4.486669E-08,2.63E-02
4.486982E-08,2.71E-02
4.487294E-08,2.67E-02
4.487607E-08,2.71E-02
4.487919E-08,2.88E-02
4.488232E-08,2.97E-02
4.488544E-08,3.18E-02
4.488857E-08,3.39E-02
4.489169E-08,3.56E-02
4.489482E-08,3.77E-02
4.489794E-08,4.02E-02
4.490107E-08,4.27E-02
4.490419E-08,4.53E-02
4.490732E-08,4.74E-02
4.491044E-08,5.03E-02
4.491357E-08,5.29E-02
4.491669E-08,5.50E-02
4.491982E-08,5.75E-02
4.492294E-08,5.92E-02
4.492607E-08,6.09E-02
4.492919E-08,6.25E-02
4.493232E-08,6.34E-02
4.493544E-08,6.42E-02
4.493857E-08,6.34E-02
4.494169E-08,6.38E-02
4.494482E-08,6.30E-02
4.494794E-08,6.17E-02
4.495107E-08,6.00E-02
4.495419E-08,5.79E-02
4.495732E-08,5.62E-02
4.496044E-08,5.33E-02
4.496357E-08,5.07E-02
4.496669E-08,4.70E-02
4.496982E-08,4.32E-02
4.497294E-08,3.98E-02
4.497607E-08,3.64E-02
4.497919E-08,3.22E-02
4.498232E-08,2.88E-02
4.498544E-08,2.46E-02
4.498857E-08,2.17E-02
4.499169E-08,1.83E-02
4.499482E-08,1.58E-02
4.499794E-08,1.32E-02
4.500107E-08,1.03E-02
4.500419E-08,8.2E-03
4.500732E-08,6.9E-03
4.501044E-08,6.1E-03
4.501357E-08,5.2E-03
4.501669E-08,4.8E-03
4.501982E-08,4.8E-03
4.502294E-08,5.2E-03
4.502607E-08,6.9E-03
4.502919E-08,7.7E-03
4.503232E-08,8.6E-03
4.503544E-08,1.11E-02
4.503857E-08,1.41E-02
4.504169E-08,1.58E-02
4.504482E-08,1.83E-02
4.504794E-08,2.12E-02
4.505107E-08,2.33E-02
4.505419E-08,2.55E-02
4.505732E-08,2.71E-02
4.506044E-08,3.05E-02
4.506357E-08,3.18E-02
4.506669E-08,3.43E-02
4.506982E-08,3.60E-02
4.507294E-08,3.64E-02
4.507607E-08,3.81E-02
4.507919E-08,3.77E-02
4.508232E-08,3.89E-02
4.508544E-08,3.94E-02
4.508857E-08,3.81E-02
4.509169E-08,3.81E-02
4.509482E-08,3.68E-02
4.509794E-08,3.60E-02
4.510107E-08,3.47E-02
4.510419E-08,3.35E-02
4.510732E-08,3.22E-02
4.511044E-08,3.09E-02
4.511357E-08,2.92E-02
4.511669E-08,2.67E-02
4.511982E-08,2.59E-02
4.512294E-08,2.38E-02
4.512607E-08,2.25E-02
4.512919E-08,2.08E-02
4.513232E-08,1.96E-02
4.513544E-08,1.87E-02
4.513857E-08,1.74E-02
4.514169E-08,1.70E-02
4.514482E-08,1.58E-02
4.514794E-08,1.58E-02
4.515107E-08,1.53E-02
4.515419E-08,1.58E-02
4.515732E-08,1.58E-02
4.516044E-08,1.53E-02
4.516357E-08,1.53E-02
4.516669E-08,1.66E-02
4.516982E-08,1.62E-02
4.517294E-08,1.62E-02
4.517607E-08,1.66E-02
4.517919E-08,1.66E-02
4.518232E-08,1.70E-02
4.518544E-08,1.70E-02
4.518857E-08,1.70E-02
4.519169E-08,1.66E-02
4.519482E-08,1.66E-02
4.519794E-08,1.66E-02
4.520107E-08,1.62E-02
4.520419E-08,1.62E-02
4.520732E-08,1.53E-02
4.521044E-08,1.45E-02
4.521357E-08,1.45E-02
4.521669E-08,1.36E-02
4.521982E-08,1.32E-02
4.522294E-08,1.28E-02
4.522607E-08,1.20E-02
4.522919E-08,1.11E-02
4.523232E-08,1.11E-02
4.523544E-08,1.11E-02
4.523857E-08,1.11E-02
4.524169E-08,1.03E-02
4.524482E-08,1.03E-02
4.524794E-08,9.9E-03
4.525107E-08,9.9E-03
4.525419E-08,1.07E-02
4.525732E-08,1.03E-02
4.526044E-08,9.9E-03
4.526357E-08,9.9E-03
4.526669E-08,9.9E-03
4.526982E-08,9.9E-03
4.527294E-08,9.9E-03
4.527607E-08,9.9E-03
4.527919E-08,1.03E-02
4.528232E-08,9.0E-03
4.528544E-08,8.6E-03
4.528857E-08,8.2E-03
4.529169E-08,6.9E-03
4.529482E-08,5.6E-03
4.529794E-08,5.6E-03
4.530107E-08,3.5E-03
4.530419E-08,2.7E-03
4.530732E-08,6E-04
4.531044E-08,-7E-04
4.531357E-08,-2.4E-03
4.531669E-08,-4.5E-03
4.531982E-08,-6.2E-03
4.532294E-08,-7.0E-03
4.532607E-08,-1.00E-02
4.532919E-08,-1.08E-02
4.533232E-08,-1.33E-02
4.533544E-08,-1.42E-02
4.533857E-08,-1.54E-02
4.534169E-08,-1.63E-02
4.534482E-08,-1.75E-02
4.534794E-08,-1.88E-02
4.535107E-08,-1.92E-02
4.535419E-08,-1.92E-02
4.535732E-08,-1.92E-02
4.536044E-08,-1.84E-02
4.536357E-08,-1.80E-02
4.536669E-08,-1.59E-02
4.536982E-08,-1.54E-02
4.537294E-08,-1.38E-02
4.537607E-08,-1.25E-02
4.537919E-08,-1.08E-02
4.538232E-08,-8.3E-03
4.538544E-08,-7.0E-03
4.538857E-08,-4.9E-03
4.539169E-08,-2.8E-03
4.539482E-08,-1.5E-03
4.539794E-08,1.0E-03
4.540107E-08,2.7E-03
4.540419E-08,4.0E-03
4.540732E-08,6.1E-03
4.541044E-08,6.5E-03
4.541357E-08,8.2E-03
4.541669E-08,8.6E-03
4.541982E-08,9.4E-03
4.542294E-08,9.9E-03
4.542607E-08,1.03E-02
4.542919E-08,9.9E-03
4.543232E-08,9.0E-03
4.543544E-08,9.9E-03
4.543857E-08,9.0E-03
4.544169E-08,9.0E-03
4.544482E-08,8.2E-03
4.544794E-08,8.6E-03
4.545107E-08,8.2E-03
4.545419E-08,7.7E-03
4.545732E-08,8.6E-03
4.546044E-08,9.0E-03
4.546357E-08,9.0E-03
4.546669E-08,1.03E-02
4.546982E-08,1.11E-02
4.547294E-08,1.28E-02
4.547607E-08,1.45E-02
4.547919E-08,1.62E-02
4.548232E-08,1.87E-02
4.548544E-08,2.12E-02
4.548857E-08,2.38E-02
4.549169E-08,2.67E-02
4.549482E-08,3.01E-02
4.549794E-08,3.26E-02
4.550107E-08,3.56E-02
4.550419E-08,3.94E-02
4.550732E-08,4.15E-02
4.551044E-08,4.48E-02
4.551357E-08,4.70E-02
4.551669E-08,4.86E-02
4.551982E-08,5.12E-02
4.552294E-08,5.20E-02
4.552607E-08,5.24E-02
4.552919E-08,5.29E-02
4.553232E-08,5.29E-02
4.553544E-08,5.24E-02
4.553857E-08,5.03E-02
4.554169E-08,4.91E-02
4.554482E-08,4.61E-02
4.554794E-08,4.23E-02
4.555107E-08,3.89E-02
4.555419E-08,3.56E-02
4.555732E-08,3.09E-02
4.556044E-08,2.63E-02
4.556357E-08,2.12E-02
4.556669E-08,1.58E-02
4.556982E-08,1.11E-02
4.557294E-08,5.6E-03
4.557607E-08,1.0E-03
4.557919E-08,-4.9E-03
4.558232E-08,-8.7E-03
4.558544E-08,-1.33E-02
4.558857E-08,-1.71E-02
4.559169E-08,-2.09E-02
4.559482E-08,-2.30E-02
4.559794E-08,-2.47E-02
4.560107E-08,-2.68E-02
4.560419E-08,-2.77E-02
4.560732E-08,-2.77E-02
4.561044E-08,-2.68E-02
4.561357E-08,-2.56E-02
4.561669E-08,-2.39E-02
4.561982E-08,-2.13E-02
4.562294E-08,-1.84E-02
4.562607E-08,-1.54E-02
4.562919E-08,-1.16E-02
4.563232E-08,-7.0E-03
4.563544E-08,-1.9E-03
4.563857E-08,1.4E-03
4.564169E-08,6.1E-03
4.564482E-08,1.07E-02
4.564794E-08,1.58E-02
4.565107E-08,1.91E-02
4.565419E-08,2.38E-02
4.565732E-08,2.63E-02
4.566044E-08,3.01E-02
4.566357E-08,3.22E-02
4.566669E-08,3.43E-02
4.566982E-08,3.47E-02
4.567294E-08,3.51E-02
4.567607E-08,3.47E-02
4.567919E-08,3.35E-02
4.568232E-08,3.26E-02
4.568544E-08,3.01E-02
4.568857E-08,2.67E-02
4.569169E-08,2.42E-02
4.569482E-08,2.08E-02
4.569794E-08,1.58E-02
4.570107E-08,1.20E-02
4.570419E-08,7.3E-03
4.570732E-08,3.1E-03
4.571044E-08,-1.5E-03
4.571357E-08,-7.0E-03
4.571669E-08,-1.12E-02
4.571982E-08,-1.50E-02
4.572294E-08,-1.97E-02
4.572607E-08,-2.26E-02
4.572919E-08,-2.56E-02
4.573232E-08,-2.77E-02
4.573544E-08,-3.06E-02
4.573857E-08,-3.10E-02
4.574169E-08,-3.15E-02
4.574482E-08,-3.15E-02
4.574794E-08,-3.06E-02
4.575107E-08,-2.89E-02
4.575419E-08,-2.60E-02
4.575732E-08,-2.30E-02
4.576044E-08,-2.09E-02
4.576357E-08,-1.63E-02
4.576669E-08,-1.25E-02
4.576982E-08,-7.8E-03
4.577294E-08,-2.4E-03
4.577607E-08,1.8E-03
4.577919E-08,7.3E-03
4.578232E-08,1.28E-02
4.578544E-08,1.79E-02
4.578857E-08,2.25E-02
4.579169E-08,2.80E-02
4.579482E-08,3.18E-02
4.579794E-08,3.60E-02
4.580107E-08,4.02E-02
4.580419E-08,4.36E-02
4.580732E-08,4.65E-02
4.581044E-08,4.91E-02
4.581357E-08,5.07E-02
4.581669E-08,5.24E-02
4.581982E-08,5.37E-02
4.582294E-08,5.41E-02
4.582607E-08,5.45E-02
4.582919E-08,5.37E-02
4.583232E-08,5.37E-02
4.583544E-08,5.24E-02
4.583857E-08,5.07E-02
4.584169E-08,4.95E-02
4.584482E-08,4.78E-02
4.584794E-08,4.53E-02
4.585107E-08,4.23E-02
4.585419E-08,4.02E-02
4.585732E-08,3.81E-02
4.586044E-08,3.56E-02
4.586357E-08,3.35E-02
4.586669E-08,3.18E-02
4.586982E-08,2.84E-02
4.587294E-08,2.63E-02
4.587607E-08,2.46E-02
4.587919E-08,2.25E-02
4.588232E-08,2.04E-02
4.588544E-08,1.91E-02
4.588857E-08,1.83E-02
4.589169E-08,1.70E-02
4.589482E-08,1.58E-02
4.589794E-08,1.45E-02
4.590107E-08,1.36E-02
4.590419E-08,1.20E-02
4.590732E-08,1.15E-02
4.591044E-08,1.11E-02
4.591357E-08,1.03E-02
4.591669E-08,9.4E-03
4.591982E-08,8.6E-03
4.592294E-08,8.2E-03
4.592607E-08,6.9E-03
4.592919E-08,6.9E-03
4.593232E-08,5.2E-03
4.593544E-08,5.6E-03
4.593857E-08,4.4E-03
4.594169E-08,3.5E-03
4.594482E-08,3.5E-03
4.594794E-08,1.8E-03
4.595107E-08,1.4E-03
4.595419E-08,1.0E-03
4.595732E-08,6E-04
4.596044E-08,2E-04
4.596357E-08,-3E-04
4.596669E-08,2E-04
4.596982E-08,-7E-04
4.597294E-08,-7E-04
4.597607E-08,-7E-04
4.597919E-08,-7E-04
4.598232E-08,-3E-04
4.598544E-08,6E-04
4.598857E-08,-7E-04
4.599169E-08,-3E-04
4.599482E-08,6E-04
4.599794E-08,6E-04
4.600107E-08,1.4E-03
4.600419E-08,1.8E-03
4.600732E-08,2.3E-03
4.601044E-08,3.5E-03
4.601357E-08,4.0E-03
4.601669E-08,5.2E-03
4.601982E-08,5.2E-03
4.602294E-08,6.1E-03
4.602607E-08,7.3E-03
4.602919E-08,8.2E-03
4.603232E-08,9.0E-03
4.603544E-08,1.03E-02
4.603857E-08,1.15E-02
4.604169E-08,1.20E-02
4.604482E-08,1.32E-02
4.604794E-08,1.53E-02
4.605107E-08,1.62E-02
4.605419E-08,1.79E-02
4.605732E-08,2.00E-02
4.606044E-08,2.12E-02
4.606357E-08,2.38E-02
4.606669E-08,2.55E-02
4.606982E-08,2.76E-02
4.607294E-08,2.97E-02
4.607607E-08,3.18E-02
4.607919E-08,3.43E-02
4.608232E-08,3.68E-02
4.608544E-08,3.89E-02
4.608857E-08,4.15E-02
4.609169E-08,4.36E-02
4.609482E-08,4.65E-02
4.609794E-08,4.82E-02
4.610107E-08,4.95E-02
4.610419E-08,5.16E-02
4.610732E-08,5.33E-02
4.611044E-08,5.50E-02
4.611357E-08,5.58E-02
4.611669E-08,5.66E-02
4.611982E-08,5.71E-02
4.612294E-08,5.75E-02
4.612607E-08,5.75E-02
4.612919E-08,5.66E-02
4.613232E-08,5.58E-02
4.613544E-08,5.50E-02
4.613857E-08,5.33E-02
4.614169E-08,5.12E-02
4.614482E-08,5.07E-02
4.614794E-08,4.74E-02
4.615107E-08,4.53E-02
4.615419E-08,4.23E-02
4.615732E-08,4.02E-02
4.616044E-08,3.68E-02
4.616357E-08,3.39E-02
4.616669E-08,3.09E-02
4.616982E-08,2.76E-02
4.617294E-08,2.50E-02
4.617607E-08,2.21E-02
4.617919E-08,2.00E-02
4.618232E-08,1.66E-02
4.618544E-08,1.45E-02
4.618857E-08,1.28E-02
4.619169E-08,1.07E-02
4.619482E-08,8.6E-03
4.619794E-08,7.3E-03
4.620107E-08,5.2E-03
4.620419E-08,4.4E-03
4.620732E-08,3.1E-03
4.621044E-08,3.1E-03
4.621357E-08,2.3E-03
4.621669E-08,2.3E-03
4.621982E-08,1.4E-03
4.622294E-08,1.4E-03
4.622607E-08,1.4E-03
4.622919E-08,6E-04
4.623232E-08,1.4E-03
4.623544E-08,1.4E-03
4.623857E-08,6E-04
4.624169E-08,6E-04
4.624482E-08,2E-04
4.624794E-08,-3E-04
4.625107E-08,-3E-04
4.625419E-08,-3E-04
4.625732E-08,-7E-04
4.626044E-08,-1.1E-03
4.626357E-08,-1.9E-03
4.626669E-08,-3.2E-03
4.626982E-08,-2.8E-03
4.627294E-08,-4.9E-03
4.627607E-08,-4.5E-03
4.627919E-08,-4.9E-03
4.628232E-08,-5.7E-03
4.628544E-08,-6.2E-03
4.628857E-08,-7.4E-03
4.629169E-08,-7.0E-03
4.629482E-08,-6.6E-03
4.629794E-08,-7.8E-03
4.630107E-08,-7.4E-03
4.630419E-08,-7.4E-03
4.630732E-08,-7.4E-03
4.631044E-08,-7.0E-03
4.631357E-08,-6.6E-03
4.631669E-08,-6.6E-03
4.631982E-08,-5.7E-03
4.632294E-08,-4.9E-03
4.632607E-08,-4.9E-03
4.632919E-08,-4.5E-03
4.633232E-08,-3.6E-03
4.633544E-08,-3.6E-03
4.633857E-08,-3.6E-03
4.634169E-08,-3.2E-03
4.634482E-08,-3.2E-03
4.634794E-08,-3.2E-03
4.635107E-08,-3.6E-03
4.635419E-08,-4.9E-03
4.635732E-08,-4.9E-03
4.636044E-08,-5.3E-03
4.636357E-08,-6.6E-03
4.636669E-08,-8.3E-03
4.636982E-08,-8.7E-03
4.637294E-08,-9.5E-03
4.637607E-08,-1.21E-02
4.637919E-08,-1.33E-02
4.638232E-08,-1.50E-02
4.638544E-08,-1.59E-02
4.638857E-08,-1.84E-02
4.639169E-08,-1.92E-02
4.639482E-08,-2.09E-02
4.639794E-08,-2.18E-02
4.640107E-08,-2.30E-02
4.640419E-08,-2.39E-02
4.640732E-08,-2.47E-02
4.641044E-08,-2.51E-02
4.641357E-08,-2.56E-02
4.641669E-08,-2.56E-02
4.641982E-08,-2.51E-02
4.642294E-08,-2.47E-02
4.642607E-08,-2.34E-02
4.642919E-08,-2.26E-02
4.643232E-08,-2.22E-02
4.643544E-08,-2.09E-02
4.643857E-08,-1.92E-02
4.644169E-08,-1.75E-02
4.644482E-08,-1.54E-02
4.644794E-08,-1.42E-02
4.645107E-08,-1.21E-02
4.645419E-08,-1.12E-02
4.645732E-08,-9.1E-03
4.646044E-08,-6.6E-03
4.646357E-08,-5.3E-03
4.646669E-08,-4.9E-03
4.646982E-08,-2.8E-03
4.647294E-08,-2.4E-03
4.647607E-08,-7E-04
4.647919E-08,-3E-04
4.648232E-08,-3E-04
4.648544E-08,2E-04
4.648857E-08,6E-04
4.649169E-08,6E-04
4.649482E-08,6E-04
4.649794E-08,-3E-04
4.650107E-08,-3E-04
4.650419E-08,-1.5E-03
4.650732E-08,-1.5E-03
4.651044E-08,-1.5E-03
4.651357E-08,-1.5E-03
4.651669E-08,-2.4E-03
4.651982E-08,-3.2E-03
4.652294E-08,-2.4E-03
4.652607E-08,-2.4E-03
4.652919E-08,-2.4E-03
4.653232E-08,-2.8E-03
4.653544E-08,-1.5E-03
4.653857E-08,-1.1E-03
4.654169E-08,2E-04
4.654482E-08,1.0E-03
4.654794E-08,2.3E-03
4.655107E-08,4.4E-03
4.655419E-08,5.6E-03
4.655732E-08,9.0E-03
4.656044E-08,1.07E-02
4.656357E-08,1.15E-02
4.656669E-08,1.45E-02
4.656982E-08,1.58E-02
4.657294E-08,1.87E-02
4.657607E-08,2.04E-02
4.657919E-08,2.25E-02
4.658232E-08,2.46E-02
4.658544E-08,2.59E-02
4.658857E-08,2.71E-02
4.659169E-08,2.80E-02
4.659482E-08,2.92E-02
4.659794E-08,2.97E-02
4.660107E-08,2.97E-02
4.660419E-08,3.01E-02
4.660732E-08,2.92E-02
4.661044E-08,2.80E-02
4.661357E-08,2.71E-02
4.661669E-08,2.63E-02
4.661982E-08,2.38E-02
4.662294E-08,2.21E-02
4.662607E-08,1.96E-02
4.662919E-08,1.79E-02
4.663232E-08,1.49E-02
4.663544E-08,1.24E-02
4.663857E-08,8.2E-03
4.664169E-08,6.1E-03
4.664482E-08,2.7E-03
4.664794E-08,-3E-04
4.665107E-08,-3.6E-03
4.665419E-08,-7.0E-03
4.665732E-08,-1.00E-02
4.666044E-08,-1.29E-02
4.666357E-08,-1.63E-02
4.666669E-08,-1.84E-02
4.666982E-08,-2.09E-02
4.667294E-08,-2.30E-02
4.667607E-08,-2.47E-02
4.667919E-08,-2.60E-02
4.668232E-08,-2.72E-02
4.668544E-08,-2.81E-02
4.668857E-08,-2.93E-02
4.669169E-08,-2.93E-02
4.669482E-08,-2.89E-02
4.669794E-08,-2.89E-02
4.670107E-08,-2.77E-02
4.670419E-08,-2.68E-02
4.670732E-08,-2.60E-02
4.671044E-08,-2.34E-02
4.671357E-08,-2.18E-02
4.671669E-08,-1.88E-02
4.671982E-08,-1.67E-02
4.672294E-08,-1.38E-02
4.672607E-08,-1.21E-02
4.672919E-08,-8.3E-03
4.673232E-08,-5.3E-03
4.673544E-08,-1.9E-03
4.673857E-08,6E-04
4.674169E-08,4.0E-03
4.674482E-08,6.5E-03
4.674794E-08,9.9E-03
4.675107E-08,1.24E-02
4.675419E-08,1.45E-02
4.675732E-08,1.70E-02
4.676044E-08,1.96E-02
4.676357E-08,2.04E-02
4.676669E-08,2.25E-02
4.676982E-08,2.29E-02
4.677294E-08,2.46E-02
4.677607E-08,2.46E-02
4.677919E-08,2.50E-02
4.678232E-08,2.46E-02
4.678544E-08,2.25E-02
4.678857E-08,2.17E-02
4.679169E-08,2.00E-02
4.679482E-08,1.83E-02
4.679794E-08,1.58E-02
4.680107E-08,1.32E-02
4.680419E-08,1.11E-02
4.680732E-08,7.3E-03
4.681044E-08,4.4E-03
4.681357E-08,2E-04
4.681669E-08,-2.8E-03
4.681982E-08,-5.7E-03
4.682294E-08,-9.5E-03
4.682607E-08,-1.33E-02
4.682919E-08,-1.54E-02
4.683232E-08,-1.92E-02
4.683544E-08,-2.09E-02
4.683857E-08,-2.39E-02
4.684169E-08,-2.64E-02
4.684482E-08,-2.77E-02
4.684794E-08,-2.89E-02
4.685107E-08,-2.98E-02
4.685419E-08,-2.98E-02
4.685732E-08,-2.98E-02
4.686044E-08,-2.85E-02
4.686357E-08,-2.72E-02
4.686669E-08,-2.60E-02
4.686982E-08,-2.39E-02
4.687294E-08,-2.13E-02
4.687607E-08,-1.88E-02
4.687919E-08,-1.59E-02
4.688232E-08,-1.29E-02
4.688544E-08,-7.8E-03
4.688857E-08,-4.9E-03
4.689169E-08,-1.5E-03
4.689482E-08,2.3E-03
4.689794E-08,5.6E-03
4.690107E-08,9.4E-03
4.690419E-08,1.24E-02
4.690732E-08,1.49E-02
4.691044E-08,1.74E-02
4.691357E-08,2.04E-02
4.691669E-08,2.21E-02
4.691982E-08,2.33E-02
4.692294E-08,2.38E-02
4.692607E-08,2.42E-02
4.692919E-08,2.38E-02
4.693232E-08,2.29E-02
4.693544E-08,2.21E-02
4.693857E-08,1.96E-02
4.694169E-08,1.79E-02
4.694482E-08,1.41E-02
4.694794E-08,1.07E-02
4.695107E-08,6.9E-03
4.695419E-08,3.1E-03
4.695732E-08,-1.9E-03
4.696044E-08,-5.3E-03
4.696357E-08,-1.04E-02
4.696669E-08,-1.50E-02
4.696982E-08,-1.92E-02
4.697294E-08,-2.43E-02
4.697607E-08,-2.81E-02
4.697919E-08,-3.36E-02
4.698232E-08,-3.69E-02
4.698544E-08,-3.99E-02
4.698857E-08,-4.37E-02
4.699169E-08,-4.71E-02
4.699482E-08,-4.96E-02
4.699794E-08,-5.13E-02
4.700107E-08,-5.34E-02
4.700419E-08,-5.38E-02
4.700732E-08,-5.46E-02
4.701044E-08,-5.46E-02
4.701357E-08,-5.46E-02
4.701669E-08,-5.38E-02
4.701982E-08,-5.21E-02
4.702294E-08,-5.08E-02
4.702607E-08,-4.96E-02
4.702919E-08,-4.75E-02
4.703232E-08,-4.41E-02
4.703544E-08,-4.20E-02
4.703857E-08,-3.95E-02
4.704169E-08,-3.61E-02
4.704482E-08,-3.31E-02
4.704794E-08,-3.02E-02
4.705107E-08,-2.72E-02
4.705419E-08,-2.43E-02
4.705732E-08,-2.18E-02
4.706044E-08,-1.92E-02
4.706357E-08,-1.67E-02
4.706669E-08,-1.42E-02
4.706982E-08,-1.25E-02
4.707294E-08,-1.08E-02
4.707607E-08,-9.1E-03
4.707919E-08,-7.4E-03
4.708232E-08,-5.7E-03
4.708544E-08,-4.9E-03
4.708857E-08,-4.1E-03
4.709169E-08,-3.6E-03
4.709482E-08,-2.8E-03
4.709794E-08,-3.2E-03
4.710107E-08,-1.5E-03
4.710419E-08,-1.9E-03
4.710732E-08,-1.1E-03
4.711044E-08,-7E-04
4.711357E-08,-7E-04
4.711669E-08,2E-04
4.711982E-08,-3E-04
4.712294E-08,-3E-04
4.712607E-08,6E-04
4.712919E-08,1.0E-03
4.713232E-08,1.4E-03
4.713544E-08,1.8E-03
4.713857E-08,3.1E-03
4.714169E-08,4.0E-03
4.714482E-08,4.4E-03
4.714794E-08,5.6E-03
4.715107E-08,6.1E-03
4.715419E-08,7.3E-03
4.715732E-08,7.7E-03
4.716044E-08,9.4E-03
4.716357E-08,1.03E-02
4.716669E-08,1.11E-02
4.716982E-08,1.24E-02
4.717294E-08,1.32E-02
4.717607E-08,1.28E-02
4.717919E-08,1.45E-02
4.718232E-08,1.53E-02
4.718544E-08,1.58E-02
4.718857E-08,1.58E-02
4.719169E-08,1.53E-02
4.719482E-08,1.58E-02
4.719794E-08,1.53E-02
4.720107E-08,1.49E-02
4.720419E-08,1.36E-02
4.720732E-08,1.32E-02
4.721044E-08,1.24E-02
4.721357E-08,1.11E-02
4.721669E-08,1.03E-02
4.721982E-08,8.6E-03
4.722294E-08,6.9E-03
4.722607E-08,6.1E-03
4.722919E-08,4.4E-03
4.723232E-08,2.7E-03
4.723544E-08,1.4E-03
4.723857E-08,-7E-04
4.724169E-08,-2.4E-03
4.724482E-08,-4.1E-03
4.724794E-08,-5.3E-03
4.725107E-08,-6.6E-03
4.725419E-08,-7.4E-03
4.725732E-08,-9.1E-03
4.726044E-08,-9.5E-03
4.726357E-08,-1.00E-02
4.726669E-08,-1.08E-02
4.726982E-08,-1.16E-02
4.727294E-08,-1.16E-02
4.727607E-08,-1.12E-02
4.727919E-08,-1.12E-02
4.728232E-08,-1.08E-02
4.728544E-08,-9.5E-03
4.728857E-08,-8.7E-03
4.729169E-08,-7.8E-03
4.729482E-08,-6.6E-03
4.729794E-08,-4.9E-03
4.730107E-08,-3.6E-03
4.730419E-08,-2.4E-03
4.730732E-08,-3E-04
4.731044E-08,2.7E-03
4.731357E-08,4.4E-03
4.731669E-08,6.5E-03
4.731982E-08,8.6E-03
4.732294E-08,1.03E-02
4.732607E-08,1.20E-02
4.732919E-08,1.41E-02
4.733232E-08,1.58E-02
4.733544E-08,1.87E-02
4.733857E-08,1.91E-02
4.734169E-08,2.12E-02
4.734482E-08,2.17E-02
4.734794E-08,2.38E-02
4.735107E-08,2.42E-02
4.735419E-08,2.46E-02
4.735732E-08,2.55E-02
4.736044E-08,2.59E-02
4.736357E-08,2.59E-02
4.736669E-08,2.55E-02
4.736982E-08,2.55E-02
4.737294E-08,2.50E-02
4.737607E-08,2.42E-02
4.737919E-08,2.25E-02
4.738232E-08,2.21E-02
4.738544E-08,2.12E-02
4.738857E-08,1.87E-02
4.739169E-08,1.66E-02
4.739482E-08,1.53E-02
4.739794E-08,1.32E-02
4.740107E-08,1.11E-02
4.740419E-08,1.03E-02
4.740732E-08,8.2E-03
4.741044E-08,5.6E-03
4.741357E-08,4.0E-03
4.741669E-08,2.7E-03
4.741982E-08,1.0E-03
4.742294E-08,-7E-04
4.742607E-08,-1.9E-03
4.742919E-08,-3.2E-03
4.743232E-08,-3.6E-03
4.743544E-08,-4.5E-03
4.743857E-08,-4.9E-03
4.744169E-08,-5.7E-03
4.744482E-08,-4.9E-03
4.744794E-08,-4.9E-03
4.745107E-08,-4.1E-03
4.745419E-08,-4.1E-03
4.745732E-08,-2.8E-03
4.746044E-08,-1.5E-03
4.746357E-08,-3E-04
4.746669E-08,1.4E-03
4.746982E-08,2.7E-03
4.747294E-08,4.0E-03
4.747607E-08,5.2E-03
4.747919E-08,6.9E-03
4.748232E-08,9.0E-03
4.748544E-08,9.4E-03
4.748857E-08,9.9E-03
4.749169E-08,1.11E-02
4.749482E-08,1.15E-02
4.749794E-08,1.20E-02
4.750107E-08,1.24E-02
4.750419E-08,1.15E-02
4.750732E-08,1.07E-02
4.751044E-08,9.9E-03
4.751357E-08,9.0E-03
4.751669E-08,6.5E-03
4.751982E-08,4.4E-03
4.752294E-08,1.8E-03
4.752607E-08,-3E-04
4.752919E-08,-4.1E-03
4.753232E-08,-7.0E-03
4.753544E-08,-1.08E-02
4.753857E-08,-1.46E-02
4.754169E-08,-1.80E-02
4.754482E-08,-2.13E-02
4.754794E-08,-2.56E-02
4.755107E-08,-2.89E-02
4.755419E-08,-3.23E-02
4.755732E-08,-3.57E-02
4.756044E-08,-3.82E-02
4.756357E-08,-4.07E-02
4.756669E-08,-4.28E-02
4.756982E-08,-4.49E-02
4.757294E-08,-4.62E-02
4.757607E-08,-4.66E-02
4.757919E-08,-4.71E-02
4.758232E-08,-4.66E-02
4.758544E-08,-4.58E-02
4.758857E-08,-4.54E-02
4.759169E-08,-4.24E-02
4.759482E-08,-4.07E-02
4.759794E-08,-3.82E-02
4.760107E-08,-3.52E-02
4.760419E-08,-3.10E-02
4.760732E-08,-2.72E-02
4.761044E-08,-2.34E-02
4.761357E-08,-1.88E-02
4.761669E-08,-1.50E-02
4.761982E-08,-1.08E-02
4.762294E-08,-6.6E-03
4.762607E-08,-2.8E-03
4.762919E-08,1.0E-03
4.763232E-08,4.8E-03
4.763544E-08,7.3E-03
4.763857E-08,1.03E-02
4.764169E-08,1.15E-02
4.764482E-08,1.41E-02
4.764794E-08,1.41E-02
4.765107E-08,1.49E-02
4.765419E-08,1.53E-02
4.765732E-08,1.45E-02
4.766044E-08,1.36E-02
4.766357E-08,1.20E-02
4.766669E-08,9.0E-03
4.766982E-08,6.5E-03
4.767294E-08,4.0E-03
4.767607E-08,6E-04
4.767919E-08,-2.8E-03
4.768232E-08,-6.2E-03
4.768544E-08,-9.1E-03
4.768857E-08,-1.25E-02
4.769169E-08,-1.67E-02
4.769482E-08,-1.97E-02
4.769794E-08,-2.30E-02
4.770107E-08,-2.60E-02
4.770419E-08,-2.81E-02
4.770732E-08,-2.98E-02
4.771044E-08,-3.23E-02
4.771357E-08,-3.27E-02
4.771669E-08,-3.36E-02
4.771982E-08,-3.36E-02
4.772294E-08,-3.27E-02
4.772607E-08,-3.19E-02
4.772919E-08,-3.06E-02
4.773232E-08,-2.85E-02
4.773544E-08,-2.68E-02
4.773857E-08,-2.34E-02
4.774169E-08,-2.01E-02
4.774482E-08,-1.84E-02
4.774794E-08,-1.46E-02
4.775107E-08,-1.04E-02
4.775419E-08,-7.4E-03
4.775732E-08,-3.2E-03
4.776044E-08,-7E-04
4.776357E-08,3.5E-03
4.776669E-08,5.6E-03
4.776982E-08,9.0E-03
4.777294E-08,1.15E-02
4.777607E-08,1.32E-02
4.777919E-08,1.49E-02
4.778232E-08,1.66E-02
4.778544E-08,1.74E-02
4.778857E-08,1.87E-02
4.779169E-08,1.87E-02
4.779482E-08,1.83E-02
4.779794E-08,1.79E-02
4.780107E-08,1.70E-02
4.780419E-08,1.66E-02
4.780732E-08,1.53E-02
4.781044E-08,1.32E-02
4.781357E-08,1.24E-02
4.781669E-08,9.9E-03
4.781982E-08,7.7E-03
4.782294E-08,5.6E-03
4.782607E-08,4.0E-03
4.782919E-08,1.8E-03
4.783232E-08,2E-04
4.783544E-08,-2.4E-03
4.783857E-08,-4.1E-03
4.784169E-08,-6.6E-03
4.784482E-08,-7.8E-03
4.784794E-08,-9.1E-03
4.785107E-08,-1.08E-02
4.785419E-08,-1.16E-02
4.785732E-08,-1.29E-02
4.786044E-08,-1.33E-02
4.786357E-08,-1.46E-02
4.786669E-08,-1.59E-02
4.786982E-08,-1.59E-02
4.787294E-08,-1.71E-02
4.787607E-08,-1.75E-02
4.787919E-08,-1.75E-02
4.788232E-08,-1.75E-02
4.788544E-08,-1.75E-02
4.788857E-08,-1.75E-02
4.789169E-08,-1.84E-02
4.789482E-08,-1.80E-02
4.789794E-08,-1.71E-02
4.790107E-08,-1.67E-02
4.790419E-08,-1.63E-02
4.790732E-08,-1.54E-02
4.791044E-08,-1.46E-02
4.791357E-08,-1.29E-02
4.791669E-08,-1.16E-02
4.791982E-08,-1.04E-02
4.792294E-08,-9.5E-03
4.792607E-08,-7.4E-03
4.792919E-08,-6.2E-03
4.793232E-08,-3.6E-03
4.793544E-08,-1.1E-03
4.793857E-08,6E-04
4.794169E-08,3.1E-03
4.794482E-08,5.6E-03
4.794794E-08,8.2E-03
4.795107E-08,1.07E-02
4.795419E-08,1.32E-02
4.795732E-08,1.58E-02
4.796044E-08,1.74E-02
4.796357E-08,1.96E-02
4.796669E-08,2.08E-02
4.796982E-08,2.25E-02
4.797294E-08,2.38E-02
4.797607E-08,2.50E-02
4.797919E-08,2.55E-02
4.798232E-08,2.55E-02
4.798544E-08,2.46E-02
4.798857E-08,2.33E-02
4.799169E-08,2.21E-02
4.799482E-08,2.08E-02
4.799794E-08,1.74E-02
4.800107E-08,1.53E-02
4.800419E-08,1.15E-02
4.800732E-08,8.2E-03
4.801044E-08,4.4E-03
4.801357E-08,2E-04
4.801669E-08,-4.9E-03
4.801982E-08,-9.5E-03
4.802294E-08,-1.38E-02
4.802607E-08,-1.92E-02
4.802919E-08,-2.47E-02
4.803232E-08,-3.02E-02
4.803544E-08,-3.48E-02
4.803857E-08,-3.99E-02
4.804169E-08,-4.33E-02
4.804482E-08,-4.92E-02
4.804794E-08,-5.25E-02
4.805107E-08,-5.63E-02
4.805419E-08,-5.93E-02
4.805732E-08,-6.18E-02
4.806044E-08,-6.35E-02
4.806357E-08,-6.56E-02
4.806669E-08,-6.64E-02
4.806982E-08,-6.77E-02
4.807294E-08,-6.73E-02
4.807607E-08,-6.64E-02
4.807919E-08,-6.56E-02
4.808232E-08,-6.43E-02
4.808544E-08,-6.31E-02
4.808857E-08,-6.10E-02
4.809169E-08,-5.80E-02
4.809482E-08,-5.55E-02
4.809794E-08,-5.25E-02
4.810107E-08,-4.96E-02
4.810419E-08,-4.71E-02
4.810732E-08,-4.33E-02
4.811044E-08,-3.99E-02
4.811357E-08,-3.69E-02
4.811669E-08,-3.36E-02
4.811982E-08,-3.06E-02
4.812294E-08,-2.81E-02
4.812607E-08,-2.47E-02
4.812919E-08,-2.26E-02
4.813232E-08,-2.01E-02
4.813544E-08,-1.71E-02
4.813857E-08,-1.54E-02
4.814169E-08,-1.29E-02
4.814482E-08,-1.16E-02
4.814794E-08,-1.00E-02
4.815107E-08,-8.3E-03
4.815419E-08,-7.0E-03
4.815732E-08,-5.7E-03
4.816044E-08,-4.1E-03
4.816357E-08,-2.4E-03
4.816669E-08,-1.9E-03
4.816982E-08,-1.5E-03
4.817294E-08,2E-04
4.817607E-08,2E-04
4.817919E-08,1.8E-03
4.818232E-08,2.7E-03
4.818544E-08,4.0E-03
4.818857E-08,4.4E-03
4.819169E-08,4.8E-03
4.819482E-08,6.1E-03
4.819794E-08,7.3E-03
4.820107E-08,8.2E-03
4.820419E-08,9.4E-03
4.820732E-08,1.03E-02
4.821044E-08,1.20E-02
4.821357E-08,1.32E-02
4.821669E-08,1.41E-02
4.821982E-08,1.49E-02
4.822294E-08,1.66E-02
4.822607E-08,1.74E-02
4.822919E-08,1.91E-02
4.823232E-08,2.04E-02
4.823544E-08,2.17E-02
4.823857E-08,2.21E-02
4.824169E-08,2.29E-02
4.824482E-08,2.46E-02
4.824794E-08,2.50E-02
4.825107E-08,2.63E-02
4.825419E-08,2.71E-02
4.825732E-08,2.84E-02
4.826044E-08,2.88E-02
4.826357E-08,3.01E-02
4.826669E-08,3.05E-02
4.826982E-08,3.18E-02
4.827294E-08,3.18E-02
4.827607E-08,3.22E-02
4.827919E-08,3.30E-02
4.828232E-08,3.30E-02
4.828544E-08,3.39E-02
4.828857E-08,3.39E-02
4.829169E-08,3.39E-02
4.829482E-08,3.35E-02
4.829794E-08,3.39E-02
4.830107E-08,3.30E-02
4.830419E-08,3.22E-02
4.830732E-08,3.09E-02
4.831044E-08,3.05E-02
4.831357E-08,2.92E-02
4.831669E-08,2.92E-02
4.831982E-08,2.71E-02
4.832294E-08,2.63E-02
4.832607E-08,2.38E-02
4.832919E-08,2.25E-02
4.833232E-08,2.08E-02
4.833544E-08,1.91E-02
4.833857E-08,1.74E-02
4.834169E-08,1.53E-02
4.834482E-08,1.28E-02
4.834794E-08,1.11E-02
4.835107E-08,9.0E-03
4.835419E-08,7.3E-03
4.835732E-08,5.2E-03
4.836044E-08,4.0E-03
4.836357E-08,1.8E-03
4.836669E-08,6E-04
4.836982E-08,-1.1E-03
4.837294E-08,-2.4E-03
4.837607E-08,-3.6E-03
4.837919E-08,-5.3E-03
4.838232E-08,-5.7E-03
4.838544E-08,-7.0E-03
4.838857E-08,-8.3E-03
4.839169E-08,-9.5E-03
4.839482E-08,-9.1E-03
4.839794E-08,-1.04E-02
4.840107E-08,-1.12E-02
4.840419E-08,-1.12E-02
4.840732E-08,-1.16E-02
4.841044E-08,-1.21E-02
4.841357E-08,-1.29E-02
4.841669E-08,-1.29E-02
4.841982E-08,-1.33E-02
4.842294E-08,-1.46E-02
4.842607E-08,-1.42E-02
4.842919E-08,-1.50E-02
4.843232E-08,-1.59E-02
4.843544E-08,-1.63E-02
4.843857E-08,-1.67E-02
4.844169E-08,-1.84E-02
4.844482E-08,-1.92E-02
4.844794E-08,-2.01E-02
4.845107E-08,-2.05E-02
4.845419E-08,-2.13E-02
4.845732E-08,-2.26E-02
4.846044E-08,-2.34E-02
4.846357E-08,-2.43E-02
4.846669E-08,-2.47E-02
4.846982E-08,-2.47E-02
4.847294E-08,-2.51E-02
4.847607E-08,-2.51E-02
4.847919E-08,-2.51E-02
4.848232E-08,-2.43E-02
4.848544E-08,-2.39E-02
4.848857E-08,-2.30E-02
4.849169E-08,-2.22E-02
4.849482E-08,-2.09E-02
4.849794E-08,-2.01E-02
4.850107E-08,-1.88E-02
4.850419E-08,-1.67E-02
4.850732E-08,-1.54E-02
4.851044E-08,-1.25E-02
4.851357E-08,-1.16E-02
4.851669E-08,-9.1E-03
4.851982E-08,-7.4E-03
4.852294E-08,-5.7E-03
4.852607E-08,-4.5E-03
4.852919E-08,-1.9E-03
4.853232E-08,-7E-04
4.853544E-08,1.0E-03
4.853857E-08,2.3E-03
4.854169E-08,3.1E-03
4.854482E-08,5.2E-03
4.854794E-08,5.2E-03
4.855107E-08,6.1E-03
4.855419E-08,6.9E-03
4.855732E-08,6.5E-03
4.856044E-08,6.5E-03
4.856357E-08,6.1E-03
4.856669E-08,4.8E-03
4.856982E-08,4.4E-03
4.857294E-08,3.5E-03
4.857607E-08,1.8E-03
4.857919E-08,6E-04
4.858232E-08,-7E-04
4.858544E-08,-2.4E-03
4.858857E-08,-3.6E-03
4.859169E-08,-6.2E-03
4.859482E-08,-7.8E-03
4.859794E-08,-9.5E-03
4.860107E-08,-1.08E-02
4.860419E-08,-1.29E-02
4.860732E-08,-1.42E-02
4.861044E-08,-1.54E-02
4.861357E-08,-1.71E-02
4.861669E-08,-1.71E-02
4.861982E-08,-1.92E-02
4.862294E-08,-1.97E-02
4.862607E-08,-1.92E-02
4.862919E-08,-1.97E-02
4.863232E-08,-2.09E-02
4.863544E-08,-2.01E-02
4.863857E-08,-1.92E-02
4.864169E-08,-1.97E-02
4.864482E-08,-1.92E-02
4.864794E-08,-1.75E-02
4.865107E-08,-1.71E-02
4.865419E-08,-1.63E-02
4.865732E-08,-1.50E-02
4.866044E-08,-1.42E-02
4.866357E-08,-1.25E-02
4.866669E-08,-1.00E-02
4.866982E-08,-8.7E-03
4.867294E-08,-7.0E-03
4.867607E-08,-5.7E-03
4.867919E-08,-4.1E-03
4.868232E-08,-2.4E-03
4.868544E-08,-1.5E-03
4.868857E-08,6E-04
4.869169E-08,1.4E-03
4.869482E-08,3.1E-03
4.869794E-08,4.8E-03
4.870107E-08,5.2E-03
4.870419E-08,6.5E-03
4.870732E-08,7.3E-03
4.871044E-08,8.6E-03
4.871357E-08,9.9E-03
4.871669E-08,1.03E-02
4.871982E-08,1.07E-02
4.872294E-08,1.15E-02
4.872607E-08,1.15E-02
4.872919E-08,1.20E-02
4.873232E-08,1.20E-02
4.873544E-08,1.28E-02
4.873857E-08,1.24E-02
4.874169E-08,1.28E-02
4.874482E-08,1.28E-02
4.874794E-08,1.20E-02
4.875107E-08,1.24E-02
4.875419E-08,1.15E-02
4.875732E-08,1.07E-02
4.876044E-08,1.07E-02
4.876357E-08,9.9E-03
4.876669E-08,9.4E-03
4.876982E-08,8.2E-03
4.877294E-08,6.9E-03
4.877607E-08,6.1E-03
4.877919E-08,4.8E-03
4.878232E-08,4.0E-03
4.878544E-08,2.3E-03
4.878857E-08,6E-04
4.879169E-08,-1.5E-03
4.879482E-08,-3.2E-03
4.879794E-08,-5.3E-03
4.880107E-08,-6.6E-03
4.880419E-08,-8.3E-03
4.880732E-08,-1.08E-02
4.881044E-08,-1.29E-02
4.881357E-08,-1.50E-02
4.881669E-08,-1.71E-02
4.881982E-08,-1.80E-02
4.882294E-08,-2.05E-02
4.882607E-08,-2.22E-02
4.882919E-08,-2.39E-02
4.883232E-08,-2.47E-02
4.883544E-08,-2.64E-02
4.883857E-08,-2.81E-02
4.884169E-08,-2.89E-02
4.884482E-08,-2.89E-02
4.884794E-08,-2.93E-02
4.885107E-08,-2.89E-02
4.885419E-08,-2.89E-02
4.885732E-08,-2.93E-02
4.886044E-08,-2.85E-02
4.886357E-08,-2.72E-02
4.886669E-08,-2.60E-02
4.886982E-08,-2.39E-02
4.887294E-08,-2.26E-02
4.887607E-08,-2.09E-02
4.887919E-08,-1.84E-02
4.888232E-08,-1.63E-02
4.888544E-08,-1.42E-02
4.888857E-08,-1.25E-02
4.889169E-08,-9.5E-03
4.889482E-08,-7.0E-03
4.889794E-08,-4.9E-03
4.890107E-08,-3.2E-03
4.890419E-08,-1.1E-03
4.890732E-08,6E-04
4.891044E-08,1.4E-03
4.891357E-08,3.1E-03
4.891669E-08,4.0E-03
4.891982E-08,4.8E-03
4.892294E-08,4.4E-03
4.892607E-08,3.5E-03
4.892919E-08,3.1E-03
4.893232E-08,2.7E-03
4.893544E-08,1.8E-03
4.893857E-08,-7E-04
4.894169E-08,-2.8E-03
4.894482E-08,-5.3E-03
4.894794E-08,-7.4E-03
4.895107E-08,-1.00E-02
4.895419E-08,-1.29E-02
4.895732E-08,-1.67E-02
4.896044E-08,-1.88E-02
4.896357E-08,-2.22E-02
4.896669E-08,-2.56E-02
4.896982E-08,-2.81E-02
4.897294E-08,-3.10E-02
4.897607E-08,-3.40E-02
4.897919E-08,-3.57E-02
4.898232E-08,-3.86E-02
4.898544E-08,-3.99E-02
4.898857E-08,-4.20E-02
4.899169E-08,-4.28E-02
4.899482E-08,-4.33E-02
4.899794E-08,-4.33E-02
4.900107E-08,-4.28E-02
4.900419E-08,-4.33E-02
4.900732E-08,-4.20E-02
4.901044E-08,-3.99E-02
4.901357E-08,-3.86E-02
4.901669E-08,-3.69E-02
4.901982E-08,-3.48E-02
4.902294E-08,-3.23E-02
4.902607E-08,-3.06E-02
4.902919E-08,-2.81E-02
4.903232E-08,-2.51E-02
4.903544E-08,-2.26E-02
4.903857E-08,-2.05E-02
4.904169E-08,-1.75E-02
4.904482E-08,-1.59E-02
4.904794E-08,-1.38E-02
4.905107E-08,-1.16E-02
4.905419E-08,-1.12E-02
4.905732E-08,-8.7E-03
4.906044E-08,-9.1E-03
4.906357E-08,-8.7E-03
4.906669E-08,-8.7E-03
4.906982E-08,-8.7E-03
4.907294E-08,-9.5E-03
4.907607E-08,-1.04E-02
4.907919E-08,-1.21E-02
4.908232E-08,-1.42E-02
4.908544E-08,-1.59E-02
4.908857E-08,-1.75E-02
4.909169E-08,-2.01E-02
4.909482E-08,-2.22E-02
4.909794E-08,-2.47E-02
4.910107E-08,-2.68E-02
4.910419E-08,-2.89E-02
4.910732E-08,-3.06E-02
4.911044E-08,-3.23E-02
4.911357E-08,-3.44E-02
4.911669E-08,-3.52E-02
4.911982E-08,-3.65E-02
4.912294E-08,-3.61E-02
4.912607E-08,-3.61E-02
4.912919E-08,-3.52E-02
4.913232E-08,-3.44E-02
4.913544E-08,-3.23E-02
4.913857E-08,-3.10E-02
4.914169E-08,-2.77E-02
4.914482E-08,-2.56E-02
4.914794E-08,-2.22E-02
4.915107E-08,-1.88E-02
4.915419E-08,-1.54E-02
4.915732E-08,-1.16E-02
4.916044E-08,-7.4E-03
4.916357E-08,-3.2E-03
4.916669E-08,6E-04
4.916982E-08,4.4E-03
4.917294E-08,7.7E-03
4.917607E-08,1.07E-02
4.917919E-08,1.41E-02
4.918232E-08,1.66E-02
4.918544E-08,1.91E-02
4.918857E-08,2.00E-02
4.919169E-08,2.21E-02
4.919482E-08,2.25E-02
4.919794E-08,2.17E-02
4.920107E-08,2.17E-02
4.920419E-08,2.04E-02
4.920732E-08,1.96E-02
4.921044E-08,1.79E-02
4.921357E-08,1.49E-02
4.921669E-08,1.20E-02
4.921982E-08,8.6E-03
4.922294E-08,5.2E-03
4.922607E-08,1.8E-03
4.922919E-08,-2.4E-03
4.923232E-08,-5.7E-03
4.923544E-08,-1.00E-02
4.923857E-08,-1.42E-02
4.924169E-08,-1.84E-02
4.924482E-08,-2.05E-02
4.924794E-08,-2.43E-02
4.925107E-08,-2.68E-02
4.925419E-08,-2.98E-02
4.925732E-08,-3.15E-02
4.926044E-08,-3.31E-02
4.926357E-08,-3.48E-02
4.926669E-08,-3.48E-02
4.926982E-08,-3.52E-02
4.927294E-08,-3.57E-02
4.927607E-08,-3.52E-02
4.927919E-08,-3.48E-02
4.928232E-08,-3.27E-02
4.928544E-08,-3.19E-02
4.928857E-08,-3.06E-02
4.929169E-08,-2.81E-02
4.929482E-08,-2.68E-02
4.929794E-08,-2.51E-02
4.930107E-08,-2.26E-02
4.930419E-08,-2.09E-02
4.930732E-08,-1.92E-02
4.931044E-08,-1.75E-02
4.931357E-08,-1.63E-02
4.931669E-08,-1.54E-02
4.931982E-08,-1.46E-02
4.932294E-08,-1.46E-02
4.932607E-08,-1.33E-02
4.932919E-08,-1.33E-02
4.933232E-08,-1.33E-02
4.933544E-08,-1.46E-02
4.933857E-08,-1.46E-02
4.934169E-08,-1.59E-02
4.934482E-08,-1.67E-02
4.934794E-08,-1.71E-02
4.935107E-08,-1.84E-02
4.935419E-08,-1.92E-02
4.935732E-08,-2.05E-02
4.936044E-08,-2.05E-02
4.936357E-08,-2.09E-02
4.936669E-08,-2.13E-02
4.936982E-08,-2.13E-02
4.937294E-08,-2.05E-02
4.937607E-08,-2.01E-02
4.937919E-08,-1.84E-02
4.938232E-08,-1.71E-02
4.938544E-08,-1.54E-02
4.938857E-08,-1.33E-02
4.939169E-08,-1.12E-02
4.939482E-08,-8.3E-03
4.939794E-08,-5.7E-03
4.940107E-08,-2.8E-03
4.940419E-08,6E-04
4.940732E-08,3.5E-03
4.941044E-08,6.9E-03
4.941357E-08,9.9E-03
4.941669E-08,1.24E-02
4.941982E-08,1.53E-02
4.942294E-08,1.79E-02
4.942607E-08,1.91E-02
4.942919E-08,2.08E-02
4.943232E-08,2.21E-02
4.943544E-08,2.25E-02
4.943857E-08,2.21E-02
4.944169E-08,2.25E-02
4.944482E-08,2.12E-02
4.944794E-08,1.96E-02
4.945107E-08,1.79E-02
4.945419E-08,1.62E-02
4.945732E-08,1.28E-02
4.946044E-08,1.03E-02
4.946357E-08,6.9E-03
4.946669E-08,2.7E-03
4.946982E-08,-7E-04
4.947294E-08,-4.1E-03
4.947607E-08,-7.4E-03
4.947919E-08,-1.16E-02
4.948232E-08,-1.50E-02
4.948544E-08,-1.88E-02
4.948857E-08,-2.18E-02
4.949169E-08,-2.47E-02
4.949482E-08,-2.72E-02
4.949794E-08,-2.93E-02
4.950107E-08,-3.15E-02
4.950419E-08,-3.27E-02
4.950732E-08,-3.31E-02
4.951044E-08,-3.31E-02
4.951357E-08,-3.27E-02
4.951669E-08,-3.31E-02
4.951982E-08,-3.27E-02
4.952294E-08,-3.19E-02
4.952607E-08,-3.02E-02
4.952919E-08,-2.89E-02
4.953232E-08,-2.81E-02
4.953544E-08,-2.56E-02
4.953857E-08,-2.39E-02
4.954169E-08,-2.18E-02
4.954482E-08,-2.01E-02
4.954794E-08,-1.88E-02
4.955107E-08,-1.71E-02
4.955419E-08,-1.63E-02
4.955732E-08,-1.46E-02
4.956044E-08,-1.38E-02
4.956357E-08,-1.38E-02
4.956669E-08,-1.25E-02
4.956982E-08,-1.25E-02
4.957294E-08,-1.25E-02
4.957607E-08,-1.29E-02
4.957919E-08,-1.33E-02
4.958232E-08,-1.46E-02
4.958544E-08,-1.46E-02
4.958857E-08,-1.54E-02
4.959169E-08,-1.67E-02
4.959482E-08,-1.75E-02
4.959794E-08,-1.84E-02
4.960107E-08,-1.92E-02
4.960419E-08,-2.01E-02
4.960732E-08,-2.05E-02
4.961044E-08,-2.05E-02
4.961357E-08,-2.09E-02
4.961669E-08,-2.05E-02
4.961982E-08,-1.97E-02
4.962294E-08,-1.92E-02
4.962607E-08,-1.84E-02
4.962919E-08,-1.75E-02
4.963232E-08,-1.63E-02
4.963544E-08,-1.50E-02
4.963857E-08,-1.29E-02
4.964169E-08,-1.08E-02
4.964482E-08,-8.3E-03
4.964794E-08,-6.2E-03
4.965107E-08,-4.1E-03
4.965419E-08,-1.9E-03
4.965732E-08,2E-04
4.966044E-08,1.4E-03
4.966357E-08,4.4E-03
4.966669E-08,5.6E-03
4.966982E-08,6.9E-03
4.967294E-08,8.6E-03
4.967607E-08,9.4E-03
4.967919E-08,1.07E-02
4.968232E-08,1.15E-02
4.968544E-08,1.24E-02
4.968857E-08,1.24E-02
4.969169E-08,1.28E-02
4.969482E-08,1.24E-02
4.969794E-08,1.20E-02
4.970107E-08,1.15E-02
4.970419E-08,1.11E-02
4.970732E-08,9.4E-03
4.971044E-08,9.4E-03
4.971357E-08,8.6E-03
4.971669E-08,6.5E-03
4.971982E-08,6.1E-03
4.972294E-08,4.8E-03
4.972607E-08,4.4E-03
4.972919E-08,3.5E-03
4.973232E-08,2.3E-03
4.973544E-08,1.8E-03
4.973857E-08,1.4E-03
4.974169E-08,2E-04
4.974482E-08,-3E-04
4.974794E-08,-3E-04
4.975107E-08,-1.1E-03
4.975419E-08,-1.5E-03
4.975732E-08,-1.9E-03
4.976044E-08,-1.9E-03
4.976357E-08,-2.8E-03
4.976669E-08,-2.8E-03
4.976982E-08,-3.6E-03
4.977294E-08,-4.9E-03
4.977607E-08,-4.9E-03
4.977919E-08,-5.3E-03
4.978232E-08,-6.2E-03
4.978544E-08,-7.4E-03
4.978857E-08,-8.7E-03
4.979169E-08,-9.1E-03
4.979482E-08,-1.04E-02
4.979794E-08,-1.21E-02
4.980107E-08,-1.29E-02
4.980419E-08,-1.50E-02
4.980732E-08,-1.59E-02
4.981044E-08,-1.63E-02
4.981357E-08,-1.71E-02
4.981669E-08,-1.84E-02
4.981982E-08,-1.97E-02
4.982294E-08,-2.05E-02
4.982607E-08,-2.05E-02
4.982919E-08,-2.09E-02
4.983232E-08,-2.09E-02
4.983544E-08,-2.05E-02
4.983857E-08,-2.01E-02
4.984169E-08,-1.92E-02
4.984482E-08,-1.80E-02
4.984794E-08,-1.71E-02
4.985107E-08,-1.54E-02
4.985419E-08,-1.38E-02
4.985732E-08,-1.25E-02
4.986044E-08,-1.00E-02
4.986357E-08,-7.8E-03
4.986669E-08,-6.2E-03
4.986982E-08,-3.6E-03
4.987294E-08,-1.5E-03
4.987607E-08,-3E-04
4.987919E-08,2.3E-03
4.988232E-08,4.4E-03
4.988544E-08,4.8E-03
4.988857E-08,6.1E-03
4.989169E-08,6.5E-03
4.989482E-08,6.9E-03
4.989794E-08,7.3E-03
4.990107E-08,6.1E-03
4.990419E-08,4.8E-03
4.990732E-08,3.5E-03
4.991044E-08,1.4E-03
4.991357E-08,-7E-04
4.991669E-08,-4.1E-03
4.991982E-08,-7.4E-03
4.992294E-08,-1.16E-02
4.992607E-08,-1.54E-02
4.992919E-08,-1.92E-02
4.993232E-08,-2.39E-02
4.993544E-08,-2.81E-02
4.993857E-08,-3.31E-02
4.994169E-08,-3.82E-02
4.994482E-08,-4.24E-02
4.994794E-08,-4.71E-02
4.995107E-08,-5.13E-02
4.995419E-08,-5.51E-02
4.995732E-08,-5.84E-02
4.996044E-08,-6.22E-02
4.996357E-08,-6.56E-02
4.996669E-08,-6.73E-02
4.996982E-08,-6.90E-02
4.997294E-08,-7.07E-02
4.997607E-08,-7.15E-02
4.997919E-08,-7.15E-02
4.998232E-08,-7.11E-02
4.998544E-08,-6.98E-02
4.998857E-08,-6.81E-02
4.999169E-08,-6.69E-02
4.999482E-08,-6.43E-02
4.999794E-08,-6.14E-02
5.000107E-08,-5.80E-02
5.000419E-08,-5.55E-02
5.000732E-08,-5.21E-02
5.001044E-08,-4.87E-02
5.001357E-08,-4.62E-02
5.001669E-08,-4.20E-02
5.001982E-08,-3.86E-02
5.002294E-08,-3.61E-02
5.002607E-08,-3.31E-02
5.002919E-08,-3.06E-02
5.003232E-08,-2.81E-02
5.003544E-08,-2.64E-02
5.003857E-08,-2.56E-02
5.004169E-08,-2.43E-02
5.004482E-08,-2.34E-02
5.004794E-08,-2.39E-02
5.005107E-08,-2.39E-02
5.005419E-08,-2.43E-02
5.005732E-08,-2.56E-02
5.006044E-08,-2.64E-02
5.006357E-08,-2.81E-02
5.006669E-08,-2.89E-02
5.006982E-08,-3.02E-02
5.007294E-08,-3.19E-02
5.007607E-08,-3.31E-02
5.007919E-08,-3.48E-02
5.008232E-08,-3.48E-02
5.008544E-08,-3.61E-02
5.008857E-08,-3.69E-02
5.009169E-08,-3.74E-02
5.009482E-08,-3.65E-02
5.009794E-08,-3.65E-02
5.010107E-08,-3.57E-02
5.010419E-08,-3.48E-02
5.010732E-08,-3.36E-02
5.011044E-08,-3.15E-02
5.011357E-08,-2.93E-02
5.011669E-08,-2.68E-02
5.011982E-08,-2.43E-02
5.012294E-08,-2.18E-02
5.012607E-08,-1.92E-02
5.012919E-08,-1.63E-02
5.013232E-08,-1.38E-02
5.013544E-08,-1.16E-02
5.013857E-08,-9.5E-03
5.014169E-08,-7.8E-03
5.014482E-08,-6.6E-03
5.014794E-08,-5.3E-03
5.015107E-08,-5.3E-03
5.015419E-08,-4.5E-03
5.015732E-08,-5.7E-03
5.016044E-08,-7.0E-03
5.016357E-08,-8.3E-03
5.016669E-08,-1.00E-02
5.016982E-08,-1.33E-02
5.017294E-08,-1.59E-02
5.017607E-08,-1.92E-02
5.017919E-08,-2.26E-02
5.018232E-08,-2.68E-02
5.018544E-08,-3.15E-02
5.018857E-08,-3.52E-02
5.019169E-08,-3.99E-02
5.019482E-08,-4.33E-02
5.019794E-08,-4.71E-02
5.020107E-08,-5.13E-02
5.020419E-08,-5.34E-02
5.020732E-08,-5.63E-02
5.021044E-08,-5.84E-02
5.021357E-08,-6.05E-02
5.021669E-08,-6.18E-02
5.021982E-08,-6.18E-02
5.022294E-08,-6.18E-02
5.022607E-08,-6.14E-02
5.022919E-08,-5.97E-02
5.023232E-08,-5.84E-02
5.023544E-08,-5.51E-02
5.023857E-08,-5.30E-02
5.024169E-08,-5.00E-02
5.024482E-08,-4.62E-02
5.024794E-08,-4.20E-02
5.025107E-08,-3.78E-02
5.025419E-08,-3.52E-02
5.025732E-08,-3.06E-02
5.026044E-08,-2.68E-02
5.026357E-08,-2.34E-02
5.026669E-08,-2.05E-02
5.026982E-08,-1.80E-02
5.027294E-08,-1.54E-02
5.027607E-08,-1.38E-02
5.027919E-08,-1.21E-02
5.028232E-08,-1.16E-02
5.028544E-08,-1.16E-02
5.028857E-08,-1.33E-02
5.029169E-08,-1.38E-02
5.029482E-08,-1.50E-02
5.029794E-08,-1.75E-02
5.030107E-08,-2.09E-02
5.030419E-08,-2.39E-02
5.030732E-08,-2.72E-02
5.031044E-08,-3.06E-02
5.031357E-08,-3.44E-02
5.031669E-08,-3.90E-02
5.031982E-08,-4.37E-02
5.032294E-08,-4.71E-02
5.032607E-08,-5.04E-02
5.032919E-08,-5.42E-02
5.033232E-08,-5.76E-02
5.033544E-08,-6.01E-02
5.033857E-08,-6.22E-02
5.034169E-08,-6.43E-02
5.034482E-08,-6.60E-02
5.034794E-08,-6.64E-02
5.035107E-08,-6.73E-02
5.035419E-08,-6.69E-02
5.035732E-08,-6.64E-02
5.036044E-08,-6.52E-02
5.036357E-08,-6.35E-02
5.036669E-08,-6.14E-02
5.036982E-08,-5.97E-02
5.037294E-08,-5.63E-02
5.037607E-08,-5.38E-02
5.037919E-08,-5.04E-02
5.038232E-08,-4.75E-02
5.038544E-08,-4.45E-02
5.038857E-08,-4.07E-02
5.039169E-08,-3.74E-02
5.039482E-08,-3.44E-02
5.039794E-08,-3.19E-02
5.040107E-08,-2.89E-02
5.040419E-08,-2.68E-02
5.040732E-08,-2.39E-02
5.041044E-08,-2.18E-02
5.041357E-08,-2.05E-02
5.041669E-08,-1.84E-02
5.041982E-08,-1.84E-02
5.042294E-08,-1.75E-02
5.042607E-08,-1.67E-02
5.042919E-08,-1.63E-02
5.043232E-08,-1.71E-02
5.043544E-08,-1.67E-02
5.043857E-08,-1.75E-02
5.044169E-08,-1.84E-02
5.044482E-08,-2.01E-02
5.044794E-08,-2.01E-02
5.045107E-08,-2.13E-02
5.045419E-08,-2.30E-02
5.045732E-08,-2.39E-02
5.046044E-08,-2.47E-02
5.046357E-08,-2.64E-02
5.046669E-08,-2.68E-02
5.046982E-08,-2.81E-02
5.047294E-08,-2.93E-02
5.047607E-08,-2.93E-02
5.047919E-08,-3.02E-02
5.048232E-08,-3.06E-02
5.048544E-08,-3.19E-02
5.048857E-08,-3.23E-02
5.049169E-08,-3.31E-02
5.049482E-08,-3.27E-02
5.049794E-08,-3.27E-02
5.050107E-08,-3.27E-02
5.050419E-08,-3.31E-02
5.050732E-08,-3.31E-02
5.051044E-08,-3.27E-02
5.051357E-08,-3.15E-02
5.051669E-08,-3.19E-02
5.051982E-08,-3.19E-02
5.052294E-08,-3.06E-02
5.052607E-08,-3.06E-02
5.052919E-08,-3.06E-02
5.053232E-08,-2.98E-02
5.053544E-08,-2.93E-02
5.053857E-08,-2.93E-02
5.054169E-08,-2.89E-02
5.054482E-08,-2.77E-02
5.054794E-08,-2.72E-02
5.055107E-08,-2.64E-02
5.055419E-08,-2.60E-02
5.055732E-08,-2.47E-02
5.056044E-08,-2.30E-02
5.056357E-08,-2.26E-02
5.056669E-08,-2.22E-02
5.056982E-08,-2.09E-02
5.057294E-08,-1.97E-02
5.057607E-08,-1.84E-02
5.057919E-08,-1.67E-02
5.058232E-08,-1.59E-02
5.058544E-08,-1.42E-02
5.058857E-08,-1.29E-02
5.059169E-08,-1.16E-02
5.059482E-08,-1.08E-02
5.059794E-08,-9.1E-03
5.060107E-08,-7.8E-03
5.060419E-08,-6.6E-03
5.060732E-08,-4.9E-03
5.061044E-08,-4.1E-03
5.061357E-08,-3.2E-03
5.061669E-08,-1.5E-03
5.061982E-08,-1.5E-03
5.062294E-08,-3E-04
5.062607E-08,2E-04
5.062919E-08,6E-04
5.063232E-08,2E-04
5.063544E-08,6E-04
5.063857E-08,-3E-04
5.064169E-08,-1.1E-03
5.064482E-08,-1.5E-03
5.064794E-08,-1.9E-03
5.065107E-08,-3.2E-03
5.065419E-08,-4.1E-03
5.065732E-08,-5.3E-03
5.066044E-08,-6.6E-03
5.066357E-08,-7.4E-03
5.066669E-08,-9.1E-03
5.066982E-08,-1.12E-02
5.067294E-08,-1.21E-02
5.067607E-08,-1.38E-02
5.067919E-08,-1.46E-02
5.068232E-08,-1.63E-02
5.068544E-08,-1.71E-02
5.068857E-08,-1.84E-02
5.069169E-08,-2.01E-02
5.069482E-08,-2.01E-02
5.069794E-08,-2.09E-02
5.070107E-08,-2.13E-02
5.070419E-08,-2.13E-02
5.070732E-08,-2.18E-02
5.071044E-08,-2.09E-02
5.071357E-08,-2.13E-02
5.071669E-08,-1.97E-02
5.071982E-08,-2.01E-02
5.072294E-08,-1.88E-02
5.072607E-08,-1.84E-02
5.072919E-08,-1.75E-02
5.073232E-08,-1.63E-02
5.073544E-08,-1.46E-02
5.073857E-08,-1.33E-02
5.074169E-08,-1.29E-02
5.074482E-08,-1.21E-02
5.074794E-08,-1.12E-02
5.075107E-08,-1.08E-02
5.075419E-08,-1.08E-02
5.075732E-08,-1.04E-02
5.076044E-08,-1.00E-02
5.076357E-08,-1.08E-02
5.076669E-08,-1.16E-02
5.076982E-08,-1.29E-02
5.077294E-08,-1.38E-02
5.077607E-08,-1.54E-02
5.077919E-08,-1.67E-02
5.078232E-08,-1.84E-02
5.078544E-08,-2.09E-02
5.078857E-08,-2.39E-02
5.079169E-08,-2.47E-02
5.079482E-08,-2.72E-02
5.079794E-08,-2.98E-02
5.080107E-08,-3.27E-02
5.080419E-08,-3.48E-02
5.080732E-08,-3.69E-02
5.081044E-08,-3.86E-02
5.081357E-08,-4.03E-02
5.081669E-08,-4.20E-02
5.081982E-08,-4.28E-02
5.082294E-08,-4.33E-02
5.082607E-08,-4.41E-02
5.082919E-08,-4.37E-02
5.083232E-08,-4.33E-02
5.083544E-08,-4.20E-02
5.083857E-08,-4.12E-02
5.084169E-08,-3.90E-02
5.084482E-08,-3.74E-02
5.084794E-08,-3.40E-02
5.085107E-08,-3.19E-02
5.085419E-08,-2.93E-02
5.085732E-08,-2.56E-02
5.086044E-08,-2.26E-02
5.086357E-08,-1.92E-02
5.086669E-08,-1.63E-02
5.086982E-08,-1.29E-02
5.087294E-08,-1.04E-02
5.087607E-08,-7.4E-03
5.087919E-08,-4.5E-03
5.088232E-08,-2.8E-03
5.088544E-08,-1.1E-03
5.088857E-08,2E-04
5.089169E-08,2E-04
5.089482E-08,6E-04
5.089794E-08,-7E-04
5.090107E-08,-1.1E-03
5.090419E-08,-2.4E-03
5.090732E-08,-5.7E-03
5.091044E-08,-7.4E-03
5.091357E-08,-1.04E-02
5.091669E-08,-1.33E-02
5.091982E-08,-1.67E-02
5.092294E-08,-2.13E-02
5.092607E-08,-2.51E-02
5.092919E-08,-2.93E-02
5.093232E-08,-3.31E-02
5.093544E-08,-3.65E-02
5.093857E-08,-4.12E-02
5.094169E-08,-4.45E-02
5.094482E-08,-4.79E-02
5.094794E-08,-5.04E-02
5.095107E-08,-5.38E-02
5.095419E-08,-5.59E-02
5.095732E-08,-5.76E-02
5.096044E-08,-5.84E-02
5.096357E-08,-5.89E-02
5.096669E-08,-5.93E-02
5.096982E-08,-5.89E-02
5.097294E-08,-5.76E-02
5.097607E-08,-5.63E-02
5.097919E-08,-5.46E-02
5.098232E-08,-5.17E-02
5.098544E-08,-4.87E-02
5.098857E-08,-4.71E-02
5.099169E-08,-4.41E-02
5.099482E-08,-4.12E-02
5.099794E-08,-3.74E-02
5.100107E-08,-3.44E-02
5.100419E-08,-3.23E-02
5.100732E-08,-2.98E-02
5.101044E-08,-2.72E-02
5.101357E-08,-2.51E-02
5.101669E-08,-2.30E-02
5.101982E-08,-2.22E-02
5.102294E-08,-2.09E-02
5.102607E-08,-2.05E-02
5.102919E-08,-1.97E-02
5.103232E-08,-2.01E-02
5.103544E-08,-1.97E-02
5.103857E-08,-2.05E-02
5.104169E-08,-2.22E-02
5.104482E-08,-2.22E-02
5.104794E-08,-2.34E-02
5.105107E-08,-2.47E-02
5.105419E-08,-2.60E-02
5.105732E-08,-2.77E-02
5.106044E-08,-2.85E-02
5.106357E-08,-3.02E-02
5.106669E-08,-3.02E-02
5.106982E-08,-3.15E-02
5.107294E-08,-3.19E-02
5.107607E-08,-3.23E-02
5.107919E-08,-3.27E-02
5.108232E-08,-3.27E-02
5.108544E-08,-3.19E-02
5.108857E-08,-3.15E-02
5.109169E-08,-3.15E-02
5.109482E-08,-2.93E-02
5.109794E-08,-2.81E-02
5.110107E-08,-2.68E-02
5.110419E-08,-2.56E-02
5.110732E-08,-2.51E-02
5.111044E-08,-2.39E-02
5.111357E-08,-2.26E-02
5.111669E-08,-2.18E-02
5.111982E-08,-2.18E-02
5.112294E-08,-2.13E-02
5.112607E-08,-2.13E-02
5.112919E-08,-2.13E-02
5.113232E-08,-2.18E-02
5.113544E-08,-2.34E-02
5.113857E-08,-2.51E-02
5.114169E-08,-2.72E-02
5.114482E-08,-2.93E-02
5.114794E-08,-3.15E-02
5.115107E-08,-3.44E-02
5.115419E-08,-3.74E-02
5.115732E-08,-4.07E-02
5.116044E-08,-4.41E-02
5.116357E-08,-4.66E-02
5.116669E-08,-5.04E-02
5.116982E-08,-5.25E-02
5.117294E-08,-5.55E-02
5.117607E-08,-5.80E-02
5.117919E-08,-5.93E-02
5.118232E-08,-6.14E-02
5.118544E-08,-6.26E-02
5.118857E-08,-6.31E-02
5.119169E-08,-6.35E-02
5.119482E-08,-6.31E-02
5.119794E-08,-6.14E-02
5.120107E-08,-6.01E-02
5.120419E-08,-5.76E-02
5.120732E-08,-5.46E-02
5.121044E-08,-5.13E-02
5.121357E-08,-4.75E-02
5.121669E-08,-4.28E-02
5.121982E-08,-3.82E-02
5.122294E-08,-3.36E-02
5.122607E-08,-2.81E-02
5.122919E-08,-2.22E-02
5.123232E-08,-1.71E-02
5.123544E-08,-1.21E-02
5.123857E-08,-7.8E-03
5.124169E-08,-2.4E-03
5.124482E-08,1.4E-03
5.124794E-08,5.6E-03
5.125107E-08,9.0E-03
5.125419E-08,1.11E-02
5.125732E-08,1.32E-02
5.126044E-08,1.53E-02
5.126357E-08,1.53E-02
5.126669E-08,1.58E-02
5.126982E-08,1.41E-02
5.127294E-08,1.28E-02
5.127607E-08,1.07E-02
5.127919E-08,7.7E-03
5.128232E-08,3.1E-03
5.128544E-08,-7E-04
5.128857E-08,-5.3E-03
5.129169E-08,-1.04E-02
5.129482E-08,-1.54E-02
5.129794E-08,-2.18E-02
5.130107E-08,-2.77E-02
5.130419E-08,-3.31E-02
5.130732E-08,-3.90E-02
5.131044E-08,-4.45E-02
5.131357E-08,-5.00E-02
5.131669E-08,-5.42E-02
5.131982E-08,-5.97E-02
5.132294E-08,-6.26E-02
5.132607E-08,-6.64E-02
5.132919E-08,-6.86E-02
5.133232E-08,-7.02E-02
5.133544E-08,-7.15E-02
5.133857E-08,-7.19E-02
5.134169E-08,-7.15E-02
5.134482E-08,-7.02E-02
5.134794E-08,-6.81E-02
5.135107E-08,-6.60E-02
5.135419E-08,-6.35E-02
5.135732E-08,-5.93E-02
5.136044E-08,-5.55E-02
5.136357E-08,-5.08E-02
5.136669E-08,-4.54E-02
5.136982E-08,-4.12E-02
5.137294E-08,-3.61E-02
5.137607E-08,-3.02E-02
5.137919E-08,-2.51E-02
5.138232E-08,-2.05E-02
5.138544E-08,-1.50E-02
5.138857E-08,-1.12E-02
5.139169E-08,-7.0E-03
5.139482E-08,-3.2E-03
5.139794E-08,-3E-04
5.140107E-08,2.7E-03
5.140419E-08,4.8E-03
5.140732E-08,6.1E-03
5.141044E-08,7.3E-03
5.141357E-08,6.9E-03
5.141669E-08,6.9E-03
5.141982E-08,6.5E-03
5.142294E-08,4.8E-03
5.142607E-08,2.7E-03
5.142919E-08,1.4E-03
5.143232E-08,-1.1E-03
5.143544E-08,-3.6E-03
5.143857E-08,-7.0E-03
5.144169E-08,-1.00E-02
5.144482E-08,-1.25E-02
5.144794E-08,-1.50E-02
5.145107E-08,-1.80E-02
5.145419E-08,-2.09E-02
5.145732E-08,-2.30E-02
5.146044E-08,-2.47E-02
5.146357E-08,-2.72E-02
5.146669E-08,-2.85E-02
5.146982E-08,-3.06E-02
5.147294E-08,-3.19E-02
5.147607E-08,-3.27E-02
5.147919E-08,-3.19E-02
5.148232E-08,-3.23E-02
5.148544E-08,-3.23E-02
5.148857E-08,-3.27E-02
5.149169E-08,-3.19E-02
5.149482E-08,-3.15E-02
5.149794E-08,-3.10E-02
5.150107E-08,-2.98E-02
5.150419E-08,-2.93E-02
5.150732E-08,-2.93E-02
5.151044E-08,-2.93E-02
5.151357E-08,-2.98E-02
5.151669E-08,-2.89E-02
5.151982E-08,-3.02E-02
5.152294E-08,-3.10E-02
5.152607E-08,-3.15E-02
5.152919E-08,-3.36E-02
5.153232E-08,-3.44E-02
5.153544E-08,-3.57E-02
5.153857E-08,-3.74E-02
5.154169E-08,-3.90E-02
5.154482E-08,-4.16E-02
5.154794E-08,-4.37E-02
5.155107E-08,-4.54E-02
5.155419E-08,-4.71E-02
5.155732E-08,-4.87E-02
5.156044E-08,-5.00E-02
5.156357E-08,-5.08E-02
5.156669E-08,-5.25E-02
5.156982E-08,-5.25E-02
5.157294E-08,-5.30E-02
5.157607E-08,-5.25E-02
5.157919E-08,-5.17E-02
5.158232E-08,-5.08E-02
5.158544E-08,-4.79E-02
5.158857E-08,-4.66E-02
5.159169E-08,-4.45E-02
5.159482E-08,-4.12E-02
5.159794E-08,-3.82E-02
5.160107E-08,-3.52E-02
5.160419E-08,-3.19E-02
5.160732E-08,-2.77E-02
5.161044E-08,-2.43E-02
5.161357E-08,-2.05E-02
5.161669E-08,-1.63E-02
5.161982E-08,-1.38E-02
5.162294E-08,-1.04E-02
5.162607E-08,-6.6E-03
5.162919E-08,-4.5E-03
5.163232E-08,-2.4E-03
5.163544E-08,-3E-04
5.163857E-08,2E-04
5.164169E-08,1.0E-03
5.164482E-08,1.4E-03
5.164794E-08,1.0E-03
5.165107E-08,6E-04
5.165419E-08,-7E-04
5.165732E-08,-2.8E-03
5.166044E-08,-4.1E-03
5.166357E-08,-6.6E-03
5.166669E-08,-8.3E-03
5.166982E-08,-1.16E-02
5.167294E-08,-1.50E-02
5.167607E-08,-1.75E-02
5.167919E-08,-2.05E-02
5.168232E-08,-2.26E-02
5.168544E-08,-2.47E-02
5.168857E-08,-2.72E-02
5.169169E-08,-2.85E-02
5.169482E-08,-3.06E-02
5.169794E-08,-3.06E-02
5.170107E-08,-3.15E-02
5.170419E-08,-3.19E-02
5.170732E-08,-3.10E-02
5.171044E-08,-2.98E-02
5.171357E-08,-2.89E-02
5.171669E-08,-2.72E-02
5.171982E-08,-2.51E-02
5.172294E-08,-2.26E-02
5.172607E-08,-2.01E-02
5.172919E-08,-1.71E-02
5.173232E-08,-1.33E-02
5.173544E-08,-1.08E-02
5.173857E-08,-7.0E-03
5.174169E-08,-4.1E-03
5.174482E-08,-3E-04
5.174794E-08,2.3E-03
5.175107E-08,4.4E-03
5.175419E-08,6.9E-03
5.175732E-08,9.0E-03
5.176044E-08,1.11E-02
5.176357E-08,1.15E-02
5.176669E-08,1.24E-02
5.176982E-08,1.28E-02
5.177294E-08,1.28E-02
5.177607E-08,1.24E-02
5.177919E-08,1.15E-02
5.178232E-08,9.9E-03
5.178544E-08,8.2E-03
5.178857E-08,6.5E-03
5.179169E-08,4.8E-03
5.179482E-08,1.8E-03
5.179794E-08,2E-04
5.180107E-08,-2.8E-03
5.180419E-08,-4.9E-03
5.180732E-08,-7.8E-03
5.181044E-08,-9.5E-03
5.181357E-08,-1.21E-02
5.181669E-08,-1.29E-02
5.181982E-08,-1.50E-02
5.182294E-08,-1.59E-02
5.182607E-08,-1.75E-02
5.182919E-08,-1.80E-02
5.183232E-08,-1.71E-02
5.183544E-08,-1.80E-02
5.183857E-08,-1.71E-02
5.184169E-08,-1.75E-02
5.184482E-08,-1.63E-02
5.184794E-08,-1.50E-02
5.185107E-08,-1.42E-02
5.185419E-08,-1.29E-02
5.185732E-08,-1.16E-02
5.186044E-08,-1.08E-02
5.186357E-08,-9.5E-03
5.186669E-08,-8.3E-03
5.186982E-08,-7.8E-03
5.187294E-08,-7.0E-03
5.187607E-08,-7.0E-03
5.187919E-08,-6.6E-03
5.188232E-08,-7.0E-03
5.188544E-08,-7.4E-03
5.188857E-08,-8.7E-03
5.189169E-08,-1.00E-02
5.189482E-08,-1.16E-02
5.189794E-08,-1.33E-02
5.190107E-08,-1.54E-02
5.190419E-08,-1.84E-02
5.190732E-08,-2.09E-02
5.191044E-08,-2.39E-02
5.191357E-08,-2.68E-02
5.191669E-08,-3.06E-02
5.191982E-08,-3.40E-02
5.192294E-08,-3.78E-02
5.192607E-08,-4.12E-02
5.192919E-08,-4.41E-02
5.193232E-08,-4.66E-02
5.193544E-08,-5.00E-02
5.193857E-08,-5.21E-02
5.194169E-08,-5.42E-02
5.194482E-08,-5.63E-02
5.194794E-08,-5.80E-02
5.195107E-08,-5.93E-02
5.195419E-08,-5.93E-02
5.195732E-08,-6.01E-02
5.196044E-08,-6.01E-02
5.196357E-08,-5.93E-02
5.196669E-08,-5.97E-02
5.196982E-08,-5.80E-02
5.197294E-08,-5.67E-02
5.197607E-08,-5.55E-02
5.197919E-08,-5.30E-02
5.198232E-08,-5.21E-02
5.198544E-08,-4.96E-02
5.198857E-08,-4.71E-02
5.199169E-08,-4.58E-02
5.199482E-08,-4.24E-02
5.199794E-08,-4.07E-02
5.200107E-08,-3.82E-02
5.200419E-08,-3.61E-02
5.200732E-08,-3.44E-02
5.201044E-08,-3.27E-02
5.201357E-08,-3.10E-02
5.201669E-08,-3.06E-02
5.201982E-08,-2.89E-02
5.202294E-08,-2.81E-02
5.202607E-08,-2.72E-02
5.202919E-08,-2.64E-02
5.203232E-08,-2.64E-02
5.203544E-08,-2.56E-02
5.203857E-08,-2.64E-02
5.204169E-08,-2.60E-02
5.204482E-08,-2.56E-02
5.204794E-08,-2.68E-02
5.205107E-08,-2.68E-02
5.205419E-08,-2.64E-02
5.205732E-08,-2.64E-02
5.206044E-08,-2.68E-02
5.206357E-08,-2.64E-02
5.206669E-08,-2.56E-02
5.206982E-08,-2.51E-02
5.207294E-08,-2.43E-02
5.207607E-08,-2.30E-02
5.207919E-08,-2.22E-02
5.208232E-08,-2.01E-02
5.208544E-08,-1.80E-02
5.208857E-08,-1.54E-02
5.209169E-08,-1.33E-02
5.209482E-08,-1.04E-02
5.209794E-08,-7.8E-03
5.210107E-08,-5.3E-03
5.210419E-08,-1.5E-03
5.210732E-08,1.4E-03
5.211044E-08,4.4E-03
5.211357E-08,7.3E-03
5.211669E-08,1.11E-02
5.211982E-08,1.36E-02
5.212294E-08,1.66E-02
5.212607E-08,1.96E-02
5.212919E-08,2.12E-02
5.213232E-08,2.33E-02
5.213544E-08,2.50E-02
5.213857E-08,2.67E-02
5.214169E-08,2.71E-02
5.214482E-08,2.76E-02
5.214794E-08,2.84E-02
5.215107E-08,2.76E-02
5.215419E-08,2.67E-02
5.215732E-08,2.59E-02
5.216044E-08,2.38E-02
5.216357E-08,2.21E-02
5.216669E-08,1.96E-02
5.216982E-08,1.62E-02
5.217294E-08,1.28E-02
5.217607E-08,9.0E-03
5.217919E-08,5.2E-03
5.218232E-08,1.4E-03
5.218544E-08,-1.9E-03
5.218857E-08,-7.0E-03
5.219169E-08,-1.16E-02
5.219482E-08,-1.54E-02
5.219794E-08,-2.01E-02
5.220107E-08,-2.43E-02
5.220419E-08,-2.89E-02
5.220732E-08,-3.19E-02
5.221044E-08,-3.61E-02
5.221357E-08,-3.95E-02
5.221669E-08,-4.24E-02
5.221982E-08,-4.54E-02
5.222294E-08,-4.71E-02
5.222607E-08,-4.96E-02
5.222919E-08,-5.04E-02
5.223232E-08,-5.21E-02
5.223544E-08,-5.25E-02
5.223857E-08,-5.30E-02
5.224169E-08,-5.30E-02
5.224482E-08,-5.21E-02
5.224794E-08,-5.17E-02
5.225107E-08,-5.00E-02
5.225419E-08,-4.83E-02
5.225732E-08,-4.75E-02
5.226044E-08,-4.49E-02
5.226357E-08,-4.24E-02
5.226669E-08,-4.03E-02
5.226982E-08,-3.78E-02
5.227294E-08,-3.57E-02
5.227607E-08,-3.23E-02
5.227919E-08,-2.89E-02
5.228232E-08,-2.68E-02
5.228544E-08,-2.30E-02
5.228857E-08,-2.05E-02
5.229169E-08,-1.75E-02
5.229482E-08,-1.42E-02
5.229794E-08,-1.12E-02
5.230107E-08,-8.7E-03
5.230419E-08,-6.2E-03
5.230732E-08,-4.9E-03
5.231044E-08,-1.1E-03
5.231357E-08,6E-04
5.231669E-08,2.7E-03
5.231982E-08,4.4E-03
5.232294E-08,6.1E-03
5.232607E-08,7.7E-03
5.232919E-08,8.2E-03
5.233232E-08,9.9E-03
5.233544E-08,9.9E-03
5.233857E-08,1.07E-02
5.234169E-08,1.07E-02
5.234482E-08,1.07E-02
5.234794E-08,1.03E-02
5.235107E-08,9.4E-03
5.235419E-08,8.6E-03
5.235732E-08,7.7E-03
5.236044E-08,6.5E-03
5.236357E-08,4.4E-03
5.236669E-08,3.1E-03
5.236982E-08,1.4E-03
5.237294E-08,-1.5E-03
5.237607E-08,-3.2E-03
5.237919E-08,-6.2E-03
5.238232E-08,-7.4E-03
5.238544E-08,-1.08E-02
5.238857E-08,-1.29E-02
5.239169E-08,-1.63E-02
5.239482E-08,-1.84E-02
5.239794E-08,-2.05E-02
5.240107E-08,-2.39E-02
5.240419E-08,-2.60E-02
5.240732E-08,-2.81E-02
5.241044E-08,-2.98E-02
5.241357E-08,-3.19E-02
5.241669E-08,-3.36E-02
5.241982E-08,-3.52E-02
5.242294E-08,-3.57E-02
5.242607E-08,-3.74E-02
5.242919E-08,-3.78E-02
5.243232E-08,-3.82E-02
5.243544E-08,-3.86E-02
5.243857E-08,-3.86E-02
5.244169E-08,-3.86E-02
5.244482E-08,-3.74E-02
5.244794E-08,-3.69E-02
5.245107E-08,-3.57E-02
5.245419E-08,-3.48E-02
5.245732E-08,-3.40E-02
5.246044E-08,-3.19E-02
5.246357E-08,-3.06E-02
5.246669E-08,-2.85E-02
5.246982E-08,-2.77E-02
5.247294E-08,-2.56E-02
5.247607E-08,-2.34E-02
5.247919E-08,-2.18E-02
5.248232E-08,-2.05E-02
5.248544E-08,-1.80E-02
5.248857E-08,-1.63E-02
5.249169E-08,-1.46E-02
5.249482E-08,-1.29E-02
5.249794E-08,-1.12E-02
5.250107E-08,-9.5E-03
5.250419E-08,-8.7E-03
5.250732E-08,-7.0E-03
5.251044E-08,-5.3E-03
5.251357E-08,-4.1E-03
5.251669E-08,-2.8E-03
5.251982E-08,-1.9E-03
5.252294E-08,-1.1E-03
5.252607E-08,2E-04
5.252919E-08,6E-04
5.253232E-08,1.0E-03
5.253544E-08,2.3E-03
5.253857E-08,2.3E-03
5.254169E-08,3.5E-03
5.254482E-08,3.1E-03
5.254794E-08,3.1E-03
5.255107E-08,3.5E-03
5.255419E-08,3.1E-03
5.255732E-08,3.5E-03
5.256044E-08,3.1E-03
5.256357E-08,3.1E-03
5.256669E-08,2.3E-03
5.256982E-08,3.1E-03
5.257294E-08,1.4E-03
5.257607E-08,1.0E-03
5.257919E-08,-3E-04
5.258232E-08,-7E-04
5.258544E-08,-1.9E-03
5.258857E-08,-2.4E-03
5.259169E-08,-4.1E-03
5.259482E-08,-5.7E-03
5.259794E-08,-7.0E-03
5.260107E-08,-8.3E-03
5.260419E-08,-1.00E-02
5.260732E-08,-1.12E-02
5.261044E-08,-1.25E-02
5.261357E-08,-1.29E-02
5.261669E-08,-1.50E-02
5.261982E-08,-1.67E-02
5.262294E-08,-1.71E-02
5.262607E-08,-1.80E-02
5.262919E-08,-1.84E-02
5.263232E-08,-1.97E-02
5.263544E-08,-2.01E-02
5.263857E-08,-1.92E-02
5.264169E-08,-1.88E-02
5.264482E-08,-1.84E-02
5.264794E-08,-1.84E-02
5.265107E-08,-1.71E-02
5.265419E-08,-1.54E-02
5.265732E-08,-1.42E-02
5.266044E-08,-1.25E-02
5.266357E-08,-1.08E-02
5.266669E-08,-8.3E-03
5.266982E-08,-6.2E-03
5.267294E-08,-4.1E-03
5.267607E-08,-1.9E-03
5.267919E-08,1.0E-03
5.268232E-08,4.0E-03
5.268544E-08,6.5E-03
5.268857E-08,8.6E-03
5.269169E-08,1.20E-02
5.269482E-08,1.32E-02
5.269794E-08,1.53E-02
5.270107E-08,1.74E-02
5.270419E-08,1.87E-02
5.270732E-08,2.04E-02
5.271044E-08,2.12E-02
5.271357E-08,2.25E-02
5.271669E-08,2.29E-02
5.271982E-08,2.33E-02
5.272294E-08,2.38E-02
5.272607E-08,2.38E-02
5.272919E-08,2.29E-02
5.273232E-08,2.21E-02
5.273544E-08,2.17E-02
5.273857E-08,2.04E-02
5.274169E-08,1.91E-02
5.274482E-08,1.83E-02
5.274794E-08,1.62E-02
5.275107E-08,1.41E-02
5.275419E-08,1.20E-02
5.275732E-08,1.03E-02
5.276044E-08,7.3E-03
5.276357E-08,5.6E-03
5.276669E-08,3.5E-03
5.276982E-08,1.0E-03
5.277294E-08,-1.1E-03
5.277607E-08,-2.8E-03
5.277919E-08,-4.5E-03
5.278232E-08,-7.0E-03
5.278544E-08,-8.3E-03
5.278857E-08,-9.5E-03
5.279169E-08,-1.12E-02
5.279482E-08,-1.25E-02
5.279794E-08,-1.38E-02
5.280107E-08,-1.50E-02
5.280419E-08,-1.59E-02
5.280732E-08,-1.71E-02
5.281044E-08,-1.71E-02
5.281357E-08,-1.84E-02
5.281669E-08,-1.84E-02
5.281982E-08,-1.92E-02
5.282294E-08,-1.92E-02
5.282607E-08,-1.80E-02
5.282919E-08,-1.75E-02
5.283232E-08,-1.71E-02
5.283544E-08,-1.67E-02
5.283857E-08,-1.59E-02
5.284169E-08,-1.50E-02
5.284482E-08,-1.42E-02
5.284794E-08,-1.25E-02
5.285107E-08,-1.12E-02
5.285419E-08,-1.00E-02
5.285732E-08,-8.3E-03
5.286044E-08,-6.6E-03
5.286357E-08,-5.3E-03
5.286669E-08,-4.1E-03
5.286982E-08,-2.4E-03
5.287294E-08,-7E-04
5.287607E-08,6E-04
5.287919E-08,1.8E-03
5.288232E-08,2.7E-03
5.288544E-08,4.4E-03
5.288857E-08,4.8E-03
5.289169E-08,5.2E-03
5.289482E-08,6.5E-03
5.289794E-08,6.5E-03
5.290107E-08,5.6E-03
5.290419E-08,5.2E-03
5.290732E-08,5.2E-03
5.291044E-08,5.2E-03
5.291357E-08,3.5E-03
5.291669E-08,2.7E-03
5.291982E-08,6E-04
5.292294E-08,-3E-04
5.292607E-08,-2.4E-03
5.292919E-08,-3.2E-03
5.293232E-08,-5.3E-03
5.293544E-08,-7.0E-03
5.293857E-08,-1.00E-02
5.294169E-08,-1.08E-02
5.294482E-08,-1.25E-02
5.294794E-08,-1.38E-02
5.295107E-08,-1.50E-02
5.295419E-08,-1.63E-02
5.295732E-08,-1.71E-02
5.296044E-08,-1.71E-02
5.296357E-08,-1.80E-02
5.296669E-08,-1.75E-02
5.296982E-08,-1.71E-02
5.297294E-08,-1.67E-02
5.297607E-08,-1.54E-02
5.297919E-08,-1.38E-02
5.298232E-08,-1.29E-02
5.298544E-08,-1.08E-02
5.298857E-08,-9.1E-03
5.299169E-08,-7.4E-03
5.299482E-08,-4.9E-03
5.299794E-08,-3.2E-03
5.300107E-08,-1.1E-03
5.300419E-08,1.4E-03
5.300732E-08,2.3E-03
5.301044E-08,5.2E-03
5.301357E-08,6.1E-03
5.301669E-08,8.2E-03
5.301982E-08,9.0E-03
5.302294E-08,9.0E-03
5.302607E-08,8.6E-03
5.302919E-08,9.0E-03
5.303232E-08,8.6E-03
5.303544E-08,7.3E-03
5.303857E-08,6.1E-03
5.304169E-08,3.5E-03
5.304482E-08,1.0E-03
5.304794E-08,-1.9E-03
5.305107E-08,-4.9E-03
5.305419E-08,-9.1E-03
5.305732E-08,-1.21E-02
5.306044E-08,-1.63E-02
5.306357E-08,-2.09E-02
5.306669E-08,-2.51E-02
5.306982E-08,-2.93E-02
5.307294E-08,-3.40E-02
5.307607E-08,-3.78E-02
5.307919E-08,-4.24E-02
5.308232E-08,-4.62E-02
5.308544E-08,-5.00E-02
5.308857E-08,-5.34E-02
5.309169E-08,-5.63E-02
5.309482E-08,-5.89E-02
5.309794E-08,-6.10E-02
5.310107E-08,-6.26E-02
5.310419E-08,-6.39E-02
5.310732E-08,-6.48E-02
5.311044E-08,-6.52E-02
5.311357E-08,-6.52E-02
5.311669E-08,-6.52E-02
5.311982E-08,-6.43E-02
5.312294E-08,-6.26E-02
5.312607E-08,-6.18E-02
5.312919E-08,-5.93E-02
5.313232E-08,-5.72E-02
5.313544E-08,-5.51E-02
5.313857E-08,-5.25E-02
5.314169E-08,-5.08E-02
5.314482E-08,-4.71E-02
5.314794E-08,-4.45E-02
5.315107E-08,-4.12E-02
5.315419E-08,-3.86E-02
5.315732E-08,-3.57E-02
5.316044E-08,-3.31E-02
5.316357E-08,-3.10E-02
5.316669E-08,-2.81E-02
5.316982E-08,-2.68E-02
5.317294E-08,-2.34E-02
5.317607E-08,-2.18E-02
5.317919E-08,-1.97E-02
5.318232E-08,-1.88E-02
5.318544E-08,-1.67E-02
5.318857E-08,-1.54E-02
5.319169E-08,-1.46E-02
5.319482E-08,-1.29E-02
5.319794E-08,-1.25E-02
5.320107E-08,-1.12E-02
5.320419E-08,-1.08E-02
5.320732E-08,-1.00E-02
5.321044E-08,-8.7E-03
5.321357E-08,-8.7E-03
5.321669E-08,-8.7E-03
5.321982E-08,-7.8E-03
5.322294E-08,-7.8E-03
5.322607E-08,-7.4E-03
5.322919E-08,-6.6E-03
5.323232E-08,-6.2E-03
5.323544E-08,-5.7E-03
5.323857E-08,-5.7E-03
5.324169E-08,-5.3E-03
5.324482E-08,-4.9E-03
5.324794E-08,-5.3E-03
5.325107E-08,-5.3E-03
5.325419E-08,-5.3E-03
5.325732E-08,-4.5E-03
5.326044E-08,-4.1E-03
5.326357E-08,-4.1E-03
5.326669E-08,-4.5E-03
5.326982E-08,-4.5E-03
5.327294E-08,-4.1E-03
5.327607E-08,-4.1E-03
5.327919E-08,-3.6E-03
5.328232E-08,-3.2E-03
5.328544E-08,-3.2E-03
5.328857E-08,-2.8E-03
5.329169E-08,-2.8E-03
5.329482E-08,-2.4E-03
5.329794E-08,-2.4E-03
5.330107E-08,-1.9E-03
5.330419E-08,-1.5E-03
5.330732E-08,-1.1E-03
5.331044E-08,6E-04
5.331357E-08,-3E-04
5.331669E-08,1.4E-03
5.331982E-08,1.8E-03
5.332294E-08,3.1E-03
5.332607E-08,2.7E-03
5.332919E-08,4.0E-03
5.333232E-08,5.2E-03
5.333544E-08,5.6E-03
5.333857E-08,6.1E-03
5.334169E-08,6.9E-03
5.334482E-08,7.3E-03
5.334794E-08,7.7E-03
5.335107E-08,8.2E-03
5.335419E-08,7.7E-03
5.335732E-08,7.7E-03
5.336044E-08,8.6E-03
5.336357E-08,9.0E-03
5.336669E-08,9.0E-03
5.336982E-08,7.7E-03
5.337294E-08,8.2E-03
5.337607E-08,8.2E-03
5.337919E-08,6.9E-03
5.338232E-08,6.5E-03
5.338544E-08,5.2E-03
5.338857E-08,4.8E-03
5.339169E-08,4.4E-03
5.339482E-08,2.7E-03
5.339794E-08,1.4E-03
5.340107E-08,6E-04
5.340419E-08,2E-04
5.340732E-08,-1.5E-03
5.341044E-08,-2.4E-03
5.341357E-08,-4.1E-03
5.341669E-08,-5.7E-03
5.341982E-08,-6.6E-03
5.342294E-08,-7.4E-03
5.342607E-08,-9.5E-03
5.342919E-08,-1.12E-02
5.343232E-08,-1.33E-02
5.343544E-08,-1.42E-02
5.343857E-08,-1.59E-02
5.344169E-08,-1.75E-02
5.344482E-08,-1.88E-02
5.344794E-08,-2.05E-02
5.345107E-08,-2.26E-02
5.345419E-08,-2.34E-02
5.345732E-08,-2.51E-02
5.346044E-08,-2.72E-02
5.346357E-08,-2.85E-02
5.346669E-08,-2.93E-02
5.346982E-08,-3.10E-02
5.347294E-08,-3.19E-02
5.347607E-08,-3.23E-02
5.347919E-08,-3.31E-02
5.348232E-08,-3.36E-02
5.348544E-08,-3.40E-02
5.348857E-08,-3.27E-02
5.349169E-08,-3.36E-02
5.349482E-08,-3.23E-02
5.349794E-08,-3.15E-02
5.350107E-08,-2.98E-02
5.350419E-08,-2.85E-02
5.350732E-08,-2.64E-02
5.351044E-08,-2.43E-02
5.351357E-08,-2.09E-02
5.351669E-08,-1.75E-02
5.351982E-08,-1.50E-02
5.352294E-08,-1.12E-02
5.352607E-08,-8.3E-03
5.352919E-08,-4.9E-03
5.353232E-08,-3E-04
5.353544E-08,3.5E-03
5.353857E-08,6.5E-03
5.354169E-08,1.03E-02
5.354482E-08,1.36E-02
5.354794E-08,1.74E-02
5.355107E-08,2.00E-02
5.355419E-08,2.29E-02
5.355732E-08,2.55E-02
5.356044E-08,2.71E-02
5.356357E-08,2.88E-02
5.356669E-08,2.97E-02
5.356982E-08,3.05E-02
5.357294E-08,3.05E-02
5.357607E-08,3.01E-02
5.357919E-08,3.01E-02
5.358232E-08,2.84E-02
5.358544E-08,2.76E-02
5.358857E-08,2.55E-02
5.359169E-08,2.29E-02
5.359482E-08,2.12E-02
5.359794E-08,1.87E-02
5.360107E-08,1.58E-02
5.360419E-08,1.24E-02
5.360732E-08,1.03E-02
5.361044E-08,7.3E-03
5.361357E-08,4.8E-03
5.361669E-08,2.3E-03
5.361982E-08,-7E-04
5.362294E-08,-2.8E-03
5.362607E-08,-4.1E-03
5.362919E-08,-5.7E-03
5.363232E-08,-6.2E-03
5.363544E-08,-7.4E-03
5.363857E-08,-8.3E-03
5.364169E-08,-8.7E-03
5.364482E-08,-7.8E-03
5.364794E-08,-7.8E-03
5.365107E-08,-7.0E-03
5.365419E-08,-7.0E-03
5.365732E-08,-6.6E-03
5.366044E-08,-5.7E-03
5.366357E-08,-4.9E-03
5.366669E-08,-3.6E-03
5.366982E-08,-3.2E-03
5.367294E-08,-2.8E-03
5.367607E-08,-2.4E-03
5.367919E-08,-2.4E-03
5.368232E-08,-2.4E-03
5.368544E-08,-2.4E-03
5.368857E-08,-3.2E-03
5.369169E-08,-4.1E-03
5.369482E-08,-5.3E-03
5.369794E-08,-6.6E-03
5.370107E-08,-8.3E-03
5.370419E-08,-1.00E-02
5.370732E-08,-1.08E-02
5.371044E-08,-1.29E-02
5.371357E-08,-1.50E-02
5.371669E-08,-1.67E-02
5.371982E-08,-1.84E-02
5.372294E-08,-1.97E-02
5.372607E-08,-2.09E-02
5.372919E-08,-2.18E-02
5.373232E-08,-2.26E-02
5.373544E-08,-2.26E-02
5.373857E-08,-2.30E-02
5.374169E-08,-2.13E-02
5.374482E-08,-2.01E-02
5.374794E-08,-1.92E-02
5.375107E-08,-1.63E-02
5.375419E-08,-1.38E-02
5.375732E-08,-1.16E-02
5.376044E-08,-7.4E-03
5.376357E-08,-4.1E-03
5.376669E-08,2E-04
5.376982E-08,5.2E-03
5.377294E-08,9.4E-03
5.377607E-08,1.36E-02
5.377919E-08,1.83E-02
5.378232E-08,2.29E-02
5.378544E-08,2.67E-02
5.378857E-08,3.09E-02
5.379169E-08,3.43E-02
5.379482E-08,3.85E-02
5.379794E-08,4.10E-02
5.380107E-08,4.32E-02
5.380419E-08,4.61E-02
5.380732E-08,4.70E-02
5.381044E-08,4.78E-02
5.381357E-08,4.74E-02
5.381669E-08,4.70E-02
5.381982E-08,4.70E-02
5.382294E-08,4.44E-02
5.382607E-08,4.27E-02
5.382919E-08,4.06E-02
5.383232E-08,3.73E-02
5.383544E-08,3.43E-02
5.383857E-08,3.05E-02
5.384169E-08,2.71E-02
5.384482E-08,2.38E-02
5.384794E-08,2.08E-02
5.385107E-08,1.70E-02
5.385419E-08,1.32E-02
5.385732E-08,9.9E-03
5.386044E-08,7.3E-03
5.386357E-08,3.5E-03
5.386669E-08,1.8E-03
5.386982E-08,-7E-04
5.387294E-08,-1.5E-03
5.387607E-08,-3.2E-03
5.387919E-08,-3.2E-03
5.388232E-08,-3.6E-03
5.388544E-08,-3.2E-03
5.388857E-08,-2.8E-03
5.389169E-08,-2.8E-03
5.389482E-08,-1.1E-03
5.389794E-08,2E-04
5.390107E-08,2.3E-03
5.390419E-08,3.5E-03
5.390732E-08,5.2E-03
5.391044E-08,7.3E-03
5.391357E-08,8.2E-03
5.391669E-08,9.9E-03
5.391982E-08,1.07E-02
5.392294E-08,1.15E-02
5.392607E-08,1.24E-02
5.392919E-08,1.28E-02
5.393232E-08,1.24E-02
5.393544E-08,1.24E-02
5.393857E-08,1.15E-02
5.394169E-08,1.07E-02
5.394482E-08,8.2E-03
5.394794E-08,6.1E-03
5.395107E-08,4.4E-03
5.395419E-08,1.8E-03
5.395732E-08,-3E-04
5.396044E-08,-3.6E-03
5.396357E-08,-6.6E-03
5.396669E-08,-9.5E-03
5.396982E-08,-1.29E-02
5.397294E-08,-1.59E-02
5.397607E-08,-1.88E-02
5.397919E-08,-2.09E-02
5.398232E-08,-2.43E-02
5.398544E-08,-2.64E-02
5.398857E-08,-2.89E-02
5.399169E-08,-3.02E-02
5.399482E-08,-3.19E-02
5.399794E-08,-3.27E-02
5.400107E-08,-3.31E-02
5.400419E-08,-3.40E-02
5.400732E-08,-3.40E-02
5.401044E-08,-3.27E-02
5.401357E-08,-3.19E-02
5.401669E-08,-3.15E-02
5.401982E-08,-3.02E-02
5.402294E-08,-2.85E-02
5.402607E-08,-2.64E-02
5.402919E-08,-2.47E-02
5.403232E-08,-2.22E-02
5.403544E-08,-2.01E-02
5.403857E-08,-1.75E-02
5.404169E-08,-1.54E-02
5.404482E-08,-1.33E-02
5.404794E-08,-1.08E-02
5.405107E-08,-8.7E-03
5.405419E-08,-5.7E-03
5.405732E-08,-4.1E-03
5.406044E-08,-2.4E-03
5.406357E-08,-1.1E-03
5.406669E-08,2E-04
5.406982E-08,1.4E-03
5.407294E-08,3.1E-03
5.407607E-08,4.0E-03
5.407919E-08,4.8E-03
5.408232E-08,5.6E-03
5.408544E-08,5.2E-03
5.408857E-08,6.5E-03
5.409169E-08,6.9E-03
5.409482E-08,6.9E-03
5.409794E-08,7.3E-03
5.410107E-08,7.3E-03
5.410419E-08,8.6E-03
5.410732E-08,8.2E-03
5.411044E-08,8.2E-03
5.411357E-08,9.4E-03
5.411669E-08,9.0E-03
5.411982E-08,9.0E-03
5.412294E-08,9.4E-03
5.412607E-08,1.03E-02
5.412919E-08,1.07E-02
5.413232E-08,1.11E-02
5.413544E-08,1.20E-02
5.413857E-08,1.28E-02
5.414169E-08,1.36E-02
5.414482E-08,1.36E-02
5.414794E-08,1.41E-02
5.415107E-08,1.45E-02
5.415419E-08,1.58E-02
5.415732E-08,1.53E-02
5.416044E-08,1.66E-02
5.416357E-08,1.66E-02
5.416669E-08,1.66E-02
5.416982E-08,1.70E-02
5.417294E-08,1.62E-02
5.417607E-08,1.66E-02
5.417919E-08,1.70E-02
5.418232E-08,1.62E-02
5.418544E-08,1.58E-02
5.418857E-08,1.49E-02
5.419169E-08,1.49E-02
5.419482E-08,1.36E-02
5.419794E-08,1.28E-02
5.420107E-08,1.15E-02
5.420419E-08,1.03E-02
5.420732E-08,9.9E-03
5.421044E-08,9.0E-03
5.421357E-08,7.3E-03
5.421669E-08,5.6E-03
5.421982E-08,4.8E-03
5.422294E-08,3.5E-03
5.422607E-08,1.0E-03
5.422919E-08,2E-04
5.423232E-08,-1.1E-03
5.423544E-08,-2.4E-03
5.423857E-08,-4.1E-03
5.424169E-08,-5.3E-03
5.424482E-08,-6.6E-03
5.424794E-08,-7.8E-03
5.425107E-08,-8.7E-03
5.425419E-08,-9.5E-03
5.425732E-08,-1.12E-02
5.426044E-08,-1.16E-02
5.426357E-08,-1.29E-02
5.426669E-08,-1.33E-02
5.426982E-08,-1.42E-02
5.427294E-08,-1.46E-02
5.427607E-08,-1.46E-02
5.427919E-08,-1.54E-02
5.428232E-08,-1.50E-02
5.428544E-08,-1.50E-02
5.428857E-08,-1.59E-02
5.429169E-08,-1.42E-02
5.429482E-08,-1.38E-02
5.429794E-08,-1.33E-02
5.430107E-08,-1.25E-02
5.430419E-08,-1.12E-02
5.430732E-08,-1.08E-02
5.431044E-08,-9.1E-03
5.431357E-08,-8.3E-03
5.431669E-08,-6.6E-03
5.431982E-08,-4.9E-03
5.432294E-08,-4.1E-03
5.432607E-08,-1.9E-03
5.432919E-08,-1.1E-03
5.433232E-08,6E-04
5.433544E-08,1.8E-03
5.433857E-08,3.5E-03
5.434169E-08,3.1E-03
5.434482E-08,5.2E-03
5.434794E-08,5.6E-03
5.435107E-08,6.1E-03
5.435419E-08,6.9E-03
5.435732E-08,7.3E-03
5.436044E-08,7.3E-03
5.436357E-08,6.9E-03
5.436669E-08,6.9E-03
5.436982E-08,6.1E-03
5.437294E-08,6.5E-03
5.437607E-08,6.1E-03
5.437919E-08,6.1E-03
5.438232E-08,5.2E-03
5.438544E-08,4.8E-03
5.438857E-08,4.8E-03
5.439169E-08,4.0E-03
5.439482E-08,4.4E-03
5.439794E-08,4.4E-03
5.440107E-08,4.4E-03
5.440419E-08,4.8E-03
5.440732E-08,5.2E-03
5.441044E-08,6.5E-03
5.441357E-08,6.9E-03
5.441669E-08,8.6E-03
5.441982E-08,1.07E-02
5.442294E-08,1.20E-02
5.442607E-08,1.45E-02
5.442919E-08,1.74E-02
5.443232E-08,1.96E-02
5.443544E-08,2.21E-02
5.443857E-08,2.55E-02
5.444169E-08,2.76E-02
5.444482E-08,3.09E-02
5.444794E-08,3.35E-02
5.445107E-08,3.64E-02
5.445419E-08,3.94E-02
5.445732E-08,4.19E-02
5.446044E-08,4.53E-02
5.446357E-08,4.65E-02
5.446669E-08,4.82E-02
5.446982E-08,4.95E-02
5.447294E-08,4.99E-02
5.447607E-08,5.12E-02
5.447919E-08,5.07E-02
5.448232E-08,4.95E-02
5.448544E-08,4.99E-02
5.448857E-08,4.82E-02
5.449169E-08,4.61E-02
5.449482E-08,4.36E-02
5.449794E-08,4.06E-02
5.450107E-08,3.73E-02
5.450419E-08,3.35E-02
5.450732E-08,2.97E-02
5.451044E-08,2.59E-02
5.451357E-08,2.17E-02
5.451669E-08,1.79E-02
5.451982E-08,1.36E-02
5.452294E-08,9.0E-03
5.452607E-08,5.6E-03
5.452919E-08,1.0E-03
5.453232E-08,-2.4E-03
5.453544E-08,-5.3E-03
5.453857E-08,-7.8E-03
5.454169E-08,-1.08E-02
5.454482E-08,-1.21E-02
5.454794E-08,-1.33E-02
5.455107E-08,-1.46E-02
5.455419E-08,-1.42E-02
5.455732E-08,-1.33E-02
5.456044E-08,-1.25E-02
5.456357E-08,-1.12E-02
5.456669E-08,-8.7E-03
5.456982E-08,-6.2E-03
5.457294E-08,-2.8E-03
5.457607E-08,2E-04
5.457919E-08,4.4E-03
5.458232E-08,8.2E-03
5.458544E-08,1.28E-02
5.458857E-08,1.62E-02
5.459169E-08,2.04E-02
5.459482E-08,2.50E-02
5.459794E-08,2.92E-02
5.460107E-08,3.35E-02
5.460419E-08,3.73E-02
5.460732E-08,4.06E-02
5.461044E-08,4.40E-02
5.461357E-08,4.65E-02
5.461669E-08,4.95E-02
5.461982E-08,5.03E-02
5.462294E-08,5.20E-02
5.462607E-08,5.24E-02
5.462919E-08,5.33E-02
5.463232E-08,5.29E-02
5.463544E-08,5.20E-02
5.463857E-08,5.03E-02
5.464169E-08,4.86E-02
5.464482E-08,4.65E-02
5.464794E-08,4.36E-02
5.465107E-08,4.06E-02
5.465419E-08,3.77E-02
5.465732E-08,3.39E-02
5.466044E-08,3.09E-02
5.466357E-08,2.67E-02
5.466669E-08,2.29E-02
5.466982E-08,1.87E-02
5.467294E-08,1.53E-02
5.467607E-08,1.15E-02
5.467919E-08,7.7E-03
5.468232E-08,4.4E-03
5.468544E-08,2.3E-03
5.468857E-08,-1.5E-03
5.469169E-08,-3.6E-03
5.469482E-08,-5.3E-03
5.469794E-08,-6.6E-03
5.470107E-08,-7.4E-03
5.470419E-08,-7.8E-03
5.470732E-08,-8.7E-03
5.471044E-08,-8.7E-03
5.471357E-08,-7.8E-03
5.471669E-08,-6.2E-03
5.471982E-08,-4.9E-03
5.472294E-08,-3.6E-03
5.472607E-08,-7E-04
5.472919E-08,2E-04
5.473232E-08,3.5E-03
5.473544E-08,6.5E-03
5.473857E-08,9.0E-03
5.474169E-08,1.24E-02
5.474482E-08,1.49E-02
5.474794E-08,1.70E-02
5.475107E-08,2.04E-02
5.475419E-08,2.25E-02
5.475732E-08,2.50E-02
5.476044E-08,2.71E-02
5.476357E-08,2.92E-02
5.476669E-08,3.05E-02
5.476982E-08,3.18E-02
5.477294E-08,3.26E-02
5.477607E-08,3.22E-02
5.477919E-08,3.18E-02
5.478232E-08,3.14E-02
5.478544E-08,3.01E-02
5.478857E-08,2.88E-02
5.479169E-08,2.67E-02
5.479482E-08,2.42E-02
5.479794E-08,2.12E-02
5.480107E-08,1.87E-02
5.480419E-08,1.58E-02
5.480732E-08,1.11E-02
5.481044E-08,7.7E-03
5.481357E-08,4.4E-03
5.481669E-08,2E-04
5.481982E-08,-2.4E-03
5.482294E-08,-6.6E-03
5.482607E-08,-1.04E-02
5.482919E-08,-1.29E-02
5.483232E-08,-1.67E-02
5.483544E-08,-1.97E-02
5.483857E-08,-2.13E-02
5.484169E-08,-2.34E-02
5.484482E-08,-2.51E-02
5.484794E-08,-2.56E-02
5.485107E-08,-2.64E-02
5.485419E-08,-2.60E-02
5.485732E-08,-2.60E-02
5.486044E-08,-2.51E-02
5.486357E-08,-2.39E-02
5.486669E-08,-2.13E-02
5.486982E-08,-1.92E-02
5.487294E-08,-1.75E-02
5.487607E-08,-1.46E-02
5.487919E-08,-1.08E-02
5.488232E-08,-7.4E-03
5.488544E-08,-3.6E-03
5.488857E-08,-1.1E-03
5.489169E-08,2.3E-03
5.489482E-08,5.6E-03
5.489794E-08,9.0E-03
5.490107E-08,1.15E-02
5.490419E-08,1.41E-02
5.490732E-08,1.66E-02
5.491044E-08,1.83E-02
5.491357E-08,2.04E-02
5.491669E-08,2.08E-02
5.491982E-08,2.17E-02
5.492294E-08,2.21E-02
5.492607E-08,2.17E-02
5.492919E-08,2.12E-02
5.493232E-08,2.08E-02
5.493544E-08,1.96E-02
5.493857E-08,1.70E-02
5.494169E-08,1.53E-02
5.494482E-08,1.32E-02
5.494794E-08,1.07E-02
5.495107E-08,8.2E-03
5.495419E-08,5.6E-03
5.495732E-08,2.3E-03
5.496044E-08,-3E-04
5.496357E-08,-2.8E-03
5.496669E-08,-5.3E-03
5.496982E-08,-8.3E-03
5.497294E-08,-1.04E-02
5.497607E-08,-1.21E-02
5.497919E-08,-1.33E-02
5.498232E-08,-1.50E-02
5.498544E-08,-1.54E-02
5.498857E-08,-1.63E-02
5.499169E-08,-1.71E-02
5.499482E-08,-1.67E-02
5.499794E-08,-1.59E-02
5.500107E-08,-1.54E-02
5.500419E-08,-1.46E-02
5.500732E-08,-1.42E-02
5.501044E-08,-1.16E-02
5.501357E-08,-9.5E-03
5.501669E-08,-8.3E-03
5.501982E-08,-6.2E-03
5.502294E-08,-3.6E-03
5.502607E-08,-1.1E-03
5.502919E-08,6E-04
5.503232E-08,3.1E-03
5.503544E-08,5.6E-03
5.503857E-08,6.5E-03
5.504169E-08,8.6E-03
5.504482E-08,1.03E-02
5.504794E-08,1.20E-02
5.505107E-08,1.32E-02
5.505419E-08,1.45E-02
5.505732E-08,1.53E-02
5.506044E-08,1.62E-02
5.506357E-08,1.66E-02
5.506669E-08,1.79E-02
5.506982E-08,1.70E-02
5.507294E-08,1.79E-02
5.507607E-08,1.74E-02
5.507919E-08,1.83E-02
5.508232E-08,1.79E-02
5.508544E-08,1.79E-02
5.508857E-08,1.70E-02
5.509169E-08,1.66E-02
5.509482E-08,1.66E-02
5.509794E-08,1.62E-02
5.510107E-08,1.66E-02
5.510419E-08,1.66E-02
5.510732E-08,1.62E-02
5.511044E-08,1.70E-02
5.511357E-08,1.66E-02
5.511669E-08,1.70E-02
5.511982E-08,1.70E-02
5.512294E-08,1.70E-02
5.512607E-08,1.79E-02
5.512919E-08,1.79E-02
5.513232E-08,1.83E-02
5.513544E-08,1.91E-02
5.513857E-08,1.96E-02
5.514169E-08,2.00E-02
5.514482E-08,2.04E-02
5.514794E-08,2.17E-02
5.515107E-08,2.17E-02
5.515419E-08,2.17E-02
5.515732E-08,2.25E-02
5.516044E-08,2.29E-02
5.516357E-08,2.29E-02
5.516669E-08,2.33E-02
5.516982E-08,2.25E-02
5.517294E-08,2.29E-02
5.517607E-08,2.29E-02
5.517919E-08,2.21E-02
5.518232E-08,2.21E-02
5.518544E-08,2.21E-02
5.518857E-08,2.08E-02
5.519169E-08,1.96E-02
5.519482E-08,1.96E-02
5.519794E-08,1.79E-02
5.520107E-08,1.70E-02
5.520419E-08,1.58E-02
5.520732E-08,1.49E-02
5.521044E-08,1.32E-02
5.521357E-08,1.20E-02
5.521669E-08,1.11E-02
5.521982E-08,9.0E-03
5.522294E-08,7.7E-03
5.522607E-08,6.5E-03
5.522919E-08,5.6E-03
5.523232E-08,3.5E-03
5.523544E-08,2.7E-03
5.523857E-08,2.3E-03
5.524169E-08,6E-04
5.524482E-08,6E-04
5.524794E-08,2E-04
5.525107E-08,-7E-04
5.525419E-08,-1.1E-03
5.525732E-08,-3E-04
5.526044E-08,-3E-04
5.526357E-08,-3E-04
5.526669E-08,6E-04
5.526982E-08,1.8E-03
5.527294E-08,2.7E-03
5.527607E-08,4.0E-03
5.527919E-08,6.1E-03
5.528232E-08,7.3E-03
5.528544E-08,9.4E-03
5.528857E-08,1.15E-02
5.529169E-08,1.41E-02
5.529482E-08,1.58E-02
5.529794E-08,1.83E-02
5.530107E-08,2.04E-02
5.530419E-08,2.29E-02
5.530732E-08,2.55E-02
5.531044E-08,2.71E-02
5.531357E-08,2.88E-02
5.531669E-08,3.09E-02
5.531982E-08,3.30E-02
5.532294E-08,3.39E-02
5.532607E-08,3.56E-02
5.532919E-08,3.73E-02
5.533232E-08,3.77E-02
5.533544E-08,3.81E-02
5.533857E-08,3.77E-02
5.534169E-08,3.77E-02
5.534482E-08,3.73E-02
5.534794E-08,3.56E-02
5.535107E-08,3.51E-02
5.535419E-08,3.30E-02
5.535732E-08,3.09E-02
5.536044E-08,2.88E-02
5.536357E-08,2.67E-02
5.536669E-08,2.42E-02
5.536982E-08,2.12E-02
5.537294E-08,1.87E-02
5.537607E-08,1.58E-02
5.537919E-08,1.32E-02
5.538232E-08,9.9E-03
5.538544E-08,7.7E-03
5.538857E-08,4.8E-03
5.539169E-08,3.1E-03
5.539482E-08,1.0E-03
5.539794E-08,-1.1E-03
5.540107E-08,-2.4E-03
5.540419E-08,-3.6E-03
5.540732E-08,-5.3E-03
5.541044E-08,-5.7E-03
5.541357E-08,-5.3E-03
5.541669E-08,-5.3E-03
5.541982E-08,-5.7E-03
5.542294E-08,-4.9E-03
5.542607E-08,-3.6E-03
5.542919E-08,-2.8E-03
5.543232E-08,-1.9E-03
5.543544E-08,2E-04
5.543857E-08,1.4E-03
5.544169E-08,3.5E-03
5.544482E-08,5.2E-03
5.544794E-08,6.5E-03
5.545107E-08,8.2E-03
5.545419E-08,9.4E-03
5.545732E-08,1.11E-02
5.546044E-08,1.28E-02
5.546357E-08,1.45E-02
5.546669E-08,1.49E-02
5.546982E-08,1.53E-02
5.547294E-08,1.53E-02
5.547607E-08,1.58E-02
5.547919E-08,1.58E-02
5.548232E-08,1.49E-02
5.548544E-08,1.49E-02
5.548857E-08,1.32E-02
5.549169E-08,1.15E-02
5.549482E-08,9.9E-03
5.549794E-08,7.7E-03
5.550107E-08,6.1E-03
5.550419E-08,3.1E-03
5.550732E-08,1.0E-03
5.551044E-08,-1.1E-03
5.551357E-08,-3.2E-03
5.551669E-08,-5.7E-03
5.551982E-08,-7.8E-03
5.552294E-08,-1.00E-02
5.552607E-08,-1.16E-02
5.552919E-08,-1.42E-02
5.553232E-08,-1.46E-02
5.553544E-08,-1.67E-02
5.553857E-08,-1.80E-02
5.554169E-08,-1.80E-02
5.554482E-08,-1.97E-02
5.554794E-08,-1.92E-02
5.555107E-08,-1.92E-02
5.555419E-08,-1.80E-02
5.555732E-08,-1.80E-02
5.556044E-08,-1.67E-02
5.556357E-08,-1.59E-02
5.556669E-08,-1.42E-02
5.556982E-08,-1.25E-02
5.557294E-08,-1.12E-02
5.557607E-08,-8.7E-03
5.557919E-08,-6.6E-03
5.558232E-08,-4.5E-03
5.558544E-08,-3.2E-03
5.558857E-08,-1.1E-03
5.559169E-08,1.4E-03
5.559482E-08,3.5E-03
5.559794E-08,5.6E-03
5.560107E-08,7.3E-03
5.560419E-08,9.9E-03
5.560732E-08,1.15E-02
5.561044E-08,1.32E-02
5.561357E-08,1.49E-02
5.561669E-08,1.58E-02
5.561982E-08,1.74E-02
5.562294E-08,1.83E-02
5.562607E-08,1.91E-02
5.562919E-08,2.00E-02
5.563232E-08,2.04E-02
5.563544E-08,2.08E-02
5.563857E-08,2.08E-02
5.564169E-08,2.04E-02
5.564482E-08,2.04E-02
5.564794E-08,2.00E-02
5.565107E-08,2.00E-02
5.565419E-08,1.91E-02
5.565732E-08,1.79E-02
5.566044E-08,1.79E-02
5.566357E-08,1.70E-02
5.566669E-08,1.58E-02
5.566982E-08,1.49E-02
5.567294E-08,1.32E-02
5.567607E-08,1.28E-02
5.567919E-08,1.11E-02
5.568232E-08,9.4E-03
5.568544E-08,7.7E-03
5.568857E-08,6.1E-03
5.569169E-08,4.4E-03
5.569482E-08,2.3E-03
5.569794E-08,2E-04
5.570107E-08,-1.5E-03
5.570419E-08,-3.6E-03
5.570732E-08,-4.9E-03
5.571044E-08,-7.4E-03
5.571357E-08,-9.1E-03
5.571669E-08,-1.12E-02
5.571982E-08,-1.38E-02
5.572294E-08,-1.54E-02
5.572607E-08,-1.71E-02
5.572919E-08,-1.88E-02
5.573232E-08,-2.09E-02
5.573544E-08,-2.26E-02
5.573857E-08,-2.51E-02
5.574169E-08,-2.60E-02
5.574482E-08,-2.68E-02
5.574794E-08,-2.93E-02
5.575107E-08,-3.02E-02
5.575419E-08,-3.10E-02
5.575732E-08,-3.15E-02
5.576044E-08,-3.19E-02
5.576357E-08,-3.23E-02
5.576669E-08,-3.23E-02
5.576982E-08,-3.27E-02
5.577294E-08,-3.19E-02
5.577607E-08,-3.19E-02
5.577919E-08,-3.10E-02
5.578232E-08,-2.98E-02
5.578544E-08,-2.85E-02
5.578857E-08,-2.77E-02
5.579169E-08,-2.64E-02
5.579482E-08,-2.56E-02
5.579794E-08,-2.30E-02
5.580107E-08,-2.18E-02
5.580419E-08,-1.97E-02
5.580732E-08,-1.84E-02
5.581044E-08,-1.71E-02
5.581357E-08,-1.54E-02
5.581669E-08,-1.42E-02
5.581982E-08,-1.29E-02
5.582294E-08,-1.16E-02
5.582607E-08,-1.08E-02
5.582919E-08,-1.00E-02
5.583232E-08,-9.5E-03
5.583544E-08,-8.7E-03
5.583857E-08,-8.7E-03
5.584169E-08,-8.3E-03
5.584482E-08,-9.1E-03
5.584794E-08,-8.7E-03
5.585107E-08,-9.1E-03
5.585419E-08,-9.5E-03
5.585732E-08,-9.5E-03
5.586044E-08,-1.08E-02
5.586357E-08,-1.08E-02
5.586669E-08,-1.16E-02
5.586982E-08,-1.16E-02
5.587294E-08,-1.25E-02
5.587607E-08,-1.29E-02
5.587919E-08,-1.21E-02
5.588232E-08,-1.29E-02
5.588544E-08,-1.16E-02
5.588857E-08,-1.16E-02
5.589169E-08,-1.08E-02
5.589482E-08,-9.1E-03
5.589794E-08,-7.8E-03
5.590107E-08,-6.2E-03
5.590419E-08,-3.6E-03
5.590732E-08,-1.9E-03
5.591044E-08,6E-04
5.591357E-08,4.0E-03
5.591669E-08,5.6E-03
5.591982E-08,8.6E-03
5.592294E-08,1.20E-02
5.592607E-08,1.49E-02
5.592919E-08,1.79E-02
5.593232E-08,2.00E-02
5.593544E-08,2.33E-02
5.593857E-08,2.59E-02
5.594169E-08,2.80E-02
5.594482E-08,2.97E-02
5.594794E-08,3.05E-02
5.595107E-08,3.18E-02
5.595419E-08,3.26E-02
5.595732E-08,3.35E-02
5.596044E-08,3.26E-02
5.596357E-08,3.18E-02
5.596669E-08,3.05E-02
5.596982E-08,2.97E-02
5.597294E-08,2.67E-02
5.597607E-08,2.46E-02
5.597919E-08,2.04E-02
5.598232E-08,1.79E-02
5.598544E-08,1.41E-02
5.598857E-08,9.4E-03
5.599169E-08,5.6E-03
5.599482E-08,1.8E-03
5.599794E-08,-3.6E-03
5.600107E-08,-7.8E-03
5.600419E-08,-1.16E-02
5.600732E-08,-1.67E-02
5.601044E-08,-2.09E-02
5.601357E-08,-2.39E-02
5.601669E-08,-2.77E-02
5.601982E-08,-3.15E-02
5.602294E-08,-3.40E-02
5.602607E-08,-3.65E-02
5.602919E-08,-3.78E-02
5.603232E-08,-4.03E-02
5.603544E-08,-4.12E-02
5.603857E-08,-4.20E-02
5.604169E-08,-4.20E-02
5.604482E-08,-4.16E-02
5.604794E-08,-4.03E-02
5.605107E-08,-3.90E-02
5.605419E-08,-3.78E-02
5.605732E-08,-3.52E-02
5.606044E-08,-3.40E-02
5.606357E-08,-3.19E-02
5.606669E-08,-2.85E-02
5.606982E-08,-2.60E-02
5.607294E-08,-2.30E-02
5.607607E-08,-1.97E-02
5.607919E-08,-1.63E-02
5.608232E-08,-1.38E-02
5.608544E-08,-1.04E-02
5.608857E-08,-7.0E-03
5.609169E-08,-4.5E-03
5.609482E-08,-1.5E-03
5.609794E-08,2.3E-03
5.610107E-08,5.2E-03
5.610419E-08,7.7E-03
5.610732E-08,1.03E-02
5.611044E-08,1.24E-02
5.611357E-08,1.53E-02
5.611669E-08,1.74E-02
5.611982E-08,1.91E-02
5.612294E-08,2.08E-02
5.612607E-08,2.25E-02
5.612919E-08,2.46E-02
5.613232E-08,2.55E-02
5.613544E-08,2.67E-02
5.613857E-08,2.80E-02
5.614169E-08,2.84E-02
5.614482E-08,2.88E-02
5.614794E-08,2.92E-02
5.615107E-08,2.97E-02
5.615419E-08,2.97E-02
5.615732E-08,2.92E-02
5.616044E-08,2.92E-02
5.616357E-08,2.71E-02
5.616669E-08,2.63E-02
5.616982E-08,2.55E-02
5.617294E-08,2.29E-02
5.617607E-08,2.08E-02
5.617919E-08,1.83E-02
5.618232E-08,1.58E-02
5.618544E-08,1.28E-02
5.618857E-08,9.0E-03
5.619169E-08,6.1E-03
5.619482E-08,2.7E-03
5.619794E-08,-7E-04
5.620107E-08,-4.5E-03
5.620419E-08,-7.8E-03
5.620732E-08,-1.16E-02
5.621044E-08,-1.59E-02
5.621357E-08,-1.97E-02
5.621669E-08,-2.26E-02
5.621982E-08,-2.56E-02
5.622294E-08,-2.89E-02
5.622607E-08,-3.10E-02
5.622919E-08,-3.31E-02
5.623232E-08,-3.48E-02
5.623544E-08,-3.61E-02
5.623857E-08,-3.78E-02
5.624169E-08,-3.90E-02
5.624482E-08,-3.86E-02
5.624794E-08,-3.78E-02
5.625107E-08,-3.74E-02
5.625419E-08,-3.57E-02
5.625732E-08,-3.44E-02
5.626044E-08,-3.19E-02
5.626357E-08,-3.02E-02
5.626669E-08,-2.81E-02
5.626982E-08,-2.43E-02
5.627294E-08,-2.13E-02
5.627607E-08,-1.88E-02
5.627919E-08,-1.54E-02
5.628232E-08,-1.29E-02
5.628544E-08,-8.7E-03
5.628857E-08,-7.0E-03
5.629169E-08,-3.2E-03
5.629482E-08,-7E-04
5.629794E-08,1.4E-03
5.630107E-08,3.1E-03
5.630419E-08,6.1E-03
5.630732E-08,6.9E-03
5.631044E-08,9.4E-03
5.631357E-08,9.9E-03
5.631669E-08,1.15E-02
5.631982E-08,1.15E-02
5.632294E-08,1.28E-02
5.632607E-08,1.28E-02
5.632919E-08,1.32E-02
5.633232E-08,1.41E-02
5.633544E-08,1.41E-02
5.633857E-08,1.49E-02
5.634169E-08,1.58E-02
5.634482E-08,1.49E-02
5.634794E-08,1.62E-02
5.635107E-08,1.70E-02
5.635419E-08,1.79E-02
5.635732E-08,1.91E-02
5.636044E-08,2.12E-02
5.636357E-08,2.25E-02
5.636669E-08,2.38E-02
5.636982E-08,2.50E-02
5.637294E-08,2.71E-02
5.637607E-08,2.92E-02
5.637919E-08,3.18E-02
5.638232E-08,3.30E-02
5.638544E-08,3.60E-02
5.638857E-08,3.81E-02
5.639169E-08,3.94E-02
5.639482E-08,4.10E-02
5.639794E-08,4.19E-02
5.640107E-08,4.27E-02
5.640419E-08,4.40E-02
5.640732E-08,4.40E-02
5.641044E-08,4.40E-02
5.641357E-08,4.32E-02
5.641669E-08,4.15E-02
5.641982E-08,4.02E-02
5.642294E-08,3.77E-02
5.642607E-08,3.56E-02
5.642919E-08,3.26E-02
5.643232E-08,3.01E-02
5.643544E-08,2.71E-02
5.643857E-08,2.38E-02
5.644169E-08,1.96E-02
5.644482E-08,1.58E-02
5.644794E-08,1.24E-02
5.645107E-08,8.6E-03
5.645419E-08,5.6E-03
5.645732E-08,2.3E-03
5.646044E-08,-3E-04
5.646357E-08,-3.2E-03
5.646669E-08,-6.2E-03
5.646982E-08,-7.4E-03
5.647294E-08,-9.1E-03
5.647607E-08,-9.5E-03
5.647919E-08,-1.00E-02
5.648232E-08,-1.00E-02
5.648544E-08,-9.1E-03
5.648857E-08,-7.8E-03
5.649169E-08,-6.2E-03
5.649482E-08,-4.9E-03
5.649794E-08,-3.2E-03
5.650107E-08,2E-04
5.650419E-08,2.7E-03
5.650732E-08,6.5E-03
5.651044E-08,9.0E-03
5.651357E-08,1.15E-02
5.651669E-08,1.49E-02
5.651982E-08,1.87E-02
5.652294E-08,2.12E-02
5.652607E-08,2.50E-02
5.652919E-08,2.76E-02
5.653232E-08,2.97E-02
5.653544E-08,3.14E-02
5.653857E-08,3.39E-02
5.654169E-08,3.51E-02
5.654482E-08,3.64E-02
5.654794E-08,3.81E-02
5.655107E-08,3.85E-02
5.655419E-08,3.85E-02
5.655732E-08,3.85E-02
5.656044E-08,3.89E-02
5.656357E-08,3.81E-02
5.656669E-08,3.73E-02
5.656982E-08,3.77E-02
5.657294E-08,3.68E-02
5.657607E-08,3.60E-02
5.657919E-08,3.60E-02
5.658232E-08,3.51E-02
5.658544E-08,3.39E-02
5.658857E-08,3.39E-02
5.659169E-08,3.30E-02
5.659482E-08,3.26E-02
5.659794E-08,3.30E-02
5.660107E-08,3.18E-02
5.660419E-08,3.14E-02
5.660732E-08,3.18E-02
5.661044E-08,3.22E-02
5.661357E-08,3.18E-02
5.661669E-08,3.18E-02
5.661982E-08,3.18E-02
5.662294E-08,3.14E-02
5.662607E-08,3.09E-02
5.662919E-08,3.09E-02
5.663232E-08,3.01E-02
5.663544E-08,2.92E-02
5.663857E-08,2.84E-02
5.664169E-08,2.76E-02
5.664482E-08,2.59E-02
5.664794E-08,2.46E-02
5.665107E-08,2.33E-02
5.665419E-08,2.12E-02
5.665732E-08,1.96E-02
5.666044E-08,1.74E-02
5.666357E-08,1.45E-02
5.666669E-08,1.24E-02
5.666982E-08,9.0E-03
5.667294E-08,6.9E-03
5.667607E-08,4.4E-03
5.667919E-08,1.8E-03
5.668232E-08,-7E-04
5.668544E-08,-2.8E-03
5.668857E-08,-4.9E-03
5.669169E-08,-6.2E-03
5.669482E-08,-8.3E-03
5.669794E-08,-9.5E-03
5.670107E-08,-1.04E-02
5.670419E-08,-1.16E-02
5.670732E-08,-1.21E-02
5.671044E-08,-1.16E-02
5.671357E-08,-1.16E-02
5.671669E-08,-1.08E-02
5.671982E-08,-1.00E-02
5.672294E-08,-9.1E-03
5.672607E-08,-7.0E-03
5.672919E-08,-6.6E-03
5.673232E-08,-4.5E-03
5.673544E-08,-2.8E-03
5.673857E-08,2E-04
5.674169E-08,1.8E-03
5.674482E-08,4.0E-03
5.674794E-08,5.6E-03
5.675107E-08,8.2E-03
5.675419E-08,9.9E-03
5.675732E-08,1.24E-02
5.676044E-08,1.41E-02
5.676357E-08,1.58E-02
5.676669E-08,1.70E-02
5.676982E-08,1.83E-02
5.677294E-08,1.91E-02
5.677607E-08,2.00E-02
5.677919E-08,2.17E-02
5.678232E-08,2.12E-02
5.678544E-08,2.21E-02
5.678857E-08,2.21E-02
5.679169E-08,2.21E-02
5.679482E-08,2.12E-02
5.679794E-08,2.12E-02
5.680107E-08,2.12E-02
5.680419E-08,2.08E-02
5.680732E-08,2.00E-02
5.681044E-08,1.96E-02
5.681357E-08,1.96E-02
5.681669E-08,1.91E-02
5.681982E-08,1.91E-02
5.682294E-08,1.87E-02
5.682607E-08,1.87E-02
5.682919E-08,1.87E-02
5.683232E-08,1.87E-02
5.683544E-08,1.87E-02
5.683857E-08,1.91E-02
5.684169E-08,1.96E-02
5.684482E-08,2.04E-02
5.684794E-08,2.12E-02
5.685107E-08,2.21E-02
5.685419E-08,2.42E-02
5.685732E-08,2.50E-02
5.686044E-08,2.55E-02
5.686357E-08,2.76E-02
5.686669E-08,2.84E-02
5.686982E-08,3.05E-02
5.687294E-08,3.22E-02
5.687607E-08,3.35E-02
5.687919E-08,3.47E-02
5.688232E-08,3.60E-02
5.688544E-08,3.77E-02
5.688857E-08,3.81E-02
5.689169E-08,3.98E-02
5.689482E-08,4.10E-02
5.689794E-08,4.27E-02
5.690107E-08,4.32E-02
5.690419E-08,4.44E-02
5.690732E-08,4.53E-02
5.691044E-08,4.53E-02
5.691357E-08,4.57E-02
5.691669E-08,4.61E-02
5.691982E-08,4.57E-02
5.692294E-08,4.53E-02
5.692607E-08,4.44E-02
5.692919E-08,4.40E-02
5.693232E-08,4.27E-02
5.693544E-08,4.19E-02
5.693857E-08,4.06E-02
5.694169E-08,3.89E-02
5.694482E-08,3.73E-02
5.694794E-08,3.56E-02
5.695107E-08,3.43E-02
5.695419E-08,3.18E-02
5.695732E-08,2.84E-02
5.696044E-08,2.63E-02
5.696357E-08,2.50E-02
5.696669E-08,2.25E-02
5.696982E-08,2.04E-02
5.697294E-08,1.70E-02
5.697607E-08,1.53E-02
5.697919E-08,1.28E-02
5.698232E-08,1.07E-02
5.698544E-08,8.6E-03
5.698857E-08,7.3E-03
5.699169E-08,4.8E-03
5.699482E-08,3.1E-03
5.699794E-08,6E-04
5.700107E-08,2E-04
5.700419E-08,-3E-04
5.700732E-08,-1.5E-03
5.701044E-08,-1.9E-03
5.701357E-08,-3.2E-03
5.701669E-08,-3.2E-03
5.701982E-08,-3.2E-03
5.702294E-08,-3.2E-03
5.702607E-08,-3.2E-03
5.702919E-08,-2.4E-03
5.703232E-08,-1.9E-03
5.703544E-08,-1.1E-03
5.703857E-08,-1.5E-03
5.704169E-08,2E-04
5.704482E-08,1.0E-03
5.704794E-08,2.3E-03
5.705107E-08,2.3E-03
5.705419E-08,2.7E-03
5.705732E-08,3.5E-03
5.706044E-08,4.0E-03
5.706357E-08,4.8E-03
5.706669E-08,4.8E-03
5.706982E-08,5.6E-03
5.707294E-08,5.2E-03
5.707607E-08,5.6E-03
5.707919E-08,5.6E-03
5.708232E-08,5.6E-03
5.708544E-08,5.6E-03
5.708857E-08,5.2E-03
5.709169E-08,4.4E-03
5.709482E-08,4.0E-03
5.709794E-08,4.0E-03
5.710107E-08,3.1E-03
5.710419E-08,2.7E-03
5.710732E-08,3.1E-03
5.711044E-08,1.8E-03
5.711357E-08,1.8E-03
5.711669E-08,1.4E-03
5.711982E-08,1.4E-03
5.712294E-08,6E-04
5.712607E-08,1.0E-03
5.712919E-08,1.0E-03
5.713232E-08,6E-04
5.713544E-08,1.8E-03
5.713857E-08,1.8E-03
5.714169E-08,2.3E-03
5.714482E-08,2.3E-03
5.714794E-08,3.5E-03
5.715107E-08,4.0E-03
5.715419E-08,4.8E-03
5.715732E-08,6.1E-03
5.716044E-08,5.6E-03
5.716357E-08,5.6E-03
5.716669E-08,6.9E-03
5.716982E-08,6.9E-03
5.717294E-08,7.3E-03
5.717607E-08,7.7E-03
5.717919E-08,8.2E-03
5.718232E-08,8.2E-03
5.718544E-08,9.0E-03
5.718857E-08,8.6E-03
5.719169E-08,9.0E-03
5.719482E-08,9.4E-03
5.719794E-08,9.9E-03
5.720107E-08,9.9E-03
5.720419E-08,1.07E-02
5.720732E-08,1.03E-02
5.721044E-08,1.07E-02
5.721357E-08,1.15E-02
5.721669E-08,1.28E-02
5.721982E-08,1.36E-02
5.722294E-08,1.45E-02
5.722607E-08,1.62E-02
5.722919E-08,1.79E-02
5.723232E-08,1.96E-02
5.723544E-08,2.17E-02
5.723857E-08,2.33E-02
5.724169E-08,2.55E-02
5.724482E-08,2.76E-02
5.724794E-08,2.97E-02
5.725107E-08,3.26E-02
5.725419E-08,3.47E-02
5.725732E-08,3.68E-02
5.726044E-08,3.98E-02
5.726357E-08,4.15E-02
5.726669E-08,4.40E-02
5.726982E-08,4.48E-02
5.727294E-08,4.61E-02
5.727607E-08,4.70E-02
5.727919E-08,4.78E-02
5.728232E-08,4.82E-02
5.728544E-08,4.82E-02
5.728857E-08,4.78E-02
5.729169E-08,4.65E-02
5.729482E-08,4.53E-02
5.729794E-08,4.40E-02
5.730107E-08,4.19E-02
5.730419E-08,3.94E-02
5.730732E-08,3.73E-02
5.731044E-08,3.39E-02
5.731357E-08,3.09E-02
5.731669E-08,2.84E-02
5.731982E-08,2.46E-02
5.732294E-08,2.17E-02
5.732607E-08,1.87E-02
5.732919E-08,1.53E-02
5.733232E-08,1.28E-02
5.733544E-08,1.07E-02
5.733857E-08,8.6E-03
5.734169E-08,6.5E-03
5.734482E-08,5.6E-03
5.734794E-08,3.5E-03
5.735107E-08,3.5E-03
5.735419E-08,3.5E-03
5.735732E-08,3.5E-03
5.736044E-08,5.6E-03
5.736357E-08,6.9E-03
5.736669E-08,8.2E-03
5.736982E-08,1.11E-02
5.737294E-08,1.36E-02
5.737607E-08,1.66E-02
5.737919E-08,1.96E-02
5.738232E-08,2.33E-02
5.738544E-08,2.63E-02
5.738857E-08,3.01E-02
5.739169E-08,3.35E-02
5.739482E-08,3.68E-02
5.739794E-08,3.98E-02
5.740107E-08,4.27E-02
5.740419E-08,4.53E-02
5.740732E-08,4.78E-02
5.741044E-08,4.99E-02
5.741357E-08,5.16E-02
5.741669E-08,5.24E-02
5.741982E-08,5.29E-02
5.742294E-08,5.29E-02
5.742607E-08,5.24E-02
5.742919E-08,5.12E-02
5.743232E-08,5.07E-02
5.743544E-08,4.91E-02
5.743857E-08,4.70E-02
5.744169E-08,4.61E-02
5.744482E-08,4.40E-02
5.744794E-08,4.15E-02
5.745107E-08,3.94E-02
5.745419E-08,3.68E-02
5.745732E-08,3.56E-02
5.746044E-08,3.35E-02
5.746357E-08,3.14E-02
5.746669E-08,3.01E-02
5.746982E-08,2.88E-02
5.747294E-08,2.80E-02
5.747607E-08,2.71E-02
5.747919E-08,2.71E-02
5.748232E-08,2.71E-02
5.748544E-08,2.84E-02
5.748857E-08,2.80E-02
5.749169E-08,2.92E-02
5.749482E-08,3.01E-02
5.749794E-08,3.22E-02
5.750107E-08,3.39E-02
5.750419E-08,3.56E-02
5.750732E-08,3.68E-02
5.751044E-08,3.85E-02
5.751357E-08,3.98E-02
5.751669E-08,4.15E-02
5.751982E-08,4.23E-02
5.752294E-08,4.27E-02
5.752607E-08,4.40E-02
5.752919E-08,4.36E-02
5.753232E-08,4.40E-02
5.753544E-08,4.32E-02
5.753857E-08,4.23E-02
5.754169E-08,4.06E-02
5.754482E-08,3.85E-02
5.754794E-08,3.60E-02
5.755107E-08,3.35E-02
5.755419E-08,3.05E-02
5.755732E-08,2.71E-02
5.756044E-08,2.38E-02
5.756357E-08,2.04E-02
5.756669E-08,1.66E-02
5.756982E-08,1.36E-02
5.757294E-08,8.6E-03
5.757607E-08,6.1E-03
5.757919E-08,2.3E-03
5.758232E-08,-3E-04
5.758544E-08,-3.2E-03
5.758857E-08,-5.7E-03
5.759169E-08,-7.0E-03
5.759482E-08,-8.7E-03
5.759794E-08,-1.00E-02
5.760107E-08,-1.00E-02
5.760419E-08,-1.00E-02
5.760732E-08,-9.1E-03
5.761044E-08,-7.8E-03
5.761357E-08,-7.0E-03
5.761669E-08,-4.1E-03
5.761982E-08,-1.5E-03
5.762294E-08,6E-04
5.762607E-08,4.0E-03
5.762919E-08,7.7E-03
5.763232E-08,1.07E-02
5.763544E-08,1.49E-02
5.763857E-08,1.87E-02
5.764169E-08,2.21E-02
5.764482E-08,2.59E-02
5.764794E-08,2.97E-02
5.765107E-08,3.22E-02
5.765419E-08,3.56E-02
5.765732E-08,3.89E-02
5.766044E-08,4.06E-02
5.766357E-08,4.27E-02
5.766669E-08,4.32E-02
5.766982E-08,4.48E-02
5.767294E-08,4.40E-02
5.767607E-08,4.44E-02
5.767919E-08,4.32E-02
5.768232E-08,4.27E-02
5.768544E-08,4.06E-02
5.768857E-08,3.85E-02
5.769169E-08,3.64E-02
5.769482E-08,3.26E-02
5.769794E-08,2.97E-02
5.770107E-08,2.55E-02
5.770419E-08,2.17E-02
5.770732E-08,1.83E-02
5.771044E-08,1.36E-02
5.771357E-08,9.4E-03
5.771669E-08,5.2E-03
5.771982E-08,6E-04
5.772294E-08,-3.6E-03
5.772607E-08,-6.6E-03
5.772919E-08,-1.12E-02
5.773232E-08,-1.46E-02
5.773544E-08,-1.80E-02
5.773857E-08,-2.18E-02
5.774169E-08,-2.43E-02
5.774482E-08,-2.68E-02
5.774794E-08,-2.72E-02
5.775107E-08,-3.02E-02
5.775419E-08,-3.15E-02
5.775732E-08,-3.23E-02
5.776044E-08,-3.23E-02
5.776357E-08,-3.36E-02
5.776669E-08,-3.23E-02
5.776982E-08,-3.27E-02
5.777294E-08,-3.15E-02
5.777607E-08,-3.02E-02
5.777919E-08,-2.93E-02
5.778232E-08,-2.77E-02
5.778544E-08,-2.60E-02
5.778857E-08,-2.39E-02
5.779169E-08,-2.18E-02
5.779482E-08,-2.01E-02
5.779794E-08,-1.67E-02
5.780107E-08,-1.46E-02
5.780419E-08,-1.29E-02
5.780732E-08,-1.04E-02
5.781044E-08,-8.3E-03
5.781357E-08,-4.9E-03
5.781669E-08,-4.1E-03
5.781982E-08,-1.1E-03
5.782294E-08,2E-04
5.782607E-08,2.3E-03
5.782919E-08,3.5E-03
5.783232E-08,5.2E-03
5.783544E-08,6.1E-03
5.783857E-08,8.2E-03
5.784169E-08,8.6E-03
5.784482E-08,9.9E-03
5.784794E-08,1.07E-02
5.785107E-08,1.07E-02
5.785419E-08,1.11E-02
5.785732E-08,1.11E-02
5.786044E-08,1.11E-02
5.786357E-08,1.15E-02
5.786669E-08,1.15E-02
5.786982E-08,1.11E-02
5.787294E-08,1.15E-02
5.787607E-08,1.24E-02
5.787919E-08,1.15E-02
5.788232E-08,1.15E-02
5.788544E-08,1.15E-02
5.788857E-08,1.15E-02
5.789169E-08,1.20E-02
5.789482E-08,1.15E-02
5.789794E-08,1.32E-02
5.790107E-08,1.32E-02
5.790419E-08,1.36E-02
5.790732E-08,1.45E-02
5.791044E-08,1.66E-02
5.791357E-08,1.66E-02
5.791669E-08,1.87E-02
5.791982E-08,1.96E-02
5.792294E-08,2.08E-02
5.792607E-08,2.29E-02
5.792919E-08,2.38E-02
5.793232E-08,2.55E-02
5.793544E-08,2.76E-02
5.793857E-08,2.88E-02
5.794169E-08,3.09E-02
5.794482E-08,3.22E-02
5.794794E-08,3.35E-02
5.795107E-08,3.56E-02
5.795419E-08,3.73E-02
5.795732E-08,3.73E-02
5.796044E-08,3.94E-02
5.796357E-08,4.06E-02
5.796669E-08,4.10E-02
5.796982E-08,4.27E-02
5.797294E-08,4.36E-02
5.797607E-08,4.32E-02
5.797919E-08,4.40E-02
5.798232E-08,4.48E-02
5.798544E-08,4.48E-02
5.798857E-08,4.44E-02
5.799169E-08,4.36E-02
5.799482E-08,4.40E-02
5.799794E-08,4.36E-02
5.800107E-08,4.27E-02
5.800419E-08,4.27E-02
5.800732E-08,4.23E-02
5.801044E-08,4.06E-02
5.801357E-08,4.06E-02
5.801669E-08,3.94E-02
5.801982E-08,3.81E-02
5.802294E-08,3.77E-02
5.802607E-08,3.68E-02
5.802919E-08,3.60E-02
5.803232E-08,3.47E-02
5.803544E-08,3.43E-02
5.803857E-08,3.39E-02
5.804169E-08,3.35E-02
5.804482E-08,3.26E-02
5.804794E-08,3.26E-02
5.805107E-08,3.18E-02
5.805419E-08,3.26E-02
5.805732E-08,3.30E-02
5.806044E-08,3.30E-02
5.806357E-08,3.39E-02
5.806669E-08,3.39E-02
5.806982E-08,3.47E-02
5.807294E-08,3.51E-02
5.807607E-08,3.60E-02
5.807919E-08,3.77E-02
5.808232E-08,3.85E-02
5.808544E-08,3.98E-02
5.808857E-08,4.10E-02
5.809169E-08,4.27E-02
5.809482E-08,4.32E-02
5.809794E-08,4.40E-02
5.810107E-08,4.57E-02
5.810419E-08,4.78E-02
5.810732E-08,4.78E-02
5.811044E-08,4.86E-02
5.811357E-08,4.91E-02
5.811669E-08,4.95E-02
5.811982E-08,5.03E-02
5.812294E-08,4.91E-02
5.812607E-08,4.95E-02
5.812919E-08,4.95E-02
5.813232E-08,4.78E-02
5.813544E-08,4.65E-02
5.813857E-08,4.44E-02
5.814169E-08,4.27E-02
5.814482E-08,4.06E-02
5.814794E-08,3.81E-02
5.815107E-08,3.56E-02
5.815419E-08,3.35E-02
5.815732E-08,2.97E-02
5.816044E-08,2.67E-02
5.816357E-08,2.25E-02
5.816669E-08,1.96E-02
5.816982E-08,1.58E-02
5.817294E-08,1.20E-02
5.817607E-08,9.0E-03
5.817919E-08,5.2E-03
5.818232E-08,2.3E-03
5.818544E-08,-7E-04
5.818857E-08,-2.4E-03
5.819169E-08,-5.3E-03
5.819482E-08,-7.4E-03
5.819794E-08,-8.3E-03
5.820107E-08,-9.5E-03
5.820419E-08,-1.00E-02
5.820732E-08,-1.04E-02
5.821044E-08,-9.1E-03
5.821357E-08,-8.7E-03
5.821669E-08,-7.0E-03
5.821982E-08,-5.3E-03
5.822294E-08,-2.8E-03
5.822607E-08,2E-04
5.822919E-08,2.7E-03
5.823232E-08,6.1E-03
5.823544E-08,1.03E-02
5.823857E-08,1.36E-02
5.824169E-08,1.83E-02
5.824482E-08,2.17E-02
5.824794E-08,2.63E-02
5.825107E-08,2.92E-02
5.825419E-08,3.30E-02
5.825732E-08,3.73E-02
5.826044E-08,3.98E-02
5.826357E-08,4.23E-02
5.826669E-08,4.53E-02
5.826982E-08,4.65E-02
5.827294E-08,4.82E-02
5.827607E-08,4.95E-02
5.827919E-08,4.95E-02
5.828232E-08,4.99E-02
5.828544E-08,4.95E-02
5.828857E-08,4.78E-02
5.829169E-08,4.65E-02
5.829482E-08,4.48E-02
5.829794E-08,4.27E-02
5.830107E-08,3.94E-02
5.830419E-08,3.64E-02
5.830732E-08,3.39E-02
5.831044E-08,2.97E-02
5.831357E-08,2.67E-02
5.831669E-08,2.25E-02
5.831982E-08,1.79E-02
5.832294E-08,1.41E-02
5.832607E-08,9.9E-03
5.832919E-08,6.1E-03
5.833232E-08,2.3E-03
5.833544E-08,-1.5E-03
5.833857E-08,-5.3E-03
5.834169E-08,-9.1E-03
5.834482E-08,-1.25E-02
5.834794E-08,-1.42E-02
5.835107E-08,-1.84E-02
5.835419E-08,-2.01E-02
5.835732E-08,-2.30E-02
5.836044E-08,-2.43E-02
5.836357E-08,-2.68E-02
5.836669E-08,-2.85E-02
5.836982E-08,-2.98E-02
5.837294E-08,-3.06E-02
5.837607E-08,-3.19E-02
5.837919E-08,-3.19E-02
5.838232E-08,-3.23E-02
5.838544E-08,-3.23E-02
5.838857E-08,-3.27E-02
5.839169E-08,-3.31E-02
5.839482E-08,-3.31E-02
5.839794E-08,-3.19E-02
5.840107E-08,-3.23E-02
5.840419E-08,-3.06E-02
5.840732E-08,-2.98E-02
5.841044E-08,-2.89E-02
5.841357E-08,-2.72E-02
5.841669E-08,-2.51E-02
5.841982E-08,-2.39E-02
5.842294E-08,-2.13E-02
5.842607E-08,-1.92E-02
5.842919E-08,-1.80E-02
5.843232E-08,-1.46E-02
5.843544E-08,-1.16E-02
5.843857E-08,-9.1E-03
5.844169E-08,-5.3E-03
5.844482E-08,-2.4E-03
5.844794E-08,1.0E-03
5.845107E-08,4.4E-03
5.845419E-08,8.2E-03
5.845732E-08,1.20E-02
5.846044E-08,1.49E-02
5.846357E-08,1.87E-02
5.846669E-08,2.25E-02
5.846982E-08,2.46E-02
5.847294E-08,2.80E-02
5.847607E-08,3.05E-02
5.847919E-08,3.35E-02
5.848232E-08,3.51E-02
5.848544E-08,3.64E-02
5.848857E-08,3.89E-02
5.849169E-08,3.98E-02
5.849482E-08,4.02E-02
5.849794E-08,4.02E-02
5.850107E-08,4.06E-02
5.850419E-08,3.98E-02
5.850732E-08,3.98E-02
5.851044E-08,3.85E-02
5.851357E-08,3.73E-02
5.851669E-08,3.47E-02
5.851982E-08,3.22E-02
5.852294E-08,3.09E-02
5.852607E-08,2.80E-02
5.852919E-08,2.50E-02
5.853232E-08,2.29E-02
5.853544E-08,2.08E-02
5.853857E-08,1.74E-02
5.854169E-08,1.49E-02
5.854482E-08,1.20E-02
5.854794E-08,9.4E-03
5.855107E-08,8.2E-03
5.855419E-08,6.5E-03
5.855732E-08,4.0E-03
5.856044E-08,2.3E-03
5.856357E-08,2.3E-03
5.856669E-08,2.3E-03
5.856982E-08,2.3E-03
5.857294E-08,2.3E-03
5.857607E-08,3.5E-03
5.857919E-08,4.8E-03
5.858232E-08,6.5E-03
5.858544E-08,8.6E-03
5.858857E-08,9.9E-03
5.859169E-08,1.32E-02
5.859482E-08,1.66E-02
5.859794E-08,1.96E-02
5.860107E-08,2.29E-02
5.860419E-08,2.59E-02
5.860732E-08,3.05E-02
5.861044E-08,3.47E-02
5.861357E-08,3.81E-02
5.861669E-08,4.19E-02
5.861982E-08,4.53E-02
5.862294E-08,4.95E-02
5.862607E-08,5.24E-02
5.862919E-08,5.62E-02
5.863232E-08,5.83E-02
5.863544E-08,6.13E-02
5.863857E-08,6.38E-02
5.864169E-08,6.59E-02
5.864482E-08,6.72E-02
5.864794E-08,6.93E-02
5.865107E-08,6.93E-02
5.865419E-08,6.97E-02
5.865732E-08,7.01E-02
5.866044E-08,6.97E-02
5.866357E-08,6.89E-02
5.866669E-08,6.80E-02
5.866982E-08,6.55E-02
5.867294E-08,6.38E-02
5.867607E-08,6.17E-02
5.867919E-08,5.92E-02
5.868232E-08,5.58E-02
5.868544E-08,5.29E-02
5.868857E-08,4.86E-02
5.869169E-08,4.53E-02
5.869482E-08,4.15E-02
5.869794E-08,3.81E-02
5.870107E-08,3.39E-02
5.870419E-08,2.97E-02
5.870732E-08,2.59E-02
5.871044E-08,2.25E-02
5.871357E-08,1.83E-02
5.871669E-08,1.49E-02
5.871982E-08,1.24E-02
5.872294E-08,8.6E-03
5.872607E-08,6.1E-03
5.872919E-08,4.0E-03
5.873232E-08,2.3E-03
5.873544E-08,6E-04
5.873857E-08,6E-04
5.874169E-08,-7E-04
5.874482E-08,-7E-04
5.874794E-08,-3E-04
5.875107E-08,1.0E-03
5.875419E-08,1.8E-03
5.875732E-08,4.0E-03
5.876044E-08,6.1E-03
5.876357E-08,8.2E-03
5.876669E-08,1.15E-02
5.876982E-08,1.41E-02
5.877294E-08,1.66E-02
5.877607E-08,2.04E-02
5.877919E-08,2.42E-02
5.878232E-08,2.80E-02
5.878544E-08,3.14E-02
5.878857E-08,3.47E-02
5.879169E-08,3.77E-02
5.879482E-08,4.10E-02
5.879794E-08,4.40E-02
5.880107E-08,4.74E-02
5.880419E-08,4.82E-02
5.880732E-08,5.07E-02
5.881044E-08,5.29E-02
5.881357E-08,5.33E-02
5.881669E-08,5.37E-02
5.881982E-08,5.41E-02
5.882294E-08,5.29E-02
5.882607E-08,5.29E-02
5.882919E-08,5.12E-02
5.883232E-08,4.95E-02
5.883544E-08,4.74E-02
5.883857E-08,4.44E-02
5.884169E-08,4.15E-02
5.884482E-08,3.81E-02
5.884794E-08,3.43E-02
5.885107E-08,3.09E-02
5.885419E-08,2.71E-02
5.885732E-08,2.25E-02
5.886044E-08,1.87E-02
5.886357E-08,1.49E-02
5.886669E-08,1.07E-02
5.886982E-08,6.5E-03
5.887294E-08,2.3E-03
5.887607E-08,-1.1E-03
5.887919E-08,-5.3E-03
5.888232E-08,-8.3E-03
5.888544E-08,-1.21E-02
5.888857E-08,-1.46E-02
5.889169E-08,-1.71E-02
5.889482E-08,-1.97E-02
5.889794E-08,-2.18E-02
5.890107E-08,-2.39E-02
5.890419E-08,-2.56E-02
5.890732E-08,-2.68E-02
5.891044E-08,-2.72E-02
5.891357E-08,-2.85E-02
5.891669E-08,-2.85E-02
5.891982E-08,-2.98E-02
5.892294E-08,-2.93E-02
5.892607E-08,-2.93E-02
5.892919E-08,-2.89E-02
5.893232E-08,-2.77E-02
5.893544E-08,-2.81E-02
5.893857E-08,-2.77E-02
5.894169E-08,-2.68E-02
5.894482E-08,-2.56E-02
5.894794E-08,-2.47E-02
5.895107E-08,-2.30E-02
5.895419E-08,-2.18E-02
5.895732E-08,-2.01E-02
5.896044E-08,-1.84E-02
5.896357E-08,-1.63E-02
5.896669E-08,-1.46E-02
5.896982E-08,-1.29E-02
5.897294E-08,-1.08E-02
5.897607E-08,-8.3E-03
5.897919E-08,-5.3E-03
5.898232E-08,-3.2E-03
5.898544E-08,-3E-04
5.898857E-08,2.7E-03
5.899169E-08,5.6E-03
5.899482E-08,8.6E-03
5.899794E-08,1.15E-02
5.900107E-08,1.36E-02
5.900419E-08,1.70E-02
5.900732E-08,1.96E-02
5.901044E-08,2.29E-02
5.901357E-08,2.59E-02
5.901669E-08,2.84E-02
5.901982E-08,3.09E-02
5.902294E-08,3.30E-02
5.902607E-08,3.51E-02
5.902919E-08,3.68E-02
5.903232E-08,3.81E-02
5.903544E-08,3.85E-02
5.903857E-08,3.98E-02
5.904169E-08,4.06E-02
5.904482E-08,4.02E-02
5.904794E-08,4.06E-02
5.905107E-08,3.89E-02
5.905419E-08,3.81E-02
5.905732E-08,3.68E-02
5.906044E-08,3.51E-02
5.906357E-08,3.30E-02
5.906669E-08,3.09E-02
5.906982E-08,2.80E-02
5.907294E-08,2.55E-02
5.907607E-08,2.21E-02
5.907919E-08,1.87E-02
5.908232E-08,1.58E-02
5.908544E-08,1.28E-02
5.908857E-08,9.0E-03
5.909169E-08,6.1E-03
5.909482E-08,1.8E-03
5.909794E-08,-1.5E-03
5.910107E-08,-4.1E-03
5.910419E-08,-7.0E-03
5.910732E-08,-1.00E-02
5.911044E-08,-1.25E-02
5.911357E-08,-1.46E-02
5.911669E-08,-1.59E-02
5.911982E-08,-1.84E-02
5.912294E-08,-1.92E-02
5.912607E-08,-2.01E-02
5.912919E-08,-2.09E-02
5.913232E-08,-2.13E-02
5.913544E-08,-2.13E-02
5.913857E-08,-2.13E-02
5.914169E-08,-2.05E-02
5.914482E-08,-1.97E-02
5.914794E-08,-1.88E-02
5.915107E-08,-1.75E-02
5.915419E-08,-1.63E-02
5.915732E-08,-1.50E-02
5.916044E-08,-1.25E-02
5.916357E-08,-1.16E-02
5.916669E-08,-1.00E-02
5.916982E-08,-8.7E-03
5.917294E-08,-7.4E-03
5.917607E-08,-4.9E-03
5.917919E-08,-3.6E-03
5.918232E-08,-2.8E-03
5.918544E-08,-2.8E-03
5.918857E-08,-1.9E-03
5.919169E-08,-1.1E-03
5.919482E-08,-1.1E-03
5.919794E-08,-7E-04
5.920107E-08,-7E-04
5.920419E-08,-1.9E-03
5.920732E-08,-1.9E-03
5.921044E-08,-2.8E-03
5.921357E-08,-3.6E-03
5.921669E-08,-4.5E-03
5.921982E-08,-6.2E-03
5.922294E-08,-7.0E-03
5.922607E-08,-8.3E-03
5.922919E-08,-1.04E-02
5.923232E-08,-1.08E-02
5.923544E-08,-1.16E-02
5.923857E-08,-1.38E-02
5.924169E-08,-1.46E-02
5.924482E-08,-1.59E-02
5.924794E-08,-1.63E-02
5.925107E-08,-1.67E-02
5.925419E-08,-1.67E-02
5.925732E-08,-1.71E-02
5.926044E-08,-1.67E-02
5.926357E-08,-1.67E-02
5.926669E-08,-1.50E-02
5.926982E-08,-1.46E-02
5.927294E-08,-1.33E-02
5.927607E-08,-1.21E-02
5.927919E-08,-9.5E-03
5.928232E-08,-8.3E-03
5.928544E-08,-5.7E-03
5.928857E-08,-3.6E-03
5.929169E-08,-7E-04
5.929482E-08,2.3E-03
5.929794E-08,4.4E-03
5.930107E-08,7.3E-03
5.930419E-08,1.07E-02
5.930732E-08,1.36E-02
5.931044E-08,1.58E-02
5.931357E-08,1.87E-02
5.931669E-08,2.12E-02
5.931982E-08,2.29E-02
5.932294E-08,2.59E-02
5.932607E-08,2.71E-02
5.932919E-08,2.92E-02
5.933232E-08,3.09E-02
5.933544E-08,3.26E-02
5.933857E-08,3.30E-02
5.934169E-08,3.35E-02
5.934482E-08,3.43E-02
5.934794E-08,3.47E-02
5.935107E-08,3.51E-02
5.935419E-08,3.51E-02
5.935732E-08,3.47E-02
5.936044E-08,3.39E-02
5.936357E-08,3.30E-02
5.936669E-08,3.18E-02
5.936982E-08,3.18E-02
5.937294E-08,3.01E-02
5.937607E-08,2.84E-02
5.937919E-08,2.76E-02
5.938232E-08,2.55E-02
5.938544E-08,2.46E-02
5.938857E-08,2.33E-02
5.939169E-08,2.17E-02
5.939482E-08,1.91E-02
5.939794E-08,1.83E-02
5.940107E-08,1.58E-02
5.940419E-08,1.41E-02
5.940732E-08,1.28E-02
5.941044E-08,1.11E-02
5.941357E-08,9.4E-03
5.941669E-08,8.2E-03
5.941982E-08,6.5E-03
5.942294E-08,4.4E-03
5.942607E-08,3.5E-03
5.942919E-08,1.8E-03
5.943232E-08,2E-04
5.943544E-08,-1.1E-03
5.943857E-08,-3.2E-03
5.944169E-08,-3.2E-03
5.944482E-08,-5.3E-03
5.944794E-08,-6.2E-03
5.945107E-08,-7.4E-03
5.945419E-08,-8.7E-03
5.945732E-08,-9.1E-03
5.946044E-08,-1.00E-02
5.946357E-08,-1.08E-02
5.946669E-08,-1.12E-02
5.946982E-08,-1.25E-02
5.947294E-08,-1.25E-02
5.947607E-08,-1.33E-02
5.947919E-08,-1.42E-02
5.948232E-08,-1.42E-02
5.948544E-08,-1.42E-02
5.948857E-08,-1.50E-02
5.949169E-08,-1.50E-02
5.949482E-08,-1.50E-02
5.949794E-08,-1.46E-02
5.950107E-08,-1.50E-02
5.950419E-08,-1.46E-02
5.950732E-08,-1.50E-02
5.951044E-08,-1.46E-02
5.951357E-08,-1.42E-02
5.951669E-08,-1.50E-02
5.951982E-08,-1.50E-02
5.952294E-08,-1.54E-02
5.952607E-08,-1.59E-02
5.952919E-08,-1.59E-02
5.953232E-08,-1.67E-02
5.953544E-08,-1.67E-02
5.953857E-08,-1.67E-02
5.954169E-08,-1.75E-02
5.954482E-08,-1.80E-02
5.954794E-08,-1.84E-02
5.955107E-08,-1.80E-02
5.955419E-08,-1.84E-02
5.955732E-08,-1.88E-02
5.956044E-08,-1.84E-02
5.956357E-08,-1.88E-02
5.956669E-08,-1.92E-02
5.956982E-08,-1.88E-02
5.957294E-08,-1.84E-02
5.957607E-08,-1.71E-02
5.957919E-08,-1.63E-02
5.958232E-08,-1.59E-02
5.958544E-08,-1.42E-02
5.958857E-08,-1.29E-02
5.959169E-08,-1.08E-02
5.959482E-08,-8.7E-03
5.959794E-08,-5.3E-03
5.960107E-08,-2.4E-03
5.960419E-08,6E-04
5.960732E-08,4.8E-03
5.961044E-08,7.3E-03
5.961357E-08,1.11E-02
5.961669E-08,1.49E-02
5.961982E-08,1.83E-02
5.962294E-08,2.29E-02
5.962607E-08,2.67E-02
5.962919E-08,3.05E-02
5.963232E-08,3.39E-02
5.963544E-08,3.85E-02
5.963857E-08,4.10E-02
5.964169E-08,4.44E-02
5.964482E-08,4.82E-02
5.964794E-08,5.12E-02
5.965107E-08,5.41E-02
5.965419E-08,5.62E-02
5.965732E-08,5.83E-02
5.966044E-08,5.96E-02
5.966357E-08,6.13E-02
5.966669E-08,6.09E-02
5.966982E-08,6.13E-02
5.967294E-08,6.04E-02
5.967607E-08,6.00E-02
5.967919E-08,5.92E-02
5.968232E-08,5.71E-02
5.968544E-08,5.58E-02
5.968857E-08,5.33E-02
5.969169E-08,5.20E-02
5.969482E-08,4.99E-02
5.969794E-08,4.86E-02
5.970107E-08,4.61E-02
5.970419E-08,4.44E-02
5.970732E-08,4.27E-02
5.971044E-08,4.06E-02
5.971357E-08,3.89E-02
5.971669E-08,3.73E-02
5.971982E-08,3.60E-02
5.972294E-08,3.56E-02
5.972607E-08,3.47E-02
5.972919E-08,3.47E-02
5.973232E-08,3.43E-02
5.973544E-08,3.56E-02
5.973857E-08,3.56E-02
5.974169E-08,3.77E-02
5.974482E-08,3.89E-02
5.974794E-08,4.15E-02
5.975107E-08,4.36E-02
5.975419E-08,4.61E-02
5.975732E-08,4.95E-02
5.976044E-08,5.20E-02
5.976357E-08,5.41E-02
5.976669E-08,5.71E-02
5.976982E-08,5.96E-02
5.977294E-08,6.25E-02
5.977607E-08,6.55E-02
5.977919E-08,6.84E-02
5.978232E-08,7.06E-02
5.978544E-08,7.22E-02
5.978857E-08,7.48E-02
5.979169E-08,7.65E-02
5.979482E-08,7.94E-02
5.979794E-08,8.15E-02
5.980107E-08,8.36E-02
5.980419E-08,8.49E-02
5.980732E-08,8.57E-02
5.981044E-08,8.70E-02
5.981357E-08,8.78E-02
5.981669E-08,8.91E-02
5.981982E-08,8.95E-02
5.982294E-08,9.04E-02
5.982607E-08,9.12E-02
5.982919E-08,9.25E-02
5.983232E-08,9.37E-02
5.983544E-08,9.54E-02
5.983857E-08,9.67E-02
5.984169E-08,9.92E-02
5.984482E-08,1.018E-01
5.984794E-08,1.060E-01
5.985107E-08,1.093E-01
5.985419E-08,1.140E-01
5.985732E-08,1.186E-01
5.986044E-08,1.237E-01
5.986357E-08,1.287E-01
5.986669E-08,1.346E-01
5.986982E-08,1.405E-01
5.987294E-08,1.477E-01
5.987607E-08,1.544E-01
5.987919E-08,1.620E-01
5.988232E-08,1.684E-01
5.988544E-08,1.772E-01
5.988857E-08,1.852E-01
5.989169E-08,1.936E-01
5.989482E-08,2.021E-01
5.989794E-08,2.118E-01
5.990107E-08,2.198E-01
5.990419E-08,2.282E-01
5.990732E-08,2.354E-01
5.991044E-08,2.442E-01
5.991357E-08,2.510E-01
5.991669E-08,2.581E-01
5.991982E-08,2.645E-01
5.992294E-08,2.704E-01
5.992607E-08,2.758E-01
5.992919E-08,2.813E-01
5.993232E-08,2.851E-01
5.993544E-08,2.902E-01
5.993857E-08,2.940E-01
5.994169E-08,2.978E-01
5.994482E-08,3.020E-01
5.994794E-08,3.054E-01
5.995107E-08,3.079E-01
5.995419E-08,3.113E-01
5.995732E-08,3.151E-01
5.996044E-08,3.176E-01
5.996357E-08,3.197E-01
5.996669E-08,3.222E-01
5.996982E-08,3.256E-01
5.997294E-08,3.290E-01
5.997607E-08,3.323E-01
5.997919E-08,3.361E-01
5.998232E-08,3.412E-01
5.998544E-08,3.454E-01
5.998857E-08,3.509E-01
5.999169E-08,3.576E-01
5.999482E-08,3.640E-01
5.999794E-08,3.715E-01
6.000107E-08,3.795E-01
6.000419E-08,3.880E-01
6.000732E-08,3.968E-01
6.001044E-08,4.048E-01
6.001357E-08,4.137E-01
6.001669E-08,4.230E-01
6.001982E-08,4.318E-01
6.002294E-08,4.407E-01
6.002607E-08,4.504E-01
6.002919E-08,4.592E-01
6.003232E-08,4.685E-01
6.003544E-08,4.773E-01
6.003857E-08,4.849E-01
6.004169E-08,4.934E-01
6.004482E-08,5.014E-01
6.004794E-08,5.098E-01
6.005107E-08,5.161E-01
6.005419E-08,5.220E-01
6.005732E-08,5.275E-01
6.006044E-08,5.330E-01
6.006357E-08,5.359E-01
6.006669E-08,5.389E-01
6.006982E-08,5.418E-01
6.007294E-08,5.435E-01
6.007607E-08,5.456E-01
6.007919E-08,5.477E-01
6.008232E-08,5.473E-01
6.008544E-08,5.486E-01
6.008857E-08,5.494E-01
6.009169E-08,5.503E-01
6.009482E-08,5.511E-01
6.009794E-08,5.520E-01
6.010107E-08,5.532E-01
6.010419E-08,5.549E-01
6.010732E-08,5.570E-01
6.011044E-08,5.591E-01
6.011357E-08,5.612E-01
6.011669E-08,5.642E-01
6.011982E-08,5.680E-01
6.012294E-08,5.722E-01
6.012607E-08,5.768E-01
6.012919E-08,5.827E-01
6.013232E-08,5.878E-01
6.013544E-08,5.950E-01
6.013857E-08,6.025E-01
6.014169E-08,6.106E-01
6.014482E-08,6.190E-01
6.014794E-08,6.283E-01
6.015107E-08,6.375E-01
6.015419E-08,6.472E-01
6.015732E-08,6.569E-01
6.016044E-08,6.670E-01
6.016357E-08,6.746E-01
6.016669E-08,6.843E-01
6.016982E-08,6.932E-01
6.017294E-08,7.012E-01
6.017607E-08,7.096E-01
6.017919E-08,7.172E-01
6.018232E-08,7.248E-01
6.018544E-08,7.315E-01
6.018857E-08,7.379E-01
6.019169E-08,7.442E-01
6.019482E-08,7.492E-01
6.019794E-08,7.539E-01
6.020107E-08,7.581E-01
6.020419E-08,7.619E-01
6.020732E-08,7.661E-01
6.021044E-08,7.686E-01
6.021357E-08,7.699E-01
6.021669E-08,7.707E-01
6.021982E-08,7.720E-01
6.022294E-08,7.724E-01
6.022607E-08,7.737E-01
6.022919E-08,7.741E-01
6.023232E-08,7.745E-01
6.023544E-08,7.741E-01
6.023857E-08,7.750E-01
6.024169E-08,7.762E-01
6.024482E-08,7.771E-01
6.024794E-08,7.783E-01
6.025107E-08,7.796E-01
6.025419E-08,7.804E-01
6.025732E-08,7.817E-01
6.026044E-08,7.847E-01
6.026357E-08,7.851E-01
6.026669E-08,7.876E-01
6.026982E-08,7.889E-01
6.027294E-08,7.906E-01
6.027607E-08,7.931E-01
6.027919E-08,7.956E-01
6.028232E-08,7.986E-01
6.028544E-08,8.015E-01
6.028857E-08,8.040E-01
6.029169E-08,8.083E-01
6.029482E-08,8.112E-01
6.029794E-08,8.154E-01
6.030107E-08,8.192E-01
6.030419E-08,8.222E-01
6.030732E-08,8.264E-01
6.031044E-08,8.298E-01
6.031357E-08,8.327E-01
6.031669E-08,8.365E-01
6.031982E-08,8.395E-01
6.032294E-08,8.424E-01
6.032607E-08,8.458E-01
6.032919E-08,8.500E-01
6.033232E-08,8.529E-01
6.033544E-08,8.567E-01
6.033857E-08,8.605E-01
6.034169E-08,8.643E-01
6.034482E-08,8.673E-01
6.034794E-08,8.715E-01
6.035107E-08,8.757E-01
6.035419E-08,8.795E-01
6.035732E-08,8.829E-01
6.036044E-08,8.862E-01
6.036357E-08,8.888E-01
6.036669E-08,8.930E-01
6.036982E-08,8.955E-01
6.037294E-08,8.980E-01
6.037607E-08,9.010E-01
6.037919E-08,9.039E-01
6.038232E-08,9.056E-01
6.038544E-08,9.086E-01
6.038857E-08,9.103E-01
6.039169E-08,9.124E-01
6.039482E-08,9.145E-01
6.039794E-08,9.162E-01
6.040107E-08,9.174E-01
6.040419E-08,9.187E-01
6.040732E-08,9.200E-01
6.041044E-08,9.191E-01
6.041357E-08,9.204E-01
6.041669E-08,9.204E-01
6.041982E-08,9.200E-01
6.042294E-08,9.195E-01
6.042607E-08,9.195E-01
6.042919E-08,9.195E-01
6.043232E-08,9.200E-01
6.043544E-08,9.200E-01
6.043857E-08,9.204E-01
6.044169E-08,9.208E-01
6.044482E-08,9.217E-01
6.044794E-08,9.229E-01
6.045107E-08,9.250E-01
6.045419E-08,9.267E-01
6.045732E-08,9.280E-01
6.046044E-08,9.318E-01
6.046357E-08,9.343E-01
6.046669E-08,9.381E-01
6.046982E-08,9.410E-01
6.047294E-08,9.448E-01
6.047607E-08,9.495E-01
6.047919E-08,9.554E-01
6.048232E-08,9.604E-01
6.048544E-08,9.659E-01
6.048857E-08,9.722E-01
6.049169E-08,9.781E-01
6.049482E-08,9.849E-01
6.049794E-08,9.920E-01
6.050107E-08,9.975E-01
6.050419E-08,1.0043E+00
6.050732E-08,1.0102E+00
6.051044E-08,1.0169E+00
6.051357E-08,1.0224E+00
6.051669E-08,1.0279E+00
6.051982E-08,1.0329E+00
6.052294E-08,1.0376E+00
6.052607E-08,1.0409E+00
6.052919E-08,1.0452E+00
6.053232E-08,1.0485E+00
6.053544E-08,1.0519E+00
6.053857E-08,1.0540E+00
6.054169E-08,1.0553E+00
6.054482E-08,1.0565E+00
6.054794E-08,1.0582E+00
6.055107E-08,1.0591E+00
6.055419E-08,1.0591E+00
6.055732E-08,1.0587E+00
6.056044E-08,1.0582E+00
6.056357E-08,1.0570E+00
6.056669E-08,1.0561E+00
6.056982E-08,1.0549E+00
6.057294E-08,1.0528E+00
6.057607E-08,1.0515E+00
6.057919E-08,1.0498E+00
6.058232E-08,1.0485E+00
6.058544E-08,1.0468E+00
6.058857E-08,1.0460E+00
6.059169E-08,1.0452E+00
6.059482E-08,1.0452E+00
6.059794E-08,1.0447E+00
6.060107E-08,1.0447E+00
6.060419E-08,1.0447E+00
6.060732E-08,1.0452E+00
6.061044E-08,1.0460E+00
6.061357E-08,1.0468E+00
6.061669E-08,1.0477E+00
6.061982E-08,1.0494E+00
6.062294E-08,1.0502E+00
6.062607E-08,1.0515E+00
6.062919E-08,1.0536E+00
6.063232E-08,1.0549E+00
6.063544E-08,1.0570E+00
6.063857E-08,1.0587E+00
6.064169E-08,1.0612E+00
6.064482E-08,1.0620E+00
6.064794E-08,1.0641E+00
6.065107E-08,1.0654E+00
6.065419E-08,1.0662E+00
6.065732E-08,1.0679E+00
6.066044E-08,1.0692E+00
6.066357E-08,1.0692E+00
6.066669E-08,1.0696E+00
6.066982E-08,1.0696E+00
6.067294E-08,1.0696E+00
6.067607E-08,1.0696E+00
6.067919E-08,1.0688E+00
6.068232E-08,1.0683E+00
6.068544E-08,1.0679E+00
6.068857E-08,1.0671E+00
6.069169E-08,1.0667E+00
6.069482E-08,1.0662E+00
6.069794E-08,1.0658E+00
6.070107E-08,1.0650E+00
6.070419E-08,1.0650E+00
6.070732E-08,1.0650E+00
6.071044E-08,1.0654E+00
6.071357E-08,1.0646E+00
6.071669E-08,1.0646E+00
6.071982E-08,1.0637E+00
6.072294E-08,1.0654E+00
6.072607E-08,1.0658E+00
6.072919E-08,1.0671E+00
6.073232E-08,1.0675E+00
6.073544E-08,1.0696E+00
6.073857E-08,1.0709E+00
6.074169E-08,1.0726E+00
6.074482E-08,1.0747E+00
6.074794E-08,1.0768E+00
6.075107E-08,1.0793E+00
6.075419E-08,1.0810E+00
6.075732E-08,1.0827E+00
6.076044E-08,1.0852E+00
6.076357E-08,1.0865E+00
6.076669E-08,1.0886E+00
6.076982E-08,1.0898E+00
6.077294E-08,1.0920E+00
6.077607E-08,1.0928E+00
6.077919E-08,1.0945E+00
6.078232E-08,1.0957E+00
6.078544E-08,1.0962E+00
6.078857E-08,1.0966E+00
6.079169E-08,1.0974E+00
6.079482E-08,1.0979E+00
6.079794E-08,1.0983E+00
6.080107E-08,1.0979E+00
6.080419E-08,1.0979E+00
6.080732E-08,1.0970E+00
6.081044E-08,1.0974E+00
6.081357E-08,1.0962E+00
6.081669E-08,1.0957E+00
6.081982E-08,1.0957E+00
6.082294E-08,1.0936E+00
6.082607E-08,1.0936E+00
6.082919E-08,1.0932E+00
6.083232E-08,1.0924E+00
6.083544E-08,1.0920E+00
6.083857E-08,1.0920E+00
6.084169E-08,1.0920E+00
6.084482E-08,1.0920E+00
6.084794E-08,1.0920E+00
6.085107E-08,1.0915E+00
6.085419E-08,1.0924E+00
6.085732E-08,1.0928E+00
6.086044E-08,1.0936E+00
6.086357E-08,1.0953E+00
6.086669E-08,1.0957E+00
6.086982E-08,1.0962E+00
6.087294E-08,1.0974E+00
6.087607E-08,1.0995E+00
6.087919E-08,1.1004E+00
6.088232E-08,1.1008E+00
6.088544E-08,1.1029E+00
6.088857E-08,1.1033E+00
6.089169E-08,1.1050E+00
6.089482E-08,1.1063E+00
6.089794E-08,1.1076E+00
6.090107E-08,1.1076E+00
6.090419E-08,1.1080E+00
6.090732E-08,1.1084E+00
6.091044E-08,1.1088E+00
6.091357E-08,1.1088E+00
6.091669E-08,1.1080E+00
6.091982E-08,1.1067E+00
6.092294E-08,1.1063E+00
6.092607E-08,1.1050E+00
6.092919E-08,1.1038E+00
6.093232E-08,1.1012E+00
6.093544E-08,1.0995E+00
6.093857E-08,1.0974E+00
6.094169E-08,1.0949E+00
6.094482E-08,1.0924E+00
6.094794E-08,1.0903E+00
6.095107E-08,1.0882E+00
6.095419E-08,1.0848E+00
6.095732E-08,1.0818E+00
6.096044E-08,1.0797E+00
6.096357E-08,1.0772E+00
6.096669E-08,1.0738E+00
6.096982E-08,1.0713E+00
6.097294E-08,1.0696E+00
6.097607E-08,1.0683E+00
6.097919E-08,1.0662E+00
6.098232E-08,1.0650E+00
6.098544E-08,1.0637E+00
6.098857E-08,1.0624E+00
6.099169E-08,1.0620E+00
6.099482E-08,1.0616E+00
6.099794E-08,1.0616E+00
6.100107E-08,1.0620E+00
6.100419E-08,1.0629E+00
6.100732E-08,1.0633E+00
6.101044E-08,1.0654E+00
6.101357E-08,1.0662E+00
6.101669E-08,1.0675E+00
6.101982E-08,1.0696E+00
6.102294E-08,1.0709E+00
6.102607E-08,1.0738E+00
6.102919E-08,1.0751E+00
6.103232E-08,1.0772E+00
6.103544E-08,1.0793E+00
6.103857E-08,1.0810E+00
6.104169E-08,1.0831E+00
6.104482E-08,1.0852E+00
6.104794E-08,1.0869E+00
6.105107E-08,1.0877E+00
6.105419E-08,1.0894E+00
6.105732E-08,1.0911E+00
6.106044E-08,1.0928E+00
6.106357E-08,1.0928E+00
6.106669E-08,1.0932E+00
6.106982E-08,1.0941E+00
6.107294E-08,1.0932E+00
6.107607E-08,1.0936E+00
6.107919E-08,1.0928E+00
6.108232E-08,1.0924E+00
6.108544E-08,1.0920E+00
6.108857E-08,1.0907E+00
6.109169E-08,1.0903E+00
6.109482E-08,1.0890E+00
6.109794E-08,1.0877E+00
6.110107E-08,1.0865E+00
6.110419E-08,1.0848E+00
6.110732E-08,1.0835E+00
6.111044E-08,1.0835E+00
6.111357E-08,1.0827E+00
6.111669E-08,1.0818E+00
6.111982E-08,1.0797E+00
6.112294E-08,1.0797E+00
6.112607E-08,1.0797E+00
6.112919E-08,1.0785E+00
6.113232E-08,1.0789E+00
6.113544E-08,1.0793E+00
6.113857E-08,1.0789E+00
6.114169E-08,1.0797E+00
6.114482E-08,1.0802E+00
6.114794E-08,1.0814E+00
6.115107E-08,1.0823E+00
6.115419E-08,1.0835E+00
6.115732E-08,1.0848E+00
6.116044E-08,1.0865E+00
6.116357E-08,1.0873E+00
6.116669E-08,1.0894E+00
6.116982E-08,1.0911E+00
6.117294E-08,1.0920E+00
6.117607E-08,1.0936E+00
6.117919E-08,1.0945E+00
6.118232E-08,1.0966E+00
6.118544E-08,1.0983E+00
6.118857E-08,1.0991E+00
6.119169E-08,1.1004E+00
6.119482E-08,1.1008E+00
6.119794E-08,1.1033E+00
6.120107E-08,1.1038E+00
6.120419E-08,1.1050E+00
6.120732E-08,1.1059E+00
6.121044E-08,1.1067E+00
6.121357E-08,1.1076E+00
6.121669E-08,1.1084E+00
6.121982E-08,1.1097E+00
6.122294E-08,1.1097E+00
6.122607E-08,1.1101E+00
6.122919E-08,1.1118E+00
6.123232E-08,1.1113E+00
6.123544E-08,1.1122E+00
6.123857E-08,1.1130E+00
6.124169E-08,1.1139E+00
6.124482E-08,1.1147E+00
6.124794E-08,1.1147E+00
6.125107E-08,1.1168E+00
6.125419E-08,1.1168E+00
6.125732E-08,1.1189E+00
6.126044E-08,1.1198E+00
6.126357E-08,1.1210E+00
6.126669E-08,1.1231E+00
6.126982E-08,1.1240E+00
6.127294E-08,1.1253E+00
6.127607E-08,1.1261E+00
6.127919E-08,1.1278E+00
6.128232E-08,1.1291E+00
6.128544E-08,1.1312E+00
6.128857E-08,1.1324E+00
6.129169E-08,1.1341E+00
6.129482E-08,1.1350E+00
6.129794E-08,1.1366E+00
6.130107E-08,1.1379E+00
6.130419E-08,1.1396E+00
6.130732E-08,1.1404E+00
6.131044E-08,1.1421E+00
6.131357E-08,1.1430E+00
6.131669E-08,1.1438E+00
6.131982E-08,1.1442E+00
6.132294E-08,1.1455E+00
6.132607E-08,1.1455E+00
6.132919E-08,1.1463E+00
6.133232E-08,1.1472E+00
6.133544E-08,1.1472E+00
6.133857E-08,1.1480E+00
6.134169E-08,1.1476E+00
6.134482E-08,1.1480E+00
6.134794E-08,1.1484E+00
6.135107E-08,1.1493E+00
6.135419E-08,1.1489E+00
6.135732E-08,1.1484E+00
6.136044E-08,1.1497E+00
6.136357E-08,1.1493E+00
6.136669E-08,1.1497E+00
6.136982E-08,1.1489E+00
6.137294E-08,1.1489E+00
6.137607E-08,1.1493E+00
6.137919E-08,1.1493E+00
6.138232E-08,1.1489E+00
6.138544E-08,1.1484E+00
6.138857E-08,1.1489E+00
6.139169E-08,1.1484E+00
6.139482E-08,1.1480E+00
6.139794E-08,1.1484E+00
6.140107E-08,1.1472E+00
6.140419E-08,1.1472E+00
6.140732E-08,1.1463E+00
6.141044E-08,1.1468E+00
6.141357E-08,1.1451E+00
6.141669E-08,1.1451E+00
6.141982E-08,1.1438E+00
6.142294E-08,1.1430E+00
6.142607E-08,1.1421E+00
6.142919E-08,1.1409E+00
6.143232E-08,1.1400E+00
6.143544E-08,1.1396E+00
6.143857E-08,1.1383E+00
6.144169E-08,1.1362E+00
6.144482E-08,1.1354E+00
6.144794E-08,1.1345E+00
6.145107E-08,1.1341E+00
6.145419E-08,1.1328E+00
6.145732E-08,1.1324E+00
6.146044E-08,1.1316E+00
6.146357E-08,1.1307E+00
6.146669E-08,1.1303E+00
6.146982E-08,1.1299E+00
6.147294E-08,1.1295E+00
6.147607E-08,1.1295E+00
6.147919E-08,1.1299E+00
6.148232E-08,1.1299E+00
6.148544E-08,1.1307E+00
6.148857E-08,1.1312E+00
6.149169E-08,1.1324E+00
6.149482E-08,1.1328E+00
6.149794E-08,1.1345E+00
6.150107E-08,1.1362E+00
6.150419E-08,1.1379E+00
6.150732E-08,1.1396E+00
6.151044E-08,1.1417E+00
6.151357E-08,1.1438E+00
6.151669E-08,1.1463E+00
6.151982E-08,1.1493E+00
6.152294E-08,1.1518E+00
6.152607E-08,1.1543E+00
6.152919E-08,1.1573E+00
6.153232E-08,1.1602E+00
6.153544E-08,1.1640E+00
6.153857E-08,1.1666E+00
6.154169E-08,1.1704E+00
6.154482E-08,1.1733E+00
6.154794E-08,1.1767E+00
6.155107E-08,1.1805E+00
6.155419E-08,1.1830E+00
6.155732E-08,1.1864E+00
6.156044E-08,1.1902E+00
6.156357E-08,1.1923E+00
6.156669E-08,1.1952E+00
6.156982E-08,1.1978E+00
6.157294E-08,1.2003E+00
6.157607E-08,1.2024E+00
6.157919E-08,1.2045E+00
6.158232E-08,1.2066E+00
6.158544E-08,1.2083E+00
6.158857E-08,1.2096E+00
6.159169E-08,1.2104E+00
6.159482E-08,1.2121E+00
6.159794E-08,1.2121E+00
6.160107E-08,1.2121E+00
6.160419E-08,1.2121E+00
6.160732E-08,1.2117E+00
6.161044E-08,1.2121E+00
6.161357E-08,1.2104E+00
6.161669E-08,1.2100E+00
6.161982E-08,1.2083E+00
6.162294E-08,1.2079E+00
6.162607E-08,1.2058E+00
6.162919E-08,1.2045E+00
6.163232E-08,1.2024E+00
6.163544E-08,1.2003E+00
6.163857E-08,1.1994E+00
6.164169E-08,1.1969E+00
6.164482E-08,1.1952E+00
6.164794E-08,1.1935E+00
6.165107E-08,1.1910E+00
6.165419E-08,1.1902E+00
6.165732E-08,1.1885E+00
6.166044E-08,1.1876E+00
6.166357E-08,1.1860E+00
6.166669E-08,1.1847E+00
6.166982E-08,1.1839E+00
6.167294E-08,1.1834E+00
6.167607E-08,1.1839E+00
6.167919E-08,1.1834E+00
6.168232E-08,1.1834E+00
6.168544E-08,1.1834E+00
6.168857E-08,1.1830E+00
6.169169E-08,1.1839E+00
6.169482E-08,1.1843E+00
6.169794E-08,1.1860E+00
6.170107E-08,1.1860E+00
6.170419E-08,1.1864E+00
6.170732E-08,1.1881E+00
6.171044E-08,1.1881E+00
6.171357E-08,1.1885E+00
6.171669E-08,1.1889E+00
6.171982E-08,1.1893E+00
6.172294E-08,1.1893E+00
6.172607E-08,1.1893E+00
6.172919E-08,1.1889E+00
6.173232E-08,1.1881E+00
6.173544E-08,1.1872E+00
6.173857E-08,1.1864E+00
6.174169E-08,1.1847E+00
6.174482E-08,1.1843E+00
6.174794E-08,1.1826E+00
6.175107E-08,1.1801E+00
6.175419E-08,1.1796E+00
6.175732E-08,1.1767E+00
6.176044E-08,1.1746E+00
6.176357E-08,1.1729E+00
6.176669E-08,1.1704E+00
6.176982E-08,1.1683E+00
6.177294E-08,1.1666E+00
6.177607E-08,1.1640E+00
6.177919E-08,1.1619E+00
6.178232E-08,1.1602E+00
6.178544E-08,1.1590E+00
6.178857E-08,1.1577E+00
6.179169E-08,1.1569E+00
6.179482E-08,1.1565E+00
6.179794E-08,1.1569E+00
6.180107E-08,1.1560E+00
6.180419E-08,1.1565E+00
6.180732E-08,1.1577E+00
6.181044E-08,1.1594E+00
6.181357E-08,1.1590E+00
6.181669E-08,1.1615E+00
6.181982E-08,1.1632E+00
6.182294E-08,1.1649E+00
6.182607E-08,1.1670E+00
6.182919E-08,1.1704E+00
6.183232E-08,1.1716E+00
6.183544E-08,1.1746E+00
6.183857E-08,1.1767E+00
6.184169E-08,1.1792E+00
6.184482E-08,1.1822E+00
6.184794E-08,1.1843E+00
6.185107E-08,1.1860E+00
6.185419E-08,1.1876E+00
6.185732E-08,1.1893E+00
6.186044E-08,1.1906E+00
6.186357E-08,1.1919E+00
6.186669E-08,1.1927E+00
6.186982E-08,1.1919E+00
6.187294E-08,1.1931E+00
6.187607E-08,1.1935E+00
6.187919E-08,1.1931E+00
6.188232E-08,1.1927E+00
6.188544E-08,1.1910E+00
6.188857E-08,1.1902E+00
6.189169E-08,1.1898E+00
6.189482E-08,1.1889E+00
6.189794E-08,1.1876E+00
6.190107E-08,1.1868E+00
6.190419E-08,1.1860E+00
6.190732E-08,1.1851E+00
6.191044E-08,1.1839E+00
6.191357E-08,1.1830E+00
6.191669E-08,1.1834E+00
6.191982E-08,1.1826E+00
6.192294E-08,1.1826E+00
6.192607E-08,1.1834E+00
6.192919E-08,1.1839E+00
6.193232E-08,1.1843E+00
6.193544E-08,1.1855E+00
6.193857E-08,1.1864E+00
6.194169E-08,1.1881E+00
6.194482E-08,1.1889E+00
6.194794E-08,1.1910E+00
6.195107E-08,1.1931E+00
6.195419E-08,1.1944E+00
6.195732E-08,1.1965E+00
6.196044E-08,1.1982E+00
6.196357E-08,1.2003E+00
6.196669E-08,1.2016E+00
6.196982E-08,1.2028E+00
6.197294E-08,1.2037E+00
6.197607E-08,1.2041E+00
6.197919E-08,1.2053E+00
6.198232E-08,1.2041E+00
6.198544E-08,1.2037E+00
6.198857E-08,1.2032E+00
6.199169E-08,1.2024E+00
6.199482E-08,1.2007E+00
6.199794E-08,1.1990E+00
6.200107E-08,1.1965E+00
6.200419E-08,1.1940E+00
6.200732E-08,1.1914E+00
6.201044E-08,1.1881E+00
6.201357E-08,1.1847E+00
6.201669E-08,1.1822E+00
6.201982E-08,1.1792E+00
6.202294E-08,1.1758E+00
6.202607E-08,1.1725E+00
6.202919E-08,1.1699E+00
6.203232E-08,1.1666E+00
6.203544E-08,1.1653E+00
6.203857E-08,1.1628E+00
6.204169E-08,1.1611E+00
6.204482E-08,1.1602E+00
6.204794E-08,1.1594E+00
6.205107E-08,1.1594E+00
6.205419E-08,1.1602E+00
6.205732E-08,1.1615E+00
6.206044E-08,1.1636E+00
6.206357E-08,1.1653E+00
6.206669E-08,1.1687E+00
6.206982E-08,1.1716E+00
6.207294E-08,1.1758E+00
6.207607E-08,1.1801E+00
6.207919E-08,1.1839E+00
6.208232E-08,1.1885E+00
6.208544E-08,1.1935E+00
6.208857E-08,1.1994E+00
6.209169E-08,1.2041E+00
6.209482E-08,1.2083E+00
6.209794E-08,1.2138E+00
6.210107E-08,1.2184E+00
6.210419E-08,1.2231E+00
6.210732E-08,1.2273E+00
6.211044E-08,1.2302E+00
6.211357E-08,1.2344E+00
6.211669E-08,1.2370E+00
6.211982E-08,1.2382E+00
6.212294E-08,1.2403E+00
6.212607E-08,1.2408E+00
6.212919E-08,1.2412E+00
6.213232E-08,1.2408E+00
6.213544E-08,1.2399E+00
6.213857E-08,1.2382E+00
6.214169E-08,1.2357E+00
6.214482E-08,1.2344E+00
6.214794E-08,1.2311E+00
6.215107E-08,1.2277E+00
6.215419E-08,1.2235E+00
6.215732E-08,1.2205E+00
6.216044E-08,1.2176E+00
6.216357E-08,1.2134E+00
6.216669E-08,1.2100E+00
6.216982E-08,1.2062E+00
6.217294E-08,1.2028E+00
6.217607E-08,1.1999E+00
6.217919E-08,1.1973E+00
6.218232E-08,1.1952E+00
6.218544E-08,1.1935E+00
6.218857E-08,1.1919E+00
6.219169E-08,1.1902E+00
6.219482E-08,1.1898E+00
6.219794E-08,1.1902E+00
6.220107E-08,1.1898E+00
6.220419E-08,1.1910E+00
6.220732E-08,1.1923E+00
6.221044E-08,1.1940E+00
6.221357E-08,1.1961E+00
6.221669E-08,1.1986E+00
6.221982E-08,1.2011E+00
6.222294E-08,1.2032E+00
6.222607E-08,1.2053E+00
6.222919E-08,1.2091E+00
6.223232E-08,1.2113E+00
6.223544E-08,1.2142E+00
6.223857E-08,1.2163E+00
6.224169E-08,1.2184E+00
6.224482E-08,1.2214E+00
6.224794E-08,1.2235E+00
6.225107E-08,1.2235E+00
6.225419E-08,1.2260E+00
6.225732E-08,1.2273E+00
6.226044E-08,1.2277E+00
6.226357E-08,1.2281E+00
6.226669E-08,1.2290E+00
6.226982E-08,1.2290E+00
6.227294E-08,1.2281E+00
6.227607E-08,1.2285E+00
6.227919E-08,1.2277E+00
6.228232E-08,1.2268E+00
6.228544E-08,1.2264E+00
6.228857E-08,1.2247E+00
6.229169E-08,1.2243E+00
6.229482E-08,1.2226E+00
6.229794E-08,1.2231E+00
6.230107E-08,1.2218E+00
6.230419E-08,1.2218E+00
6.230732E-08,1.2214E+00
6.231044E-08,1.2201E+00
6.231357E-08,1.2197E+00
6.231669E-08,1.2197E+00
6.231982E-08,1.2197E+00
6.232294E-08,1.2197E+00
6.232607E-08,1.2193E+00
6.232919E-08,1.2197E+00
6.233232E-08,1.2197E+00
6.233544E-08,1.2201E+00
6.233857E-08,1.2197E+00
6.234169E-08,1.2184E+00
6.234482E-08,1.2184E+00
6.234794E-08,1.2184E+00
6.235107E-08,1.2172E+00
6.235419E-08,1.2172E+00
6.235732E-08,1.2155E+00
6.236044E-08,1.2138E+00
6.236357E-08,1.2121E+00
6.236669E-08,1.2096E+00
6.236982E-08,1.2079E+00
6.237294E-08,1.2053E+00
6.237607E-08,1.2024E+00
6.237919E-08,1.2003E+00
6.238232E-08,1.1969E+00
6.238544E-08,1.1948E+00
6.238857E-08,1.1914E+00
6.239169E-08,1.1889E+00
6.239482E-08,1.1868E+00
6.239794E-08,1.1843E+00
6.240107E-08,1.1817E+00
6.240419E-08,1.1809E+00
6.240732E-08,1.1792E+00
6.241044E-08,1.1784E+00
6.241357E-08,1.1779E+00
6.241669E-08,1.1775E+00
6.241982E-08,1.1779E+00
6.242294E-08,1.1788E+00
6.242607E-08,1.1805E+00
6.242919E-08,1.1817E+00
6.243232E-08,1.1839E+00
6.243544E-08,1.1872E+00
6.243857E-08,1.1906E+00
6.244169E-08,1.1935E+00
6.244482E-08,1.1978E+00
6.244794E-08,1.2020E+00
6.245107E-08,1.2049E+00
6.245419E-08,1.2096E+00
6.245732E-08,1.2138E+00
6.246044E-08,1.2180E+00
6.246357E-08,1.2226E+00
6.246669E-08,1.2268E+00
6.246982E-08,1.2302E+00
6.247294E-08,1.2336E+00
6.247607E-08,1.2374E+00
6.247919E-08,1.2395E+00
6.248232E-08,1.2416E+00
6.248544E-08,1.2437E+00
6.248857E-08,1.2450E+00
6.249169E-08,1.2462E+00
6.249482E-08,1.2462E+00
6.249794E-08,1.2471E+00
6.250107E-08,1.2467E+00
6.250419E-08,1.2462E+00
6.250732E-08,1.2454E+00
6.251044E-08,1.2446E+00
6.251357E-08,1.2433E+00
6.251669E-08,1.2416E+00
6.251982E-08,1.2403E+00
6.252294E-08,1.2382E+00
6.252607E-08,1.2365E+00
6.252919E-08,1.2344E+00
6.253232E-08,1.2323E+00
6.253544E-08,1.2319E+00
6.253857E-08,1.2294E+00
6.254169E-08,1.2277E+00
6.254482E-08,1.2256E+00
6.254794E-08,1.2260E+00
6.255107E-08,1.2247E+00
6.255419E-08,1.2243E+00
6.255732E-08,1.2239E+00
6.256044E-08,1.2235E+00
6.256357E-08,1.2222E+00
6.256669E-08,1.2222E+00
6.256982E-08,1.2222E+00
6.257294E-08,1.2226E+00
6.257607E-08,1.2222E+00
6.257919E-08,1.2222E+00
6.258232E-08,1.2218E+00
6.258544E-08,1.2222E+00
6.258857E-08,1.2222E+00
6.259169E-08,1.2218E+00
6.259482E-08,1.2218E+00
6.259794E-08,1.2218E+00
6.260107E-08,1.2209E+00
6.260419E-08,1.2209E+00
6.260732E-08,1.2201E+00
6.261044E-08,1.2193E+00
6.261357E-08,1.2176E+00
6.261669E-08,1.2167E+00
6.261982E-08,1.2159E+00
6.262294E-08,1.2146E+00
6.262607E-08,1.2138E+00
6.262919E-08,1.2125E+00
6.263232E-08,1.2108E+00
6.263544E-08,1.2100E+00
6.263857E-08,1.2091E+00
6.264169E-08,1.2083E+00
6.264482E-08,1.2066E+00
6.264794E-08,1.2062E+00
6.265107E-08,1.2053E+00
6.265419E-08,1.2053E+00
6.265732E-08,1.2053E+00
6.266044E-08,1.2058E+00
6.266357E-08,1.2058E+00
6.266669E-08,1.2062E+00
6.266982E-08,1.2066E+00
6.267294E-08,1.2075E+00
6.267607E-08,1.2075E+00
6.267919E-08,1.2100E+00
6.268232E-08,1.2100E+00
6.268544E-08,1.2117E+00
6.268857E-08,1.2129E+00
6.269169E-08,1.2138E+00
6.269482E-08,1.2159E+00
6.269794E-08,1.2176E+00
6.270107E-08,1.2180E+00
6.270419E-08,1.2193E+00
6.270732E-08,1.2209E+00
6.271044E-08,1.2218E+00
6.271357E-08,1.2226E+00
6.271669E-08,1.2243E+00
6.271982E-08,1.2247E+00
6.272294E-08,1.2247E+00
6.272607E-08,1.2256E+00
6.272919E-08,1.2260E+00
6.273232E-08,1.2273E+00
6.273544E-08,1.2264E+00
6.273857E-08,1.2268E+00
6.274169E-08,1.2268E+00
6.274482E-08,1.2264E+00
6.274794E-08,1.2268E+00
6.275107E-08,1.2268E+00
6.275419E-08,1.2264E+00
6.275732E-08,1.2260E+00
6.276044E-08,1.2268E+00
6.276357E-08,1.2268E+00
6.276669E-08,1.2268E+00
6.276982E-08,1.2264E+00
6.277294E-08,1.2264E+00
6.277607E-08,1.2268E+00
6.277919E-08,1.2268E+00
6.278232E-08,1.2264E+00
6.278544E-08,1.2277E+00
6.278857E-08,1.2273E+00
6.279169E-08,1.2277E+00
6.279482E-08,1.2281E+00
6.279794E-08,1.2285E+00
6.280107E-08,1.2281E+00
6.280419E-08,1.2285E+00
6.280732E-08,1.2294E+00
6.281044E-08,1.2302E+00
6.281357E-08,1.2302E+00
6.281669E-08,1.2306E+00
6.281982E-08,1.2311E+00
6.282294E-08,1.2315E+00
6.282607E-08,1.2319E+00
6.282919E-08,1.2332E+00
6.283232E-08,1.2332E+00
6.283544E-08,1.2336E+00
6.283857E-08,1.2349E+00
6.284169E-08,1.2361E+00
6.284482E-08,1.2361E+00
6.284794E-08,1.2374E+00
6.285107E-08,1.2391E+00
6.285419E-08,1.2399E+00
6.285732E-08,1.2408E+00
6.286044E-08,1.2424E+00
6.286357E-08,1.2437E+00
6.286669E-08,1.2458E+00
6.286982E-08,1.2467E+00
6.287294E-08,1.2488E+00
6.287607E-08,1.2509E+00
6.287919E-08,1.2521E+00
6.288232E-08,1.2551E+00
6.288544E-08,1.2564E+00
6.288857E-08,1.2580E+00
6.289169E-08,1.2597E+00
6.289482E-08,1.2606E+00
6.289794E-08,1.2627E+00
6.290107E-08,1.2631E+00
6.290419E-08,1.2648E+00
6.290732E-08,1.2656E+00
6.291044E-08,1.2665E+00
6.291357E-08,1.2669E+00
6.291669E-08,1.2661E+00
6.291982E-08,1.2656E+00
6.292294E-08,1.2644E+00
6.292607E-08,1.2631E+00
6.292919E-08,1.2618E+00
6.293232E-08,1.2593E+00
6.293544E-08,1.2568E+00
6.293857E-08,1.2534E+00
6.294169E-08,1.2513E+00
6.294482E-08,1.2471E+00
6.294794E-08,1.2433E+00
6.295107E-08,1.2391E+00
6.295419E-08,1.2340E+00
6.295732E-08,1.2298E+00
6.296044E-08,1.2256E+00
6.296357E-08,1.2201E+00
6.296669E-08,1.2159E+00
6.296982E-08,1.2104E+00
6.297294E-08,1.2058E+00
6.297607E-08,1.2007E+00
6.297919E-08,1.1961E+00
6.298232E-08,1.1919E+00
6.298544E-08,1.1881E+00
6.298857E-08,1.1839E+00
6.299169E-08,1.1813E+00
6.299482E-08,1.1784E+00
6.299794E-08,1.1763E+00
6.300107E-08,1.1737E+00
6.300419E-08,1.1725E+00
6.300732E-08,1.1712E+00
6.301044E-08,1.1712E+00
6.301357E-08,1.1708E+00
6.301669E-08,1.1712E+00
6.301982E-08,1.1725E+00
6.302294E-08,1.1742E+00
6.302607E-08,1.1763E+00
6.302919E-08,1.1796E+00
6.303232E-08,1.1830E+00
6.303544E-08,1.1860E+00
6.303857E-08,1.1893E+00
6.304169E-08,1.1931E+00
6.304482E-08,1.1973E+00
6.304794E-08,1.2016E+00
6.305107E-08,1.2058E+00
6.305419E-08,1.2100E+00
6.305732E-08,1.2146E+00
6.306044E-08,1.2188E+00
6.306357E-08,1.2231E+00
6.306669E-08,1.2264E+00
6.306982E-08,1.2306E+00
6.307294E-08,1.2344E+00
6.307607E-08,1.2378E+00
6.307919E-08,1.2412E+00
6.308232E-08,1.2433E+00
6.308544E-08,1.2462E+00
6.308857E-08,1.2475E+00
6.309169E-08,1.2479E+00
6.309482E-08,1.2492E+00
6.309794E-08,1.2488E+00
6.310107E-08,1.2479E+00
6.310419E-08,1.2471E+00
6.310732E-08,1.2450E+00
6.311044E-08,1.2433E+00
6.311357E-08,1.2408E+00
6.311669E-08,1.2391E+00
6.311982E-08,1.2365E+00
6.312294E-08,1.2327E+00
6.312607E-08,1.2294E+00
6.312919E-08,1.2256E+00
6.313232E-08,1.2218E+00
6.313544E-08,1.2188E+00
6.313857E-08,1.2146E+00
6.314169E-08,1.2108E+00
6.314482E-08,1.2070E+00
6.314794E-08,1.2032E+00
6.315107E-08,1.1994E+00
6.315419E-08,1.1961E+00
6.315732E-08,1.1927E+00
6.316044E-08,1.1914E+00
6.316357E-08,1.1885E+00
6.316669E-08,1.1872E+00
6.316982E-08,1.1860E+00
6.317294E-08,1.1847E+00
6.317607E-08,1.1843E+00
6.317919E-08,1.1847E+00
6.318232E-08,1.1855E+00
6.318544E-08,1.1860E+00
6.318857E-08,1.1876E+00
6.319169E-08,1.1885E+00
6.319482E-08,1.1889E+00
6.319794E-08,1.1919E+00
6.320107E-08,1.1931E+00
6.320419E-08,1.1948E+00
6.320732E-08,1.1965E+00
6.321044E-08,1.1994E+00
6.321357E-08,1.2007E+00
6.321669E-08,1.2024E+00
6.321982E-08,1.2045E+00
6.322294E-08,1.2058E+00
6.322607E-08,1.2075E+00
6.322919E-08,1.2083E+00
6.323232E-08,1.2087E+00
6.323544E-08,1.2096E+00
6.323857E-08,1.2083E+00
6.324169E-08,1.2070E+00
6.324482E-08,1.2058E+00
6.324794E-08,1.2041E+00
6.325107E-08,1.2011E+00
6.325419E-08,1.1978E+00
6.325732E-08,1.1952E+00
6.326044E-08,1.1923E+00
6.326357E-08,1.1889E+00
6.326669E-08,1.1851E+00
6.326982E-08,1.1817E+00
6.327294E-08,1.1771E+00
6.327607E-08,1.1737E+00
6.327919E-08,1.1708E+00
6.328232E-08,1.1670E+00
6.328544E-08,1.1640E+00
6.328857E-08,1.1602E+00
6.329169E-08,1.1569E+00
6.329482E-08,1.1535E+00
6.329794E-08,1.1505E+00
6.330107E-08,1.1480E+00
6.330419E-08,1.1455E+00
6.330732E-08,1.1438E+00
6.331044E-08,1.1421E+00
6.331357E-08,1.1404E+00
6.331669E-08,1.1404E+00
6.331982E-08,1.1387E+00
6.332294E-08,1.1387E+00
6.332607E-08,1.1387E+00
6.332919E-08,1.1383E+00
6.333232E-08,1.1383E+00
6.333544E-08,1.1383E+00
6.333857E-08,1.1383E+00
6.334169E-08,1.1371E+00
6.334482E-08,1.1366E+00
6.334794E-08,1.1350E+00
6.335107E-08,1.1324E+00
6.335419E-08,1.1303E+00
6.335732E-08,1.1286E+00
6.336044E-08,1.1261E+00
6.336357E-08,1.1227E+00
6.336669E-08,1.1194E+00
6.336982E-08,1.1160E+00
6.337294E-08,1.1113E+00
6.337607E-08,1.1076E+00
6.337919E-08,1.1038E+00
6.338232E-08,1.0983E+00
6.338544E-08,1.0928E+00
6.338857E-08,1.0869E+00
6.339169E-08,1.0810E+00
6.339482E-08,1.0734E+00
6.339794E-08,1.0675E+00
6.340107E-08,1.0612E+00
6.340419E-08,1.0549E+00
6.340732E-08,1.0477E+00
6.341044E-08,1.0418E+00
6.341357E-08,1.0355E+00
6.341669E-08,1.0296E+00
6.341982E-08,1.0249E+00
6.342294E-08,1.0186E+00
6.342607E-08,1.0135E+00
6.342919E-08,1.0089E+00
6.343232E-08,1.0047E+00
6.343544E-08,9.996E-01
6.343857E-08,9.958E-01
6.344169E-08,9.904E-01
6.344482E-08,9.861E-01
6.344794E-08,9.815E-01
6.345107E-08,9.769E-01
6.345419E-08,9.722E-01
6.345732E-08,9.684E-01
6.346044E-08,9.642E-01
6.346357E-08,9.587E-01
6.346669E-08,9.554E-01
6.346982E-08,9.507E-01
6.347294E-08,9.457E-01
6.347607E-08,9.415E-01
6.347919E-08,9.360E-01
6.348232E-08,9.309E-01
6.348544E-08,9.250E-01
6.348857E-08,9.191E-01
6.349169E-08,9.128E-01
6.349482E-08,9.048E-01
6.349794E-08,8.989E-01
6.350107E-08,8.909E-01
6.350419E-08,8.829E-01
6.350732E-08,8.765E-01
6.351044E-08,8.690E-01
6.351357E-08,8.614E-01
6.351669E-08,8.550E-01
6.351982E-08,8.475E-01
6.352294E-08,8.407E-01
6.352607E-08,8.327E-01
6.352919E-08,8.260E-01
6.353232E-08,8.205E-01
6.353544E-08,8.125E-01
6.353857E-08,8.061E-01
6.354169E-08,7.994E-01
6.354482E-08,7.922E-01
6.354794E-08,7.859E-01
6.355107E-08,7.787E-01
6.355419E-08,7.720E-01
6.355732E-08,7.665E-01
6.356044E-08,7.602E-01
6.356357E-08,7.535E-01
6.356669E-08,7.484E-01
6.356982E-08,7.421E-01
6.357294E-08,7.366E-01
6.357607E-08,7.311E-01
6.357919E-08,7.252E-01
6.358232E-08,7.189E-01
6.358544E-08,7.130E-01
6.358857E-08,7.062E-01
6.359169E-08,6.987E-01
6.359482E-08,6.915E-01
6.359794E-08,6.843E-01
6.360107E-08,6.767E-01
6.360419E-08,6.691E-01
6.360732E-08,6.603E-01
6.361044E-08,6.531E-01
6.361357E-08,6.455E-01
6.361669E-08,6.380E-01
6.361982E-08,6.304E-01
6.362294E-08,6.224E-01
6.362607E-08,6.148E-01
6.362919E-08,6.076E-01
6.363232E-08,6.004E-01
6.363544E-08,5.928E-01
6.363857E-08,5.857E-01
6.364169E-08,5.777E-01
6.364482E-08,5.709E-01
6.364794E-08,5.633E-01
6.365107E-08,5.558E-01
6.365419E-08,5.507E-01
6.365732E-08,5.439E-01
6.366044E-08,5.380E-01
6.366357E-08,5.330E-01
6.366669E-08,5.279E-01
6.366982E-08,5.237E-01
6.367294E-08,5.187E-01
6.367607E-08,5.149E-01
6.367919E-08,5.106E-01
6.368232E-08,5.060E-01
6.368544E-08,5.031E-01
6.368857E-08,4.993E-01
6.369169E-08,4.951E-01
6.369482E-08,4.908E-01
6.369794E-08,4.875E-01
6.370107E-08,4.837E-01
6.370419E-08,4.799E-01
6.370732E-08,4.761E-01
6.371044E-08,4.731E-01
6.371357E-08,4.693E-01
6.371669E-08,4.668E-01
6.371982E-08,4.643E-01
6.372294E-08,4.605E-01
6.372607E-08,4.575E-01
6.372919E-08,4.533E-01
6.373232E-08,4.504E-01
6.373544E-08,4.470E-01
6.373857E-08,4.440E-01
6.374169E-08,4.398E-01
6.374482E-08,4.352E-01
6.374794E-08,4.310E-01
6.375107E-08,4.268E-01
6.375419E-08,4.225E-01
6.375732E-08,4.188E-01
6.376044E-08,4.145E-01
6.376357E-08,4.103E-01
6.376669E-08,4.074E-01
6.376982E-08,4.032E-01
6.377294E-08,3.989E-01
6.377607E-08,3.943E-01
6.377919E-08,3.901E-01
6.378232E-08,3.850E-01
6.378544E-08,3.804E-01
6.378857E-08,3.758E-01
6.379169E-08,3.707E-01
6.379482E-08,3.652E-01
6.379794E-08,3.589E-01
6.380107E-08,3.534E-01
6.380419E-08,3.471E-01
6.380732E-08,3.420E-01
6.381044E-08,3.361E-01
6.381357E-08,3.306E-01
6.381669E-08,3.256E-01
6.381982E-08,3.205E-01
6.382294E-08,3.146E-01
6.382607E-08,3.096E-01
6.382919E-08,3.049E-01
6.383232E-08,2.990E-01
6.383544E-08,2.948E-01
6.383857E-08,2.898E-01
6.384169E-08,2.847E-01
6.384482E-08,2.805E-01
6.384794E-08,2.771E-01
6.385107E-08,2.725E-01
6.385419E-08,2.683E-01
6.385732E-08,2.657E-01
6.386044E-08,2.628E-01
6.386357E-08,2.619E-01
6.386669E-08,2.603E-01
6.386982E-08,2.586E-01
6.387294E-08,2.569E-01
6.387607E-08,2.565E-01
6.387919E-08,2.556E-01
6.388232E-08,2.544E-01
6.388544E-08,2.548E-01
6.388857E-08,2.535E-01
6.389169E-08,2.531E-01
6.389482E-08,2.522E-01
6.389794E-08,2.514E-01
6.390107E-08,2.497E-01
6.390419E-08,2.489E-01
6.390732E-08,2.484E-01
6.391044E-08,2.468E-01
6.391357E-08,2.459E-01
6.391669E-08,2.447E-01
6.391982E-08,2.434E-01
6.392294E-08,2.409E-01
6.392607E-08,2.392E-01
6.392919E-08,2.366E-01
6.393232E-08,2.341E-01
6.393544E-08,2.312E-01
6.393857E-08,2.274E-01
6.394169E-08,2.240E-01
6.394482E-08,2.206E-01
6.394794E-08,2.168E-01
6.395107E-08,2.122E-01
6.395419E-08,2.088E-01
6.395732E-08,2.050E-01
6.396044E-08,2.012E-01
6.396357E-08,1.983E-01
6.396669E-08,1.945E-01
6.396982E-08,1.915E-01
6.397294E-08,1.886E-01
6.397607E-08,1.861E-01
6.397919E-08,1.835E-01
6.398232E-08,1.806E-01
6.398544E-08,1.789E-01
6.398857E-08,1.759E-01
6.399169E-08,1.738E-01
6.399482E-08,1.730E-01
6.399794E-08,1.705E-01
6.400107E-08,1.696E-01
6.400419E-08,1.671E-01
6.400732E-08,1.667E-01
6.401044E-08,1.658E-01
6.401357E-08,1.654E-01
6.401669E-08,1.654E-01
6.401982E-08,1.654E-01
6.402294E-08,1.650E-01
6.402607E-08,1.650E-01
6.402919E-08,1.654E-01
6.403232E-08,1.650E-01
6.403544E-08,1.641E-01
6.403857E-08,1.641E-01
6.404169E-08,1.633E-01
6.404482E-08,1.625E-01
6.404794E-08,1.616E-01
6.405107E-08,1.603E-01
6.405419E-08,1.595E-01
6.405732E-08,1.595E-01
6.406044E-08,1.582E-01
6.406357E-08,1.570E-01
6.406669E-08,1.561E-01
6.406982E-08,1.553E-01
6.407294E-08,1.540E-01
6.407607E-08,1.528E-01
6.407919E-08,1.511E-01
6.408232E-08,1.498E-01
6.408544E-08,1.485E-01
6.408857E-08,1.469E-01
6.409169E-08,1.443E-01
6.409482E-08,1.435E-01
6.409794E-08,1.418E-01
6.410107E-08,1.393E-01
6.410419E-08,1.380E-01
6.410732E-08,1.363E-01
6.411044E-08,1.351E-01
6.411357E-08,1.346E-01
6.411669E-08,1.321E-01
6.411982E-08,1.308E-01
6.412294E-08,1.300E-01
6.412607E-08,1.296E-01
6.412919E-08,1.279E-01
6.413232E-08,1.262E-01
6.413544E-08,1.254E-01
6.413857E-08,1.249E-01
6.414169E-08,1.241E-01
6.414482E-08,1.233E-01
6.414794E-08,1.228E-01
6.415107E-08,1.224E-01
6.415419E-08,1.228E-01
6.415732E-08,1.220E-01
6.416044E-08,1.216E-01
6.416357E-08,1.224E-01
6.416669E-08,1.224E-01
6.416982E-08,1.228E-01
6.417294E-08,1.233E-01
6.417607E-08,1.245E-01
6.417919E-08,1.254E-01
6.418232E-08,1.258E-01
6.418544E-08,1.262E-01
6.418857E-08,1.262E-01
6.419169E-08,1.270E-01
6.419482E-08,1.270E-01
6.419794E-08,1.275E-01
6.420107E-08,1.275E-01
6.420419E-08,1.270E-01
6.420732E-08,1.262E-01
6.421044E-08,1.262E-01
6.421357E-08,1.258E-01
6.421669E-08,1.245E-01
6.421982E-08,1.237E-01
6.422294E-08,1.220E-01
6.422607E-08,1.216E-01
6.422919E-08,1.199E-01
6.423232E-08,1.190E-01
6.423544E-08,1.169E-01
6.423857E-08,1.157E-01
6.424169E-08,1.144E-01
6.424482E-08,1.123E-01
6.424794E-08,1.110E-01
6.425107E-08,1.089E-01
6.425419E-08,1.077E-01
6.425732E-08,1.068E-01
6.426044E-08,1.064E-01
6.426357E-08,1.055E-01
6.426669E-08,1.055E-01
6.426982E-08,1.055E-01
6.427294E-08,1.051E-01
6.427607E-08,1.060E-01
6.427919E-08,1.068E-01
6.428232E-08,1.077E-01
6.428544E-08,1.089E-01
6.428857E-08,1.093E-01
6.429169E-08,1.110E-01
6.429482E-08,1.127E-01
6.429794E-08,1.140E-01
6.430107E-08,1.148E-01
6.430419E-08,1.161E-01
6.430732E-08,1.173E-01
6.431044E-08,1.186E-01
6.431357E-08,1.190E-01
6.431669E-08,1.195E-01
6.431982E-08,1.199E-01
6.432294E-08,1.190E-01
6.432607E-08,1.186E-01
6.432919E-08,1.173E-01
6.433232E-08,1.148E-01
6.433544E-08,1.136E-01
6.433857E-08,1.106E-01
6.434169E-08,1.077E-01
6.434482E-08,1.043E-01
6.434794E-08,1.005E-01
6.435107E-08,9.71E-02
6.435419E-08,9.16E-02
6.435732E-08,8.74E-02
6.436044E-08,8.36E-02
6.436357E-08,7.90E-02
6.436669E-08,7.44E-02
6.436982E-08,6.93E-02
6.437294E-08,6.59E-02
6.437607E-08,6.13E-02
6.437919E-08,5.83E-02
6.438232E-08,5.50E-02
6.438544E-08,5.24E-02
6.438857E-08,5.03E-02
6.439169E-08,4.82E-02
6.439482E-08,4.65E-02
6.439794E-08,4.57E-02
6.440107E-08,4.57E-02
6.440419E-08,4.57E-02
6.440732E-08,4.61E-02
6.441044E-08,4.74E-02
6.441357E-08,4.82E-02
6.441669E-08,4.91E-02
6.441982E-08,5.16E-02
6.442294E-08,5.41E-02
6.442607E-08,5.54E-02
6.442919E-08,5.71E-02
6.443232E-08,5.92E-02
6.443544E-08,6.13E-02
6.443857E-08,6.30E-02
6.444169E-08,6.47E-02
6.444482E-08,6.63E-02
6.444794E-08,6.72E-02
6.445107E-08,6.76E-02
6.445419E-08,6.76E-02
6.445732E-08,6.72E-02
6.446044E-08,6.68E-02
6.446357E-08,6.55E-02
6.446669E-08,6.51E-02
6.446982E-08,6.34E-02
6.447294E-08,6.13E-02
6.447607E-08,5.92E-02
6.447919E-08,5.71E-02
6.448232E-08,5.45E-02
6.448544E-08,5.20E-02
6.448857E-08,4.99E-02
6.449169E-08,4.70E-02
6.449482E-08,4.44E-02
6.449794E-08,4.23E-02
6.450107E-08,4.02E-02
6.450419E-08,3.85E-02
6.450732E-08,3.68E-02
6.451044E-08,3.56E-02
6.451357E-08,3.43E-02
6.451669E-08,3.39E-02
6.451982E-08,3.30E-02
6.452294E-08,3.39E-02
6.452607E-08,3.39E-02
6.452919E-08,3.39E-02
6.453232E-08,3.60E-02
6.453544E-08,3.64E-02
6.453857E-08,3.73E-02
6.454169E-08,3.89E-02
6.454482E-08,4.06E-02
6.454794E-08,4.19E-02
6.455107E-08,4.36E-02
6.455419E-08,4.44E-02
6.455732E-08,4.61E-02
6.456044E-08,4.74E-02
6.456357E-08,4.78E-02
6.456669E-08,4.86E-02
6.456982E-08,4.95E-02
6.457294E-08,4.99E-02
6.457607E-08,5.03E-02
6.457919E-08,5.07E-02
6.458232E-08,5.12E-02
6.458544E-08,5.07E-02
6.458857E-08,5.12E-02
6.459169E-08,5.12E-02
6.459482E-08,5.16E-02
6.459794E-08,5.20E-02
6.460107E-08,5.24E-02
6.460419E-08,5.20E-02
6.460732E-08,5.37E-02
6.461044E-08,5.50E-02
6.461357E-08,5.54E-02
6.461669E-08,5.75E-02
6.461982E-08,5.96E-02
6.462294E-08,6.21E-02
6.462607E-08,6.55E-02
6.462919E-08,6.76E-02
6.463232E-08,7.06E-02
6.463544E-08,7.48E-02
6.463857E-08,7.81E-02
6.464169E-08,8.19E-02
6.464482E-08,8.57E-02
6.464794E-08,8.99E-02
6.465107E-08,9.21E-02
6.465419E-08,9.59E-02
6.465732E-08,1.001E-01
6.466044E-08,1.022E-01
6.466357E-08,1.039E-01
6.466669E-08,1.068E-01
6.466982E-08,1.089E-01
6.467294E-08,1.098E-01
6.467607E-08,1.110E-01
6.467919E-08,1.098E-01
6.468232E-08,1.093E-01
6.468544E-08,1.085E-01
6.468857E-08,1.060E-01
6.469169E-08,1.039E-01
6.469482E-08,1.009E-01
6.469794E-08,9.71E-02
6.470107E-08,9.37E-02
6.470419E-08,8.95E-02
6.470732E-08,8.49E-02
6.471044E-08,8.03E-02
6.471357E-08,7.60E-02
6.471669E-08,7.10E-02
6.471982E-08,6.59E-02
6.472294E-08,6.17E-02
6.472607E-08,5.66E-02
6.472919E-08,5.33E-02
6.473232E-08,4.91E-02
6.473544E-08,4.61E-02
6.473857E-08,4.32E-02
6.474169E-08,4.10E-02
6.474482E-08,3.85E-02
6.474794E-08,3.77E-02
6.475107E-08,3.60E-02
6.475419E-08,3.68E-02
6.475732E-08,3.60E-02
6.476044E-08,3.68E-02
6.476357E-08,3.73E-02
6.476669E-08,3.94E-02
6.476982E-08,4.02E-02
6.477294E-08,4.19E-02
6.477607E-08,4.36E-02
6.477919E-08,4.57E-02
6.478232E-08,4.74E-02
6.478544E-08,4.99E-02
6.478857E-08,5.12E-02
6.479169E-08,5.33E-02
6.479482E-08,5.41E-02
6.479794E-08,5.58E-02
6.480107E-08,5.66E-02
6.480419E-08,5.66E-02
6.480732E-08,5.75E-02
6.481044E-08,5.71E-02
6.481357E-08,5.66E-02
6.481669E-08,5.58E-02
6.481982E-08,5.58E-02
6.482294E-08,5.41E-02
6.482607E-08,5.33E-02
6.482919E-08,5.20E-02
6.483232E-08,5.03E-02
6.483544E-08,4.91E-02
6.483857E-08,4.78E-02
6.484169E-08,4.61E-02
6.484482E-08,4.53E-02
6.484794E-08,4.44E-02
6.485107E-08,4.32E-02
6.485419E-08,4.32E-02
6.485732E-08,4.36E-02
6.486044E-08,4.32E-02
6.486357E-08,4.32E-02
6.486669E-08,4.48E-02
6.486982E-08,4.61E-02
6.487294E-08,4.74E-02
6.487607E-08,4.95E-02
6.487919E-08,5.07E-02
6.488232E-08,5.33E-02
6.488544E-08,5.54E-02
6.488857E-08,5.71E-02
6.489169E-08,6.04E-02
6.489482E-08,6.21E-02
6.489794E-08,6.55E-02
6.490107E-08,6.68E-02
6.490419E-08,6.89E-02
6.490732E-08,7.06E-02
6.491044E-08,7.22E-02
6.491357E-08,7.35E-02
6.491669E-08,7.56E-02
6.491982E-08,7.60E-02
6.492294E-08,7.65E-02
6.492607E-08,7.60E-02
6.492919E-08,7.60E-02
6.493232E-08,7.56E-02
6.493544E-08,7.44E-02
6.493857E-08,7.31E-02
6.494169E-08,7.22E-02
6.494482E-08,7.01E-02
6.494794E-08,6.97E-02
6.495107E-08,6.76E-02
6.495419E-08,6.51E-02
6.495732E-08,6.30E-02
6.496044E-08,6.13E-02
6.496357E-08,5.92E-02
6.496669E-08,5.71E-02
6.496982E-08,5.54E-02
6.497294E-08,5.33E-02
6.497607E-08,5.20E-02
6.497919E-08,5.03E-02
6.498232E-08,4.86E-02
6.498544E-08,4.74E-02
6.498857E-08,4.70E-02
6.499169E-08,4.61E-02
6.499482E-08,4.48E-02
6.499794E-08,4.53E-02
6.500107E-08,4.44E-02
6.500419E-08,4.48E-02
6.500732E-08,4.40E-02
6.501044E-08,4.48E-02
6.501357E-08,4.40E-02
6.501669E-08,4.48E-02
6.501982E-08,4.53E-02
6.502294E-08,4.48E-02
6.502607E-08,4.57E-02
6.502919E-08,4.61E-02
6.503232E-08,4.65E-02
6.503544E-08,4.65E-02
6.503857E-08,4.70E-02
6.504169E-08,4.70E-02
6.504482E-08,4.78E-02
6.504794E-08,4.82E-02
6.505107E-08,4.82E-02
6.505419E-08,4.91E-02
6.505732E-08,4.91E-02
6.506044E-08,4.91E-02
6.506357E-08,4.95E-02
6.506669E-08,5.07E-02
6.506982E-08,5.12E-02
6.507294E-08,5.20E-02
6.507607E-08,5.20E-02
6.507919E-08,5.29E-02
6.508232E-08,5.33E-02
6.508544E-08,5.37E-02
6.508857E-08,5.45E-02
6.509169E-08,5.45E-02
6.509482E-08,5.54E-02
6.509794E-08,5.58E-02
6.510107E-08,5.62E-02
6.510419E-08,5.66E-02
6.510732E-08,5.66E-02
6.511044E-08,5.62E-02
6.511357E-08,5.62E-02
6.511669E-08,5.58E-02
6.511982E-08,5.58E-02
6.512294E-08,5.54E-02
6.512607E-08,5.50E-02
6.512919E-08,5.37E-02
6.513232E-08,5.37E-02
6.513544E-08,5.24E-02
6.513857E-08,5.16E-02
6.514169E-08,4.99E-02
6.514482E-08,4.82E-02
6.514794E-08,4.78E-02
6.515107E-08,4.57E-02
6.515419E-08,4.48E-02
6.515732E-08,4.36E-02
6.516044E-08,4.27E-02
6.516357E-08,4.02E-02
6.516669E-08,3.98E-02
6.516982E-08,3.85E-02
6.517294E-08,3.77E-02
6.517607E-08,3.68E-02
6.517919E-08,3.73E-02
6.518232E-08,3.64E-02
6.518544E-08,3.73E-02
6.518857E-08,3.68E-02
6.519169E-08,3.73E-02
6.519482E-08,3.81E-02
6.519794E-08,3.89E-02
6.520107E-08,3.89E-02
6.520419E-08,4.02E-02
6.520732E-08,4.23E-02
6.521044E-08,4.32E-02
6.521357E-08,4.53E-02
6.521669E-08,4.61E-02
6.521982E-08,4.74E-02
6.522294E-08,4.91E-02
6.522607E-08,5.07E-02
6.522919E-08,5.16E-02
6.523232E-08,5.29E-02
6.523544E-08,5.45E-02
6.523857E-08,5.58E-02
6.524169E-08,5.66E-02
6.524482E-08,5.66E-02
6.524794E-08,5.79E-02
6.525107E-08,5.79E-02
6.525419E-08,5.83E-02
6.525732E-08,5.92E-02
6.526044E-08,5.88E-02
6.526357E-08,5.83E-02
6.526669E-08,5.71E-02
6.526982E-08,5.75E-02
6.527294E-08,5.62E-02
6.527607E-08,5.58E-02
6.527919E-08,5.54E-02
6.528232E-08,5.45E-02
6.528544E-08,5.45E-02
6.528857E-08,5.33E-02
6.529169E-08,5.33E-02
6.529482E-08,5.29E-02
6.529794E-08,5.24E-02
6.530107E-08,5.16E-02
6.530419E-08,5.16E-02
6.530732E-08,5.12E-02
6.531044E-08,5.20E-02
6.531357E-08,5.20E-02
6.531669E-08,5.20E-02
6.531982E-08,5.29E-02
6.532294E-08,5.29E-02
6.532607E-08,5.45E-02
6.532919E-08,5.45E-02
6.533232E-08,5.58E-02
6.533544E-08,5.58E-02
6.533857E-08,5.71E-02
6.534169E-08,5.88E-02
6.534482E-08,5.88E-02
6.534794E-08,6.04E-02
6.535107E-08,6.04E-02
6.535419E-08,6.21E-02
6.535732E-08,6.30E-02
6.536044E-08,6.38E-02
6.536357E-08,6.42E-02
6.536669E-08,6.59E-02
6.536982E-08,6.63E-02
6.537294E-08,6.76E-02
6.537607E-08,6.80E-02
6.537919E-08,6.93E-02
6.538232E-08,6.89E-02
6.538544E-08,6.97E-02
6.538857E-08,6.97E-02
6.539169E-08,6.97E-02
6.539482E-08,7.10E-02
6.539794E-08,7.14E-02
6.540107E-08,7.06E-02
6.540419E-08,7.01E-02
6.540732E-08,7.10E-02
6.541044E-08,6.97E-02
6.541357E-08,6.97E-02
6.541669E-08,6.97E-02
6.541982E-08,6.84E-02
6.542294E-08,6.80E-02
6.542607E-08,6.72E-02
6.542919E-08,6.55E-02
6.543232E-08,6.42E-02
6.543544E-08,6.30E-02
6.543857E-08,6.25E-02
6.544169E-08,6.04E-02
6.544482E-08,5.75E-02
6.544794E-08,5.62E-02
6.545107E-08,5.33E-02
6.545419E-08,5.20E-02
6.545732E-08,5.03E-02
6.546044E-08,4.74E-02
6.546357E-08,4.48E-02
6.546669E-08,4.27E-02
6.546982E-08,4.15E-02
6.547294E-08,3.89E-02
6.547607E-08,3.64E-02
6.547919E-08,3.56E-02
6.548232E-08,3.43E-02
6.548544E-08,3.26E-02
6.548857E-08,3.14E-02
6.549169E-08,3.05E-02
6.549482E-08,2.97E-02
6.549794E-08,3.05E-02
6.550107E-08,2.97E-02
6.550419E-08,3.01E-02
6.550732E-08,3.14E-02
6.551044E-08,3.18E-02
6.551357E-08,3.39E-02
6.551669E-08,3.51E-02
6.551982E-08,3.73E-02
6.552294E-08,3.94E-02
6.552607E-08,4.23E-02
6.552919E-08,4.40E-02
6.553232E-08,4.78E-02
6.553544E-08,5.03E-02
6.553857E-08,5.29E-02
6.554169E-08,5.58E-02
6.554482E-08,5.88E-02
6.554794E-08,6.09E-02
6.555107E-08,6.30E-02
6.555419E-08,6.55E-02
6.555732E-08,6.76E-02
6.556044E-08,6.89E-02
6.556357E-08,6.97E-02
6.556669E-08,7.10E-02
6.556982E-08,7.14E-02
6.557294E-08,7.18E-02
6.557607E-08,7.18E-02
6.557919E-08,7.10E-02
6.558232E-08,7.01E-02
6.558544E-08,6.84E-02
6.558857E-08,6.72E-02
6.559169E-08,6.55E-02
6.559482E-08,6.21E-02
6.559794E-08,6.09E-02
6.560107E-08,5.79E-02
6.560419E-08,5.50E-02
6.560732E-08,5.29E-02
6.561044E-08,4.95E-02
6.561357E-08,4.61E-02
6.561669E-08,4.36E-02
6.561982E-08,4.19E-02
6.562294E-08,3.89E-02
6.562607E-08,3.68E-02
6.562919E-08,3.39E-02
6.563232E-08,3.22E-02
6.563544E-08,3.05E-02
6.563857E-08,2.92E-02
6.564169E-08,2.88E-02
6.564482E-08,2.84E-02
6.564794E-08,2.76E-02
6.565107E-08,2.67E-02
6.565419E-08,2.67E-02
6.565732E-08,2.76E-02
6.566044E-08,2.88E-02
6.566357E-08,2.88E-02
6.566669E-08,3.01E-02
6.566982E-08,3.09E-02
6.567294E-08,3.26E-02
6.567607E-08,3.39E-02
6.567919E-08,3.56E-02
6.568232E-08,3.64E-02
6.568544E-08,3.77E-02
6.568857E-08,3.89E-02
6.569169E-08,4.06E-02
6.569482E-08,4.19E-02
6.569794E-08,4.40E-02
6.570107E-08,4.40E-02
6.570419E-08,4.57E-02
6.570732E-08,4.65E-02
6.571044E-08,4.78E-02
6.571357E-08,4.82E-02
6.571669E-08,4.91E-02
6.571982E-08,5.03E-02
6.572294E-08,5.07E-02
6.572607E-08,5.16E-02
6.572919E-08,5.24E-02
6.573232E-08,5.29E-02
6.573544E-08,5.37E-02
6.573857E-08,5.50E-02
6.574169E-08,5.58E-02
6.574482E-08,5.62E-02
6.574794E-08,5.88E-02
6.575107E-08,5.83E-02
6.575419E-08,6.00E-02
6.575732E-08,6.17E-02
6.576044E-08,6.34E-02
6.576357E-08,6.34E-02
6.576669E-08,6.47E-02
6.576982E-08,6.68E-02
6.577294E-08,6.72E-02
6.577607E-08,6.80E-02
6.577919E-08,7.01E-02
6.578232E-08,7.01E-02
6.578544E-08,7.10E-02
6.578857E-08,7.06E-02
6.579169E-08,7.06E-02
6.579482E-08,7.06E-02
6.579794E-08,7.01E-02
6.580107E-08,6.84E-02
6.580419E-08,6.80E-02
6.580732E-08,6.68E-02
6.581044E-08,6.42E-02
6.581357E-08,6.30E-02
6.581669E-08,6.09E-02
6.581982E-08,5.83E-02
6.582294E-08,5.45E-02
6.582607E-08,5.20E-02
6.582919E-08,4.91E-02
6.583232E-08,4.61E-02
6.583544E-08,4.32E-02
6.583857E-08,3.98E-02
6.584169E-08,3.64E-02
6.584482E-08,3.35E-02
6.584794E-08,3.14E-02
6.585107E-08,2.76E-02
6.585419E-08,2.55E-02
6.585732E-08,2.38E-02
6.586044E-08,2.21E-02
6.586357E-08,1.96E-02
6.586669E-08,1.91E-02
6.586982E-08,1.87E-02
6.587294E-08,1.83E-02
6.587607E-08,1.74E-02
6.587919E-08,1.83E-02
6.588232E-08,1.96E-02
6.588544E-08,2.08E-02
6.588857E-08,2.25E-02
6.589169E-08,2.38E-02
6.589482E-08,2.55E-02
6.589794E-08,2.84E-02
6.590107E-08,2.97E-02
6.590419E-08,3.22E-02
6.590732E-08,3.47E-02
6.591044E-08,3.73E-02
6.591357E-08,3.89E-02
6.591669E-08,4.10E-02
6.591982E-08,4.36E-02
6.592294E-08,4.48E-02
6.592607E-08,4.65E-02
6.592919E-08,4.86E-02
6.593232E-08,4.99E-02
6.593544E-08,5.07E-02
6.593857E-08,5.12E-02
6.594169E-08,5.16E-02
6.594482E-08,5.16E-02
6.594794E-08,5.16E-02
6.595107E-08,5.12E-02
6.595419E-08,4.99E-02
6.595732E-08,4.99E-02
6.596044E-08,4.82E-02
6.596357E-08,4.70E-02
6.596669E-08,4.53E-02
6.596982E-08,4.40E-02
6.597294E-08,4.23E-02
6.597607E-08,4.06E-02
6.597919E-08,3.89E-02
6.598232E-08,3.73E-02
6.598544E-08,3.73E-02
6.598857E-08,3.56E-02
6.599169E-08,3.39E-02
6.599482E-08,3.26E-02
6.599794E-08,3.22E-02
6.600107E-08,3.18E-02
6.600419E-08,3.05E-02
6.600732E-08,3.01E-02
6.601044E-08,3.05E-02
6.601357E-08,2.97E-02
6.601669E-08,3.01E-02
6.601982E-08,3.01E-02
6.602294E-08,2.97E-02
6.602607E-08,3.05E-02
6.602919E-08,2.97E-02
6.603232E-08,3.09E-02
6.603544E-08,3.05E-02
6.603857E-08,3.14E-02
6.604169E-08,3.18E-02
6.604482E-08,3.14E-02
6.604794E-08,3.18E-02
6.605107E-08,3.09E-02
6.605419E-08,3.18E-02
6.605732E-08,3.14E-02
6.606044E-08,3.14E-02
6.606357E-08,3.09E-02
6.606669E-08,3.09E-02
6.606982E-08,3.05E-02
6.607294E-08,3.14E-02
6.607607E-08,3.05E-02
6.607919E-08,3.09E-02
6.608232E-08,3.09E-02
6.608544E-08,3.18E-02
6.608857E-08,3.22E-02
6.609169E-08,3.35E-02
6.609482E-08,3.30E-02
6.609794E-08,3.56E-02
6.610107E-08,3.60E-02
6.610419E-08,3.68E-02
6.610732E-08,3.94E-02
6.611044E-08,4.06E-02
6.611357E-08,4.32E-02
6.611669E-08,4.48E-02
6.611982E-08,4.65E-02
6.612294E-08,4.91E-02
6.612607E-08,5.16E-02
6.612919E-08,5.41E-02
6.613232E-08,5.66E-02
6.613544E-08,5.75E-02
6.613857E-08,5.92E-02
6.614169E-08,6.21E-02
6.614482E-08,6.34E-02
6.614794E-08,6.47E-02
6.615107E-08,6.59E-02
6.615419E-08,6.63E-02
6.615732E-08,6.72E-02
6.616044E-08,6.68E-02
6.616357E-08,6.63E-02
6.616669E-08,6.59E-02
6.616982E-08,6.51E-02
6.617294E-08,6.42E-02
6.617607E-08,6.25E-02
6.617919E-08,6.09E-02
6.618232E-08,5.88E-02
6.618544E-08,5.71E-02
6.618857E-08,5.54E-02
6.619169E-08,5.37E-02
6.619482E-08,5.07E-02
6.619794E-08,4.91E-02
6.620107E-08,4.70E-02
6.620419E-08,4.57E-02
6.620732E-08,4.40E-02
6.621044E-08,4.27E-02
6.621357E-08,4.15E-02
6.621669E-08,4.19E-02
6.621982E-08,4.15E-02
6.622294E-08,4.15E-02
6.622607E-08,4.15E-02
6.622919E-08,4.23E-02
6.623232E-08,4.36E-02
6.623544E-08,4.44E-02
6.623857E-08,4.65E-02
6.624169E-08,4.86E-02
6.624482E-08,4.99E-02
6.624794E-08,5.29E-02
6.625107E-08,5.50E-02
6.625419E-08,5.66E-02
6.625732E-08,5.92E-02
6.626044E-08,6.21E-02
6.626357E-08,6.42E-02
6.626669E-08,6.59E-02
6.626982E-08,6.72E-02
6.627294E-08,6.84E-02
6.627607E-08,6.97E-02
6.627919E-08,7.01E-02
6.628232E-08,7.01E-02
6.628544E-08,7.10E-02
6.628857E-08,7.06E-02
6.629169E-08,6.89E-02
6.629482E-08,6.76E-02
6.629794E-08,6.59E-02
6.630107E-08,6.34E-02
6.630419E-08,6.13E-02
6.630732E-08,5.83E-02
6.631044E-08,5.50E-02
6.631357E-08,5.24E-02
6.631669E-08,4.86E-02
6.631982E-08,4.44E-02
6.632294E-08,4.06E-02
6.632607E-08,3.68E-02
6.632919E-08,3.26E-02
6.633232E-08,2.97E-02
6.633544E-08,2.59E-02
6.633857E-08,2.17E-02
6.634169E-08,1.87E-02
6.634482E-08,1.53E-02
6.634794E-08,1.28E-02
6.635107E-08,1.07E-02
6.635419E-08,7.7E-03
6.635732E-08,5.2E-03
6.636044E-08,4.4E-03
6.636357E-08,3.1E-03
6.636669E-08,2.3E-03
6.636982E-08,6E-04
6.637294E-08,6E-04
6.637607E-08,6E-04
6.637919E-08,1.0E-03
6.638232E-08,1.8E-03
6.638544E-08,2.3E-03
6.638857E-08,4.0E-03
6.639169E-08,4.4E-03
6.639482E-08,6.1E-03
6.639794E-08,7.7E-03
6.640107E-08,9.0E-03
6.640419E-08,1.11E-02
6.640732E-08,1.36E-02
6.641044E-08,1.53E-02
6.641357E-08,1.87E-02
6.641669E-08,2.04E-02
6.641982E-08,2.29E-02
6.642294E-08,2.55E-02
6.642607E-08,2.76E-02
6.642919E-08,2.97E-02
6.643232E-08,3.22E-02
6.643544E-08,3.47E-02
6.643857E-08,3.68E-02
6.644169E-08,3.89E-02
6.644482E-08,4.10E-02
6.644794E-08,4.40E-02
6.645107E-08,4.53E-02
6.645419E-08,4.70E-02
6.645732E-08,4.91E-02
6.646044E-08,5.03E-02
6.646357E-08,5.12E-02
6.646669E-08,5.24E-02
6.646982E-08,5.37E-02
6.647294E-08,5.45E-02
6.647607E-08,5.50E-02
6.647919E-08,5.50E-02
6.648232E-08,5.54E-02
6.648544E-08,5.50E-02
6.648857E-08,5.54E-02
6.649169E-08,5.41E-02
6.649482E-08,5.29E-02
6.649794E-08,5.24E-02
6.650107E-08,5.07E-02
6.650419E-08,4.99E-02
6.650732E-08,4.82E-02
6.651044E-08,4.65E-02
6.651357E-08,4.53E-02
6.651669E-08,4.44E-02
6.651982E-08,4.19E-02
6.652294E-08,4.10E-02
6.652607E-08,3.94E-02
6.652919E-08,3.81E-02
6.653232E-08,3.68E-02
6.653544E-08,3.56E-02
6.653857E-08,3.51E-02
6.654169E-08,3.43E-02
6.654482E-08,3.39E-02
6.654794E-08,3.51E-02
6.655107E-08,3.39E-02
6.655419E-08,3.47E-02
6.655732E-08,3.64E-02
6.656044E-08,3.60E-02
6.656357E-08,3.81E-02
6.656669E-08,4.02E-02
6.656982E-08,4.15E-02
6.657294E-08,4.32E-02
6.657607E-08,4.53E-02
6.657919E-08,4.70E-02
6.658232E-08,4.95E-02
6.658544E-08,5.20E-02
6.658857E-08,5.50E-02
6.659169E-08,5.66E-02
6.659482E-08,5.88E-02
6.659794E-08,6.09E-02
6.660107E-08,6.30E-02
6.660419E-08,6.55E-02
6.660732E-08,6.63E-02
6.661044E-08,6.84E-02
6.661357E-08,6.97E-02
6.661669E-08,7.14E-02
6.661982E-08,7.27E-02
6.662294E-08,7.35E-02
6.662607E-08,7.48E-02
6.662919E-08,7.60E-02
6.663232E-08,7.65E-02
6.663544E-08,7.69E-02
6.663857E-08,7.69E-02
6.664169E-08,7.77E-02
6.664482E-08,7.86E-02
6.664794E-08,7.90E-02
6.665107E-08,7.86E-02
6.665419E-08,7.94E-02
6.665732E-08,7.98E-02
6.666044E-08,8.03E-02
6.666357E-08,8.11E-02
6.666669E-08,8.15E-02
6.666982E-08,8.24E-02
6.667294E-08,8.28E-02
6.667607E-08,8.36E-02
6.667919E-08,8.36E-02
6.668232E-08,8.49E-02
6.668544E-08,8.49E-02
6.668857E-08,8.57E-02
6.669169E-08,8.62E-02
6.669482E-08,8.57E-02
6.669794E-08,8.66E-02
6.670107E-08,8.70E-02
6.670419E-08,8.62E-02
6.670732E-08,8.57E-02
6.671044E-08,8.57E-02
6.671357E-08,8.49E-02
6.671669E-08,8.36E-02
6.671982E-08,8.19E-02
6.672294E-08,8.07E-02
6.672607E-08,7.90E-02
6.672919E-08,7.73E-02
6.673232E-08,7.52E-02
6.673544E-08,7.31E-02
6.673857E-08,7.01E-02
6.674169E-08,6.72E-02
6.674482E-08,6.42E-02
6.674794E-08,6.17E-02
6.675107E-08,5.79E-02
6.675419E-08,5.54E-02
6.675732E-08,5.20E-02
6.676044E-08,4.91E-02
6.676357E-08,4.70E-02
6.676669E-08,4.44E-02
6.676982E-08,4.19E-02
6.677294E-08,3.94E-02
6.677607E-08,3.68E-02
6.677919E-08,3.47E-02
6.678232E-08,3.35E-02
6.678544E-08,3.22E-02
6.678857E-08,3.14E-02
6.679169E-08,3.09E-02
6.679482E-08,3.01E-02
6.679794E-08,3.05E-02
6.680107E-08,3.05E-02
6.680419E-08,3.09E-02
6.680732E-08,3.09E-02
6.681044E-08,3.26E-02
6.681357E-08,3.30E-02
6.681669E-08,3.47E-02
6.681982E-08,3.56E-02
6.682294E-08,3.64E-02
6.682607E-08,3.77E-02
6.682919E-08,3.94E-02
6.683232E-08,4.02E-02
6.683544E-08,4.19E-02
6.683857E-08,4.27E-02
6.684169E-08,4.40E-02
6.684482E-08,4.48E-02
6.684794E-08,4.61E-02
6.685107E-08,4.65E-02
6.685419E-08,4.74E-02
6.685732E-08,4.86E-02
6.686044E-08,4.91E-02
6.686357E-08,4.91E-02
6.686669E-08,4.99E-02
6.686982E-08,5.12E-02
6.687294E-08,5.12E-02
6.687607E-08,5.12E-02
6.687919E-08,5.16E-02
6.688232E-08,5.20E-02
6.688544E-08,5.24E-02
6.688857E-08,5.20E-02
6.689169E-08,5.24E-02
6.689482E-08,5.20E-02
6.689794E-08,5.24E-02
6.690107E-08,5.20E-02
6.690419E-08,5.29E-02
6.690732E-08,5.24E-02
6.691044E-08,5.24E-02
6.691357E-08,5.16E-02
6.691669E-08,5.20E-02
6.691982E-08,5.07E-02
6.692294E-08,5.07E-02
6.692607E-08,4.86E-02
6.692919E-08,4.82E-02
6.693232E-08,4.74E-02
6.693544E-08,4.61E-02
6.693857E-08,4.40E-02
6.694169E-08,4.27E-02
6.694482E-08,4.06E-02
6.694794E-08,3.89E-02
6.695107E-08,3.64E-02
6.695419E-08,3.35E-02
6.695732E-08,3.09E-02
6.696044E-08,2.92E-02
6.696357E-08,2.59E-02
6.696669E-08,2.42E-02
6.696982E-08,2.08E-02
6.697294E-08,1.87E-02
6.697607E-08,1.66E-02
6.697919E-08,1.36E-02
6.698232E-08,1.20E-02
6.698544E-08,1.07E-02
6.698857E-08,8.6E-03
6.699169E-08,8.2E-03
6.699482E-08,7.7E-03
6.699794E-08,7.7E-03
6.700107E-08,7.7E-03
6.700419E-08,9.0E-03
6.700732E-08,9.9E-03
6.701044E-08,1.20E-02
6.701357E-08,1.45E-02
6.701669E-08,1.66E-02
6.701982E-08,1.96E-02
6.702294E-08,2.25E-02
6.702607E-08,2.63E-02
6.702919E-08,3.09E-02
6.703232E-08,3.47E-02
6.703544E-08,3.89E-02
6.703857E-08,4.32E-02
6.704169E-08,4.78E-02
6.704482E-08,5.24E-02
6.704794E-08,5.66E-02
6.705107E-08,6.00E-02
6.705419E-08,6.47E-02
6.705732E-08,6.80E-02
6.706044E-08,7.22E-02
6.706357E-08,7.52E-02
6.706669E-08,7.77E-02
6.706982E-08,7.98E-02
6.707294E-08,8.07E-02
6.707607E-08,8.15E-02
6.707919E-08,8.32E-02
6.708232E-08,8.28E-02
6.708544E-08,8.24E-02
6.708857E-08,8.15E-02
6.709169E-08,7.94E-02
6.709482E-08,7.81E-02
6.709794E-08,7.56E-02
6.710107E-08,7.22E-02
6.710419E-08,6.97E-02
6.710732E-08,6.63E-02
6.711044E-08,6.30E-02
6.711357E-08,5.92E-02
6.711669E-08,5.54E-02
6.711982E-08,5.16E-02
6.712294E-08,4.86E-02
6.712607E-08,4.48E-02
6.712919E-08,4.10E-02
6.713232E-08,3.81E-02
6.713544E-08,3.51E-02
6.713857E-08,3.26E-02
6.714169E-08,3.01E-02
6.714482E-08,2.80E-02
6.714794E-08,2.59E-02
6.715107E-08,2.46E-02
6.715419E-08,2.33E-02
6.715732E-08,2.33E-02
6.716044E-08,2.25E-02
6.716357E-08,2.29E-02
6.716669E-08,2.38E-02
6.716982E-08,2.33E-02
6.717294E-08,2.42E-02
6.717607E-08,2.55E-02
6.717919E-08,2.63E-02
6.718232E-08,2.71E-02
6.718544E-08,2.84E-02
6.718857E-08,2.97E-02
6.719169E-08,3.05E-02
6.719482E-08,3.14E-02
6.719794E-08,3.35E-02
6.720107E-08,3.35E-02
6.720419E-08,3.43E-02
6.720732E-08,3.47E-02
6.721044E-08,3.56E-02
6.721357E-08,3.51E-02
6.721669E-08,3.60E-02
6.721982E-08,3.60E-02
6.722294E-08,3.51E-02
6.722607E-08,3.51E-02
6.722919E-08,3.43E-02
6.723232E-08,3.35E-02
6.723544E-08,3.35E-02
6.723857E-08,3.26E-02
6.724169E-08,3.18E-02
6.724482E-08,3.18E-02
6.724794E-08,3.14E-02
6.725107E-08,3.05E-02
6.725419E-08,3.09E-02
6.725732E-08,3.05E-02
6.726044E-08,3.14E-02
6.726357E-08,3.09E-02
6.726669E-08,3.26E-02
6.726982E-08,3.43E-02
6.727294E-08,3.43E-02
6.727607E-08,3.68E-02
6.727919E-08,3.94E-02
6.728232E-08,4.19E-02
6.728544E-08,4.40E-02
6.728857E-08,4.74E-02
6.729169E-08,5.07E-02
6.729482E-08,5.33E-02
6.729794E-08,5.79E-02
6.730107E-08,6.04E-02
6.730419E-08,6.38E-02
6.730732E-08,6.76E-02
6.731044E-08,7.14E-02
6.731357E-08,7.44E-02
6.731669E-08,7.77E-02
6.731982E-08,8.03E-02
6.732294E-08,8.32E-02
6.732607E-08,8.53E-02
6.732919E-08,8.74E-02
6.733232E-08,8.87E-02
6.733544E-08,9.08E-02
6.733857E-08,9.12E-02
6.734169E-08,9.21E-02
6.734482E-08,9.21E-02
6.734794E-08,9.21E-02
6.735107E-08,9.08E-02
6.735419E-08,8.99E-02
6.735732E-08,8.95E-02
6.736044E-08,8.78E-02
6.736357E-08,8.62E-02
6.736669E-08,8.36E-02
6.736982E-08,8.19E-02
6.737294E-08,7.98E-02
6.737607E-08,7.86E-02
6.737919E-08,7.60E-02
6.738232E-08,7.39E-02
6.738544E-08,7.27E-02
6.738857E-08,6.97E-02
6.739169E-08,6.93E-02
6.739482E-08,6.80E-02
6.739794E-08,6.80E-02
6.740107E-08,6.68E-02
6.740419E-08,6.63E-02
6.740732E-08,6.63E-02
6.741044E-08,6.59E-02
6.741357E-08,6.63E-02
6.741669E-08,6.68E-02
6.741982E-08,6.80E-02
6.742294E-08,6.84E-02
6.742607E-08,6.93E-02
6.742919E-08,6.97E-02
6.743232E-08,6.97E-02
6.743544E-08,7.06E-02
6.743857E-08,7.10E-02
6.744169E-08,7.01E-02
6.744482E-08,7.01E-02
6.744794E-08,7.01E-02
6.745107E-08,6.80E-02
6.745419E-08,6.59E-02
6.745732E-08,6.34E-02
6.746044E-08,6.09E-02
6.746357E-08,5.75E-02
6.746669E-08,5.41E-02
6.746982E-08,4.95E-02
6.747294E-08,4.53E-02
6.747607E-08,4.06E-02
6.747919E-08,3.47E-02
6.748232E-08,2.92E-02
6.748544E-08,2.33E-02
6.748857E-08,1.83E-02
6.749169E-08,1.15E-02
6.749482E-08,5.2E-03
6.749794E-08,1.0E-03
6.750107E-08,-5.3E-03
6.750419E-08,-1.04E-02
6.750732E-08,-1.50E-02
6.751044E-08,-1.88E-02
6.751357E-08,-2.26E-02
6.751669E-08,-2.56E-02
6.751982E-08,-2.77E-02
6.752294E-08,-2.93E-02
6.752607E-08,-2.93E-02
6.752919E-08,-2.89E-02
6.753232E-08,-2.85E-02
6.753544E-08,-2.64E-02
6.753857E-08,-2.39E-02
6.754169E-08,-2.09E-02
6.754482E-08,-1.75E-02
6.754794E-08,-1.21E-02
6.755107E-08,-7.8E-03
6.755419E-08,-3.2E-03
6.755732E-08,3.1E-03
6.756044E-08,8.6E-03
6.756357E-08,1.36E-02
6.756669E-08,2.04E-02
6.756982E-08,2.55E-02
6.757294E-08,3.18E-02
6.757607E-08,3.64E-02
6.757919E-08,4.15E-02
6.758232E-08,4.61E-02
6.758544E-08,5.03E-02
6.758857E-08,5.37E-02
6.759169E-08,5.62E-02
6.759482E-08,5.83E-02
6.759794E-08,6.09E-02
6.760107E-08,6.17E-02
6.760419E-08,6.25E-02
6.760732E-08,6.25E-02
6.761044E-08,6.17E-02
6.761357E-08,6.13E-02
6.761669E-08,5.96E-02
6.761982E-08,5.71E-02
6.762294E-08,5.50E-02
6.762607E-08,5.29E-02
6.762919E-08,4.95E-02
6.763232E-08,4.65E-02
6.763544E-08,4.40E-02
6.763857E-08,4.06E-02
6.764169E-08,3.73E-02
6.764482E-08,3.47E-02
6.764794E-08,3.18E-02
6.765107E-08,2.88E-02
6.765419E-08,2.67E-02
6.765732E-08,2.50E-02
6.766044E-08,2.29E-02
6.766357E-08,2.08E-02
6.766669E-08,1.91E-02
6.766982E-08,1.83E-02
6.767294E-08,1.70E-02
6.767607E-08,1.62E-02
6.767919E-08,1.62E-02
6.768232E-08,1.58E-02
6.768544E-08,1.62E-02
6.768857E-08,1.53E-02
6.769169E-08,1.62E-02
6.769482E-08,1.66E-02
6.769794E-08,1.66E-02
6.770107E-08,1.70E-02
6.770419E-08,1.79E-02
6.770732E-08,1.83E-02
6.771044E-08,1.91E-02
6.771357E-08,1.96E-02
6.771669E-08,2.08E-02
6.771982E-08,2.08E-02
6.772294E-08,2.12E-02
6.772607E-08,2.21E-02
6.772919E-08,2.25E-02
6.773232E-08,2.33E-02
6.773544E-08,2.38E-02
6.773857E-08,2.50E-02
6.774169E-08,2.67E-02
6.774482E-08,2.71E-02
6.774794E-08,2.84E-02
6.775107E-08,2.97E-02
6.775419E-08,3.09E-02
6.775732E-08,3.26E-02
6.776044E-08,3.39E-02
6.776357E-08,3.68E-02
6.776669E-08,3.81E-02
6.776982E-08,3.94E-02
6.777294E-08,4.19E-02
6.777607E-08,4.40E-02
6.777919E-08,4.70E-02
6.778232E-08,4.91E-02
6.778544E-08,5.07E-02
6.778857E-08,5.29E-02
6.779169E-08,5.50E-02
6.779482E-08,5.71E-02
6.779794E-08,5.88E-02
6.780107E-08,6.00E-02
6.780419E-08,6.17E-02
6.780732E-08,6.30E-02
6.781044E-08,6.38E-02
6.781357E-08,6.38E-02
6.781669E-08,6.47E-02
6.781982E-08,6.38E-02
6.782294E-08,6.34E-02
6.782607E-08,6.30E-02
6.782919E-08,6.25E-02
6.783232E-08,6.04E-02
6.783544E-08,5.88E-02
6.783857E-08,5.71E-02
6.784169E-08,5.45E-02
6.784482E-08,5.24E-02
6.784794E-08,5.07E-02
6.785107E-08,4.74E-02
6.785419E-08,4.53E-02
6.785732E-08,4.27E-02
6.786044E-08,4.06E-02
6.786357E-08,3.81E-02
6.786669E-08,3.64E-02
6.786982E-08,3.43E-02
6.787294E-08,3.26E-02
6.787607E-08,3.05E-02
6.787919E-08,2.97E-02
6.788232E-08,2.84E-02
6.788544E-08,2.88E-02
6.788857E-08,2.76E-02
6.789169E-08,2.84E-02
6.789482E-08,2.88E-02
6.789794E-08,2.92E-02
6.790107E-08,3.09E-02
6.790419E-08,3.26E-02
6.790732E-08,3.39E-02
6.791044E-08,3.60E-02
6.791357E-08,3.77E-02
6.791669E-08,4.02E-02
6.791982E-08,4.27E-02
6.792294E-08,4.48E-02
6.792607E-08,4.78E-02
6.792919E-08,4.99E-02
6.793232E-08,5.24E-02
6.793544E-08,5.50E-02
6.793857E-08,5.71E-02
6.794169E-08,5.92E-02
6.794482E-08,6.13E-02
6.794794E-08,6.25E-02
6.795107E-08,6.42E-02
6.795419E-08,6.47E-02
6.795732E-08,6.59E-02
6.796044E-08,6.68E-02
6.796357E-08,6.55E-02
6.796669E-08,6.63E-02
6.796982E-08,6.63E-02
6.797294E-08,6.55E-02
6.797607E-08,6.42E-02
6.797919E-08,6.38E-02
6.798232E-08,6.21E-02
6.798544E-08,6.04E-02
6.798857E-08,5.96E-02
6.799169E-08,5.79E-02
6.799482E-08,5.54E-02
6.799794E-08,5.45E-02
6.800107E-08,5.20E-02
6.800419E-08,5.07E-02
6.800732E-08,4.95E-02
6.801044E-08,4.74E-02
6.801357E-08,4.61E-02
6.801669E-08,4.48E-02
6.801982E-08,4.36E-02
6.802294E-08,4.27E-02
6.802607E-08,4.23E-02
6.802919E-08,4.10E-02
6.803232E-08,4.06E-02
6.803544E-08,4.10E-02
6.803857E-08,4.02E-02
6.804169E-08,4.02E-02
6.804482E-08,4.10E-02
6.804794E-08,4.23E-02
6.805107E-08,4.23E-02
6.805419E-08,4.32E-02
6.805732E-08,4.48E-02
6.806044E-08,4.53E-02
6.806357E-08,4.65E-02
6.806669E-08,4.78E-02
6.806982E-08,4.99E-02
6.807294E-08,5.12E-02
6.807607E-08,5.24E-02
6.807919E-08,5.50E-02
6.808232E-08,5.66E-02
6.808544E-08,5.75E-02
6.808857E-08,5.88E-02
6.809169E-08,6.09E-02
6.809482E-08,6.30E-02
6.809794E-08,6.42E-02
6.810107E-08,6.47E-02
6.810419E-08,6.68E-02
6.810732E-08,6.72E-02
6.811044E-08,6.89E-02
6.811357E-08,6.93E-02
6.811669E-08,7.01E-02
6.811982E-08,7.06E-02
6.812294E-08,7.06E-02
6.812607E-08,7.06E-02
6.812919E-08,7.06E-02
6.813232E-08,6.97E-02
6.813544E-08,6.97E-02
6.813857E-08,6.93E-02
6.814169E-08,6.76E-02
6.814482E-08,6.63E-02
6.814794E-08,6.51E-02
6.815107E-08,6.25E-02
6.815419E-08,6.17E-02
6.815732E-08,5.96E-02
6.816044E-08,5.75E-02
6.816357E-08,5.50E-02
6.816669E-08,5.29E-02
6.816982E-08,5.03E-02
6.817294E-08,4.82E-02
6.817607E-08,4.57E-02
6.817919E-08,4.27E-02
6.818232E-08,4.15E-02
6.818544E-08,3.81E-02
6.818857E-08,3.60E-02
6.819169E-08,3.43E-02
6.819482E-08,3.09E-02
6.819794E-08,3.05E-02
6.820107E-08,2.84E-02
6.820419E-08,2.71E-02
6.820732E-08,2.55E-02
6.821044E-08,2.42E-02
6.821357E-08,2.38E-02
6.821669E-08,2.38E-02
6.821982E-08,2.29E-02
6.822294E-08,2.33E-02
6.822607E-08,2.29E-02
6.822919E-08,2.38E-02
6.823232E-08,2.38E-02
6.823544E-08,2.55E-02
6.823857E-08,2.59E-02
6.824169E-08,2.71E-02
6.824482E-08,2.80E-02
6.824794E-08,2.97E-02
6.825107E-08,3.09E-02
6.825419E-08,3.22E-02
6.825732E-08,3.30E-02
6.826044E-08,3.43E-02
6.826357E-08,3.56E-02
6.826669E-08,3.73E-02
6.826982E-08,3.81E-02
6.827294E-08,3.89E-02
6.827607E-08,3.98E-02
6.827919E-08,4.02E-02
6.828232E-08,4.02E-02
6.828544E-08,4.06E-02
6.828857E-08,4.15E-02
6.829169E-08,4.10E-02
6.829482E-08,4.02E-02
6.829794E-08,4.15E-02
6.830107E-08,4.02E-02
6.830419E-08,4.02E-02
6.830732E-08,3.89E-02
6.831044E-08,3.89E-02
6.831357E-08,3.81E-02
6.831669E-08,3.73E-02
6.831982E-08,3.68E-02
6.832294E-08,3.64E-02
6.832607E-08,3.64E-02
6.832919E-08,3.60E-02
6.833232E-08,3.60E-02
6.833544E-08,3.68E-02
6.833857E-08,3.68E-02
6.834169E-08,3.73E-02
6.834482E-08,3.64E-02
6.834794E-08,3.85E-02
6.835107E-08,3.89E-02
6.835419E-08,4.02E-02
6.835732E-08,4.15E-02
6.836044E-08,4.32E-02
6.836357E-08,4.40E-02
6.836669E-08,4.57E-02
6.836982E-08,4.61E-02
6.837294E-08,4.78E-02
6.837607E-08,4.95E-02
6.837919E-08,5.03E-02
6.838232E-08,5.12E-02
6.838544E-08,5.24E-02
6.838857E-08,5.29E-02
6.839169E-08,5.41E-02
6.839482E-08,5.33E-02
6.839794E-08,5.45E-02
6.840107E-08,5.33E-02
6.840419E-08,5.33E-02
6.840732E-08,5.24E-02
6.841044E-08,5.16E-02
6.841357E-08,4.99E-02
6.841669E-08,4.91E-02
6.841982E-08,4.78E-02
6.842294E-08,4.53E-02
6.842607E-08,4.36E-02
6.842919E-08,4.23E-02
6.843232E-08,3.94E-02
6.843544E-08,3.73E-02
6.843857E-08,3.56E-02
6.844169E-08,3.35E-02
6.844482E-08,3.05E-02
6.844794E-08,2.97E-02
6.845107E-08,2.84E-02
6.845419E-08,2.67E-02
6.845732E-08,2.46E-02
6.846044E-08,2.42E-02
6.846357E-08,2.38E-02
6.846669E-08,2.29E-02
6.846982E-08,2.38E-02
6.847294E-08,2.42E-02
6.847607E-08,2.46E-02
6.847919E-08,2.50E-02
6.848232E-08,2.71E-02
6.848544E-08,2.76E-02
6.848857E-08,2.97E-02
6.849169E-08,3.18E-02
6.849482E-08,3.39E-02
6.849794E-08,3.64E-02
6.850107E-08,3.77E-02
6.850419E-08,4.10E-02
6.850732E-08,4.36E-02
6.851044E-08,4.57E-02
6.851357E-08,4.82E-02
6.851669E-08,4.99E-02
6.851982E-08,5.29E-02
6.852294E-08,5.45E-02
6.852607E-08,5.66E-02
6.852919E-08,5.79E-02
6.853232E-08,5.88E-02
6.853544E-08,5.96E-02
6.853857E-08,6.09E-02
6.854169E-08,6.09E-02
6.854482E-08,6.17E-02
6.854794E-08,6.25E-02
6.855107E-08,6.17E-02
6.855419E-08,6.13E-02
6.855732E-08,6.09E-02
6.856044E-08,6.00E-02
6.856357E-08,5.96E-02
6.856669E-08,5.88E-02
6.856982E-08,5.79E-02
6.857294E-08,5.62E-02
6.857607E-08,5.54E-02
6.857919E-08,5.41E-02
6.858232E-08,5.29E-02
6.858544E-08,5.16E-02
6.858857E-08,4.99E-02
6.859169E-08,4.91E-02
6.859482E-08,4.78E-02
6.859794E-08,4.78E-02
6.860107E-08,4.65E-02
6.860419E-08,4.61E-02
6.860732E-08,4.48E-02
6.861044E-08,4.40E-02
6.861357E-08,4.32E-02
6.861669E-08,4.36E-02
6.861982E-08,4.32E-02
6.862294E-08,4.27E-02
6.862607E-08,4.19E-02
6.862919E-08,4.19E-02
6.863232E-08,4.15E-02
6.863544E-08,4.23E-02
6.863857E-08,4.15E-02
6.864169E-08,4.10E-02
6.864482E-08,4.10E-02
6.864794E-08,4.19E-02
6.865107E-08,4.15E-02
6.865419E-08,4.15E-02
6.865732E-08,4.10E-02
6.866044E-08,4.10E-02
6.866357E-08,4.15E-02
6.866669E-08,4.19E-02
6.866982E-08,4.23E-02
6.867294E-08,4.23E-02
6.867607E-08,4.32E-02
6.867919E-08,4.32E-02
6.868232E-08,4.40E-02
6.868544E-08,4.40E-02
6.868857E-08,4.57E-02
6.869169E-08,4.65E-02
6.869482E-08,4.70E-02
6.869794E-08,4.82E-02
6.870107E-08,4.95E-02
6.870419E-08,5.07E-02
6.870732E-08,5.20E-02
6.871044E-08,5.33E-02
6.871357E-08,5.50E-02
6.871669E-08,5.58E-02
6.871982E-08,5.79E-02
6.872294E-08,5.83E-02
6.872607E-08,6.04E-02
6.872919E-08,6.13E-02
6.873232E-08,6.21E-02
6.873544E-08,6.34E-02
6.873857E-08,6.42E-02
6.874169E-08,6.51E-02
6.874482E-08,6.51E-02
6.874794E-08,6.59E-02
6.875107E-08,6.55E-02
6.875419E-08,6.55E-02
6.875732E-08,6.47E-02
6.876044E-08,6.42E-02
6.876357E-08,6.25E-02
6.876669E-08,6.21E-02
6.876982E-08,6.04E-02
6.877294E-08,5.79E-02
6.877607E-08,5.62E-02
6.877919E-08,5.54E-02
6.878232E-08,5.16E-02
6.878544E-08,4.95E-02
6.878857E-08,4.78E-02
6.879169E-08,4.48E-02
6.879482E-08,4.23E-02
6.879794E-08,4.02E-02
6.880107E-08,3.68E-02
6.880419E-08,3.47E-02
6.880732E-08,3.26E-02
6.881044E-08,3.05E-02
6.881357E-08,2.92E-02
6.881669E-08,2.71E-02
6.881982E-08,2.59E-02
6.882294E-08,2.46E-02
6.882607E-08,2.50E-02
6.882919E-08,2.33E-02
6.883232E-08,2.42E-02
6.883544E-08,2.42E-02
6.883857E-08,2.42E-02
6.884169E-08,2.59E-02
6.884482E-08,2.67E-02
6.884794E-08,2.88E-02
6.885107E-08,3.01E-02
6.885419E-08,3.18E-02
6.885732E-08,3.35E-02
6.886044E-08,3.60E-02
6.886357E-08,3.81E-02
6.886669E-08,4.10E-02
6.886982E-08,4.40E-02
6.887294E-08,4.65E-02
6.887607E-08,4.86E-02
6.887919E-08,5.16E-02
6.888232E-08,5.33E-02
6.888544E-08,5.58E-02
6.888857E-08,5.83E-02
6.889169E-08,6.04E-02
6.889482E-08,6.13E-02
6.889794E-08,6.34E-02
6.890107E-08,6.38E-02
6.890419E-08,6.55E-02
6.890732E-08,6.55E-02
6.891044E-08,6.59E-02
6.891357E-08,6.68E-02
6.891669E-08,6.68E-02
6.891982E-08,6.68E-02
6.892294E-08,6.59E-02
6.892607E-08,6.55E-02
6.892919E-08,6.51E-02
6.893232E-08,6.42E-02
6.893544E-08,6.38E-02
6.893857E-08,6.34E-02
6.894169E-08,6.21E-02
6.894482E-08,6.13E-02
6.894794E-08,6.13E-02
6.895107E-08,6.00E-02
6.895419E-08,5.92E-02
6.895732E-08,5.75E-02
6.896044E-08,5.71E-02
6.896357E-08,5.62E-02
6.896669E-08,5.54E-02
6.896982E-08,5.41E-02
6.897294E-08,5.41E-02
6.897607E-08,5.24E-02
6.897919E-08,5.16E-02
6.898232E-08,4.99E-02
6.898544E-08,4.91E-02
6.898857E-08,4.74E-02
6.899169E-08,4.53E-02
6.899482E-08,4.36E-02
6.899794E-08,4.15E-02
6.900107E-08,3.89E-02
6.900419E-08,3.68E-02
6.900732E-08,3.43E-02
6.901044E-08,3.18E-02
6.901357E-08,2.88E-02
6.901669E-08,2.55E-02
6.901982E-08,2.38E-02
6.902294E-08,1.91E-02
6.902607E-08,1.66E-02
6.902919E-08,1.45E-02
6.903232E-08,1.11E-02
6.903544E-08,8.2E-03
6.903857E-08,6.1E-03
6.904169E-08,4.0E-03
6.904482E-08,1.4E-03
6.904794E-08,2E-04
6.905107E-08,-1.9E-03
6.905419E-08,-2.4E-03
6.905732E-08,-3.2E-03
6.906044E-08,-3.2E-03
6.906357E-08,-1.9E-03
6.906669E-08,-1.9E-03
6.906982E-08,-3E-04
6.907294E-08,1.0E-03
6.907607E-08,4.0E-03
6.907919E-08,6.1E-03
6.908232E-08,9.4E-03
6.908544E-08,1.24E-02
6.908857E-08,1.62E-02
6.909169E-08,1.96E-02
6.909482E-08,2.29E-02
6.909794E-08,2.80E-02
6.910107E-08,3.14E-02
6.910419E-08,3.56E-02
6.910732E-08,3.89E-02
6.911044E-08,4.32E-02
6.911357E-08,4.57E-02
6.911669E-08,4.99E-02
6.911982E-08,5.20E-02
6.912294E-08,5.45E-02
6.912607E-08,5.62E-02
6.912919E-08,5.79E-02
6.913232E-08,5.88E-02
6.913544E-08,5.96E-02
6.913857E-08,6.00E-02
6.914169E-08,5.96E-02
6.914482E-08,5.83E-02
6.914794E-08,5.75E-02
6.915107E-08,5.58E-02
6.915419E-08,5.37E-02
6.915732E-08,5.16E-02
6.916044E-08,4.86E-02
6.916357E-08,4.61E-02
6.916669E-08,4.27E-02
6.916982E-08,4.02E-02
6.917294E-08,3.68E-02
6.917607E-08,3.35E-02
6.917919E-08,3.09E-02
6.918232E-08,2.80E-02
6.918544E-08,2.55E-02
6.918857E-08,2.29E-02
6.919169E-08,2.04E-02
6.919482E-08,1.83E-02
6.919794E-08,1.66E-02
6.920107E-08,1.49E-02
6.920419E-08,1.41E-02
6.920732E-08,1.20E-02
6.921044E-08,1.24E-02
6.921357E-08,1.20E-02
6.921669E-08,1.24E-02
6.921982E-08,1.24E-02
6.922294E-08,1.24E-02
6.922607E-08,1.41E-02
6.922919E-08,1.53E-02
6.923232E-08,1.58E-02
6.923544E-08,1.70E-02
6.923857E-08,1.83E-02
6.924169E-08,2.04E-02
6.924482E-08,2.17E-02
6.924794E-08,2.29E-02
6.925107E-08,2.42E-02
6.925419E-08,2.50E-02
6.925732E-08,2.67E-02
6.926044E-08,2.76E-02
6.926357E-08,2.92E-02
6.926669E-08,3.01E-02
6.926982E-08,3.05E-02
6.927294E-08,3.09E-02
6.927607E-08,3.14E-02
6.927919E-08,3.26E-02
6.928232E-08,3.22E-02
6.928544E-08,3.22E-02
6.928857E-08,3.22E-02
6.929169E-08,3.14E-02
6.929482E-08,3.05E-02
6.929794E-08,3.01E-02
6.930107E-08,3.01E-02
6.930419E-08,2.88E-02
6.930732E-08,2.88E-02
6.931044E-08,2.71E-02
6.931357E-08,2.59E-02
6.931669E-08,2.50E-02
6.931982E-08,2.42E-02
6.932294E-08,2.33E-02
6.932607E-08,2.17E-02
6.932919E-08,2.12E-02
6.933232E-08,2.00E-02
6.933544E-08,1.91E-02
6.933857E-08,1.79E-02
6.934169E-08,1.70E-02
6.934482E-08,1.58E-02
6.934794E-08,1.66E-02
6.935107E-08,1.58E-02
6.935419E-08,1.53E-02
6.935732E-08,1.53E-02
6.936044E-08,1.53E-02
6.936357E-08,1.58E-02
6.936669E-08,1.62E-02
6.936982E-08,1.70E-02
6.937294E-08,1.70E-02
6.937607E-08,1.87E-02
6.937919E-08,2.04E-02
6.938232E-08,2.12E-02
6.938544E-08,2.33E-02
6.938857E-08,2.46E-02
6.939169E-08,2.63E-02
6.939482E-08,2.80E-02
6.939794E-08,2.97E-02
6.940107E-08,3.22E-02
6.940419E-08,3.39E-02
6.940732E-08,3.60E-02
6.941044E-08,3.85E-02
6.941357E-08,4.02E-02
6.941669E-08,4.19E-02
6.941982E-08,4.40E-02
6.942294E-08,4.61E-02
6.942607E-08,4.70E-02
6.942919E-08,4.91E-02
6.943232E-08,5.03E-02
6.943544E-08,5.20E-02
6.943857E-08,5.20E-02
6.944169E-08,5.33E-02
6.944482E-08,5.41E-02
6.944794E-08,5.45E-02
6.945107E-08,5.45E-02
6.945419E-08,5.41E-02
6.945732E-08,5.50E-02
6.946044E-08,5.45E-02
6.946357E-08,5.45E-02
6.946669E-08,5.33E-02
6.946982E-08,5.29E-02
6.947294E-08,5.24E-02
6.947607E-08,5.07E-02
6.947919E-08,5.03E-02
6.948232E-08,4.91E-02
6.948544E-08,4.91E-02
6.948857E-08,4.78E-02
6.949169E-08,4.70E-02
6.949482E-08,4.61E-02
6.949794E-08,4.57E-02
6.950107E-08,4.48E-02
6.950419E-08,4.44E-02
6.950732E-08,4.36E-02
6.951044E-08,4.27E-02
6.951357E-08,4.15E-02
6.951669E-08,4.10E-02
6.951982E-08,4.02E-02
6.952294E-08,3.94E-02
6.952607E-08,3.89E-02
6.952919E-08,3.68E-02
6.953232E-08,3.64E-02
6.953544E-08,3.47E-02
6.953857E-08,3.35E-02
6.954169E-08,3.14E-02
6.954482E-08,2.88E-02
6.954794E-08,2.80E-02
6.955107E-08,2.42E-02
6.955419E-08,2.25E-02
6.955732E-08,1.96E-02
6.956044E-08,1.66E-02
6.956357E-08,1.36E-02
6.956669E-08,9.4E-03
6.956982E-08,6.5E-03
6.957294E-08,2.3E-03
6.957607E-08,-3E-04
6.957919E-08,-4.1E-03
6.958232E-08,-6.6E-03
6.958544E-08,-9.1E-03
6.958857E-08,-1.25E-02
6.959169E-08,-1.54E-02
6.959482E-08,-1.80E-02
6.959794E-08,-1.92E-02
6.960107E-08,-2.09E-02
6.960419E-08,-2.18E-02
6.960732E-08,-2.26E-02
6.961044E-08,-2.30E-02
6.961357E-08,-2.26E-02
6.961669E-08,-2.22E-02
6.961982E-08,-2.01E-02
6.962294E-08,-1.88E-02
6.962607E-08,-1.63E-02
6.962919E-08,-1.42E-02
6.963232E-08,-1.08E-02
6.963544E-08,-6.6E-03
6.963857E-08,-2.8E-03
6.964169E-08,6E-04
6.964482E-08,4.8E-03
6.964794E-08,9.9E-03
6.965107E-08,1.36E-02
6.965419E-08,1.83E-02
6.965732E-08,2.25E-02
6.966044E-08,2.71E-02
6.966357E-08,3.05E-02
6.966669E-08,3.43E-02
6.966982E-08,3.81E-02
6.967294E-08,4.02E-02
6.967607E-08,4.40E-02
6.967919E-08,4.57E-02
6.968232E-08,4.74E-02
6.968544E-08,4.82E-02
6.968857E-08,4.95E-02
6.969169E-08,5.03E-02
6.969482E-08,4.95E-02
6.969794E-08,4.95E-02
6.970107E-08,4.78E-02
6.970419E-08,4.65E-02
6.970732E-08,4.48E-02
6.971044E-08,4.27E-02
6.971357E-08,4.06E-02
6.971669E-08,3.85E-02
6.971982E-08,3.56E-02
6.972294E-08,3.35E-02
6.972607E-08,3.05E-02
6.972919E-08,2.88E-02
6.973232E-08,2.59E-02
6.973544E-08,2.38E-02
6.973857E-08,2.12E-02
6.974169E-08,2.04E-02
6.974482E-08,1.83E-02
6.974794E-08,1.79E-02
6.975107E-08,1.62E-02
6.975419E-08,1.58E-02
6.975732E-08,1.58E-02
6.976044E-08,1.62E-02
6.976357E-08,1.58E-02
6.976669E-08,1.62E-02
6.976982E-08,1.66E-02
6.977294E-08,1.79E-02
6.977607E-08,1.87E-02
6.977919E-08,2.00E-02
6.978232E-08,2.17E-02
6.978544E-08,2.25E-02
6.978857E-08,2.33E-02
6.979169E-08,2.46E-02
6.979482E-08,2.55E-02
6.979794E-08,2.67E-02
6.980107E-08,2.71E-02
6.980419E-08,2.76E-02
6.980732E-08,2.84E-02
6.981044E-08,2.80E-02
6.981357E-08,2.84E-02
6.981669E-08,2.80E-02
6.981982E-08,2.76E-02
6.982294E-08,2.76E-02
6.982607E-08,2.63E-02
6.982919E-08,2.63E-02
6.983232E-08,2.50E-02
6.983544E-08,2.42E-02
6.983857E-08,2.29E-02
6.984169E-08,2.21E-02
6.984482E-08,2.12E-02
6.984794E-08,2.00E-02
6.985107E-08,1.96E-02
6.985419E-08,1.87E-02
6.985732E-08,1.87E-02
6.986044E-08,1.87E-02
6.986357E-08,1.83E-02
6.986669E-08,1.87E-02
6.986982E-08,1.87E-02
6.987294E-08,1.91E-02
6.987607E-08,2.04E-02
6.987919E-08,2.08E-02
6.988232E-08,2.17E-02
6.988544E-08,2.33E-02
6.988857E-08,2.50E-02
6.989169E-08,2.63E-02
6.989482E-08,2.76E-02
6.989794E-08,2.88E-02
6.990107E-08,3.01E-02
6.990419E-08,3.18E-02
6.990732E-08,3.39E-02
6.991044E-08,3.56E-02
6.991357E-08,3.73E-02
6.991669E-08,3.81E-02
6.991982E-08,3.85E-02
6.992294E-08,3.98E-02
6.992607E-08,3.98E-02
6.992919E-08,4.06E-02
6.993232E-08,4.10E-02
6.993544E-08,4.06E-02
6.993857E-08,4.06E-02
6.994169E-08,4.02E-02
6.994482E-08,3.89E-02
6.994794E-08,3.89E-02
6.995107E-08,3.81E-02
6.995419E-08,3.68E-02
6.995732E-08,3.56E-02
6.996044E-08,3.47E-02
6.996357E-08,3.35E-02
6.996669E-08,3.22E-02
6.996982E-08,3.14E-02
6.997294E-08,3.01E-02
6.997607E-08,2.88E-02
6.997919E-08,2.88E-02
6.998232E-08,2.88E-02
6.998544E-08,2.76E-02
6.998857E-08,2.71E-02
6.999169E-08,2.67E-02
6.999482E-08,2.71E-02
6.999794E-08,2.76E-02
7.000107E-08,2.84E-02
7.000419E-08,2.88E-02
7.000732E-08,2.88E-02
7.001044E-08,2.97E-02
7.001357E-08,3.09E-02
7.001669E-08,3.18E-02
7.001982E-08,3.26E-02
7.002294E-08,3.35E-02
7.002607E-08,3.43E-02
7.002919E-08,3.51E-02
7.003232E-08,3.51E-02
7.003544E-08,3.60E-02
7.003857E-08,3.68E-02
7.004169E-08,3.68E-02
7.004482E-08,3.68E-02
7.004794E-08,3.64E-02
7.005107E-08,3.64E-02
7.005419E-08,3.56E-02
7.005732E-08,3.47E-02
7.006044E-08,3.47E-02
7.006357E-08,3.35E-02
7.006669E-08,3.30E-02
7.006982E-08,3.18E-02
7.007294E-08,3.01E-02
7.007607E-08,2.92E-02
7.007919E-08,2.84E-02
7.008232E-08,2.71E-02
7.008544E-08,2.67E-02
7.008857E-08,2.67E-02
7.009169E-08,2.67E-02
7.009482E-08,2.63E-02
7.009794E-08,2.50E-02
7.010107E-08,2.63E-02
7.010419E-08,2.63E-02
7.010732E-08,2.63E-02
7.011044E-08,2.92E-02
7.011357E-08,2.92E-02
7.011669E-08,3.05E-02
7.011982E-08,3.14E-02
7.012294E-08,3.35E-02
7.012607E-08,3.47E-02
7.012919E-08,3.60E-02
7.013232E-08,3.77E-02
7.013544E-08,3.89E-02
7.013857E-08,4.02E-02
7.014169E-08,4.06E-02
7.014482E-08,4.06E-02
7.014794E-08,4.15E-02
7.015107E-08,4.19E-02
7.015419E-08,4.10E-02
7.015732E-08,4.06E-02
7.016044E-08,3.89E-02
7.016357E-08,3.68E-02
7.016669E-08,3.47E-02
7.016982E-08,3.22E-02
7.017294E-08,2.88E-02
7.017607E-08,2.59E-02
7.017919E-08,2.17E-02
7.018232E-08,1.74E-02
7.018544E-08,1.41E-02
7.018857E-08,9.4E-03
7.019169E-08,4.8E-03
7.019482E-08,-7E-04
7.019794E-08,-5.3E-03
7.020107E-08,-9.5E-03
7.020419E-08,-1.29E-02
7.020732E-08,-1.67E-02
7.021044E-08,-2.09E-02
7.021357E-08,-2.30E-02
7.021669E-08,-2.68E-02
7.021982E-08,-2.85E-02
7.022294E-08,-3.02E-02
7.022607E-08,-3.10E-02
7.022919E-08,-3.10E-02
7.023232E-08,-3.10E-02
7.023544E-08,-3.02E-02
7.023857E-08,-2.93E-02
7.024169E-08,-2.68E-02
7.024482E-08,-2.51E-02
7.024794E-08,-2.18E-02
7.025107E-08,-1.88E-02
7.025419E-08,-1.54E-02
7.025732E-08,-1.16E-02
7.026044E-08,-8.7E-03
7.026357E-08,-4.5E-03
7.026669E-08,2E-04
7.026982E-08,3.5E-03
7.027294E-08,7.3E-03
7.027607E-08,1.07E-02
7.027919E-08,1.36E-02
7.028232E-08,1.66E-02
7.028544E-08,1.96E-02
7.028857E-08,2.17E-02
7.029169E-08,2.29E-02
7.029482E-08,2.38E-02
7.029794E-08,2.50E-02
7.030107E-08,2.46E-02
7.030419E-08,2.42E-02
7.030732E-08,2.33E-02
7.031044E-08,2.25E-02
7.031357E-08,2.04E-02
7.031669E-08,1.87E-02
7.031982E-08,1.62E-02
7.032294E-08,1.41E-02
7.032607E-08,1.11E-02
7.032919E-08,7.7E-03
7.033232E-08,5.2E-03
7.033544E-08,2.3E-03
7.033857E-08,-7E-04
7.034169E-08,-3.6E-03
7.034482E-08,-6.2E-03
7.034794E-08,-8.3E-03
7.035107E-08,-1.12E-02
7.035419E-08,-1.25E-02
7.035732E-08,-1.46E-02
7.036044E-08,-1.59E-02
7.036357E-08,-1.71E-02
7.036669E-08,-1.80E-02
7.036982E-08,-1.84E-02
7.037294E-08,-1.84E-02
7.037607E-08,-1.88E-02
7.037919E-08,-1.84E-02
7.038232E-08,-1.84E-02
7.038544E-08,-1.80E-02
7.038857E-08,-1.75E-02
7.039169E-08,-1.75E-02
7.039482E-08,-1.67E-02
7.039794E-08,-1.50E-02
7.040107E-08,-1.50E-02
7.040419E-08,-1.33E-02
7.040732E-08,-1.33E-02
7.041044E-08,-1.33E-02
7.041357E-08,-1.21E-02
7.041669E-08,-1.12E-02
7.041982E-08,-1.04E-02
7.042294E-08,-1.08E-02
7.042607E-08,-1.04E-02
7.042919E-08,-1.04E-02
7.043232E-08,-1.04E-02
7.043544E-08,-1.00E-02
7.043857E-08,-9.5E-03
7.044169E-08,-1.00E-02
7.044482E-08,-9.5E-03
7.044794E-08,-8.7E-03
7.045107E-08,-8.7E-03
7.045419E-08,-8.7E-03
7.045732E-08,-8.7E-03
7.046044E-08,-7.0E-03
7.046357E-08,-7.0E-03
7.046669E-08,-6.2E-03
7.046982E-08,-5.3E-03
7.047294E-08,-5.3E-03
7.047607E-08,-3.6E-03
7.047919E-08,-2.8E-03
7.048232E-08,-1.5E-03
7.048544E-08,-3E-04
7.048857E-08,2E-04
7.049169E-08,1.8E-03
7.049482E-08,3.5E-03
7.049794E-08,5.2E-03
7.050107E-08,6.5E-03
7.050419E-08,7.7E-03
7.050732E-08,9.0E-03
7.051044E-08,1.03E-02
7.051357E-08,1.15E-02
7.051669E-08,1.32E-02
7.051982E-08,1.41E-02
7.052294E-08,1.53E-02
7.052607E-08,1.62E-02
7.052919E-08,1.79E-02
7.053232E-08,1.83E-02
7.053544E-08,1.96E-02
7.053857E-08,2.08E-02
7.054169E-08,2.12E-02
7.054482E-08,2.25E-02
7.054794E-08,2.42E-02
7.055107E-08,2.42E-02
7.055419E-08,2.50E-02
7.055732E-08,2.59E-02
7.056044E-08,2.71E-02
7.056357E-08,2.80E-02
7.056669E-08,2.92E-02
7.056982E-08,3.05E-02
7.057294E-08,3.14E-02
7.057607E-08,3.26E-02
7.057919E-08,3.39E-02
7.058232E-08,3.51E-02
7.058544E-08,3.64E-02
7.058857E-08,3.81E-02
7.059169E-08,3.94E-02
7.059482E-08,4.02E-02
7.059794E-08,4.15E-02
7.060107E-08,4.23E-02
7.060419E-08,4.32E-02
7.060732E-08,4.44E-02
7.061044E-08,4.53E-02
7.061357E-08,4.53E-02
7.061669E-08,4.53E-02
7.061982E-08,4.53E-02
7.062294E-08,4.57E-02
7.062607E-08,4.57E-02
7.062919E-08,4.44E-02
7.063232E-08,4.32E-02
7.063544E-08,4.32E-02
7.063857E-08,4.10E-02
7.064169E-08,4.02E-02
7.064482E-08,3.81E-02
7.064794E-08,3.56E-02
7.065107E-08,3.39E-02
7.065419E-08,3.18E-02
7.065732E-08,2.97E-02
7.066044E-08,2.71E-02
7.066357E-08,2.46E-02
7.066669E-08,2.21E-02
7.066982E-08,2.00E-02
7.067294E-08,1.74E-02
7.067607E-08,1.53E-02
7.067919E-08,1.32E-02
7.068232E-08,1.15E-02
7.068544E-08,9.9E-03
7.068857E-08,7.3E-03
7.069169E-08,6.5E-03
7.069482E-08,5.2E-03
7.069794E-08,4.4E-03
7.070107E-08,4.4E-03
7.070419E-08,3.5E-03
7.070732E-08,3.5E-03
7.071044E-08,4.8E-03
7.071357E-08,4.8E-03
7.071669E-08,6.5E-03
7.071982E-08,7.3E-03
7.072294E-08,9.0E-03
7.072607E-08,9.9E-03
7.072919E-08,1.24E-02
7.073232E-08,1.41E-02
7.073544E-08,1.66E-02
7.073857E-08,1.83E-02
7.074169E-08,2.17E-02
7.074482E-08,2.38E-02
7.074794E-08,2.63E-02
7.075107E-08,2.97E-02
7.075419E-08,3.22E-02
7.075732E-08,3.43E-02
7.076044E-08,3.64E-02
7.076357E-08,3.89E-02
7.076669E-08,4.02E-02
7.076982E-08,4.23E-02
7.077294E-08,4.48E-02
7.077607E-08,4.57E-02
7.077919E-08,4.78E-02
7.078232E-08,4.82E-02
7.078544E-08,4.99E-02
7.078857E-08,4.95E-02
7.079169E-08,5.07E-02
7.079482E-08,5.16E-02
7.079794E-08,5.16E-02
7.080107E-08,5.20E-02
7.080419E-08,5.12E-02
7.080732E-08,5.07E-02
7.081044E-08,5.03E-02
7.081357E-08,5.07E-02
7.081669E-08,4.99E-02
7.081982E-08,4.91E-02
7.082294E-08,4.86E-02
7.082607E-08,4.70E-02
7.082919E-08,4.74E-02
7.083232E-08,4.61E-02
7.083544E-08,4.57E-02
7.083857E-08,4.53E-02
7.084169E-08,4.40E-02
7.084482E-08,4.40E-02
7.084794E-08,4.36E-02
7.085107E-08,4.36E-02
7.085419E-08,4.36E-02
7.085732E-08,4.23E-02
7.086044E-08,4.27E-02
7.086357E-08,4.23E-02
7.086669E-08,4.19E-02
7.086982E-08,4.23E-02
7.087294E-08,4.15E-02
7.087607E-08,4.15E-02
7.087919E-08,4.06E-02
7.088232E-08,4.02E-02
7.088544E-08,4.06E-02
7.088857E-08,3.98E-02
7.089169E-08,3.85E-02
7.089482E-08,3.77E-02
7.089794E-08,3.56E-02
7.090107E-08,3.56E-02
7.090419E-08,3.39E-02
7.090732E-08,3.22E-02
7.091044E-08,3.09E-02
7.091357E-08,2.84E-02
7.091669E-08,2.71E-02
7.091982E-08,2.46E-02
7.092294E-08,2.21E-02
7.092607E-08,2.00E-02
7.092919E-08,1.74E-02
7.093232E-08,1.58E-02
7.093544E-08,1.32E-02
7.093857E-08,1.15E-02
7.094169E-08,9.9E-03
7.094482E-08,8.2E-03
7.094794E-08,6.1E-03
7.095107E-08,5.2E-03
7.095419E-08,4.0E-03
7.095732E-08,3.1E-03
7.096044E-08,3.1E-03
7.096357E-08,2.7E-03
7.096669E-08,1.8E-03
7.096982E-08,3.1E-03
7.097294E-08,3.5E-03
7.097607E-08,4.0E-03
7.097919E-08,6.5E-03
7.098232E-08,6.9E-03
7.098544E-08,8.2E-03
7.098857E-08,1.07E-02
7.099169E-08,1.24E-02
7.099482E-08,1.45E-02
7.099794E-08,1.62E-02
7.100107E-08,1.83E-02
7.100419E-08,1.96E-02
7.100732E-08,2.17E-02
7.101044E-08,2.29E-02
7.101357E-08,2.50E-02
7.101669E-08,2.59E-02
7.101982E-08,2.71E-02
7.102294E-08,2.80E-02
7.102607E-08,2.88E-02
7.102919E-08,2.92E-02
7.103232E-08,2.92E-02
7.103544E-08,2.97E-02
7.103857E-08,2.92E-02
7.104169E-08,2.88E-02
7.104482E-08,2.80E-02
7.104794E-08,2.76E-02
7.105107E-08,2.63E-02
7.105419E-08,2.46E-02
7.105732E-08,2.33E-02
7.106044E-08,2.17E-02
7.106357E-08,2.12E-02
7.106669E-08,2.00E-02
7.106982E-08,1.83E-02
7.107294E-08,1.66E-02
7.107607E-08,1.58E-02
7.107919E-08,1.41E-02
7.108232E-08,1.28E-02
7.108544E-08,1.20E-02
7.108857E-08,1.11E-02
7.109169E-08,9.9E-03
7.109482E-08,9.4E-03
7.109794E-08,9.0E-03
7.110107E-08,8.2E-03
7.110419E-08,6.9E-03
7.110732E-08,6.9E-03
7.111044E-08,5.6E-03
7.111357E-08,5.2E-03
7.111669E-08,4.8E-03
7.111982E-08,3.5E-03
7.112294E-08,2.7E-03
7.112607E-08,2.3E-03
7.112919E-08,1.4E-03
7.113232E-08,6E-04
7.113544E-08,-1.1E-03
7.113857E-08,-1.5E-03
7.114169E-08,-2.4E-03
7.114482E-08,-3.6E-03
7.114794E-08,-5.3E-03
7.115107E-08,-7.0E-03
7.115419E-08,-7.4E-03
7.115732E-08,-9.1E-03
7.116044E-08,-9.5E-03
7.116357E-08,-1.12E-02
7.116669E-08,-1.25E-02
7.116982E-08,-1.25E-02
7.117294E-08,-1.33E-02
7.117607E-08,-1.33E-02
7.117919E-08,-1.33E-02
7.118232E-08,-1.42E-02
7.118544E-08,-1.38E-02
7.118857E-08,-1.38E-02
7.119169E-08,-1.33E-02
7.119482E-08,-1.21E-02
7.119794E-08,-1.16E-02
7.120107E-08,-1.00E-02
7.120419E-08,-8.7E-03
7.120732E-08,-6.6E-03
7.121044E-08,-4.9E-03
7.121357E-08,-2.8E-03
7.121669E-08,-7E-04
7.121982E-08,1.8E-03
7.122294E-08,3.5E-03
7.122607E-08,6.1E-03
7.122919E-08,7.7E-03
7.123232E-08,9.9E-03
7.123544E-08,1.20E-02
7.123857E-08,1.45E-02
7.124169E-08,1.62E-02
7.124482E-08,1.74E-02
7.124794E-08,1.83E-02
7.125107E-08,1.96E-02
7.125419E-08,1.96E-02
7.125732E-08,2.08E-02
7.126044E-08,2.08E-02
7.126357E-08,2.08E-02
7.126669E-08,2.08E-02
7.126982E-08,2.08E-02
7.127294E-08,1.96E-02
7.127607E-08,1.87E-02
7.127919E-08,1.79E-02
7.128232E-08,1.70E-02
7.128544E-08,1.58E-02
7.128857E-08,1.45E-02
7.129169E-08,1.36E-02
7.129482E-08,1.24E-02
7.129794E-08,1.11E-02
7.130107E-08,1.03E-02
7.130419E-08,9.4E-03
7.130732E-08,8.6E-03
7.131044E-08,7.7E-03
7.131357E-08,6.5E-03
7.131669E-08,6.1E-03
7.131982E-08,5.6E-03
7.132294E-08,5.6E-03
7.132607E-08,4.4E-03
7.132919E-08,4.4E-03
7.133232E-08,4.4E-03
7.133544E-08,4.4E-03
7.133857E-08,4.0E-03
7.134169E-08,4.0E-03
7.134482E-08,3.1E-03
7.134794E-08,4.0E-03
7.135107E-08,4.0E-03
7.135419E-08,4.0E-03
7.135732E-08,3.1E-03
7.136044E-08,3.5E-03
7.136357E-08,2.7E-03
7.136669E-08,1.8E-03
7.136982E-08,1.4E-03
7.137294E-08,6E-04
7.137607E-08,-7E-04
7.137919E-08,-1.9E-03
7.138232E-08,-3.2E-03
7.138544E-08,-4.9E-03
7.138857E-08,-5.7E-03
7.139169E-08,-7.8E-03
7.139482E-08,-8.7E-03
7.139794E-08,-1.12E-02
7.140107E-08,-1.25E-02
7.140419E-08,-1.38E-02
7.140732E-08,-1.63E-02
7.141044E-08,-1.71E-02
7.141357E-08,-1.88E-02
7.141669E-08,-1.97E-02
7.141982E-08,-2.01E-02
7.142294E-08,-2.09E-02
7.142607E-08,-2.18E-02
7.142919E-08,-2.22E-02
7.143232E-08,-2.26E-02
7.143544E-08,-2.26E-02
7.143857E-08,-2.18E-02
7.144169E-08,-2.09E-02
7.144482E-08,-2.05E-02
7.144794E-08,-1.88E-02
7.145107E-08,-1.80E-02
7.145419E-08,-1.63E-02
7.145732E-08,-1.42E-02
7.146044E-08,-1.21E-02
7.146357E-08,-1.04E-02
7.146669E-08,-8.3E-03
7.146982E-08,-5.3E-03
7.147294E-08,-3.6E-03
7.147607E-08,-3E-04
7.147919E-08,1.8E-03
7.148232E-08,4.4E-03
7.148544E-08,6.9E-03
7.148857E-08,8.6E-03
7.149169E-08,1.15E-02
7.149482E-08,1.28E-02
7.149794E-08,1.41E-02
7.150107E-08,1.53E-02
7.150419E-08,1.70E-02
7.150732E-08,1.74E-02
7.151044E-08,1.87E-02
7.151357E-08,1.83E-02
7.151669E-08,1.87E-02
7.151982E-08,1.83E-02
7.152294E-08,1.70E-02
7.152607E-08,1.58E-02
7.152919E-08,1.45E-02
7.153232E-08,1.28E-02
7.153544E-08,1.07E-02
7.153857E-08,8.2E-03
7.154169E-08,5.2E-03
7.154482E-08,2.7E-03
7.154794E-08,-7E-04
7.155107E-08,-3.6E-03
7.155419E-08,-7.4E-03
7.155732E-08,-1.12E-02
7.156044E-08,-1.38E-02
7.156357E-08,-1.75E-02
7.156669E-08,-1.97E-02
7.156982E-08,-2.34E-02
7.157294E-08,-2.60E-02
7.157607E-08,-2.89E-02
7.157919E-08,-3.19E-02
7.158232E-08,-3.40E-02
7.158544E-08,-3.44E-02
7.158857E-08,-3.69E-02
7.159169E-08,-3.69E-02
7.159482E-08,-3.82E-02
7.159794E-08,-3.78E-02
7.160107E-08,-3.78E-02
7.160419E-08,-3.74E-02
7.160732E-08,-3.57E-02
7.161044E-08,-3.40E-02
7.161357E-08,-3.23E-02
7.161669E-08,-3.02E-02
7.161982E-08,-2.81E-02
7.162294E-08,-2.56E-02
7.162607E-08,-2.22E-02
7.162919E-08,-1.97E-02
7.163232E-08,-1.63E-02
7.163544E-08,-1.38E-02
7.163857E-08,-9.5E-03
7.164169E-08,-6.6E-03
7.164482E-08,-3.6E-03
7.164794E-08,-7E-04
7.165107E-08,1.8E-03
7.165419E-08,3.5E-03
7.165732E-08,6.5E-03
7.166044E-08,8.2E-03
7.166357E-08,9.4E-03
7.166669E-08,1.11E-02
7.166982E-08,1.24E-02
7.167294E-08,1.28E-02
7.167607E-08,1.32E-02
7.167919E-08,1.24E-02
7.168232E-08,1.28E-02
7.168544E-08,1.20E-02
7.168857E-08,1.03E-02
7.169169E-08,9.9E-03
7.169482E-08,8.6E-03
7.169794E-08,6.9E-03
7.170107E-08,5.2E-03
7.170419E-08,4.8E-03
7.170732E-08,2.3E-03
7.171044E-08,6E-04
7.171357E-08,-3E-04
7.171669E-08,-3E-04
7.171982E-08,-2.4E-03
7.172294E-08,-3.2E-03
7.172607E-08,-3.6E-03
7.172919E-08,-4.5E-03
7.173232E-08,-4.5E-03
7.173544E-08,-4.5E-03
7.173857E-08,-4.9E-03
7.174169E-08,-4.9E-03
7.174482E-08,-4.1E-03
7.174794E-08,-3.6E-03
7.175107E-08,-2.4E-03
7.175419E-08,-2.8E-03
7.175732E-08,-1.1E-03
7.176044E-08,-7E-04
7.176357E-08,6E-04
7.176669E-08,1.0E-03
7.176982E-08,2.3E-03
7.177294E-08,3.1E-03
7.177607E-08,3.5E-03
7.177919E-08,3.5E-03
7.178232E-08,4.4E-03
7.178544E-08,4.4E-03
7.178857E-08,4.0E-03
7.179169E-08,4.0E-03
7.179482E-08,3.5E-03
7.179794E-08,3.5E-03
7.180107E-08,2.7E-03
7.180419E-08,1.4E-03
7.180732E-08,1.0E-03
7.181044E-08,-7E-04
7.181357E-08,-1.1E-03
7.181669E-08,-3.2E-03
7.181982E-08,-4.1E-03
7.182294E-08,-6.2E-03
7.182607E-08,-7.0E-03
7.182919E-08,-9.1E-03
7.183232E-08,-1.04E-02
7.183544E-08,-1.16E-02
7.183857E-08,-1.29E-02
7.184169E-08,-1.38E-02
7.184482E-08,-1.46E-02
7.184794E-08,-1.50E-02
7.185107E-08,-1.63E-02
7.185419E-08,-1.71E-02
7.185732E-08,-1.75E-02
7.186044E-08,-1.71E-02
7.186357E-08,-1.80E-02
7.186669E-08,-1.75E-02
7.186982E-08,-1.71E-02
7.187294E-08,-1.67E-02
7.187607E-08,-1.59E-02
7.187919E-08,-1.54E-02
7.188232E-08,-1.46E-02
7.188544E-08,-1.33E-02
7.188857E-08,-1.25E-02
7.189169E-08,-1.08E-02
7.189482E-08,-9.5E-03
7.189794E-08,-8.3E-03
7.190107E-08,-7.0E-03
7.190419E-08,-4.9E-03
7.190732E-08,-4.1E-03
7.191044E-08,-2.4E-03
7.191357E-08,-7E-04
7.191669E-08,6E-04
7.191982E-08,2.3E-03
7.192294E-08,3.1E-03
7.192607E-08,3.5E-03
7.192919E-08,4.4E-03
7.193232E-08,6.1E-03
7.193544E-08,5.6E-03
7.193857E-08,6.1E-03
7.194169E-08,5.6E-03
7.194482E-08,6.1E-03
7.194794E-08,5.2E-03
7.195107E-08,4.8E-03
7.195419E-08,4.0E-03
7.195732E-08,3.1E-03
7.196044E-08,2.3E-03
7.196357E-08,2E-04
7.196669E-08,-7E-04
7.196982E-08,-2.8E-03
7.197294E-08,-4.9E-03
7.197607E-08,-7.4E-03
7.197919E-08,-8.7E-03
7.198232E-08,-1.21E-02
7.198544E-08,-1.42E-02
7.198857E-08,-1.63E-02
7.199169E-08,-1.97E-02
7.199482E-08,-2.13E-02
7.199794E-08,-2.47E-02
7.200107E-08,-2.64E-02
7.200419E-08,-2.93E-02
7.200732E-08,-3.19E-02
7.201044E-08,-3.27E-02
7.201357E-08,-3.52E-02
7.201669E-08,-3.74E-02
7.201982E-08,-3.90E-02
7.202294E-08,-3.99E-02
7.202607E-08,-4.12E-02
7.202919E-08,-4.24E-02
7.203232E-08,-4.33E-02
7.203544E-08,-4.41E-02
7.203857E-08,-4.45E-02
7.204169E-08,-4.45E-02
7.204482E-08,-4.49E-02
7.204794E-08,-4.45E-02
7.205107E-08,-4.41E-02
7.205419E-08,-4.37E-02
7.205732E-08,-4.37E-02
7.206044E-08,-4.33E-02
7.206357E-08,-4.24E-02
7.206669E-08,-4.16E-02
7.206982E-08,-4.03E-02
7.207294E-08,-3.99E-02
7.207607E-08,-3.86E-02
7.207919E-08,-3.82E-02
7.208232E-08,-3.78E-02
7.208544E-08,-3.61E-02
7.208857E-08,-3.57E-02
7.209169E-08,-3.48E-02
7.209482E-08,-3.40E-02
7.209794E-08,-3.31E-02
7.210107E-08,-3.19E-02
7.210419E-08,-3.15E-02
7.210732E-08,-3.10E-02
7.211044E-08,-3.02E-02
7.211357E-08,-2.93E-02
7.211669E-08,-2.85E-02
7.211982E-08,-2.81E-02
7.212294E-08,-2.68E-02
7.212607E-08,-2.56E-02
7.212919E-08,-2.51E-02
7.213232E-08,-2.43E-02
7.213544E-08,-2.34E-02
7.213857E-08,-2.30E-02
7.214169E-08,-2.13E-02
7.214482E-08,-2.05E-02
7.214794E-08,-1.97E-02
7.215107E-08,-1.92E-02
7.215419E-08,-1.71E-02
7.215732E-08,-1.67E-02
7.216044E-08,-1.54E-02
7.216357E-08,-1.42E-02
7.216669E-08,-1.33E-02
7.216982E-08,-1.16E-02
7.217294E-08,-1.12E-02
7.217607E-08,-1.04E-02
7.217919E-08,-9.1E-03
7.218232E-08,-8.3E-03
7.218544E-08,-7.0E-03
7.218857E-08,-6.6E-03
7.219169E-08,-5.7E-03
7.219482E-08,-4.9E-03
7.219794E-08,-3.6E-03
7.220107E-08,-2.8E-03
7.220419E-08,-1.9E-03
7.220732E-08,-1.1E-03
7.221044E-08,-3E-04
7.221357E-08,2E-04
7.221669E-08,1.0E-03
7.221982E-08,1.8E-03
7.222294E-08,2.7E-03
7.222607E-08,4.4E-03
7.222919E-08,5.2E-03
7.223232E-08,5.6E-03
7.223544E-08,6.9E-03
7.223857E-08,7.3E-03
7.224169E-08,7.7E-03
7.224482E-08,9.0E-03
7.224794E-08,9.9E-03
7.225107E-08,1.03E-02
7.225419E-08,1.07E-02
7.225732E-08,1.11E-02
7.226044E-08,1.20E-02
7.226357E-08,1.24E-02
7.226669E-08,1.11E-02
7.226982E-08,1.24E-02
7.227294E-08,1.07E-02
7.227607E-08,1.03E-02
7.227919E-08,1.03E-02
7.228232E-08,9.4E-03
7.228544E-08,8.6E-03
7.228857E-08,6.1E-03
7.229169E-08,5.2E-03
7.229482E-08,4.4E-03
7.229794E-08,2.7E-03
7.230107E-08,6E-04
7.230419E-08,-1.1E-03
7.230732E-08,-2.8E-03
7.231044E-08,-4.1E-03
7.231357E-08,-5.3E-03
7.231669E-08,-7.0E-03
7.231982E-08,-8.3E-03
7.232294E-08,-9.5E-03
7.232607E-08,-1.08E-02
7.232919E-08,-1.12E-02
7.233232E-08,-1.16E-02
7.233544E-08,-1.21E-02
7.233857E-08,-1.21E-02
7.234169E-08,-1.12E-02
7.234482E-08,-1.08E-02
7.234794E-08,-1.04E-02
7.235107E-08,-1.00E-02
7.235419E-08,-7.4E-03
7.235732E-08,-6.6E-03
7.236044E-08,-4.9E-03
7.236357E-08,-3.2E-03
7.236669E-08,-1.1E-03
7.236982E-08,6E-04
7.237294E-08,3.5E-03
7.237607E-08,4.8E-03
7.237919E-08,7.3E-03
7.238232E-08,8.6E-03
7.238544E-08,1.03E-02
7.238857E-08,1.15E-02
7.239169E-08,1.20E-02
7.239482E-08,1.28E-02
7.239794E-08,1.36E-02
7.240107E-08,1.32E-02
7.240419E-08,1.32E-02
7.240732E-08,1.15E-02
7.241044E-08,1.07E-02
7.241357E-08,9.0E-03
7.241669E-08,7.3E-03
7.241982E-08,4.8E-03
7.242294E-08,2.7E-03
7.242607E-08,-3E-04
7.242919E-08,-3.6E-03
7.243232E-08,-7.0E-03
7.243544E-08,-1.00E-02
7.243857E-08,-1.29E-02
7.244169E-08,-1.59E-02
7.244482E-08,-1.88E-02
7.244794E-08,-2.18E-02
7.245107E-08,-2.39E-02
7.245419E-08,-2.64E-02
7.245732E-08,-2.81E-02
7.246044E-08,-3.02E-02
7.246357E-08,-3.19E-02
7.246669E-08,-3.19E-02
7.246982E-08,-3.19E-02
7.247294E-08,-3.10E-02
7.247607E-08,-3.10E-02
7.247919E-08,-2.89E-02
7.248232E-08,-2.72E-02
7.248544E-08,-2.47E-02
7.248857E-08,-2.30E-02
7.249169E-08,-2.05E-02
7.249482E-08,-1.67E-02
7.249794E-08,-1.38E-02
7.250107E-08,-1.00E-02
7.250419E-08,-6.6E-03
7.250732E-08,-3.2E-03
7.251044E-08,6E-04
7.251357E-08,4.4E-03
7.251669E-08,7.7E-03
7.251982E-08,1.15E-02
7.252294E-08,1.36E-02
7.252607E-08,1.62E-02
7.252919E-08,1.83E-02
7.253232E-08,2.04E-02
7.253544E-08,2.17E-02
7.253857E-08,2.29E-02
7.254169E-08,2.33E-02
7.254482E-08,2.38E-02
7.254794E-08,2.38E-02
7.255107E-08,2.29E-02
7.255419E-08,2.12E-02
7.255732E-08,2.04E-02
7.256044E-08,1.91E-02
7.256357E-08,1.79E-02
7.256669E-08,1.66E-02
7.256982E-08,1.45E-02
7.257294E-08,1.24E-02
7.257607E-08,1.07E-02
7.257919E-08,9.0E-03
7.258232E-08,7.7E-03
7.258544E-08,6.1E-03
7.258857E-08,4.8E-03
7.259169E-08,3.1E-03
7.259482E-08,2.7E-03
7.259794E-08,1.8E-03
7.260107E-08,1.4E-03
7.260419E-08,1.0E-03
7.260732E-08,6E-04
7.261044E-08,6E-04
7.261357E-08,1.8E-03
7.261669E-08,2.3E-03
7.261982E-08,2.3E-03
7.262294E-08,3.1E-03
7.262607E-08,4.4E-03
7.262919E-08,5.2E-03
7.263232E-08,5.6E-03
7.263544E-08,6.1E-03
7.263857E-08,6.1E-03
7.264169E-08,6.9E-03
7.264482E-08,6.5E-03
7.264794E-08,6.1E-03
7.265107E-08,5.6E-03
7.265419E-08,4.8E-03
7.265732E-08,4.0E-03
7.266044E-08,2.3E-03
7.266357E-08,6E-04
7.266669E-08,-1.9E-03
7.266982E-08,-4.1E-03
7.267294E-08,-6.2E-03
7.267607E-08,-9.5E-03
7.267919E-08,-1.25E-02
7.268232E-08,-1.54E-02
7.268544E-08,-1.80E-02
7.268857E-08,-2.26E-02
7.269169E-08,-2.51E-02
7.269482E-08,-2.85E-02
7.269794E-08,-3.15E-02
7.270107E-08,-3.40E-02
7.270419E-08,-3.69E-02
7.270732E-08,-3.90E-02
7.271044E-08,-4.07E-02
7.271357E-08,-4.20E-02
7.271669E-08,-4.28E-02
7.271982E-08,-4.28E-02
7.272294E-08,-4.37E-02
7.272607E-08,-4.33E-02
7.272919E-08,-4.20E-02
7.273232E-08,-3.99E-02
7.273544E-08,-3.82E-02
7.273857E-08,-3.48E-02
7.274169E-08,-3.19E-02
7.274482E-08,-2.89E-02
7.274794E-08,-2.51E-02
7.275107E-08,-2.13E-02
7.275419E-08,-1.67E-02
7.275732E-08,-1.16E-02
7.276044E-08,-7.0E-03
7.276357E-08,-3.2E-03
7.276669E-08,2.3E-03
7.276982E-08,6.1E-03
7.277294E-08,1.20E-02
7.277607E-08,1.53E-02
7.277919E-08,1.91E-02
7.278232E-08,2.29E-02
7.278544E-08,2.63E-02
7.278857E-08,2.97E-02
7.279169E-08,3.22E-02
7.279482E-08,3.47E-02
7.279794E-08,3.64E-02
7.280107E-08,3.81E-02
7.280419E-08,3.85E-02
7.280732E-08,3.94E-02
7.281044E-08,3.98E-02
7.281357E-08,3.94E-02
7.281669E-08,3.89E-02
7.281982E-08,3.77E-02
7.282294E-08,3.60E-02
7.282607E-08,3.43E-02
7.282919E-08,3.39E-02
7.283232E-08,3.09E-02
7.283544E-08,2.84E-02
7.283857E-08,2.76E-02
7.284169E-08,2.50E-02
7.284482E-08,2.29E-02
7.284794E-08,2.08E-02
7.285107E-08,1.87E-02
7.285419E-08,1.62E-02
7.285732E-08,1.45E-02
7.286044E-08,1.28E-02
7.286357E-08,1.11E-02
7.286669E-08,9.0E-03
7.286982E-08,7.3E-03
7.287294E-08,6.1E-03
7.287607E-08,4.4E-03
7.287919E-08,3.1E-03
7.288232E-08,1.4E-03
7.288544E-08,2E-04
7.288857E-08,-1.1E-03
7.289169E-08,-1.5E-03
7.289482E-08,-3.6E-03
7.289794E-08,-4.1E-03
7.290107E-08,-6.6E-03
7.290419E-08,-7.8E-03
7.290732E-08,-9.1E-03
7.291044E-08,-1.00E-02
7.291357E-08,-1.21E-02
7.291669E-08,-1.33E-02
7.291982E-08,-1.50E-02
7.292294E-08,-1.67E-02
7.292607E-08,-1.75E-02
7.292919E-08,-2.01E-02
7.293232E-08,-2.09E-02
7.293544E-08,-2.26E-02
7.293857E-08,-2.34E-02
7.294169E-08,-2.39E-02
7.294482E-08,-2.56E-02
7.294794E-08,-2.60E-02
7.295107E-08,-2.64E-02
7.295419E-08,-2.72E-02
7.295732E-08,-2.64E-02
7.296044E-08,-2.64E-02
7.296357E-08,-2.51E-02
7.296669E-08,-2.43E-02
7.296982E-08,-2.34E-02
7.297294E-08,-2.18E-02
7.297607E-08,-1.92E-02
7.297919E-08,-1.80E-02
7.298232E-08,-1.54E-02
7.298544E-08,-1.33E-02
7.298857E-08,-1.12E-02
7.299169E-08,-9.1E-03
7.299482E-08,-6.6E-03
7.299794E-08,-4.1E-03
7.300107E-08,-2.4E-03
7.300419E-08,-7E-04
7.300732E-08,1.0E-03
7.301044E-08,2.7E-03
7.301357E-08,4.8E-03
7.301669E-08,4.8E-03
7.301982E-08,4.8E-03
7.302294E-08,5.6E-03
7.302607E-08,5.6E-03
7.302919E-08,5.2E-03
7.303232E-08,4.0E-03
7.303544E-08,1.8E-03
7.303857E-08,2E-04
7.304169E-08,-2.4E-03
7.304482E-08,-4.9E-03
7.304794E-08,-8.7E-03
7.305107E-08,-1.12E-02
7.305419E-08,-1.50E-02
7.305732E-08,-1.84E-02
7.306044E-08,-2.13E-02
7.306357E-08,-2.51E-02
7.306669E-08,-2.89E-02
7.306982E-08,-3.19E-02
7.307294E-08,-3.57E-02
7.307607E-08,-3.82E-02
7.307919E-08,-4.12E-02
7.308232E-08,-4.37E-02
7.308544E-08,-4.58E-02
7.308857E-08,-4.71E-02
7.309169E-08,-4.79E-02
7.309482E-08,-4.92E-02
7.309794E-08,-5.00E-02
7.310107E-08,-4.96E-02
7.310419E-08,-5.00E-02
7.310732E-08,-4.92E-02
7.311044E-08,-4.71E-02
7.311357E-08,-4.66E-02
7.311669E-08,-4.45E-02
7.311982E-08,-4.28E-02
7.312294E-08,-4.03E-02
7.312607E-08,-3.82E-02
7.312919E-08,-3.52E-02
7.313232E-08,-3.23E-02
7.313544E-08,-2.98E-02
7.313857E-08,-2.77E-02
7.314169E-08,-2.47E-02
7.314482E-08,-2.30E-02
7.314794E-08,-2.01E-02
7.315107E-08,-1.75E-02
7.315419E-08,-1.50E-02
7.315732E-08,-1.42E-02
7.316044E-08,-1.16E-02
7.316357E-08,-1.00E-02
7.316669E-08,-9.1E-03
7.316982E-08,-8.3E-03
7.317294E-08,-7.4E-03
7.317607E-08,-7.0E-03
7.317919E-08,-6.6E-03
7.318232E-08,-6.6E-03
7.318544E-08,-6.2E-03
7.318857E-08,-6.2E-03
7.319169E-08,-6.6E-03
7.319482E-08,-7.0E-03
7.319794E-08,-7.0E-03
7.320107E-08,-7.4E-03
7.320419E-08,-7.8E-03
7.320732E-08,-7.4E-03
7.321044E-08,-7.4E-03
7.321357E-08,-8.3E-03
7.321669E-08,-7.8E-03
7.321982E-08,-7.8E-03
7.322294E-08,-7.4E-03
7.322607E-08,-7.8E-03
7.322919E-08,-7.4E-03
7.323232E-08,-7.0E-03
7.323544E-08,-6.6E-03
7.323857E-08,-7.0E-03
7.324169E-08,-5.7E-03
7.324482E-08,-5.3E-03
7.324794E-08,-5.3E-03
7.325107E-08,-4.5E-03
7.325419E-08,-4.1E-03
7.325732E-08,-4.1E-03
7.326044E-08,-3.2E-03
7.326357E-08,-2.8E-03
7.326669E-08,-2.4E-03
7.326982E-08,-3.6E-03
7.327294E-08,-3.6E-03
7.327607E-08,-4.1E-03
7.327919E-08,-4.1E-03
7.328232E-08,-5.3E-03
7.328544E-08,-5.3E-03
7.328857E-08,-6.6E-03
7.329169E-08,-7.4E-03
7.329482E-08,-8.7E-03
7.329794E-08,-1.00E-02
7.330107E-08,-1.16E-02
7.330419E-08,-1.29E-02
7.330732E-08,-1.38E-02
7.331044E-08,-1.50E-02
7.331357E-08,-1.63E-02
7.331669E-08,-1.80E-02
7.331982E-08,-2.01E-02
7.332294E-08,-2.05E-02
7.332607E-08,-2.18E-02
7.332919E-08,-2.30E-02
7.333232E-08,-2.34E-02
7.333544E-08,-2.47E-02
7.333857E-08,-2.56E-02
7.334169E-08,-2.60E-02
7.334482E-08,-2.56E-02
7.334794E-08,-2.56E-02
7.335107E-08,-2.64E-02
7.335419E-08,-2.51E-02
7.335732E-08,-2.51E-02
7.336044E-08,-2.39E-02
7.336357E-08,-2.30E-02
7.336669E-08,-2.18E-02
7.336982E-08,-2.09E-02
7.337294E-08,-1.97E-02
7.337607E-08,-1.80E-02
7.337919E-08,-1.67E-02
7.338232E-08,-1.50E-02
7.338544E-08,-1.42E-02
7.338857E-08,-1.16E-02
7.339169E-08,-9.5E-03
7.339482E-08,-8.7E-03
7.339794E-08,-7.0E-03
7.340107E-08,-4.9E-03
7.340419E-08,-3.6E-03
7.340732E-08,-2.4E-03
7.341044E-08,-1.1E-03
7.341357E-08,-1.1E-03
7.341669E-08,6E-04
7.341982E-08,1.0E-03
7.342294E-08,1.0E-03
7.342607E-08,2.3E-03
7.342919E-08,2.3E-03
7.343232E-08,1.4E-03
7.343544E-08,1.0E-03
7.343857E-08,1.0E-03
7.344169E-08,2E-04
7.344482E-08,-7E-04
7.344794E-08,-1.9E-03
7.345107E-08,-2.8E-03
7.345419E-08,-4.1E-03
7.345732E-08,-6.2E-03
7.346044E-08,-7.0E-03
7.346357E-08,-8.7E-03
7.346669E-08,-1.00E-02
7.346982E-08,-1.21E-02
7.347294E-08,-1.33E-02
7.347607E-08,-1.54E-02
7.347919E-08,-1.75E-02
7.348232E-08,-1.92E-02
7.348544E-08,-2.09E-02
7.348857E-08,-2.22E-02
7.349169E-08,-2.39E-02
7.349482E-08,-2.47E-02
7.349794E-08,-2.56E-02
7.350107E-08,-2.60E-02
7.350419E-08,-2.77E-02
7.350732E-08,-2.85E-02
7.351044E-08,-2.89E-02
7.351357E-08,-2.89E-02
7.351669E-08,-2.89E-02
7.351982E-08,-2.89E-02
7.352294E-08,-2.85E-02
7.352607E-08,-2.81E-02
7.352919E-08,-2.72E-02
7.353232E-08,-2.64E-02
7.353544E-08,-2.56E-02
7.353857E-08,-2.51E-02
7.354169E-08,-2.39E-02
7.354482E-08,-2.26E-02
7.354794E-08,-2.13E-02
7.355107E-08,-2.01E-02
7.355419E-08,-1.84E-02
7.355732E-08,-1.75E-02
7.356044E-08,-1.59E-02
7.356357E-08,-1.46E-02
7.356669E-08,-1.33E-02
7.356982E-08,-1.29E-02
7.357294E-08,-1.21E-02
7.357607E-08,-1.12E-02
7.357919E-08,-1.00E-02
7.358232E-08,-1.04E-02
7.358544E-08,-9.1E-03
7.358857E-08,-9.5E-03
7.359169E-08,-1.00E-02
7.359482E-08,-1.00E-02
7.359794E-08,-1.00E-02
7.360107E-08,-1.04E-02
7.360419E-08,-1.16E-02
7.360732E-08,-1.16E-02
7.361044E-08,-1.25E-02
7.361357E-08,-1.33E-02
7.361669E-08,-1.33E-02
7.361982E-08,-1.42E-02
7.362294E-08,-1.59E-02
7.362607E-08,-1.63E-02
7.362919E-08,-1.59E-02
7.363232E-08,-1.63E-02
7.363544E-08,-1.63E-02
7.363857E-08,-1.63E-02
7.364169E-08,-1.67E-02
7.364482E-08,-1.54E-02
7.364794E-08,-1.46E-02
7.365107E-08,-1.33E-02
7.365419E-08,-1.25E-02
7.365732E-08,-1.08E-02
7.366044E-08,-9.5E-03
7.366357E-08,-7.4E-03
7.366669E-08,-5.3E-03
7.366982E-08,-4.1E-03
7.367294E-08,-1.1E-03
7.367607E-08,1.0E-03
7.367919E-08,3.5E-03
7.368232E-08,5.6E-03
7.368544E-08,7.3E-03
7.368857E-08,9.4E-03
7.369169E-08,1.07E-02
7.369482E-08,1.28E-02
7.369794E-08,1.41E-02
7.370107E-08,1.53E-02
7.370419E-08,1.66E-02
7.370732E-08,1.70E-02
7.371044E-08,1.70E-02
7.371357E-08,1.74E-02
7.371669E-08,1.70E-02
7.371982E-08,1.58E-02
7.372294E-08,1.49E-02
7.372607E-08,1.36E-02
7.372919E-08,1.15E-02
7.373232E-08,1.07E-02
7.373544E-08,8.6E-03
7.373857E-08,6.1E-03
7.374169E-08,4.0E-03
7.374482E-08,2.3E-03
7.374794E-08,2E-04
7.375107E-08,-1.9E-03
7.375419E-08,-4.1E-03
7.375732E-08,-6.2E-03
7.376044E-08,-7.4E-03
7.376357E-08,-7.8E-03
7.376669E-08,-9.5E-03
7.376982E-08,-1.12E-02
7.377294E-08,-1.16E-02
7.377607E-08,-1.25E-02
7.377919E-08,-1.16E-02
7.378232E-08,-1.21E-02
7.378544E-08,-1.12E-02
7.378857E-08,-1.08E-02
7.379169E-08,-1.04E-02
7.379482E-08,-9.1E-03
7.379794E-08,-8.3E-03
7.380107E-08,-6.6E-03
7.380419E-08,-4.9E-03
7.380732E-08,-3.6E-03
7.381044E-08,-2.8E-03
7.381357E-08,-2.4E-03
7.381669E-08,-1.1E-03
7.381982E-08,6E-04
7.382294E-08,1.4E-03
7.382607E-08,2.3E-03
7.382919E-08,3.1E-03
7.383232E-08,3.1E-03
7.383544E-08,3.1E-03
7.383857E-08,2.3E-03
7.384169E-08,1.8E-03
7.384482E-08,1.4E-03
7.384794E-08,6E-04
7.385107E-08,-3E-04
7.385419E-08,-1.1E-03
7.385732E-08,-1.9E-03
7.386044E-08,-3.2E-03
7.386357E-08,-5.3E-03
7.386669E-08,-6.6E-03
7.386982E-08,-7.4E-03
7.387294E-08,-8.3E-03
7.387607E-08,-9.1E-03
7.387919E-08,-1.00E-02
7.388232E-08,-1.08E-02
7.388544E-08,-1.16E-02
7.388857E-08,-1.16E-02
7.389169E-08,-1.16E-02
7.389482E-08,-1.16E-02
7.389794E-08,-1.12E-02
7.390107E-08,-1.04E-02
7.390419E-08,-9.5E-03
7.390732E-08,-8.3E-03
7.391044E-08,-7.8E-03
7.391357E-08,-6.6E-03
7.391669E-08,-5.3E-03
7.391982E-08,-3.6E-03
7.392294E-08,-2.4E-03
7.392607E-08,-1.1E-03
7.392919E-08,6E-04
7.393232E-08,1.0E-03
7.393544E-08,2.7E-03
7.393857E-08,3.1E-03
7.394169E-08,4.0E-03
7.394482E-08,4.8E-03
7.394794E-08,5.6E-03
7.395107E-08,6.1E-03
7.395419E-08,6.5E-03
7.395732E-08,6.1E-03
7.396044E-08,5.2E-03
7.396357E-08,4.8E-03
7.396669E-08,4.8E-03
7.396982E-08,4.0E-03
7.397294E-08,3.1E-03
7.397607E-08,1.8E-03
7.397919E-08,1.8E-03
7.398232E-08,6E-04
7.398544E-08,6E-04
7.398857E-08,-1.1E-03
7.399169E-08,-1.5E-03
7.399482E-08,-1.5E-03
7.399794E-08,-2.4E-03
7.400107E-08,-2.4E-03
7.400419E-08,-2.8E-03
7.400732E-08,-3.2E-03
7.401044E-08,-2.8E-03
7.401357E-08,-2.4E-03
7.401669E-08,-2.4E-03
7.401982E-08,-1.9E-03
7.402294E-08,-1.5E-03
7.402607E-08,-1.9E-03
7.402919E-08,-7E-04
7.403232E-08,-3E-04
7.403544E-08,2E-04
7.403857E-08,1.0E-03
7.404169E-08,1.0E-03
7.404482E-08,1.4E-03
7.404794E-08,1.4E-03
7.405107E-08,1.8E-03
7.405419E-08,1.0E-03
7.405732E-08,1.0E-03
7.406044E-08,2E-04
7.406357E-08,-1.1E-03
7.406669E-08,-1.5E-03
7.406982E-08,-1.9E-03
7.407294E-08,-3.2E-03
7.407607E-08,-4.5E-03
7.407919E-08,-5.3E-03
7.408232E-08,-6.6E-03
7.408544E-08,-8.3E-03
7.408857E-08,-9.5E-03
7.409169E-08,-1.04E-02
7.409482E-08,-1.16E-02
7.409794E-08,-1.25E-02
7.410107E-08,-1.33E-02
7.410419E-08,-1.33E-02
7.410732E-08,-1.29E-02
7.411044E-08,-1.33E-02
7.411357E-08,-1.29E-02
7.411669E-08,-1.29E-02
7.411982E-08,-1.16E-02
7.412294E-08,-1.12E-02
7.412607E-08,-9.1E-03
7.412919E-08,-7.0E-03
7.413232E-08,-4.9E-03
7.413544E-08,-3.6E-03
7.413857E-08,-1.5E-03
7.414169E-08,1.4E-03
7.414482E-08,3.5E-03
7.414794E-08,5.6E-03
7.415107E-08,8.2E-03
7.415419E-08,1.07E-02
7.415732E-08,1.20E-02
7.416044E-08,1.41E-02
7.416357E-08,1.62E-02
7.416669E-08,1.79E-02
7.416982E-08,1.96E-02
7.417294E-08,2.08E-02
7.417607E-08,2.17E-02
7.417919E-08,2.17E-02
7.418232E-08,2.12E-02
7.418544E-08,2.25E-02
7.418857E-08,2.17E-02
7.419169E-08,2.08E-02
7.419482E-08,2.00E-02
7.419794E-08,1.91E-02
7.420107E-08,1.83E-02
7.420419E-08,1.70E-02
7.420732E-08,1.58E-02
7.421044E-08,1.41E-02
7.421357E-08,1.28E-02
7.421669E-08,1.07E-02
7.421982E-08,9.9E-03
7.422294E-08,8.2E-03
7.422607E-08,7.7E-03
7.422919E-08,6.1E-03
7.423232E-08,6.9E-03
7.423544E-08,6.1E-03
7.423857E-08,5.6E-03
7.424169E-08,6.1E-03
7.424482E-08,6.5E-03
7.424794E-08,7.7E-03
7.425107E-08,8.6E-03
7.425419E-08,9.9E-03
7.425732E-08,1.11E-02
7.426044E-08,1.32E-02
7.426357E-08,1.41E-02
7.426669E-08,1.66E-02
7.426982E-08,1.83E-02
7.427294E-08,2.08E-02
7.427607E-08,2.21E-02
7.427919E-08,2.50E-02
7.428232E-08,2.71E-02
7.428544E-08,2.84E-02
7.428857E-08,2.97E-02
7.429169E-08,3.14E-02
7.429482E-08,3.26E-02
7.429794E-08,3.35E-02
7.430107E-08,3.47E-02
7.430419E-08,3.43E-02
7.430732E-08,3.39E-02
7.431044E-08,3.47E-02
7.431357E-08,3.39E-02
7.431669E-08,3.30E-02
7.431982E-08,3.22E-02
7.432294E-08,3.05E-02
7.432607E-08,2.84E-02
7.432919E-08,2.67E-02
7.433232E-08,2.50E-02
7.433544E-08,2.29E-02
7.433857E-08,2.04E-02
7.434169E-08,1.79E-02
7.434482E-08,1.53E-02
7.434794E-08,1.24E-02
7.435107E-08,1.07E-02
7.435419E-08,7.7E-03
7.435732E-08,5.6E-03
7.436044E-08,3.1E-03
7.436357E-08,1.4E-03
7.436669E-08,-3E-04
7.436982E-08,-1.5E-03
7.437294E-08,-2.4E-03
7.437607E-08,-3.6E-03
7.437919E-08,-4.9E-03
7.438232E-08,-4.1E-03
7.438544E-08,-4.9E-03
7.438857E-08,-4.9E-03
7.439169E-08,-4.5E-03
7.439482E-08,-3.6E-03
7.439794E-08,-2.4E-03
7.440107E-08,-1.5E-03
7.440419E-08,-7E-04
7.440732E-08,1.8E-03
7.441044E-08,3.5E-03
7.441357E-08,5.6E-03
7.441669E-08,6.5E-03
7.441982E-08,8.2E-03
7.442294E-08,1.07E-02
7.442607E-08,1.15E-02
7.442919E-08,1.41E-02
7.443232E-08,1.53E-02
7.443544E-08,1.74E-02
7.443857E-08,1.83E-02
7.444169E-08,1.87E-02
7.444482E-08,2.08E-02
7.444794E-08,2.12E-02
7.445107E-08,2.17E-02
7.445419E-08,2.17E-02
7.445732E-08,2.21E-02
7.446044E-08,2.25E-02
7.446357E-08,2.08E-02
7.446669E-08,2.04E-02
7.446982E-08,1.83E-02
7.447294E-08,1.70E-02
7.447607E-08,1.53E-02
7.447919E-08,1.32E-02
7.448232E-08,1.03E-02
7.448544E-08,8.2E-03
7.448857E-08,4.8E-03
7.449169E-08,2.7E-03
7.449482E-08,-1.1E-03
7.449794E-08,-4.1E-03
7.450107E-08,-7.4E-03
7.450419E-08,-1.12E-02
7.450732E-08,-1.42E-02
7.451044E-08,-1.67E-02
7.451357E-08,-2.01E-02
7.451669E-08,-2.34E-02
7.451982E-08,-2.60E-02
7.452294E-08,-2.81E-02
7.452607E-08,-3.02E-02
7.452919E-08,-3.31E-02
7.453232E-08,-3.40E-02
7.453544E-08,-3.52E-02
7.453857E-08,-3.52E-02
7.454169E-08,-3.65E-02
7.454482E-08,-3.61E-02
7.454794E-08,-3.61E-02
7.455107E-08,-3.61E-02
7.455419E-08,-3.44E-02
7.455732E-08,-3.31E-02
7.456044E-08,-3.15E-02
7.456357E-08,-2.85E-02
7.456669E-08,-2.64E-02
7.456982E-08,-2.34E-02
7.457294E-08,-1.97E-02
7.457607E-08,-1.63E-02
7.457919E-08,-1.29E-02
7.458232E-08,-9.1E-03
7.458544E-08,-4.5E-03
7.458857E-08,-7E-04
7.459169E-08,4.0E-03
7.459482E-08,7.7E-03
7.459794E-08,1.20E-02
7.460107E-08,1.62E-02
7.460419E-08,1.96E-02
7.460732E-08,2.42E-02
7.461044E-08,2.67E-02
7.461357E-08,3.05E-02
7.461669E-08,3.39E-02
7.461982E-08,3.56E-02
7.462294E-08,3.85E-02
7.462607E-08,3.98E-02
7.462919E-08,4.06E-02
7.463232E-08,4.15E-02
7.463544E-08,4.15E-02
7.463857E-08,4.19E-02
7.464169E-08,4.15E-02
7.464482E-08,3.98E-02
7.464794E-08,3.85E-02
7.465107E-08,3.60E-02
7.465419E-08,3.39E-02
7.465732E-08,3.14E-02
7.466044E-08,2.80E-02
7.466357E-08,2.50E-02
7.466669E-08,2.17E-02
7.466982E-08,1.83E-02
7.467294E-08,1.45E-02
7.467607E-08,1.07E-02
7.467919E-08,7.7E-03
7.468232E-08,3.5E-03
7.468544E-08,6E-04
7.468857E-08,-3.2E-03
7.469169E-08,-6.6E-03
7.469482E-08,-1.04E-02
7.469794E-08,-1.21E-02
7.470107E-08,-1.46E-02
7.470419E-08,-1.71E-02
7.470732E-08,-1.88E-02
7.471044E-08,-2.01E-02
7.471357E-08,-2.13E-02
7.471669E-08,-2.22E-02
7.471982E-08,-2.22E-02
7.472294E-08,-2.26E-02
7.472607E-08,-2.30E-02
7.472919E-08,-2.13E-02
7.473232E-08,-2.13E-02
7.473544E-08,-2.09E-02
7.473857E-08,-1.97E-02
7.474169E-08,-1.92E-02
7.474482E-08,-1.75E-02
7.474794E-08,-1.71E-02
7.475107E-08,-1.46E-02
7.475419E-08,-1.46E-02
7.475732E-08,-1.38E-02
7.476044E-08,-1.21E-02
7.476357E-08,-1.12E-02
7.476669E-08,-1.08E-02
7.476982E-08,-1.08E-02
7.477294E-08,-1.04E-02
7.477607E-08,-9.5E-03
7.477919E-08,-9.5E-03
7.478232E-08,-9.5E-03
7.478544E-08,-9.1E-03
7.478857E-08,-1.00E-02
7.479169E-08,-9.5E-03
7.479482E-08,-1.08E-02
7.479794E-08,-1.12E-02
7.480107E-08,-1.12E-02
7.480419E-08,-1.25E-02
7.480732E-08,-1.21E-02
7.481044E-08,-1.25E-02
7.481357E-08,-1.21E-02
7.481669E-08,-1.25E-02
7.481982E-08,-1.25E-02
7.482294E-08,-1.25E-02
7.482607E-08,-1.21E-02
7.482919E-08,-1.25E-02
7.483232E-08,-1.16E-02
7.483544E-08,-1.08E-02
7.483857E-08,-1.04E-02
7.484169E-08,-1.00E-02
7.484482E-08,-9.5E-03
7.484794E-08,-9.1E-03
7.485107E-08,-9.1E-03
7.485419E-08,-7.8E-03
7.485732E-08,-7.8E-03
7.486044E-08,-7.4E-03
7.486357E-08,-8.3E-03
7.486669E-08,-8.7E-03
7.486982E-08,-8.3E-03
7.487294E-08,-9.1E-03
7.487607E-08,-9.1E-03
7.487919E-08,-1.04E-02
7.488232E-08,-1.12E-02
7.488544E-08,-1.21E-02
7.488857E-08,-1.46E-02
7.489169E-08,-1.54E-02
7.489482E-08,-1.80E-02
7.489794E-08,-2.01E-02
7.490107E-08,-2.13E-02
7.490419E-08,-2.30E-02
7.490732E-08,-2.51E-02
7.491044E-08,-2.72E-02
7.491357E-08,-2.89E-02
7.491669E-08,-3.10E-02
7.491982E-08,-3.23E-02
7.492294E-08,-3.40E-02
7.492607E-08,-3.48E-02
7.492919E-08,-3.61E-02
7.493232E-08,-3.69E-02
7.493544E-08,-3.74E-02
7.493857E-08,-3.69E-02
7.494169E-08,-3.65E-02
7.494482E-08,-3.57E-02
7.494794E-08,-3.52E-02
7.495107E-08,-3.40E-02
7.495419E-08,-3.27E-02
7.495732E-08,-3.15E-02
7.496044E-08,-2.89E-02
7.496357E-08,-2.77E-02
7.496669E-08,-2.56E-02
7.496982E-08,-2.34E-02
7.497294E-08,-2.13E-02
7.497607E-08,-2.01E-02
7.497919E-08,-1.80E-02
7.498232E-08,-1.59E-02
7.498544E-08,-1.42E-02
7.498857E-08,-1.25E-02
7.499169E-08,-1.16E-02
7.499482E-08,-1.12E-02
7.499794E-08,-1.12E-02
7.500107E-08,-1.12E-02
7.500419E-08,-1.12E-02
7.500732E-08,-1.12E-02
7.501044E-08,-1.29E-02
7.501357E-08,-1.42E-02
7.501669E-08,-1.50E-02
7.501982E-08,-1.71E-02
7.502294E-08,-1.92E-02
7.502607E-08,-2.09E-02
7.502919E-08,-2.39E-02
7.503232E-08,-2.72E-02
7.503544E-08,-2.93E-02
7.503857E-08,-3.23E-02
7.504169E-08,-3.48E-02
7.504482E-08,-3.74E-02
7.504794E-08,-3.99E-02
7.505107E-08,-4.20E-02
7.505419E-08,-4.45E-02
7.505732E-08,-4.66E-02
7.506044E-08,-4.83E-02
7.506357E-08,-5.04E-02
7.506669E-08,-5.08E-02
7.506982E-08,-5.21E-02
7.507294E-08,-5.30E-02
7.507607E-08,-5.34E-02
7.507919E-08,-5.30E-02
7.508232E-08,-5.25E-02
7.508544E-08,-5.17E-02
7.508857E-08,-5.13E-02
7.509169E-08,-5.08E-02
7.509482E-08,-4.87E-02
7.509794E-08,-4.75E-02
7.510107E-08,-4.62E-02
7.510419E-08,-4.45E-02
7.510732E-08,-4.20E-02
7.511044E-08,-4.07E-02
7.511357E-08,-3.82E-02
7.511669E-08,-3.69E-02
7.511982E-08,-3.48E-02
7.512294E-08,-3.31E-02
7.512607E-08,-3.15E-02
7.512919E-08,-3.02E-02
7.513232E-08,-2.89E-02
7.513544E-08,-2.68E-02
7.513857E-08,-2.68E-02
7.514169E-08,-2.64E-02
7.514482E-08,-2.56E-02
7.514794E-08,-2.47E-02
7.515107E-08,-2.43E-02
7.515419E-08,-2.51E-02
7.515732E-08,-2.47E-02
7.516044E-08,-2.47E-02
7.516357E-08,-2.56E-02
7.516669E-08,-2.64E-02
7.516982E-08,-2.81E-02
7.517294E-08,-2.81E-02
7.517607E-08,-2.98E-02
7.517919E-08,-3.10E-02
7.518232E-08,-3.23E-02
7.518544E-08,-3.31E-02
7.518857E-08,-3.52E-02
7.519169E-08,-3.69E-02
7.519482E-08,-3.86E-02
7.519794E-08,-4.07E-02
7.520107E-08,-4.16E-02
7.520419E-08,-4.37E-02
7.520732E-08,-4.54E-02
7.521044E-08,-4.58E-02
7.521357E-08,-4.79E-02
7.521669E-08,-4.83E-02
7.521982E-08,-5.00E-02
7.522294E-08,-5.00E-02
7.522607E-08,-5.21E-02
7.522919E-08,-5.25E-02
7.523232E-08,-5.25E-02
7.523544E-08,-5.30E-02
7.523857E-08,-5.30E-02
7.524169E-08,-5.30E-02
7.524482E-08,-5.25E-02
7.524794E-08,-5.21E-02
7.525107E-08,-5.21E-02
7.525419E-08,-5.17E-02
7.525732E-08,-5.13E-02
7.526044E-08,-5.00E-02
7.526357E-08,-4.92E-02
7.526669E-08,-4.71E-02
7.526982E-08,-4.71E-02
7.527294E-08,-4.58E-02
7.527607E-08,-4.49E-02
7.527919E-08,-4.37E-02
7.528232E-08,-4.37E-02
7.528544E-08,-4.24E-02
7.528857E-08,-4.12E-02
7.529169E-08,-4.12E-02
7.529482E-08,-4.07E-02
7.529794E-08,-4.07E-02
7.530107E-08,-4.03E-02
7.530419E-08,-3.99E-02
7.530732E-08,-4.03E-02
7.531044E-08,-3.99E-02
7.531357E-08,-4.12E-02
7.531669E-08,-4.20E-02
7.531982E-08,-4.20E-02
7.532294E-08,-4.28E-02
7.532607E-08,-4.41E-02
7.532919E-08,-4.45E-02
7.533232E-08,-4.58E-02
7.533544E-08,-4.62E-02
7.533857E-08,-4.75E-02
7.534169E-08,-4.87E-02
7.534482E-08,-4.83E-02
7.534794E-08,-4.92E-02
7.535107E-08,-4.96E-02
7.535419E-08,-4.96E-02
7.535732E-08,-4.96E-02
7.536044E-08,-4.92E-02
7.536357E-08,-4.79E-02
7.536669E-08,-4.75E-02
7.536982E-08,-4.58E-02
7.537294E-08,-4.45E-02
7.537607E-08,-4.28E-02
7.537919E-08,-4.07E-02
7.538232E-08,-3.86E-02
7.538544E-08,-3.61E-02
7.538857E-08,-3.40E-02
7.539169E-08,-3.19E-02
7.539482E-08,-2.81E-02
7.539794E-08,-2.64E-02
7.540107E-08,-2.39E-02
7.540419E-08,-2.18E-02
7.540732E-08,-1.97E-02
7.541044E-08,-1.67E-02
7.541357E-08,-1.54E-02
7.541669E-08,-1.42E-02
7.541982E-08,-1.33E-02
7.542294E-08,-1.16E-02
7.542607E-08,-1.08E-02
7.542919E-08,-1.04E-02
7.543232E-08,-1.00E-02
7.543544E-08,-1.04E-02
7.543857E-08,-1.04E-02
7.544169E-08,-1.08E-02
7.544482E-08,-1.16E-02
7.544794E-08,-1.29E-02
7.545107E-08,-1.33E-02
7.545419E-08,-1.50E-02
7.545732E-08,-1.71E-02
7.546044E-08,-1.80E-02
7.546357E-08,-1.97E-02
7.546669E-08,-2.05E-02
7.546982E-08,-2.13E-02
7.547294E-08,-2.26E-02
7.547607E-08,-2.39E-02
7.547919E-08,-2.39E-02
7.548232E-08,-2.34E-02
7.548544E-08,-2.43E-02
7.548857E-08,-2.43E-02
7.549169E-08,-2.34E-02
7.549482E-08,-2.26E-02
7.549794E-08,-2.13E-02
7.550107E-08,-2.05E-02
7.550419E-08,-1.88E-02
7.550732E-08,-1.75E-02
7.551044E-08,-1.46E-02
7.551357E-08,-1.38E-02
7.551669E-08,-1.21E-02
7.551982E-08,-1.00E-02
7.552294E-08,-8.3E-03
7.552607E-08,-6.6E-03
7.552919E-08,-4.5E-03
7.553232E-08,-4.5E-03
7.553544E-08,-3.2E-03
7.553857E-08,-2.4E-03
7.554169E-08,-1.9E-03
7.554482E-08,-2.4E-03
7.554794E-08,-2.4E-03
7.555107E-08,-3.2E-03
7.555419E-08,-4.1E-03
7.555732E-08,-5.3E-03
7.556044E-08,-7.4E-03
7.556357E-08,-9.1E-03
7.556669E-08,-1.12E-02
7.556982E-08,-1.33E-02
7.557294E-08,-1.63E-02
7.557607E-08,-1.88E-02
7.557919E-08,-2.09E-02
7.558232E-08,-2.39E-02
7.558544E-08,-2.64E-02
7.558857E-08,-2.81E-02
7.559169E-08,-3.06E-02
7.559482E-08,-3.15E-02
7.559794E-08,-3.31E-02
7.560107E-08,-3.40E-02
7.560419E-08,-3.48E-02
7.560732E-08,-3.52E-02
7.561044E-08,-3.52E-02
7.561357E-08,-3.52E-02
7.561669E-08,-3.44E-02
7.561982E-08,-3.27E-02
7.562294E-08,-3.10E-02
7.562607E-08,-2.98E-02
7.562919E-08,-2.72E-02
7.563232E-08,-2.51E-02
7.563544E-08,-2.30E-02
7.563857E-08,-1.92E-02
7.564169E-08,-1.71E-02
7.564482E-08,-1.50E-02
7.564794E-08,-1.21E-02
7.565107E-08,-9.5E-03
7.565419E-08,-7.4E-03
7.565732E-08,-4.9E-03
7.566044E-08,-3.2E-03
7.566357E-08,-1.9E-03
7.566669E-08,-3E-04
7.566982E-08,6E-04
7.567294E-08,1.0E-03
7.567607E-08,1.4E-03
7.567919E-08,6E-04
7.568232E-08,6E-04
7.568544E-08,-1.1E-03
7.568857E-08,-1.5E-03
7.569169E-08,-3.2E-03
7.569482E-08,-4.5E-03
7.569794E-08,-7.4E-03
7.570107E-08,-9.1E-03
7.570419E-08,-1.12E-02
7.570732E-08,-1.38E-02
7.571044E-08,-1.50E-02
7.571357E-08,-1.75E-02
7.571669E-08,-1.88E-02
7.571982E-08,-2.09E-02
7.572294E-08,-2.30E-02
7.572607E-08,-2.30E-02
7.572919E-08,-2.39E-02
7.573232E-08,-2.47E-02
7.573544E-08,-2.51E-02
7.573857E-08,-2.51E-02
7.574169E-08,-2.47E-02
7.574482E-08,-2.43E-02
7.574794E-08,-2.30E-02
7.575107E-08,-2.09E-02
7.575419E-08,-1.97E-02
7.575732E-08,-1.84E-02
7.576044E-08,-1.54E-02
7.576357E-08,-1.33E-02
7.576669E-08,-1.04E-02
7.576982E-08,-7.8E-03
7.577294E-08,-5.7E-03
7.577607E-08,-2.8E-03
7.577919E-08,-3E-04
7.578232E-08,2.7E-03
7.578544E-08,5.6E-03
7.578857E-08,8.2E-03
7.579169E-08,9.9E-03
7.579482E-08,1.20E-02
7.579794E-08,1.41E-02
7.580107E-08,1.53E-02
7.580419E-08,1.62E-02
7.580732E-08,1.70E-02
7.581044E-08,1.70E-02
7.581357E-08,1.74E-02
7.581669E-08,1.70E-02
7.581982E-08,1.62E-02
7.582294E-08,1.49E-02
7.582607E-08,1.41E-02
7.582919E-08,1.20E-02
7.583232E-08,1.03E-02
7.583544E-08,6.9E-03
7.583857E-08,4.4E-03
7.584169E-08,1.4E-03
7.584482E-08,-1.5E-03
7.584794E-08,-4.5E-03
7.585107E-08,-7.8E-03
7.585419E-08,-1.16E-02
7.585732E-08,-1.46E-02
7.586044E-08,-1.84E-02
7.586357E-08,-2.22E-02
7.586669E-08,-2.56E-02
7.586982E-08,-2.89E-02
7.587294E-08,-3.15E-02
7.587607E-08,-3.44E-02
7.587919E-08,-3.65E-02
7.588232E-08,-3.90E-02
7.588544E-08,-3.99E-02
7.588857E-08,-4.16E-02
7.589169E-08,-4.24E-02
7.589482E-08,-4.24E-02
7.589794E-08,-4.20E-02
7.590107E-08,-4.20E-02
7.590419E-08,-4.07E-02
7.590732E-08,-3.90E-02
7.591044E-08,-3.65E-02
7.591357E-08,-3.48E-02
7.591669E-08,-3.10E-02
7.591982E-08,-2.77E-02
7.592294E-08,-2.51E-02
7.592607E-08,-2.13E-02
7.592919E-08,-1.71E-02
7.593232E-08,-1.33E-02
7.593544E-08,-9.5E-03
7.593857E-08,-6.2E-03
7.594169E-08,-1.9E-03
7.594482E-08,1.0E-03
7.594794E-08,4.4E-03
7.595107E-08,6.9E-03
7.595419E-08,8.6E-03
7.595732E-08,1.03E-02
7.596044E-08,1.15E-02
7.596357E-08,1.24E-02
7.596669E-08,1.24E-02
7.596982E-08,1.20E-02
7.597294E-08,1.07E-02
7.597607E-08,9.0E-03
7.597919E-08,6.5E-03
7.598232E-08,2.7E-03
7.598544E-08,2E-04
7.598857E-08,-3.6E-03
7.599169E-08,-7.4E-03
7.599482E-08,-1.21E-02
7.599794E-08,-1.71E-02
7.600107E-08,-2.18E-02
7.600419E-08,-2.68E-02
7.600732E-08,-3.10E-02
7.601044E-08,-3.69E-02
7.601357E-08,-4.12E-02
7.601669E-08,-4.45E-02
7.601982E-08,-4.92E-02
7.602294E-08,-5.30E-02


==> data/gateform.csv <==
t,voltage
-14.154013015128,0.0975
-14.0416795785,0.12
-13.929346141872,0.1
-13.817012705244,0.111
-13.704679268616,0.122
-13.592345831988,0.137
-13.48001239536,0.081
-13.367678958732,0.12
-13.255345522104,0.158
-13.143012085476,0.154
-13.030678648848,0.145
-12.91834521222,0.109
-12.806011775592,0.135
-12.693678338964,0.142
-12.581344902336,0.137
-12.469011465708,0.106
-12.35667802908,0.115
-12.244344592452,0.155
-12.132011155824,0.0785
-12.019677719196,0.124
-11.907344282568,0.117
-11.79501084594,0.129
-11.682677409312,0.138
-11.570343972684,0.127
-11.458010536056,0.116
-11.345677099428,0.0958
-11.2333436628,0.136
-11.121010226172,0.135
-11.008676789544,0.116
-10.896343352916,0.145
-10.784009916288,0.114
-10.67167647966,0.108
-10.559343043032,0.102
-10.447009606404,0.108
-10.334676169776,0.141
-10.222342733148,0.0865
-10.11000929652,0.145
-9.997675859892,0.116
-9.885342423264,0.116
-9.773008986636,0.145
-9.660675550008,0.114
-9.54834211338,0.108
-9.436008676752,0.102
-9.323675240124,0.108
-9.211341803496,0.141
-9.099008366868,0.0865
-8.98667493024,0.145
-8.874341493612,0.116
-8.762008056984,0.124
-8.649674620356,0.117
-8.537341183728,0.129
-8.4250077471,0.138
-8.312674310472,0.127
-8.200340873844,0.116
-8.088007437216,0.0958
-7.975674000588,0.136
-7.86334056396,0.135
-7.751007127332,0.116
-7.638673690704,0.145
-7.526340254076,0.114
-7.414006817448,0.108
-7.30167338082,0.102
-7.189339944192,0.108
-7.077006507564,0.141
-6.964673070936,0.0865
-6.852339634308,0.145
-6.74000619768,0.116
-6.627672761052,0.116
-6.515339324424,0.0958
-6.403005887796,0.136
-6.290672451168,0.135
-6.17833901454,0.116
-6.066005577912,0.145
-5.953672141284,0.114
-5.841338704656,0.108
-5.729005268028,0.102
-5.6166718314,0.108
-5.504338394772,0.141
-5.392004958144,0.0865
-5.279671521516,0.145
-5.167338084888,0.116
-5.05500464826,0.109
-4.942671211632,0.129
-4.830337775004,0.155
-4.718004338376,0.092
-4.605670901748,0.146
-4.49333746512,0.0844
-4.381004028492,0.135
-4.268670591864,0.142
-4.156337155236,0.138
-4.044003718608,0.0861
-3.93167028198,0.141
-3.819336845352,0.135
-3.707003408724,0.12
-3.594669972096,0.144
-3.482336535468,0.136
-3.37000309884,0.119
-3.257669662212,0.125
-3.145336225584,0.0874
-3.033002788956,0.11
-2.920669352328,0.126
-2.8083359157,0.109
-2.696002479072,0.109
-2.583669042444,0.141
-2.471335605816,0.113
-2.359002169188,0.102
-2.24666873256,0.118
-2.134335295932,0.0975
-2.022001859304,0.12
-1.909668422676,0.1
-1.797334986048,0.0933
-1.68500154942,0.0983
-1.572668112792,0.104
-1.460334676164,0.101
-1.348001239536,0.114
-1.235667802908,0.138
-1.12333436628,0.0827
-1.011000929652,0.124
-0.898667493024,0.161
-0.786334056396,0.266
-0.674000619768,0.368
-0.56166718314,0.49
-0.449333746512,0.66
-0.337000309884,0.784
-0.224666873256,0.976
-0.112333436628,1.1
0,1.01
0.112333436628,1.1
0.224666873256,1.01
0.337000309884,0.85
0.449333746512,0.666
0.56166718314,0.455
0.674000619768,0.319
0.786334056396,0.293
0.898667493024,0.164
1.011000929652,0.178
1.12333436628,0.196
1.235667802908,0.193
1.348001239536,0.159
1.460334676164,0.183
1.572668112792,0.128
1.68500154942,0.125
1.797334986048,0.141
1.909668422676,0.122
2.022001859304,0.133
2.134335295932,0.138
2.24666873256,0.132
2.359002169188,0.14
2.471335605816,0.115
2.583669042444,0.156
2.696002479072,0.1
2.8083359157,0.138
2.920669352328,0.164
3.033002788956,0.102
3.145336225584,0.141
3.257669662212,0.122
3.37000309884,0.109
3.482336535468,0.129
3.594669972096,0.155
3.707003408724,0.092
3.819336845352,0.146
3.93167028198,0.0844
4.044003718608,0.135
4.156337155236,0.142
4.268670591864,0.138
4.381004028492,0.0861
4.49333746512,0.141
4.605670901748,0.111
4.718004338376,0.131
4.830337775004,0.14
4.942671211632,0.14
5.05500464826,0.0924
5.167338084888,0.134
5.279671521516,0.123
5.392004958144,0.0907
5.504338394772,0.108
5.6166718314,0.139
5.729005268028,0.118
5.841338704656,0.159
5.953672141284,0.123
6.066005577912,0.115
6.17833901454,0.153
6.290672451168,0.113
6.403005887796,0.111
6.515339324424,0.136
6.627672761052,0.112
6.74000619768,0.0992
6.852339634308,0.131
6.964673070936,0.144
7.077006507564,0.102
7.189339944192,0.113
7.30167338082,0.0886
7.414006817448,0.14
7.526340254076,0.143
7.638673690704,0.171
7.751007127332,0.127
7.86334056396,0.153
7.975674000588,0.178
8.088007437216,0.196
8.200340873844,0.193
8.312674310472,0.159
8.4250077471,0.183
8.537341183728,0.128
8.649674620356,0.125
8.762008056984,0.141
8.874341493612,0.122
8.98667493024,0.133
9.099008366868,0.138
9.211341803496,0.132
9.323675240124,0.14
9.436008676752,0.115
9.54834211338,0.156
9.660675550008,0.1
9.773008986636,0.119
9.885342423264,0.111
9.997675859892,0.0684
10.11000929652,0.136
10.222342733148,0.126
10.334676169776,0.104
10.447009606404,0.126
10.559343043032,0.109
10.67167647966,0.126
10.784009916288,0.118
10.896343352916,0.076
11.008676789544,0.102
11.121010226172,0.121
11.2333436628,0.12
11.345677099428,0.114
11.458010536056,0.122
11.570343972684,0.131
11.682677409312,0.132
11.79501084594,0.137
11.907344282568,0.138
12.019677719196,0.164
12.132011155824,0.102
12.244344592452,0.141
12.35667802908,0.122
12.469011465708,0.109
12.581344902336,0.129
12.693678338964,0.155
12.806011775592,0.092
12.91834521222,0.146
13.030678648848,0.0844
13.143012085476,0.135
13.255345522104,0.142
13.367678958732,0.138
13.48001239536,0.0861
13.592345831988,0.141
13.704679268616,0.111
13.817012705244,0.131
13.929346141872,0.14
14.0416795785,0.14
14.154013015128,0.0924
14.266346451756,0.134
14.378679888384,0.123
14.491013325012,0.0907
14.60334676164,0.108
14.715680198268,0.135
14.828013634896,0.13
14.940347071524,0.103
15.052680508152,0.0899
15.16501394478,0.14
15.277347381408,0.0924
15.389680818036,0.134
15.502014254664,0.123
15.614347691292,0.0907
15.72668112792,0.108
15.839014564548,0.135
15.951348001176,0.13
16.063681437804,0.103
16.176014874432,0.0899
16.28834831106,0.0844
16.400681747688,0.135
16.513015184316,0.142
16.625348620944,0.138
16.737682057572,0.0861
16.8500154942,0.141
16.962348930828,0.111
17.074682367456,0.131
17.187015804084,0.14
17.299349240712,0.14
17.41168267734,0.0924
17.524016113968,0.134
17.636349550596,0.123
17.748682987224,0.0907
17.861016423852,0.108
17.97334986048,0.135
18.085683297108,0.13
18.198016733736,0.103
18.310350170364,0.0899
18.422683606992,0.141
18.53501704362,0.111
18.647350480248,0.131
18.759683916876,0.14
18.872017353504,0.14
18.984350790132,0.0924
19.09668422676,0.134
19.209017663388,0.123
19.321351100016,0.0907
19.433684536644,0.108
19.546017973272,0.135
19.6583514099,0.13
19.770684846528,0.103
19.883018283156,0.0899
19.995351719784,0.106
20.107685156412,0.115
20.22001859304,0.155
20.332352029668,0.0785
20.444685466296,0.124
20.557018902924,0.117
20.669352339552,0.129
20.78168577618,0.138
20.894019212808,0.127
21.006352649436,0.116
21.118686086064,0.138
21.231019522692,0.132
21.34335295932,0.14
21.455686395948,0.115
21.568019832576,0.156
21.680353269204,0.1
21.792686705832,0.119
21.90502014246,0.111
22.017353579088,0.0684
22.129687015716,0.136
22.242020452344,0.126
22.354353888972,0.104
22.4666873256,0.126
22.579020762228,0.109
22.691354198856,0.126
22.803687635484,0.118
22.916021072112,0.076
23.02835450874,0.102
23.140687945368,0.121
23.253021381996,0.115
23.365354818624,0.0616
23.477688255252,0.112
23.59002169188,0.132
23.702355128508,0.101
23.814688565136,0.109
23.927022001764,0.1
24.039355438392,0.163
24.15168887502,0.19
24.264022311648,0.35
24.376355748276,0.416
24.488689184904,0.566
24.601022621532,0.722
24.71335605816,0.862
24.825689494788,1.05
24.938022931416,1.09
25.050356368044,1.1
25.162689804672,1.09
25.2750232413,0.938
25.387356677928,0.768
25.499690114556,0.56
25.612023551184,0.369
25.724356987812,0.278
25.83669042444,0.141
25.949023861068,0.223
26.061357297696,0.149
26.173690734324,0.186
26.286024170952,0.193
26.39835760758,0.171
26.510691044208,0.127
26.623024480836,0.153
26.735357917464,0.118
26.847691354092,0.155
26.96002479072,0.158
27.072358227348,0.121
27.184691663976,0.135
27.297025100604,0.12
27.409358537232,0.144
27.52169197386,0.136
27.634025410488,0.119
27.746358847116,0.154
27.858692283744,0.145
27.971025720372,0.109
28.083359157,0.135
28.195692593628,0.142
28.308026030256,0.137
28.420359466884,0.106
28.532692903512,0.115
28.64502634014,0.155
28.757359776768,0.0785
28.869693213396,0.124
28.982026650024,0.117
29.094360086652,0.129
29.20669352328,0.138
29.319026959908,0.127
29.431360396536,0.116
29.543693833164,0.0958
29.656027269792,0.136
29.76836070642,0.135
29.880694143048,0.116
29.993027579676,0.145
30.105361016304,0.114
30.217694452932,0.108
30.33002788956,0.102
30.442361326188,0.108
30.554694762816,0.159
30.667028199444,0.125
30.779361636072,0.119
30.8916950727,0.159
31.004028509328,0.149
31.116361945956,0.125
31.228695382584,0.114
31.341028819212,0.119
31.45336225584,0.116
31.565695692468,0.129
31.678029129096,0.126
31.790362565724,0.115
31.902696002352,0.108
32.01502943898,0.155
32.127362875608,0.0874
32.239696312236,0.0966
32.352029748864,0.131
32.464363185492,0.131
32.57669662212,0.134
32.689030058748,0.183
32.801363495376,0.128
32.913696932004,0.118
33.026030368632,0.149
33.13836380526,0.186
33.250697241888,0.193
33.363030678516,0.171
33.475364115144,0.127
33.587697551772,0.153
33.7000309884,0.118
33.812364425028,0.155
33.924697861656,0.158
34.037031298284,0.121
34.149364734912,0.135
34.26169817154,0.12
34.374031608168,0.144
34.486365044796,0.136
34.598698481424,0.119
34.711031918052,0.125
34.82336535468,0.0874
34.935698791308,0.11
35.048032227936,0.126
35.160365664564,0.109
35.272699101192,0.109
35.38503253782,0.141
35.497365974448,0.113
35.609699411076,0.102
35.722032847704,0.118
35.834366284332,0.0975
35.94669972096,0.12
36.059033157588,0.1
36.171366594216,0.111
36.283700030844,0.122
36.396033467472,0.137
36.5083669041,0.081
36.620700340728,0.12
36.733033777356,0.158
36.845367213984,0.154
36.957700650612,0.145
37.07003408724,0.109
37.182367523868,0.135
37.294700960496,0.142
37.407034397124,0.137
37.519367833752,0.106
37.63170127038,0.115
37.744034707008,0.155
37.856368143636,0.0785
37.968701580264,0.124
38.081035016892,0.117
38.19336845352,0.129
38.305701890148,0.138
38.418035326776,0.127
38.530368763404,0.116
38.642702200032,0.0958
38.75503563666,0.136
38.867369073288,0.135
38.979702509916,0.116
39.092035946544,0.145
39.204369383172,0.114
39.3167028198,0.108
39.429036256428,0.102
39.541369693056,0.108
39.653703129684,0.141
39.766036566312,0.0865
39.87837000294,0.145
39.990703439568,0.116
40.103036876196,0.116
40.215370312824,0.145
40.327703749452,0.114
40.44003718608,0.108
40.552370622708,0.102
40.664704059336,0.108
40.777037495964,0.141
40.889370932592,0.0865
41.00170436922,0.145
41.114037805848,0.116
41.226371242476,0.124
41.338704679104,0.117
41.451038115732,0.129
41.56337155236,0.138
41.675704988988,0.127
41.788038425616,0.116
41.900371862244,0.0958
42.012705298872,0.136
42.1250387355,0.135
42.237372172128,0.116
42.349705608756,0.145
42.462039045384,0.114
42.574372482012,0.108
42.68670591864,0.102
42.799039355268,0.108
42.911372791896,0.141
43.023706228524,0.0865
43.136039665152,0.145
43.24837310178,0.116
43.360706538408,0.116
43.473039975036,0.0958
43.585373411664,0.136
43.697706848292,0.135
43.81004028492,0.116
43.922373721548,0.145
44.034707158176,0.114
44.147040594804,0.108
44.259374031432,0.102
44.37170746806,0.108
44.484040904688,0.141
44.596374341316,0.0865
44.708707777944,0.145
44.821041214572,0.116
44.9333746512,0.109
45.045708087828,0.129
45.158041524456,0.155
45.270374961084,0.092
45.382708397712,0.146
45.49504183434,0.0844
45.607375270968,0.135
45.719708707596,0.142
45.832042144224,0.138
45.944375580852,0.0861
46.05670901748,0.141
46.169042454108,0.135
46.281375890736,0.12
46.393709327364,0.144
46.506042763992,0.136
46.61837620062,0.119
46.730709637248,0.125
46.843043073876,0.0874
46.955376510504,0.11
47.067709947132,0.126
47.18004338376,0.109
47.292376820388,0.109
47.404710257016,0.141
47.517043693644,0.113
47.629377130272,0.102
47.7417105669,0.118
47.854044003528,0.0975
47.966377440156,0.12
48.078710876784,0.1
48.191044313412,0.0933
48.30337775004,0.0983
48.415711186668,0.104
48.528044623296,0.101
48.640378059924,0.114
48.752711496552,0.138
48.86504493318,0.0827
48.977378369808,0.124
49.089711806436,0.161
49.202045243064,0.266
49.314378679692,0.368
49.42671211632,0.49
49.539045552948,0.66
49.651378989576,0.784
49.763712426204,0.976
49.876045862832,1.1
49.98837929946,1.01
50.100712736088,1.1
50.213046172716,1.01
50.325379609344,0.85
50.437713045972,0.666
50.5500464826,0.455
50.662379919228,0.319
50.774713355856,0.293
50.887046792484,0.164
50.999380229112,0.178
51.11171366574,0.196
51.224047102368,0.193
51.336380538996,0.159
51.448713975624,0.183
51.561047412252,0.128
51.67338084888,0.125
51.785714285508,0.141
51.898047722136,0.122
52.010381158764,0.133
52.122714595392,0.138
52.23504803202,0.132
52.347381468648,0.14
52.459714905276,0.115
52.572048341904,0.156
52.684381778532,0.1
52.79671521516,0.138
52.909048651788,0.164
53.021382088416,0.102
53.133715525044,0.141
53.246048961672,0.122
53.3583823983,0.109
53.470715834928,0.129
53.583049271556,0.155
53.695382708184,0.092
53.807716144812,0.146
53.92004958144,0.0844
54.032383018068,0.135
54.144716454696,0.142
54.257049891324,0.138
54.369383327952,0.0861
54.48171676458,0.141
54.594050201208,0.111
54.706383637836,0.131
54.818717074464,0.14
54.931050511092,0.14
55.04338394772,0.0924
55.155717384348,0.134
55.268050820976,0.123
55.380384257604,0.0907
55.492717694232,0.108
55.60505113086,0.139
55.717384567488,0.118
55.829718004116,0.159
55.942051440744,0.123
56.054384877372,0.115
56.166718314,0.153
56.279051750628,0.113
56.391385187256,0.111
56.503718623884,0.136
56.616052060512,0.112
56.72838549714,0.0992
56.840718933768,0.131
56.953052370396,0.144
57.065385807024,0.102
57.177719243652,0.113
57.29005268028,0.0886
57.402386116908,0.14
57.514719553536,0.143
57.627052990164,0.171
57.739386426792,0.127
57.85171986342,0.153
57.964053300048,0.178
58.076386736676,0.196
58.188720173304,0.193
58.301053609932,0.159
58.41338704656,0.183
58.525720483188,0.128
58.638053919816,0.125
58.750387356444,0.141
58.862720793072,0.122
58.9750542297,0.133
59.087387666328,0.138
59.199721102956,0.132
59.312054539584,0.14
59.424387976212,0.115
59.53672141284,0.156
59.649054849468,0.1
59.761388286096,0.119
59.873721722724,0.111
59.986055159352,0.0684
60.09838859598,0.136
60.210722032608,0.126
60.323055469236,0.104
60.435388905864,0.126
60.547722342492,0.109
60.66005577912,0.126
60.772389215748,0.118
60.884722652376,0.076
60.997056089004,0.102
61.109389525632,0.121
61.22172296226,0.12
61.334056398888,0.114
61.446389835516,0.122
61.558723272144,0.131
61.671056708772,0.132
61.7833901454,0.137
61.895723582028,0.138
62.008057018656,0.164
62.120390455284,0.102
62.232723891912,0.141
62.34505732854,0.122
62.457390765168,0.109
62.569724201796,0.129
62.682057638424,0.155
62.794391075052,0.092
62.90672451168,0.146
63.019057948308,0.0844
63.131391384936,0.135
63.243724821564,0.142
63.356058258192,0.138
63.46839169482,0.0861
63.580725131448,0.141
63.693058568076,0.111
63.805392004704,0.131
63.917725441332,0.14
64.03005887796,0.14
64.142392314588,0.0924
64.254725751216,0.134
64.367059187844,0.123
64.479392624472,0.0907
64.5917260611,0.108
64.704059497728,0.135
64.816392934356,0.13
64.928726370984,0.103
65.041059807612,0.0899
65.15339324424,0.14
65.265726680868,0.0924
65.378060117496,0.134
65.490393554124,0.123
65.602726990752,0.0907
65.71506042738,0.108
65.827393864008,0.135
65.939727300636,0.13
66.052060737264,0.103
66.164394173892,0.0899
66.27672761052,0.0844
66.389061047148,0.135
66.501394483776,0.142
66.613727920404,0.138
66.726061357032,0.0861
66.83839479366,0.141
66.950728230288,0.111
67.063061666916,0.131
67.175395103544,0.14
67.287728540172,0.14
67.4000619768,0.0924
67.512395413428,0.134
67.624728850056,0.123
67.737062286684,0.0907
67.849395723312,0.108
67.96172915994,0.135
68.074062596568,0.13
68.186396033196,0.103
68.298729469824,0.0899
68.411062906452,0.141
68.52339634308,0.111
68.635729779708,0.131
68.748063216336,0.14
68.860396652964,0.14
68.972730089592,0.0924
69.08506352622,0.134
69.197396962848,0.123
69.309730399476,0.0907
69.422063836104,0.108
69.534397272732,0.135
69.64673070936,0.13
69.759064145988,0.103
69.871397582616,0.0899
69.983731019244,0.106
70.096064455872,0.115
70.2083978925,0.155
70.320731329128,0.0785
70.433064765756,0.124
70.545398202384,0.117
70.657731639012,0.129
70.77006507564,0.138
70.882398512268,0.127
70.994731948896,0.116
71.107065385524,0.138
71.219398822152,0.132
71.33173225878,0.14
71.444065695408,0.115
71.556399132036,0.156
71.668732568664,0.1
71.781066005292,0.119
71.89339944192,0.111
72.005732878548,0.0684
72.118066315176,0.136
72.230399751804,0.126
72.342733188432,0.104
72.45506662506,0.126
72.567400061688,0.109
72.679733498316,0.126
72.792066934944,0.118
72.904400371572,0.076
73.0167338082,0.102
73.129067244828,0.121
73.241400681456,0.115
73.353734118084,0.0616
73.466067554712,0.112
73.57840099134,0.132
73.690734427968,0.101
73.803067864596,0.109
73.915401301224,0.1
74.027734737852,0.163
74.14006817448,0.19
74.252401611108,0.35
74.364735047736,0.416
74.477068484364,0.566
74.589401920992,0.722
74.70173535762,0.862
74.814068794248,1.05
74.926402230876,1.09
75.038735667504,1.1
75.151069104132,1.09
75.26340254076,0.938
75.375735977388,0.768
75.488069414016,0.56
75.600402850644,0.369
75.712736287272,0.278
75.8250697239,0.141
75.937403160528,0.223
76.049736597156,0.149
76.162070033784,0.186
76.274403470412,0.193
76.38673690704,0.171
76.499070343668,0.127
76.611403780296,0.153
76.723737216924,0.118
76.836070653552,0.155
76.94840409018,0.158
77.060737526808,0.121
77.173070963436,0.135
77.285404400064,0.12
77.397737836692,0.144
77.51007127332,0.136
77.622404709948,0.119
77.734738146576,0.154
77.847071583204,0.145
77.959405019832,0.109
78.07173845646,0.135
78.184071893088,0.142
78.296405329716,0.137
78.408738766344,0.106
78.521072202972,0.115
78.6334056396,0.155
78.745739076228,0.0785
78.858072512856,0.124
78.970405949484,0.117
79.082739386112,0.129
79.19507282274,0.138
79.307406259368,0.127
79.419739695996,0.116
79.532073132624,0.0958
79.644406569252,0.136
79.75674000588,0.135
79.869073442508,0.116
79.981406879136,0.145
80.093740315764,0.114
80.206073752392,0.108
80.31840718902,0.102
80.430740625648,0.108
80.543074062276,0.159
80.655407498904,0.125
80.767740935532,0.119
80.88007437216,0.159
80.992407808788,0.149
81.104741245416,0.125
81.217074682044,0.114
81.329408118672,0.119
81.4417415553,0.116
81.554074991928,0.129
81.666408428556,0.126
81.778741865184,0.115
81.891075301812,0.108
82.00340873844,0.155
82.115742175068,0.0874
82.228075611696,0.0966
82.340409048324,0.131
82.452742484952,0.131
82.56507592158,0.134
82.677409358208,0.183
82.789742794836,0.128
82.902076231464,0.118
83.014409668092,0.149
83.12674310472,0.186
83.239076541348,0.193
83.351409977976,0.171
83.463743414604,0.127
83.576076851232,0.153
83.68841028786,0.118
83.800743724488,0.155
83.913077161116,0.158
84.025410597744,0.121
84.137744034372,0.135
84.250077471,0.12
84.362410907628,0.144
84.474744344256,0.136
84.587077780884,0.119
84.699411217512,0.125
84.81174465414,0.0874
84.924078090768,0.11
85.036411527396,0.126
85.148744964024,0.109
85.261078400652,0.109
85.37341183728,0.141
85.485745273908,0.113
85.598078710536,0.102
85.710412147164,0.118
85.822745583792,0.0975
85.93507902042,0.12
86.047412457048,0.1
86.159745893676,0.111
86.272079330304,0.122
86.384412766932,0.137
86.49674620356,0.081
86.609079640188,0.12
86.721413076816,0.158
86.833746513444,0.154
86.946079950072,0.145
87.0584133867,0.109
87.170746823328,0.135
87.283080259956,0.142
87.395413696584,0.137
87.507747133212,0.106
87.62008056984,0.115
87.732414006468,0.155
87.844747443096,0.0785
87.957080879724,0.124
88.069414316352,0.117
88.18174775298,0.129
88.294081189608,0.138
88.406414626236,0.127
88.518748062864,0.116
88.631081499492,0.0958
88.74341493612,0.136
88.855748372748,0.135
88.968081809376,0.116
89.080415246004,0.145
89.192748682632,0.114
89.30508211926,0.108
89.417415555888,0.102
89.529748992516,0.108
89.642082429144,0.141
89.754415865772,0.0865
89.8667493024,0.145
89.979082739028,0.116
90.091416175656,0.116
90.203749612284,0.145
90.316083048912,0.114
90.42841648554,0.108
90.540749922168,0.102
90.653083358796,0.108
90.765416795424,0.141
90.877750232052,0.0865
90.99008366868,0.145
91.102417105308,0.116
91.214750541936,0.124
91.327083978564,0.117
91.439417415192,0.129
91.55175085182,0.138
91.664084288448,0.127
91.776417725076,0.116
91.888751161704,0.0958
92.001084598332,0.136
92.11341803496,0.135
92.225751471588,0.116
92.338084908216,0.145
92.450418344844,0.114
92.562751781472,0.108
92.6750852181,0.102
92.787418654728,0.108
92.899752091356,0.141
93.012085527984,0.0865
93.124418964612,0.145
93.23675240124,0.116
93.349085837868,0.116
93.461419274496,0.0958
93.573752711124,0.136
93.686086147752,0.135
93.79841958438,0.116
93.910753021008,0.145
94.023086457636,0.114
94.135419894264,0.108
94.247753330892,0.102
94.36008676752,0.108
94.472420204148,0.141
94.584753640776,0.0865
94.697087077404,0.145
94.809420514032,0.116
94.92175395066,0.109
95.034087387288,0.129
95.146420823916,0.155
95.258754260544,0.092
95.371087697172,0.146
95.4834211338,0.0844
95.595754570428,0.135
95.708088007056,0.142
95.820421443684,0.138
95.932754880312,0.0861
96.04508831694,0.141
96.157421753568,0.135
96.269755190196,0.12
96.382088626824,0.144
96.494422063452,0.136
96.60675550008,0.119
96.719088936708,0.125
96.831422373336,0.0874
96.943755809964,0.11
97.056089246592,0.126
97.16842268322,0.109
97.280756119848,0.109
97.393089556476,0.141
97.505422993104,0.113
97.617756429732,0.102
97.73008986636,0.118
97.842423302988,0.0975
97.954756739616,0.12
98.067090176244,0.1
98.179423612872,0.0933
98.2917570495,0.0983
98.404090486128,0.104
98.516423922756,0.101
98.628757359384,0.114
98.741090796012,0.138
98.85342423264,0.0827
98.965757669268,0.124
99.078091105896,0.161
99.190424542524,0.266
99.302757979152,0.368
99.41509141578,0.49
99.527424852408,0.66
99.639758289036,0.784
99.752091725664,0.976
99.864425162292,1.1
99.97675859892,1.01
100.089092035548,1.1
100.201425472176,1.01
100.313758908804,0.85
100.426092345432,0.666
100.53842578206,0.455
100.650759218688,0.319
100.763092655316,0.293
100.875426091944,0.164
100.987759528572,0.178
101.1000929652,0.196
101.212426401828,0.193
101.324759838456,0.159
101.437093275084,0.183
101.549426711712,0.128
101.66176014834,0.125
101.774093584968,0.141
101.886427021596,0.122
101.998760458224,0.133
102.111093894852,0.138
102.22342733148,0.132
102.335760768108,0.14
102.448094204736,0.115
102.560427641364,0.156
102.672761077992,0.1
102.78509451462,0.138
102.897427951248,0.164
103.009761387876,0.102
103.122094824504,0.141
103.234428261132,0.122
103.34676169776,0.109
103.459095134388,0.129
103.571428571016,0.155
103.683762007644,0.092
103.796095444272,0.146
103.9084288809,0.0844
104.020762317528,0.135
104.133095754156,0.142
104.245429190784,0.138
104.357762627412,0.0861
104.47009606404,0.141
104.582429500668,0.111
104.694762937296,0.131
104.807096373924,0.14
104.919429810552,0.14
105.03176324718,0.0924
105.144096683808,0.134
105.256430120436,0.123
105.368763557064,0.0907
105.481096993692,0.108
105.59343043032,0.139
105.705763866948,0.118
105.818097303576,0.159
105.930430740204,0.123
106.042764176832,0.115
106.15509761346,0.153
106.267431050088,0.113
106.379764486716,0.111
106.492097923344,0.136
106.604431359972,0.112
106.7167647966,0.0992
106.829098233228,0.131
106.941431669856,0.144
107.053765106484,0.102
107.166098543112,0.113
107.27843197974,0.0886
107.390765416368,0.14
107.503098852996,0.143
107.615432289624,0.171
107.727765726252,0.127
107.84009916288,0.153
107.952432599508,0.178
108.064766036136,0.196
108.177099472764,0.193
108.289432909392,0.159
108.40176634602,0.183
108.514099782648,0.128
108.626433219276,0.125
108.738766655904,0.141
108.851100092532,0.122
108.96343352916,0.133
109.075766965788,0.138
109.188100402416,0.132
109.300433839044,0.14
109.412767275672,0.115
109.5251007123,0.156
109.637434148928,0.1
109.749767585556,0.119
109.862101022184,0.111
109.974434458812,0.0684
110.08676789544,0.136
110.199101332068,0.126
110.311434768696,0.104
110.423768205324,0.126
110.536101641952,0.109
110.64843507858,0.126
110.760768515208,0.118
110.873101951836,0.076
110.985435388464,0.102
111.097768825092,0.121
111.21010226172,0.12
111.322435698348,0.114
111.434769134976,0.122
111.547102571604,0.131
111.659436008232,0.132
111.77176944486,0.137
111.884102881488,0.138
111.996436318116,0.164
112.108769754744,0.102
112.221103191372,0.141
112.333436628,0.122
112.445770064628,0.109
112.558103501256,0.129
112.670436937884,0.155
112.782770374512,0.092
112.89510381114,0.146
113.007437247768,0.0844
113.119770684396,0.135
113.232104121024,0.142
113.344437557652,0.138
113.45677099428,0.0861
113.569104430908,0.141
113.681437867536,0.111
113.793771304164,0.131
113.906104740792,0.14
114.01843817742,0.14
114.130771614048,0.0924
114.243105050676,0.134
114.355438487304,0.123
114.467771923932,0.0907
114.58010536056,0.108
114.692438797188,0.135
114.804772233816,0.13
114.917105670444,0.103
115.029439107072,0.0899
115.1417725437,0.14
115.254105980328,0.0924
115.366439416956,0.134
115.478772853584,0.123
115.591106290212,0.0907
115.70343972684,0.108
115.815773163468,0.135
115.928106600096,0.13
116.040440036724,0.103
116.152773473352,0.0899
116.26510690998,0.0844
116.377440346608,0.135
116.489773783236,0.142
116.602107219864,0.138
116.714440656492,0.0861
116.82677409312,0.141
116.939107529748,0.111
117.051440966376,0.131
117.163774403004,0.14
117.276107839632,0.14
117.38844127626,0.0924
117.500774712888,0.134
117.613108149516,0.123
117.725441586144,0.0907
117.837775022772,0.108
117.9501084594,0.135
118.062441896028,0.13
118.174775332656,0.103
118.287108769284,0.0899
118.399442205912,0.141
118.51177564254,0.111
118.624109079168,0.131
118.736442515796,0.14
118.848775952424,0.14
118.961109389052,0.0924
119.07344282568,0.134
119.185776262308,0.123
119.298109698936,0.0907
119.410443135564,0.108
119.522776572192,0.135
119.63511000882,0.13
119.747443445448,0.103
119.859776882076,0.0899
119.972110318704,0.106
120.084443755332,0.115
120.19677719196,0.155
120.309110628588,0.0785
120.421444065216,0.124
120.533777501844,0.117
120.646110938472,0.129
120.7584443751,0.138
120.870777811728,0.127
120.983111248356,0.116
121.095444684984,0.138
121.207778121612,0.132
121.32011155824,0.14
121.432444994868,0.115
121.544778431496,0.156
121.657111868124,0.1
121.769445304752,0.119
121.88177874138,0.111
121.994112178008,0.0684
122.106445614636,0.136
122.218779051264,0.126
122.331112487892,0.104
122.44344592452,0.126
122.555779361148,0.109
122.668112797776,0.126
122.780446234404,0.118
122.892779671032,0.076
123.00511310766,0.102
123.117446544288,0.121
123.229779980916,0.115
123.342113417544,0.0616
123.454446854172,0.112
123.5667802908,0.132
123.679113727428,0.101
123.791447164056,0.109
123.903780600684,0.1
124.016114037312,0.163
124.12844747394,0.19
124.240780910568,0.35
124.353114347196,0.416
124.465447783824,0.566
124.577781220452,0.722
124.69011465708,0.862
124.802448093708,1.05
124.914781530336,1.09
125.027114966964,1.1
125.139448403592,1.09
125.25178184022,0.938
125.364115276848,0.768
125.476448713476,0.56
125.588782150104,0.369
125.701115586732,0.278
125.81344902336,0.141
125.925782459988,0.223
126.038115896616,0.149
126.150449333244,0.186
126.262782769872,0.193
126.3751162065,0.171
126.487449643128,0.127
126.599783079756,0.153
126.712116516384,0.118
126.824449953012,0.155
126.93678338964,0.158
127.049116826268,0.121
127.161450262896,0.135
127.273783699524,0.12
127.386117136152,0.144
127.49845057278,0.136
127.610784009408,0.119
127.723117446036,0.154
127.835450882664,0.145
127.947784319292,0.109
128.06011775592,0.135
128.172451192548,0.142
128.284784629176,0.137
128.397118065804,0.106
128.509451502432,0.115
128.62178493906,0.155
128.734118375688,0.0785
128.846451812316,0.124
128.958785248944,0.117
129.071118685572,0.129
129.1834521222,0.138
129.295785558828,0.127
129.408118995456,0.116
129.520452432084,0.0958
129.632785868712,0.136
129.74511930534,0.135
129.857452741968,0.116
129.969786178596,0.145
130.082119615224,0.114
130.194453051852,0.108
130.30678648848,0.102
130.419119925108,0.108
130.531453361736,0.159
130.643786798364,0.125
130.756120234992,0.119
130.86845367162,0.159
130.980787108248,0.149
131.093120544876,0.125
131.205453981504,0.114
131.317787418132,0.119
131.43012085476,0.116
131.542454291388,0.129
131.654787728016,0.126
131.767121164644,0.115
131.879454601272,0.108
131.9917880379,0.155
132.104121474528,0.0874
132.216454911156,0.0966
132.328788347784,0.131
132.441121784412,0.131
132.55345522104,0.134
132.665788657668,0.183
132.778122094296,0.128
132.890455530924,0.118
133.002788967552,0.149
133.11512240418,0.186
133.227455840808,0.193
133.339789277436,0.171
133.452122714064,0.127
133.564456150692,0.153
133.67678958732,0.118
133.789123023948,0.155
133.901456460576,0.158
134.013789897204,0.121
134.126123333832,0.135
134.23845677046,0.12
134.350790207088,0.144
134.463123643716,0.136
134.575457080344,0.119
134.687790516972,0.125
134.8001239536,0.0874
134.912457390228,0.11
135.024790826856,0.126
135.137124263484,0.109
135.249457700112,0.109
135.36179113674,0.141
135.474124573368,0.113
135.586458009996,0.102
135.698791446624,0.118
135.811124883252,0.0975
135.92345831988,0.12
136.035791756508,0.1
136.148125193136,0.111
136.260458629764,0.122
136.372792066392,0.137
136.48512550302,0.081
136.597458939648,0.12
136.709792376276,0.158
136.822125812904,0.154
136.934459249532,0.145
137.04679268616,0.109
137.159126122788,0.135
137.271459559416,0.142
137.383792996044,0.137
137.496126432672,0.106
137.6084598693,0.115
137.720793305928,0.155
137.833126742556,0.0785
137.945460179184,0.124
138.057793615812,0.117
138.17012705244,0.129
138.282460489068,0.138
138.394793925696,0.127
138.507127362324,0.116
138.619460798952,0.0958
138.73179423558,0.136
138.844127672208,0.135
138.956461108836,0.116
139.068794545464,0.145
139.181127982092,0.114
139.29346141872,0.108
139.405794855348,0.102
139.518128291976,0.108
139.630461728604,0.141
139.742795165232,0.0865
139.85512860186,0.145
139.967462038488,0.116
140.079795475116,0.116
140.192128911744,0.145
140.304462348372,0.114
140.416795785,0.108
140.529129221628,0.102
140.641462658256,0.108
140.753796094884,0.141
140.866129531512,0.0865
140.97846296814,0.145
141.090796404768,0.116
141.203129841396,0.124
141.315463278024,0.117
141.427796714652,0.129
141.54013015128,0.138
141.652463587908,0.127
141.764797024536,0.116
141.877130461164,0.0958
141.989463897792,0.136
142.10179733442,0.135
142.214130771048,0.116
142.326464207676,0.145
142.438797644304,0.114
142.551131080932,0.108
142.66346451756,0.102
142.775797954188,0.108
142.888131390816,0.141
143.000464827444,0.0865
143.112798264072,0.145
143.2251317007,0.116
143.337465137328,0.116
143.449798573956,0.0958
143.562132010584,0.136
143.674465447212,0.135
143.78679888384,0.116
143.899132320468,0.145
144.011465757096,0.114
144.123799193724,0.108
144.236132630352,0.102
144.34846606698,0.108
144.460799503608,0.141
144.573132940236,0.0865
144.685466376864,0.145
144.797799813492,0.116
144.91013325012,0.109
145.022466686748,0.129
145.134800123376,0.155
145.247133560004,0.092
145.359466996632,0.146
145.47180043326,0.0844
145.584133869888,0.135
145.696467306516,0.142
145.808800743144,0.138
145.921134179772,0.0861
146.0334676164,0.141
146.145801053028,0.135
146.258134489656,0.12
146.370467926284,0.144
146.482801362912,0.136
146.59513479954,0.119
146.707468236168,0.125
146.819801672796,0.0874
146.932135109424,0.11
147.044468546052,0.126
147.15680198268,0.109
147.269135419308,0.109
147.381468855936,0.141
147.493802292564,0.113
147.606135729192,0.102
147.71846916582,0.118
147.830802602448,0.0975
147.943136039076,0.12
148.055469475704,0.1
148.167802912332,0.0933
148.28013634896,0.0983
148.392469785588,0.104
148.504803222216,0.101
148.617136658844,0.114
148.729470095472,0.138
148.8418035321,0.0827
148.954136968728,0.124
149.066470405356,0.161
149.178803841984,0.266
149.291137278612,0.368
149.40347071524,0.49
149.515804151868,0.66
149.628137588496,0.784
149.740471025124,0.976
149.852804461752,1.1
149.96513789838,1.01
150.077471335008,1.1
150.189804771636,1.01
150.302138208264,0.85
150.414471644892,0.666
150.52680508152,0.455
150.639138518148,0.319
150.751471954776,0.293
150.863805391404,0.164
150.976138828032,0.178
151.08847226466,0.196
151.200805701288,0.193
151.313139137916,0.159
151.425472574544,0.183
151.537806011172,0.128
151.6501394478,0.125
151.762472884428,0.141
151.874806321056,0.122
151.987139757684,0.133
152.099473194312,0.138
152.21180663094,0.132
152.324140067568,0.14
152.436473504196,0.115
152.548806940824,0.156
152.661140377452,0.1
152.77347381408,0.138
152.885807250708,0.164
152.998140687336,0.102
153.110474123964,0.141
153.222807560592,0.122
153.33514099722,0.109
153.447474433848,0.129
153.559807870476,0.155
153.672141307104,0.092
153.784474743732,0.146
153.89680818036,0.0844
154.009141616988,0.135
154.121475053616,0.142
154.233808490244,0.138
154.346141926872,0.0861
154.4584753635,0.141
154.570808800128,0.111
154.683142236756,0.131
154.795475673384,0.14
154.907809110012,0.14
155.02014254664,0.0924
155.132475983268,0.134
155.244809419896,0.123
155.357142856524,0.0907
155.469476293152,0.108
155.58180972978,0.139
155.694143166408,0.118
155.806476603036,0.159
155.918810039664,0.123
156.031143476292,0.115
156.14347691292,0.153
156.255810349548,0.113
156.368143786176,0.111
156.480477222804,0.136
156.592810659432,0.112
156.70514409606,0.0992
156.817477532688,0.131
156.929810969316,0.144
157.042144405944,0.102
157.154477842572,0.113
157.2668112792,0.0886
157.379144715828,0.14
157.491478152456,0.143
157.603811589084,0.171
157.716145025712,0.127
157.82847846234,0.153
157.940811898968,0.178
158.053145335596,0.196
158.165478772224,0.193
158.277812208852,0.159
158.39014564548,0.183
158.502479082108,0.128
158.614812518736,0.125
158.727145955364,0.141
158.839479391992,0.122
158.95181282862,0.133
159.064146265248,0.138
159.176479701876,0.132
159.288813138504,0.14
159.401146575132,0.115
159.51348001176,0.156
159.625813448388,0.1
159.738146885016,0.119
159.850480321644,0.111
159.962813758272,0.0684
160.0751471949,0.136
160.187480631528,0.126
160.299814068156,0.104
160.412147504784,0.126
160.524480941412,0.109
160.63681437804,0.126
160.749147814668,0.118
160.861481251296,0.076
160.973814687924,0.102
161.086148124552,0.121
161.19848156118,0.12
161.310814997808,0.114
161.423148434436,0.122
161.535481871064,0.131
161.647815307692,0.132
161.76014874432,0.137
161.872482180948,0.138
161.984815617576,0.164
162.097149054204,0.102
162.209482490832,0.141
162.32181592746,0.122
162.434149364088,0.109
162.546482800716,0.129
162.658816237344,0.155
162.771149673972,0.092
162.8834831106,0.146
162.995816547228,0.0844
163.108149983856,0.135
163.220483420484,0.142
163.332816857112,0.138
163.44515029374,0.0861
163.557483730368,0.141
163.669817166996,0.111
163.782150603624,0.131
163.894484040252,0.14
164.00681747688,0.14
164.119150913508,0.0924
164.231484350136,0.134
164.343817786764,0.123
164.456151223392,0.0907
164.56848466002,0.108
164.680818096648,0.135
164.793151533276,0.13
164.905484969904,0.103
165.017818406532,0.0899
165.13015184316,0.14
165.242485279788,0.0924
165.354818716416,0.134
165.467152153044,0.123
165.579485589672,0.0907
165.6918190263,0.108
165.804152462928,0.135
165.916485899556,0.13
166.028819336184,0.103
166.141152772812,0.0899
166.25348620944,0.0844
166.365819646068,0.135
166.478153082696,0.142
166.590486519324,0.138
166.702819955952,0.0861
166.81515339258,0.141
166.927486829208,0.111
167.039820265836,0.131
167.152153702464,0.14
167.264487139092,0.14
167.37682057572,0.0924
167.489154012348,0.134
167.601487448976,0.123
167.713820885604,0.0907
167.826154322232,0.108
167.93848775886,0.135
168.050821195488,0.13
168.163154632116,0.103
168.275488068744,0.0899
168.387821505372,0.141
168.500154942,0.111
168.612488378628,0.131
168.724821815256,0.14
168.837155251884,0.14
168.949488688512,0.0924
169.06182212514,0.134
169.174155561768,0.123
169.286488998396,0.0907
169.398822435024,0.108
169.511155871652,0.135
169.62348930828,0.13
169.735822744908,0.103
169.848156181536,0.0899
169.960489618164,0.106
170.072823054792,0.115
170.18515649142,0.155
170.297489928048,0.0785
170.409823364676,0.124
170.522156801304,0.117
170.634490237932,0.129
170.74682367456,0.138
170.859157111188,0.127
170.971490547816,0.116
171.083823984444,0.138
171.196157421072,0.132
171.3084908577,0.14
171.420824294328,0.115
171.533157730956,0.156
171.645491167584,0.1
171.757824604212,0.119
171.87015804084,0.111
171.982491477468,0.0684
172.094824914096,0.136
172.207158350724,0.126
172.319491787352,0.104
172.43182522398,0.126
172.544158660608,0.109
172.656492097236,0.126
172.768825533864,0.118
172.881158970492,0.076
172.99349240712,0.102
173.105825843748,0.121
173.218159280376,0.115
173.330492717004,0.0616
173.442826153632,0.112
173.55515959026,0.132
173.667493026888,0.101
173.779826463516,0.109
173.892159900144,0.1
174.004493336772,0.163
174.1168267734,0.19
174.229160210028,0.35
174.341493646656,0.416
174.453827083284,0.566
174.566160519912,0.722
174.67849395654,0.862
174.790827393168,1.05
174.903160829796,1.09
175.015494266424,1.1
175.127827703052,1.09
175.24016113968,0.938
175.352494576308,0.768
175.464828012936,0.56
175.577161449564,0.369
175.689494886192,0.278
175.80182832282,0.141
175.914161759448,0.223
176.026495196076,0.149
176.138828632704,0.186
176.251162069332,0.193
176.36349550596,0.171
176.475828942588,0.127
176.588162379216,0.153
176.700495815844,0.118
176.812829252472,0.155
176.9251626891,0.158
177.037496125728,0.121
177.149829562356,0.135
177.262162998984,0.12
177.374496435612,0.144
177.48682987224,0.136
177.599163308868,0.119
177.711496745496,0.154
177.823830182124,0.145
177.936163618752,0.109
178.04849705538,0.135
178.160830492008,0.142
178.273163928636,0.137
178.385497365264,0.106
178.497830801892,0.115
178.61016423852,0.155
178.722497675148,0.0785
178.834831111776,0.124
178.947164548404,0.117
179.059497985032,0.129
179.17183142166,0.138
179.284164858288,0.127
179.396498294916,0.116
179.508831731544,0.0958
179.621165168172,0.136
179.7334986048,0.135
179.845832041428,0.116
179.958165478056,0.145
180.070498914684,0.114
180.182832351312,0.108
180.29516578794,0.102
180.407499224568,0.108
180.519832661196,0.159
180.632166097824,0.125
180.744499534452,0.119
180.85683297108,0.159
180.969166407708,0.149
181.081499844336,0.125
181.193833280964,0.114
181.306166717592,0.119
181.41850015422,0.116
181.530833590848,0.129
181.643167027476,0.126
181.755500464104,0.115
181.867833900732,0.108
181.98016733736,0.155
182.092500773988,0.0874
182.204834210616,0.0966
182.317167647244,0.131
182.429501083872,0.131
182.5418345205,0.134
182.654167957128,0.183
182.766501393756,0.128
182.878834830384,0.118
182.991168267012,0.149
183.10350170364,0.186
183.215835140268,0.193
183.328168576896,0.171
183.440502013524,0.127
183.552835450152,0.153
183.66516888678,0.118
183.777502323408,0.155
183.889835760036,0.158
184.002169196664,0.121
184.114502633292,0.135
184.22683606992,0.12
184.339169506548,0.144
184.451502943176,0.136
184.563836379804,0.119
184.676169816432,0.125
184.78850325306,0.0874
184.900836689688,0.11
185.013170126316,0.126
185.125503562944,0.109
185.237836999572,0.109
185.3501704362,0.141
185.462503872828,0.113
185.574837309456,0.102
185.687170746084,0.118
185.799504182712,0.0975
185.91183761934,0.12
186.024171055968,0.1
186.136504492596,0.111
186.248837929224,0.122
186.361171365852,0.137
186.47350480248,0.081
186.585838239108,0.12
186.698171675736,0.158
186.810505112364,0.154
186.922838548992,0.145
187.03517198562,0.109
187.147505422248,0.135
187.259838858876,0.142
187.372172295504,0.137
187.484505732132,0.106
187.59683916876,0.115
187.709172605388,0.155
187.821506042016,0.0785
187.933839478644,0.124
188.046172915272,0.117
188.1585063519,0.129
188.270839788528,0.138
188.383173225156,0.127
188.495506661784,0.116
188.607840098412,0.0958
188.72017353504,0.136
188.832506971668,0.135
188.944840408296,0.116
189.057173844924,0.145
189.169507281552,0.114
189.28184071818,0.108
189.394174154808,0.102
189.506507591436,0.108
189.618841028064,0.141
189.731174464692,0.0865
189.84350790132,0.145
189.955841337948,0.116
190.068174774576,0.116
190.180508211204,0.145
190.292841647832,0.114
190.40517508446,0.108
190.517508521088,0.102
190.629841957716,0.108
190.742175394344,0.141
190.854508830972,0.0865
190.9668422676,0.145
191.079175704228,0.116
191.191509140856,0.124
191.303842577484,0.117
191.416176014112,0.129
191.52850945074,0.138
191.640842887368,0.127
191.753176323996,0.116
191.865509760624,0.0958
191.977843197252,0.136
192.09017663388,0.135
192.202510070508,0.116
192.314843507136,0.145
192.427176943764,0.114
192.539510380392,0.108
192.65184381702,0.102
192.764177253648,0.108
192.876510690276,0.141
192.988844126904,0.0865
193.101177563532,0.145
193.21351100016,0.116
193.325844436788,0.116
193.438177873416,0.0958
193.550511310044,0.136
193.662844746672,0.135
193.7751781833,0.116
193.887511619928,0.145
193.999845056556,0.114
194.112178493184,0.108
194.224511929812,0.102
194.33684536644,0.108
194.449178803068,0.141
194.561512239696,0.0865
194.673845676324,0.145
194.786179112952,0.116
194.89851254958,0.109
195.010845986208,0.129
195.123179422836,0.155
195.235512859464,0.092
195.347846296092,0.146
195.46017973272,0.0844
195.572513169348,0.135
195.684846605976,0.142
195.797180042604,0.138
195.909513479232,0.0861
196.02184691586,0.141
196.134180352488,0.135
196.246513789116,0.12
196.358847225744,0.144
196.471180662372,0.136
196.583514099,0.119
196.695847535628,0.125
196.808180972256,0.0874
196.920514408884,0.11
197.032847845512,0.126
197.14518128214,0.109
197.257514718768,0.109
197.369848155396,0.141
197.482181592024,0.113
197.594515028652,0.102
197.70684846528,0.118
197.819181901908,0.0975
197.931515338536,0.12
198.043848775164,0.1
198.156182211792,0.0933
198.26851564842,0.0983
198.380849085048,0.104
198.493182521676,0.101
198.605515958304,0.114
198.717849394932,0.138
198.83018283156,0.0827
198.942516268188,0.124
199.054849704816,0.161
199.167183141444,0.266
199.279516578072,0.368
199.3918500147,0.49
199.504183451328,0.66
199.616516887956,0.784
199.728850324584,0.976
199.841183761212,1.1
199.95351719784,1.01
200.065850634468,1.1
200.178184071096,1.01
200.290517507724,0.85
200.402850944352,0.666
200.51518438098,0.455
200.627517817608,0.319
200.739851254236,0.293
200.852184690864,0.164
200.964518127492,0.178
201.07685156412,0.196
201.189185000748,0.193
201.301518437376,0.159
201.413851874004,0.183
201.526185310632,0.128
201.63851874726,0.125
201.750852183888,0.141
201.863185620516,0.122
201.975519057144,0.133
202.087852493772,0.138
202.2001859304,0.132
202.312519367028,0.14
202.424852803656,0.115
202.537186240284,0.156
202.649519676912,0.1
202.76185311354,0.138
202.874186550168,0.164
202.986519986796,0.102
203.098853423424,0.141
203.211186860052,0.122
203.32352029668,0.109
203.435853733308,0.129
203.548187169936,0.155
203.660520606564,0.092
203.772854043192,0.146
203.88518747982,0.0844
203.997520916448,0.135
204.109854353076,0.142
204.222187789704,0.138
204.334521226332,0.0861
204.44685466296,0.141
204.559188099588,0.111
204.671521536216,0.131
204.783854972844,0.14
204.896188409472,0.14
205.0085218461,0.0924
205.120855282728,0.134
205.233188719356,0.123
205.345522155984,0.0907
205.457855592612,0.108
205.57018902924,0.139
205.682522465868,0.118
205.794855902496,0.159
205.907189339124,0.123
206.019522775752,0.115
206.13185621238,0.153
206.244189649008,0.113
206.356523085636,0.111
206.468856522264,0.136
206.581189958892,0.112
206.69352339552,0.0992
206.805856832148,0.131
206.918190268776,0.144
207.030523705404,0.102
207.142857142032,0.113
207.25519057866,0.0886
207.367524015288,0.14
207.479857451916,0.143
207.592190888544,0.171
207.704524325172,0.127
207.8168577618,0.153
207.929191198428,0.178
208.041524635056,0.196
208.153858071684,0.193
208.266191508312,0.159
208.37852494494,0.183
208.490858381568,0.128
208.603191818196,0.125
208.715525254824,0.141
208.827858691452,0.122
208.94019212808,0.133
209.052525564708,0.138
209.164859001336,0.132
209.277192437964,0.14
209.389525874592,0.115
209.50185931122,0.156
209.614192747848,0.1
209.726526184476,0.119
209.838859621104,0.111
209.951193057732,0.0684
210.06352649436,0.136
210.175859930988,0.126
210.288193367616,0.104
210.400526804244,0.126
210.512860240872,0.109
210.6251936775,0.126
210.737527114128,0.118
210.849860550756,0.076
210.962193987384,0.102
211.074527424012,0.121
211.18686086064,0.12
211.299194297268,0.114
211.411527733896,0.122
211.523861170524,0.131
211.636194607152,0.132
211.74852804378,0.137
211.860861480408,0.138
211.973194917036,0.164
212.085528353664,0.102
212.197861790292,0.141
212.31019522692,0.122
212.422528663548,0.109
212.534862100176,0.129
212.647195536804,0.155
212.759528973432,0.092
212.87186241006,0.146
212.984195846688,0.0844
213.096529283316,0.135
213.208862719944,0.142
213.321196156572,0.138
213.4335295932,0.0861
213.545863029828,0.141
213.658196466456,0.111
213.770529903084,0.131
213.882863339712,0.14
213.99519677634,0.14
214.107530212968,0.0924
214.219863649596,0.134
214.332197086224,0.123
214.444530522852,0.0907
214.55686395948,0.108
214.669197396108,0.135
214.781530832736,0.13
214.893864269364,0.103
215.006197705992,0.0899
215.11853114262,0.14
215.230864579248,0.0924
215.343198015876,0.134
215.455531452504,0.123
215.567864889132,0.0907
215.68019832576,0.108
215.792531762388,0.135
215.904865199016,0.13
216.017198635644,0.103
216.129532072272,0.0899
216.2418655089,0.0844
216.354198945528,0.135
216.466532382156,0.142
216.578865818784,0.138
216.691199255412,0.0861
216.80353269204,0.141
216.915866128668,0.111
217.028199565296,0.131
217.140533001924,0.14
217.252866438552,0.14
217.36519987518,0.0924
217.477533311808,0.134
217.589866748436,0.123
217.702200185064,0.0907
217.814533621692,0.108
217.92686705832,0.135
218.039200494948,0.13
218.151533931576,0.103
218.263867368204,0.0899
218.376200804832,0.141
218.48853424146,0.111
218.600867678088,0.131
218.713201114716,0.14
218.825534551344,0.14
218.937867987972,0.0924
219.0502014246,0.134
219.162534861228,0.123
219.274868297856,0.0907
219.387201734484,0.108
219.499535171112,0.135
219.61186860774,0.13
219.724202044368,0.103
219.836535480996,0.0899
219.948868917624,0.106
220.061202354252,0.115
220.17353579088,0.155
220.285869227508,0.0785
220.398202664136,0.124
220.510536100764,0.117
220.622869537392,0.129
220.73520297402,0.138
220.847536410648,0.127
220.959869847276,0.116
221.072203283904,0.138
221.184536720532,0.132
221.29687015716,0.14
221.409203593788,0.115
221.521537030416,0.156
221.633870467044,0.1
221.746203903672,0.119
221.8585373403,0.111
221.970870776928,0.0684
222.083204213556,0.136
222.195537650184,0.126
222.307871086812,0.104
222.42020452344,0.126
222.532537960068,0.109
222.644871396696,0.126
222.757204833324,0.118
222.869538269952,0.076
222.98187170658,0.102
223.094205143208,0.121
223.206538579836,0.115
223.318872016464,0.0616
223.431205453092,0.112
223.54353888972,0.132
223.655872326348,0.101
223.768205762976,0.109
223.880539199604,0.1
223.992872636232,0.163
224.10520607286,0.19
224.217539509488,0.35
224.329872946116,0.416
224.442206382744,0.566
224.554539819372,0.722
224.666873256,0.862
224.779206692628,1.05
224.891540129256,1.09
225.003873565884,1.1
225.116207002512,1.09
225.22854043914,0.938
225.340873875768,0.768
225.453207312396,0.56
225.565540749024,0.369
225.677874185652,0.278
225.79020762228,0.141
225.902541058908,0.223
226.014874495536,0.149
226.127207932164,0.186
226.239541368792,0.193
226.35187480542,0.171
226.464208242048,0.127
226.576541678676,0.153
226.688875115304,0.118
226.801208551932,0.155
226.91354198856,0.158
227.025875425188,0.121
227.138208861816,0.135
227.250542298444,0.12
227.362875735072,0.144
227.4752091717,0.136
227.587542608328,0.119
227.699876044956,0.154
227.812209481584,0.145
227.924542918212,0.109
228.03687635484,0.135
228.149209791468,0.142
228.261543228096,0.137
228.373876664724,0.106
228.486210101352,0.115
228.59854353798,0.155
228.710876974608,0.0785
228.823210411236,0.124
228.935543847864,0.117
229.047877284492,0.129
229.16021072112,0.138
229.272544157748,0.127
229.384877594376,0.116
229.497211031004,0.0958
229.609544467632,0.136
229.72187790426,0.135
229.834211340888,0.116
229.946544777516,0.145
230.058878214144,0.114
230.171211650772,0.108
230.2835450874,0.102
230.395878524028,0.108
230.508211960656,0.159
230.620545397284,0.125
230.732878833912,0.119
230.84521227054,0.159
230.957545707168,0.149
231.069879143796,0.125
231.182212580424,0.114
231.294546017052,0.119
231.40687945368,0.116
231.519212890308,0.129
231.631546326936,0.126
231.743879763564,0.115
231.856213200192,0.108
231.96854663682,0.155
232.080880073448,0.0874
232.193213510076,0.0966
232.305546946704,0.131
232.417880383332,0.131
232.53021381996,0.134
232.642547256588,0.183
232.754880693216,0.128
232.867214129844,0.118
232.979547566472,0.149
233.0918810031,0.186
233.204214439728,0.193
233.316547876356,0.171
233.428881312984,0.127
233.541214749612,0.153
233.65354818624,0.118
233.765881622868,0.155
233.878215059496,0.158
233.990548496124,0.121
234.102881932752,0.135
234.21521536938,0.12
234.327548806008,0.144
234.439882242636,0.136
234.552215679264,0.119
234.664549115892,0.125
234.77688255252,0.0874
234.889215989148,0.11
235.001549425776,0.126
235.113882862404,0.109
235.226216299032,0.109
235.33854973566,0.141
235.450883172288,0.113
235.563216608916,0.102
235.675550045544,0.118
235.787883482172,0.0975
235.9002169188,0.12
236.012550355428,0.1
236.124883792056,0.111
236.237217228684,0.122
236.349550665312,0.137
236.46188410194,0.081
236.574217538568,0.12
236.686550975196,0.158
236.798884411824,0.154
236.911217848452,0.145
237.02355128508,0.109
237.135884721708,0.135
237.248218158336,0.142
237.360551594964,0.137
237.472885031592,0.106
237.58521846822,0.115
237.697551904848,0.155
237.809885341476,0.0785
237.922218778104,0.124
238.034552214732,0.117
238.14688565136,0.129
238.259219087988,0.138
238.371552524616,0.127
238.483885961244,0.116
238.596219397872,0.0958
238.7085528345,0.136
238.820886271128,0.135
238.933219707756,0.116
239.045553144384,0.145
239.157886581012,0.114
239.27022001764,0.108
239.382553454268,0.102
239.494886890896,0.108
239.607220327524,0.141
239.719553764152,0.0865
239.83188720078,0.145
239.944220637408,0.116
240.056554074036,0.116
240.168887510664,0.145
240.281220947292,0.114
240.39355438392,0.108
240.505887820548,0.102
240.618221257176,0.108
240.730554693804,0.141
240.842888130432,0.0865
240.95522156706,0.145
241.067555003688,0.116
241.179888440316,0.124
241.292221876944,0.117
241.404555313572,0.129
241.5168887502,0.138
241.629222186828,0.127
241.741555623456,0.116
241.853889060084,0.0958
241.966222496712,0.136
242.07855593334,0.135
242.190889369968,0.116
242.303222806596,0.145
242.415556243224,0.114
242.527889679852,0.108
242.64022311648,0.102
242.752556553108,0.108
242.864889989736,0.141
242.977223426364,0.0865
243.089556862992,0.145
243.20189029962,0.116
243.314223736248,0.116
243.426557172876,0.0958
243.538890609504,0.136
243.651224046132,0.135
243.76355748276,0.116
243.875890919388,0.145
243.988224356016,0.114
244.100557792644,0.108
244.212891229272,0.102
244.3252246659,0.108
244.437558102528,0.141
244.549891539156,0.0865
244.662224975784,0.145
244.774558412412,0.116
244.88689184904,0.109
244.999225285668,0.129
245.111558722296,0.155
245.223892158924,0.092
245.336225595552,0.146
245.44855903218,0.0844
245.560892468808,0.135
245.673225905436,0.142
245.785559342064,0.138
245.897892778692,0.0861
246.01022621532,0.141
246.122559651948,0.135
246.234893088576,0.12
246.347226525204,0.144
246.459559961832,0.136
246.57189339846,0.119
246.684226835088,0.125
246.796560271716,0.0874
246.908893708344,0.11
247.021227144972,0.126
247.1335605816,0.109
247.245894018228,0.109
247.358227454856,0.141
247.470560891484,0.113
247.582894328112,0.102
247.69522776474,0.118
247.807561201368,0.0975
247.919894637996,0.12
248.032228074624,0.1
248.144561511252,0.0933
248.25689494788,0.0983
248.369228384508,0.104
248.481561821136,0.101
248.593895257764,0.114
248.706228694392,0.138
248.81856213102,0.0827
248.930895567648,0.124
249.043229004276,0.161
249.155562440904,0.266
249.267895877532,0.368
249.38022931416,0.49
249.492562750788,0.66
249.604896187416,0.784
249.717229624044,0.976
249.829563060672,1.1
249.9418964973,1.01
250.054229933928,1.1
250.166563370556,1.01
250.278896807184,0.85
250.391230243812,0.666
250.50356368044,0.455
250.615897117068,0.319
250.728230553696,0.293
250.840563990324,0.164
250.952897426952,0.178
251.06523086358,0.196
251.177564300208,0.193
251.289897736836,0.159
251.402231173464,0.183
251.514564610092,0.128
251.62689804672,0.125
251.739231483348,0.141
251.851564919976,0.122
251.963898356604,0.133
252.076231793232,0.138
252.18856522986,0.132
252.300898666488,0.14
252.413232103116,0.115
252.525565539744,0.156
252.637898976372,0.1
252.750232413,0.138
252.862565849628,0.164
252.974899286256,0.102
253.087232722884,0.141
253.199566159512,0.122
253.31189959614,0.109
253.424233032768,0.129
253.536566469396,0.155
253.648899906024,0.092
253.761233342652,0.146
253.87356677928,0.0844
253.985900215908,0.135
254.098233652536,0.142
254.210567089164,0.138
254.322900525792,0.0861
254.43523396242,0.141
254.547567399048,0.111
254.659900835676,0.131
254.772234272304,0.14
254.884567708932,0.14
254.99690114556,0.0924
255.109234582188,0.134
255.221568018816,0.123
255.333901455444,0.0907
255.446234892072,0.108
255.5585683287,0.139
255.670901765328,0.118
255.783235201956,0.159
255.895568638584,0.123
256.007902075212,0.115
256.12023551184,0.153
256.232568948468,0.113
256.344902385096,0.111
256.457235821724,0.136
256.569569258352,0.112
256.68190269498,0.0992
256.794236131608,0.131
256.906569568236,0.144
257.018903004864,0.102
257.131236441492,0.113
257.24356987812,0.0886
257.355903314748,0.14
257.468236751376,0.143
257.580570188004,0.171
257.692903624632,0.127
257.80523706126,0.153
257.917570497888,0.178
258.029903934516,0.196
258.142237371144,0.193
258.254570807772,0.159
258.3669042444,0.183
258.479237681028,0.128
258.591571117656,0.125
258.703904554284,0.141
258.816237990912,0.122
258.92857142754,0.133
259.040904864168,0.138
259.153238300796,0.132
259.265571737424,0.14
259.377905174052,0.115
259.49023861068,0.156
259.602572047308,0.1
259.714905483936,0.119
259.827238920564,0.111
259.939572357192,0.0684
260.05190579382,0.136
260.164239230448,0.126
260.276572667076,0.104
260.388906103704,0.126
260.501239540332,0.109
260.61357297696,0.126
260.725906413588,0.118
260.838239850216,0.076
260.950573286844,0.102
261.062906723472,0.121
261.1752401601,0.12
261.287573596728,0.114
261.399907033356,0.122
261.512240469984,0.131
261.624573906612,0.132
261.73690734324,0.137
261.849240779868,0.138
261.961574216496,0.164
262.073907653124,0.102
262.186241089752,0.141
262.29857452638,0.122
262.410907963008,0.109
262.523241399636,0.129
262.635574836264,0.155
262.747908272892,0.092
262.86024170952,0.146
262.972575146148,0.0844
263.084908582776,0.135
263.197242019404,0.142
263.309575456032,0.138
263.42190889266,0.0861
263.534242329288,0.141
263.646575765916,0.111
263.758909202544,0.131
263.871242639172,0.14
263.9835760758,0.14
264.095909512428,0.0924
264.208242949056,0.134
264.320576385684,0.123
264.432909822312,0.0907
264.54524325894,0.108
264.657576695568,0.135
264.769910132196,0.13
264.882243568824,0.103
264.994577005452,0.0899
265.10691044208,0.14
265.219243878708,0.0924
265.331577315336,0.134
265.443910751964,0.123
265.556244188592,0.0907
265.66857762522,0.108
265.780911061848,0.135
265.893244498476,0.13
266.005577935104,0.103
266.117911371732,0.0899
266.23024480836,0.0844
266.342578244988,0.135
266.454911681616,0.142
266.567245118244,0.138
266.679578554872,0.0861
266.7919119915,0.141
266.904245428128,0.111
267.016578864756,0.131
267.128912301384,0.14
267.241245738012,0.14
267.35357917464,0.0924
267.465912611268,0.134
267.578246047896,0.123
267.690579484524,0.0907
267.802912921152,0.108
267.91524635778,0.135
268.027579794408,0.13
268.139913231036,0.103
268.252246667664,0.0899
268.364580104292,0.141
268.47691354092,0.111
268.589246977548,0.131
268.701580414176,0.14
268.813913850804,0.14
268.926247287432,0.0924
269.03858072406,0.134
269.150914160688,0.123
269.263247597316,0.0907
269.375581033944,0.108
269.487914470572,0.135
269.6002479072,0.13
269.712581343828,0.103
269.824914780456,0.0899
269.937248217084,0.106
270.049581653712,0.115
270.16191509034,0.155
270.274248526968,0.0785
270.386581963596,0.124
270.498915400224,0.117
270.611248836852,0.129
270.72358227348,0.138
270.835915710108,0.127
270.948249146736,0.116
271.060582583364,0.138
271.172916019992,0.132
271.28524945662,0.14
271.397582893248,0.115
271.509916329876,0.156
271.622249766504,0.1
271.734583203132,0.119
271.84691663976,0.111
271.959250076388,0.0684
272.071583513016,0.136
272.183916949644,0.126
272.296250386272,0.104
272.4085838229,0.126
272.520917259528,0.109
272.633250696156,0.126
272.745584132784,0.118
272.857917569412,0.076
272.97025100604,0.102
273.082584442668,0.121
273.194917879296,0.115
273.307251315924,0.0616
273.419584752552,0.112
273.53191818918,0.132
273.644251625808,0.101
273.756585062436,0.109
273.868918499064,0.1
273.981251935692,0.163
274.09358537232,0.19
274.205918808948,0.35
274.318252245576,0.416
274.430585682204,0.566
274.542919118832,0.722
274.65525255546,0.862
274.767585992088,1.05
274.879919428716,1.09
274.992252865344,1.1
275.104586301972,1.09
275.2169197386,0.938
275.329253175228,0.768
275.441586611856,0.56
275.553920048484,0.369
275.666253485112,0.278
275.77858692174,0.141
275.890920358368,0.223
276.003253794996,0.149
276.115587231624,0.186
276.227920668252,0.193
276.34025410488,0.171
276.452587541508,0.127
276.564920978136,0.153
276.677254414764,0.118
276.789587851392,0.155
276.90192128802,0.158
277.014254724648,0.121
277.126588161276,0.135
277.238921597904,0.12
277.351255034532,0.144
277.46358847116,0.136
277.575921907788,0.119
277.688255344416,0.154
277.800588781044,0.145
277.912922217672,0.109
278.0252556543,0.135
278.137589090928,0.142
278.249922527556,0.137
278.362255964184,0.106
278.474589400812,0.115
278.58692283744,0.155
278.699256274068,0.0785
278.811589710696,0.124
278.923923147324,0.117
279.036256583952,0.129
279.14859002058,0.138
279.260923457208,0.127
279.373256893836,0.116
279.485590330464,0.0958
279.597923767092,0.136
279.71025720372,0.135
279.822590640348,0.116
279.934924076976,0.145
280.047257513604,0.114
280.159590950232,0.108
280.27192438686,0.102
280.384257823488,0.108
280.496591260116,0.159
280.608924696744,0.125
280.721258133372,0.119
280.83359157,0.159
280.945925006628,0.149
281.058258443256,0.125
281.170591879884,0.114
281.282925316512,0.119
281.39525875314,0.116
281.507592189768,0.129
281.619925626396,0.126
281.732259063024,0.115
281.844592499652,0.108
281.95692593628,0.155
282.069259372908,0.0874
282.181592809536,0.0966
282.293926246164,0.131
282.406259682792,0.131
282.51859311942,0.134
282.630926556048,0.183
282.743259992676,0.128
282.855593429304,0.118
282.967926865932,0.149
283.08026030256,0.186
283.192593739188,0.193
283.304927175816,0.171
283.417260612444,0.127
283.529594049072,0.153
283.6419274857,0.118
283.754260922328,0.155
283.866594358956,0.158
283.978927795584,0.121
284.091261232212,0.135
284.20359466884,0.12
284.315928105468,0.144
284.428261542096,0.136
284.540594978724,0.119
284.652928415352,0.125
284.76526185198,0.0874
284.877595288608,0.11
284.989928725236,0.126
285.102262161864,0.109
285.214595598492,0.109
285.32692903512,0.141
285.439262471748,0.113
285.551595908376,0.102
285.663929345004,0.118
285.776262781632,0.0975
285.88859621826,0.12
286.000929654888,0.1
286.113263091516,0.111
286.225596528144,0.122
286.337929964772,0.137
286.4502634014,0.081
286.562596838028,0.12
286.674930274656,0.158
286.787263711284,0.154
286.899597147912,0.145
287.01193058454,0.109
287.124264021168,0.135
287.236597457796,0.142
287.348930894424,0.137
287.461264331052,0.106
287.57359776768,0.115
287.685931204308,0.155
287.798264640936,0.0785
287.910598077564,0.124
288.022931514192,0.117
288.13526495082,0.129
288.247598387448,0.138
288.359931824076,0.127
288.472265260704,0.116
288.584598697332,0.0958
288.69693213396,0.136
288.809265570588,0.135
288.921599007216,0.116
289.033932443844,0.145
289.146265880472,0.114
289.2585993171,0.108
289.370932753728,0.102
289.483266190356,0.108
289.595599626984,0.141
289.707933063612,0.0865
289.82026650024,0.145
289.932599936868,0.116
290.044933373496,0.116
290.157266810124,0.145
290.269600246752,0.114
290.38193368338,0.108
290.494267120008,0.102
290.606600556636,0.108
290.718933993264,0.141
290.831267429892,0.0865
290.94360086652,0.145
291.055934303148,0.116
291.168267739776,0.124
291.280601176404,0.117
291.392934613032,0.129
291.50526804966,0.138
291.617601486288,0.127
291.729934922916,0.116
291.842268359544,0.0958
291.954601796172,0.136
292.0669352328,0.135
292.179268669428,0.116
292.291602106056,0.145
292.403935542684,0.114
292.516268979312,0.108
292.62860241594,0.102
292.740935852568,0.108
292.853269289196,0.141
292.965602725824,0.0865
293.077936162452,0.145
293.19026959908,0.116
293.302603035708,0.116
293.414936472336,0.0958
293.527269908964,0.136
293.639603345592,0.135
293.75193678222,0.116
293.864270218848,0.145
293.976603655476,0.114
294.088937092104,0.108
294.201270528732,0.102
294.31360396536,0.108
294.425937401988,0.141
294.538270838616,0.0865
294.650604275244,0.145
294.762937711872,0.116
294.8752711485,0.109
294.987604585128,0.129
295.099938021756,0.155
295.212271458384,0.092
295.324604895012,0.146
295.43693833164,0.0844
295.549271768268,0.135
295.661605204896,0.142
295.773938641524,0.138
295.886272078152,0.0861
295.99860551478,0.141
296.110938951408,0.135
296.223272388036,0.12
296.335605824664,0.144
296.447939261292,0.136
296.56027269792,0.119
296.672606134548,0.125
296.784939571176,0.0874
296.897273007804,0.11
297.009606444432,0.126
297.12193988106,0.109
297.234273317688,0.109
297.346606754316,0.141
297.458940190944,0.113
297.571273627572,0.102
297.6836070642,0.118
297.795940500828,0.0975
297.908273937456,0.12
298.020607374084,0.1
298.132940810712,0.0933
298.24527424734,0.0983
298.357607683968,0.104
298.469941120596,0.101
298.582274557224,0.114
298.694607993852,0.138
298.80694143048,0.0827
298.919274867108,0.124
299.031608303736,0.161
299.143941740364,0.266
299.256275176992,0.368
299.36860861362,0.49
299.480942050248,0.66
299.593275486876,0.784
299.705608923504,0.976
299.817942360132,1.1
299.93027579676,1.01
300.042609233388,1.1
300.154942670016,1.01
300.267276106644,0.85
300.379609543272,0.666
300.4919429799,0.455
300.604276416528,0.319
300.716609853156,0.293
300.828943289784,0.164
300.941276726412,0.178
301.05361016304,0.196
301.165943599668,0.193
301.278277036296,0.159
301.390610472924,0.183
301.502943909552,0.128
301.61527734618,0.125
301.727610782808,0.141
301.839944219436,0.122
301.952277656064,0.133
302.064611092692,0.138
302.17694452932,0.132
302.289277965948,0.14
302.401611402576,0.115
302.513944839204,0.156
302.626278275832,0.1
302.73861171246,0.138
302.850945149088,0.164
302.963278585716,0.102
303.075612022344,0.141
303.187945458972,0.122
303.3002788956,0.109
303.412612332228,0.129
303.524945768856,0.155
303.637279205484,0.092
303.749612642112,0.146
303.86194607874,0.0844
303.974279515368,0.135
304.086612951996,0.142
304.198946388624,0.138
304.311279825252,0.0861
304.42361326188,0.141
304.535946698508,0.111
304.648280135136,0.131
304.760613571764,0.14
304.872947008392,0.14
304.98528044502,0.0924
305.097613881648,0.134
305.209947318276,0.123
305.322280754904,0.0907
305.434614191532,0.108
305.54694762816,0.139
305.659281064788,0.118
305.771614501416,0.159
305.883947938044,0.123
305.996281374672,0.115
306.1086148113,0.153
306.220948247928,0.113
306.333281684556,0.111
306.445615121184,0.136
306.557948557812,0.112
306.67028199444,0.0992
306.782615431068,0.131
306.894948867696,0.144
307.007282304324,0.102
307.119615740952,0.113
307.23194917758,0.0886
307.344282614208,0.14
307.456616050836,0.143
307.568949487464,0.171
307.681282924092,0.127
307.79361636072,0.153
307.905949797348,0.178
308.018283233976,0.196
308.130616670604,0.193
308.242950107232,0.159
308.35528354386,0.183
308.467616980488,0.128
308.579950417116,0.125
308.692283853744,0.141
308.804617290372,0.122
308.916950727,0.133
309.029284163628,0.138
309.141617600256,0.132
309.253951036884,0.14
309.366284473512,0.115
309.47861791014,0.156
309.590951346768,0.1
309.703284783396,0.119
309.815618220024,0.111
309.927951656652,0.0684
310.04028509328,0.136
310.152618529908,0.126
310.264951966536,0.104
310.377285403164,0.126
310.489618839792,0.109
310.60195227642,0.126
310.714285713048,0.118
310.826619149676,0.076
310.938952586304,0.102
311.051286022932,0.121
311.16361945956,0.12
311.275952896188,0.114
311.388286332816,0.122
311.500619769444,0.131
311.612953206072,0.132
311.7252866427,0.137
311.837620079328,0.138
311.949953515956,0.164
312.062286952584,0.102
312.174620389212,0.141
312.28695382584,0.122
312.399287262468,0.109
312.511620699096,0.129
312.623954135724,0.155
312.736287572352,0.092
312.84862100898,0.146
312.960954445608,0.0844
313.073287882236,0.135
313.185621318864,0.142
313.297954755492,0.138
313.41028819212,0.0861
313.522621628748,0.141
313.634955065376,0.111
313.747288502004,0.131
313.859621938632,0.14
313.97195537526,0.14
314.084288811888,0.0924
314.196622248516,0.134
314.308955685144,0.123
314.421289121772,0.0907
314.5336225584,0.108
314.645955995028,0.135
314.758289431656,0.13
314.870622868284,0.103
314.982956304912,0.0899
315.09528974154,0.14
315.207623178168,0.0924
315.319956614796,0.134
315.432290051424,0.123
315.544623488052,0.0907
315.65695692468,0.108
315.769290361308,0.135
315.881623797936,0.13
315.993957234564,0.103
316.106290671192,0.0899
316.21862410782,0.0844
316.330957544448,0.135
316.443290981076,0.142
316.555624417704,0.138
316.667957854332,0.0861
316.78029129096,0.141
316.892624727588,0.111
317.004958164216,0.131
317.117291600844,0.14
317.229625037472,0.14
317.3419584741,0.0924
317.454291910728,0.134
317.566625347356,0.123
317.678958783984,0.0907
317.791292220612,0.108
317.90362565724,0.135
318.015959093868,0.13
318.128292530496,0.103
318.240625967124,0.0899
318.352959403752,0.141
318.46529284038,0.111
318.577626277008,0.131
318.689959713636,0.14
318.802293150264,0.14
318.914626586892,0.0924
319.02696002352,0.134
319.139293460148,0.123
319.251626896776,0.0907
319.363960333404,0.108
319.476293770032,0.135
319.58862720666,0.13
319.700960643288,0.103
319.813294079916,0.0899
319.925627516544,0.106
320.037960953172,0.115
320.1502943898,0.155
320.262627826428,0.0785
320.374961263056,0.124
320.487294699684,0.117
320.599628136312,0.129
320.71196157294,0.138
320.824295009568,0.127
320.936628446196,0.116
321.048961882824,0.138
321.161295319452,0.132
321.27362875608,0.14
321.385962192708,0.115
321.498295629336,0.156
321.610629065964,0.1
321.722962502592,0.119
321.83529593922,0.111
321.947629375848,0.0684
322.059962812476,0.136
322.172296249104,0.126
322.284629685732,0.104
322.39696312236,0.126
322.509296558988,0.109
322.621629995616,0.126
322.733963432244,0.118
322.846296868872,0.076
322.9586303055,0.102
323.070963742128,0.121
323.183297178756,0.115
323.295630615384,0.0616
323.407964052012,0.112
323.52029748864,0.132
323.632630925268,0.101
323.744964361896,0.109
323.857297798524,0.1
323.969631235152,0.163
324.08196467178,0.19
324.194298108408,0.35
324.306631545036,0.416
324.418964981664,0.566
324.531298418292,0.722
324.64363185492,0.862
324.755965291548,1.05
324.868298728176,1.09
324.980632164804,1.1
325.092965601432,1.09
325.20529903806,0.938
325.317632474688,0.768
325.429965911316,0.56
325.542299347944,0.369
325.654632784572,0.278
325.7669662212,0.141
325.879299657828,0.223
325.991633094456,0.149
326.103966531084,0.186
326.216299967712,0.193
326.32863340434,0.171
326.440966840968,0.127
326.553300277596,0.153
326.665633714224,0.118
326.777967150852,0.155
326.89030058748,0.158
327.002634024108,0.121
327.114967460736,0.135
327.227300897364,0.12
327.339634333992,0.144
327.45196777062,0.136
327.564301207248,0.119
327.676634643876,0.154
327.788968080504,0.145
327.901301517132,0.109
328.01363495376,0.135
328.125968390388,0.142
328.238301827016,0.137
328.350635263644,0.106
328.462968700272,0.115
328.5753021369,0.155
328.687635573528,0.0785
328.799969010156,0.124
328.912302446784,0.117
329.024635883412,0.129
329.13696932004,0.138
329.249302756668,0.127
329.361636193296,0.116
329.473969629924,0.0958
329.586303066552,0.136
329.69863650318,0.135
329.810969939808,0.116
329.923303376436,0.145
330.035636813064,0.114
330.147970249692,0.108
330.26030368632,0.102
330.372637122948,0.108
330.484970559576,0.159
330.597303996204,0.125
330.709637432832,0.119
330.82197086946,0.159
330.934304306088,0.149
331.046637742716,0.125
331.158971179344,0.114
331.271304615972,0.119
331.3836380526,0.116
331.495971489228,0.129
331.608304925856,0.126
331.720638362484,0.115
331.832971799112,0.108
331.94530523574,0.155
332.057638672368,0.0874
332.169972108996,0.0966
332.282305545624,0.131
332.394638982252,0.131
332.50697241888,0.134
332.619305855508,0.183
332.731639292136,0.128
332.843972728764,0.118
332.956306165392,0.149
333.06863960202,0.186
333.180973038648,0.193
333.293306475276,0.171
333.405639911904,0.127
333.517973348532,0.153
333.63030678516,0.118
333.742640221788,0.155
333.854973658416,0.158
333.967307095044,0.121
334.079640531672,0.135
334.1919739683,0.12
334.304307404928,0.144
334.416640841556,0.136
334.528974278184,0.119
334.641307714812,0.125
334.75364115144,0.0874
334.865974588068,0.11
334.978308024696,0.126
335.090641461324,0.109
335.202974897952,0.109
335.31530833458,0.141
335.427641771208,0.113
335.539975207836,0.102
335.652308644464,0.118
335.764642081092,0.0975
335.87697551772,0.12
335.989308954348,0.1
336.101642390976,0.111
336.213975827604,0.122
336.326309264232,0.137
336.43864270086,0.081
336.550976137488,0.12
336.663309574116,0.158
336.775643010744,0.154
336.887976447372,0.145
337.000309884,0.109
337.112643320628,0.135
337.224976757256,0.142
337.337310193884,0.137
337.449643630512,0.106
337.56197706714,0.115
337.674310503768,0.155
337.786643940396,0.0785
337.898977377024,0.124
338.011310813652,0.117
338.12364425028,0.129
338.235977686908,0.138
338.348311123536,0.127
338.460644560164,0.116
338.572977996792,0.0958
338.68531143342,0.136
338.797644870048,0.135
338.909978306676,0.116
339.022311743304,0.145
339.134645179932,0.114
339.24697861656,0.108
339.359312053188,0.102
339.471645489816,0.108
339.583978926444,0.141
339.696312363072,0.0865
339.8086457997,0.145
339.920979236328,0.116
340.033312672956,0.116
340.145646109584,0.145
340.257979546212,0.114
340.37031298284,0.108
340.482646419468,0.102
340.594979856096,0.108
340.707313292724,0.141
340.819646729352,0.0865
340.93198016598,0.145
341.044313602608,0.116
341.156647039236,0.124
341.268980475864,0.117
341.381313912492,0.129
341.49364734912,0.138
341.605980785748,0.127
341.718314222376,0.116
341.830647659004,0.0958
341.942981095632,0.136
342.05531453226,0.135
342.167647968888,0.116
342.279981405516,0.145
342.392314842144,0.114
342.504648278772,0.108
342.6169817154,0.102
342.729315152028,0.108
342.841648588656,0.141
342.953982025284,0.0865
343.066315461912,0.145
343.17864889854,0.116
343.290982335168,0.116
343.403315771796,0.0958
343.515649208424,0.136
343.627982645052,0.135
343.74031608168,0.116
343.852649518308,0.145
343.964982954936,0.114
344.077316391564,0.108
344.189649828192,0.102
344.30198326482,0.108
344.414316701448,0.141
344.526650138076,0.0865
344.638983574704,0.145
344.751317011332,0.116
344.86365044796,0.109
344.975983884588,0.129
345.088317321216,0.155
345.200650757844,0.092
345.312984194472,0.146
345.4253176311,0.0844
345.537651067728,0.135
345.649984504356,0.142
345.762317940984,0.138
345.874651377612,0.0861
345.98698481424,0.141
346.099318250868,0.135
346.211651687496,0.12
346.323985124124,0.144
346.436318560752,0.136
346.54865199738,0.119
346.660985434008,0.125
346.773318870636,0.0874
346.885652307264,0.11
346.997985743892,0.126
347.11031918052,0.109
347.222652617148,0.109
347.334986053776,0.141
347.447319490404,0.113
347.559652927032,0.102
347.67198636366,0.118
347.784319800288,0.0975
347.896653236916,0.12
348.008986673544,0.1
348.121320110172,0.0933
348.2336535468,0.0983
348.345986983428,0.104
348.458320420056,0.101
348.570653856684,0.114
348.682987293312,0.138
348.79532072994,0.0827
348.907654166568,0.124
349.019987603196,0.161
349.132321039824,0.266
349.244654476452,0.368
349.35698791308,0.49
349.469321349708,0.66
349.581654786336,0.784
349.693988222964,0.976
349.806321659592,1.1
349.91865509622,1.01
350.030988532848,1.1
350.143321969476,1.01
350.255655406104,0.85
350.367988842732,0.666
350.48032227936,0.455
350.592655715988,0.319
350.704989152616,0.293
350.817322589244,0.164
350.929656025872,0.178
351.0419894625,0.196
351.154322899128,0.193
351.266656335756,0.159
351.378989772384,0.183
351.491323209012,0.128
351.60365664564,0.125
351.715990082268,0.141
351.828323518896,0.122
351.940656955524,0.133
352.052990392152,0.138
352.16532382878,0.132
352.277657265408,0.14
352.389990702036,0.115
352.502324138664,0.156
352.614657575292,0.1
352.72699101192,0.138
352.839324448548,0.164
352.951657885176,0.102
353.063991321804,0.141
353.176324758432,0.122
353.28865819506,0.109
353.400991631688,0.129
353.513325068316,0.155
353.625658504944,0.092
353.737991941572,0.146
353.8503253782,0.0844
353.962658814828,0.135
354.074992251456,0.142
354.187325688084,0.138
354.299659124712,0.0861
354.41199256134,0.141
354.524325997968,0.111
354.636659434596,0.131
354.748992871224,0.14
354.861326307852,0.14
354.97365974448,0.0924
355.085993181108,0.134
355.198326617736,0.123
355.310660054364,0.0907
355.422993490992,0.108
355.53532692762,0.139
355.647660364248,0.118
355.759993800876,0.159
355.872327237504,0.123
355.984660674132,0.115
356.09699411076,0.153
356.209327547388,0.113
356.321660984016,0.111
356.433994420644,0.136
356.546327857272,0.112
356.6586612939,0.0992
356.770994730528,0.131
356.883328167156,0.144
356.995661603784,0.102
357.107995040412,0.113
357.22032847704,0.0886
357.332661913668,0.14
357.444995350296,0.143
357.557328786924,0.171
357.669662223552,0.127
357.78199566018,0.153
357.894329096808,0.178
358.006662533436,0.196
358.118995970064,0.193
358.231329406692,0.159
358.34366284332,0.183
358.455996279948,0.128
358.568329716576,0.125
358.680663153204,0.141
358.792996589832,0.122
358.90533002646,0.133
359.017663463088,0.138
359.129996899716,0.132
359.242330336344,0.14
359.354663772972,0.115
359.4669972096,0.156
359.579330646228,0.1
359.691664082856,0.119
359.803997519484,0.111
359.916330956112,0.0684
360.02866439274,0.136
360.140997829368,0.126
360.253331265996,0.104
360.365664702624,0.126
360.477998139252,0.109
360.59033157588,0.126
360.702665012508,0.118
360.814998449136,0.076
360.927331885764,0.102
361.039665322392,0.121
361.15199875902,0.12
361.264332195648,0.114
361.376665632276,0.122
361.488999068904,0.131
361.601332505532,0.132
361.71366594216,0.137
361.825999378788,0.138
361.938332815416,0.164
362.050666252044,0.102
362.162999688672,0.141
362.2753331253,0.122
362.387666561928,0.109
362.499999998556,0.129
362.612333435184,0.155
362.724666871812,0.092
362.83700030844,0.146
362.949333745068,0.0844
363.061667181696,0.135
363.174000618324,0.142
363.286334054952,0.138
363.39866749158,0.0861
363.511000928208,0.141
363.623334364836,0.111
363.735667801464,0.131
363.848001238092,0.14
363.96033467472,0.14
364.072668111348,0.0924
364.185001547976,0.134
364.297334984604,0.123
364.409668421232,0.0907
364.52200185786,0.108
364.634335294488,0.135
364.746668731116,0.13
364.859002167744,0.103
364.971335604372,0.0899
365.083669041,0.14
365.196002477628,0.0924
365.308335914256,0.134
365.420669350884,0.123
365.533002787512,0.0907
365.64533622414,0.108
365.757669660768,0.135
365.870003097396,0.13
365.982336534024,0.103
366.094669970652,0.0899
366.20700340728,0.0844
366.319336843908,0.135
366.431670280536,0.142
366.544003717164,0.138
366.656337153792,0.0861
366.76867059042,0.141
366.881004027048,0.111
366.993337463676,0.131
367.105670900304,0.14
367.218004336932,0.14
367.33033777356,0.0924
367.442671210188,0.134
367.555004646816,0.123
367.667338083444,0.0907
367.779671520072,0.108
367.8920049567,0.135
368.004338393328,0.13
368.116671829956,0.103
368.229005266584,0.0899
368.341338703212,0.141
368.45367213984,0.111
368.566005576468,0.131
368.678339013096,0.14
368.790672449724,0.14
368.903005886352,0.0924
369.01533932298,0.134
369.127672759608,0.123
369.240006196236,0.0907
369.352339632864,0.108
369.464673069492,0.135
369.57700650612,0.13
369.689339942748,0.103
369.801673379376,0.0899
369.914006816004,0.106
370.026340252632,0.115
370.13867368926,0.155
370.251007125888,0.0785
370.363340562516,0.124
370.475673999144,0.117
370.588007435772,0.129
370.7003408724,0.138
370.812674309028,0.127
370.925007745656,0.116
371.037341182284,0.138
371.149674618912,0.132
371.26200805554,0.14
371.374341492168,0.115
371.486674928796,0.156
371.599008365424,0.1
371.711341802052,0.119
371.82367523868,0.111
371.936008675308,0.0684
372.048342111936,0.136
372.160675548564,0.126
372.273008985192,0.104
372.38534242182,0.126
372.497675858448,0.109
372.610009295076,0.126
372.722342731704,0.118
372.834676168332,0.076
372.94700960496,0.102
373.059343041588,0.121
373.171676478216,0.115
373.284009914844,0.0616
373.396343351472,0.112
373.5086767881,0.132
373.621010224728,0.101
373.733343661356,0.109
373.845677097984,0.1
373.958010534612,0.163
374.07034397124,0.19
374.182677407868,0.35
374.295010844496,0.416
374.407344281124,0.566
374.519677717752,0.722
374.63201115438,0.862
374.744344591008,1.05
374.856678027636,1.09
374.969011464264,1.1
375.081344900892,1.09
375.19367833752,0.938
375.306011774148,0.768
375.418345210776,0.56
375.530678647404,0.369
375.643012084032,0.278
375.75534552066,0.141
375.867678957288,0.223
375.980012393916,0.149
376.092345830544,0.186
376.204679267172,0.193
376.3170127038,0.171
376.429346140428,0.127
376.541679577056,0.153
376.654013013684,0.118
376.766346450312,0.155
376.87867988694,0.158
376.991013323568,0.121
377.103346760196,0.135
377.215680196824,0.12
377.328013633452,0.144
377.44034707008,0.136
377.552680506708,0.119
377.665013943336,0.154
377.777347379964,0.145
377.889680816592,0.109
378.00201425322,0.135
378.114347689848,0.142
378.226681126476,0.137
378.339014563104,0.106
378.451347999732,0.115
378.56368143636,0.155
378.676014872988,0.0785
378.788348309616,0.124
378.900681746244,0.117
379.013015182872,0.129
379.1253486195,0.138
379.237682056128,0.127
379.350015492756,0.116
379.462348929384,0.0958
379.574682366012,0.136
379.68701580264,0.135
379.799349239268,0.116
379.911682675896,0.145
380.024016112524,0.114
380.136349549152,0.108
380.24868298578,0.102
380.361016422408,0.108
380.473349859036,0.159
380.585683295664,0.125
380.698016732292,0.119
380.81035016892,0.159
380.922683605548,0.149
381.035017042176,0.125
381.147350478804,0.114
381.259683915432,0.119
381.37201735206,0.116
381.484350788688,0.129
381.596684225316,0.126
381.709017661944,0.115
381.821351098572,0.108
381.9336845352,0.155
382.046017971828,0.0874
382.158351408456,0.0966
382.270684845084,0.131
382.383018281712,0.131
382.49535171834,0.134
382.607685154968,0.183
382.720018591596,0.128
382.832352028224,0.118
382.944685464852,0.149
383.05701890148,0.186
383.169352338108,0.193
383.281685774736,0.171
383.394019211364,0.127
383.506352647992,0.153
383.61868608462,0.118
383.731019521248,0.155
383.843352957876,0.158
383.955686394504,0.121
384.068019831132,0.135
384.18035326776,0.12
384.292686704388,0.144
384.405020141016,0.136
384.517353577644,0.119
384.629687014272,0.125
384.7420204509,0.0874
384.854353887528,0.11
384.966687324156,0.126
385.079020760784,0.109
385.191354197412,0.109
385.30368763404,0.141
385.416021070668,0.113
385.528354507296,0.102
385.640687943924,0.118
385.753021380552,0.0975
385.86535481718,0.12
385.977688253808,0.1
386.090021690436,0.111
386.202355127064,0.122
386.314688563692,0.137
386.42702200032,0.081
386.539355436948,0.12
386.651688873576,0.158
386.764022310204,0.154
386.876355746832,0.145
386.98868918346,0.109
387.101022620088,0.135
387.213356056716,0.142
387.325689493344,0.137
387.438022929972,0.106
387.5503563666,0.115
387.662689803228,0.155
387.775023239856,0.0785
387.887356676484,0.124
387.999690113112,0.117
388.11202354974,0.129
388.224356986368,0.138
388.336690422996,0.127
388.449023859624,0.116
388.561357296252,0.0958
388.67369073288,0.136
388.786024169508,0.135
388.898357606136,0.116
389.010691042764,0.145
389.123024479392,0.114
389.23535791602,0.108
389.347691352648,0.102
389.460024789276,0.108
389.572358225904,0.141
389.684691662532,0.0865
389.79702509916,0.145
389.909358535788,0.116
390.021691972416,0.116
390.134025409044,0.145
390.246358845672,0.114
390.3586922823,0.108
390.471025718928,0.102
390.583359155556,0.108
390.695692592184,0.141
390.808026028812,0.0865
390.92035946544,0.145
391.032692902068,0.116
391.145026338696,0.124
391.257359775324,0.117
391.369693211952,0.129
391.48202664858,0.138
391.594360085208,0.127
391.706693521836,0.116
391.819026958464,0.0958
391.931360395092,0.136
392.04369383172,0.135
392.156027268348,0.116
392.268360704976,0.145
392.380694141604,0.114
392.493027578232,0.108
392.60536101486,0.102
392.717694451488,0.108
392.830027888116,0.141
392.942361324744,0.0865
393.054694761372,0.145
393.167028198,0.116
393.279361634628,0.116
393.391695071256,0.0958
393.504028507884,0.136
393.616361944512,0.135
393.72869538114,0.116
393.841028817768,0.145
393.953362254396,0.114
394.065695691024,0.108
394.178029127652,0.102
394.29036256428,0.108
394.402696000908,0.141
394.515029437536,0.0865
394.627362874164,0.145
394.739696310792,0.116
394.85202974742,0.109
394.964363184048,0.129
395.076696620676,0.155
395.189030057304,0.092
395.301363493932,0.146
395.41369693056,0.0844
395.526030367188,0.135
395.638363803816,0.142
395.750697240444,0.138
395.863030677072,0.0861
395.9753641137,0.141
396.087697550328,0.135
396.200030986956,0.12
396.312364423584,0.144
396.424697860212,0.136
396.53703129684,0.119
396.649364733468,0.125
396.761698170096,0.0874
396.874031606724,0.11
396.986365043352,0.126
397.09869847998,0.109
397.211031916608,0.109
397.323365353236,0.141
397.435698789864,0.113
397.548032226492,0.102
397.66036566312,0.118
397.772699099748,0.0975
397.885032536376,0.12
397.997365973004,0.1
398.109699409632,0.0933
398.22203284626,0.0983
398.334366282888,0.104
398.446699719516,0.101
398.559033156144,0.114
398.671366592772,0.138
398.7837000294,0.0827
398.896033466028,0.124
399.008366902656,0.161
399.120700339284,0.266
399.233033775912,0.368
399.34536721254,0.49
399.457700649168,0.66
399.570034085796,0.784
399.682367522424,0.976
399.794700959052,1.1
399.90703439568,1.01
400.019367832308,1.1
400.131701268936,1.01
400.244034705564,0.85
400.356368142192,0.666
400.46870157882,0.455
400.581035015448,0.319
400.693368452076,0.293
400.805701888704,0.164
400.918035325332,0.178
401.03036876196,0.196
401.142702198588,0.193
401.255035635216,0.159
401.367369071844,0.183
401.479702508472,0.128
401.5920359451,0.125
401.704369381728,0.141
401.816702818356,0.122
401.929036254984,0.133
402.041369691612,0.138
402.15370312824,0.132
402.266036564868,0.14
402.378370001496,0.115
402.490703438124,0.156
402.603036874752,0.1
402.71537031138,0.138
402.827703748008,0.164
402.940037184636,0.102
403.052370621264,0.141
403.164704057892,0.122
403.27703749452,0.109
403.389370931148,0.129
403.501704367776,0.155
403.614037804404,0.092
403.726371241032,0.146
403.83870467766,0.0844
403.951038114288,0.135
404.063371550916,0.142
404.175704987544,0.138
404.288038424172,0.0861
404.4003718608,0.141
404.512705297428,0.111
404.625038734056,0.131
404.737372170684,0.14
404.849705607312,0.14
404.96203904394,0.0924
405.074372480568,0.134
405.186705917196,0.123
405.299039353824,0.0907
405.411372790452,0.108
405.52370622708,0.139
405.636039663708,0.118
405.748373100336,0.159
405.860706536964,0.123
405.973039973592,0.115
406.08537341022,0.153
406.197706846848,0.113
406.310040283476,0.111
406.422373720104,0.136
406.534707156732,0.112
406.64704059336,0.0992
406.759374029988,0.131
406.871707466616,0.144
406.984040903244,0.102
407.096374339872,0.113
407.2087077765,0.0886
407.321041213128,0.14
407.433374649756,0.143
407.545708086384,0.171
407.658041523012,0.127
407.77037495964,0.153
407.882708396268,0.178
407.995041832896,0.196
408.107375269524,0.193
408.219708706152,0.159
408.33204214278,0.183
408.444375579408,0.128
408.556709016036,0.125
408.669042452664,0.141
408.781375889292,0.122
408.89370932592,0.133
409.006042762548,0.138
409.118376199176,0.132
409.230709635804,0.14
409.343043072432,0.115
409.45537650906,0.156
409.567709945688,0.1
409.680043382316,0.119
409.792376818944,0.111
409.904710255572,0.0684
410.0170436922,0.136
410.129377128828,0.126
410.241710565456,0.104
410.354044002084,0.126
410.466377438712,0.109
410.57871087534,0.126
410.691044311968,0.118
410.803377748596,0.076
410.915711185224,0.102
411.028044621852,0.121
411.14037805848,0.12
411.252711495108,0.114
411.365044931736,0.122
411.477378368364,0.131
411.589711804992,0.132
411.70204524162,0.137
411.814378678248,0.138
411.926712114876,0.164
412.039045551504,0.102
412.151378988132,0.141
412.26371242476,0.122
412.376045861388,0.109
412.488379298016,0.129
412.600712734644,0.155
412.713046171272,0.092
412.8253796079,0.146
412.937713044528,0.0844
413.050046481156,0.135
413.162379917784,0.142
413.274713354412,0.138
413.38704679104,0.0861
413.499380227668,0.141
413.611713664296,0.111
413.724047100924,0.131
413.836380537552,0.14
413.94871397418,0.14
414.061047410808,0.0924
414.173380847436,0.134
414.285714284064,0.123
414.398047720692,0.0907
414.51038115732,0.108
414.622714593948,0.135
414.735048030576,0.13
414.847381467204,0.103
414.959714903832,0.0899
415.07204834046,0.14
415.184381777088,0.0924
415.296715213716,0.134
415.409048650344,0.123
415.521382086972,0.0907
415.6337155236,0.108
415.746048960228,0.135
415.858382396856,0.13
415.970715833484,0.103
416.083049270112,0.0899
416.19538270674,0.0844
416.307716143368,0.135
416.420049579996,0.142
416.532383016624,0.138
416.644716453252,0.0861
416.75704988988,0.141
416.869383326508,0.111
416.981716763136,0.131
417.094050199764,0.14
417.206383636392,0.14
417.31871707302,0.0924
417.431050509648,0.134
417.543383946276,0.123
417.655717382904,0.0907
417.768050819532,0.108
417.88038425616,0.135
417.992717692788,0.13
418.105051129416,0.103
418.217384566044,0.0899
418.329718002672,0.141
418.4420514393,0.111
418.554384875928,0.131
418.666718312556,0.14
418.779051749184,0.14
418.891385185812,0.0924
419.00371862244,0.134
419.116052059068,0.123
419.228385495696,0.0907
419.340718932324,0.108
419.453052368952,0.135
419.56538580558,0.13
419.677719242208,0.103
419.790052678836,0.0899
419.902386115464,0.106
420.014719552092,0.115
420.12705298872,0.155
420.239386425348,0.0785
420.351719861976,0.124
420.464053298604,0.117
420.576386735232,0.129
420.68872017186,0.138
420.801053608488,0.127
420.913387045116,0.116
421.025720481744,0.138
421.138053918372,0.132
421.250387355,0.14
421.362720791628,0.115
421.475054228256,0.156
421.587387664884,0.1
421.699721101512,0.119
421.81205453814,0.111
421.924387974768,0.0684
422.036721411396,0.136
422.149054848024,0.126
422.261388284652,0.104
422.37372172128,0.126
422.486055157908,0.109
422.598388594536,0.126
422.710722031164,0.118
422.823055467792,0.076
422.93538890442,0.102
423.047722341048,0.121
423.160055777676,0.115
423.272389214304,0.0616
423.384722650932,0.112
423.49705608756,0.132
423.609389524188,0.101
423.721722960816,0.109
423.834056397444,0.1
423.946389834072,0.163
424.0587232707,0.19
424.171056707328,0.35
424.283390143956,0.416
424.395723580584,0.566
424.508057017212,0.722
424.62039045384,0.862
424.732723890468,1.05
424.845057327096,1.09
424.957390763724,1.1
425.069724200352,1.09
425.18205763698,0.938
425.294391073608,0.768
425.406724510236,0.56
425.519057946864,0.369
425.631391383492,0.278
425.74372482012,0.141
425.856058256748,0.223
425.968391693376,0.149
426.080725130004,0.186
426.193058566632,0.193
426.30539200326,0.171
426.417725439888,0.127
426.530058876516,0.153
426.642392313144,0.118
426.754725749772,0.155
426.8670591864,0.158
426.979392623028,0.121
427.091726059656,0.135
427.204059496284,0.12
427.316392932912,0.144
427.42872636954,0.136
427.541059806168,0.119
427.653393242796,0.154
427.765726679424,0.145
427.878060116052,0.109
427.99039355268,0.135
428.102726989308,0.142
428.215060425936,0.137
428.327393862564,0.106
428.439727299192,0.115
428.55206073582,0.155
428.664394172448,0.0785
428.776727609076,0.124
428.889061045704,0.117
429.001394482332,0.129
429.11372791896,0.138
429.226061355588,0.127
429.338394792216,0.116
429.450728228844,0.0958
429.563061665472,0.136
429.6753951021,0.135
429.787728538728,0.116
429.900061975356,0.145
430.012395411984,0.114
430.124728848612,0.108
430.23706228524,0.102
430.349395721868,0.108
430.461729158496,0.159
430.574062595124,0.125
430.686396031752,0.119
430.79872946838,0.159
430.911062905008,0.149
431.023396341636,0.125
431.135729778264,0.114
431.248063214892,0.119
431.36039665152,0.116
431.472730088148,0.129
431.585063524776,0.126
431.697396961404,0.115
431.809730398032,0.108
431.92206383466,0.155
432.034397271288,0.0874
432.146730707916,0.0966
432.259064144544,0.131
432.371397581172,0.131
432.4837310178,0.134
432.596064454428,0.183
432.708397891056,0.128
432.820731327684,0.118
432.933064764312,0.149
433.04539820094,0.186
433.157731637568,0.193
433.270065074196,0.171
433.382398510824,0.127
433.494731947452,0.153
433.60706538408,0.118
433.719398820708,0.155
433.831732257336,0.158
433.944065693964,0.121
434.056399130592,0.135
434.16873256722,0.12
434.281066003848,0.144
434.393399440476,0.136
434.505732877104,0.119
434.618066313732,0.125
434.73039975036,0.0874
434.842733186988,0.11
434.955066623616,0.126
435.067400060244,0.109
435.179733496872,0.109
435.2920669335,0.141
435.404400370128,0.113
435.516733806756,0.102
435.629067243384,0.118
435.741400680012,0.0975
435.85373411664,0.12
435.966067553268,0.1
436.078400989896,0.111
436.190734426524,0.122
436.303067863152,0.137
436.41540129978,0.081
436.527734736408,0.12
436.640068173036,0.158
436.752401609664,0.154
436.864735046292,0.145
436.97706848292,0.109
437.089401919548,0.135
437.201735356176,0.142
437.314068792804,0.137
437.426402229432,0.106
437.53873566606,0.115
437.651069102688,0.155
437.763402539316,0.0785
437.875735975944,0.124
437.988069412572,0.117
438.1004028492,0.129
438.212736285828,0.138
438.325069722456,0.127
438.437403159084,0.116
438.549736595712,0.0958
438.66207003234,0.136
438.774403468968,0.135
438.886736905596,0.116
438.999070342224,0.145
439.111403778852,0.114
439.22373721548,0.108
439.336070652108,0.102
439.448404088736,0.108
439.560737525364,0.141
439.673070961992,0.0865
439.78540439862,0.145
439.897737835248,0.116
440.010071271876,0.116
440.122404708504,0.145
440.234738145132,0.114
440.34707158176,0.108
440.459405018388,0.102
440.571738455016,0.108
440.684071891644,0.141
440.796405328272,0.0865
440.9087387649,0.145
441.021072201528,0.116
441.133405638156,0.124
441.245739074784,0.117
441.358072511412,0.129
441.47040594804,0.138
441.582739384668,0.127
441.695072821296,0.116
441.807406257924,0.0958
441.919739694552,0.136
442.03207313118,0.135
442.144406567808,0.116
442.256740004436,0.145
442.369073441064,0.114
442.481406877692,0.108
442.59374031432,0.102
442.706073750948,0.108
442.818407187576,0.141
442.930740624204,0.0865
443.043074060832,0.145
443.15540749746,0.116
443.267740934088,0.116
443.380074370716,0.0958
443.492407807344,0.136
443.604741243972,0.135
443.7170746806,0.116
443.829408117228,0.145
443.941741553856,0.114
444.054074990484,0.108
444.166408427112,0.102
444.27874186374,0.108
444.391075300368,0.141
444.503408736996,0.0865
444.615742173624,0.145
444.728075610252,0.116
444.84040904688,0.109
444.952742483508,0.129
445.065075920136,0.155
445.177409356764,0.092
445.289742793392,0.146
445.40207623002,0.0844
445.514409666648,0.135
445.626743103276,0.142
445.739076539904,0.138
445.851409976532,0.0861
445.96374341316,0.141
446.076076849788,0.135
446.188410286416,0.12
446.300743723044,0.144
446.413077159672,0.136
446.5254105963,0.119
446.637744032928,0.125
446.750077469556,0.0874
446.862410906184,0.11
446.974744342812,0.126
447.08707777944,0.109
447.199411216068,0.109
447.311744652696,0.141
447.424078089324,0.113
447.536411525952,0.102
447.64874496258,0.118
447.761078399208,0.0975
447.873411835836,0.12
447.985745272464,0.1
448.098078709092,0.0933
448.21041214572,0.0983
448.322745582348,0.104
448.435079018976,0.101
448.547412455604,0.114
448.659745892232,0.138
448.77207932886,0.0827
448.884412765488,0.124
448.996746202116,0.161
449.109079638744,0.266
449.221413075372,0.368
449.333746512,0.49
449.446079948628,0.66
449.558413385256,0.784
449.670746821884,0.976
449.783080258512,1.1
449.89541369514,1.01
450.007747131768,1.1
450.120080568396,1.01
450.232414005024,0.85
450.344747441652,0.666
450.45708087828,0.455
450.569414314908,0.319
450.681747751536,0.293
450.794081188164,0.164
450.906414624792,0.178
451.01874806142,0.196
451.131081498048,0.193
451.243414934676,0.159
451.355748371304,0.183
451.468081807932,0.128
451.58041524456,0.125
451.692748681188,0.141
451.805082117816,0.122
451.917415554444,0.133
452.029748991072,0.138
452.1420824277,0.132
452.254415864328,0.14
452.366749300956,0.115
452.479082737584,0.156
452.591416174212,0.1
452.70374961084,0.138
452.816083047468,0.164
452.928416484096,0.102
453.040749920724,0.141
453.153083357352,0.122
453.26541679398,0.109
453.377750230608,0.129
453.490083667236,0.155
453.602417103864,0.092
453.714750540492,0.146
453.82708397712,0.0844
453.939417413748,0.135
454.051750850376,0.142
454.164084287004,0.138
454.276417723632,0.0861
454.38875116026,0.141
454.501084596888,0.111
454.613418033516,0.131
454.725751470144,0.14
454.838084906772,0.14
454.9504183434,0.0924
455.062751780028,0.134
455.175085216656,0.123
455.287418653284,0.0907
455.399752089912,0.108
455.51208552654,0.139
455.624418963168,0.118
455.736752399796,0.159
455.849085836424,0.123
455.961419273052,0.115
456.07375270968,0.153
456.186086146308,0.113
456.298419582936,0.111
456.410753019564,0.136
456.523086456192,0.112
456.63541989282,0.0992
456.747753329448,0.131
456.860086766076,0.144
456.972420202704,0.102
457.084753639332,0.113
457.19708707596,0.0886
457.309420512588,0.14
457.421753949216,0.143
457.534087385844,0.171
457.646420822472,0.127
457.7587542591,0.153
457.871087695728,0.178
457.983421132356,0.196
458.095754568984,0.193
458.208088005612,0.159
458.32042144224,0.183
458.432754878868,0.128
458.545088315496,0.125
458.657421752124,0.141
458.769755188752,0.122
458.88208862538,0.133
458.994422062008,0.138
459.106755498636,0.132
459.219088935264,0.14
459.331422371892,0.115
459.44375580852,0.156
459.556089245148,0.1
459.668422681776,0.119
459.780756118404,0.111
459.893089555032,0.0684
460.00542299166,0.136
460.117756428288,0.126
460.230089864916,0.104
460.342423301544,0.126
460.454756738172,0.109
460.5670901748,0.126
460.679423611428,0.118
460.791757048056,0.076
460.904090484684,0.102
461.016423921312,0.121
461.12875735794,0.12
461.241090794568,0.114
461.353424231196,0.122
461.465757667824,0.131
461.578091104452,0.132
461.69042454108,0.137
461.802757977708,0.138
461.915091414336,0.164
462.027424850964,0.102
462.139758287592,0.141
462.25209172422,0.122
462.364425160848,0.109
462.476758597476,0.129
462.589092034104,0.155
462.701425470732,0.092
462.81375890736,0.146
462.926092343988,0.0844
463.038425780616,0.135
463.150759217244,0.142
463.263092653872,0.138
463.3754260905,0.0861
463.487759527128,0.141
463.600092963756,0.111
463.712426400384,0.131
463.824759837012,0.14
463.93709327364,0.14
464.049426710268,0.0924
464.161760146896,0.134
464.274093583524,0.123
464.386427020152,0.0907
464.49876045678,0.108
464.611093893408,0.135
464.723427330036,0.13
464.835760766664,0.103
464.948094203292,0.0899
465.06042763992,0.14
465.172761076548,0.0924
465.285094513176,0.134
465.397427949804,0.123
465.509761386432,0.0907
465.62209482306,0.108
465.734428259688,0.135
465.846761696316,0.13
465.959095132944,0.103
466.071428569572,0.0899
466.1837620062,0.0844
466.296095442828,0.135
466.408428879456,0.142
466.520762316084,0.138
466.633095752712,0.0861
466.74542918934,0.141
466.857762625968,0.111
466.970096062596,0.131
467.082429499224,0.14
467.194762935852,0.14
467.30709637248,0.0924
467.419429809108,0.134
467.531763245736,0.123
467.644096682364,0.0907
467.756430118992,0.108
467.86876355562,0.135
467.981096992248,0.13
468.093430428876,0.103
468.205763865504,0.0899
468.318097302132,0.141
468.43043073876,0.111
468.542764175388,0.131
468.655097612016,0.14
468.767431048644,0.14
468.879764485272,0.0924
468.9920979219,0.134
469.104431358528,0.123
469.216764795156,0.0907
469.329098231784,0.108
469.441431668412,0.135
469.55376510504,0.13
469.666098541668,0.103
469.778431978296,0.0899
469.890765414924,0.106
470.003098851552,0.115
470.11543228818,0.155
470.227765724808,0.0785
470.340099161436,0.124
470.452432598064,0.117
470.564766034692,0.129
470.67709947132,0.138
470.789432907948,0.127
470.901766344576,0.116
471.014099781204,0.138
471.126433217832,0.132
471.23876665446,0.14
471.351100091088,0.115
471.463433527716,0.156
471.575766964344,0.1
471.688100400972,0.119
471.8004338376,0.111
471.912767274228,0.0684
472.025100710856,0.136
472.137434147484,0.126
472.249767584112,0.104
472.36210102074,0.126
472.474434457368,0.109
472.586767893996,0.126
472.699101330624,0.118
472.811434767252,0.076
472.92376820388,0.102
473.036101640508,0.121
473.148435077136,0.115
473.260768513764,0.0616
473.373101950392,0.112
473.48543538702,0.132
473.597768823648,0.101
473.710102260276,0.109
473.822435696904,0.1
473.934769133532,0.163
474.04710257016,0.19
474.159436006788,0.35
474.271769443416,0.416
474.384102880044,0.566
474.496436316672,0.722
474.6087697533,0.862
474.721103189928,1.05
474.833436626556,1.09
474.945770063184,1.1
475.058103499812,1.09
475.17043693644,0.938
475.282770373068,0.768
475.395103809696,0.56
475.507437246324,0.369
475.619770682952,0.278
475.73210411958,0.141
475.844437556208,0.223
475.956770992836,0.149
476.069104429464,0.186
476.181437866092,0.193
476.29377130272,0.171
476.406104739348,0.127
476.518438175976,0.153
476.630771612604,0.118
476.743105049232,0.155
476.85543848586,0.158
476.967771922488,0.121
477.080105359116,0.135
477.192438795744,0.12
477.304772232372,0.144
477.417105669,0.136
477.529439105628,0.119
477.641772542256,0.154
477.754105978884,0.145
477.866439415512,0.109
477.97877285214,0.135
478.091106288768,0.142
478.203439725396,0.137
478.315773162024,0.106
478.428106598652,0.115
478.54044003528,0.155
478.652773471908,0.0785
478.765106908536,0.124
478.877440345164,0.117
478.989773781792,0.129
479.10210721842,0.138
479.214440655048,0.127
479.326774091676,0.116
479.439107528304,0.0958
479.551440964932,0.136
479.66377440156,0.135
479.776107838188,0.116
479.888441274816,0.145
480.000774711444,0.114
480.113108148072,0.108
480.2254415847,0.102
480.337775021328,0.108
480.450108457956,0.159
480.562441894584,0.125
480.674775331212,0.119
480.78710876784,0.159
480.899442204468,0.149
481.011775641096,0.125
481.124109077724,0.114
481.236442514352,0.119
481.34877595098,0.116
481.461109387608,0.129
481.573442824236,0.126
481.685776260864,0.115
481.798109697492,0.108
481.91044313412,0.155
482.022776570748,0.0874
482.135110007376,0.0966
482.247443444004,0.131
482.359776880632,0.131
482.47211031726,0.134
482.584443753888,0.183
482.696777190516,0.128
482.809110627144,0.118
482.921444063772,0.149
483.0337775004,0.186
483.146110937028,0.193
483.258444373656,0.171
483.370777810284,0.127
483.483111246912,0.153
483.59544468354,0.118
483.707778120168,0.155
483.820111556796,0.158
483.932444993424,0.121
484.044778430052,0.135
484.15711186668,0.12
484.269445303308,0.144
484.381778739936,0.136
484.494112176564,0.119
484.606445613192,0.125
484.71877904982,0.0874
484.831112486448,0.11
484.943445923076,0.126
485.055779359704,0.109
485.168112796332,0.109
485.28044623296,0.141
485.392779669588,0.113
485.505113106216,0.102
485.617446542844,0.118
485.729779979472,0.0975
485.8421134161,0.12
485.954446852728,0.1
486.066780289356,0.111
486.179113725984,0.122
486.291447162612,0.137
486.40378059924,0.081
486.516114035868,0.12
486.628447472496,0.158
486.740780909124,0.154
486.853114345752,0.145
486.96544778238,0.109
487.077781219008,0.135
487.190114655636,0.142
487.302448092264,0.137
487.414781528892,0.106
487.52711496552,0.115
487.639448402148,0.155
487.751781838776,0.0785
487.864115275404,0.124
487.976448712032,0.117
488.08878214866,0.129
488.201115585288,0.138
488.313449021916,0.127
488.425782458544,0.116
488.538115895172,0.0958
488.6504493318,0.136
488.762782768428,0.135
488.875116205056,0.116
488.987449641684,0.145
489.099783078312,0.114
489.21211651494,0.108
489.324449951568,0.102
489.436783388196,0.108
489.549116824824,0.141
489.661450261452,0.0865
489.77378369808,0.145
489.886117134708,0.116
489.998450571336,0.116
490.110784007964,0.145
490.223117444592,0.114
490.33545088122,0.108
490.447784317848,0.102
490.560117754476,0.108
490.672451191104,0.141
490.784784627732,0.0865
490.89711806436,0.145
491.009451500988,0.116
491.121784937616,0.124
491.234118374244,0.117
491.346451810872,0.129
491.4587852475,0.138
491.571118684128,0.127
491.683452120756,0.116
491.795785557384,0.0958
491.908118994012,0.136
492.02045243064,0.135
492.132785867268,0.116
492.245119303896,0.145
492.357452740524,0.114
492.469786177152,0.108
492.58211961378,0.102
492.694453050408,0.108
492.806786487036,0.141
492.919119923664,0.0865
493.031453360292,0.145
493.14378679692,0.116
493.256120233548,0.116
493.368453670176,0.0958
493.480787106804,0.136
493.593120543432,0.135
493.70545398006,0.116
493.817787416688,0.145
493.930120853316,0.114
494.042454289944,0.108
494.154787726572,0.102
494.2671211632,0.108
494.379454599828,0.141
494.491788036456,0.0865
494.604121473084,0.145
494.716454909712,0.116
494.82878834634,0.109
494.941121782968,0.129
495.053455219596,0.155
495.165788656224,0.092
495.278122092852,0.146
495.39045552948,0.0844
495.502788966108,0.135
495.615122402736,0.142
495.727455839364,0.138
495.839789275992,0.0861
495.95212271262,0.141
496.064456149248,0.135
496.176789585876,0.12
496.289123022504,0.144
496.401456459132,0.136
496.51378989576,0.119
496.626123332388,0.125
496.738456769016,0.0874
496.850790205644,0.11
496.963123642272,0.126
497.0754570789,0.109
497.187790515528,0.109
497.300123952156,0.141
497.412457388784,0.113
497.524790825412,0.102
497.63712426204,0.118
497.749457698668,0.0975
497.861791135296,0.12
497.974124571924,0.1
498.086458008552,0.0933
498.19879144518,0.0983
498.311124881808,0.104
498.423458318436,0.101
498.535791755064,0.114
498.648125191692,0.138
498.76045862832,0.0827
498.872792064948,0.124
498.985125501576,0.161
499.097458938204,0.266
499.209792374832,0.368
499.32212581146,0.49
499.434459248088,0.66
499.546792684716,0.784
499.659126121344,0.976
499.771459557972,1.1
499.8837929946,1.01
499.996126431228,1.1
500.108459867856,1.01
500.220793304484,0.85
500.333126741112,0.666
500.44546017774,0.455
500.557793614368,0.319
500.670127050996,0.293
500.782460487624,0.164
500.894793924252,0.178
501.00712736088,0.196
501.119460797508,0.193
501.231794234136,0.159
501.344127670764,0.183
501.456461107392,0.128
501.56879454402,0.125
501.681127980648,0.141
501.793461417276,0.122
501.905794853904,0.133
502.018128290532,0.138
502.13046172716,0.132
502.242795163788,0.14
502.355128600416,0.115
502.467462037044,0.156
502.579795473672,0.1
502.6921289103,0.138
502.804462346928,0.164
502.916795783556,0.102
503.029129220184,0.141
503.141462656812,0.122
503.25379609344,0.109
503.366129530068,0.129
503.478462966696,0.155
503.590796403324,0.092
503.703129839952,0.146
503.81546327658,0.0844
503.927796713208,0.135
504.040130149836,0.142
504.152463586464,0.138
504.264797023092,0.0861
504.37713045972,0.141
504.489463896348,0.111
504.601797332976,0.131
504.714130769604,0.14
504.826464206232,0.14
504.93879764286,0.0924
505.051131079488,0.134
505.163464516116,0.123
505.275797952744,0.0907
505.388131389372,0.108
505.500464826,0.139
505.612798262628,0.118
505.725131699256,0.159
505.837465135884,0.123
505.949798572512,0.115
506.06213200914,0.153
506.174465445768,0.113
506.286798882396,0.111
506.399132319024,0.136
506.511465755652,0.112
506.62379919228,0.0992
506.736132628908,0.131
506.848466065536,0.144
506.960799502164,0.102
507.073132938792,0.113
507.18546637542,0.0886
507.297799812048,0.14
507.410133248676,0.143
507.522466685304,0.171
507.634800121932,0.127
507.74713355856,0.153
507.859466995188,0.178
507.971800431816,0.196
508.084133868444,0.193
508.196467305072,0.159
508.3088007417,0.183
508.421134178328,0.128
508.533467614956,0.125
508.645801051584,0.141
508.758134488212,0.122
508.87046792484,0.133
508.982801361468,0.138
509.095134798096,0.132
509.207468234724,0.14
509.319801671352,0.115
509.43213510798,0.156
509.544468544608,0.1
509.656801981236,0.119
509.769135417864,0.111
509.881468854492,0.0684
509.99380229112,0.136
510.106135727748,0.126
510.218469164376,0.104
510.330802601004,0.126
510.443136037632,0.109
510.55546947426,0.126
510.667802910888,0.118
510.780136347516,0.076
510.892469784144,0.102
511.004803220772,0.121
511.1171366574,0.12
511.229470094028,0.114
511.341803530656,0.122
511.454136967284,0.131
511.566470403912,0.132
511.67880384054,0.137
511.791137277168,0.138
511.903470713796,0.164
512.015804150424,0.102
512.128137587052,0.141
512.24047102368,0.122
512.352804460308,0.109
512.465137896936,0.129
512.577471333564,0.155
512.689804770192,0.092
512.80213820682,0.146
512.914471643448,0.0844
513.026805080076,0.135
513.139138516704,0.142
513.251471953332,0.138
513.36380538996,0.0861
513.476138826588,0.141
513.588472263216,0.111
513.700805699844,0.131
513.813139136472,0.14
513.9254725731,0.14
514.037806009728,0.0924
514.150139446356,0.134
514.262472882984,0.123
514.374806319612,0.0907
514.48713975624,0.108
514.599473192868,0.135
514.711806629496,0.13
514.824140066124,0.103
514.936473502752,0.0899
515.04880693938,0.14
515.161140376008,0.0924
515.273473812636,0.134
515.385807249264,0.123
515.498140685892,0.0907
515.61047412252,0.108
515.722807559148,0.135
515.835140995776,0.13
515.947474432404,0.103
516.059807869032,0.0899
516.17214130566,0.0844
516.284474742288,0.135
516.396808178916,0.142
516.509141615544,0.138
516.621475052172,0.0861
516.7338084888,0.141
516.846141925428,0.111
516.958475362056,0.131
517.070808798684,0.14
517.183142235312,0.14
517.29547567194,0.0924
517.407809108568,0.134
517.520142545196,0.123
517.632475981824,0.0907
517.744809418452,0.108
517.85714285508,0.135
517.969476291708,0.13
518.081809728336,0.103
518.194143164964,0.0899
518.306476601592,0.141
518.41881003822,0.111
518.531143474848,0.131
518.643476911476,0.14
518.755810348104,0.14
518.868143784732,0.0924
518.98047722136,0.134
519.092810657988,0.123
519.205144094616,0.0907
519.317477531244,0.108
519.429810967872,0.135
519.5421444045,0.13
519.654477841128,0.103
519.766811277756,0.0899
519.879144714384,0.106
519.991478151012,0.115
520.10381158764,0.155
520.216145024268,0.0785
520.328478460896,0.124
520.440811897524,0.117
520.553145334152,0.129
520.66547877078,0.138
520.777812207408,0.127
520.890145644036,0.116
521.002479080664,0.138
521.114812517292,0.132
521.22714595392,0.14
521.339479390548,0.115
521.451812827176,0.156
521.564146263804,0.1
521.676479700432,0.119
521.78881313706,0.111
521.901146573688,0.0684
522.013480010316,0.136
522.125813446944,0.126
522.238146883572,0.104
522.3504803202,0.126
522.462813756828,0.109
522.575147193456,0.126
522.687480630084,0.118
522.799814066712,0.076
522.91214750334,0.102
523.024480939968,0.121
523.136814376596,0.115
523.249147813224,0.0616
523.361481249852,0.112
523.47381468648,0.132
523.586148123108,0.101
523.698481559736,0.109
523.810814996364,0.1
523.923148432992,0.163
524.03548186962,0.19
524.147815306248,0.35
524.260148742876,0.416
524.372482179504,0.566
524.484815616132,0.722
524.59714905276,0.862
524.709482489388,1.05
524.821815926016,1.09
524.934149362644,1.1
525.046482799272,1.09
525.1588162359,0.938
525.271149672528,0.768
525.383483109156,0.56
525.495816545784,0.369
525.608149982412,0.278
525.72048341904,0.141
525.832816855668,0.223
525.945150292296,0.149
526.057483728924,0.186
526.169817165552,0.193
526.28215060218,0.171
526.394484038808,0.127
526.506817475436,0.153
526.619150912064,0.118
526.731484348692,0.155
526.84381778532,0.158
526.956151221948,0.121
527.068484658576,0.135
527.180818095204,0.12
527.293151531832,0.144
527.40548496846,0.136
527.517818405088,0.119
527.630151841716,0.154
527.742485278344,0.145
527.854818714972,0.109
527.9671521516,0.135
528.079485588228,0.142
528.191819024856,0.137
528.304152461484,0.106
528.416485898112,0.115
528.52881933474,0.155
528.641152771368,0.0785
528.753486207996,0.124
528.865819644624,0.117
528.978153081252,0.129
529.09048651788,0.138
529.202819954508,0.127
529.315153391136,0.116
529.427486827764,0.0958
529.539820264392,0.136
529.65215370102,0.135
529.764487137648,0.116
529.876820574276,0.145
529.989154010904,0.114
530.101487447532,0.108
530.21382088416,0.102
530.326154320788,0.108
530.438487757416,0.159
530.550821194044,0.125
530.663154630672,0.119
530.7754880673,0.159
530.887821503928,0.149
531.000154940556,0.125
531.112488377184,0.114
531.224821813812,0.119
531.33715525044,0.116
531.449488687068,0.129
531.561822123696,0.126
531.674155560324,0.115
531.786488996952,0.108
531.89882243358,0.155
532.011155870208,0.0874
532.123489306836,0.0966
532.235822743464,0.131
532.348156180092,0.131
532.46048961672,0.134
532.572823053348,0.183
532.685156489976,0.128
532.797489926604,0.118
532.909823363232,0.149
533.02215679986,0.186
533.134490236488,0.193
533.246823673116,0.171
533.359157109744,0.127
533.471490546372,0.153
533.583823983,0.118
533.696157419628,0.155
533.808490856256,0.158
533.920824292884,0.121
534.033157729512,0.135
534.14549116614,0.12
534.257824602768,0.144
534.370158039396,0.136
534.482491476024,0.119
534.594824912652,0.125
534.70715834928,0.0874
534.819491785908,0.11
534.931825222536,0.126
535.044158659164,0.109
535.156492095792,0.109
535.26882553242,0.141
535.381158969048,0.113
535.493492405676,0.102
535.605825842304,0.118
535.718159278932,0.0975
535.83049271556,0.12
535.942826152188,0.1
536.055159588816,0.111
536.167493025444,0.122
536.279826462072,0.137
536.3921598987,0.081
536.504493335328,0.12
536.616826771956,0.158
536.729160208584,0.154
536.841493645212,0.145
536.95382708184,0.109
537.066160518468,0.135
537.178493955096,0.142
537.290827391724,0.137
537.403160828352,0.106
537.51549426498,0.115
537.627827701608,0.155
537.740161138236,0.0785
537.852494574864,0.124
537.964828011492,0.117
538.07716144812,0.129
538.189494884748,0.138
538.301828321376,0.127
538.414161758004,0.116
538.526495194632,0.0958
538.63882863126,0.136
538.751162067888,0.135
538.863495504516,0.116
538.975828941144,0.145
539.088162377772,0.114
539.2004958144,0.108
539.312829251028,0.102
539.425162687656,0.108
539.537496124284,0.141
539.649829560912,0.0865
539.76216299754,0.145
539.874496434168,0.116
539.986829870796,0.116
540.099163307424,0.145
540.211496744052,0.114
540.32383018068,0.108
540.436163617308,0.102
540.548497053936,0.108
540.660830490564,0.141
540.773163927192,0.0865
540.88549736382,0.145
540.997830800448,0.116
541.110164237076,0.124
541.222497673704,0.117
541.334831110332,0.129
541.44716454696,0.138
541.559497983588,0.127
541.671831420216,0.116
541.784164856844,0.0958
541.896498293472,0.136
542.0088317301,0.135
542.121165166728,0.116
542.233498603356,0.145
542.345832039984,0.114
542.458165476612,0.108
542.57049891324,0.102
542.682832349868,0.108
542.795165786496,0.141
542.907499223124,0.0865
543.019832659752,0.145
543.13216609638,0.116
543.244499533008,0.116
543.356832969636,0.0958
543.469166406264,0.136
543.581499842892,0.135
543.69383327952,0.116
543.806166716148,0.145
543.918500152776,0.114
544.030833589404,0.108
544.143167026032,0.102
544.25550046266,0.108
544.367833899288,0.141
544.480167335916,0.0865
544.592500772544,0.145
544.704834209172,0.116
544.8171676458,0.109
544.929501082428,0.129
545.041834519056,0.155
545.154167955684,0.092
545.266501392312,0.146
545.37883482894,0.0844
545.491168265568,0.135
545.603501702196,0.142
545.715835138824,0.138
545.828168575452,0.0861
545.94050201208,0.141
546.052835448708,0.135
546.165168885336,0.12
546.277502321964,0.144
546.389835758592,0.136
546.50216919522,0.119
546.614502631848,0.125
546.726836068476,0.0874
546.839169505104,0.11
546.951502941732,0.126
547.06383637836,0.109
547.176169814988,0.109
547.288503251616,0.141
547.400836688244,0.113
547.513170124872,0.102
547.6255035615,0.118
547.737836998128,0.0975
547.850170434756,0.12
547.962503871384,0.1
548.074837308012,0.0933
548.18717074464,0.0983
548.299504181268,0.104
548.411837617896,0.101
548.524171054524,0.114
548.636504491152,0.138
548.74883792778,0.0827
548.861171364408,0.124
548.973504801036,0.161
549.085838237664,0.266
549.198171674292,0.368
549.31050511092,0.49
549.422838547548,0.66
549.535171984176,0.784
549.647505420804,0.976
549.759838857432,1.1
549.87217229406,1.01
549.984505730688,1.1
550.096839167316,1.01
550.209172603944,0.85
550.321506040572,0.666
550.4338394772,0.455
550.546172913828,0.319
550.658506350456,0.293
550.770839787084,0.164
550.883173223712,0.178
550.99550666034,0.196
551.107840096968,0.193
551.220173533596,0.159
551.332506970224,0.183
551.444840406852,0.128
551.55717384348,0.125
551.669507280108,0.141
551.781840716736,0.122
551.894174153364,0.133
552.006507589992,0.138
552.11884102662,0.132
552.231174463248,0.14
552.343507899876,0.115
552.455841336504,0.156
552.568174773132,0.1
552.68050820976,0.138
552.792841646388,0.164
552.905175083016,0.102
553.017508519644,0.141
553.129841956272,0.122
553.2421753929,0.109
553.354508829528,0.129
553.466842266156,0.155
553.579175702784,0.092
553.691509139412,0.146
553.80384257604,0.0844
553.916176012668,0.135
554.028509449296,0.142
554.140842885924,0.138
554.253176322552,0.0861
554.36550975918,0.141
554.477843195808,0.111
554.590176632436,0.131
554.702510069064,0.14
554.814843505692,0.14
554.92717694232,0.0924
555.039510378948,0.134
555.151843815576,0.123
555.264177252204,0.0907
555.376510688832,0.108
555.48884412546,0.139
555.601177562088,0.118
555.713510998716,0.159
555.825844435344,0.123
555.938177871972,0.115
556.0505113086,0.153
556.162844745228,0.113
556.275178181856,0.111
556.387511618484,0.136
556.499845055112,0.112
556.61217849174,0.0992
556.724511928368,0.131
556.836845364996,0.144
556.949178801624,0.102
557.061512238252,0.113
557.17384567488,0.0886
557.286179111508,0.14
557.398512548136,0.143
557.510845984764,0.171
557.623179421392,0.127
557.73551285802,0.153
557.847846294648,0.178
557.960179731276,0.196
558.072513167904,0.193
558.184846604532,0.159
558.29718004116,0.183
558.409513477788,0.128
558.521846914416,0.125
558.634180351044,0.141
558.746513787672,0.122
558.8588472243,0.133
558.971180660928,0.138
559.083514097556,0.132
559.195847534184,0.14
559.308180970812,0.115
559.42051440744,0.156
559.532847844068,0.1
559.645181280696,0.119
559.757514717324,0.111
559.869848153952,0.0684
559.98218159058,0.136
560.094515027208,0.126
560.206848463836,0.104
560.319181900464,0.126
560.431515337092,0.109
560.54384877372,0.126
560.656182210348,0.118
560.768515646976,0.076
560.880849083604,0.102
560.993182520232,0.121
561.10551595686,0.12
561.217849393488,0.114
561.330182830116,0.122
561.442516266744,0.131
561.554849703372,0.132
561.66718314,0.137
561.779516576628,0.138
561.891850013256,0.164
562.004183449884,0.102
562.116516886512,0.141
562.22885032314,0.122
562.341183759768,0.109
562.453517196396,0.129
562.565850633024,0.155
562.678184069652,0.092
562.79051750628,0.146
562.902850942908,0.0844
563.015184379536,0.135
563.127517816164,0.142
563.239851252792,0.138
563.35218468942,0.0861
563.464518126048,0.141
563.576851562676,0.111
563.689184999304,0.131
563.801518435932,0.14
563.91385187256,0.14
564.026185309188,0.0924
564.138518745816,0.134
564.250852182444,0.123
564.363185619072,0.0907
564.4755190557,0.108
564.587852492328,0.135
564.700185928956,0.13
564.812519365584,0.103
564.924852802212,0.0899
565.03718623884,0.14
565.149519675468,0.0924
565.261853112096,0.134
565.374186548724,0.123
565.486519985352,0.0907
565.59885342198,0.108
565.711186858608,0.135
565.823520295236,0.13
565.935853731864,0.103
566.048187168492,0.0899
566.16052060512,0.0844
566.272854041748,0.135
566.385187478376,0.142
566.497520915004,0.138
566.609854351632,0.0861
566.72218778826,0.141
566.834521224888,0.111
566.946854661516,0.131
567.059188098144,0.14
567.171521534772,0.14
567.2838549714,0.0924
567.396188408028,0.134
567.508521844656,0.123
567.620855281284,0.0907
567.733188717912,0.108
567.84552215454,0.135
567.957855591168,0.13
568.070189027796,0.103
568.182522464424,0.0899
568.294855901052,0.141
568.40718933768,0.111
568.519522774308,0.131
568.631856210936,0.14
568.744189647564,0.14
568.856523084192,0.0924
568.96885652082,0.134
569.081189957448,0.123
569.193523394076,0.0907
569.305856830704,0.108
569.418190267332,0.135
569.53052370396,0.13
569.642857140588,0.103
569.755190577216,0.0899
569.867524013844,0.106
569.979857450472,0.115
570.0921908871,0.155
570.204524323728,0.0785
570.316857760356,0.124
570.429191196984,0.117
570.541524633612,0.129
570.65385807024,0.138
570.766191506868,0.127
570.878524943496,0.116
570.990858380124,0.138
571.103191816752,0.132
571.21552525338,0.14
571.327858690008,0.115
571.440192126636,0.156
571.552525563264,0.1
571.664858999892,0.119
571.77719243652,0.111
571.889525873148,0.0684
572.001859309776,0.136
572.114192746404,0.126
572.226526183032,0.104
572.33885961966,0.126
572.451193056288,0.109
572.563526492916,0.126
572.675859929544,0.118
572.788193366172,0.076
572.9005268028,0.102
573.012860239428,0.121
573.125193676056,0.115
573.237527112684,0.0616
573.349860549312,0.112
573.46219398594,0.132
573.574527422568,0.101
573.686860859196,0.109
573.799194295824,0.1
573.911527732452,0.163
574.02386116908,0.19
574.136194605708,0.35
574.248528042336,0.416
574.360861478964,0.566
574.473194915592,0.722
574.58552835222,0.862
574.697861788848,1.05
574.810195225476,1.09
574.922528662104,1.1
575.034862098732,1.09
575.14719553536,0.938
575.259528971988,0.768
575.371862408616,0.56
575.484195845244,0.369
575.596529281872,0.278
575.7088627185,0.141
575.821196155128,0.223
575.933529591756,0.149
576.045863028384,0.186
576.158196465012,0.193
576.27052990164,0.171
576.382863338268,0.127
576.495196774896,0.153
576.607530211524,0.118
576.719863648152,0.155
576.83219708478,0.158
576.944530521408,0.121
577.056863958036,0.135
577.169197394664,0.12
577.281530831292,0.144
577.39386426792,0.136
577.506197704548,0.119
577.618531141176,0.154
577.730864577804,0.145
577.843198014432,0.109
577.95553145106,0.135
578.067864887688,0.142
578.180198324316,0.137
578.292531760944,0.106
578.404865197572,0.115
578.5171986342,0.155
578.629532070828,0.0785
578.741865507456,0.124
578.854198944084,0.117
578.966532380712,0.129
579.07886581734,0.138
579.191199253968,0.127
579.303532690596,0.116
579.415866127224,0.0958
579.528199563852,0.136
579.64053300048,0.135
579.752866437108,0.116
579.865199873736,0.145
579.977533310364,0.114
580.089866746992,0.108
580.20220018362,0.102
580.314533620248,0.108
580.426867056876,0.159
580.539200493504,0.125
580.651533930132,0.119
580.76386736676,0.159
580.876200803388,0.149
580.988534240016,0.125
581.100867676644,0.114
581.213201113272,0.119
581.3255345499,0.116
581.437867986528,0.129
581.550201423156,0.126
581.662534859784,0.115
581.774868296412,0.108
581.88720173304,0.155
581.999535169668,0.0874
582.111868606296,0.0966
582.224202042924,0.131
582.336535479552,0.131
582.44886891618,0.134
582.561202352808,0.183
582.673535789436,0.128
582.785869226064,0.118
582.898202662692,0.149
583.01053609932,0.186
583.122869535948,0.193
583.235202972576,0.171
583.347536409204,0.127
583.459869845832,0.153
583.57220328246,0.118
583.684536719088,0.155
583.796870155716,0.158
583.909203592344,0.121
584.021537028972,0.135
584.1338704656,0.12
584.246203902228,0.144
584.358537338856,0.136
584.470870775484,0.119
584.583204212112,0.125
584.69553764874,0.0874
584.807871085368,0.11
584.920204521996,0.126
585.032537958624,0.109
585.144871395252,0.109
585.25720483188,0.141
585.369538268508,0.113
585.481871705136,0.102
585.594205141764,0.118
585.706538578392,0.0975
585.81887201502,0.12
585.931205451648,0.1
586.043538888276,0.111
586.155872324904,0.122
586.268205761532,0.137
586.38053919816,0.081
586.492872634788,0.12
586.605206071416,0.158
586.717539508044,0.154
586.829872944672,0.145
586.9422063813,0.109
587.054539817928,0.135
587.166873254556,0.142
587.279206691184,0.137
587.391540127812,0.106
587.50387356444,0.115
587.616207001068,0.155
587.728540437696,0.0785
587.840873874324,0.124
587.953207310952,0.117
588.06554074758,0.129
588.177874184208,0.138
588.290207620836,0.127
588.402541057464,0.116
588.514874494092,0.0958
588.62720793072,0.136
588.739541367348,0.135
588.851874803976,0.116
588.964208240604,0.145
589.076541677232,0.114
589.18887511386,0.108
589.301208550488,0.102
589.413541987116,0.108
589.525875423744,0.141
589.638208860372,0.0865
589.750542297,0.145
589.862875733628,0.116
589.975209170256,0.116
590.087542606884,0.145
590.199876043512,0.114
590.31220948014,0.108
590.424542916768,0.102
590.536876353396,0.108
590.649209790024,0.141
590.761543226652,0.0865
590.87387666328,0.145
590.986210099908,0.116
591.098543536536,0.124
591.210876973164,0.117
591.323210409792,0.129
591.43554384642,0.138
591.547877283048,0.127
591.660210719676,0.116
591.772544156304,0.0958
591.884877592932,0.136
591.99721102956,0.135
592.109544466188,0.116
592.221877902816,0.145
592.334211339444,0.114
592.446544776072,0.108
592.5588782127,0.102
592.671211649328,0.108
592.783545085956,0.141
592.895878522584,0.0865
593.008211959212,0.145
593.12054539584,0.116
593.232878832468,0.116
593.345212269096,0.0958
593.457545705724,0.136
593.569879142352,0.135
593.68221257898,0.116
593.794546015608,0.145
593.906879452236,0.114
594.019212888864,0.108
594.131546325492,0.102
594.24387976212,0.108
594.356213198748,0.141
594.468546635376,0.0865
594.580880072004,0.145
594.693213508632,0.116
594.80554694526,0.109
594.917880381888,0.129
595.030213818516,0.155
595.142547255144,0.092
595.254880691772,0.146
595.3672141284,0.0844
595.479547565028,0.135
595.591881001656,0.142
595.704214438284,0.138
595.816547874912,0.0861
595.92888131154,0.141
596.041214748168,0.135
596.153548184796,0.12
596.265881621424,0.144
596.378215058052,0.136
596.49054849468,0.119
596.602881931308,0.125
596.715215367936,0.0874
596.827548804564,0.11
596.939882241192,0.126
597.05221567782,0.109
597.164549114448,0.109
597.276882551076,0.141
597.389215987704,0.113
597.501549424332,0.102
597.61388286096,0.118
597.726216297588,0.0975
597.838549734216,0.12
597.950883170844,0.1
598.063216607472,0.0933
598.1755500441,0.0983
598.287883480728,0.104
598.400216917356,0.101
598.512550353984,0.114
598.624883790612,0.138
598.73721722724,0.0827
598.849550663868,0.124
598.961884100496,0.161
599.074217537124,0.266
599.186550973752,0.368
599.29888441038,0.49
599.411217847008,0.66
599.523551283636,0.784
599.635884720264,0.976
599.748218156892,1.1
599.86055159352,1.01
599.972885030148,1.1
600.085218466776,1.01
600.197551903404,0.85
600.309885340032,0.666
600.42221877666,0.455
600.534552213288,0.319
600.646885649916,0.293
600.759219086544,0.164
600.871552523172,0.178
600.9838859598,0.196
601.096219396428,0.193
601.208552833056,0.159
601.320886269684,0.183
601.433219706312,0.128
601.54555314294,0.125
601.657886579568,0.141
601.770220016196,0.122
601.882553452824,0.133
601.994886889452,0.138
602.10722032608,0.132
602.219553762708,0.14
602.331887199336,0.115
602.444220635964,0.156
602.556554072592,0.1
602.66888750922,0.138
602.781220945848,0.164
602.893554382476,0.102
603.005887819104,0.141
603.118221255732,0.122
603.23055469236,0.109
603.342888128988,0.129
603.455221565616,0.155
603.567555002244,0.092
603.679888438872,0.146
603.7922218755,0.0844
603.904555312128,0.135
604.016888748756,0.142
604.129222185384,0.138
604.241555622012,0.0861
604.35388905864,0.141
604.466222495268,0.111
604.578555931896,0.131
604.690889368524,0.14
604.803222805152,0.14
604.91555624178,0.0924
605.027889678408,0.134
605.140223115036,0.123
605.252556551664,0.0907
605.364889988292,0.108
605.47722342492,0.139
605.589556861548,0.118
605.701890298176,0.159
605.814223734804,0.123
605.926557171432,0.115
606.03889060806,0.153
606.151224044688,0.113
606.263557481316,0.111
606.375890917944,0.136
606.488224354572,0.112
606.6005577912,0.0992
606.712891227828,0.131
606.825224664456,0.144
606.937558101084,0.102
607.049891537712,0.113
607.16222497434,0.0886
607.274558410968,0.14
607.386891847596,0.143
607.499225284224,0.171
607.611558720852,0.127
607.72389215748,0.153
607.836225594108,0.178
607.948559030736,0.196
608.060892467364,0.193
608.173225903992,0.159
608.28555934062,0.183
608.397892777248,0.128
608.510226213876,0.125
608.622559650504,0.141
608.734893087132,0.122
608.84722652376,0.133
608.959559960388,0.138
609.071893397016,0.132
609.184226833644,0.14
609.296560270272,0.115
609.4088937069,0.156
609.521227143528,0.1
609.633560580156,0.119
609.745894016784,0.111
609.858227453412,0.0684
609.97056089004,0.136
610.082894326668,0.126
610.195227763296,0.104
610.307561199924,0.126
610.419894636552,0.109
610.53222807318,0.126
610.644561509808,0.118
610.756894946436,0.076
610.869228383064,0.102
610.981561819692,0.121
611.09389525632,0.12
611.206228692948,0.114
611.318562129576,0.122
611.430895566204,0.131
611.543229002832,0.132
611.65556243946,0.137
611.767895876088,0.138
611.880229312716,0.164
611.992562749344,0.102
612.104896185972,0.141
612.2172296226,0.122
612.329563059228,0.109
612.441896495856,0.129
612.554229932484,0.155
612.666563369112,0.092
612.77889680574,0.146
612.891230242368,0.0844
613.003563678996,0.135
613.115897115624,0.142
613.228230552252,0.138
613.34056398888,0.0861
613.452897425508,0.141
613.565230862136,0.111
613.677564298764,0.131
613.789897735392,0.14
613.90223117202,0.14
614.014564608648,0.0924
614.126898045276,0.134
614.239231481904,0.123
614.351564918532,0.0907
614.46389835516,0.108
614.576231791788,0.135
614.688565228416,0.13
614.800898665044,0.103
614.913232101672,0.0899
615.0255655383,0.14
615.137898974928,0.0924
615.250232411556,0.134
615.362565848184,0.123
615.474899284812,0.0907
615.58723272144,0.108
615.699566158068,0.135
615.811899594696,0.13
615.924233031324,0.103
616.036566467952,0.0899
616.14889990458,0.0844
616.261233341208,0.135
616.373566777836,0.142
616.485900214464,0.138
616.598233651092,0.0861
616.71056708772,0.141
616.822900524348,0.111
616.935233960976,0.131
617.047567397604,0.14
617.159900834232,0.14
617.27223427086,0.0924
617.384567707488,0.134
617.496901144116,0.123
617.609234580744,0.0907
617.721568017372,0.108
617.833901454,0.135
617.946234890628,0.13
618.058568327256,0.103
618.170901763884,0.0899
618.283235200512,0.141
618.39556863714,0.111
618.507902073768,0.131
618.620235510396,0.14
618.732568947024,0.14
618.844902383652,0.0924
618.95723582028,0.134
619.069569256908,0.123
619.181902693536,0.0907
619.294236130164,0.108
619.406569566792,0.135
619.51890300342,0.13
619.631236440048,0.103
619.743569876676,0.0899
619.855903313304,0.106
619.968236749932,0.115
620.08057018656,0.155
620.192903623188,0.0785
620.305237059816,0.124
620.417570496444,0.117
620.529903933072,0.129
620.6422373697,0.138
620.754570806328,0.127
620.866904242956,0.116
620.979237679584,0.138
621.091571116212,0.132
621.20390455284,0.14
621.316237989468,0.115
621.428571426096,0.156
621.540904862724,0.1
621.653238299352,0.119
621.76557173598,0.111
621.877905172608,0.0684
621.990238609236,0.136
622.102572045864,0.126
622.214905482492,0.104
622.32723891912,0.126
622.439572355748,0.109
622.551905792376,0.126
622.664239229004,0.118
622.776572665632,0.076
622.88890610226,0.102
623.001239538888,0.121
623.113572975516,0.115
623.225906412144,0.0616
623.338239848772,0.112
623.4505732854,0.132
623.562906722028,0.101
623.675240158656,0.109
623.787573595284,0.1
623.899907031912,0.163
624.01224046854,0.19
624.124573905168,0.35
624.236907341796,0.416
624.349240778424,0.566
624.461574215052,0.722
624.57390765168,0.862
624.686241088308,1.05
624.798574524936,1.09
624.910907961564,1.1
625.023241398192,1.09
625.13557483482,0.938
625.247908271448,0.768
625.360241708076,0.56
625.472575144704,0.369
625.584908581332,0.278
625.69724201796,0.141
625.809575454588,0.223
625.921908891216,0.149
626.034242327844,0.186
626.146575764472,0.193
626.2589092011,0.171
626.371242637728,0.127
626.483576074356,0.153
626.595909510984,0.118
626.708242947612,0.155
626.82057638424,0.158
626.932909820868,0.121
627.045243257496,0.135
627.157576694124,0.12
627.269910130752,0.144
627.38224356738,0.136
627.494577004008,0.119
627.606910440636,0.154
627.719243877264,0.145
627.831577313892,0.109
627.94391075052,0.135
628.056244187148,0.142
628.168577623776,0.137
628.280911060404,0.106
628.393244497032,0.115
628.50557793366,0.155
628.617911370288,0.0785
628.730244806916,0.124
628.842578243544,0.117
628.954911680172,0.129
629.0672451168,0.138
629.179578553428,0.127
629.291911990056,0.116
629.404245426684,0.0958
629.516578863312,0.136
629.62891229994,0.135
629.741245736568,0.116
629.853579173196,0.145
629.965912609824,0.114
630.078246046452,0.108
630.19057948308,0.102
630.302912919708,0.108
630.415246356336,0.159
630.527579792964,0.125
630.639913229592,0.119
630.75224666622,0.159
630.864580102848,0.149
630.976913539476,0.125
631.089246976104,0.114
631.201580412732,0.119
631.31391384936,0.116
631.426247285988,0.129
631.538580722616,0.126
631.650914159244,0.115
631.763247595872,0.108
631.8755810325,0.155
631.987914469128,0.0874
632.100247905756,0.0966
632.212581342384,0.131
632.324914779012,0.131
632.43724821564,0.134
632.549581652268,0.183
632.661915088896,0.128
632.774248525524,0.118
632.886581962152,0.149
632.99891539878,0.186
633.111248835408,0.193
633.223582272036,0.171
633.335915708664,0.127
633.448249145292,0.153
633.56058258192,0.118
633.672916018548,0.155
633.785249455176,0.158
633.897582891804,0.121
634.009916328432,0.135
634.12224976506,0.12
634.234583201688,0.144
634.346916638316,0.136
634.459250074944,0.119
634.571583511572,0.125
634.6839169482,0.0874
634.796250384828,0.11
634.908583821456,0.126
635.020917258084,0.109
635.133250694712,0.109
635.24558413134,0.141
635.357917567968,0.113
635.470251004596,0.102
635.582584441224,0.118
635.694917877852,0.0975
635.80725131448,0.12
635.919584751108,0.1
636.031918187736,0.111
636.144251624364,0.122
636.256585060992,0.137
636.36891849762,0.081
636.481251934248,0.12
636.593585370876,0.158
636.705918807504,0.154
636.818252244132,0.145
636.93058568076,0.109
637.042919117388,0.135
637.155252554016,0.142
637.267585990644,0.137
637.379919427272,0.106
637.4922528639,0.115
637.604586300528,0.155
637.716919737156,0.0785
637.829253173784,0.124
637.941586610412,0.117
638.05392004704,0.129
638.166253483668,0.138
638.278586920296,0.127
638.390920356924,0.116
638.503253793552,0.0958
638.61558723018,0.136
638.727920666808,0.135
638.840254103436,0.116
638.952587540064,0.145
639.064920976692,0.114
639.17725441332,0.108
639.289587849948,0.102
639.401921286576,0.108
639.514254723204,0.141
639.626588159832,0.0865
639.73892159646,0.145
639.851255033088,0.116
639.963588469716,0.116
640.075921906344,0.145
640.188255342972,0.114
640.3005887796,0.108
640.412922216228,0.102
640.525255652856,0.108
640.637589089484,0.141
640.749922526112,0.0865
640.86225596274,0.145
640.974589399368,0.116
641.086922835996,0.124
641.199256272624,0.117
641.311589709252,0.129
641.42392314588,0.138
641.536256582508,0.127
641.648590019136,0.116
641.760923455764,0.0958
641.873256892392,0.136
641.98559032902,0.135
642.097923765648,0.116
642.210257202276,0.145
642.322590638904,0.114
642.434924075532,0.108
642.54725751216,0.102
642.659590948788,0.108
642.771924385416,0.141
642.884257822044,0.0865
642.996591258672,0.145
643.1089246953,0.116
643.221258131928,0.116
643.333591568556,0.0958
643.445925005184,0.136
643.558258441812,0.135
643.67059187844,0.116
643.782925315068,0.145
643.895258751696,0.114
644.007592188324,0.108
644.119925624952,0.102
644.23225906158,0.108
644.344592498208,0.141
644.456925934836,0.0865
644.569259371464,0.145
644.681592808092,0.116
644.79392624472,0.109
644.906259681348,0.129
645.018593117976,0.155
645.130926554604,0.092
645.243259991232,0.146
645.35559342786,0.0844
645.467926864488,0.135
645.580260301116,0.142
645.692593737744,0.138
645.804927174372,0.0861
645.917260611,0.141
646.029594047628,0.135
646.141927484256,0.12
646.254260920884,0.144
646.366594357512,0.136
646.47892779414,0.119
646.591261230768,0.125
646.703594667396,0.0874
646.815928104024,0.11
646.928261540652,0.126
647.04059497728,0.109
647.152928413908,0.109
647.265261850536,0.141
647.377595287164,0.113
647.489928723792,0.102
647.60226216042,0.118
647.714595597048,0.0975
647.826929033676,0.12
647.939262470304,0.1
648.051595906932,0.0933
648.16392934356,0.0983
648.276262780188,0.104
648.388596216816,0.101
648.500929653444,0.114
648.613263090072,0.138
648.7255965267,0.0827
648.837929963328,0.124
648.950263399956,0.161
649.062596836584,0.266
649.174930273212,0.368
649.28726370984,0.49
649.399597146468,0.66
649.511930583096,0.784
649.624264019724,0.976
649.736597456352,1.1
649.84893089298,1.01
649.961264329608,1.1
650.073597766236,1.01
650.185931202864,0.85
650.298264639492,0.666
650.41059807612,0.455
650.522931512748,0.319
650.635264949376,0.293
650.747598386004,0.164
650.859931822632,0.178
650.97226525926,0.196
651.084598695888,0.193
651.196932132516,0.159
651.309265569144,0.183
651.421599005772,0.128
651.5339324424,0.125
651.646265879028,0.141
651.758599315656,0.122
651.870932752284,0.133
651.983266188912,0.138
652.09559962554,0.132
652.207933062168,0.14
652.320266498796,0.115
652.432599935424,0.156
652.544933372052,0.1
652.65726680868,0.138
652.769600245308,0.164
652.881933681936,0.102
652.994267118564,0.141
653.106600555192,0.122
653.21893399182,0.109
653.331267428448,0.129
653.443600865076,0.155
653.555934301704,0.092
653.668267738332,0.146
653.78060117496,0.0844
653.892934611588,0.135
654.005268048216,0.142
654.117601484844,0.138
654.229934921472,0.0861
654.3422683581,0.141
654.454601794728,0.111
654.566935231356,0.131
654.679268667984,0.14
654.791602104612,0.14
654.90393554124,0.0924
655.016268977868,0.134
655.128602414496,0.123
655.240935851124,0.0907
655.353269287752,0.108
655.46560272438,0.139
655.577936161008,0.118
655.690269597636,0.159
655.802603034264,0.123
655.914936470892,0.115
656.02726990752,0.153
656.139603344148,0.113
656.251936780776,0.111
656.364270217404,0.136
656.476603654032,0.112
656.58893709066,0.0992
656.701270527288,0.131
656.813603963916,0.144
656.925937400544,0.102
657.038270837172,0.113
657.1506042738,0.0886
657.262937710428,0.14
657.375271147056,0.143
657.487604583684,0.171
657.599938020312,0.127
657.71227145694,0.153
657.824604893568,0.178
657.936938330196,0.196
658.049271766824,0.193
658.161605203452,0.159
658.27393864008,0.183
658.386272076708,0.128
658.498605513336,0.125
658.610938949964,0.141
658.723272386592,0.122
658.83560582322,0.133
658.947939259848,0.138
659.060272696476,0.132
659.172606133104,0.14
659.284939569732,0.115
659.39727300636,0.156
659.509606442988,0.1
659.621939879616,0.119
659.734273316244,0.111
659.846606752872,0.0684
659.9589401895,0.136
660.071273626128,0.126
660.183607062756,0.104
660.295940499384,0.126
660.408273936012,0.109
660.52060737264,0.126
660.632940809268,0.118
660.745274245896,0.076
660.857607682524,0.102
660.969941119152,0.121
661.08227455578,0.12
661.194607992408,0.114
661.306941429036,0.122
661.419274865664,0.131
661.531608302292,0.132
661.64394173892,0.137
661.756275175548,0.138
661.868608612176,0.164
661.980942048804,0.102
662.093275485432,0.141
662.20560892206,0.122
662.317942358688,0.109
662.430275795316,0.129
662.542609231944,0.155
662.654942668572,0.092
662.7672761052,0.146
662.879609541828,0.0844
662.991942978456,0.135
663.104276415084,0.142
663.216609851712,0.138
663.32894328834,0.0861
663.441276724968,0.141
663.553610161596,0.111
663.665943598224,0.131
663.778277034852,0.14
663.89061047148,0.14
664.002943908108,0.0924
664.115277344736,0.134
664.227610781364,0.123
664.339944217992,0.0907
664.45227765462,0.108
664.564611091248,0.135
664.676944527876,0.13
664.789277964504,0.103
664.901611401132,0.0899
665.01394483776,0.14
665.126278274388,0.0924
665.238611711016,0.134
665.350945147644,0.123
665.463278584272,0.0907
665.5756120209,0.108
665.687945457528,0.135
665.800278894156,0.13
665.912612330784,0.103
666.024945767412,0.0899
666.13727920404,0.0844
666.249612640668,0.135
666.361946077296,0.142
666.474279513924,0.138
666.586612950552,0.0861
666.69894638718,0.141
666.811279823808,0.111
666.923613260436,0.131
667.035946697064,0.14
667.148280133692,0.14
667.26061357032,0.0924
667.372947006948,0.134
667.485280443576,0.123
667.597613880204,0.0907
667.709947316832,0.108
667.82228075346,0.135
667.934614190088,0.13
668.046947626716,0.103
668.159281063344,0.0899
668.271614499972,0.141
668.3839479366,0.111
668.496281373228,0.131
668.608614809856,0.14
668.720948246484,0.14
668.833281683112,0.0924
668.94561511974,0.134
669.057948556368,0.123
669.170281992996,0.0907
669.282615429624,0.108
669.394948866252,0.135
669.50728230288,0.13
669.619615739508,0.103
669.731949176136,0.0899
669.844282612764,0.106
669.956616049392,0.115
670.06894948602,0.155
670.181282922648,0.0785
670.293616359276,0.124
670.405949795904,0.117
670.518283232532,0.129
670.63061666916,0.138
670.742950105788,0.127
670.855283542416,0.116
670.967616979044,0.138
671.079950415672,0.132
671.1922838523,0.14
671.304617288928,0.115
671.416950725556,0.156
671.529284162184,0.1
671.641617598812,0.119
671.75395103544,0.111
671.866284472068,0.0684
671.978617908696,0.136
672.090951345324,0.126
672.203284781952,0.104
672.31561821858,0.126
672.427951655208,0.109
672.540285091836,0.126
672.652618528464,0.118
672.764951965092,0.076
672.87728540172,0.102
672.989618838348,0.121
673.101952274976,0.115
673.214285711604,0.0616
673.326619148232,0.112
673.43895258486,0.132
673.551286021488,0.101
673.663619458116,0.109
673.775952894744,0.1
673.888286331372,0.163
674.000619768,0.19
674.112953204628,0.35
674.225286641256,0.416
674.337620077884,0.566
674.449953514512,0.722
674.56228695114,0.862
674.674620387768,1.05
674.786953824396,1.09
674.899287261024,1.1
675.011620697652,1.09
675.12395413428,0.938
675.236287570908,0.768
675.348621007536,0.56
675.460954444164,0.369
675.573287880792,0.278
675.68562131742,0.141
675.797954754048,0.223
675.910288190676,0.149
676.022621627304,0.186
676.134955063932,0.193
676.24728850056,0.171
676.359621937188,0.127
676.471955373816,0.153
676.584288810444,0.118
676.696622247072,0.155
676.8089556837,0.158
676.921289120328,0.121
677.033622556956,0.135
677.145955993584,0.12
677.258289430212,0.144
677.37062286684,0.136
677.482956303468,0.119
677.595289740096,0.154
677.707623176724,0.145
677.819956613352,0.109
677.93229004998,0.135
678.044623486608,0.142
678.156956923236,0.137
678.269290359864,0.106
678.381623796492,0.115
678.49395723312,0.155
678.606290669748,0.0785
678.718624106376,0.124
678.830957543004,0.117
678.943290979632,0.129
679.05562441626,0.138
679.167957852888,0.127
679.280291289516,0.116
679.392624726144,0.0958
679.504958162772,0.136
679.6172915994,0.135
679.729625036028,0.116
679.841958472656,0.145
679.954291909284,0.114
680.066625345912,0.108
680.17895878254,0.102
680.291292219168,0.108
680.403625655796,0.159
680.515959092424,0.125
680.628292529052,0.119
680.74062596568,0.159
680.852959402308,0.149
680.965292838936,0.125
681.077626275564,0.114
681.189959712192,0.119
681.30229314882,0.116
681.414626585448,0.129
681.526960022076,0.126
681.639293458704,0.115
681.751626895332,0.108
681.86396033196,0.155
681.976293768588,0.0874
682.088627205216,0.0966
682.200960641844,0.131
682.313294078472,0.131
682.4256275151,0.134
682.537960951728,0.183
682.650294388356,0.128
682.762627824984,0.118
682.874961261612,0.149
682.98729469824,0.186
683.099628134868,0.193
683.211961571496,0.171
683.324295008124,0.127
683.436628444752,0.153
683.54896188138,0.118
683.661295318008,0.155
683.773628754636,0.158
683.885962191264,0.121
683.998295627892,0.135
684.11062906452,0.12
684.222962501148,0.144
684.335295937776,0.136
684.447629374404,0.119
684.559962811032,0.125
684.67229624766,0.0874
684.784629684288,0.11
684.896963120916,0.126
685.009296557544,0.109
685.121629994172,0.109
685.2339634308,0.141
685.346296867428,0.113
685.458630304056,0.102
685.570963740684,0.118
685.683297177312,0.0975
685.79563061394,0.12
685.907964050568,0.1
686.020297487196,0.111
686.132630923824,0.122
686.244964360452,0.137
686.35729779708,0.081
686.469631233708,0.12
686.581964670336,0.158
686.694298106964,0.154
686.806631543592,0.145
686.91896498022,0.109
687.031298416848,0.135
687.143631853476,0.142
687.255965290104,0.137
687.368298726732,0.106
687.48063216336,0.115
687.592965599988,0.155
687.705299036616,0.0785
687.817632473244,0.124
687.929965909872,0.117
688.0422993465,0.129
688.154632783128,0.138
688.266966219756,0.127
688.379299656384,0.116
688.491633093012,0.0958
688.60396652964,0.136
688.716299966268,0.135
688.828633402896,0.116
688.940966839524,0.145
689.053300276152,0.114
689.16563371278,0.108
689.277967149408,0.102
689.390300586036,0.108
689.502634022664,0.141
689.614967459292,0.0865
689.72730089592,0.145
689.839634332548,0.116
689.951967769176,0.116
690.064301205804,0.145
690.176634642432,0.114
690.28896807906,0.108
690.401301515688,0.102
690.513634952316,0.108
690.625968388944,0.141
690.738301825572,0.0865
690.8506352622,0.145
690.962968698828,0.116
691.075302135456,0.124
691.187635572084,0.117
691.299969008712,0.129
691.41230244534,0.138
691.524635881968,0.127
691.636969318596,0.116
691.749302755224,0.0958
691.861636191852,0.136
691.97396962848,0.135
692.086303065108,0.116
692.198636501736,0.145
692.310969938364,0.114
692.423303374992,0.108
692.53563681162,0.102
692.647970248248,0.108
692.760303684876,0.141
692.872637121504,0.0865
692.984970558132,0.145
693.09730399476,0.116
693.209637431388,0.116
693.321970868016,0.0958
693.434304304644,0.136
693.546637741272,0.135
693.6589711779,0.116
693.771304614528,0.145
693.883638051156,0.114
693.995971487784,0.108
694.108304924412,0.102
694.22063836104,0.108
694.332971797668,0.141
694.445305234296,0.0865
694.557638670924,0.145
694.669972107552,0.116
694.78230554418,0.109
694.894638980808,0.129
695.006972417436,0.155
695.119305854064,0.092
695.231639290692,0.146
695.34397272732,0.0844
695.456306163948,0.135
695.568639600576,0.142
695.680973037204,0.138
695.793306473832,0.0861
695.90563991046,0.141
696.017973347088,0.135
696.130306783716,0.12
696.242640220344,0.144
696.354973656972,0.136
696.4673070936,0.119
696.579640530228,0.125
696.691973966856,0.0874
696.804307403484,0.11
696.916640840112,0.126
697.02897427674,0.109
697.141307713368,0.109
697.253641149996,0.141
697.365974586624,0.113
697.478308023252,0.102
697.59064145988,0.118
697.702974896508,0.0975
697.815308333136,0.12
697.927641769764,0.1
698.039975206392,0.0933
698.15230864302,0.0983
698.264642079648,0.104
698.376975516276,0.101
698.489308952904,0.114
698.601642389532,0.138
698.71397582616,0.0827
698.826309262788,0.124
698.938642699416,0.161
699.050976136044,0.266
699.163309572672,0.368
699.2756430093,0.49
699.387976445928,0.66
699.500309882556,0.784
699.612643319184,0.976
699.724976755812,1.1
699.83731019244,1.01
699.949643629068,1.1
700.061977065696,1.01
700.174310502324,0.85
700.286643938952,0.666
700.39897737558,0.455
700.511310812208,0.319
700.623644248836,0.293
700.735977685464,0.164
700.848311122092,0.178
700.96064455872,0.196
701.072977995348,0.193
701.185311431976,0.159
701.297644868604,0.183
701.409978305232,0.128
701.52231174186,0.125
701.634645178488,0.141
701.746978615116,0.122
701.859312051744,0.133
701.971645488372,0.138
702.083978925,0.132
702.196312361628,0.14
702.308645798256,0.115
702.420979234884,0.156
702.533312671512,0.1
702.64564610814,0.138
702.757979544768,0.164
702.870312981396,0.102
702.982646418024,0.141
703.094979854652,0.122
703.20731329128,0.109
703.319646727908,0.129
703.431980164536,0.155
703.544313601164,0.092
703.656647037792,0.146
703.76898047442,0.0844
703.881313911048,0.135
703.993647347676,0.142
704.105980784304,0.138
704.218314220932,0.0861
704.33064765756,0.141
704.442981094188,0.111
704.555314530816,0.131
704.667647967444,0.14
704.779981404072,0.14
704.8923148407,0.0924
705.004648277328,0.134
705.116981713956,0.123
705.229315150584,0.0907
705.341648587212,0.108
705.45398202384,0.139
705.566315460468,0.118
705.678648897096,0.159
705.790982333724,0.123
705.903315770352,0.115
706.01564920698,0.153
706.127982643608,0.113
706.240316080236,0.111
706.352649516864,0.136
706.464982953492,0.112
706.57731639012,0.0992
706.689649826748,0.131
706.801983263376,0.144
706.914316700004,0.102
707.026650136632,0.113
707.13898357326,0.0886
707.251317009888,0.14
707.363650446516,0.143
707.475983883144,0.171
707.588317319772,0.127
707.7006507564,0.153
707.812984193028,0.178
707.925317629656,0.196
708.037651066284,0.193
708.149984502912,0.159
708.26231793954,0.183
708.374651376168,0.128
708.486984812796,0.125
708.599318249424,0.141
708.711651686052,0.122
708.82398512268,0.133
708.936318559308,0.138
709.048651995936,0.132
709.160985432564,0.14
709.273318869192,0.115
709.38565230582,0.156
709.497985742448,0.1
709.610319179076,0.119
709.722652615704,0.111
709.834986052332,0.0684
709.94731948896,0.136
710.059652925588,0.126
710.171986362216,0.104
710.284319798844,0.126
710.396653235472,0.109
710.5089866721,0.126
710.621320108728,0.118
710.733653545356,0.076
710.845986981984,0.102
710.958320418612,0.121
711.07065385524,0.12
711.182987291868,0.114
711.295320728496,0.122
711.407654165124,0.131
711.519987601752,0.132
711.63232103838,0.137
711.744654475008,0.138
711.856987911636,0.164
711.969321348264,0.102
712.081654784892,0.141
712.19398822152,0.122
712.306321658148,0.109
712.418655094776,0.129
712.530988531404,0.155
712.643321968032,0.092
712.75565540466,0.146
712.867988841288,0.0844
712.980322277916,0.135
713.092655714544,0.142
713.204989151172,0.138
713.3173225878,0.0861
713.429656024428,0.141
713.541989461056,0.111
713.654322897684,0.131
713.766656334312,0.14
713.87898977094,0.14
713.991323207568,0.0924
714.103656644196,0.134
714.215990080824,0.123
714.328323517452,0.0907
714.44065695408,0.108
714.552990390708,0.135
714.665323827336,0.13
714.777657263964,0.103
714.889990700592,0.0899
715.00232413722,0.14
715.114657573848,0.0924
715.226991010476,0.134
715.339324447104,0.123
715.451657883732,0.0907
715.56399132036,0.108
715.676324756988,0.135
715.788658193616,0.13
715.900991630244,0.103
716.013325066872,0.0899
716.1256585035,0.0844
716.237991940128,0.135
716.350325376756,0.142
716.462658813384,0.138
716.574992250012,0.0861
716.68732568664,0.141
716.799659123268,0.111
716.911992559896,0.131
717.024325996524,0.14
717.136659433152,0.14
717.24899286978,0.0924
717.361326306408,0.134
717.473659743036,0.123
717.585993179664,0.0907
717.698326616292,0.108
717.81066005292,0.135
717.922993489548,0.13
718.035326926176,0.103
718.147660362804,0.0899
718.259993799432,0.141
718.37232723606,0.111
718.484660672688,0.131
718.596994109316,0.14
718.709327545944,0.14
718.821660982572,0.0924
718.9339944192,0.134
719.046327855828,0.123
719.158661292456,0.0907
719.270994729084,0.108
719.383328165712,0.135
719.49566160234,0.13
719.607995038968,0.103
719.720328475596,0.0899
719.832661912224,0.106
719.944995348852,0.115
720.05732878548,0.155
720.169662222108,0.0785
720.281995658736,0.124
720.394329095364,0.117
720.506662531992,0.129
720.61899596862,0.138
720.731329405248,0.127
720.843662841876,0.116
720.955996278504,0.138
721.068329715132,0.132
721.18066315176,0.14
721.292996588388,0.115
721.405330025016,0.156
721.517663461644,0.1
721.629996898272,0.119
721.7423303349,0.111
721.854663771528,0.0684
721.966997208156,0.136
722.079330644784,0.126
722.191664081412,0.104
722.30399751804,0.126
722.416330954668,0.109
722.528664391296,0.126
722.640997827924,0.118
722.753331264552,0.076
722.86566470118,0.102
722.977998137808,0.121
723.090331574436,0.115
723.202665011064,0.0616
723.314998447692,0.112
723.42733188432,0.132
723.539665320948,0.101
723.651998757576,0.109
723.764332194204,0.1
723.876665630832,0.163
723.98899906746,0.19
724.101332504088,0.35
724.213665940716,0.416
724.325999377344,0.566
724.438332813972,0.722
724.5506662506,0.862
724.662999687228,1.05
724.775333123856,1.09
724.887666560484,1.1
724.999999997112,1.09
725.11233343374,0.938
725.224666870368,0.768
725.337000306996,0.56
725.449333743624,0.369
725.561667180252,0.278
725.67400061688,0.141
725.786334053508,0.223
725.898667490136,0.149
726.011000926764,0.186
726.123334363392,0.193
726.23566780002,0.171
726.348001236648,0.127
726.460334673276,0.153
726.572668109904,0.118
726.685001546532,0.155
726.79733498316,0.158
726.909668419788,0.121
727.022001856416,0.135
727.134335293044,0.12
727.246668729672,0.144
727.3590021663,0.136
727.471335602928,0.119
727.583669039556,0.154
727.696002476184,0.145
727.808335912812,0.109
727.92066934944,0.135
728.033002786068,0.142
728.145336222696,0.137
728.257669659324,0.106
728.370003095952,0.115
728.48233653258,0.155
728.594669969208,0.0785
728.707003405836,0.124
728.819336842464,0.117
728.931670279092,0.129
729.04400371572,0.138
729.156337152348,0.127
729.268670588976,0.116
729.381004025604,0.0958
729.493337462232,0.136
729.60567089886,0.135
729.718004335488,0.116
729.830337772116,0.145
729.942671208744,0.114
730.055004645372,0.108
730.167338082,0.102
730.279671518628,0.108
730.392004955256,0.159
730.504338391884,0.125
730.616671828512,0.119
730.72900526514,0.159
730.841338701768,0.149
730.953672138396,0.125
731.066005575024,0.114
731.178339011652,0.119
731.29067244828,0.116
731.403005884908,0.129
731.515339321536,0.126
731.627672758164,0.115
731.740006194792,0.108
731.85233963142,0.155
731.964673068048,0.0874
732.077006504676,0.0966
732.189339941304,0.131
732.301673377932,0.131
732.41400681456,0.134
732.526340251188,0.183
732.638673687816,0.128
732.751007124444,0.118
732.863340561072,0.149
732.9756739977,0.186
733.088007434328,0.193
733.200340870956,0.171
733.312674307584,0.127
733.425007744212,0.153
733.53734118084,0.118
733.649674617468,0.155
733.762008054096,0.158
733.874341490724,0.121
733.986674927352,0.135
734.09900836398,0.12
734.211341800608,0.144
734.323675237236,0.136
734.436008673864,0.119
734.548342110492,0.125
734.66067554712,0.0874
734.773008983748,0.11
734.885342420376,0.126
734.997675857004,0.109
735.110009293632,0.109
735.22234273026,0.141
735.334676166888,0.113
735.447009603516,0.102
735.559343040144,0.118
735.671676476772,0.0975
735.7840099134,0.12
735.896343350028,0.1
736.008676786656,0.111
736.121010223284,0.122
736.233343659912,0.137
736.34567709654,0.081
736.458010533168,0.12
736.570343969796,0.158
736.682677406424,0.154
736.795010843052,0.145
736.90734427968,0.109
737.019677716308,0.135
737.132011152936,0.142
737.244344589564,0.137
737.356678026192,0.106
737.46901146282,0.115
737.581344899448,0.155
737.693678336076,0.0785
737.806011772704,0.124
737.918345209332,0.117
738.03067864596,0.129
738.143012082588,0.138
738.255345519216,0.127
738.367678955844,0.116
738.480012392472,0.0958
738.5923458291,0.136


==> data/homade-APD-data/a15.csv <==
0.9820499999987008,0.002476
0.9945499999995753,0.002586
1.0070500000004496,0.002686
1.0195500000013242,0.002744
1.0320499999988104,0.00275
1.044549999999685,0.002734
1.0570500000005594,0.002681
1.0695500000014337,0.002639
1.0820499999989202,0.002618
1.0945499999997945,0.002634
1.107050000000669,0.002697
1.1195499999981553,0.002808
1.1320499999990297,0.00295
1.1445499999999043,0.003082
1.1570500000007786,0.003182
1.169549999998265,0.003245
1.1820499999991394,0.003266
1.1945500000000138,0.003256
1.2070500000008884,0.003224
1.2195499999983745,0.003203
1.2320499999992491,0.003187
1.2445500000001235,0.003182
1.2570500000009979,0.003187
1.2695499999984843,0.003161
1.2820499999993586,0.003097
1.294550000000233,0.003003
1.3070500000011076,0.002876
1.3195499999985938,0.002729
1.3320499999994684,0.002592
1.3445500000003427,0.00246
1.3570500000012171,0.00236
1.3695499999987035,0.002291
1.382049999999578,0.002244
1.3945500000004523,0.002196
1.4070500000013269,0.00216
1.419549999998813,0.002123
1.4320499999996876,0.002081
1.444550000000562,0.002033
1.4570500000014364,0.00197
1.4695499999989228,0.001901
1.4820499999997971,0.001843
1.4945500000006717,0.001775
1.507049999998158,0.001701
1.5195499999990323,0.001627
1.5320499999999069,0.001569
1.5445500000007812,0.001501
1.5570499999982677,0.001448
1.569549999999142,0.001401
1.5820500000000164,0.001374
1.594550000000891,0.001348
1.6070499999983772,0.001322
1.6195499999992518,0.001274
1.6320500000001261,0.001232
1.6445500000010005,0.001179
1.657049999998487,0.001132
1.6695499999993613,0.001106
1.6820500000002356,0.001106
1.6945500000011102,0.001164
1.7070499999985964,0.001269
1.719549999999471,0.001427
1.7320500000003454,0.001612
1.7445500000012197,0.001807
1.7570499999987061,0.001991
1.7695499999995805,0.002123
1.782050000000455,0.002202
1.7945500000013295,0.002233
1.8070499999988157,0.002202
1.8195499999996902,0.002117
1.8320500000005646,0.002049
1.844550000001439,0.00198
1.8570499999989254,0.001938
1.8695499999997998,0.001938
1.8820500000006744,0.001975
1.8945499999981605,0.002017
1.9070499999990351,0.00207
1.9195499999999095,0.002128
1.9320500000007839,0.00217
1.9445499999982703,0.002196
1.9570499999991446,0.002233
1.969550000000019,0.002265
1.9820500000008936,0.002312
1.9945499999983798,0.00236
2.0070499999992544,0.002428
2.019550000000129,0.002513
2.032050000001003,0.002592
2.0445499999984893,0.002665
2.057049999999364,0.002723
2.0695500000002385,0.002776
2.0820500000011126,0.002808
2.0945499999985993,0.002823
2.1070499999994734,0.002834
2.119550000000348,0.00285
2.1320500000012226,0.002855
2.1445499999987088,0.002871
2.1570499999995834,0.002924
2.1695500000004575,0.002945
2.182050000001332,0.002945
2.1945499999988183,0.002913
2.207049999999693,0.002834
2.2195500000005675,0.002718
2.2320500000014416,0.002565
2.2445499999989282,0.002423
2.2570499999998024,0.002297
2.269550000000677,0.002212
2.282049999998163,0.002154
2.2945499999990377,0.002133
2.3070499999999123,0.002102
2.3195500000007865,0.002054
2.3320499999982727,0.001975
2.3445499999991473,0.001859
2.357050000000022,0.001727
2.369550000000896,0.001627
2.3820499999983826,0.001559
2.3945499999992568,0.001548
2.4070500000001314,0.001564
2.419550000001006,0.001601
2.432049999998492,0.001601
2.4445499999993667,0.001564
2.457050000000241,0.001448
2.4695500000011155,0.00129
2.4820499999986017,0.0011
2.4945499999994762,0.000927
2.507050000000351,0.000821
2.519550000001225,0.0008
2.5320499999987116,0.000863
2.5445499999995858,0.000979
2.5570500000004603,0.001122
2.569550000001335,0.001232
2.582049999998821,0.001285
2.5945499999996957,0.001264
2.60705000000057,0.001179
2.6195500000014444,0.001042
2.6320499999989306,0.000911
2.6445499999998052,0.000805
2.6570500000006794,0.000747
2.669549999998166,0.000763
2.68204999999904,0.000837
2.6945499999999147,0.000937
2.7070500000007893,0.001037
2.7195499999982755,0.001132
2.73204999999915,0.001216
2.7445500000000242,0.001253
2.757050000000899,0.001264
2.769549999998385,0.001253
2.7820499999992596,0.001237
2.794550000000134,0.001211
2.8070500000010083,0.001216
2.819549999998495,0.001216
2.832049999999369,0.001232
2.8445500000002437,0.001259
2.8570500000011183,0.00129
2.8695499999986045,0.001322
2.882049999999479,0.001359
2.8945500000003532,0.00139
2.907050000001228,0.001432
2.919549999998714,0.001453
2.9320499999995886,0.001448
2.9445500000004627,0.001411
2.9570500000013373,0.001332
2.9695499999988235,0.001237
2.982049999999698,0.001169
2.9945500000005727,0.001127
3.007050000001447,0.001164
3.0195499999989335,0.00129
3.0320499999998076,0.00149
3.044550000000682,0.001743
3.0570499999981684,0.00197
3.069549999999043,0.002138
3.0820499999999176,0.002202
3.0945500000007917,0.002154
3.1070499999982784,0.002023
3.1195499999991525,0.001843
3.132050000000027,0.001696
3.1445500000009017,0.001638
3.157049999998388,0.001675
3.1695499999992625,0.001801
3.1820500000001366,0.00198
3.194550000001011,0.00217
3.2070499999984974,0.002312
3.219549999999372,0.002391
3.232050000000246,0.002407
3.2445500000011207,0.002381
3.257049999998607,0.002328
3.2695499999994815,0.002307
3.282050000000356,0.002328
3.29455000000123,0.002376
3.307049999998717,0.002455
3.319549999999591,0.002544
3.3320500000004656,0.002602
3.34455000000134,0.002639
3.3570499999988264,0.002655
3.369549999999701,0.002644
3.382050000000575,0.002623
3.3945500000014497,0.002586
3.407049999998936,0.002549
3.4195499999998105,0.002534
3.432050000000685,0.002528
3.4445499999981712,0.00256
3.457049999999046,0.002634
3.46954999999992,0.002718
3.4820500000007946,0.002808
3.4945499999982808,0.002871
3.5070499999991553,0.00286
3.5195500000000295,0.002771
3.532050000000904,0.002592
3.5445499999983903,0.002349
3.557049999999265,0.002102
3.5695500000001394,0.001907
3.5820500000010136,0.001817
3.5945499999985002,0.001843
3.6070499999993744,0.001975
3.619550000000249,0.002165
3.6320500000011235,0.002333
3.6445499999986097,0.002428
3.6570499999994843,0.002402
3.6695500000003585,0.002244
3.682050000001233,0.001991
3.6945499999987192,0.001701
3.707049999999594,0.001438
3.7195500000004684,0.001243
3.7320500000013426,0.001143
3.7445499999988288,0.001132
3.7570499999997033,0.001174
3.769550000000578,0.001216
3.782050000001452,0.001274
3.7945499999989387,0.001295
3.807049999999813,0.001301
3.8195500000006875,0.001274
3.8320499999981736,0.001243
3.8445499999990482,0.001211
3.857049999999923,0.001185
3.869550000000797,0.001158
3.8820499999982836,0.001137
3.8945499999991577,0.001122
3.9070500000000323,0.001127
3.919550000000907,0.001169
3.932049999998393,0.001211
3.9445499999992677,0.001311
3.957050000000142,0.001406
3.9695500000010164,0.00149
3.9820499999985026,0.001543
3.994549999999377,0.001548
4.007050000000252,0.001506
4.019550000001126,0.001453
4.032049999998613,0.001417
4.044549999999487,0.001417
4.057050000000361,0.001501
4.069550000001236,0.001654
4.082049999998722,0.001864
4.094549999999597,0.002081
4.107050000000471,0.002275
4.119550000001345,0.002407
4.132049999998832,0.00247
4.144549999999706,0.00246
4.157050000000581,0.002402
4.1695499999980665,0.002333
4.182049999998942,0.002291
4.194549999999816,0.002291
4.20705000000069,0.002323
4.2195499999981765,0.002355
4.232049999999051,0.002349
4.244549999999926,0.002281
4.2570500000008,0.002144
4.269549999998286,0.001954
4.282049999999161,0.001759
4.294550000000035,0.001606
4.30705000000091,0.001554
4.3195499999983955,0.001612
4.3320499999992705,0.001764
4.344550000000145,0.001959
4.357050000001019,0.00217
4.3695499999985055,0.002307
4.38204999999938,0.002355
4.394550000000255,0.002302
4.407050000001129,0.002186
4.419549999998615,0.00207
4.43204999999949,0.00198
4.444550000000364,0.00197
4.457050000001239,0.002038
4.4695499999987245,0.002154
4.482049999999599,0.00227
4.494550000000474,0.002328
4.507050000001348,0.002323
4.5195499999988344,0.002218
4.532049999999709,0.002033
4.544550000000583,0.001838
4.557049999998069,0.001648
4.5695499999989435,0.001506
4.5820499999998185,0.001427
4.594550000000693,0.001406
4.607049999998179,0.001411
4.6195499999990535,0.001432
4.632049999999928,0.001427
4.644550000000803,0.001417
4.657049999998288,0.001406
4.669549999999163,0.001396
4.682050000000038,0.001417
4.694550000000912,0.001469
4.707049999998398,0.001543
4.7195499999992725,0.001612
4.7320500000001475,0.00167
4.744550000001022,0.001696
4.757049999998508,0.001691
4.7695499999993825,0.00168
4.782050000000257,0.001675
4.794550000001132,0.001691
4.807049999998617,0.001733
4.819549999999492,0.001801
4.8320500000003666,0.00187
4.844550000001241,0.001922
4.857049999998727,0.001933
4.8695499999996015,0.001901
4.8820500000004765,0.001828
4.894550000001351,0.001717
4.907049999998837,0.001601
4.919549999999711,0.00149
4.932050000000586,0.001427
4.944549999998072,0.00139
4.957049999998946,0.001374
4.969549999999821,0.00139
4.9820500000006955,0.001422
4.994549999998182,0.00148
5.007049999999056,0.001548
5.0195499999999305,0.001627
5.0320500000008055,0.001712
5.044549999998291,0.001812
5.057049999999165,0.001901
5.06955000000004,0.001986
5.082050000000915,0.002033
5.094549999998401,0.002065
5.107049999999275,0.002081
5.1195500000001495,0.002091
5.1320500000010245,0.002081
5.14454999999851,0.002059
5.157049999999385,0.002033
5.169550000000259,0.00197
5.182050000001134,0.001907
5.19454999999862,0.001822
5.207049999999494,0.001749
5.219550000000369,0.001701
5.2320500000012435,0.001717
5.24454999999873,0.00178
5.257049999999604,0.001907
5.2695500000004785,0.002059
5.2820500000013535,0.002191
5.294549999998839,0.002275
5.307049999999714,0.002291
5.319550000000588,0.002228
5.332049999998075,0.002128
5.344549999998949,0.001996
5.357049999999823,0.00187
5.369550000000698,0.001822
5.382049999998184,0.001822
5.394549999999059,0.001886
5.407049999999933,0.00198
5.419550000000807,0.00207
5.432049999998294,0.002128
5.444549999999168,0.002133
5.457050000000043,0.002081
5.469550000000917,0.001959
5.482049999998404,0.001822
5.494549999999278,0.001685
5.507050000000152,0.00159
5.519550000001027,0.001554
5.532049999998513,0.001564
5.544549999999388,0.001627
5.557050000000262,0.001727
5.569550000001136,0.001812
5.582049999998623,0.001859
5.594549999999497,0.001838
5.607050000000372,0.001749
5.619550000001246,0.001601
5.632049999998732,0.001427
5.644549999999607,0.001253
5.657050000000481,0.0011
5.6695500000013554,0.001032
5.682049999998842,0.001016
5.694549999999716,0.001064
5.707050000000591,0.001164
5.719549999998077,0.001269
5.732049999998952,0.00138
5.744549999999826,0.001469
5.7570500000007,0.001538
5.769549999998187,0.001564
5.782049999999061,0.001569
5.794549999999936,0.001533
5.80705000000081,0.001464
5.819549999998297,0.001369
5.832049999999171,0.001227
5.844550000000045,0.00109
5.85705000000092,0.000969
5.869549999998406,0.000895
5.882049999999281,0.00089
5.894550000000155,0.000974
5.907050000001029,0.00109
5.919549999998516,0.001264
5.93204999999939,0.001427
5.944550000000265,0.001575
5.957050000001139,0.001659
5.969549999998626,0.001696
5.9820499999995,0.001691
5.994550000000374,0.00168
6.007050000001249,0.001675
6.019549999998735,0.001685
6.03204999999961,0.001712
6.044550000000484,0.001754
6.057050000001358,0.001785
6.069549999998845,0.001796
6.082049999999719,0.001807
6.094550000000594,0.001791
6.10704999999808,0.001785
6.119549999998955,0.001812
6.132049999999829,0.001849
6.144550000000703,0.001891
6.15704999999819,0.001944
6.169549999999064,0.001944
6.182049999999939,0.001896
6.194550000000813,0.001791
6.207049999998299,0.001654
6.219549999999174,0.001511
6.232050000000048,0.00139
6.244550000000922,0.001348
6.257049999998409,0.001401
6.269549999999283,0.001554
6.282050000000158,0.00177
6.294550000001032,0.002044
6.307049999998519,0.00227
6.319549999999393,0.002449
6.332050000000267,0.002523
6.344550000001142,0.002486
6.357049999998628,0.002376
6.369549999999503,0.002218
6.382050000000377,0.00207
6.394550000001251,0.001986
6.407049999998738,0.00197
6.419549999999612,0.002038
6.432050000000487,0.002144
6.444550000001361,0.002286
6.457049999998848,0.002381
6.469549999999722,0.002444
6.482050000000596,0.002418
6.494549999998083,0.002328
6.507049999998957,0.002186
6.519549999999832,0.002028
6.532050000000706,0.001854
6.544549999998193,0.001701
6.557049999999067,0.001554
6.569549999999941,0.001448
6.582050000000816,0.00138
6.594549999998302,0.001343
6.607049999999177,0.001359
6.619550000000051,0.001406
6.632050000000925,0.001517
6.644549999998412,0.001633
6.657049999999286,0.001749
6.669550000000161,0.001828
6.682050000001035,0.00188
6.694549999998522,0.001864
6.707049999999396,0.001791
6.71955000000027,0.001706
6.732050000001145,0.001596
6.744549999998631,0.001496
6.757049999999506,0.001411
6.76955000000038,0.001343
6.782050000001254,0.001269
6.794549999998741,0.00119
6.807049999999615,0.0011
6.819550000000489,0.001021
6.832050000001364,0.000958
6.84454999999885,0.000932
6.857049999999725,0.000937
6.869550000000599,0.000958
6.8820499999980855,0.001006
6.89454999999896,0.001037
6.907049999999834,0.001042
6.919550000000709,0.001011
6.932049999998195,0.000969
6.94454999999907,0.0009
6.957049999999944,0.000837
6.969550000000818,0.000805
6.982049999998305,0.000826
6.994549999999179,0.000895
7.007050000000054,0.000979
7.019550000000928,0.001069
7.0320499999984145,0.001164
7.044549999999289,0.001237
7.057050000000163,0.00129
7.069550000001038,0.001322
7.082049999998524,0.001348
7.094549999999399,0.001343
7.107050000000273,0.001316
7.119550000001147,0.001269
7.1320499999986335,0.001195
7.144549999999508,0.001106
7.157050000000383,0.001037
7.169550000001257,0.001016
7.1820499999987435,0.001069
7.194549999999618,0.001195
7.207050000000492,0.001401
7.219550000001367,0.001654
7.232049999998853,0.001901
7.244549999999728,0.002128
7.257050000000602,0.002249
7.269549999998088,0.002291
7.2820499999989625,0.002265
7.294549999999837,0.002165
7.307050000000712,0.002038
7.319549999998197,0.001949
7.3320499999990725,0.001912
7.344549999999947,0.001933
7.357050000000821,0.001996
7.369549999998307,0.002081
7.3820499999991815,0.002149
7.394550000000056,0.002165
7.407050000000931,0.002112
7.4195499999984165,0.002028
7.4320499999992915,0.001907
7.444550000000166,0.001785
7.45705000000104,0.001717
7.469549999998526,0.001701
7.482049999999401,0.001743
7.494550000000276,0.001807
7.50705000000115,0.00187
7.519549999998636,0.00187
7.5320499999995105,0.001801
7.544550000000385,0.001654
7.55705000000126,0.001475
7.5695499999987454,0.001285
7.5820499999996205,0.001137
7.594550000000495,0.001074
7.607050000001369,0.0011
7.619549999998855,0.001201
7.6320499999997296,0.001327
7.644550000000605,0.001448
7.65704999999809,0.001506
7.669549999998965,0.001475
7.6820499999998395,0.00139
7.694550000000714,0.001274
7.7070499999982,0.001164
7.719549999999074,0.001106
7.7320499999999495,0.001116
7.744550000000824,0.00119
7.75704999999831,0.001332
7.769549999999184,0.001485
7.7820500000000585,0.001606
7.794550000000934,0.001712
7.807049999998419,0.001749
7.819549999999294,0.001733
7.8320500000001685,0.001664
7.844550000001043,0.00158
7.857049999998529,0.00148
7.869549999999403,0.00138
7.8820500000002784,0.00129
7.894550000001153,0.001232
7.907049999998639,0.001206
7.919549999999513,0.001211
7.9320500000003875,0.001243
7.9445500000012625,0.001306
7.957049999998748,0.001353
7.969549999999622,0.00139
7.9820500000004975,0.00139
7.994550000001372,0.001364
8.007049999998857,0.001301
8.019549999999732,0.001243
8.032050000000607,0.001179
8.044549999998093,0.001158
8.057049999998968,0.001174
8.069549999999841,0.001227
8.082050000000716,0.001295
8.094549999998202,0.001369
8.107049999999077,0.001432
8.119549999999952,0.001459
8.132050000000826,0.001459
8.144549999998313,0.001438
8.157049999999186,0.001427
8.169550000000061,0.001422
8.182050000000936,0.001443
8.194549999998422,0.001496
8.207049999999297,0.001569
8.21955000000017,0.001633
8.232050000001045,0.001701
8.244549999998531,0.001733
8.257049999999406,0.001738
8.269550000000281,0.001727
8.282050000001155,0.001696
8.294549999998642,0.00168
8.307049999999515,0.001691
8.31955000000039,0.001759
8.332050000001265,0.001859
8.344549999998751,0.001986
8.357049999999626,0.002133
8.3695500000005,0.002254
8.382050000001374,0.002333
8.39454999999886,0.002333
8.407049999999735,0.002254
8.41955000000061,0.002123
8.432049999998096,0.001959
8.444549999998971,0.001785
8.457049999999844,0.001638
8.46955000000072,0.001538
8.482049999998205,0.001496
8.49454999999908,0.00148
8.507049999999955,0.00148
8.519550000000828,0.00149
8.532049999998316,0.00149
8.54454999999919,0.001469
8.557050000000064,0.001448
8.56955000000094,0.001427
8.582049999998425,0.001422
8.5945499999993,0.001396
8.607050000000173,0.001359
8.619550000001048,0.001306
8.632049999998534,0.001216
8.644549999999409,0.0011
8.657050000000284,0.000963
8.669550000001157,0.000842
8.682049999998645,0.000742
8.694549999999518,0.000689
8.707050000000393,0.000679
8.719550000001268,0.0007
8.732049999998754,0.000747
8.744549999999629,0.0008
8.757050000000502,0.000826
8.769550000001377,0.000826
8.782049999998863,0.0008
8.794549999999738,0.000753
8.807050000000611,0.0007
8.819549999998099,0.000668
8.832049999998972,0.000642
8.844549999999847,0.000631
8.857050000000722,0.000653
8.869549999998208,0.000674
8.882049999999083,0.0007
8.894549999999956,0.000732
8.907050000000831,0.000747
8.919549999998317,0.000763
8.932049999999192,0.000774
8.944550000000067,0.000774
8.95705000000094,0.000753
8.969549999998428,0.000737
8.982049999999301,0.000721
8.994550000000176,0.000721
9.007050000001051,0.000737
9.019549999998537,0.000774
9.032049999999412,0.000842
9.044550000000285,0.000916
9.05705000000116,0.000979
9.069549999998646,0.001021
9.082049999999521,0.001032
9.094550000000396,0.000969
9.10705000000127,0.000879
9.119549999998757,0.000758
9.13204999999963,0.000637
9.144550000000505,0.000516
9.15705000000138,0.000452
9.169549999998866,0.000442
9.182049999999741,0.000489
9.194550000000614,0.000589
9.207049999998102,0.000742
9.219549999998975,0.000905
9.23204999999985,0.001069
9.244550000000725,0.001216
9.25704999999821,0.001306
9.269549999999086,0.001369
9.282049999999959,0.001374
9.294550000000834,0.001364
9.30704999999832,0.001353
9.319549999999195,0.001364
9.33205000000007,0.001396
9.344550000000943,0.001501
9.35704999999843,0.001654
9.369549999999304,0.001859
9.382050000000179,0.002075
9.394550000001054,0.002275
9.40704999999854,0.002423
9.419549999999415,0.002492
9.432050000000288,0.002492
9.444550000001163,0.002423
9.457049999998649,0.002349
9.469549999999524,0.00227
9.482050000000399,0.002249
9.494550000001272,0.00227
9.50704999999876,0.002344
9.519549999999633,0.002455
9.532050000000508,0.002544
9.544550000001383,0.002576
9.557049999998869,0.002534
9.569549999999744,0.002444
9.582050000000617,0.002286
9.594549999998105,0.002117
9.607049999998978,0.001954
9.619549999999853,0.001822
9.632050000000728,0.001764
9.644549999998214,0.001717
9.657049999999089,0.001691
9.669549999999962,0.001664
9.682050000000837,0.001633
9.694549999998323,0.001596
9.707049999999198,0.00158
9.719550000000073,0.00159
9.732050000000946,0.001648
9.744549999998434,0.001722
9.757049999999307,0.001817
9.769550000000182,0.00187
9.782050000001057,0.00187
9.794549999998543,0.001785
9.807049999999418,0.001606
9.81955000000029,0.001374
9.832050000001166,0.001116
9.844549999998652,0.000895
9.857049999999527,0.000742
9.869550000000402,0.000679
9.882050000001275,0.000679
9.894549999998763,0.000747
9.907049999999636,0.000821
9.91955000000051,0.000884
9.932050000001386,0.0009
9.944549999998872,0.000874
9.957049999999745,0.000826
9.96955000000062,0.000758
9.982049999998106,0.000711
9.99454999999898,0.000689
10.007049999999856,0.000695
10.019550000000729,0.000721
10.032049999998216,0.000763
10.04454999999909,0.000779
10.057049999999965,0.000795
10.06955000000084,0.000811
10.082049999998326,0.000816
10.0945499999992,0.000837
10.107050000000074,0.000869
10.119550000000949,0.000921
10.132049999998435,0.000963
10.14454999999931,0.001006
10.157050000000185,0.001027
10.169550000001058,0.001027
10.182049999998545,0.001027
10.194549999999419,0.001027
10.207050000000294,0.001037
10.219550000001169,0.001058
10.232049999998654,0.00109
10.24454999999953,0.001122
10.257050000000403,0.001169
10.269550000001278,0.001211
10.282049999998764,0.001274
10.294549999999639,0.001369
10.307050000000514,0.001501
10.319550000001387,0.001648
10.332049999998874,0.001791
10.344549999999748,0.001938
10.357050000000623,0.002028
10.369549999998108,0.002096
10.382049999998983,0.002102
10.394549999999859,0.002091
10.407050000000732,0.002091
10.41954999999822,0.002133
10.432049999999093,0.002223
10.444549999999968,0.002365
10.457050000000843,0.002528
10.469549999998328,0.002708
10.482049999999203,0.002834
10.494550000000077,0.002913
10.507050000000952,0.002929
10.519549999998437,0.002903
10.532049999999312,0.002845
10.544550000000187,0.002797
10.55705000000106,0.00276
10.569549999998548,0.002755
10.582049999999422,0.002766
10.594550000000297,0.002787
10.607050000001172,0.002802
10.619549999998657,0.002802
10.632049999999532,0.002771
10.644550000000406,0.002708
10.65705000000128,0.002613
10.669549999998766,0.002502
10.682049999999641,0.002386
10.694550000000516,0.00226
10.70705000000139,0.002149
10.719549999998877,0.00207
10.73204999999975,0.002044
10.744550000000626,0.002044
10.757049999998111,0.002065
10.769549999998986,0.002075
10.782049999999861,0.002038
10.794550000000735,0.001938
10.807049999998222,0.001791
10.819549999999095,0.001596
10.83204999999997,0.001417
10.844550000000845,0.001285
10.857049999998331,0.001243
10.869549999999206,0.001274
10.88205000000008,0.001364
10.894550000000955,0.001443
10.90704999999844,0.001469
10.919549999999315,0.00139
10.93205000000019,0.001211
10.944550000001064,0.000969
10.957049999998551,0.000726
10.969549999999424,0.000531
10.9820500000003,0.000452
10.994550000001174,0.000473
11.00704999999866,0.000584
11.019549999999535,0.000747
11.032050000000408,0.000863
11.044550000001284,0.000916
11.05704999999877,0.000869
11.069549999999644,0.000732
11.08205000000052,0.000552
11.094550000001393,0.000379
11.107049999998878,0.000257
11.119549999999753,0.000189
11.132050000000628,0.000194
11.144549999998114,0.000247
11.15704999999899,0.000331
11.169549999999862,0.000421
11.182050000000737,0.00051
11.194549999998223,0.000589
11.207049999999098,0.000653
11.219549999999973,0.0007
11.232050000000847,0.000721
11.244549999998334,0.000732
11.257049999999207,0.000711
11.269550000000082,0.000663
11.282050000000957,0.000626
11.294549999998443,0.000616
11.307049999999318,0.000647
11.319550000000191,0.000753
11.332050000001066,0.0009
11.344549999998552,0.001079
11.357049999999427,0.001243
11.369550000000302,0.001343
11.382050000001176,0.001359
11.394549999998663,0.00128
11.407049999999536,0.001122
11.419550000000411,0.000942
11.432050000001286,0.000837
11.444549999998772,0.000816
11.457049999999647,0.000937
11.46955000000052,0.001195
11.482050000001395,0.001522
11.494549999998881,0.001864
11.507049999999756,0.002149
11.519550000000631,0.002323
11.532049999998117,0.002365
11.544549999998992,0.002291
11.557049999999865,0.002154
11.56955000000074,0.002023
11.582049999998226,0.001949
11.594549999999101,0.001991
11.607049999999976,0.002117
11.61955000000085,0.002328
11.632049999998337,0.002549
11.64454999999921,0.002734
11.657050000000085,0.002845
11.66955000000096,0.00286
11.682049999998446,0.002771
11.694549999999321,0.002592
11.707050000000194,0.002386
11.71955000000107,0.00217
11.732049999998555,0.001991
11.74454999999943,0.001886
11.757050000000305,0.001864
11.769550000001178,0.001917
11.782049999998666,0.002049
11.79454999999954,0.002207
11.807050000000414,0.002365
11.81955000000129,0.002497
11.832049999998775,0.00256
11.84454999999965,0.002544
11.857050000000523,0.002444
11.869550000001398,0.002281
11.882049999998884,0.002096
11.894549999999759,0.001949
11.907050000000634,0.001864
11.91954999999812,0.001875
11.932049999998995,0.001975
11.944549999999868,0.002133
11.957050000000743,0.002307
11.969549999998229,0.002428
11.982049999999104,0.002444
11.994549999999979,0.002376
12.007050000000852,0.002218
12.01954999999834,0.002007
12.032049999999213,0.001791
12.044550000000088,0.001617
12.057050000000963,0.001506
12.069549999998449,0.001459
12.082049999999324,0.001453
12.094550000000197,0.001448
12.107050000001072,0.001448
12.119549999998558,0.001401
12.132049999999433,0.001327
12.144550000000308,0.001248
12.157050000001181,0.001153
12.169549999998669,0.001074
12.182049999999542,0.000985
12.194550000000417,0.00089
12.207050000001292,0.0008
12.219549999998778,0.000684
12.232049999999653,0.000563
12.244550000000526,0.000479
12.257050000001401,0.00041
12.269549999998887,0.000431
12.282049999999762,0.000505
12.294550000000635,0.000647
12.307049999998123,0.0008
12.319549999998996,0.000937
12.332049999999871,0.001027
12.344550000000746,0.001048
12.357049999998232,0.000995
12.369549999999107,0.000895
12.38204999999998,0.000784
12.394550000000855,0.000705
12.40704999999834,0.000674
12.419549999999216,0.000721
12.43205000000009,0.000821
12.444550000000964,0.000974
12.457049999998452,0.001143
12.469549999999325,0.001306
12.4820500000002,0.001443
12.494550000001075,0.001533
12.50704999999856,0.001601
12.519549999999436,0.001633
12.532050000000309,0.001675
12.544550000001184,0.001722
12.55704999999867,0.001801
12.569549999999545,0.001891
12.58205000000042,0.00198
12.594550000001293,0.002049
12.60704999999878,0.002059
12.619549999999654,0.002044
12.632050000000529,0.002017
12.644550000001404,0.001991
12.65704999999889,0.002007
12.669549999999765,0.002112
12.682050000000638,0.002286
12.694549999998126,0.002523
12.707049999998999,0.002755
12.719549999999874,0.002971
12.732050000000749,0.003087
12.744549999998235,0.003097
12.75704999999911,0.003013
12.769549999999983,0.00286
12.782050000000858,0.002702
12.794549999998344,0.002576
12.807049999999219,0.002523
12.819550000000094,0.002576
12.832050000000967,0.002671
12.844549999998454,0.002776
12.857049999999328,0.00286
12.869550000000203,0.002871
12.882050000001078,0.002797
12.894549999998564,0.002665
12.907049999999439,0.002481
12.919550000000312,0.002318
12.932050000001187,0.002207
12.944549999998673,0.002165
12.957049999999548,0.002207
12.969550000000423,0.002302
12.982050000001296,0.002428
12.994549999998783,0.002539
13.007049999999657,0.002602
13.019550000000532,0.002571
13.032050000001407,0.002455
13.044549999998893,0.002244
13.057049999999768,0.00198
13.06955000000064,0.001701
13.082049999998128,0.001453
13.094549999999002,0.001295
13.107049999999877,0.001248
13.119550000000752,0.001306
13.132049999998237,0.001432
13.144549999999112,0.00159
13.157049999999986,0.001743
13.16955000000086,0.001833
13.182049999998346,0.001843
13.194549999999222,0.001775
13.207050000000097,0.001685
13.21955000000097,0.001596
13.232049999998457,0.001533
13.24454999999933,0.001506
13.257050000000206,0.001548
13.26955000000108,0.001612
13.282049999998566,0.001675
13.294549999999441,0.001712
13.307050000000315,0.001722
13.31955000000119,0.001701
13.332049999998675,0.001664
13.34454999999955,0.001648
13.357050000000426,0.001654
13.369550000001299,0.001712
13.382049999998785,0.001807
13.39454999999966,0.001896
13.407050000000535,0.00197
13.419550000001408,0.001965
13.432049999998895,0.001896
13.444549999999769,0.001754
13.457050000000644,0.00159
13.46954999999813,0.001411
13.482049999999004,0.001285
13.49454999999988,0.001227
13.507050000000753,0.001259
13.51954999999824,0.00139
13.532049999999114,0.001569
13.544549999999989,0.00178
13.557050000000864,0.001959
13.56954999999835,0.002107
13.582049999999224,0.00217
13.594550000000098,0.002191
13.607050000000973,0.002149
13.619549999998458,0.00207
13.632049999999333,0.002012
13.644550000000208,0.001959
13.657050000001082,0.001959
13.66954999999857,0.002001
13.682049999999442,0.002102
13.694550000000318,0.002233
13.707050000001193,0.002381
13.719549999998678,0.002534
13.732049999999553,0.002671
13.744550000000427,0.002776
13.757050000001302,0.00285
13.769549999998787,0.002887
13.782049999999662,0.002913
13.794550000000537,0.002913
13.80705000000141,0.002934
13.819549999998898,0.002982
13.832049999999771,0.003055
13.844550000000647,0.003134
13.857049999998132,0.003213
13.869549999999007,0.003261
13.882049999999882,0.003266
13.894550000000756,0.003208
13.907049999998243,0.003113
13.919549999999116,0.003008
13.932049999999991,0.002897
13.944550000000866,0.002829
13.957049999998352,0.002808
13.969549999999227,0.002829
13.9820500000001,0.00285
13.994550000000975,0.00286
14.007049999998461,0.002818
14.019549999999336,0.002718
14.032050000000211,0.002565
14.044550000001085,0.002386
14.057049999998572,0.002207
14.069549999999445,0.002081
14.08205000000032,0.001996
14.094550000001195,0.00197
14.107049999998681,0.001991
14.119549999999556,0.002017
14.13205000000043,0.002028
14.144550000001304,0.002001
14.15704999999879,0.001933
14.169549999999665,0.001849
14.18205000000054,0.001759
14.194550000001414,0.00168
14.207049999998901,0.001627
14.219549999999774,0.001601
14.23205000000065,0.001596
14.244549999998135,0.001575
14.25704999999901,0.001559
14.269549999999885,0.001506
14.282050000000758,0.001453
14.294549999998246,0.001364
14.30704999999912,0.001295
14.319549999999994,0.001222
14.33205000000087,0.001185
14.344549999998355,0.001148
14.35704999999923,0.001143
14.369550000000103,0.001153
14.382050000000978,0.001179
14.394549999998464,0.001227
14.407049999999339,0.001306
14.419550000000214,0.001411
14.432050000001087,0.001543
14.444549999998575,0.001691
14.457049999999448,0.001812
14.469550000000323,0.001891
14.482050000001198,0.001922
14.494549999998684,0.001875
14.507049999999559,0.001764
14.519550000000432,0.001622
14.532050000001307,0.00148
14.544549999998793,0.001374
14.557049999999668,0.001316
14.569550000000541,0.001327
14.582050000001416,0.001401
14.594549999998902,0.001511
14.607049999999777,0.001612
14.619550000000652,0.001722
14.632049999998138,0.001812
14.644549999999013,0.001875
14.657049999999886,0.001907
14.669550000000761,0.001922
14.682049999998247,0.001928
14.694549999999122,0.001928
14.707049999999997,0.001922
14.71955000000087,0.001944
14.732049999998358,0.001986
14.744549999999231,0.002049
14.757050000000106,0.002149
14.769550000000981,0.00227
14.782049999998467,0.002402
14.794549999999342,0.002518
14.807050000000215,0.002581
14.81955000000109,0.002592
14.832049999998576,0.002539
14.844549999999451,0.002434
14.857050000000326,0.002323
14.8695500000012,0.002223
14.882049999998687,0.00216
14.89454999999956,0.00217
14.907050000000435,0.002228
14.91955000000131,0.002328
14.932049999998796,0.002444
14.944549999999671,0.002539
14.957050000000544,0.002581
14.96955000000142,0.002592
14.982049999998905,0.002565
14.99454999999978,0.002523
15.007050000000655,0.002465
15.01954999999814,0.002428
15.032049999999016,0.002439
15.044549999999889,0.002444
15.057050000000764,0.002476
15.06954999999825,0.002481
15.082049999999125,0.002481
15.09455,0.002444
15.107050000000873,0.00237
15.11954999999836,0.00226
15.132049999999234,0.002128
15.144550000000109,0.001996
15.157050000000984,0.001875
15.16954999999847,0.001785
15.182049999999345,0.001717
15.194550000000218,0.00168
15.207050000001093,0.001675
15.219549999998579,0.001691
15.232049999999454,0.00168
15.244550000000329,0.001648
15.257050000001202,0.001596
15.26954999999869,0.001511
15.282049999999563,0.001427
15.294550000000438,0.001353
15.307050000001313,0.001338
15.319549999998799,0.001374
15.332049999999674,0.001464
15.344550000000547,0.001585
15.357050000001422,0.001717
15.369549999998908,0.001812
15.382049999999783,0.001833
15.394550000000658,0.001791
15.407049999998144,0.001675
15.419549999999019,0.001517
15.432049999999892,0.001374
15.444550000000767,0.001269
15.457049999998253,0.001237
15.469549999999128,0.001295
15.482050000000003,0.001374
15.494550000000876,0.001469
15.507049999998364,0.001527
15.519549999999237,0.001496
15.532050000000112,0.001374
15.544550000000987,0.001185
15.557049999998473,0.000948
15.569549999999348,0.000747
15.582050000000221,0.000621
15.594550000001096,0.0006
15.607049999998582,0.000684
15.619549999999457,0.000826
15.632050000000332,0.000985
15.644550000001205,0.001106
15.657049999998693,0.001148
15.669549999999566,0.0011
15.68205000000044,0.000985
15.694550000001316,0.000848
15.707049999998802,0.000742
15.719549999999675,0.0007
15.73205000000055,0.000737
15.744550000001425,0.000837
15.75704999999891,0.000963
15.769549999999786,0.00109
15.782050000000659,0.00119
15.794549999998146,0.001253
15.80704999999902,0.001301
15.819549999999895,0.001343
15.83205000000077,0.001417
15.844549999998256,0.001548
15.85704999999913,0.001706
15.869550000000004,0.001891
15.882050000000879,0.002049
15.894549999998365,0.002175
15.90704999999924,0.002233
15.919550000000115,0.002244
15.932050000000988,0.002239
15.944549999998475,0.002233
15.957049999999349,0.002254
15.969550000000224,0.002312
15.982050000001099,0.002418
15.994549999998585,0.002513
16.00704999999946,0.002602
16.019550000000333,0.002665
16.03205000000121,0.002681
16.044549999998694,0.00265
16.05704999999957,0.002597
16.069550000000444,0.002539
16.082050000001317,0.00247
16.094549999998804,0.002418
16.107049999999678,0.002376
16.119550000000554,0.002333
16.132050000001428,0.002297
16.144549999998915,0.002254
16.15704999999979,0.002218
16.169550000000662,0.002207
16.18204999999815,0.002202
16.194549999999023,0.002196
16.2070499999999,0.002196
16.219550000000773,0.00217
16.23204999999826,0.002107
16.244549999999133,0.001975
16.257050000000007,0.001822
16.269550000000883,0.001659
16.282049999998367,0.001522
16.29454999999924,0.001432
16.307050000000118,0.001443
16.31955000000099,0.001511
16.33204999999848,0.001648
16.34454999999935,0.001796
16.357050000000225,0.001907
16.3695500000011,0.001944
16.382049999998586,0.00188
16.394549999999462,0.001743
16.407050000000336,0.001575
16.41955000000121,0.001411
16.432049999998696,0.00129
16.44454999999957,0.001248
16.457050000000446,0.00129
16.46955000000132,0.00139
16.482049999998807,0.00148
16.49454999999968,0.001543
16.507050000000554,0.001511
16.51955000000143,0.001385
16.532049999998915,0.001164
16.54454999999979,0.000895
16.557050000000665,0.000658
16.569549999998152,0.000447
16.582049999999025,0.000326
16.5945499999999,0.000294
16.607050000000775,0.000368
16.61954999999826,0.000489
16.632049999999136,0.000626
16.64455000000001,0.000726
16.657050000000883,0.000779
16.66954999999837,0.000795
16.682049999999244,0.000758
16.69455000000012,0.000721
16.707050000000994,0.000716
16.71954999999848,0.000753
16.732049999999354,0.000863
16.744550000000228,0.001
16.757050000001104,0.001132
16.76954999999859,0.001237
16.782049999999465,0.001295
16.79455000000034,0.001274
16.80705000000121,0.001216
16.8195499999987,0.001137
16.832049999999573,0.001085
16.84455000000045,0.001116
16.857050000001323,0.001222
16.86954999999881,0.001401
16.882049999999683,0.001601
16.894550000000557,0.001801
16.907050000001433,0.001933
16.919549999998917,0.002012
16.932049999999794,0.001991
16.944550000000667,0.001954
16.957049999998155,0.001928
16.96954999999903,0.001933
16.9820499999999,0.002017
16.99455000000078,0.002133
17.007049999998262,0.00227
17.01954999999914,0.002407
17.032050000000012,0.002476
17.044550000000886,0.002497
17.057049999998373,0.002465
17.069549999999246,0.002439
17.082050000000123,0.002423
17.094550000000996,0.002428
17.107049999998484,0.002449
17.119549999999357,0.002492
17.13205000000023,0.00246
17.144550000001107,0.002381
17.15704999999859,0.002223
17.169549999999468,0.002028
17.18205000000034,0.001838
17.194550000001215,0.001717
17.207049999998702,0.001696
17.219549999999575,0.00177
17.232050000000452,0.001901
17.244550000001325,0.002017
17.257049999998813,0.002065
17.269549999999686,0.001996
17.28205000000056,0.001807
17.294550000001436,0.001533
17.30704999999892,0.001253
17.319549999999797,0.001042
17.33205000000067,0.000937
17.344549999998158,0.000969
17.35704999999903,0.001095
17.369549999999904,0.001248
17.38205000000078,0.001359
17.394549999998265,0.00139
17.407049999999142,0.001343
17.419550000000015,0.001211
17.43205000000089,0.001079
17.444549999998376,0.001011
17.45704999999925,0.001016
17.469550000000126,0.0011
17.482050000001,0.001243
17.494549999998487,0.001396
17.50704999999936,0.001501
17.519550000000233,0.001548
17.53205000000111,0.001506
17.544549999998594,0.001417
17.55704999999947,0.001301
17.569550000000344,0.001201
17.582050000001217,0.001116
17.594549999998705,0.001085
17.607049999999578,0.001064
17.619550000000455,0.001058
17.63205000000133,0.001064
17.644549999998816,0.001058
17.65704999999969,0.001064
17.669550000000562,0.001074
17.68205000000144,0.001079
17.694549999998923,0.00109
17.7070499999998,0.001085
17.719550000000673,0.001064
17.73204999999816,0.001006
17.744549999999034,0.000953
17.757049999999907,0.000916
17.769550000000784,0.0009
17.782049999998268,0.000942
17.794549999999145,0.001027
17.807050000000018,0.001174
17.81955000000089,0.001327
17.83204999999838,0.001475
17.844549999999252,0.001596
17.85705000000013,0.001659
17.869550000001002,0.001712
17.88204999999849,0.001733
17.894549999999363,0.001743
17.907050000000236,0.001749
17.919550000001113,0.001775
17.932049999998597,0.001807
17.944549999999474,0.001843
17.957050000000347,0.00188
17.96955000000122,0.001896
17.982049999998708,0.001933
17.99454999999958,0.001965
18.007050000000458,0.002017
18.01955000000133,0.002065
18.03204999999882,0.002128
18.044549999999692,0.002181
18.057050000000565,0.002207
18.069550000001442,0.002223
18.082049999998926,0.002207
18.094549999999803,0.002196
18.107050000000676,0.002175
18.119549999998164,0.002196
18.132049999999037,0.002223
18.14454999999991,0.00227
18.157050000000787,0.002297
18.16954999999827,0.002307
18.182049999999148,0.002275
18.19455000000002,0.002207
18.207050000000894,0.002107
18.21954999999838,0.002023
18.232049999999255,0.001959
18.24455000000013,0.001949
18.257050000001005,0.00198
18.269549999998492,0.002049
18.282049999999366,0.002117
18.29455000000024,0.002154
18.307050000001116,0.002123
18.3195499999986,0.002054
18.332049999999477,0.001922
18.34455000000035,0.001785
18.357050000001223,0.001685
18.36954999999871,0.001643
18.382049999999584,0.00168
18.39455000000046,0.001801
18.407050000001334,0.001954
18.41954999999882,0.002081
18.432049999999695,0.002123
18.444550000000568,0.002065
18.457050000001445,0.001912
18.46954999999893,0.001659
18.482049999999806,0.00139
18.49455000000068,0.001158
18.507049999998166,0.001021
18.51954999999904,0.00099
18.532049999999913,0.001048
18.54455000000079,0.001174
18.557049999998274,0.001322
18.569549999999147,0.001411
18.582050000000024,0.001432
18.594550000000897,0.00138
18.607049999998384,0.001285
18.619549999999258,0.001158
18.63205000000013,0.001074
18.644550000001008,0.001037
18.657049999998492,0.001069
18.66954999999937,0.001143
18.682050000000242,0.001243
18.694550000001115,0.001332
18.707049999998603,0.00139
18.719549999999476,0.001443
18.732050000000353,0.00148
18.744550000001226,0.001533
18.757049999998713,0.001596
18.769549999999587,0.001664
18.78205000000046,0.001749
18.794550000001337,0.001785
18.80704999999882,0.001785
18.819549999999698,0.001743
18.83205000000057,0.001664
18.844550000001444,0.001596
18.85704999999893,0.001548
18.869549999999805,0.001538
18.88205000000068,0.001575
18.894549999998166,0.001633
18.907049999999042,0.001691
18.919549999999916,0.001712
18.93205000000079,0.001701
18.944549999998276,0.001643
18.95704999999915,0.001612
18.969550000000027,0.001601
18.9820500000009,0.001648
18.994549999998387,0.001775
19.00704999999926,0.001917
19.019550000000134,0.002054
19.03205000000101,0.002138
19.044549999998495,0.002138
19.05704999999937,0.002044
19.069550000000245,0.001917
19.082050000001118,0.001785
19.094549999998605,0.001712
19.10704999999948,0.001749
19.119550000000356,0.001875
19.13205000000123,0.002081
19.144549999998716,0.002291
19.15704999999959,0.00246
19.169550000000463,0.002539
19.18205000000134,0.002507
19.194549999998824,0.002402
19.2070499999997,0.002244
19.219550000000574,0.002091
19.232050000001447,0.00198
19.244549999998934,0.001938
19.257049999999808,0.00198
19.269550000000685,0.002044
19.28204999999817,0.002144
19.294549999999045,0.002212
19.30704999999992,0.002244
19.319550000000792,0.002212
19.33204999999828,0.002144
19.344549999999153,0.002012
19.35705000000003,0.001849
19.369550000000903,0.001706
19.38204999999839,0.001564
19.394549999999263,0.001475
19.407050000000137,0.001438
19.419550000001014,0.001453
19.432049999998497,0.001511
19.444549999999374,0.001606
19.457050000000248,0.001706
19.46955000000112,0.001801
19.48204999999861,0.001849
19.49454999999948,0.00187
19.50705000000036,0.001843
19.51955000000123,0.001785
19.53204999999872,0.001717
19.544549999999592,0.001648
19.557050000000466,0.00159
19.569550000001342,0.001533
19.582049999998826,0.001496
19.594549999999703,0.001453
19.607050000000577,0.001406
19.61955000000145,0.001316
19.632049999998937,0.001216
19.64454999999981,0.001111
19.657050000000687,0.001021
19.66954999999817,0.000979
19.682049999999048,0.00099
19.69454999999992,0.001058
19.707050000000795,0.001148
19.719549999998282,0.001253
19.732049999999155,0.001322
19.744550000000032,0.001327
19.757050000000905,0.001274
19.769549999998393,0.001169
19.782049999999266,0.001064
19.79455000000014,0.000985
19.807050000001016,0.000969
19.8195499999985,0.001027
19.832049999999377,0.001132
19.84455000000025,0.001259
19.857050000001124,0.001348
19.86954999999861,0.001401
19.882049999999484,0.001396
19.89455000000036,0.001343
19.907050000001234,0.00129
19.919549999998722,0.00128
19.932049999999595,0.001338
19.94455000000047,0.001464
19.957050000001345,0.001612
19.96954999999883,0.001749
19.982049999999706,0.001822
19.99455000000058,0.001807
20.007049999998067,0.001685
20.01954999999894,0.001496
20.032049999999813,0.001264
20.04455000000069,0.001085
20.057049999998174,0.000958
20.06954999999905,0.000932
20.082049999999924,0.001
20.094550000000797,0.001148
20.107049999998285,0.001359
20.11954999999916,0.00159
20.132050000000035,0.001822
20.14455000000091,0.002049
20.157049999998396,0.002186
20.16954999999927,0.00226
20.182050000000142,0.002249
20.19455000000102,0.002154
20.207049999998503,0.002017
20.21954999999938,0.001864
20.232050000000253,0.001733
20.244550000001126,0.001696
20.257049999998614,0.001722
20.269549999999487,0.001812
20.282050000000364,0.001922
20.294550000001237,0.002012
20.307049999998725,0.002059
20.319549999999598,0.002049
20.33205000000047,0.001991
20.344550000001348,0.001901
20.357049999998832,0.001849
20.36954999999971,0.001828
20.382050000000582,0.001849
20.39454999999807,0.00188
20.407049999998943,0.001896
20.419549999999816,0.001864
20.432050000000693,0.001796
20.444549999998177,0.001712
20.457049999999054,0.001633
20.469549999999927,0.001622
20.4820500000008,0.00168
20.494549999998288,0.001796
20.50704999999916,0.001922
20.519550000000038,0.002012
20.53205000000091,0.002017
20.5445499999984,0.001959
20.557049999999272,0.001833
20.569550000000145,0.00168
20.582050000001022,0.001543
20.594549999998506,0.001485
20.607049999999383,0.001501
20.619550000000256,0.001569
20.63205000000113,0.00168
20.644549999998617,0.00178
20.65704999999949,0.001843
20.669550000000367,0.001875
20.68205000000124,0.00188
20.694549999998728,0.001886
20.7070499999996,0.001907
20.719550000000474,0.001949
20.73205000000135,0.002017
20.744549999998835,0.002086
20.757049999999712,0.002123
20.769550000000585,0.002133
20.782049999998073,0.002107
20.794549999998946,0.002044
20.80704999999982,0.001996
20.819550000000696,0.001954
20.83204999999818,0.001928
20.844549999999057,0.001891
20.85704999999993,0.001849
20.869550000000803,0.001775
20.88204999999829,0.00167
20.894549999999164,0.001564
20.907050000000037,0.001448
20.919550000000914,0.00138
20.932049999998398,0.001353
20.944549999999275,0.00139
20.957050000000148,0.001453
20.96955000000102,0.001533
20.98204999999851,0.001601
20.994549999999382,0.001627
21.00705000000026,0.00159
21.019550000001132,0.001522
21.03204999999862,0.001427
21.044549999999493,0.001343
21.057050000000366,0.001285
21.069550000001243,0.001295
21.082049999998727,0.001374
21.094549999999604,0.00149
21.107050000000477,0.001638
21.11955000000135,0.001759
21.132049999998838,0.001833
21.14454999999971,0.001854
21.157050000000588,0.001775
21.169549999998072,0.001664
21.18204999999895,0.001522
21.194549999999822,0.001427
21.207050000000695,0.00138
21.219549999998183,0.001417
21.232049999999056,0.001501
21.244549999999933,0.001622
21.257050000000806,0.001727
21.269549999998294,0.00178
21.282049999999167,0.001785
21.29455000000004,0.001696
21.307050000000917,0.001575
21.3195499999984,0.001443
21.332049999999278,0.001343
21.34455000000015,0.001301
21.357050000001024,0.001332
21.36954999999851,0.001411
21.382049999999385,0.001522
21.39455000000026,0.001612
21.407050000001135,0.001675
21.419549999998623,0.001664
21.432049999999496,0.001601
21.44455000000037,0.00149
21.457050000001246,0.001369
21.46954999999873,0.001274
21.482049999999607,0.001222
21.49455000000048,0.001237
21.507050000001353,0.001327
21.51954999999884,0.001443
21.532049999999714,0.001564
21.54455000000059,0.001643
21.557049999998075,0.001654
21.56954999999895,0.00158
21.582049999999825,0.001427
21.594550000000698,0.001243
21.607049999998186,0.001064
21.61954999999906,0.000948
21.632049999999936,0.000937
21.64455000000081,0.001006
21.657049999998296,0.001153
21.66954999999917,0.001332
21.682050000000043,0.00149
21.69455000000092,0.001585
21.707049999998404,0.00159
21.71954999999928,0.001522
21.732050000000154,0.001406
21.744550000001027,0.00129
21.757049999998515,0.001227
21.769549999999388,0.001206
21.782050000000265,0.001274
21.794550000001138,0.001359
21.807049999998625,0.001459
21.8195499999995,0.001517
21.832050000000372,0.001517
21.84455000000125,0.001464
21.857049999998733,0.001396
21.86954999999961,0.001311
21.882050000000483,0.001222
21.894550000001356,0.001174
21.907049999998844,0.001153
21.919549999999717,0.001148
21.932050000000594,0.001148
21.944549999998078,0.001148
21.957049999998954,0.001143
21.969549999999828,0.001153
21.9820500000007,0.001169
21.99454999999819,0.001227
22.00704999999906,0.001338
22.01954999999994,0.00148
22.03205000000081,0.001638
22.0445499999983,0.00178
22.057049999999172,0.001886
22.069550000000046,0.001922
22.082050000000923,0.001896
22.094549999998407,0.001807
22.107049999999283,0.001691
22.119550000000157,0.001569
22.13205000000103,0.001511
22.144549999998517,0.001485
22.15704999999939,0.001533
22.169550000000267,0.001601
22.18205000000114,0.001696
22.194549999998628,0.00178
22.2070499999995,0.001817
22.219550000000375,0.001838
22.23205000000125,0.001838
22.244549999998736,0.001843
22.257049999999612,0.001849
22.269550000000486,0.001875
22.28205000000136,0.001886
22.294549999998846,0.00188
22.30704999999972,0.001838
22.319550000000596,0.00177
22.33204999999808,0.001648
22.344549999998957,0.001543
22.35704999999983,0.001459
22.369550000000704,0.001443
22.38204999999819,0.001485
22.394549999999064,0.00158
22.40704999999994,0.001727
22.419550000000815,0.001838
22.432049999998302,0.001917
22.444549999999175,0.001949
22.45705000000005,0.001907
22.469550000000925,0.001833
22.48204999999841,0.001754
22.494549999999286,0.001706
22.50705000000016,0.001675
22.519550000001033,0.001696
22.53204999999852,0.001722
22.544549999999393,0.001743
22.55705000000027,0.001749
22.569550000001144,0.001727
22.58204999999863,0.001664
22.594549999999504,0.001617
22.607050000000378,0.00158
22.619550000001254,0.001585
22.63204999999874,0.001627
22.644549999999615,0.001712
22.65705000000049,0.001796
22.66955000000136,0.00187
22.68204999999885,0.001928
22.694549999999722,0.001949
22.7070500000006,0.001944
22.719549999998083,0.001907
22.73204999999896,0.001854
22.744549999999833,0.001791
22.757050000000707,0.001722
22.769549999998194,0.00167
22.782049999999067,0.001601
22.794549999999944,0.001559
22.807050000000817,0.001517
22.819549999998305,0.001501
22.832049999999178,0.001511
22.84455000000005,0.001543
22.85705000000093,0.001585
22.869549999998412,0.001627
22.88204999999929,0.001659
22.894550000000162,0.001648
22.907050000001036,0.001601
22.919549999998523,0.001506
22.932049999999396,0.001401
22.944550000000273,0.001285
22.957050000001146,0.001206
22.969549999998634,0.001195
22.982049999999507,0.001232
22.99455000000038,0.001332
23.007050000001257,0.00148
23.01954999999874,0.001643
23.032049999999618,0.001775
23.04455000000049,0.001854
23.057050000001365,0.001864
23.069549999998852,0.001807
23.082049999999725,0.001685
23.094550000000602,0.001548
23.107049999998086,0.001432
23.119549999998963,0.001343
23.132049999999836,0.001301
23.14455000000071,0.001316
23.157049999998197,0.001364
23.16954999999907,0.001432
23.182049999999943,0.001501
23.19455000000082,0.001554
23.207049999998304,0.001596
23.21954999999918,0.001612
23.232050000000054,0.001617
23.244550000000928,0.001627
23.257049999998415,0.001638
23.26954999999929,0.001654
23.282050000000165,0.001675
23.29455000000104,0.00167
23.307049999998526,0.001659
23.3195499999994,0.001622
23.332050000000272,0.001575
23.34455000000115,0.001517
23.357049999998633,0.00149
23.36954999999951,0.00149
23.382050000000383,0.001517
23.394550000001257,0.001575
23.407049999998744,0.001617
23.419549999999617,0.001633
23.432050000000494,0.001617
23.444550000001367,0.001543
23.457049999998855,0.001453
23.469549999999728,0.001348
23.4820500000006,0.001285
23.49454999999809,0.001259
23.507049999998962,0.001295
23.51954999999984,0.001374
23.532050000000712,0.001464
23.5445499999982,0.001548
23.557049999999073,0.001585
23.569549999999946,0.001585
23.582050000000823,0.001554
23.594549999998307,0.001469
23.607049999999184,0.001396
23.619550000000057,0.001338
23.63205000000093,0.00128
23.644549999998418,0.001243
23.65704999999929,0.001195
23.669550000000168,0.001158
23.68205000000104,0.001127
23.69454999999853,0.0011
23.707049999999402,0.001079
23.719550000000275,0.001079
23.732050000001152,0.001085
23.744549999998636,0.00109
23.757049999999513,0.001058
23.769550000000386,0.000995
23.78205000000126,0.000921
23.794549999998747,0.000826
23.80704999999962,0.000742
23.819550000000497,0.000653
23.83205000000137,0.000642
23.844549999998858,0.000679
23.85704999999973,0.000726
23.869550000000604,0.000784
23.88204999999809,0.000874
23.894549999998965,0.000948
23.907049999999842,0.00099
23.919550000000715,0.001042
23.932049999998203,0.001148
23.944549999999076,0.001285
23.95704999999995,0.001464
23.969550000000826,0.001664
23.98204999999831,0.001965
23.994549999999187,0.00226
24.00705000000006,0.002549
24.019550000000933,0.002839
24.03204999999842,0.003208
24.044549999999294,0.003572
24.05705000000017,0.003925
24.069550000001044,0.004304
24.08204999999853,0.004752
24.094549999999405,0.005179
24.107050000000278,0.005558
24.119550000001155,0.005964
24.13204999999864,0.006401
24.144549999999516,0.006876
24.15705000000039,0.007355
24.169550000001262,0.007914
24.18204999999875,0.008556
24.194549999999623,0.009205
24.2070500000005,0.009821
24.219550000001373,0.010417
24.23204999999886,0.010996
24.244549999999734,0.011523
24.257050000000607,0.012003
24.269549999998095,0.012503
24.282049999998968,0.013072
24.294549999999845,0.013673
24.307050000000718,0.014274
24.319549999998205,0.014901
24.33204999999908,0.015522
24.344549999999952,0.01606
24.35705000000083,0.016513
24.369549999998313,0.016924
24.38204999999919,0.017319
24.394550000000063,0.017714
24.407050000000936,0.018104
24.419549999998424,0.018515
24.432049999999297,0.018932
24.444550000000174,0.019258
24.457050000001047,0.019474
24.469549999998534,0.019611
24.482049999999408,0.019632
24.49455000000028,0.019553
24.507050000001158,0.019438
24.51954999999864,0.019353
24.53204999999952,0.019285
24.54455000000039,0.019248
24.557050000001265,0.019216
24.569549999998753,0.019195
24.582049999999626,0.019127
24.594550000000503,0.018995
24.607050000001376,0.018779
24.619549999998863,0.018552
24.632049999999737,0.018284
24.64455000000061,0.01801
24.657049999998097,0.017762
24.66954999999897,0.017546
24.682049999999848,0.01733
24.69455000000072,0.017066
24.70704999999821,0.016777
24.71954999999908,0.016429
24.732049999999955,0.015986
24.74455000000083,0.015501
24.757049999998316,0.01499
24.769549999999192,0.014505
24.782050000000066,0.014052
24.79455000000094,0.013699
24.807049999998426,0.013452
24.8195499999993,0.013288
24.832050000000176,0.013135
24.84455000000105,0.013004
24.857049999998537,0.01283
24.86954999999941,0.012561
24.882050000000284,0.012155
24.89455000000116,0.011681
24.907049999998645,0.011181
24.91954999999952,0.010691
24.932050000000395,0.010216
24.944550000001268,0.009853
24.957049999998755,0.009589
24.96954999999963,0.009389
24.982050000000505,0.009178
24.99455000000138,0.008994
25.007049999998866,0.008794
25.01954999999974,0.008572
25.032050000000613,0.008319
25.0445499999981,0.008119
25.057049999998974,0.007972
25.06954999999985,0.007887
25.082050000000724,0.007787
25.09454999999821,0.007724
25.107049999999084,0.007661
25.119549999999958,0.007545
25.132050000000834,0.007402
25.14454999999832,0.00726
25.157049999999195,0.007171
25.16955000000007,0.007092
25.18205000000094,0.007065
25.19454999999843,0.007065
25.207049999999303,0.007102
25.21955000000018,0.007118
25.232050000001053,0.007102
25.24454999999854,0.007071
25.257049999999413,0.00706
25.269550000000287,0.007039
25.282050000001163,0.006997
25.294549999998647,0.00696
25.307049999999524,0.006897
25.319550000000397,0.006791
25.33205000000127,0.006607
25.34454999999876,0.006407
25.35704999999963,0.006191
25.36955000000051,0.006001
25.38205000000138,0.005843
25.39454999999887,0.005769
25.407049999999742,0.005795
25.419550000000616,0.005827
25.432049999998103,0.005853
25.444549999998976,0.005843
25.457049999999853,0.00578
25.469550000000726,0.005669
25.48204999999821,0.005484
25.494549999999087,0.005316
25.50704999999996,0.005168
25.519550000000834,0.005058
25.53204999999832,0.004921
25.544549999999195,0.004789
25.55705000000007,0.004636
25.569550000000945,0.004436
25.582049999998432,0.004167
25.594549999999305,0.003888
25.60705000000018,0.003624
25.619550000001055,0.003387
25.63204999999854,0.003182
25.644549999999416,0.003029
25.65705000000029,0.002908
25.669550000001163,0.002797
25.68204999999865,0.002634
25.694549999999523,0.002455
25.7070500000004,0.00226
25.719550000001274,0.002044
25.73204999999876,0.001822
25.744549999999634,0.001648
25.757050000000508,0.001511
25.769550000001384,0.001417
25.78204999999887,0.001338
25.794549999999745,0.001264
25.80705000000062,0.001164
25.819549999998106,0.001006
25.83204999999898,0.000774
25.844549999999852,0.00051
25.85705000000073,0.00022
25.869549999998213,-4.3E-05
25.88204999999909,-0.000243
25.894549999999963,-0.000333
25.907050000000837,-0.000301
25.919549999998324,-0.000154
25.932049999999197,4.7E-05
25.944550000000074,0.000294
25.957050000000947,0.00051
25.969549999998435,0.000637
25.982049999999308,0.000668
25.99455000000018,0.00061
26.00705000000106,0.000516
26.019549999998542,0.000389
26.03204999999942,0.000315
26.044550000000292,0.000305
26.057050000001166,0.000373
26.069549999998653,0.000484
26.082049999999526,0.000647
26.094550000000403,0.000821
26.107050000001276,0.000979
26.119549999998764,0.001111
26.132049999999637,0.001211
26.14455000000051,0.001295
26.157050000001387,0.001374
26.16954999999887,0.001438
26.182049999999748,0.001506
26.19455000000062,0.001596
26.20704999999811,0.001701
26.219549999998982,0.001822
26.232049999999855,0.001949
26.244550000000732,0.002065
26.257049999998216,0.002144
26.269549999999093,0.002196
26.282049999999966,0.002207
26.29455000000084,0.002154
26.307049999998327,0.002086
26.3195499999992,0.002028
26.332050000000077,0.002023
26.34455000000095,0.002091
26.357049999998438,0.002244
26.36954999999931,0.002465
26.382050000000184,0.002718
26.39455000000106,0.00295
26.407049999998545,0.003092
26.419549999999422,0.00315
26.432050000000295,0.003103
26.44455000000117,0.002976
26.457049999998656,0.002839
26.46954999999953,0.002734
26.482050000000406,0.002671
26.49455000000128,0.002686
26.507049999998767,0.002755
26.51954999999964,0.002855
26.532050000000513,0.002929
26.54455000000139,0.00296
26.557049999998874,0.002929
26.56954999999975,0.00286
26.582050000000624,0.002744
26.59454999999811,0.002639
26.607049999998985,0.002565
26.619549999999858,0.002534
26.632050000000735,0.002534
26.64454999999822,0.002555
26.657049999999096,0.002571
26.66954999999997,0.002555
26.682050000000842,0.002481
26.69454999999833,0.002355
26.707049999999203,0.002186
26.71955000000008,0.002001
26.732050000000953,0.001828
26.74454999999844,0.001664
26.757049999999314,0.001554
26.769550000000187,0.00149
26.782050000001064,0.001432
26.794549999998548,0.001401
26.807049999999425,0.001369
26.819550000000298,0.001327
26.83205000000117,0.00129
26.84454999999866,0.001253
26.857049999999532,0.001222
26.86955000000041,0.001195
26.882050000001282,0.001153
26.89454999999877,0.00109
26.907049999999643,0.000995
26.919550000000516,0.000858
26.932050000001393,0.000711
26.944549999998877,0.000574
26.957049999999754,0.000468
26.969550000000627,0.000405
26.982049999998114,0.000405
26.994549999998988,0.000437
27.00704999999986,0.000489
27.019550000000738,0.00051
27.032049999998222,0.0005
27.0445499999991,0.000452
27.057049999999972,0.000394
27.069550000000845,0.000336
27.082049999998333,0.00031
27.094549999999206,0.000347
27.107050000000083,0.00041
27.119550000000956,0.000494
27.132049999998443,0.000558
27.144549999999317,0.000574
27.15705000000019,0.000547
27.169550000001067,0.000479
27.18204999999855,0.000421
27.194549999999428,0.000394
27.2070500000003,0.000442
27.219550000001174,0.000568
27.23204999999866,0.000763
27.244549999999535,0.00099
27.25705000000041,0.001201
27.269550000001285,0.001364
27.282049999998772,0.00149
27.294549999999646,0.00158
27.30705000000052,0.001633
27.319550000001396,0.001685
27.33204999999888,0.00178
27.344549999999757,0.001886
27.35705000000063,0.002012
27.369549999998117,0.00217
27.38204999999899,0.002328
27.394549999999864,0.00247
27.40705000000074,0.002586
27.419549999998225,0.002665
27.4320499999991,0.002734
27.444549999999975,0.002766
27.457050000000848,0.002781
27.469549999998335,0.002787
27.48204999999921,0.002781
27.494550000000086,0.002766
27.50705000000096,0.002766
27.519549999998446,0.00276
27.53204999999932,0.002781
27.544550000000193,0.002813
27.55705000000107,0.002866
27.569549999998554,0.00295
27.58204999999943,0.003029
27.594550000000304,0.003103
27.607050000001177,0.00315
27.619549999998664,0.003166
27.632049999999538,0.00314
27.644550000000415,0.003071
27.657050000001288,0.002987
27.669549999998775,0.002903
27.68204999999965,0.002855
27.694550000000522,0.002834
27.7070500000014,0.002876
27.719549999998883,0.002971
27.73204999999976,0.00305
27.744550000000633,0.003119
27.757049999998117,0.003145
27.769549999998993,0.003092
27.782049999999867,0.002976
27.79455000000074,0.002823
27.807049999998227,0.002676
27.8195499999991,0.002544
27.832049999999978,0.002455
27.84455000000085,0.002397
27.85704999999834,0.002349
27.86954999999921,0.002302
27.882050000000085,0.002207
27.89455000000096,0.002065
27.907049999998446,0.001859
27.919549999999322,0.001654
27.932050000000196,0.001453
27.94455000000107,0.001269
27.957049999998556,0.001153
27.96954999999943,0.001079
27.982050000000307,0.001048
27.99455000000118,0.001021
28.007049999998667,0.000985
28.01954999999954,0.000937
28.032050000000414,0.000869
28.04455000000129,0.000784
28.057049999998775,0.000726
28.06954999999965,0.000684
28.082050000000525,0.000663
28.094550000001398,0.000679
28.107049999998885,0.000695
28.11954999999976,0.000689
28.132050000000635,0.000674
28.14454999999812,0.000616
28.157049999998996,0.000552
28.16954999999987,0.000484
28.182050000000743,0.000437
28.19454999999823,0.000452
28.207049999999104,0.000542
28.21954999999998,0.000689
28.232050000000854,0.000884
28.24454999999834,0.001106
28.257049999999214,0.001301
28.269550000000088,0.001438
28.282050000000964,0.001533
28.29454999999845,0.001564
28.307049999999325,0.001559
28.3195500000002,0.001554
28.33205000000107,0.00159
28.34454999999856,0.00167
28.357049999999433,0.001807
28.36955000000031,0.001986
28.382050000001183,0.002191
28.39454999999867,0.002397
28.407049999999543,0.002544
28.419550000000417,0.002665
28.432050000001293,0.002755
28.444549999998777,0.002829
28.457049999999654,0.002892
28.469550000000527,0.00295
28.4820500000014,0.00304
28.49454999999889,0.003134
28.50704999999976,0.003234
28.51955000000064,0.003319
28.532049999998122,0.003408
28.544549999999,0.003472
28.557049999999872,0.003519
28.569550000000746,0.003572
28.582049999998233,0.003619
28.594549999999106,0.003651
28.607049999999983,0.003688
28.619550000000856,0.00374
28.632049999998344,0.003804
28.644549999999217,0.003888
28.65705000000009,0.003972
28.669550000000967,0.004051
28.68204999999845,0.004114
28.694549999999328,0.004125
28.7070500000002,0.004078
28.719550000001075,0.003993
28.732049999998562,0.003851
28.744549999999435,0.003709
28.757050000000312,0.003614
28.769550000001185,0.003577
28.782049999998673,0.003609
28.794549999999546,0.003693
28.80705000000042,0.003798
28.819550000001296,0.003877
28.83204999999878,0.003851
28.844549999999657,0.003735
28.85705000000053,0.003572
28.869550000001404,0.00335
28.88204999999889,0.003103
28.894549999999764,0.002903
28.90705000000064,0.002787
28.919549999998125,0.00275
28.932049999999002,0.002708
28.944549999999875,0.002676
28.95705000000075,0.002634
28.969549999998236,0.002576
28.98204999999911,0.002423
28.994549999999986,0.002249
29.00705000000086,0.002102
29.019549999998347,0.00198
29.03204999999922,0.001822
29.044550000000093,0.001696
29.05705000000097,0.00159
29.069549999998454,0.001448
29.08204999999933,0.001195
29.094550000000204,0.000895
29.107050000001077,0.000563
29.119549999998565,0.000205
29.13204999999944,-0.00028
29.144550000000315,-0.00077
29.15705000000119,-0.001271
29.169549999998676,-0.001798
29.18204999999955,-0.002419
29.194550000000422,-0.003046
29.2070500000013,-0.003674
29.219549999998783,-0.004311
29.23204999999966,-0.005049
29.244550000000533,-0.005776
29.257050000001406,-0.006524
29.269549999998894,-0.007336
29.282049999999767,-0.008258
29.294550000000644,-0.009222
29.307049999998128,-0.010202
29.319549999999005,-0.011209
29.332049999999878,-0.012231
29.34455000000075,-0.013185
29.35704999999824,-0.014038
29.369549999999112,-0.014829
29.38204999999999,-0.015556
29.394550000000862,-0.016199
29.40704999999835,-0.01682
29.419549999999223,-0.017469
29.432050000000096,-0.018143
29.444550000000973,-0.018812
29.457049999998457,-0.019466
29.469549999999334,-0.020098
29.482050000000207,-0.02063
29.49455000000108,-0.021025
29.507049999998568,-0.021257
29.51954999999944,-0.021394
29.532050000000318,-0.021389
29.54455000000119,-0.021268
29.55704999999868,-0.021067
29.569549999999552,-0.020878
29.582050000000425,-0.020614
29.594550000001302,-0.020314
29.607049999998786,-0.019966
29.619549999999663,-0.019576
29.632050000000536,-0.019091
29.64455000000141,-0.018522
29.657049999998897,-0.017885
29.66954999999977,-0.0172
29.682050000000647,-0.016436
29.69454999999813,-0.015603
29.707049999999008,-0.014718
29.71954999999988,-0.013801
29.732050000000754,-0.012832
29.74454999999824,-0.011862
29.757049999999115,-0.010914
29.76954999999999,-0.010012
29.782050000000865,-0.009127
29.794549999998353,-0.008321
29.807049999999226,-0.007583
29.8195500000001,-0.006867
29.832050000000976,-0.006171
29.84454999999846,-0.005497
29.857049999999337,-0.004885
29.86955000000021,-0.004301
29.882050000001083,-0.003768
29.89454999999857,-0.003331
29.907049999999444,-0.002973
29.91955000000032,-0.002646
29.932050000001194,-0.002288
29.94454999999868,-0.001935
29.957049999999555,-0.001566
29.969550000000428,-0.00116
29.982050000001305,-0.000749
29.99454999999879,-0.000433
30.007049999999666,-0.000264
30.01955000000054,-0.000185
30.032050000001412,-0.000227
30.0445499999989,-0.000359
30.057049999999773,-0.000565
30.06955000000065,-0.000739
30.082049999998134,-0.000876
30.094549999999007,-0.001013
30.107049999999884,-0.001176
30.119550000000757,-0.00135
30.132049999998245,-0.001571
30.144549999999118,-0.00185
30.15704999999999,-0.002203
30.169550000000868,-0.00253
30.182049999998352,-0.002788
30.19454999999923,-0.002973
30.207050000000102,-0.00311
30.219550000000975,-0.003194
30.232049999998463,-0.003268
30.244549999999336,-0.003378
30.257050000000213,-0.003558
30.269550000001086,-0.003779
30.282049999998573,-0.004005
30.294549999999447,-0.0042
30.30705000000032,-0.004311
30.319550000001197,-0.004316
30.33204999999868,-0.004216
30.344549999999558,-0.004037
30.35705000000043,-0.003821
30.369550000001304,-0.003621
30.38204999999879,-0.003484
30.394549999999665,-0.0034
30.40705000000054,-0.003363
30.419550000001415,-0.003368
30.432049999998902,-0.003373
30.444549999999776,-0.003326
30.45705000000065,-0.00322
30.469549999998137,-0.003052
30.48204999999901,-0.00283
30.494549999999887,-0.002572
30.50705000000076,-0.002314
30.519549999998247,-0.002087
30.53204999999912,-0.001903
30.544549999999994,-0.001766
30.55705000000087,-0.001692
30.569549999998355,-0.001645
30.58204999999923,-0.001592
30.594550000000105,-0.001529
30.607050000000978,-0.001418
30.619549999998465,-0.001281
30.63204999999934,-0.001107
30.644550000000216,-0.000923
30.65705000000109,-0.00076
30.669549999998576,-0.000628
30.68204999999945,-0.000507
30.694550000000323,-0.000438
30.7070500000012,-0.000396
30.719549999998684,-0.000338
30.73204999999956,-0.000249
30.744550000000434,-0.000117
30.757050000001307,1.5E-05
30.769549999998794,0.000168
30.782049999999668,0.000342
30.794550000000545,0.000526
30.807050000001418,0.000679
30.819549999998905,0.000837
30.83204999999978,0.001027
30.844550000000652,0.001227
30.85704999999814,0.001459
30.869549999999013,0.001712
30.88204999999989,0.001996
30.894550000000763,0.002265
30.90704999999825,0.002492
30.919549999999123,0.002692
30.932049999999997,0.002823
30.944550000000874,0.002934
30.957049999998357,0.003003
30.969549999999234,0.003087
30.982050000000108,0.003208
30.99455000000098,0.003387
31.00704999999847,0.003614
31.01954999999934,0.003888
31.03205000000022,0.004199
31.04455000000109,0.004489
31.05704999999858,0.004742
31.069549999999452,0.004942
31.082050000000326,0.005058
31.094550000001203,0.0051
31.107049999998686,0.005058
31.119549999999563,0.004994
31.132050000000437,0.004863
31.14455000000131,0.00471
31.157049999998797,0.004568
31.16954999999967,0.004425
31.182050000000547,0.004288
31.19455000000142,0.004193
31.207049999998908,0.004104
31.21954999999978,0.004046
31.232050000000655,0.003967
31.244549999998142,0.003851
31.257049999999015,0.003714
31.269549999999892,0.003498
31.282050000000766,0.00324
31.294549999998253,0.002945
31.307049999999126,0.002665
31.31955,0.002428
31.332050000000876,0.002239
31.34454999999836,0.002117
31.357049999999237,0.002023
31.36955000000011,0.001922
31.382050000000984,0.001749
31.39454999999847,0.00148
31.407049999999344,0.001122
31.41955000000022,0.000689
31.432050000001095,0.000242
31.444549999998582,-0.000159
31.457049999999455,-0.000459
31.46955000000033,-0.000654
31.482050000001205,-0.000754
31.49454999999869,-0.000786
31.507049999999566,-0.000812
31.51955000000044,-0.000881
31.532050000001313,-0.001028
31.5445499999988,-0.001202
31.557049999999673,-0.001381
31.56955000000055,-0.001534
31.582050000001423,-0.001629
31.59454999999891,-0.001661
31.607049999999784,-0.001613
31.619550000000658,-0.001561
31.632049999998145,-0.001524
31.64454999999902,-0.001508
31.657049999999895,-0.001534
31.66955000000077,-0.001613
31.682049999998256,-0.001671
31.69454999999913,-0.001708
31.707050000000002,-0.001703
31.71955000000088,-0.001687
31.732049999998363,-0.001666
31.74454999999924,-0.001666
31.757050000000113,-0.001708
31.769550000000987,-0.001792
31.782049999998474,-0.001893
31.794549999999347,-0.00194
31.807050000000224,-0.001961
31.819550000001097,-0.001887
31.832049999998585,-0.001729
31.844549999999458,-0.001539
31.85705000000033,-0.001355
31.869550000001208,-0.001213
31.882049999998692,-0.001134
31.89454999999957,-0.001139
31.907050000000442,-0.001181
31.919550000001315,-0.00125
31.932049999998803,-0.001244
31.944549999999676,-0.001171
31.957050000000553,-0.001013
31.969550000001426,-0.000812
31.982049999998914,-0.00058
31.994549999999787,-0.000407
32.00705000000066,-0.000301
32.01954999999815,-0.00028
32.032049999999025,-0.000306
32.044549999999894,-0.000343
32.05705000000077,-0.000364
32.06954999999826,-0.000291
32.08204999999913,-0.000148
32.094550000000005,5.7E-05
32.10705000000088,0.000273
32.11954999999837,0.000473
32.13204999999924,0.000637
32.144550000000116,0.000742
32.15705000000099,0.000795
32.16954999999847,0.000826
32.18204999999935,0.000853
32.19455000000023,0.000905
32.2070500000011,0.000974
32.219549999998584,0.001064
32.23204999999946,0.001158
32.24455000000034,0.001222
32.25705000000121,0.00128
32.269549999998695,0.001332
32.28204999999957,0.001385
32.29455000000044,0.001453
32.30705000000132,0.001548
32.319549999998806,0.001664
32.33204999999968,0.001785
32.34455000000055,0.001875
32.35705000000143,0.001912
32.36954999999892,0.001891
32.382049999999786,0.001828
32.39455000000066,0.001733
32.40704999999815,0.001627
32.41954999999903,0.001548
32.4320499999999,0.001511
32.444550000000774,0.001506
32.45704999999826,0.001506
32.46954999999913,0.001506
32.48205000000001,0.001469
32.494550000000885,0.001369
32.50704999999837,0.001232
32.51954999999924,0.001037
32.53205000000012,0.000811
32.544550000000996,0.000589
32.557049999998476,0.000394
32.56954999999935,0.000226
32.58205000000023,0.00011
32.5945500000011,5.2E-05
32.60704999999859,6.2E-05
32.619549999999464,0.00012
32.63205000000034,0.000231
32.64455000000121,0.000357
32.6570499999987,0.000473
32.669549999999575,0.000542
32.682050000000444,0.000537
32.69455000000132,0.000473
32.70704999999881,0.000326
32.719549999999685,0.000152
32.732050000000555,-1.7E-05
32.74455000000143,-0.000122
32.75704999999892,-0.000164
32.76954999999979,-0.000127
32.782050000000666,-1.7E-05
32.794549999998154,0.000126
32.80704999999903,0.000263
32.8195499999999,0.000357
32.83205000000078,0.0004
32.844549999998264,0.0004
32.857049999999134,0.000357
32.86955000000001,0.000289
32.88205000000089,0.000242
32.894549999998375,0.000231
32.907049999999245,0.000278
32.91955000000012,0.000357
32.932050000001,0.000484
32.94454999999848,0.000642
32.957049999999356,0.0008
32.96955000000023,0.000953
32.9820500000011,0.001079
32.99454999999859,0.001179
33.00704999999947,0.001259
33.01955000000034,0.001338
33.03205000000121,0.001438
33.0445499999987,0.001559
33.05704999999958,0.001706
33.06955000000045,0.00187
33.082050000001324,0.002017
33.09454999999881,0.002091
33.10704999999969,0.002096
33.11955000000056,0.002001
33.132050000001435,0.001833
33.14454999999892,0.001622
33.15704999999979,0.001427
33.16955000000067,0.001322
33.182049999998156,0.001311
33.19454999999903,0.001406
33.2070499999999,0.00158
33.21955000000078,0.001764
33.23204999999827,0.001928
33.24454999999914,0.002007
33.257050000000014,0.001996
33.26955000000089,0.001896
33.28204999999838,0.001743
33.29454999999925,0.00159
33.307050000000125,0.001475
33.319550000001,0.001427
33.33204999999848,0.001427
33.34454999999936,0.00149
33.357050000000235,0.001575
33.369550000001105,0.001643
33.38204999999859,0.001691
33.39454999999947,0.001675
33.407050000000346,0.001622
33.419550000001216,0.001522
33.4320499999987,0.001401
33.44454999999958,0.001269
33.45705000000045,0.001169
33.46955000000133,0.001095
33.482049999998814,0.001079
33.49454999999969,0.001122
33.50705000000056,0.001201
33.51955000000144,0.001269
33.532049999998925,0.001301
33.544549999999795,0.001274
33.55705000000067,0.001164
33.56954999999816,0.000985
33.58204999999903,0.000774
33.594549999999906,0.000558
33.60705000000078,0.0004
33.61954999999827,0.000294
33.63204999999914,0.000263
33.64455000000002,0.000268
33.65705000000089,0.0003
33.669549999998374,0.0003
33.68204999999925,0.000268
33.69455000000013,0.000226
33.707050000001,0.000173
33.719549999998485,0.000152
33.73204999999936,0.000184
33.74455000000024,0.000236
33.75705000000111,0.000326
33.769549999998596,0.000426
33.78204999999947,0.000494
33.79455000000034,0.000521
33.80705000000122,0.000505
33.819549999998706,0.000442
33.83204999999958,0.000363
33.84455000000045,0.000294
33.85705000000133,0.000231
33.86954999999882,0.000184
33.88204999999969,0.000152
33.894550000000564,0.000131
33.90705000000144,9.4E-05
33.91954999999893,8.9E-05
33.9320499999998,7.3E-05
33.944550000000675,9.4E-05
33.95704999999816,0.000168
33.96954999999903,0.000268
33.98204999999991,0.000442
33.994550000000785,0.000626
34.00704999999827,0.000826
34.01954999999914,0.000995
34.03205000000002,0.001137
34.044550000000896,0.001211
34.05704999999838,0.001227
34.06954999999925,0.001206
34.08205000000013,0.001164
34.094550000001,0.001143
34.10704999999849,0.001169
34.119549999999364,0.001227
34.13205000000024,0.001348
34.14455000000111,0.001475
34.1570499999986,0.001596
34.169549999999475,0.001659
34.182050000000345,0.001648
34.19455000000122,0.001585
34.20704999999871,0.001448
34.219549999999586,0.001301
34.232050000000456,0.001201
34.24455000000133,0.001153
34.25704999999882,0.001195
34.26954999999969,0.00129
34.28205000000057,0.001432
34.29455000000144,0.001569
34.30704999999893,0.001664
34.3195499999998,0.001685
34.33205000000068,0.001643
34.344549999998165,0.001559
34.357049999999035,0.001469
34.36954999999991,0.001411
34.38205000000079,0.001417
34.394549999998276,0.001496
34.407049999999145,0.001627
34.41955000000002,0.001822
34.4320500000009,0.002012
34.44454999999838,0.002175
34.457049999999256,0.002291
34.46955000000013,0.002365
34.482050000001,0.00237
34.49454999999849,0.002333
34.50704999999937,0.002249
34.519550000000244,0.002149
34.532050000001114,0.002044
34.5445499999986,0.001933
34.55704999999948,0.001822
34.56955000000035,0.001754
34.582050000001225,0.00168
34.59454999999871,0.001627
34.60704999999959,0.001585
34.61955000000046,0.001548
34.632050000001335,0.001496
34.64454999999882,0.001448
34.65704999999969,0.001411
34.66955000000057,0.001359
34.682050000001446,0.001332
34.694549999998934,0.001301
34.7070499999998,0.00129
34.71955000000068,0.001285
34.73204999999817,0.00129
34.74454999999904,0.001306
34.757049999999914,0.001332
34.76955000000079,0.001364
34.78204999999828,0.001374
34.79454999999915,0.001385
34.807050000000025,0.001348
34.8195500000009,0.001285
34.83204999999838,0.00119
34.84454999999926,0.001069
34.857050000000136,0.000948
34.869550000001006,0.000826
34.88204999999849,0.000737
34.89454999999937,0.000695
34.90705000000025,0.000658
34.91955000000112,0.000658
34.932049999998604,0.000647
34.94454999999948,0.000637
34.95705000000035,0.0006
34.96955000000123,0.000547
34.982049999998715,0.000537
34.99454999999959,0.000547
35.00705000000046,0.000631
35.01955000000134,0.000768
35.032049999998826,0.000979
35.044549999999695,0.001179
35.05705000000057,0.001353
35.06955000000145,0.001448
35.08204999999894,0.001459
35.094549999999806,0.001374
35.10705000000068,0.001211
35.11954999999817,0.001037
35.13204999999904,0.000921
35.14454999999992,0.000848
35.157050000000794,0.000858
35.16954999999828,0.000937
35.18204999999915,0.001048
35.19455000000003,0.001158
35.207050000000905,0.001274
35.219549999998385,0.001374
35.23204999999926,0.001464
35.24455000000014,0.001564
35.25705000000101,0.00167
35.269549999998496,0.001785
35.28204999999937,0.001875
35.29455000000025,0.001954
35.30705000000112,0.001986
35.31954999999861,0.002001
35.332049999999484,0.001996
35.34455000000035,0.002017
35.35705000000123,0.002091
35.36954999999872,0.002202
35.382049999999595,0.002323
35.394550000000464,0.002434
35.40705000000134,0.002502
35.41954999999883,0.002497
35.4320499999997,0.002434
35.444550000000575,0.002318
35.45705000000145,0.002218
35.46954999999894,0.002154
35.48204999999981,0.002144
35.494550000000686,0.002196
35.50704999999817,0.002297
35.51954999999904,0.002376
35.53204999999992,0.002423
35.5445500000008,0.002412
35.557049999998284,0.002349
35.569549999999154,0.002228
35.58205000000003,0.002096
35.59455000000091,0.00198
35.60704999999839,0.001886
35.619549999999265,0.001828
35.63205000000014,0.001807
35.64455000000101,0.001807
35.6570499999985,0.001828
35.669549999999376,0.001807
35.68205000000025,0.00178
35.69455000000112,0.001733
35.70704999999861,0.001654
35.71954999999949,0.001554
35.732050000000356,0.001448
35.74455000000123,0.001364
35.75704999999872,0.001306
35.7695499999996,0.001274
35.78205000000047,0.00129
35.794550000001344,0.001348
35.80704999999883,0.001438
35.8195499999997,0.001517
35.83205000000058,0.001548
35.844550000001455,0.001543
35.857049999998935,0.001485
35.86954999999981,0.001385
35.88205000000069,0.001274
35.894549999998176,0.001195
35.907049999999046,0.001174
35.91954999999992,0.001206
35.9320500000008,0.001301
35.94454999999828,0.001438
35.95704999999916,0.001559
35.969550000000034,0.001648
35.9820500000009,0.00167
35.99454999999839,0.001612
36.00704999999927,0.001506
36.019550000000145,0.001364
36.032050000001014,0.001232
36.0445499999985,0.001122
36.05704999999938,0.001058
36.06955000000025,0.001042
36.082050000001125,0.001053
36.09454999999861,0.001069
36.10704999999949,0.001079
36.11955000000036,0.001053
36.132050000001236,0.001006
36.14454999999872,0.000942
36.15704999999959,0.000858
36.16955000000047,0.00079
36.18205000000135,0.000737
36.194549999998834,0.000711
36.207049999999704,0.000705
36.21955000000058,0.000716
36.23204999999807,0.000747
36.24454999999894,0.000784
36.257049999999815,0.000821
36.26955000000069,0.000853
36.28204999999818,0.00089
36.29454999999905,0.000927
36.307049999999926,0.000979
36.3195500000008,0.001042
36.33204999999828,0.001111
36.34454999999916,0.001206
36.35705000000004,0.001311
36.369550000000906,0.001464
36.382049999998394,0.001622
36.39454999999927,0.001801
36.40705000000015,0.001965
36.41955000000102,0.002096
36.432049999998505,0.00217
36.44454999999938,0.002196
36.45705000000025,0.002165
36.46955000000113,0.002123
36.482049999998615,0.002091
36.49454999999949,0.002081
36.50705000000036,0.002133
36.51955000000124,0.002233
36.532049999998726,0.002328
36.544549999999596,0.002397
36.55705000000047,0.002412
36.56955000000135,0.00236
36.58204999999884,0.002212
36.59454999999971,0.002038
36.607050000000584,0.001864
36.61954999999807,0.001743
36.63204999999894,0.00168
36.64454999999982,0.00168
36.657050000000694,0.001733
36.66954999999818,0.00178
36.68204999999905,0.00178
36.69454999999993,0.001727
36.707050000000805,0.00159
36.719549999998286,0.001417
36.73204999999916,0.001243
36.74455000000004,0.001095
36.75705000000091,0.001
36.7695499999984,0.000985
36.78204999999927,0.001
36.79455000000015,0.001042
36.80705000000102,0.001053
36.81954999999851,0.001027
36.832049999999384,0.000953
36.844550000000254,0.000826
36.85705000000113,0.000679
36.86954999999862,0.000537
36.882049999999495,0.000405
36.894550000000365,0.000326
36.90705000000124,0.000284
36.91954999999873,0.000278
36.9320499999996,0.000289
36.944550000000476,0.00031
36.95705000000135,0.000326
36.96954999999884,0.000315
36.98204999999971,0.000289
36.99455000000059,0.000278
37.007049999998074,0.000305
37.019549999998944,0.000373
37.03204999999982,0.000494
37.0445500000007,0.000647
37.057049999998185,0.000816
37.069549999999055,0.000953
37.08204999999993,0.001058
37.09455000000081,0.001106
37.10704999999829,0.001079
37.119549999999165,0.001032
37.13205000000004,0.000995
37.14455000000091,0.001011
37.1570499999984,0.001069
37.169549999999276,0.001195
37.18205000000015,0.001316
37.19455000000102,0.001432
37.20704999999851,0.00149
37.21954999999939,0.001485
37.23205000000026,0.001417
37.244550000001134,0.001338
37.25704999999862,0.001264
37.2695499999995,0.001259
37.28205000000037,0.001311
37.294550000001244,0.001422
37.30704999999873,0.001533
37.3195499999996,0.001617
37.33205000000048,0.001654
37.344550000001355,0.001638
37.35704999999884,0.001585
37.36954999999971,0.001527
37.38205000000059,0.001517
37.39454999999808,0.001564
37.40704999999895,0.001654
37.41954999999982,0.00177
37.4320500000007,0.001859
37.44454999999819,0.001901
37.45704999999906,0.001891
37.469549999999934,0.001843
37.48205000000081,0.00178
37.49454999999829,0.001743
37.50704999999917,0.001754
37.519550000000045,0.001828
37.532050000000915,0.001949
37.5445499999984,0.002065
37.55704999999928,0.00216
37.569550000000156,0.002191
37.582050000001026,0.00217
37.59454999999851,0.002102
37.60704999999939,0.002028
37.61955000000026,0.001959
37.632050000001136,0.001944
37.644549999998624,0.001975
37.6570499999995,0.002054
37.66955000000037,0.002133
37.68205000000125,0.002223
37.694549999998735,0.002275
37.707049999999604,0.002281
37.71955000000048,0.002254
37.73205000000136,0.002191
37.744549999998846,0.002107
37.757049999999715,0.002017
37.76955000000059,0.001912
37.78204999999808,0.001817
37.79454999999895,0.001727
37.807049999999826,0.001643
37.8195500000007,0.001569
37.83204999999819,0.001496
37.84454999999906,0.001438
37.85704999999994,0.001385
37.869550000000814,0.001343
37.882049999998294,0.00129
37.89454999999917,0.001237
37.90705000000005,0.00119
37.91955000000092,0.001137
37.932049999998405,0.00109
37.94454999999928,0.001048
37.95705000000016,0.001021
37.96955000000103,0.001006
37.982049999998516,0.001011
37.99454999999939,0.001032
38.00705000000026,0.001074
38.01955000000114,0.001137
38.03204999999863,0.001195
38.044549999999504,0.001285
38.05705000000037,0.00138
38.06955000000125,0.001459
38.08204999999874,0.001511
38.09454999999961,0.001533
38.107050000000484,0.001506
38.11955000000136,0.001448
38.13204999999884,0.001353
38.14454999999972,0.001269
38.157050000000595,0.001201
38.16954999999808,0.001164
38.18204999999895,0.001174
38.19454999999983,0.001243
38.207050000000706,0.001332
38.219549999998186,0.001432
38.23204999999906,0.001511
38.24454999999994,0.001575
38.25705000000081,0.001612
38.2695499999983,0.001638
38.282049999999174,0.001659
38.29455000000005,0.001685
38.30705000000092,0.001733
38.31954999999841,0.001796
38.332049999999285,0.001859
38.344550000000154,0.001912
38.35705000000103,0.001938
38.36954999999852,0.001933
38.382049999999396,0.001917
38.394550000000265,0.00188
38.40705000000114,0.001843
38.41954999999863,0.001843
38.4320499999995,0.001833
38.444550000000376,0.001812
38.45705000000125,0.001785
38.46954999999874,0.001738
38.48204999999961,0.001643
38.49455000000049,0.001538
38.507050000001364,0.001443
38.519549999998844,0.001369
38.53204999999972,0.001343
38.5445500000006,0.00138
38.557049999998085,0.001459
38.569549999998955,0.001554
38.58204999999983,0.001643
38.59455000000071,0.001691
38.60704999999819,0.00167
38.619549999999066,0.001612
38.63204999999994,0.001522
38.64455000000081,0.001417
38.6570499999983,0.001343
38.66954999999918,0.001327
38.682050000000054,0.001359
38.69455000000092,0.001443
38.70704999999841,0.001538
38.71954999999929,0.001617
38.73205000000016,0.001654
38.744550000001034,0.001659
38.75704999999852,0.001643
38.7695499999994,0.001596
38.78205000000027,0.001548
38.794550000001145,0.001517
38.80704999999863,0.001501
38.8195499999995,0.001496
38.83205000000038,0.00149
38.844550000001256,0.00148
38.85704999999874,0.001453
38.86954999999961,0.001422
38.88205000000049,0.001401
38.89455000000137,0.001374
38.90704999999885,0.001348
38.919549999999724,0.001301
38.9320500000006,0.001222
38.94454999999809,0.001132
38.95704999999896,0.001006
38.969549999999835,0.0009
38.98205000000071,0.000848
38.99454999999819,0.00089
39.00704999999907,0.001027
39.019549999999946,0.001269
39.032050000000815,0.001548
39.0445499999983,0.001817
39.05704999999918,0.001996
39.069550000000056,0.002044
39.082050000000926,0.00197
39.094549999998414,0.00178
39.10704999999929,0.001548
39.11955000000016,0.001338
39.13205000000104,0.001211
39.144549999998524,0.001169
39.1570499999994,0.001206
39.16955000000027,0.001295
39.18205000000115,0.001411
39.194549999998635,0.001496
39.207049999999505,0.001533
39.21955000000038,0.001533
39.23205000000126,0.001517
39.244549999998746,0.001511
39.257049999999616,0.001533
39.26955000000049,0.00159
39.28205000000137,0.00168
39.29454999999885,0.001775
39.30704999999973,0.001859
39.3195500000006,0.001917
39.33204999999809,0.001949
39.34454999999896,0.001954
39.35704999999984,0.001954
39.369550000000714,0.001938
39.382049999998195,0.001944
39.39454999999907,0.00197
39.40704999999995,0.002023
39.41955000000082,0.002086
39.432049999998306,0.002181
39.44454999999918,0.002281
39.45705000000006,0.002376
39.46955000000093,0.002455
39.48204999999842,0.002492
39.49454999999929,0.002486
39.50705000000016,0.002428
39.51955000000104,0.002333
39.53204999999853,0.002239
39.544549999999404,0.002165
39.557050000000274,0.00217
39.56955000000115,0.002233
39.58204999999864,0.002376
39.59454999999951,0.002544
39.607050000000385,0.002686
39.61955000000126,0.002766
39.63204999999875,0.002739
39.64454999999962,0.002613
39.657050000000496,0.002407
39.66955000000137,0.00217
39.68204999999885,0.001959
39.69454999999973,0.001807
39.707050000000606,0.001743
39.719549999998094,0.001759
39.732049999998964,0.001807
39.74454999999984,0.001875
39.75705000000072,0.001896
39.7695499999982,0.001896
39.782049999999074,0.001833
39.79454999999995,0.00177
39.80705000000082,0.001722
39.81954999999831,0.001691
39.832049999999185,0.001675
39.84455000000006,0.001675
39.85705000000093,0.001638
39.86954999999842,0.001554
39.882049999999296,0.001422
39.894550000000166,0.001274
39.90705000000104,0.001116
39.91954999999853,0.001021
39.93204999999941,0.001
39.94455000000028,0.001074
39.95705000000115,0.001216
39.96954999999864,0.001385
39.98204999999951,0.001511
39.99455000000039,0.001585
40.007050000001264,0.001554
40.01954999999875,0.001459
40.03204999999962,0.001338
40.0445500000005,0.001222
40.057050000001375,0.001174
40.069549999998856,0.001211
40.08204999999973,0.001338
40.09455000000061,0.001496
40.1070499999981,0.001659
40.119549999998966,0.001791
40.13204999999984,0.001843
40.14455000000072,0.001807
40.1570499999982,0.001706
40.16954999999908,0.00158
40.182049999999954,0.001453
40.194550000000824,0.001374
40.20704999999831,0.001338
40.21954999999919,0.001348
40.232050000000065,0.001411
40.244550000000935,0.001496
40.25704999999842,0.001596
40.2695499999993,0.001717
40.28205000000017,0.001838
40.294550000001045,0.001954
40.30704999999853,0.002054
40.31954999999941,0.002128
40.33205000000028,0.002154
40.344550000001156,0.002123
40.357049999998644,0.002065
40.36954999999951,0.001996
40.38205000000039,0.001954
40.39455000000127,0.001965
40.40704999999875,0.002038
40.419549999999624,0.002181
40.4320500000005,0.002339
40.44455000000137,0.00247
40.45704999999886,0.002539
40.469549999999735,0.002539
40.48205000000061,0.002465
40.49454999999809,0.002376
40.50704999999897,0.002302
40.519549999999846,0.002323
40.532050000000716,0.002439
40.5445499999982,0.002613
40.55704999999908,0.002818
40.56954999999996,0.002976
40.58205000000083,0.003008
40.594549999998314,0.002918
40.60704999999919,0.002697
40.61955000000006,0.002449
40.63205000000094,0.002239
40.644549999998425,0.002112
40.6570499999993,0.002123
40.66955000000017,0.002254
40.68205000000105,0.002455
40.694549999998536,0.002665
40.707049999999406,0.002823
40.71955000000028,0.00286
40.73205000000116,0.002776
40.74454999999865,0.002623
40.757049999999516,0.002423
40.76955000000039,0.002233
40.78205000000127,0.002081
40.79454999999875,0.001986
40.80704999999963,0.001933
40.819550000000504,0.001938
40.832050000001374,0.001944
40.84454999999886,0.001975
40.85704999999974,0.002012
40.869550000000615,0.002049
40.882049999998095,0.002091
40.89454999999897,0.002128
40.90704999999985,0.002144
40.91955000000072,0.002123
40.932049999998206,0.002059
40.94454999999908,0.001996
40.95704999999996,0.001875
40.96955000000083,0.001759
40.98204999999832,0.001648
40.994549999999194,0.001548
41.00705000000006,0.001459
41.01955000000094,0.001396
41.03204999999843,0.001364
41.044549999999305,0.001364
41.057050000000174,0.001406
41.06955000000105,0.00149
41.08204999999854,0.001612
41.09454999999941,0.001727
41.107050000000285,0.001807
41.11955000000116,0.001833
41.13204999999865,0.001775
41.14454999999952,0.001633
41.157050000000396,0.001443
41.16955000000127,0.001253
41.18204999999875,0.001106
41.19454999999963,0.001058
41.20705000000051,0.0011
41.21955000000138,0.001216
41.232049999998864,0.001359
41.24454999999974,0.001485
41.25705000000062,0.001575
41.2695499999981,0.001585
41.282049999998975,0.001554
41.29454999999985,0.001522
41.30705000000072,0.001522
41.31954999999821,0.001601
41.332049999999086,0.001738
41.34454999999996,0.001928
41.35705000000083,0.002112
41.36954999999832,0.002249
41.3820499999992,0.002318
41.394550000000066,0.002297
41.40705000000094,0.002233
41.41954999999843,0.002149
41.43204999999931,0.002086
41.44455000000018,0.002065
41.457050000001054,0.002075
41.46954999999854,0.002117
41.48204999999941,0.002165
41.49455000000029,0.002181
41.507050000001165,0.002154
41.51954999999865,0.002102
41.53204999999952,0.002028
41.5445500000004,0.001949
41.557050000001276,0.001896
41.569549999998756,0.001854
41.58204999999963,0.001843
41.59455000000051,0.001838
41.60705000000138,0.001817
41.61954999999887,0.001785
41.632049999999744,0.001738
41.64455000000062,0.001691
41.6570499999981,0.00167
41.66954999999898,0.001659
41.682049999999855,0.001696
41.694550000000724,0.001759
41.70704999999821,0.00187
41.71954999999909,0.001975
41.732049999999965,0.002065
41.744550000000835,0.002138
41.75704999999832,0.002186
41.7695499999992,0.002181
41.78205000000007,0.002149
41.794550000000946,0.002086
41.80704999999843,0.002017
41.81954999999931,0.001922
41.83205000000018,0.001807
41.84455000000106,0.001706
41.857049999998544,0.00159
41.869549999999414,0.001501
41.88205000000029,0.001417
41.89455000000117,0.001364
41.907049999998655,0.001332
41.919549999999525,0.001338
41.9320500000004,0.001364
41.94455000000128,0.001401
41.95704999999876,0.001459
41.969549999999636,0.001522
41.98205000000051,0.001596
41.99455000000138,0.001664
42.00704999999887,0.001738
42.01954999999975,0.001796
42.03205000000062,0.001843
42.044549999998104,0.001864
42.05704999999898,0.001838
42.06954999999986,0.001791
42.08205000000073,0.001717
42.094549999998215,0.001627
42.10704999999909,0.001538
42.11954999999997,0.001459
42.13205000000084,0.001396
42.144549999998326,0.001348
42.1570499999992,0.001306
42.16955000000007,0.001248
42.18205000000095,0.001174
42.194549999998436,0.001095
42.20704999999931,0.001016
42.21955000000018,0.000948
42.23205000000106,0.000942
42.24454999999855,0.000985
42.25704999999942,0.001095
42.269550000000294,0.001237
42.28205000000117,0.001401
42.29454999999866,0.001543
42.30704999999953,0.001633
42.319550000000405,0.001643
42.33205000000128,0.001596
42.34454999999876,0.001506
42.35704999999964,0.001406
42.369550000000515,0.001359
42.382050000001385,0.001364
42.39454999999887,0.001443
42.40704999999975,0.001585
42.419550000000626,0.001749
42.43204999999811,0.001901
42.44454999999898,0.002007
42.45704999999986,0.002028
42.46955000000073,0.00198
42.48204999999822,0.00188
42.494549999999094,0.001775
42.50704999999997,0.001701
42.51955000000084,0.00168
42.53204999999833,0.001717
42.544549999999205,0.001812
42.557050000000075,0.001922
42.56955000000095,0.002028
42.58204999999844,0.002065
42.594549999999316,0.002028
42.607050000000186,0.001922
42.61955000000106,0.00178
42.63204999999855,0.001622
42.64454999999942,0.001496
42.6570500000003,0.001411
42.66955000000117,0.001406
42.68204999999866,0.001464
42.69454999999953,0.001548
42.70705000000041,0.001638
42.719550000001284,0.001701
42.732049999998765,0.001749
42.74454999999964,0.001749
42.75705000000052,0.001727
42.76955000000139,0.001685
42.782049999998875,0.001648
42.79454999999975,0.001612
42.80705000000062,0.00158
42.81954999999811,0.001569
42.832049999998986,0.001543
42.84454999999986,0.001527
42.85705000000073,0.001506
42.86954999999822,0.00148
42.8820499999991,0.001443
42.89454999999997,0.001417
42.907050000000844,0.001401
42.91954999999833,0.001396
42.93204999999921,0.00139
42.94455000000008,0.001396
42.957050000000955,0.001396
42.96954999999844,0.001369
42.98204999999931,0.001327
42.99455000000019,0.001264
43.007050000001065,0.001195
43.01954999999855,0.001116
43.03204999999942,0.001048
43.0445500000003,0.001006
43.057050000001176,0.001
43.06954999999866,0.001006
43.08204999999953,0.001016
43.09455000000041,0.000995
43.10705000000128,0.000937
43.11954999999877,0.000826
43.132049999999644,0.000674
43.14455000000052,0.000521
43.15705000000139,0.000394
43.16954999999888,0.000336
43.182049999999755,0.000363
43.194550000000625,0.000473
43.20704999999811,0.000626
43.21954999999899,0.0008
43.232049999999866,0.000937
43.244550000000736,0.001016
43.25704999999822,0.001011
43.2695499999991,0.000963
43.28204999999997,0.000911
43.29455000000085,0.000895
43.307049999998334,0.000932
43.31954999999921,0.001037
43.33205000000008,0.00119
43.34455000000096,0.001359
43.357049999998445,0.001496
43.369549999999315,0.001559
43.38205000000019,0.001585
43.39455000000107,0.001548
43.407049999998556,0.001501
43.419549999999425,0.001448
43.4320500000003,0.001448
43.44455000000118,0.00148
43.45704999999866,0.001543
43.469549999999536,0.001633
43.48205000000041,0.001738
43.49455000000128,0.001812
43.50704999999877,0.001854
43.51954999999965,0.001864
43.532050000000524,0.001854
43.544550000001394,0.001817
43.55704999999888,0.001775
43.56954999999976,0.00177
43.58205000000063,0.001807
43.594549999998115,0.001886
43.60704999999899,0.00198
43.61954999999987,0.002086
43.63205000000074,0.002165
43.644549999998226,0.002218
43.6570499999991,0.002212
43.66954999999997,0.002165
43.68205000000085,0.002096
43.69454999999834,0.002038
43.707049999999214,0.002028
43.71955000000008,0.002065
43.73205000000096,0.002165
43.74454999999845,0.002286
43.75704999999932,0.002402
43.769550000000194,0.002481
43.78205000000107,0.002534
43.79454999999856,0.002544
43.80704999999943,0.002544
43.819550000000305,0.002549
43.83205000000118,0.00256
43.84454999999866,0.002597
43.85704999999954,0.002623
43.869550000000416,0.00265
43.882050000001286,0.002623
43.89454999999877,0.002597
43.90704999999965,0.00256
43.91955000000053,0.002555
43.9320500000014,0.002592
43.944549999998884,0.002697
43.95704999999976,0.002829
43.96955000000063,0.002966
43.98204999999812,0.003055
43.994549999998995,0.003061
44.00704999999987,0.002992
44.01955000000074,0.002845
44.03204999999823,0.002665
44.044549999999106,0.002513
44.057049999999975,0.002434
44.06955000000085,0.002412
44.08204999999834,0.002444
44.09454999999922,0.002497
44.107050000000086,0.002549
44.11955000000096,0.002565
44.13204999999845,0.002518
44.14454999999932,0.002423
44.1570500000002,0.002333
44.169550000001074,0.002249
44.18204999999856,0.002175
44.19454999999943,0.002091
44.20705000000031,0.002023
44.219550000001185,0.001912
44.232049999998665,0.001754
44.24454999999954,0.001569
44.25705000000042,0.00139
44.26955000000129,0.001232
44.282049999998776,0.001132
44.29454999999965,0.001106
44.30705000000053,0.001127
44.3195500000014,0.001169
44.33204999999889,0.001201
44.344549999999764,0.001158
44.35705000000063,0.001085
44.36954999999812,0.000963
44.382049999999,0.000821
44.394549999999875,0.000689
44.407050000000744,0.00061
44.41954999999823,0.000584
44.43204999999911,0.000605
44.44454999999998,0.000658
44.457050000000855,0.000716
44.46954999999834,0.000737
44.48204999999922,0.000716
44.49455000000009,0.000668
44.507050000000966,0.000626
44.51954999999845,0.000595
44.53204999999932,0.000621
44.5445500000002,0.000695
44.55705000000108,0.000805
44.569549999998564,0.000927
44.582049999999434,0.001037
44.59455000000031,0.001127
44.60705000000119,0.001169
44.61954999999867,0.001201
44.632049999999545,0.001222
44.64455000000042,0.001264
44.65705000000129,0.001348
44.66954999999878,0.001453
44.682049999999656,0.001575
44.69455000000053,0.001701
44.7070500000014,0.001775
44.71954999999889,0.001785
44.73204999999977,0.001764
44.744550000000636,0.001733
44.757049999998124,0.001706
44.769549999999,0.001727
44.78204999999988,0.001801
44.79455000000075,0.001917
44.807049999998235,0.002028
44.81954999999911,0.002107
44.83204999999998,0.002117
44.84455000000086,0.002023
44.857049999998345,0.001849
44.86954999999922,0.001643
44.88205000000009,0.001443
44.89455000000097,0.001274
44.907049999998456,0.001179
44.919549999999326,0.00119
44.9320500000002,0.001237
44.94455000000108,0.001332
44.95704999999857,0.001422
44.96954999999944,0.001496
44.982050000000314,0.001559
44.99455000000119,0.001612
45.00704999999867,0.001701
45.01954999999955,0.001801
45.032050000000424,0.001907
45.044550000001294,0.002028
45.05704999999878,0.002107
45.06954999999966,0.002133
45.08205000000053,0.002123
45.094550000001405,0.002038
45.10704999999889,0.001944
45.11954999999977,0.001854
45.13205000000064,0.001812
45.14454999999813,0.001817
45.157049999999,0.00187
45.16954999999987,0.001965
45.18205000000075,0.002075
45.19454999999824,0.002181
45.207049999999114,0.002244
45.219549999999984,0.00227
45.23205000000086,0.002254
45.24454999999835,0.002191
45.25704999999922,0.002107
45.269550000000095,0.001996
45.28205000000097,0.001912
45.29454999999846,0.001849
45.30704999999933,0.001843
45.319550000000206,0.001907
45.33205000000108,0.002044
45.34454999999856,0.002239
45.35704999999944,0.002492
45.36955000000032,0.002718
45.382050000001186,0.002913
45.394549999998674,0.003018
45.40704999999955,0.003003
45.41955000000043,0.002903
45.4320500000013,0.002723
45.444549999998785,0.002523
45.45704999999966,0.00236
45.46955000000053,0.002286
45.48205000000141,0.002323
45.494549999998895,0.002455
45.50704999999977,0.002644
45.51955000000064,0.002866
45.53204999999813,0.00305
45.544549999999006,0.00315
45.557049999999876,0.00315
45.56955000000075,0.00305
45.58204999999824,0.002881
45.59454999999912,0.002681
45.60704999999999,0.002502
45.619550000000864,0.002365
45.63204999999835,0.002297
45.64454999999922,0.002318
45.6570500000001,0.002407
45.669550000000974,0.002534
45.68204999999846,0.002692
45.69454999999933,0.002839
45.70705000000021,0.002976
45.719550000001085,0.003082
45.732049999998566,0.003119
45.74454999999944,0.003129
45.75705000000032,0.003092
45.76955000000119,0.003029
45.78204999999868,0.002934
45.79454999999955,0.00285
45.80705000000043,0.002771
45.8195500000013,0.002718
45.83204999999879,0.002697
45.844549999999664,0.002702
45.857050000000534,0.002729
45.86955000000141,0.002771
45.8820499999989,0.002776
45.894549999999775,0.002739
45.907050000000645,0.002665
45.91954999999813,0.002549
45.93204999999901,0.00237
45.94454999999988,0.002191
45.957050000000756,0.002012
45.96954999999824,0.001854
45.98204999999912,0.001738
45.99454999999999,0.001675
46.007050000000866,0.001654
46.019549999998354,0.001664
46.032049999999224,0.001685
46.0445500000001,0.001712
46.05705000000098,0.001717
46.069549999998465,0.001691
46.082049999999334,0.001643
46.09455000000021,0.00158
46.10705000000109,0.001511
46.11954999999857,0.001453
46.132049999999445,0.001401
46.14455000000032,0.001348
46.15705000000119,0.001306
46.16954999999868,0.001259
46.182049999999556,0.001201
46.19455000000043,0.001106
46.2070500000013,0.001011
46.21954999999879,0.000905
46.23204999999967,0.0008
46.24455000000054,0.000716
46.25705000000141,0.000674
46.2695499999989,0.000674
46.28204999999978,0.000716
46.29455000000065,0.00079
46.307049999998135,0.00089
46.31954999999901,0.000974
46.33204999999988,0.001021
46.34455000000076,0.001021
46.357049999998246,0.000958
46.36954999999912,0.000842
46.38204999999999,0.000695
46.39455000000087,0.000552
46.40704999999836,0.000426
46.41954999999923,0.000357
46.4320500000001,0.000352
46.44455000000098,0.000394
46.45704999999847,0.000489
46.46954999999934,0.000589
46.482050000000214,0.000668
46.49455000000109,0.0007
46.50704999999857,0.000695
46.51954999999945,0.000642
46.532050000000325,0.000558
46.544550000001195,0.000473
46.55704999999868,0.000384
46.56954999999956,0.000315
46.582050000000436,0.000268
46.594550000001306,0.000247
46.60704999999879,0.000247
46.61954999999967,0.000294
46.63205000000054,0.000373
46.644550000001416,0.00051
46.657049999998904,0.000668
46.66954999999978,0.000863
46.68205000000065,0.001058
46.69454999999814,0.001248
46.707049999999015,0.00139
46.719549999999884,0.001485
46.73205000000076,0.001506
46.74454999999825,0.00149
46.757049999999126,0.001438
46.769549999999995,0.001374
46.78205000000087,0.001316
46.79454999999836,0.001306
46.80704999999923,0.001322
46.819550000000106,0.001369
46.83205000000098,0.001453
46.84454999999847,0.001548
46.85704999999934,0.001648
46.86955000000022,0.001733
46.882050000001094,0.001785
46.894549999998574,0.001801
46.90704999999945,0.00178
46.91955000000033,0.001733
46.9320500000012,0.00168
46.944549999998685,0.001633
46.95704999999956,0.001606
46.96955000000044,0.001617
46.98205000000131,0.00167
46.994549999998796,0.001727
47.00704999999967,0.001796
47.01955000000054,0.001854
47.03205000000142,0.001891
47.04454999999891,0.001896
47.05704999999978,0.001901
47.06955000000065,0.001896
47.08204999999814,0.001917
47.09454999999902,0.001938
47.10704999999989,0.001944
47.119550000000764,0.001928
47.13204999999825,0.001864
47.14454999999913,0.001759
47.15705,0.001638
47.169550000000875,0.001517
47.18204999999836,0.001443
47.19454999999923,0.001438
47.20705000000011,0.001506
47.219550000000986,0.001622
47.23204999999847,0.001738
47.24454999999934,0.001807
47.25705000000022,0.001801
47.2695500000011,0.001722
47.28204999999858,0.001569
47.294549999999454,0.001401
47.30705000000033,0.001243
47.3195500000012,0.001148
47.33204999999869,0.001095
47.344549999999565,0.001095
47.357050000000434,0.001116
47.36955000000131,0.001137
47.3820499999988,0.001122
47.394549999999676,0.001085
47.407050000000545,0.001032
47.41955000000142,0.00099
47.43204999999891,0.000985
47.44454999999978,0.001
47.457050000000656,0.001048
47.469549999998144,0.001111
47.48204999999902,0.001153
47.49454999999989,0.001169
47.50705000000077,0.001127
47.519549999998254,0.001032
47.532049999999124,0.000905
47.54455,0.000747
47.55705000000088,0.0006
47.569549999998365,0.000484
47.582049999999235,0.00041
47.59455000000011,0.000426
47.60705000000099,0.000479
47.61954999999847,0.000584
47.632049999999346,0.000705
47.64455000000022,0.000811
47.65705000000109,0.000895
47.66954999999858,0.000937
47.68204999999946,0.000963
47.69455000000033,0.001
47.7070500000012,0.001069
47.71954999999869,0.00119
47.73204999999957,0.001369
47.74455000000044,0.001601
47.757050000001314,0.001812
47.7695499999988,0.001975
47.78204999999968,0.002054
47.79455000000055,0.002044
47.807050000001425,0.001959
47.81954999999891,0.001838
47.83204999999978,0.001738
47.84455000000066,0.001706
47.85704999999815,0.001733
47.86954999999902,0.001828
47.88204999999989,0.001933
47.89455000000077,0.002023
47.90704999999826,0.002054
47.91954999999913,0.002054
47.932050000000004,0.002023
47.94455000000088,0.001991
47.95704999999837,0.002038
47.96954999999924,0.00216
47.982050000000115,0.002344
47.99455000000099,0.002555
48.00704999999847,0.002718
48.01954999999935,0.002797
48.032050000000226,0.002755
48.044550000001095,0.002618
48.05704999999858,0.002381
48.06954999999946,0.002165
48.082050000000336,0.001991
48.094550000001206,0.001933
48.107049999998694,0.001991
48.11954999999957,0.002128
48.13205000000044,0.002286
48.14455000000132,0.002397
48.157049999998804,0.002423
48.16954999999968,0.002339
48.18205000000055,0.002144
48.19455000000143,0.001896
48.207049999998915,0.001643
48.219549999999785,0.001427
48.23205000000066,0.001316
48.24454999999815,0.00129
48.257049999999026,0.001348
48.269549999999896,0.001422
48.28205000000077,0.001517
48.29454999999826,0.001569
48.30704999999913,0.001601
48.31955000000001,0.00159
48.33205000000088,0.00158
48.34454999999837,0.001601
48.35704999999924,0.00167
48.36955000000012,0.001785
48.382050000000994,0.001901
48.394549999998475,0.002007
48.40704999999935,0.002044
48.41955000000023,0.00198
48.4320500000011,0.001817
48.444549999998586,0.00158
48.45704999999946,0.001316
48.46955000000034,0.001074
48.48205000000121,0.00089
48.494549999998696,0.0008
48.50704999999957,0.000821
48.51955000000044,0.000895
48.53205000000132,0.001
48.54454999999881,0.001064
48.557049999999684,0.001079
48.569550000000554,0.001
48.58205000000143,0.000869
48.59454999999892,0.000705
48.60704999999979,0.000552
48.619550000000665,0.000458
48.63204999999815,0.000431
48.64454999999903,0.000484
48.6570499999999,0.000579
48.669550000000775,0.000674
48.68204999999826,0.000742
48.69454999999913,0.000763
48.70705000000001,0.000721
48.719550000000886,0.000647
48.732049999998374,0.000584
48.74454999999924,0.000558
48.75705000000012,0.000605
48.769550000001,0.000695
48.78204999999848,0.000837
48.794549999999354,0.00099
48.80705000000023,0.0011
48.8195500000011,0.001143
48.83204999999859,0.001106
48.844549999999465,0.00099
48.85705000000034,0.000848
48.86955000000121,0.000695
48.8820499999987,0.000605
48.894549999999576,0.000568
48.907050000000446,0.000605
48.91955000000132,0.000716
48.93204999999881,0.000842
48.94454999999969,0.000995
48.95705000000056,0.001122
48.96955000000143,0.001232
48.98204999999892,0.001322
48.99454999999979,0.001411
49.00705000000067,0.001485
49.019549999998155,0.001554
49.03204999999903,0.001627
49.0445499999999,0.001675
49.05705000000078,0.001712
49.069549999998266,0.001722
49.082049999999136,0.001722
49.09455000000001,0.001733
49.10705000000089,0.001722
49.11954999999838,0.001738
49.132049999999246,0.001743
49.14455000000012,0.001733
49.157050000001,0.001701
49.16954999999848,0.001606
49.18204999999936,0.001522
49.194550000000234,0.001432
49.207050000001104,0.001369
49.21954999999859,0.001374
49.23204999999947,0.001453
49.244550000000345,0.00158
49.257050000001215,0.001738
49.2695499999987,0.00188
49.28204999999958,0.001959
49.29455000000045,0.001975
49.307050000001325,0.001944
49.31954999999881,0.00187
49.33204999999969,0.001838
49.34455000000056,0.001854
49.357050000001436,0.001938
49.369549999998924,0.002091
49.38204999999979,0.002265
49.39455000000067,0.002423
49.40704999999816,0.002523
49.419549999999035,0.002544
49.432049999999904,0.002481
49.44455000000078,0.00237
49.45704999999827,0.002212
49.46954999999914,0.002075
49.482050000000015,0.001959
49.49455000000089,0.001854
49.50704999999838,0.001785
49.51954999999925,0.001706
49.532050000000126,0.001648
49.544550000001,0.001596
49.55704999999848,0.001548
49.56954999999936,0.001522
49.58205000000024,0.001511
49.59455000000111,0.001501
49.607049999998594,0.00148
49.61954999999947,0.001443
49.63205000000034,0.00138
49.64455000000122,0.001311
49.657049999998705,0.001227
49.66954999999958,0.001179
49.68205000000045,0.001158
49.69455000000133,0.001216
49.707049999998816,0.001295
49.719549999999685,0.00138
49.73205000000056,0.001448
49.74455000000144,0.001448
49.75704999999893,0.001396
49.769549999999796,0.001306
49.78205000000067,0.001211
49.79454999999816,0.001153
49.80704999999903,0.001195
49.81954999999991,0.001306
49.832050000000784,0.001475
49.84454999999827,0.001654
49.85704999999914,0.001801
49.86955000000002,0.001864
49.882050000000895,0.001833
49.894549999998375,0.001717
49.90704999999925,0.001564
49.91955000000013,0.001422
49.932050000001,0.001332
49.944549999998486,0.001348
49.95704999999936,0.001453
49.96955000000024,0.001612
49.98205000000111,0.001785
49.9945499999986,0.001928
50.007049999999474,0.002001
50.01955000000034,0.002012
50.03205000000122,0.001949
50.04454999999871,0.001864
50.057049999999585,0.00178
50.069550000000454,0.001717
50.08205000000133,0.001701
50.09454999999882,0.001733
50.10704999999969,0.001785
50.119550000000565,0.001854
50.13205000000144,0.001917
50.14454999999893,0.001954
50.1570499999998,0.001975
50.169550000000676,0.00197
50.18204999999816,0.001938
50.19454999999903,0.001912
50.20704999999991,0.001854
50.21955000000079,0.001812
50.232049999998274,0.001743
50.244549999999144,0.00167
50.25705000000002,0.001585
50.2695500000009,0.001501
50.28204999999838,0.001422
50.294549999999255,0.001343
50.30705000000013,0.001269
50.319550000001,0.001201
50.33204999999849,0.001143
50.344549999999366,0.00109
50.35705000000024,0.001064
50.36955000000111,0.001027
50.3820499999986,0.001021
50.39454999999948,0.001011
50.407050000000346,0.001006
50.41955000000122,0.001027
50.43204999999871,0.001011
50.44454999999959,0.000969
50.45705000000046,0.0009
50.469550000001334,0.000795
50.48204999999882,0.000653
50.49454999999969,0.000505
50.50705000000057,0.000373
50.519550000001445,0.000268
50.53204999999893,0.00021
50.5445499999998,0.000194
50.55705000000068,0.00021
50.569549999998166,0.000242
50.582049999999036,0.000284
50.59454999999991,0.000294
50.60705000000079,0.000273
50.61954999999828,0.000236
50.63204999999915,0.000173
50.644550000000024,0.00012
50.6570500000009,8.3E-05
50.66954999999838,6.2E-05
50.68204999999926,8.3E-05
50.694550000000135,9.4E-05
50.707050000001004,0.000131
50.71954999999849,0.000147
50.73204999999937,0.000162
50.744550000000245,0.000162
50.757050000001115,0.000189
50.7695499999986,0.000231
50.78204999999948,0.00031
50.79455000000035,0.000426
50.807050000001226,0.000568
50.81954999999871,0.000716
50.83204999999959,0.000848
50.84455000000046,0.000937
50.85705000000134,0.001011
50.869549999998824,0.001053
50.882049999999694,0.001111
50.89455000000057,0.001169
50.90705000000145,0.001237
50.919549999998935,0.001327
50.932049999999805,0.001438
50.94455000000068,0.001533
50.95704999999817,0.001606
50.96954999999904,0.00168
50.982049999999916,0.001733
50.99455000000079,0.001785


==> data/homade-APD-data/a16.csv <==
0.9820499999987008,0.000478
0.9945499999995753,0.000552
1.0070500000004496,0.000581
1.0195500000013242,0.000589
1.0320499999988104,0.000594
1.044549999999685,0.000631
1.0570500000005594,0.000701
1.0695500000014337,0.000817
1.0820499999989202,0.000962
1.0945499999997945,0.001107
1.107050000000669,0.001214
1.1195499999981553,0.001264
1.1320499999990297,0.001247
1.1445499999999043,0.001189
1.1570500000007786,0.001107
1.169549999998265,0.001032
1.1820499999991394,0.001007
1.1945500000000138,0.00104
1.2070500000008884,0.001123
1.2195499999983745,0.001227
1.2320499999992491,0.001326
1.2445500000001235,0.001409
1.2570500000009979,0.001438
1.2695499999984843,0.001425
1.2820499999993586,0.001388
1.294550000000233,0.001359
1.3070500000011076,0.00133
1.3195499999985938,0.001326
1.3320499999994684,0.001342
1.3445500000003427,0.001355
1.3570500000012171,0.001359
1.3695499999987035,0.001351
1.382049999999578,0.001322
1.3945500000004523,0.001276
1.4070500000013269,0.001239
1.419549999998813,0.001206
1.4320499999996876,0.001173
1.444550000000562,0.001164
1.4570500000014364,0.001156
1.4695499999989228,0.001169
1.4820499999997971,0.001189
1.4945500000006717,0.001222
1.507049999998158,0.001251
1.5195499999990323,0.00128
1.5320499999999069,0.001284
1.5445500000007812,0.00126
1.5570499999982677,0.001181
1.569549999999142,0.001057
1.5820500000000164,0.0009
1.594550000000891,0.000734
1.6070499999983772,0.000594
1.6195499999992518,0.000498
1.6320500000001261,0.000474
1.6445500000010005,0.000523
1.657049999998487,0.000614
1.6695499999993613,0.000734
1.6820500000002356,0.000846
1.6945500000011102,0.00092
1.7070499999985964,0.000945
1.719549999999471,0.000937
1.7320500000003454,0.000912
1.7445500000012197,0.000867
1.7570499999987061,0.000817
1.7695499999995805,0.000792
1.782050000000455,0.000776
1.7945500000013295,0.000767
1.8070499999988157,0.000776
1.8195499999996902,0.000796
1.8320500000005646,0.000833
1.844550000001439,0.000862
1.8570499999989254,0.000925
1.8695499999997998,0.000982
1.8820500000006744,0.001045
1.8945499999981605,0.001078
1.9070499999990351,0.001107
1.9195499999999095,0.001102
1.9320500000007839,0.001094
1.9445499999982703,0.001065
1.9570499999991446,0.001036
1.969550000000019,0.001016
1.9820500000008936,0.00102
1.9945499999983798,0.001024
2.0070499999992544,0.001053
2.019550000000129,0.001073
2.032050000001003,0.001082
2.0445499999984893,0.001065
2.057049999999364,0.001024
2.0695500000002385,0.000974
2.0820500000011126,0.000925
2.0945499999985993,0.000908
2.1070499999994734,0.000912
2.119550000000348,0.000958
2.1320500000012226,0.001024
2.1445499999987088,0.001098
2.1570499999995834,0.001144
2.1695500000004575,0.00114
2.182050000001332,0.001078
2.1945499999988183,0.000937
2.207049999999693,0.000763
2.2195500000005675,0.000573
2.2320500000014416,0.00042
2.2445499999989282,0.000312
2.2570499999998024,0.000296
2.269550000000677,0.000349
2.282049999998163,0.000469
2.2945499999990377,0.000606
2.3070499999999123,0.000738
2.3195500000007865,0.000858
2.3320499999982727,0.00092
2.3445499999991473,0.000929
2.357050000000022,0.000912
2.369550000000896,0.000854
2.3820499999983826,0.000784
2.3945499999992568,0.000701
2.4070500000001314,0.000614
2.419550000001006,0.000556
2.432049999998492,0.000511
2.4445499999993667,0.000494
2.457050000000241,0.000494
2.4695500000011155,0.000515
2.4820499999986017,0.00054
2.4945499999994762,0.000552
2.507050000000351,0.000536
2.519550000001225,0.000511
2.5320499999987116,0.000465
2.5445499999995858,0.000424
2.5570500000004603,0.000395
2.569550000001335,0.000391
2.582049999998821,0.000391
2.5945499999996957,0.000391
2.60705000000057,0.000358
2.6195500000014444,0.000283
2.6320499999989306,0.000176
2.6445499999998052,4.7E-05
2.6570500000006794,-7.7E-05
2.669549999998166,-0.000159
2.68204999999904,-0.000151
2.6945499999999147,-8.1E-05
2.7070500000007893,4.3E-05
2.7195499999982755,0.000184
2.73204999999915,0.000283
2.7445500000000242,0.000304
2.757050000000899,0.000242
2.769549999998385,0.000118
2.7820499999992596,-2.3E-05
2.794550000000134,-0.000151
2.8070500000010083,-0.000217
2.819549999998495,-0.000217
2.832049999999369,-0.000164
2.8445500000002437,-8.9E-05
2.8570500000011183,-3.1E-05
2.8695499999986045,-1.9E-05
2.882049999999479,-6E-05
2.8945500000003532,-0.000135
2.907050000001228,-0.000213
2.919549999998714,-0.000271
2.9320499999995886,-0.000304
2.9445500000004627,-0.000292
2.9570500000013373,-0.000271
2.9695499999988235,-0.000259
2.982049999999698,-0.000279
2.9945500000005727,-0.000321
3.007050000001447,-0.000383
3.0195499999989335,-0.000424
3.0320499999998076,-0.000433
3.044550000000682,-0.00037
3.0570499999981684,-0.000275
3.069549999999043,-0.000164
3.0820499999999176,-6E-05
3.0945500000007917,-2E-06
3.1070499999982784,2E-06
3.1195499999991525,-3.5E-05
3.132050000000027,-8.1E-05
3.1445500000009017,-0.00011
3.157049999998388,-8.9E-05
3.1695499999992625,-2E-06
3.1820500000001366,0.000126
3.194550000001011,0.000271
3.2070499999984974,0.000387
3.219549999999372,0.000457
3.232050000000246,0.000469
3.2445500000011207,0.00044
3.257049999998607,0.000395
3.2695499999994815,0.000358
3.282050000000356,0.000366
3.29455000000123,0.000399
3.307049999998717,0.000453
3.319549999999591,0.000511
3.3320500000004656,0.000552
3.34455000000134,0.000585
3.3570499999988264,0.000573
3.369549999999701,0.000548
3.382050000000575,0.000548
3.3945500000014497,0.000565
3.407049999998936,0.000598
3.4195499999998105,0.000647
3.432050000000685,0.000709
3.4445499999981712,0.000767
3.457049999999046,0.000788
3.46954999999992,0.000792
3.4820500000007946,0.000771
3.4945499999982808,0.000738
3.5070499999991553,0.000722
3.5195500000000295,0.000705
3.532050000000904,0.000709
3.5445499999983903,0.00073
3.557049999999265,0.000755
3.5695500000001394,0.00078
3.5820500000010136,0.000792
3.5945499999985002,0.000771
3.6070499999993744,0.000738
3.619550000000249,0.000664
3.6320500000011235,0.000602
3.6445499999986097,0.00054
3.6570499999994843,0.000498
3.6695500000003585,0.000511
3.682050000001233,0.000556
3.6945499999987192,0.000639
3.707049999999594,0.000718
3.7195500000004684,0.00078
3.7320500000013426,0.000805
3.7445499999988288,0.00078
3.7570499999997033,0.000734
3.769550000000578,0.000664
3.782050000001452,0.000622
3.7945499999989387,0.000631
3.807049999999813,0.000705
3.8195500000006875,0.000842
3.8320499999981736,0.000995
3.8445499999990482,0.001115
3.857049999999923,0.001173
3.869550000000797,0.001152
3.8820499999982836,0.00104
3.8945499999991577,0.000896
3.9070500000000323,0.000726
3.919550000000907,0.000598
3.932049999998393,0.00054
3.9445499999992677,0.000556
3.957050000000142,0.000618
3.9695500000010164,0.000689
3.9820499999985026,0.000734
3.994549999999377,0.000726
4.007050000000252,0.000664
4.019550000001126,0.00056
4.032049999998613,0.000428
4.044549999999487,0.000316
4.057050000000361,0.000217
4.069550000001236,0.000143
4.082049999998722,8.5E-05
4.094549999999597,3.5E-05
4.107050000000471,-1.9E-05
4.119550000001345,-7.3E-05
4.132049999998832,-0.000126
4.144549999999706,-0.000151
4.157050000000581,-0.000147
4.1695499999980665,-0.000114
4.182049999998942,-6.8E-05
4.194549999999816,-1.1E-05
4.20705000000069,1.8E-05
4.2195499999981765,1E-05
4.232049999999051,-3.1E-05
4.244549999999926,-0.000114
4.2570500000008,-0.00018
4.269549999998286,-0.000213
4.282049999999161,-0.000209
4.294550000000035,-0.000159
4.30705000000091,-5.6E-05
4.3195499999983955,5.6E-05
4.3320499999992705,0.000143
4.344550000000145,0.0002
4.357050000001019,0.000196
4.3695499999985055,0.000155
4.38204999999938,9.7E-05
4.394550000000255,5.6E-05
4.407050000001129,8E-05
4.419549999998615,0.000176
4.43204999999949,0.000337
4.444550000000364,0.000536
4.457050000001239,0.00073
4.4695499999987245,0.000875
4.482049999999599,0.000929
4.494550000000474,0.000891
4.507050000001348,0.000763
4.5195499999988344,0.000594
4.532049999999709,0.000432
4.544550000000583,0.00032
4.557049999998069,0.000283
4.5695499999989435,0.000337
4.5820499999998185,0.000445
4.594550000000693,0.00056
4.607049999998179,0.000643
4.6195499999990535,0.000651
4.632049999999928,0.000577
4.644550000000803,0.000453
4.657049999998288,0.000296
4.669549999999163,0.000159
4.682050000000038,0.000105
4.694550000000912,0.000122
4.707049999998398,0.000217
4.7195499999992725,0.000366
4.7320500000001475,0.00049
4.744550000001022,0.000577
4.757049999998508,0.000573
4.7695499999993825,0.000503
4.782050000000257,0.00037
4.794550000001132,0.000225
4.807049999998617,0.000114
4.819549999999492,6.4E-05
4.8320500000003666,8E-05
4.844550000001241,0.000143
4.857049999998727,0.000209
4.8695499999996015,0.000246
4.8820500000004765,0.000213
4.894550000001351,0.000126
4.907049999998837,-6E-06
4.919549999999711,-0.000135
4.932050000000586,-0.000213
4.944549999998072,-0.000205
4.957049999998946,-0.000106
4.969549999999821,4.3E-05
4.9820500000006955,0.0002
4.994549999998182,0.0003
5.007049999999056,0.0003
5.0195499999999305,0.000188
5.0320500000008055,-1.5E-05
5.044549999998291,-0.000242
5.057049999999165,-0.000428
5.06955000000004,-0.000499
5.082050000000915,-0.000433
5.094549999998401,-0.000234
5.107049999999275,6.8E-05
5.1195500000001495,0.000387
5.1320500000010245,0.000676
5.14454999999851,0.000862
5.157049999999385,0.000933
5.169550000000259,0.000904
5.182050000001134,0.000792
5.19454999999862,0.000643
5.207049999999494,0.000494
5.219550000000369,0.000366
5.2320500000012435,0.000271
5.24454999999873,0.000225
5.257049999999604,0.000205
5.2695500000004785,0.000234
5.2820500000013535,0.000279
5.294549999998839,0.000366
5.307049999999714,0.000469
5.319550000000588,0.000569
5.332049999998075,0.000651
5.344549999998949,0.000693
5.357049999999823,0.000693
5.369550000000698,0.000639
5.382049999998184,0.000585
5.394549999999059,0.000527
5.407049999999933,0.000527
5.419550000000807,0.000598
5.432049999998294,0.00073
5.444549999999168,0.000896
5.457050000000043,0.001061
5.469550000000917,0.001177
5.482049999998404,0.001218
5.494549999999278,0.001164
5.507050000000152,0.001032
5.519550000001027,0.000838
5.532049999998513,0.000631
5.544549999999388,0.000457
5.557050000000262,0.000349
5.569550000001136,0.000316
5.582049999998623,0.000349
5.594549999999497,0.000436
5.607050000000372,0.000556
5.619550000001246,0.000685
5.632049999998732,0.000817
5.644549999999607,0.00092
5.657050000000481,0.001003
5.6695500000013554,0.001061
5.682049999998842,0.001094
5.694549999999716,0.001086
5.707050000000591,0.001045
5.719549999998077,0.000991
5.732049999998952,0.000916
5.744549999999826,0.00085
5.7570500000007,0.000792
5.769549999998187,0.000763
5.782049999999061,0.000771
5.794549999999936,0.000809
5.80705000000081,0.000871
5.819549999998297,0.000941
5.832049999999171,0.001016
5.844550000000045,0.001065
5.85705000000092,0.001098
5.869549999998406,0.001115
5.882049999999281,0.001102
5.894550000000155,0.001061
5.907050000001029,0.001011
5.919549999998516,0.000958
5.93204999999939,0.000916
5.944550000000265,0.000879
5.957050000001139,0.000858
5.969549999998626,0.000854
5.9820499999995,0.000867
5.994550000000374,0.000883
6.007050000001249,0.000904
6.019549999998735,0.000904
6.03204999999961,0.0009
6.044550000000484,0.000875
6.057050000001358,0.000842
6.069549999998845,0.000792
6.082049999999719,0.000742
6.094550000000594,0.000701
6.10704999999808,0.000672
6.119549999998955,0.000647
6.132049999999829,0.000631
6.144550000000703,0.000614
6.15704999999819,0.000585
6.169549999999064,0.000531
6.182049999999939,0.000449
6.194550000000813,0.000345
6.207049999998299,0.000217
6.219549999999174,8.9E-05
6.232050000000048,-1.1E-05
6.244550000000922,-7.3E-05
6.257049999998409,-8.1E-05
6.269549999999283,-3.1E-05
6.282050000000158,6E-05
6.294550000001032,0.000167
6.307049999998519,0.000275
6.319549999999393,0.000358
6.332050000000267,0.000399
6.344550000001142,0.000416
6.357049999998628,0.000395
6.369549999999503,0.00037
6.382050000000377,0.000362
6.394550000001251,0.000374
6.407049999998738,0.000403
6.419549999999612,0.000465
6.432050000000487,0.000527
6.444550000001361,0.000594
6.457049999998848,0.000643
6.469549999999722,0.000693
6.482050000000596,0.00073
6.494549999998083,0.000776
6.507049999998957,0.000829
6.519549999999832,0.000908
6.532050000000706,0.000999
6.544549999998193,0.001094
6.557049999999067,0.001169
6.569549999999941,0.001206
6.582050000000816,0.001206
6.594549999998302,0.00114
6.607049999999177,0.001032
6.619550000000051,0.000908
6.632050000000925,0.000792
6.644549999998412,0.000722
6.657049999999286,0.000693
6.669550000000161,0.000742
6.682050000001035,0.000846
6.694549999998522,0.000978
6.707049999999396,0.001102
6.71955000000027,0.001173
6.732050000001145,0.001181
6.744549999998631,0.001102
6.757049999999506,0.000953
6.76955000000038,0.000742
6.782050000001254,0.000511
6.794549999998741,0.000304
6.807049999999615,0.000155
6.819550000000489,7.2E-05
6.832050000001364,6.4E-05
6.84454999999885,0.000105
6.857049999999725,0.000159
6.869550000000599,0.000217
6.8820499999980855,0.000234
6.89454999999896,0.000217
6.907049999999834,0.000167
6.919550000000709,0.000101
6.932049999998195,2.7E-05
6.94454999999907,-2.3E-05
6.957049999999944,-4.8E-05
6.969550000000818,-3.1E-05
6.982049999998305,6E-06
6.994549999999179,6E-05
7.007050000000054,0.000114
7.019550000000928,0.000147
7.0320499999984145,0.000155
7.044549999999289,0.000147
7.057050000000163,0.000147
7.069550000001038,0.000147
7.082049999998524,0.00018
7.094549999999399,0.000242
7.107050000000273,0.000312
7.119550000001147,0.000387
7.1320499999986335,0.000424
7.144549999999508,0.000407
7.157050000000383,0.000329
7.169550000001257,0.000192
7.1820499999987435,1.4E-05
7.194549999999618,-0.000139
7.207050000000492,-0.000255
7.219550000001367,-0.000263
7.232049999998853,-0.000193
7.244549999999728,-3.1E-05
7.257050000000602,0.000167
7.269549999998088,0.000383
7.2820499999989625,0.000531
7.294549999999837,0.000618
7.307050000000712,0.000639
7.319549999998197,0.000581
7.3320499999990725,0.000498
7.344549999999947,0.000424
7.357050000000821,0.000387
7.369549999998307,0.000387
7.3820499999991815,0.000416
7.394550000000056,0.000474
7.407050000000931,0.000527
7.4195499999984165,0.000556
7.4320499999992915,0.000556
7.444550000000166,0.000548
7.45705000000104,0.000531
7.469549999998526,0.000511
7.482049999999401,0.000519
7.494550000000276,0.000544
7.50705000000115,0.000589
7.519549999998636,0.00066
7.5320499999995105,0.000718
7.544550000000385,0.000771
7.55705000000126,0.000805
7.5695499999987454,0.000813
7.5820499999996205,0.000805
7.594550000000495,0.000792
7.607050000001369,0.000788
7.619549999998855,0.000809
7.6320499999997296,0.000875
7.644550000000605,0.000962
7.65704999999809,0.00109
7.669549999998965,0.001227
7.6820499999998395,0.001355
7.694550000000714,0.001425
7.7070499999982,0.00145
7.719549999999074,0.001409
7.7320499999999495,0.001326
7.744550000000824,0.00121
7.75704999999831,0.001115
7.769549999999184,0.00104
7.7820500000000585,0.001016
7.794550000000934,0.001036
7.807049999998419,0.001078
7.819549999999294,0.001107
7.8320500000001685,0.001094
7.844550000001043,0.001032
7.857049999998529,0.000904
7.869549999999403,0.000755
7.8820500000002784,0.000594
7.894550000001153,0.000461
7.907049999998639,0.000378
7.919549999999513,0.000362
7.9320500000003875,0.000395
7.9445500000012625,0.000445
7.957049999998748,0.000507
7.969549999999622,0.000531
7.9820500000004975,0.000523
7.994550000001372,0.000465
8.007049999998857,0.000387
8.019549999999732,0.000287
8.032050000000607,0.000188
8.044549999998093,0.000109
8.057049999998968,6E-05
8.069549999999841,5.2E-05
8.082050000000716,6.8E-05
8.094549999998202,9.7E-05
8.107049999999077,0.00013
8.119549999999952,0.000155
8.132050000000826,0.000159
8.144549999998313,0.00013
8.157049999999186,9.3E-05
8.169550000000061,4.3E-05
8.182050000000936,1E-05
8.194549999998422,-2.3E-05
8.207049999999297,-2.3E-05
8.21955000000017,-1.5E-05
8.232050000001045,-2E-06
8.244549999998531,2E-06
8.257049999999406,-3.5E-05
8.269550000000281,-0.00011
8.282050000001155,-0.00023
8.294549999998642,-0.000375
8.307049999999515,-0.000507
8.31955000000039,-0.000586
8.332050000001265,-0.000586
8.344549999998751,-0.000495
8.357049999999626,-0.000325
8.3695500000005,-0.000126
8.382050000001374,6.8E-05
8.39454999999886,0.000188
8.407049999999735,0.000209
8.41955000000061,0.000122
8.432049999998096,-5.2E-05
8.444549999998971,-0.000251
8.457049999999844,-0.000437
8.46955000000072,-0.000553
8.482049999998205,-0.000586
8.49454999999908,-0.000548
8.507049999999955,-0.000478
8.519550000000828,-0.000391
8.532049999998316,-0.00035
8.54454999999919,-0.000337
8.557050000000064,-0.000366
8.56955000000094,-0.000404
8.582049999998425,-0.000408
8.5945499999993,-0.000346
8.607050000000173,-0.000242
8.619550000001048,-9.3E-05
8.632049999998534,6.4E-05
8.644549999999409,0.000163
8.657050000000284,0.000209
8.669550000001157,0.000167
8.682049999998645,6.8E-05
8.694549999999518,-6.8E-05
8.707050000000393,-0.00018
8.719550000001268,-0.000242
8.732049999998754,-0.00023
8.744549999999629,-0.000139
8.757050000000502,1.8E-05
8.769550000001377,0.0002
8.782049999998863,0.000362
8.794549999999738,0.000474
8.807050000000611,0.000503
8.819549999998099,0.000457
8.832049999998972,0.000345
8.844549999999847,0.000192
8.857050000000722,4.3E-05
8.869549999998208,-6.4E-05
8.882049999999083,-0.000102
8.894549999999956,-6.4E-05
8.907050000000831,3.1E-05
8.919549999998317,0.000151
8.932049999999192,0.000267
8.944550000000067,0.000337
8.95705000000094,0.000341
8.969549999998428,0.000279
8.982049999999301,0.000159
8.994550000000176,2.3E-05
9.007050000001051,-9.7E-05
9.019549999998537,-0.000172
9.032049999999412,-0.000205
9.044550000000285,-0.000188
9.05705000000116,-0.000155
9.069549999998646,-0.00011
9.082049999999521,-8.5E-05
9.094550000000396,-7.3E-05
9.10705000000127,-6.8E-05
9.119549999998757,-0.000102
9.13204999999963,-0.000139
9.144550000000505,-0.000176
9.15705000000138,-0.000226
9.169549999998866,-0.000292
9.182049999999741,-0.000366
9.194550000000614,-0.000449
9.207049999998102,-0.000519
9.219549999998975,-0.000553
9.23204999999985,-0.000557
9.244550000000725,-0.000528
9.25704999999821,-0.000486
9.269549999999086,-0.000437
9.282049999999959,-0.000399
9.294550000000834,-0.000387
9.30704999999832,-0.000391
9.319549999999195,-0.000399
9.33205000000007,-0.000404
9.344550000000943,-0.000387
9.35704999999843,-0.000354
9.369549999999304,-0.000317
9.382050000000179,-0.000279
9.394550000001054,-0.000259
9.40704999999854,-0.000255
9.419549999999415,-0.000255
9.432050000000288,-0.000242
9.444550000001163,-0.000188
9.457049999998649,-8.5E-05
9.469549999999524,5.2E-05
9.482050000000399,0.000221
9.494550000001272,0.000378
9.50704999999876,0.000486
9.519549999999633,0.000523
9.532050000000508,0.000474
9.544550000001383,0.000362
9.557049999998869,0.000221
9.569549999999744,8.9E-05
9.582050000000617,1.4E-05
9.594549999998105,1E-05
9.607049999998978,7.2E-05
9.619549999999853,0.000184
9.632050000000728,0.00032
9.644549999998214,0.00044
9.657049999999089,0.000523
9.669549999999962,0.000552
9.682050000000837,0.000536
9.694549999998323,0.000486
9.707049999999198,0.000436
9.719550000000073,0.000395
9.732050000000946,0.000378
9.744549999998434,0.000399
9.757049999999307,0.000449
9.769550000000182,0.000507
9.782050000001057,0.000577
9.794549999998543,0.000635
9.807049999999418,0.000676
9.81955000000029,0.000697
9.832050000001166,0.000709
9.844549999998652,0.000701
9.857049999999527,0.000685
9.869550000000402,0.000676
9.882050000001275,0.00066
9.894549999998763,0.000656
9.907049999999636,0.000656
9.91955000000051,0.000676
9.932050000001386,0.000714
9.944549999998872,0.000742
9.957049999999745,0.000792
9.96955000000062,0.000813
9.982049999998106,0.000821
9.99454999999898,0.000784
10.007049999999856,0.000697
10.019550000000729,0.000577
10.032049999998216,0.000428
10.04454999999909,0.000291
10.057049999999965,0.0002
10.06955000000084,0.000163
10.082049999998326,0.000229
10.0945499999992,0.000354
10.107050000000074,0.000523
10.119550000000949,0.000689
10.132049999998435,0.000813
10.14454999999931,0.000858
10.157050000000185,0.000817
10.169550000001058,0.000701
10.182049999998545,0.000536
10.194549999999419,0.000366
10.207050000000294,0.000234
10.219550000001169,0.000151
10.232049999998654,0.000122
10.24454999999953,0.000147
10.257050000000403,0.000159
10.269550000001278,0.000184
10.282049999998764,0.000167
10.294549999999639,0.000122
10.307050000000514,6.8E-05
10.319550000001387,2.7E-05
10.332049999998874,1E-05
10.344549999999748,2.3E-05
10.357050000000623,6.8E-05
10.369549999998108,0.00013
10.382049999998983,0.000172
10.394549999999859,0.000184
10.407050000000732,0.000167
10.41954999999822,0.000101
10.432049999999093,1.4E-05
10.444549999999968,-8.9E-05
10.457050000000843,-0.000164
10.469549999998328,-0.000209
10.482049999999203,-0.000217
10.494550000000077,-0.000168
10.507050000000952,-8.5E-05
10.519549999998437,2.7E-05
10.532049999999312,0.000138
10.544550000000187,0.000234
10.55705000000106,0.000287
10.569549999998548,0.000291
10.582049999999422,0.000234
10.594550000000297,0.000143
10.607050000001172,1.4E-05
10.619549999998657,-0.000102
10.632049999999532,-0.000176
10.644550000000406,-0.000193
10.65705000000128,-0.000143
10.669549999998766,-2.7E-05
10.682049999999641,0.000134
10.694550000000516,0.000308
10.70705000000139,0.000469
10.719549999998877,0.000602
10.73204999999975,0.000689
10.744550000000626,0.000726
10.757049999998111,0.000726
10.769549999998986,0.000697
10.782049999999861,0.000651
10.794550000000735,0.000598
10.807049999998222,0.000552
10.819549999999095,0.000515
10.83204999999997,0.000498
10.844550000000845,0.000494
10.857049999998331,0.000515
10.869549999999206,0.000548
10.88205000000008,0.000577
10.894550000000955,0.000606
10.90704999999844,0.000606
10.919549999999315,0.000585
10.93205000000019,0.000544
10.944550000001064,0.000482
10.957049999998551,0.000416
10.969549999999424,0.000362
10.9820500000003,0.000341
10.994550000001174,0.000341
11.00704999999866,0.000366
11.019549999999535,0.000403
11.032050000000408,0.000461
11.044550000001284,0.000515
11.05704999999877,0.00056
11.069549999999644,0.000589
11.08205000000052,0.000602
11.094550000001393,0.000606
11.107049999998878,0.000589
11.119549999999753,0.000536
11.132050000000628,0.000474
11.144549999998114,0.000374
11.15704999999899,0.000258
11.169549999999862,0.000138
11.182050000000737,2.7E-05
11.194549999998223,-8.1E-05
11.207049999999098,-0.000151
11.219549999999973,-0.000197
11.232050000000847,-0.000217
11.244549999998334,-0.000205
11.257049999999207,-0.000188
11.269550000000082,-0.000143
11.282050000000957,-9.7E-05
11.294549999998443,-4E-05
11.307049999999318,1E-05
11.319550000000191,6.8E-05
11.332050000001066,0.000122
11.344549999998552,0.000163
11.357049999999427,0.000196
11.369550000000302,0.000217
11.382050000001176,0.000225
11.394549999998663,0.000205
11.407049999999536,0.000151
11.419550000000411,6.4E-05
11.432050000001286,-5.2E-05
11.444549999998772,-0.000209
11.457049999999647,-0.000379
11.46955000000052,-0.000528
11.482050000001395,-0.000648
11.494549999998881,-0.000718
11.507049999999756,-0.00073
11.519550000000631,-0.000693
11.532049999998117,-0.000623
11.544549999998992,-0.000548
11.557049999999865,-0.000495
11.56955000000074,-0.000449
11.582049999998226,-0.000437
11.594549999999101,-0.000424
11.607049999999976,-0.000395
11.61955000000085,-0.000333
11.632049999998337,-0.000238
11.64454999999921,-0.000122
11.657050000000085,-6E-06
11.66955000000096,6.4E-05
11.682049999998446,0.000101
11.694549999999321,8.5E-05
11.707050000000194,5.2E-05
11.71955000000107,2.3E-05
11.732049999998555,1.4E-05
11.74454999999943,6E-05
11.757050000000305,0.000143
11.769550000001178,0.000258
11.782049999998666,0.000378
11.79454999999954,0.000478
11.807050000000414,0.00056
11.81955000000129,0.000589
11.832049999998775,0.00061
11.84454999999965,0.000614
11.857050000000523,0.000618
11.869550000001398,0.000631
11.882049999998884,0.000651
11.894549999999759,0.000705
11.907050000000634,0.000771
11.91954999999812,0.000867
11.932049999998995,0.000982
11.944549999999868,0.001119
11.957050000000743,0.001264
11.969549999998229,0.001392
11.982049999999104,0.001483
11.994549999999979,0.001516
12.007050000000852,0.001495
12.01954999999834,0.001413
12.032049999999213,0.001309
12.044550000000088,0.001206
12.057050000000963,0.00114
12.069549999998449,0.001127
12.082049999999324,0.00116
12.094550000000197,0.001235
12.107050000001072,0.001293
12.119549999998558,0.001338
12.132049999999433,0.001351
12.144550000000308,0.001305
12.157050000001181,0.001251
12.169549999998669,0.001185
12.182049999999542,0.001152
12.194550000000417,0.001136
12.207050000001292,0.001136
12.219549999998778,0.001115
12.232049999999653,0.001069
12.244550000000526,0.000966
12.257050000001401,0.0008
12.269549999998887,0.000606
12.282049999999762,0.000407
12.294550000000635,0.000234
12.307049999998123,0.000118
12.319549999998996,7.2E-05
12.332049999999871,5.6E-05
12.344550000000746,7.6E-05
12.357049999998232,8.5E-05
12.369549999999107,6E-05
12.38204999999998,-2E-06
12.394550000000855,-9.3E-05
12.40704999999834,-0.000184
12.419549999999216,-0.000234
12.43205000000009,-0.000246
12.444550000000964,-0.000222
12.457049999998452,-0.000168
12.469549999999325,-0.000106
12.4820500000002,-8.5E-05
12.494550000001075,-0.000106
12.50704999999856,-0.00018
12.519549999999436,-0.000279
12.532050000000309,-0.000375
12.544550000001184,-0.000433
12.55704999999867,-0.000433
12.569549999999545,-0.000358
12.58205000000042,-0.000238
12.594550000001293,-0.00011
12.60704999999878,-1.1E-05
12.619549999999654,3.5E-05
12.632050000000529,1.8E-05
12.644550000001404,-6E-05
12.65704999999889,-0.000155
12.669549999999765,-0.000234
12.682050000000638,-0.000275
12.694549999998126,-0.000259
12.707049999998999,-0.000193
12.719549999999874,-9.7E-05
12.732050000000749,2E-06
12.744549999998235,6E-05
12.75704999999911,8.5E-05
12.769549999999983,6.8E-05
12.782050000000858,1.8E-05
12.794549999998344,1E-05
12.807049999999219,3.9E-05
12.819550000000094,0.000126
12.832050000000967,0.000283
12.844549999998454,0.000474
12.857049999999328,0.000647
12.869550000000203,0.000763
12.882050000001078,0.000813
12.894549999998564,0.000767
12.907049999999439,0.000656
12.919550000000312,0.000507
12.932050000001187,0.000387
12.944549999998673,0.000329
12.957049999999548,0.000354
12.969550000000423,0.000449
12.982050000001296,0.00061
12.994549999998783,0.000771
13.007049999999657,0.000908
13.019550000000532,0.00097
13.032050000001407,0.00097
13.044549999998893,0.000904
13.057049999999768,0.000813
13.06955000000064,0.000734
13.082049999998128,0.000697
13.094549999999002,0.00073
13.107049999999877,0.000813
13.119550000000752,0.000941
13.132049999998237,0.00109
13.144549999999112,0.00121
13.157049999999986,0.001289
13.16955000000086,0.001297
13.182049999998346,0.001264
13.194549999999222,0.001173
13.207050000000097,0.001057
13.21955000000097,0.000937
13.232049999998457,0.000829
13.24454999999933,0.000751
13.257050000000206,0.000714
13.26955000000108,0.000705
13.282049999998566,0.000742
13.294549999999441,0.000792
13.307050000000315,0.000833
13.31955000000119,0.000867
13.332049999998675,0.000875
13.34454999999955,0.000838
13.357050000000426,0.00078
13.369550000001299,0.000718
13.382049999998785,0.000664
13.39454999999966,0.000639
13.407050000000535,0.000647
13.419550000001408,0.000668
13.432049999998895,0.000685
13.444549999999769,0.000664
13.457050000000644,0.000594
13.46954999999813,0.000465
13.482049999999004,0.000287
13.49454999999988,7.2E-05
13.507050000000753,-0.000126
13.51954999999824,-0.000292
13.532049999999114,-0.000395
13.544549999999989,-0.000437
13.557050000000864,-0.000399
13.56954999999835,-0.000333
13.582049999999224,-0.000255
13.594550000000098,-0.000184
13.607050000000973,-0.000118
13.619549999998458,-7.3E-05
13.632049999999333,-4E-05
13.644550000000208,-2E-06
13.657050000001082,3.1E-05
13.66954999999857,7.6E-05
13.682049999999442,0.000105
13.694550000000318,0.00013
13.707050000001193,0.000143
13.719549999998678,0.000159
13.732049999999553,0.000176
13.744550000000427,0.000221
13.757050000001302,0.000296
13.769549999998787,0.000383
13.782049999999662,0.000482
13.794550000000537,0.000569
13.80705000000141,0.00061
13.819549999998898,0.000585
13.832049999999771,0.000527
13.844550000000647,0.00044
13.857049999998132,0.000358
13.869549999999007,0.000308
13.882049999999882,0.000312
13.894550000000756,0.000383
13.907049999998243,0.000494
13.919549999999116,0.000622
13.932049999999991,0.000734
13.944550000000866,0.000813
13.957049999998352,0.000846
13.969549999999227,0.000829
13.9820500000001,0.000796
13.994550000000975,0.000763
14.007049999998461,0.000742
14.019549999999336,0.000759
14.032050000000211,0.000817
14.044550000001085,0.000916
14.057049999998572,0.001036
14.069549999999445,0.001156
14.08205000000032,0.001268
14.094550000001195,0.001351
14.107049999998681,0.001396
14.119549999999556,0.001413
14.13205000000043,0.001413
14.144550000001304,0.001413
14.15704999999879,0.001417
14.169549999999665,0.001429
14.18205000000054,0.001479
14.194550000001414,0.001558
14.207049999998901,0.001632
14.219549999999774,0.001702
14.23205000000065,0.001748
14.244549999998135,0.001752
14.25704999999901,0.001715
14.269549999999885,0.001661
14.282050000000758,0.001591
14.294549999998246,0.001533
14.30704999999912,0.001504
14.319549999999994,0.001483
14.33205000000087,0.001487
14.344549999998355,0.001495
14.35704999999923,0.001487
14.369550000000103,0.001458
14.382050000000978,0.001404
14.394549999998464,0.001326
14.407049999999339,0.001231
14.419550000000214,0.001131
14.432050000001087,0.001007
14.444549999998575,0.000896
14.457049999999448,0.000776
14.469550000000323,0.000664
14.482050000001198,0.000548
14.494549999998684,0.000428
14.507049999999559,0.000337
14.519550000000432,0.000271
14.532050000001307,0.000238
14.544549999998793,0.000242
14.557049999999668,0.000271
14.569550000000541,0.000308
14.582050000001416,0.000333
14.594549999998902,0.000333
14.607049999999777,0.000275
14.619550000000652,0.0002
14.632049999998138,8E-05
14.644549999999013,-4.4E-05
14.657049999999886,-0.000139
14.669550000000761,-0.00018
14.682049999998247,-0.000176
14.694549999999122,-0.000118
14.707049999999997,-1.1E-05
14.71955000000087,0.000114
14.732049999998358,0.000242
14.744549999999231,0.000333
14.757050000000106,0.000387
14.769550000000981,0.000395
14.782049999998467,0.00037
14.794549999999342,0.00032
14.807050000000215,0.000258
14.81955000000109,0.000213
14.832049999998576,0.0002
14.844549999999451,0.000205
14.857050000000326,0.000234
14.8695500000012,0.000279
14.882049999998687,0.000316
14.89454999999956,0.000345
14.907050000000435,0.000358
14.91955000000131,0.000345
14.932049999998796,0.0003
14.944549999999671,0.000246
14.957050000000544,0.000188
14.96955000000142,0.00013
14.982049999998905,8.9E-05
14.99454999999978,8.5E-05
15.007050000000655,9.3E-05
15.01954999999814,0.000151
15.032049999999016,0.000242
15.044549999999889,0.000374
15.057050000000764,0.000536
15.06954999999825,0.000705
15.082049999999125,0.000867
15.09455,0.001024
15.107050000000873,0.001119
15.11954999999836,0.001169
15.132049999999234,0.001177
15.144550000000109,0.001148
15.157050000000984,0.001115
15.16954999999847,0.001107
15.182049999999345,0.00114
15.194550000000218,0.001202
15.207050000001093,0.001297
15.219549999998579,0.001409
15.232049999999454,0.001504
15.244550000000329,0.001558
15.257050000001202,0.001578
15.26954999999869,0.001549
15.282049999999563,0.0015
15.294550000000438,0.001446
15.307050000001313,0.001425
15.319549999998799,0.001429
15.332049999999674,0.001446
15.344550000000547,0.001442
15.357050000001422,0.001413
15.369549999998908,0.001318
15.382049999999783,0.001169
15.394550000000658,0.000991
15.407049999998144,0.000805
15.419549999999019,0.000656
15.432049999999892,0.000581
15.444550000000767,0.000581
15.457049999998253,0.000639
15.469549999999128,0.000738
15.482050000000003,0.000821
15.494550000000876,0.000867
15.507049999998364,0.000838
15.519549999999237,0.000751
15.532050000000112,0.000614
15.544550000000987,0.000449
15.557049999998473,0.000316
15.569549999999348,0.000221
15.582050000000221,0.000184
15.594550000001096,0.000192
15.607049999998582,0.000246
15.619549999999457,0.0003
15.632050000000332,0.000337
15.644550000001205,0.000333
15.657049999998693,0.0003
15.669549999999566,0.000246
15.68205000000044,0.00018
15.694550000001316,0.000114
15.707049999998802,8.9E-05
15.719549999999675,8E-05
15.73205000000055,9.3E-05
15.744550000001425,0.000109
15.75704999999891,0.00013
15.769549999999786,0.000147
15.782050000000659,0.000147
15.794549999998146,0.000143
15.80704999999902,0.000147
15.819549999999895,0.000138
15.83205000000077,0.000138
15.844549999998256,0.000138
15.85704999999913,0.000109
15.869550000000004,6.8E-05
15.882050000000879,1.4E-05
15.894549999998365,-4.4E-05
15.90704999999924,-6.4E-05
15.919550000000115,-4.8E-05
15.932050000000988,1.4E-05
15.944549999998475,0.000101
15.957049999999349,0.0002
15.969550000000224,0.000283
15.982050000001099,0.000325
15.994549999998585,0.00032
16.00704999999946,0.000275
16.019550000000333,0.000229
16.03205000000121,0.000184
16.044549999998694,0.000184
16.05704999999957,0.000221
16.069550000000444,0.000283
16.082050000001317,0.000341
16.094549999998804,0.000383
16.107049999999678,0.000403
16.119550000000554,0.000391
16.132050000001428,0.00037
16.144549999998915,0.000383
16.15704999999979,0.000416
16.169550000000662,0.00049
16.18204999999815,0.000594
16.194549999999023,0.000689
16.2070499999999,0.000751
16.219550000000773,0.000759
16.23204999999826,0.000709
16.244549999999133,0.000614
16.257050000000007,0.000511
16.269550000000883,0.000436
16.282049999998367,0.00042
16.29454999999924,0.000482
16.307050000000118,0.000606
16.31955000000099,0.000784
16.33204999999848,0.00097
16.34454999999935,0.00114
16.357050000000225,0.001264
16.3695500000011,0.00133
16.382049999998586,0.001355
16.394549999999462,0.001326
16.407050000000336,0.001276
16.41955000000121,0.001222
16.432049999998696,0.001181
16.44454999999957,0.001131
16.457050000000446,0.001107
16.46955000000132,0.00109
16.482049999998807,0.001082
16.49454999999968,0.001061
16.507050000000554,0.001049
16.51955000000143,0.001024
16.532049999998915,0.000999
16.54454999999979,0.000958
16.557050000000665,0.000896
16.569549999998152,0.000829
16.582049999999025,0.000742
16.5945499999999,0.000635
16.607050000000775,0.000515
16.61954999999826,0.000416
16.632049999999136,0.000333
16.64455000000001,0.000279
16.657050000000883,0.000271
16.66954999999837,0.000304
16.682049999999244,0.000333
16.69455000000012,0.00037
16.707050000000994,0.000354
16.71954999999848,0.000287
16.732049999999354,0.000138
16.744550000000228,-6.8E-05
16.757050000001104,-0.0003
16.76954999999859,-0.000515
16.782049999999465,-0.000677
16.79455000000034,-0.000747
16.80705000000121,-0.000701
16.8195499999987,-0.000557
16.832049999999573,-0.000358
16.84455000000045,-0.000143
16.857050000001323,5.6E-05
16.86954999999881,0.000167
16.882049999999683,0.0002
16.894550000000557,0.000147
16.907050000001433,3.9E-05
16.919549999998917,-7.3E-05
16.932049999999794,-0.000147
16.944550000000667,-0.000151
16.957049999998155,-6E-05
16.96954999999903,0.000114
16.9820499999999,0.00032
16.99455000000078,0.000556
17.007049999998262,0.000751
17.01954999999914,0.000875
17.032050000000012,0.000916
17.044550000000886,0.000879
17.057049999998373,0.000776
17.069549999999246,0.000643
17.082050000000123,0.000515
17.094550000000996,0.000432
17.107049999998484,0.000395
17.119549999999357,0.000407
17.13205000000023,0.000457
17.144550000001107,0.000519
17.15704999999859,0.000581
17.169549999999468,0.000614
17.18205000000034,0.000614
17.194550000001215,0.000585
17.207049999998702,0.000527
17.219549999999575,0.000453
17.232050000000452,0.000366
17.244550000001325,0.000296
17.257049999998813,0.000238
17.269549999999686,0.000192
17.28205000000056,0.000172
17.294550000001436,0.000192
17.30704999999892,0.000238
17.319549999999797,0.000316
17.33205000000067,0.00044
17.344549999998158,0.00056
17.35704999999903,0.000672
17.369549999999904,0.000763
17.38205000000078,0.000825
17.394549999998265,0.000833
17.407049999999142,0.000829
17.419550000000015,0.000809
17.43205000000089,0.0008
17.444549999998376,0.000825
17.45704999999925,0.000883
17.469550000000126,0.000966
17.482050000001,0.001053
17.494549999998487,0.001102
17.50704999999936,0.001102
17.519550000000233,0.001053
17.53205000000111,0.000962
17.544549999998594,0.000854
17.55704999999947,0.000771
17.569550000000344,0.000738
17.582050000001217,0.000751
17.594549999998705,0.0008
17.607049999999578,0.000854
17.619550000000455,0.000871
17.63205000000133,0.000829
17.644549999998816,0.000718
17.65704999999969,0.000565
17.669550000000562,0.000391
17.68205000000144,0.000254
17.694549999998923,0.000172
17.7070499999998,0.000159
17.719550000000673,0.000209
17.73204999999816,0.000283
17.744549999999034,0.000354
17.757049999999907,0.000387
17.769550000000784,0.000358
17.782049999998268,0.000296
17.794549999999145,0.000213
17.807050000000018,0.000143
17.81955000000089,0.000122
17.83204999999838,0.000138
17.844549999999252,0.000192
17.85705000000013,0.000267
17.869550000001002,0.000341
17.88204999999849,0.000383
17.894549999999363,0.000378
17.907050000000236,0.000345
17.919550000001113,0.000291
17.932049999998597,0.000238
17.944549999999474,0.000196
17.957050000000347,0.000163
17.96955000000122,0.000155
17.982049999998708,0.000143
17.99454999999958,0.000143
18.007050000000458,0.00013
18.01955000000133,0.000134
18.03204999999882,0.000143
18.044549999999692,0.000159
18.057050000000565,0.0002
18.069550000001442,0.000258
18.082049999998926,0.000329
18.094549999999803,0.000395
18.107050000000676,0.000445
18.119549999998164,0.000482
18.132049999999037,0.000494
18.14454999999991,0.000494
18.157050000000787,0.000478
18.16954999999827,0.000474
18.182049999999148,0.000465
18.19455000000002,0.000482
18.207050000000894,0.000511
18.21954999999838,0.000556
18.232049999999255,0.000614
18.24455000000013,0.000668
18.257050000001005,0.000718
18.269549999998492,0.000784
18.282049999999366,0.000842
18.29455000000024,0.000879
18.307050000001116,0.000904
18.3195499999986,0.000925
18.332049999999477,0.000929
18.34455000000035,0.000912
18.357050000001223,0.0009
18.36954999999871,0.000875
18.382049999999584,0.000854
18.39455000000046,0.000838
18.407050000001334,0.000825
18.41954999999882,0.000813
18.432049999999695,0.000796
18.444550000000568,0.000767
18.457050000001445,0.000722
18.46954999999893,0.000664
18.482049999999806,0.00061
18.49455000000068,0.00056
18.507049999998166,0.000536
18.51954999999904,0.00054
18.532049999999913,0.000585
18.54455000000079,0.000656
18.557049999998274,0.000718
18.569549999999147,0.000767
18.582050000000024,0.00078
18.594550000000897,0.000759
18.607049999998384,0.000701
18.619549999999258,0.000631
18.63205000000013,0.000598
18.644550000001008,0.000602
18.657049999998492,0.00068
18.66954999999937,0.000817
18.682050000000242,0.000991
18.694550000001115,0.001152
18.707049999998603,0.001268
18.719549999999476,0.001309
18.732050000000353,0.00126
18.744550000001226,0.001144
18.757049999998713,0.000974
18.769549999999587,0.000821
18.78205000000046,0.000693
18.794550000001337,0.000635
18.80704999999882,0.000635
18.819549999999698,0.000664
18.83205000000057,0.000718
18.844550000001444,0.000742
18.85704999999893,0.000714
18.869549999999805,0.000647
18.88205000000068,0.000565
18.894549999998166,0.000482
18.907049999999042,0.00042
18.919549999999916,0.000395
18.93205000000079,0.000391
18.944549999998276,0.000403
18.95704999999915,0.000399
18.969550000000027,0.000349
18.9820500000009,0.000271
18.994549999998387,0.000167
19.00704999999926,6E-05
19.019550000000134,-1.9E-05
19.03205000000101,-6.4E-05
19.044549999998495,-5.2E-05
19.05704999999937,2E-06
19.069550000000245,7.2E-05
19.082050000001118,0.000118
19.094549999998605,0.000138
19.10704999999948,0.000122
19.119550000000356,6.4E-05
19.13205000000123,-2.3E-05
19.144549999998716,-0.000102
19.15704999999959,-0.000176
19.169550000000463,-0.000222
19.18205000000134,-0.000259
19.194549999998824,-0.000267
19.2070499999997,-0.000263
19.219550000000574,-0.000238
19.232050000001447,-0.000188
19.244549999998934,-0.000106
19.257049999999808,-6E-06
19.269550000000685,0.000105
19.28204999999817,0.000196
19.294549999999045,0.000258
19.30704999999992,0.000258
19.319550000000792,0.000217
19.33204999999828,0.000134
19.344549999999153,3.5E-05
19.35705000000003,-4E-05
19.369550000000903,-6.8E-05
19.38204999999839,-5.6E-05
19.394549999999263,2E-06
19.407050000000137,8.5E-05
19.419550000001014,0.000176
19.432049999998497,0.000254
19.444549999999374,0.00032
19.457050000000248,0.000374
19.46955000000112,0.000428
19.48204999999861,0.00049
19.49454999999948,0.000536
19.50705000000036,0.000581
19.51955000000123,0.000618
19.53204999999872,0.000618
19.544549999999592,0.00061
19.557050000000466,0.00061
19.569550000001342,0.000622
19.582049999998826,0.000668
19.594549999999703,0.000755
19.607050000000577,0.000871
19.61955000000145,0.000987
19.632049999998937,0.001065
19.64454999999981,0.00109
19.657050000000687,0.001028
19.66954999999817,0.000891
19.682049999999048,0.000726
19.69454999999992,0.000565
19.707050000000795,0.000436
19.719549999998282,0.000354
19.732049999999155,0.000333
19.744550000000032,0.000362
19.757050000000905,0.000403
19.769549999998393,0.00044
19.782049999999266,0.000457
19.79455000000014,0.000436
19.807050000001016,0.000395
19.8195499999985,0.000341
19.832049999999377,0.000283
19.84455000000025,0.000217
19.857050000001124,0.000155
19.86954999999861,8.5E-05
19.882049999999484,2E-06
19.89455000000036,-8.9E-05
19.907050000001234,-0.000168
19.919549999998722,-0.00023
19.932049999999595,-0.000267
19.94455000000047,-0.000259
19.957050000001345,-0.000226
19.96954999999883,-0.000164
19.982049999999706,-7.7E-05
19.99455000000058,-1.5E-05
20.007049999998067,5.6E-05
20.01954999999894,0.000118
20.032049999999813,0.000172
20.04455000000069,0.000221
20.057049999998174,0.000267
20.06954999999905,0.000296
20.082049999999924,0.000308
20.094550000000797,0.000287
20.107049999998285,0.000225
20.11954999999916,0.000147
20.132050000000035,6.4E-05
20.14455000000091,6E-06
20.157049999998396,-4E-05
20.16954999999927,-4.4E-05
20.182050000000142,-1.9E-05
20.19455000000102,2.7E-05
20.207049999998503,8.5E-05
20.21954999999938,0.000126
20.232050000000253,0.000143
20.244550000001126,0.000138
20.257049999998614,8.9E-05
20.269549999999487,3.9E-05
20.282050000000364,-1.5E-05
20.294550000001237,-6.8E-05
20.307049999998725,-8.5E-05
20.319549999999598,-6.8E-05
20.33205000000047,-6E-06
20.344550000001348,0.000105
20.357049999998832,0.000254
20.36954999999971,0.00042
20.382050000000582,0.000565
20.39454999999807,0.000664
20.407049999998943,0.000676
20.419549999999816,0.000602
20.432050000000693,0.000453
20.444549999998177,0.000271
20.457049999999054,9.7E-05
20.469549999999927,-1.1E-05
20.4820500000008,-1.1E-05
20.494549999998288,9.7E-05
20.50704999999916,0.0003
20.519550000000038,0.000556
20.53205000000091,0.000796
20.5445499999984,0.000987
20.557049999999272,0.001073
20.569550000000145,0.001073
20.582050000001022,0.001007
20.594549999998506,0.000908
20.607049999999383,0.000825
20.619550000000256,0.000771
20.63205000000113,0.000759
20.644549999998617,0.000767
20.65704999999949,0.000792
20.669550000000367,0.0008
20.68205000000124,0.00078
20.694549999998728,0.000751
20.7070499999996,0.000705
20.719550000000474,0.00068
20.73205000000135,0.000685
20.744549999998835,0.000722
20.757049999999712,0.000788
20.769550000000585,0.00085
20.782049999998073,0.000904
20.794549999998946,0.000933
20.80704999999982,0.000941
20.819550000000696,0.0009
20.83204999999818,0.00085
20.844549999999057,0.000805
20.85704999999993,0.000759
20.869550000000803,0.000709
20.88204999999829,0.000676
20.894549999999164,0.000635
20.907050000000037,0.000573
20.919550000000914,0.000498
20.932049999998398,0.000395
20.944549999999275,0.000283
20.957050000000148,0.000172
20.96955000000102,6.4E-05
20.98204999999851,-3.1E-05
20.994549999999382,-0.000102
21.00705000000026,-0.000147
21.019550000001132,-0.000188
21.03204999999862,-0.000197
21.044549999999493,-0.000217
21.057050000000366,-0.000234
21.069550000001243,-0.000255
21.082049999998727,-0.000279
21.094549999999604,-0.000296
21.107050000000477,-0.000288
21.11955000000135,-0.000255
21.132049999998838,-0.000168
21.14454999999971,-5.2E-05
21.157050000000588,0.000101
21.169549999998072,0.000246
21.18204999999895,0.000362
21.194549999999822,0.00044
21.207050000000695,0.000474
21.219549999998183,0.000474
21.232049999999056,0.000453
21.244549999999933,0.000445
21.257050000000806,0.000449
21.269549999998294,0.00049
21.282049999999167,0.000548
21.29455000000004,0.000614
21.307050000000917,0.000664
21.3195499999984,0.000685
21.332049999999278,0.000676
21.34455000000015,0.00066
21.357050000001024,0.000622
21.36954999999851,0.000606
21.382049999999385,0.000627
21.39455000000026,0.000664
21.407050000001135,0.000709
21.419549999998623,0.00073
21.432049999999496,0.000734
21.44455000000037,0.000693
21.457050000001246,0.000627
21.46954999999873,0.000548
21.482049999999607,0.00049
21.49455000000048,0.000461
21.507050000001353,0.000461
21.51954999999884,0.000486
21.532049999999714,0.000498
21.54455000000059,0.000494
21.557049999998075,0.000453
21.56954999999895,0.000391
21.582049999999825,0.000304
21.594550000000698,0.000246
21.607049999998186,0.000209
21.61954999999906,0.000234
21.632049999999936,0.000296
21.64455000000081,0.000399
21.657049999998296,0.000511
21.66954999999917,0.000594
21.682050000000043,0.000635
21.69455000000092,0.000622
21.707049999998404,0.000573
21.71954999999928,0.000503
21.732050000000154,0.000432
21.744550000001027,0.000383
21.757049999998515,0.000358
21.769549999999388,0.000354
21.782050000000265,0.000354
21.794550000001138,0.000337
21.807049999998625,0.000316
21.8195499999995,0.000275
21.832050000000372,0.000242
21.84455000000125,0.000229
21.857049999998733,0.000254
21.86954999999961,0.000329
21.882050000000483,0.00044
21.894550000001356,0.000565
21.907049999998844,0.000668
21.919549999999717,0.000734
21.932050000000594,0.000734
21.944549999998078,0.000672
21.957049999998954,0.000569
21.969549999999828,0.000449
21.9820500000007,0.000341
21.99454999999819,0.000271
22.00704999999906,0.000254
22.01954999999994,0.000283
22.03205000000081,0.000341
22.0445499999983,0.000424
22.057049999999172,0.000474
22.069550000000046,0.000494
22.082050000000923,0.000461
22.094549999998407,0.000399
22.107049999999283,0.000325
22.119550000000157,0.000254
22.13205000000103,0.000205
22.144549999998517,0.0002
22.15704999999939,0.000234
22.169550000000267,0.000296
22.18205000000114,0.000358
22.194549999998628,0.000411
22.2070499999995,0.000445
22.219550000000375,0.000432
22.23205000000125,0.000395
22.244549999998736,0.000329
22.257049999999612,0.000271
22.269550000000486,0.000246
22.28205000000136,0.000263
22.294549999998846,0.000345
22.30704999999972,0.000457
22.319550000000596,0.000598
22.33204999999808,0.000718
22.344549999998957,0.000813
22.35704999999983,0.00085
22.369550000000704,0.000809
22.38204999999819,0.000734
22.394549999999064,0.000618
22.40704999999994,0.000511
22.419550000000815,0.000407
22.432049999998302,0.000341
22.444549999999175,0.0003
22.45705000000005,0.000271
22.469550000000925,0.000263
22.48204999999841,0.000258
22.494549999999286,0.000279
22.50705000000016,0.000354
22.519550000001033,0.000453
22.53204999999852,0.000614
22.544549999999393,0.00078
22.55705000000027,0.000953
22.569550000001144,0.001073
22.58204999999863,0.001119
22.594549999999504,0.001069
22.607050000000378,0.000949
22.619550000001254,0.000788
22.63204999999874,0.000639
22.644549999999615,0.000536
22.65705000000049,0.000507
22.66955000000136,0.000577
22.68204999999885,0.000701
22.694549999999722,0.000858
22.7070500000006,0.000995
22.719549999998083,0.001082
22.73204999999896,0.001094
22.744549999999833,0.001045
22.757050000000707,0.000945
22.769549999998194,0.000821
22.782049999999067,0.000693
22.794549999999944,0.000602
22.807050000000817,0.000544
22.819549999998305,0.000519
22.832049999999178,0.000531
22.84455000000005,0.000569
22.85705000000093,0.000614
22.869549999998412,0.000651
22.88204999999929,0.00068
22.894550000000162,0.000672
22.907050000001036,0.00061
22.919549999998523,0.000507
22.932049999999396,0.00037
22.944550000000273,0.0002
22.957050000001146,5.2E-05
22.969549999998634,-7.7E-05
22.982049999999507,-0.000147
22.99455000000038,-0.000155
23.007050000001257,-0.000114
23.01954999999874,-6E-05
23.032049999999618,-2.3E-05
23.04455000000049,-2E-06
23.057050000001365,-2.3E-05
23.069549999998852,-6.8E-05
23.082049999999725,-0.000135
23.094550000000602,-0.000188
23.107049999998086,-0.000217
23.119549999998963,-0.000201
23.132049999999836,-0.00018
23.14455000000071,-0.000143
23.157049999998197,-0.000139
23.16954999999907,-0.000151
23.182049999999943,-0.000201
23.19455000000082,-0.000288
23.207049999998304,-0.00037
23.21954999999918,-0.000441
23.232050000000054,-0.000462
23.244550000000928,-0.000445
23.257049999998415,-0.000383
23.26954999999929,-0.000284
23.282050000000165,-0.000159
23.29455000000104,-1.5E-05
23.307049999998526,0.000118
23.3195499999994,0.00025
23.332050000000272,0.000358
23.34455000000115,0.000453
23.357049999998633,0.000515
23.36954999999951,0.00056
23.382050000000383,0.000573
23.394550000001257,0.000589
23.407049999998744,0.000606
23.419549999999617,0.00061
23.432050000000494,0.000627
23.444550000001367,0.00066
23.457049999998855,0.000689
23.469549999999728,0.00073
23.4820500000006,0.000759
23.49454999999809,0.000788
23.507049999998962,0.000784
23.51954999999984,0.000767
23.532050000000712,0.00073
23.5445499999982,0.000689
23.557049999999073,0.000614
23.569549999999946,0.000523
23.582050000000823,0.000432
23.594549999998307,0.000358
23.607049999999184,0.000308
23.619550000000057,0.000279
23.63205000000093,0.000296
23.644549999998418,0.000329
23.65704999999929,0.00037
23.669550000000168,0.000383
23.68205000000104,0.000366
23.69454999999853,0.000316
23.707049999999402,0.000258
23.719550000000275,0.000184
23.732050000001152,0.000126
23.744549999998636,0.000122
23.757049999999513,0.000155
23.769550000000386,0.000213
23.78205000000126,0.000271
23.794549999998747,0.00032
23.80704999999962,0.000329
23.819550000000497,0.0003
23.83205000000137,0.000229
23.844549999998858,0.000172
23.85704999999973,0.000122
23.869550000000604,0.000118
23.88204999999809,0.00013
23.894549999998965,0.000196
23.907049999999842,0.000279
23.919550000000715,0.000366
23.932049999998203,0.000416
23.944549999999076,0.000482
23.95704999999995,0.00054
23.969550000000826,0.000598
23.98204999999831,0.000668
23.994549999999187,0.000792
24.00705000000006,0.000925
24.019550000000933,0.00104
24.03204999999842,0.001152
24.044549999999294,0.001297
24.05705000000017,0.00145
24.069550000001044,0.00162
24.08204999999853,0.001826
24.094549999999405,0.002149
24.107050000000278,0.002555
24.119550000001155,0.002993
24.13204999999864,0.003481
24.144549999999516,0.004007
24.15705000000039,0.004524
24.169550000001262,0.004983
24.18204999999875,0.005401
24.194549999999623,0.00584
24.2070500000005,0.006282
24.219550000001373,0.006733
24.23204999999886,0.007213
24.244549999999734,0.007755
24.257050000000607,0.008318
24.269549999998095,0.00886
24.282049999998968,0.00941
24.294549999999845,0.009944
24.307050000000718,0.010457
24.319549999998205,0.010912
24.33204999999908,0.01138
24.344549999999952,0.011885
24.35705000000083,0.012402
24.369549999998313,0.012906
24.38204999999919,0.013424
24.394550000000063,0.013937
24.407050000000936,0.014392
24.419549999998424,0.01476
24.432049999999297,0.01507
24.444550000000174,0.015331
24.457050000001047,0.015542
24.469549999998534,0.015691
24.482049999999408,0.015861
24.49455000000028,0.016047
24.507050000001158,0.016221
24.51954999999864,0.016353
24.53204999999952,0.016465
24.54455000000039,0.01651
24.557050000001265,0.016456
24.569549999998753,0.016303
24.582049999999626,0.016096
24.594550000000503,0.015865
24.607050000001376,0.015608
24.619549999998863,0.015372
24.632049999999737,0.01519
24.64455000000061,0.015037
24.657049999998097,0.014897
24.66954999999897,0.014715
24.682049999999848,0.014495
24.69455000000072,0.014214
24.70704999999821,0.013862
24.71954999999908,0.013465
24.732049999999955,0.013089
24.74455000000083,0.012737
24.757049999998316,0.012464
24.769549999999192,0.012282
24.782050000000066,0.01217
24.79455000000094,0.012104
24.807049999998426,0.012054
24.8195499999993,0.011992
24.832050000000176,0.011893
24.84455000000105,0.011719
24.857049999998537,0.011512
24.86954999999941,0.011297
24.882050000000284,0.011111
24.89455000000116,0.010941
24.907049999998645,0.010834
24.91954999999952,0.010825
24.932050000000395,0.010883
24.944550000001268,0.010954
24.957049999998755,0.011028
24.96954999999963,0.011111
24.982050000000505,0.011144
24.99455000000138,0.011094
25.007049999998866,0.010983
25.01954999999974,0.01085
25.032050000000613,0.010693
25.0445499999981,0.010519
25.057049999998974,0.01035
25.06954999999985,0.010213
25.082050000000724,0.010085
25.09454999999821,0.009936
25.107049999999084,0.00977
25.119549999999958,0.009617
25.132050000000834,0.009443
25.14454999999832,0.009237
25.157049999999195,0.009005
25.16955000000007,0.00881
25.18205000000094,0.008608
25.19454999999843,0.008401
25.207049999999303,0.008198
25.21955000000018,0.008008
25.232050000001053,0.00783
25.24454999999854,0.007623
25.257049999999413,0.007404
25.269550000000287,0.00718
25.282050000001163,0.006944
25.294549999998647,0.006638
25.307049999999524,0.006311
25.319550000000397,0.005972
25.33205000000127,0.005625
25.34454999999876,0.005265
25.35704999999963,0.004938
25.36955000000051,0.00469
25.38205000000138,0.004512
25.39454999999887,0.004367
25.407049999999742,0.004255
25.419550000000616,0.004189
25.432049999998103,0.004114
25.444549999998976,0.004007
25.457049999999853,0.003883
25.469550000000726,0.003759
25.48204999999821,0.003635
25.494549999999087,0.00349
25.50704999999996,0.003341
25.519550000000834,0.003217
25.53204999999832,0.003084
25.544549999999195,0.002923
25.55705000000007,0.002757
25.569550000000945,0.0026
25.582049999998432,0.002435
25.594549999999305,0.002257
25.60705000000018,0.0021
25.619550000001055,0.001984
25.63204999999854,0.001872
25.644549999999416,0.001769
25.65705000000029,0.001669
25.669550000001163,0.001591
25.68204999999865,0.001508
25.694549999999523,0.001409
25.7070500000004,0.001305
25.719550000001274,0.001202
25.73204999999876,0.001086
25.744549999999634,0.00097
25.757050000000508,0.000858
25.769550000001384,0.00078
25.78204999999887,0.000714
25.794549999999745,0.00068
25.80705000000062,0.00066
25.819549999998106,0.000668
25.83204999999898,0.000643
25.844549999999852,0.000594
25.85705000000073,0.000531
25.869549999998213,0.000453
25.88204999999909,0.000366
25.894549999999963,0.000291
25.907050000000837,0.000234
25.919549999998324,0.000234
25.932049999999197,0.000242
25.944550000000074,0.000267
25.957050000000947,0.000283
25.969549999998435,0.000279
25.982049999999308,0.000246
25.99455000000018,0.00018
26.00705000000106,0.000101
26.019549999998542,3.1E-05
26.03204999999942,6E-06
26.044550000000292,2.3E-05
26.057050000001166,8.5E-05
26.069549999998653,0.000196
26.082049999999526,0.000312
26.094550000000403,0.000411
26.107050000001276,0.000482
26.119549999998764,0.000515
26.132049999999637,0.000478
26.14455000000051,0.000407
26.157050000001387,0.000316
26.16954999999887,0.000238
26.182049999999748,0.00018
26.19455000000062,0.000159
26.20704999999811,0.000184
26.219549999998982,0.000246
26.232049999999855,0.000316
26.244550000000732,0.000391
26.257049999998216,0.000461
26.269549999999093,0.000511
26.282049999999966,0.00056
26.29455000000084,0.000585
26.307049999998327,0.00061
26.3195499999992,0.000631
26.332050000000077,0.000639
26.34455000000095,0.000627
26.357049999998438,0.000606
26.36954999999931,0.000573
26.382050000000184,0.000527
26.39455000000106,0.000511
26.407049999998545,0.000515
26.419549999999422,0.000544
26.432050000000295,0.000598
26.44455000000117,0.00066
26.457049999998656,0.000722
26.46954999999953,0.000726
26.482050000000406,0.000693
26.49455000000128,0.000627
26.507049999998767,0.000544
26.51954999999964,0.000482
26.532050000000513,0.000445
26.54455000000139,0.000453
26.557049999998874,0.000507
26.56954999999975,0.000585
26.582050000000624,0.000664
26.59454999999811,0.00073
26.607049999998985,0.00078
26.619549999999858,0.000805
26.632050000000735,0.000829
26.64454999999822,0.000854
26.657049999999096,0.000891
26.66954999999997,0.000929
26.682050000000842,0.000945
26.69454999999833,0.000945
26.707049999999203,0.000925
26.71955000000008,0.000904
26.732050000000953,0.000883
26.74454999999844,0.0009
26.757049999999314,0.000962
26.769550000000187,0.001057
26.782050000001064,0.001173
26.794549999998548,0.001268
26.807049999999425,0.001322
26.819550000000298,0.001313
26.83205000000117,0.001256
26.84454999999866,0.001156
26.857049999999532,0.001073
26.86955000000041,0.001011
26.882050000001282,0.001007
26.89454999999877,0.001049
26.907049999999643,0.001111
26.919550000000516,0.001189
26.932050000001393,0.001239
26.944549999998877,0.001276
26.957049999999754,0.001284
26.969550000000627,0.001297
26.982049999998114,0.001318
26.994549999998988,0.001363
27.00704999999986,0.001404
27.019550000000738,0.001454
27.032049999998222,0.001471
27.0445499999991,0.001462
27.057049999999972,0.001421
27.069550000000845,0.001367
27.082049999998333,0.001309
27.094549999999206,0.001264
27.107050000000083,0.001243
27.119550000000956,0.001231
27.132049999998443,0.001214
27.144549999999317,0.001181
27.15705000000019,0.001111
27.169550000001067,0.001016
27.18204999999855,0.000908
27.194549999999428,0.000809
27.2070500000003,0.000742
27.219550000001174,0.000722
27.23204999999866,0.000751
27.244549999999535,0.000813
27.25705000000041,0.000883
27.269550000001285,0.000945
27.282049999998772,0.000982
27.294549999999646,0.000991
27.30705000000052,0.000966
27.319550000001396,0.00092
27.33204999999888,0.000875
27.344549999999757,0.000821
27.35705000000063,0.0008
27.369549999998117,0.000784
27.38204999999899,0.000771
27.394549999999864,0.000759
27.40705000000074,0.000734
27.419549999998225,0.000689
27.4320499999991,0.000631
27.444549999999975,0.000552
27.457050000000848,0.000469
27.469549999998335,0.000403
27.48204999999921,0.000362
27.494550000000086,0.000341
27.50705000000096,0.000358
27.519549999998446,0.000378
27.53204999999932,0.000411
27.544550000000193,0.000424
27.55705000000107,0.000407
27.569549999998554,0.00037
27.58204999999943,0.000312
27.594550000000304,0.000263
27.607050000001177,0.00025
27.619549999998664,0.000296
27.632049999999538,0.000399
27.644550000000415,0.000536
27.657050000001288,0.000693
27.669549999998775,0.000821
27.68204999999965,0.000912
27.694550000000522,0.000929
27.7070500000014,0.000883
27.719549999998883,0.000792
27.73204999999976,0.000689
27.744550000000633,0.000618
27.757049999998117,0.000573
27.769549999998993,0.000569
27.782049999999867,0.00061
27.79455000000074,0.000668
27.807049999998227,0.000714
27.8195499999991,0.000726
27.832049999999978,0.000709
27.84455000000085,0.000656
27.85704999999834,0.000573
27.86954999999921,0.000469
27.882050000000085,0.00037
27.89455000000096,0.000287
27.907049999998446,0.000221
27.919549999999322,0.000172
27.932050000000196,0.000163
27.94455000000107,0.000159
27.957049999998556,0.000155
27.96954999999943,0.000155
27.982050000000307,0.000143
27.99455000000118,0.000105
28.007049999998667,5.2E-05
28.01954999999954,-1.1E-05
28.032050000000414,-8.1E-05
28.04455000000129,-0.000151
28.057049999998775,-0.000209
28.06954999999965,-0.000267
28.082050000000525,-0.0003
28.094550000001398,-0.000325
28.107049999998885,-0.000346
28.11954999999976,-0.00035
28.132050000000635,-0.000358
28.14454999999812,-0.00035
28.157049999998996,-0.000337
28.16954999999987,-0.000333
28.182050000000743,-0.000329
28.19454999999823,-0.000333
28.207049999999104,-0.000342
28.21954999999998,-0.00037
28.232050000000854,-0.000399
28.24454999999834,-0.000428
28.257049999999214,-0.000441
28.269550000000088,-0.000433
28.282050000000964,-0.000416
28.29454999999845,-0.000383
28.307049999999325,-0.000346
28.3195500000002,-0.000279
28.33205000000107,-0.000209
28.34454999999856,-0.00011
28.357049999999433,1.4E-05
28.36955000000031,0.000147
28.382050000001183,0.000287
28.39454999999867,0.000403
28.407049999999543,0.000474
28.419550000000417,0.000478
28.432050000001293,0.000424
28.444549999998777,0.000325
28.457049999999654,0.0002
28.469550000000527,8.5E-05
28.4820500000014,3.5E-05
28.49454999999889,3.9E-05
28.50704999999976,0.000114
28.51955000000064,0.000234
28.532049999998122,0.00037
28.544549999999,0.000482
28.557049999999872,0.000527
28.569550000000746,0.000531
28.582049999998233,0.000469
28.594549999999106,0.000378
28.607049999999983,0.000271
28.619550000000856,0.000159
28.632049999998344,8.5E-05
28.644549999999217,3.1E-05
28.65705000000009,-6E-06
28.669550000000967,-2.7E-05
28.68204999999845,-2.3E-05
28.694549999999328,-2E-06
28.7070500000002,3.9E-05
28.719550000001075,0.000109
28.732049999998562,0.000192
28.744549999999435,0.000263
28.757050000000312,0.000329
28.769550000001185,0.000362
28.782049999998673,0.00037
28.794549999999546,0.000345
28.80705000000042,0.000316
28.819550000001296,0.000308
28.83204999999878,0.000337
28.844549999999657,0.000378
28.85705000000053,0.000449
28.869550000001404,0.000511
28.88204999999889,0.000573
28.894549999999764,0.000581
28.90705000000064,0.000548
28.919549999998125,0.000511
28.932049999999002,0.000478
28.944549999999875,0.000432
28.95705000000075,0.000395
28.969549999998236,0.000383
28.98204999999911,0.000374
28.994549999999986,0.000304
29.00705000000086,0.000167
29.019549999998347,2.3E-05
29.03204999999922,-0.000131
29.044550000000093,-0.000329
29.05705000000097,-0.000515
29.069549999998454,-0.000627
29.08204999999933,-0.000668
29.094550000000204,-0.000735
29.107050000001077,-0.000821
29.119549999998565,-0.000908
29.13204999999944,-0.001045
29.144550000000315,-0.001306
29.15705000000119,-0.001632
29.169549999998676,-0.001976
29.18204999999955,-0.002332
29.194550000000422,-0.002778
29.2070500000013,-0.00325
29.219549999998783,-0.003722
29.23204999999966,-0.004218
29.244550000000533,-0.004831
29.257050000001406,-0.005484
29.269549999998894,-0.006167
29.282049999999767,-0.006875
29.294550000000644,-0.007661
29.307049999998128,-0.008488
29.319549999999005,-0.009303
29.332049999999878,-0.01018
29.34455000000075,-0.011153
29.35704999999824,-0.01217
29.369549999999112,-0.013192
29.38204999999999,-0.014256
29.394550000000862,-0.015315
29.40704999999835,-0.016337
29.419549999999223,-0.017247
29.432050000000096,-0.018095
29.444550000000973,-0.018869
29.457049999998457,-0.019572
29.469549999999334,-0.020197
29.482050000000207,-0.02083
29.49455000000108,-0.021434
29.507049999998568,-0.022022
29.51954999999944,-0.022555
29.532050000000318,-0.023081
29.54455000000119,-0.023523
29.55704999999868,-0.023863
29.569549999999552,-0.024049
29.582050000000425,-0.02414
29.594550000001302,-0.024107
29.607049999998786,-0.023958
29.619549999999663,-0.023677
29.632050000000536,-0.023383
29.64455000000141,-0.022994
29.657049999998897,-0.022547
29.66954999999977,-0.022009
29.682050000000647,-0.021451
29.69454999999813,-0.020797
29.707049999999008,-0.020052
29.71954999999988,-0.019225
29.732050000000754,-0.018372
29.74454999999824,-0.017446
29.757049999999115,-0.016506
29.76954999999999,-0.015567
29.782050000000865,-0.014657
29.794549999998353,-0.01373
29.807049999999226,-0.012795
29.8195500000001,-0.011885
29.832050000000976,-0.011
29.84454999999846,-0.010106
29.857049999999337,-0.009258
29.86955000000021,-0.008505
29.882050000001083,-0.007822
29.89454999999857,-0.007189
29.907049999999444,-0.006635
29.91955000000032,-0.006163
29.932050000001194,-0.005699
29.94454999999868,-0.005199
29.957049999999555,-0.00469
29.969550000000428,-0.004218
29.982050000001305,-0.003734
29.99454999999879,-0.003263
30.007049999999666,-0.002841
30.01955000000054,-0.002576
30.032050000001412,-0.002381
30.0445499999989,-0.002257
30.057049999999773,-0.002224
30.06955000000065,-0.002294
30.082049999998134,-0.002369
30.094549999999007,-0.002414
30.107049999999884,-0.002443
30.119550000000757,-0.00251
30.132049999998245,-0.002534
30.144549999999118,-0.002559
30.15704999999999,-0.002613
30.169550000000868,-0.002754
30.182049999998352,-0.002932
30.19454999999923,-0.003143
30.207050000000102,-0.003374
30.219550000000975,-0.003643
30.232049999998463,-0.003871
30.244549999999336,-0.004045
30.257050000000213,-0.004173
30.269550000001086,-0.004272
30.282049999998573,-0.004342
30.294549999999447,-0.00438
30.30705000000032,-0.004433
30.319550000001197,-0.004512
30.33204999999868,-0.004607
30.344549999999558,-0.004694
30.35705000000043,-0.004789
30.369550000001304,-0.004847
30.38204999999879,-0.004872
30.394549999999665,-0.004839
30.40705000000054,-0.004748
30.419550000001415,-0.004603
30.432049999998902,-0.00445
30.444549999999776,-0.004268
30.45705000000065,-0.004115
30.469549999998137,-0.00397
30.48204999999901,-0.003883
30.494549999999887,-0.003821
30.50705000000076,-0.003792
30.519549999998247,-0.003784
30.53204999999912,-0.003784
30.544549999999994,-0.003747
30.55705000000087,-0.00368
30.569549999998355,-0.003565
30.58204999999923,-0.003399
30.594550000000105,-0.003188
30.607050000000978,-0.002956
30.619549999998465,-0.002733
30.63204999999934,-0.002547
30.644550000000216,-0.002414
30.65705000000109,-0.002348
30.669549999998576,-0.002356
30.68204999999945,-0.002406
30.694550000000323,-0.002452
30.7070500000012,-0.002472
30.719549999998684,-0.002452
30.73204999999956,-0.002377
30.744550000000434,-0.002224
30.757050000001307,-0.00205
30.769549999998794,-0.001881
30.782049999999668,-0.001752
30.794550000000545,-0.001637
30.807050000001418,-0.001574
30.819549999998905,-0.001537
30.83204999999978,-0.001488
30.844550000000652,-0.00138
30.85704999999814,-0.001223
30.869549999999013,-0.001008
30.88204999999989,-0.000739
30.894550000000763,-0.000416
30.90704999999825,-9.3E-05
30.919549999999123,0.000196
30.932049999999997,0.000461
30.944550000000874,0.000693
30.957049999998357,0.000879
30.969549999999234,0.001045
30.982050000000108,0.001177
30.99455000000098,0.001313
31.00704999999847,0.00145
31.01954999999934,0.001574
31.03205000000022,0.001735
31.04455000000109,0.00193
31.05704999999858,0.002137
31.069549999999452,0.002389
31.082050000000326,0.002671
31.094550000001203,0.002935
31.107049999998686,0.003179
31.119549999999563,0.003345
31.132050000000437,0.003436
31.14455000000131,0.003436
31.157049999998797,0.003345
31.16954999999967,0.003196
31.182050000000547,0.003055
31.19455000000142,0.002944
31.207049999998908,0.002886
31.21954999999978,0.002877
31.232050000000655,0.002935
31.244549999998142,0.002989
31.257049999999015,0.00303
31.269549999999892,0.003014
31.282050000000766,0.002939
31.294549999998253,0.002807
31.307049999999126,0.002629
31.31955,0.002426
31.332050000000876,0.00222
31.34454999999836,0.002021
31.357049999999237,0.001822
31.36955000000011,0.001628
31.382050000000984,0.001417
31.39454999999847,0.001173
31.407049999999344,0.00092
31.41955000000022,0.000651
31.432050000001095,0.000395
31.444549999998582,0.000151
31.457049999999455,-7.3E-05
31.46955000000033,-0.000255
31.482050000001205,-0.000395
31.49454999999869,-0.000553
31.507049999999566,-0.00071
31.51955000000044,-0.000863
31.532050000001313,-0.001049
31.5445499999988,-0.001252
31.557049999999673,-0.001467
31.56955000000055,-0.001661
31.582050000001423,-0.001843
31.59454999999891,-0.002021
31.607049999999784,-0.002191
31.619550000000658,-0.002344
31.632049999998145,-0.002518
31.64454999999902,-0.002716
31.657049999999895,-0.002932
31.66955000000077,-0.003122
31.682049999998256,-0.0033
31.69454999999913,-0.003424
31.707050000000002,-0.003469
31.71955000000088,-0.003436
31.732049999998363,-0.003316
31.74454999999924,-0.00318
31.757050000000113,-0.003039
31.769550000000987,-0.002932
31.782049999998474,-0.002894
31.794549999999347,-0.002936
31.807050000000224,-0.003035
31.819550000001097,-0.003163
31.832049999998585,-0.003296
31.844549999999458,-0.003395
31.85705000000033,-0.003445
31.869550000001208,-0.003436
31.882049999998692,-0.003383
31.89454999999957,-0.003308
31.907050000000442,-0.003213
31.919550000001315,-0.003118
31.932049999998803,-0.003031
31.944549999999676,-0.002961
31.957050000000553,-0.002907
31.969550000001426,-0.002861
31.982049999998914,-0.002836
31.994549999999787,-0.002803
32.00705000000066,-0.002762
32.01954999999815,-0.0027
32.032049999999025,-0.002609
32.044549999999894,-0.002456
32.05705000000077,-0.002261
32.06954999999826,-0.002021
32.08204999999913,-0.001785
32.094550000000005,-0.00155
32.10705000000088,-0.001363
32.11954999999837,-0.001239
32.13204999999924,-0.001173
32.144550000000116,-0.001148
32.15705000000099,-0.001144
32.16954999999847,-0.001132
32.18204999999935,-0.001099
32.19455000000023,-0.001008
32.2070500000011,-0.000871
32.219549999998584,-0.000726
32.23204999999946,-0.000532
32.24455000000034,-0.000362
32.25705000000121,-0.000188
32.269549999998695,-2.7E-05
32.28204999999957,0.000105
32.29455000000044,0.000234
32.30705000000132,0.000358
32.319549999998806,0.000453
32.33204999999968,0.000552
32.34455000000055,0.000656
32.35705000000143,0.000763
32.36954999999892,0.000862
32.382049999999786,0.000962
32.39455000000066,0.001053
32.40704999999815,0.001115
32.41954999999903,0.00114
32.4320499999999,0.001123
32.444550000000774,0.001061
32.45704999999826,0.000982
32.46954999999913,0.000896
32.48205000000001,0.000825
32.494550000000885,0.000805
32.50704999999837,0.000817
32.51954999999924,0.000854
32.53205000000012,0.000896
32.544550000000996,0.000912
32.557049999998476,0.000871
32.56954999999935,0.000771
32.58205000000023,0.000631
32.5945500000011,0.000461
32.60704999999859,0.0003
32.619549999999464,0.000163
32.63205000000034,7.6E-05
32.64455000000121,1.4E-05
32.6570499999987,-1.9E-05
32.669549999999575,-3.5E-05
32.682050000000444,-7.7E-05
32.69455000000132,-0.000135
32.70704999999881,-0.000213
32.719549999999685,-0.000304
32.732050000000555,-0.000404
32.74455000000143,-0.00049
32.75704999999892,-0.000586
32.76954999999979,-0.000677
32.782050000000666,-0.000759
32.794549999998154,-0.000863
32.80704999999903,-0.000966
32.8195499999999,-0.001045
32.83205000000078,-0.001103
32.844549999998264,-0.001136
32.857049999999134,-0.001144
32.86955000000001,-0.001132
32.88205000000089,-0.001107
32.894549999998375,-0.001082
32.907049999999245,-0.001066
32.91955000000012,-0.001037
32.932050000001,-0.001024
32.94454999999848,-0.000999
32.957049999999356,-0.000966
32.96955000000023,-0.000908
32.9820500000011,-0.00085
32.99454999999859,-0.000793
33.00704999999947,-0.000743
33.01955000000034,-0.000681
33.03205000000121,-0.000631
33.0445499999987,-0.000561
33.05704999999958,-0.000474
33.06955000000045,-0.000375
33.082050000001324,-0.000263
33.09454999999881,-0.000151
33.10704999999969,-5.6E-05
33.11955000000056,1.8E-05
33.132050000001435,6.4E-05
33.14454999999892,8E-05
33.15704999999979,9.7E-05
33.16955000000067,0.000118
33.182049999998156,0.000151
33.19454999999903,0.000213
33.2070499999999,0.000291
33.21955000000078,0.000366
33.23204999999827,0.000432
33.24454999999914,0.000457
33.257050000000014,0.00044
33.26955000000089,0.000383
33.28204999999838,0.000291
33.29454999999925,0.000196
33.307050000000125,0.000101
33.319550000001,4.3E-05
33.33204999999848,1.4E-05
33.34454999999936,2.3E-05
33.357050000000235,5.6E-05
33.369550000001105,0.000105
33.38204999999859,0.000155
33.39454999999947,0.000205
33.407050000000346,0.000246
33.419550000001216,0.000296
33.4320499999987,0.000325
33.44454999999958,0.000341
33.45705000000045,0.000341
33.46955000000133,0.00032
33.482049999998814,0.000287
33.49454999999969,0.000263
33.50705000000056,0.000238
33.51955000000144,0.000254
33.532049999998925,0.000304
33.544549999999795,0.000349
33.55705000000067,0.000411
33.56954999999816,0.000424
33.58204999999903,0.000374
33.594549999999906,0.000246
33.60705000000078,5.2E-05
33.61954999999827,-0.000201
33.63204999999914,-0.000437
33.64455000000002,-0.000631
33.65705000000089,-0.000735
33.669549999998374,-0.000743
33.68204999999925,-0.000677
33.69455000000013,-0.000565
33.707050000001,-0.000466
33.719549999998485,-0.000412
33.73204999999936,-0.00042
33.74455000000024,-0.000507
33.75705000000111,-0.000631
33.769549999998596,-0.000772
33.78204999999947,-0.000892
33.79455000000034,-0.00097
33.80705000000122,-0.001024
33.819549999998706,-0.001045
33.83204999999958,-0.001061
33.84455000000045,-0.001078
33.85705000000133,-0.001115
33.86954999999882,-0.001144
33.88204999999969,-0.001181
33.894550000000564,-0.001186
33.90705000000144,-0.001161
33.91954999999893,-0.001095
33.9320499999998,-0.001016
33.944550000000675,-0.000925
33.95704999999816,-0.000842
33.96954999999903,-0.000784
33.98204999999991,-0.000759
33.994550000000785,-0.000759
34.00704999999827,-0.000768
34.01954999999914,-0.000788
34.03205000000002,-0.000801
34.044550000000896,-0.00078
34.05704999999838,-0.000743
34.06954999999925,-0.000685
34.08205000000013,-0.000635
34.094550000001,-0.000565
34.10704999999849,-0.000511
34.119549999999364,-0.000449
34.13205000000024,-0.000408
34.14455000000111,-0.000362
34.1570499999986,-0.000321
34.169549999999475,-0.000284
34.182050000000345,-0.000255
34.19455000000122,-0.000217
34.20704999999871,-0.000188
34.219549999999586,-0.000147
34.232050000000456,-9.3E-05
34.24455000000133,-2E-06
34.25704999999882,0.000114
34.26954999999969,0.000263
34.28205000000057,0.000424
34.29455000000144,0.000577
34.30704999999893,0.000701
34.3195499999998,0.000792
34.33205000000068,0.000829
34.344549999998165,0.00085
34.357049999999035,0.000858
34.36954999999991,0.000867
34.38205000000079,0.0009
34.394549999998276,0.000953
34.407049999999145,0.001024
34.41955000000002,0.001098
34.4320500000009,0.001131
34.44454999999838,0.001136
34.457049999999256,0.001082
34.46955000000013,0.000987
34.482050000001,0.000867
34.49454999999849,0.000755
34.50704999999937,0.000664
34.519550000000244,0.000635
34.532050000001114,0.000664
34.5445499999986,0.000763
34.55704999999948,0.000891
34.56955000000035,0.00102
34.582050000001225,0.001123
34.59454999999871,0.001164
34.60704999999959,0.001131
34.61955000000046,0.001032
34.632050000001335,0.0009
34.64454999999882,0.000767
34.65704999999969,0.000693
34.66955000000057,0.000676
34.682050000001446,0.000747
34.694549999998934,0.00085
34.7070499999998,0.000962
34.71955000000068,0.001036
34.73204999999817,0.001045
34.74454999999904,0.000982
34.757049999999914,0.000858
34.76955000000079,0.000722
34.78204999999828,0.000594
34.79454999999915,0.000507
34.807050000000025,0.000474
34.8195500000009,0.000478
34.83204999999838,0.000494
34.84454999999926,0.000486
34.857050000000136,0.000411
34.869550000001006,0.000296
34.88204999999849,0.000122
34.89454999999937,-5.6E-05
34.90705000000025,-0.000213
34.91955000000112,-0.000317
34.932049999998604,-0.000375
34.94454999999948,-0.000375
34.95705000000035,-0.00037
34.96955000000123,-0.00037
34.982049999998715,-0.000408
34.99454999999959,-0.000474
35.00705000000046,-0.000553
35.01955000000134,-0.000619
35.032049999998826,-0.000664
35.044549999999695,-0.000664
35.05705000000057,-0.000602
35.06955000000145,-0.000515
35.08204999999894,-0.000387
35.094549999999806,-0.000275
35.10705000000068,-0.000176
35.11954999999817,-0.000106
35.13204999999904,-7.3E-05
35.14454999999992,-5.6E-05
35.157050000000794,-6E-05
35.16954999999828,-6.8E-05
35.18204999999915,-8.5E-05
35.19455000000003,-9.3E-05
35.207050000000905,-8.9E-05
35.219549999998385,-6.8E-05
35.23204999999926,-5.6E-05
35.24455000000014,-1.5E-05
35.25705000000101,3.1E-05
35.269549999998496,9.3E-05
35.28204999999937,0.000151
35.29455000000025,0.000225
35.30705000000112,0.0003
35.31954999999861,0.000391
35.332049999999484,0.000503
35.34455000000035,0.000639
35.35705000000123,0.000763
35.36954999999872,0.0009
35.382049999999595,0.001007
35.394550000000464,0.001082
35.40705000000134,0.001098
35.41954999999883,0.001069
35.4320499999997,0.000987
35.444550000000575,0.000883
35.45705000000145,0.000771
35.46954999999894,0.000651
35.48204999999981,0.000556
35.494550000000686,0.000498
35.50704999999817,0.000461
35.51954999999904,0.000465
35.53204999999992,0.000478
35.5445500000008,0.000527
35.557049999998284,0.000598
35.569549999999154,0.000668
35.58205000000003,0.000738
35.59455000000091,0.000809
35.60704999999839,0.00085
35.619549999999265,0.000854
35.63205000000014,0.000862
35.64455000000101,0.000846
35.6570499999985,0.000833
35.669549999999376,0.000833
35.68205000000025,0.000846
35.69455000000112,0.000846
35.70704999999861,0.000838
35.71954999999949,0.000796
35.732050000000356,0.000747
35.74455000000123,0.00066
35.75704999999872,0.000577
35.7695499999996,0.000536
35.78205000000047,0.000544
35.794550000001344,0.000594
35.80704999999883,0.000676
35.8195499999997,0.000776
35.83205000000058,0.000842
35.844550000001455,0.000842
35.857049999998935,0.000771
35.86954999999981,0.000635
35.88205000000069,0.000482
35.894549999998176,0.000341
35.907049999999046,0.000246
35.91954999999992,0.000225
35.9320500000008,0.000279
35.94454999999828,0.00037
35.95704999999916,0.000465
35.969550000000034,0.000531
35.9820500000009,0.000536
35.99454999999839,0.000478
36.00704999999927,0.000354
36.019550000000145,0.000238
36.032050000001014,0.000114
36.0445499999985,3.1E-05
36.05704999999938,-1.9E-05
36.06955000000025,-1.9E-05
36.082050000001125,-1.9E-05
36.09454999999861,-1.1E-05
36.10704999999949,-4E-05
36.11955000000036,-7.3E-05
36.132050000001236,-0.000155
36.14454999999872,-0.000234
36.15704999999959,-0.000313
36.16955000000047,-0.000358
36.18205000000135,-0.000366
36.194549999998834,-0.000337
36.207049999999704,-0.000279
36.21955000000058,-0.000209
36.23204999999807,-0.000155
36.24454999999894,-0.000143
36.257049999999815,-0.000164
36.26955000000069,-0.000222
36.28204999999818,-0.000296
36.29454999999905,-0.00037
36.307049999999926,-0.000416
36.3195500000008,-0.00042
36.33204999999828,-0.000358
36.34454999999916,-0.000275
36.35705000000004,-0.000172
36.369550000000906,-7.7E-05
36.382049999998394,-6E-06
36.39454999999927,2.3E-05
36.40705000000015,2.3E-05
36.41955000000102,1E-05
36.432049999998505,-1.5E-05
36.44454999999938,2E-06
36.45705000000025,3.9E-05
36.46955000000113,0.00013
36.482049999998615,0.000238
36.49454999999949,0.000387
36.50705000000036,0.000523
36.51955000000124,0.000656
36.532049999998726,0.000767
36.544549999999596,0.000838
36.55705000000047,0.000862
36.56955000000135,0.000854
36.58204999999884,0.000825
36.59454999999971,0.000788
36.607050000000584,0.000742
36.61954999999807,0.000734
36.63204999999894,0.000755
36.64454999999982,0.0008
36.657050000000694,0.000875
36.66954999999818,0.000941
36.68204999999905,0.000995
36.69454999999993,0.001016
36.707050000000805,0.001003
36.719549999998286,0.000953
36.73204999999916,0.000896
36.74455000000004,0.000838
36.75705000000091,0.000784
36.7695499999984,0.000763
36.78204999999927,0.000742
36.79455000000015,0.000722
36.80705000000102,0.000689
36.81954999999851,0.000631
36.832049999999384,0.000556
36.844550000000254,0.000461
36.85705000000113,0.000358
36.86954999999862,0.000279
36.882049999999495,0.000229
36.894550000000365,0.000221
36.90705000000124,0.00025
36.91954999999873,0.000316
36.9320499999996,0.000383
36.944550000000476,0.000453
36.95705000000135,0.000507
36.96954999999884,0.000536
36.98204999999971,0.000536
36.99455000000059,0.000519
37.007049999998074,0.000486
37.019549999998944,0.000453
37.03204999999982,0.000411
37.0445500000007,0.00037
37.057049999998185,0.000308
37.069549999999055,0.000258
37.08204999999993,0.00018
37.09455000000081,9.3E-05
37.10704999999829,6E-06
37.119549999999165,-6.4E-05
37.13205000000004,-0.000114
37.14455000000091,-0.000122
37.1570499999984,-0.000102
37.169549999999276,-5.2E-05
37.18205000000015,-6E-06
37.19455000000102,2.3E-05
37.20704999999851,1.4E-05
37.21954999999939,-3.5E-05
37.23205000000026,-0.00011
37.244550000001134,-0.000197
37.25704999999862,-0.000255
37.2695499999995,-0.000284
37.28205000000037,-0.000267
37.294550000001244,-0.000213
37.30704999999873,-0.000131
37.3195499999996,-6.4E-05
37.33205000000048,-1.9E-05
37.344550000001355,-6E-06
37.35704999999884,-1.9E-05
37.36954999999971,-4.4E-05
37.38205000000059,-6.4E-05
37.39454999999808,-7.3E-05
37.40704999999895,-4.8E-05
37.41954999999982,2E-06
37.4320500000007,6.4E-05
37.44454999999819,0.000138
37.45704999999906,0.000225
37.469549999999934,0.000333
37.48205000000081,0.000453
37.49454999999829,0.000589
37.50704999999917,0.00073
37.519550000000045,0.000854
37.532050000000915,0.000966
37.5445499999984,0.001036
37.55704999999928,0.001061
37.569550000000156,0.001045
37.582050000001026,0.001003
37.59454999999851,0.00097
37.60704999999939,0.000958
37.61955000000026,0.000962
37.632050000001136,0.000999
37.644549999998624,0.001045
37.6570499999995,0.001082
37.66955000000037,0.001107
37.68205000000125,0.001111
37.694549999998735,0.001115
37.707049999999604,0.001127
37.71955000000048,0.00116
37.73205000000136,0.001214
37.744549999998846,0.001284
37.757049999999715,0.001342
37.76955000000059,0.001371
37.78204999999808,0.001326
37.79454999999895,0.001243
37.807049999999826,0.001098
37.8195500000007,0.000945
37.83204999999819,0.000796
37.84454999999906,0.00068
37.85704999999994,0.00061
37.869550000000814,0.000594
37.882049999998294,0.000594
37.89454999999917,0.000602
37.90705000000005,0.000594
37.91955000000092,0.000552
37.932049999998405,0.000494
37.94454999999928,0.000403
37.95705000000016,0.000325
37.96955000000103,0.000246
37.982049999998516,0.000176
37.99454999999939,0.000122
38.00705000000026,7.6E-05
38.01955000000114,3.1E-05
38.03204999999863,-1.1E-05
38.044549999999504,-3.5E-05
38.05705000000037,-1.1E-05
38.06955000000125,3.9E-05
38.08204999999874,0.000138
38.09454999999961,0.000275
38.107050000000484,0.00042
38.11955000000136,0.000552
38.13204999999884,0.000647
38.14454999999972,0.000672
38.157050000000595,0.000639
38.16954999999808,0.000536
38.18204999999895,0.000387
38.19454999999983,0.000234
38.207050000000706,0.000105
38.219549999998186,2.7E-05
38.23204999999906,6E-06
38.24454999999994,3.9E-05
38.25705000000081,0.000114
38.2695499999983,0.0002
38.282049999999174,0.000291
38.29455000000005,0.000349
38.30705000000092,0.00037
38.31954999999841,0.000362
38.332049999999285,0.00032
38.344550000000154,0.000267
38.35705000000103,0.000234
38.36954999999852,0.000234
38.382049999999396,0.000258
38.394550000000265,0.000333
38.40705000000114,0.000428
38.41954999999863,0.000527
38.4320499999995,0.00061
38.444550000000376,0.000668
38.45705000000125,0.000693
38.46954999999874,0.000685
38.48204999999961,0.000664
38.49455000000049,0.000647
38.507050000001364,0.000647
38.519549999998844,0.00068
38.53204999999972,0.000726
38.5445500000006,0.000776
38.557049999998085,0.000817
38.569549999998955,0.000846
38.58204999999983,0.000842
38.59455000000071,0.000813
38.60704999999819,0.000776
38.619549999999066,0.000738
38.63204999999994,0.000697
38.64455000000081,0.000689
38.6570499999983,0.000705
38.66954999999918,0.000726
38.682050000000054,0.000776
38.69455000000092,0.000833
38.70704999999841,0.000891
38.71954999999929,0.000945
38.73205000000016,0.000995
38.744550000001034,0.001024
38.75704999999852,0.001045
38.7695499999994,0.001045
38.78205000000027,0.001049
38.794550000001145,0.001049
38.80704999999863,0.001036
38.8195499999995,0.001016
38.83205000000038,0.000987
38.844550000001256,0.000949
38.85704999999874,0.000871
38.86954999999961,0.000763
38.88205000000049,0.000656
38.89455000000137,0.000544
38.90704999999885,0.000436
38.919549999999724,0.000378
38.9320500000006,0.000345
38.94454999999809,0.000354
38.95704999999896,0.000378
38.969549999999835,0.000387
38.98205000000071,0.000378
38.99454999999819,0.000337
39.00704999999907,0.00025
39.019549999999946,0.000163
39.032050000000815,7.6E-05
39.0445499999983,1.4E-05
39.05704999999918,-1.9E-05
39.069550000000056,-4E-05
39.082050000000926,-4E-05
39.094549999998414,-3.5E-05
39.10704999999929,-5.2E-05
39.11955000000016,-7.3E-05
39.13205000000104,-0.000118
39.144549999998524,-0.000172
39.1570499999994,-0.000209
39.16955000000027,-0.000251
39.18205000000115,-0.000275
39.194549999998635,-0.000304
39.207049999999505,-0.000337
39.21955000000038,-0.000383
39.23205000000126,-0.000416
39.244549999998746,-0.000412
39.257049999999616,-0.000354
39.26955000000049,-0.000255
39.28205000000137,-0.000102
39.29454999999885,8.9E-05
39.30704999999973,0.000254
39.3195500000006,0.00037
39.33204999999809,0.000407
39.34454999999896,0.000362
39.35704999999984,0.000258
39.369550000000714,0.000138
39.382049999998195,2.7E-05
39.39454999999907,-1.1E-05
39.40704999999995,3.1E-05
39.41955000000082,0.000159
39.432049999998306,0.00032
39.44454999999918,0.000494
39.45705000000006,0.000631
39.46955000000093,0.000714
39.48204999999842,0.000722
39.49454999999929,0.00068
39.50705000000016,0.000589
39.51955000000104,0.000503
39.53204999999853,0.000465
39.544549999999404,0.000478
39.557050000000274,0.000544
39.56955000000115,0.000664
39.58204999999864,0.000805
39.59454999999951,0.000937
39.607050000000385,0.00104
39.61955000000126,0.001094
39.63204999999875,0.001094
39.64454999999962,0.001057
39.657050000000496,0.000991
39.66955000000137,0.000925
39.68204999999885,0.000858
39.69454999999973,0.000817
39.707050000000606,0.0008
39.719549999998094,0.000796
39.732049999998964,0.0008
39.74454999999984,0.000788
39.75705000000072,0.00078
39.7695499999982,0.000788
39.782049999999074,0.000792
39.79454999999995,0.000813
39.80705000000082,0.000833
39.81954999999831,0.000854
39.832049999999185,0.000858
39.84455000000006,0.000842
39.85705000000093,0.000792
39.86954999999842,0.000714
39.882049999999296,0.000622
39.894550000000166,0.00054
39.90705000000104,0.000474
39.91954999999853,0.000449
39.93204999999941,0.000465
39.94455000000028,0.000515
39.95705000000115,0.000581
39.96954999999864,0.000639
39.98204999999951,0.000693
39.99455000000039,0.000701
40.007050000001264,0.000685
40.01954999999875,0.000635
40.03204999999962,0.000548
40.0445500000005,0.000457
40.057050000001375,0.000358
40.069549999998856,0.000246
40.08204999999973,0.000151
40.09455000000061,7.2E-05
40.1070499999981,3.1E-05
40.119549999998966,3.1E-05
40.13204999999984,7.2E-05
40.14455000000072,0.000138
40.1570499999982,0.000225
40.16954999999908,0.000304
40.182049999999954,0.000341
40.194550000000824,0.000337
40.20704999999831,0.000279
40.21954999999919,0.000196
40.232050000000065,9.3E-05
40.244550000000935,2.3E-05
40.25704999999842,2E-06
40.2695499999993,2.7E-05
40.28205000000017,0.000101
40.294550000001045,0.000196
40.30704999999853,0.000287
40.31954999999941,0.000354
40.33205000000028,0.00037
40.344550000001156,0.000358
40.357049999998644,0.000325
40.36954999999951,0.000296
40.38205000000039,0.000308
40.39455000000127,0.000325
40.40704999999875,0.00037
40.419549999999624,0.000395
40.4320500000005,0.000403
40.44455000000137,0.000366
40.45704999999886,0.000287
40.469549999999735,0.00018
40.48205000000061,7.2E-05
40.49454999999809,6E-06
40.50704999999897,2E-06
40.519549999999846,5.2E-05
40.532050000000716,0.000159
40.5445499999982,0.000275
40.55704999999908,0.000391
40.56954999999996,0.000478
40.58205000000083,0.000519
40.594549999998314,0.000531
40.60704999999919,0.000536
40.61955000000006,0.000519
40.63205000000094,0.000507
40.644549999998425,0.000507
40.6570499999993,0.000515
40.66955000000017,0.00054
40.68205000000105,0.000552
40.694549999998536,0.000589
40.707049999999406,0.000639
40.71955000000028,0.000705
40.73205000000116,0.000776
40.74454999999865,0.000846
40.757049999999516,0.000891
40.76955000000039,0.000912
40.78205000000127,0.0009
40.79454999999875,0.000858
40.80704999999963,0.000809
40.819550000000504,0.000738
40.832050000001374,0.000672
40.84454999999886,0.000606
40.85704999999974,0.000531
40.869550000000615,0.00044
40.882049999998095,0.000354
40.89454999999897,0.000279
40.90704999999985,0.000221
40.91955000000072,0.000217
40.932049999998206,0.000263
40.94454999999908,0.000358
40.95704999999996,0.000465
40.96955000000083,0.00056
40.98204999999832,0.000581
40.994549999999194,0.000531
41.00705000000006,0.000399
41.01955000000094,0.000229
41.03204999999843,3.9E-05
41.044549999999305,-0.000106
41.057050000000174,-0.00018
41.06955000000105,-0.000172
41.08204999999854,-0.000106
41.09454999999941,-2E-06
41.107050000000285,9.7E-05
41.11955000000116,0.000163
41.13204999999865,0.000176
41.14454999999952,0.000163
41.157050000000396,0.00013
41.16955000000127,0.000109
41.18204999999875,0.000122
41.19454999999963,0.000167
41.20705000000051,0.00025
41.21955000000138,0.000366
41.232049999998864,0.000482
41.24454999999974,0.000585
41.25705000000062,0.000656
41.2695499999981,0.00068
41.282049999998975,0.00066
41.29454999999985,0.000585
41.30705000000072,0.000478
41.31954999999821,0.000349
41.332049999999086,0.000234
41.34454999999996,0.000138
41.35705000000083,0.000101
41.36954999999832,0.000118
41.3820499999992,0.000184
41.394550000000066,0.000267
41.40705000000094,0.000341
41.41954999999843,0.000387
41.43204999999931,0.000383
41.44455000000018,0.000349
41.457050000001054,0.000308
41.46954999999854,0.000275
41.48204999999941,0.000263
41.49455000000029,0.000296
41.507050000001165,0.000333
41.51954999999865,0.000354
41.53204999999952,0.000329
41.5445500000004,0.000246
41.557050000001276,0.000134
41.569549999998756,6E-06
41.58204999999963,-9.3E-05
41.59455000000051,-0.000126
41.60705000000138,-7.3E-05
41.61954999999887,6.4E-05
41.632049999999744,0.000221
41.64455000000062,0.000374
41.6570499999981,0.000461
41.66954999999898,0.000478
41.682049999999855,0.000428
41.694550000000724,0.000341
41.70704999999821,0.000287
41.71954999999909,0.000283
41.732049999999965,0.000374
41.744550000000835,0.000527
41.75704999999832,0.000726
41.7695499999992,0.000925
41.78205000000007,0.001061
41.794550000000946,0.001123
41.80704999999843,0.001098
41.81954999999931,0.001032
41.83205000000018,0.000966
41.84455000000106,0.000925
41.857049999998544,0.000941
41.869549999999414,0.001016
41.88205000000029,0.001144
41.89455000000117,0.001264
41.907049999998655,0.001355
41.919549999999525,0.001371
41.9320500000004,0.001322
41.94455000000128,0.001206
41.95704999999876,0.001045
41.969549999999636,0.000891
41.98205000000051,0.00078
41.99455000000138,0.000734
42.00704999999887,0.000767
42.01954999999975,0.000858
42.03205000000062,0.000991
42.044549999998104,0.001119
42.05704999999898,0.00121
42.06954999999986,0.001243
42.08205000000073,0.001218
42.094549999998215,0.001127
42.10704999999909,0.001011
42.11954999999997,0.000896
42.13205000000084,0.000805
42.144549999998326,0.000747
42.1570499999992,0.00073
42.16955000000007,0.000734
42.18205000000095,0.000738
42.194549999998436,0.000705
42.20704999999931,0.000647
42.21955000000018,0.000565
42.23205000000106,0.000478
42.24454999999855,0.000399
42.25704999999942,0.000349
42.269550000000294,0.000358
42.28205000000117,0.000399
42.29454999999866,0.00044
42.30704999999953,0.000469
42.319550000000405,0.000465
42.33205000000128,0.000411
42.34454999999876,0.000312
42.35704999999964,0.000184
42.369550000000515,5.6E-05
42.382050000001385,-5.2E-05
42.39454999999887,-0.000118
42.40704999999975,-0.000147
42.419550000000626,-0.000147
42.43204999999811,-0.000135
42.44454999999898,-0.000114
42.45704999999986,-8.5E-05
42.46955000000073,-6.4E-05
42.48204999999822,-4.8E-05
42.494549999999094,-4E-05
42.50704999999997,-4E-05
42.51955000000084,-7.7E-05
42.53204999999833,-0.000135
42.544549999999205,-0.000226
42.557050000000075,-0.000329
42.56955000000095,-0.000437
42.58204999999844,-0.000515
42.594549999999316,-0.000544
42.607050000000186,-0.000528
42.61955000000106,-0.000466
42.63204999999855,-0.000375
42.64454999999942,-0.000279
42.6570500000003,-0.00018
42.66955000000117,-9.7E-05
42.68204999999866,-1.5E-05
42.69454999999953,7.6E-05
42.70705000000041,0.000184
42.719550000001284,0.000291
42.732049999998765,0.000403
42.74454999999964,0.000498
42.75705000000052,0.000536
42.76955000000139,0.000503
42.782049999998875,0.000399
42.79454999999975,0.000258
42.80705000000062,9.7E-05
42.81954999999811,-2.3E-05
42.832049999998986,-8.5E-05
42.84454999999986,-4.8E-05
42.85705000000073,5.6E-05
42.86954999999822,0.000221
42.8820499999991,0.000391
42.89454999999997,0.000531
42.907050000000844,0.000602
42.91954999999833,0.000594
42.93204999999921,0.000519
42.94455000000008,0.000407
42.957050000000955,0.000296
42.96954999999844,0.000209
42.98204999999931,0.000192
42.99455000000019,0.000242
43.007050000001065,0.000354
43.01954999999855,0.000486
43.03204999999942,0.000602
43.0445500000003,0.000689
43.057050000001176,0.000697
43.06954999999866,0.000651
43.08204999999953,0.000556
43.09455000000041,0.000432
43.10705000000128,0.000333
43.11954999999877,0.000267
43.132049999999644,0.00025
43.14455000000052,0.000271
43.15705000000139,0.000304
43.16954999999888,0.000337
43.182049999999755,0.000329
43.194550000000625,0.000308
43.20704999999811,0.000271
43.21954999999899,0.000242
43.232049999999866,0.000258
43.244550000000736,0.00032
43.25704999999822,0.000424
43.2695499999991,0.000523
43.28204999999997,0.000606
43.29455000000085,0.000635
43.307049999998334,0.000581
43.31954999999921,0.000465
43.33205000000008,0.000312
43.34455000000096,0.00018
43.357049999998445,0.000105
43.369549999999315,9.3E-05
43.38205000000019,0.000167
43.39455000000107,0.000287
43.407049999998556,0.000403
43.419549999999425,0.000461
43.4320500000003,0.000457
43.44455000000118,0.000362
43.45704999999866,0.000209
43.469549999999536,3.5E-05
43.48205000000041,-0.000106
43.49455000000128,-0.000188
43.50704999999877,-0.000201
43.51954999999965,-0.000159
43.532050000000524,-8.9E-05
43.544550000001394,-2.7E-05
43.55704999999888,2.3E-05
43.56954999999976,3.1E-05
43.58205000000063,2.3E-05
43.594549999998115,1E-05
43.60704999999899,1E-05
43.61954999999987,2.7E-05
43.63205000000074,5.6E-05
43.644549999998226,8.9E-05
43.6570499999991,0.000105
43.66954999999997,9.7E-05
43.68205000000085,8E-05
43.69454999999834,5.6E-05
43.707049999999214,6.4E-05
43.71955000000008,0.000101
43.73205000000096,0.000176
43.74454999999845,0.000291
43.75704999999932,0.000424
43.769550000000194,0.000544
43.78205000000107,0.000614
43.79454999999856,0.000635
43.80704999999943,0.000622
43.819550000000305,0.000565
43.83205000000118,0.000519
43.84454999999866,0.000511
43.85704999999954,0.000527
43.869550000000416,0.000589
43.882050000001286,0.00068
43.89454999999877,0.000776
43.90704999999965,0.000883
43.91955000000053,0.000962
43.9320500000014,0.001028
43.944549999998884,0.001102
43.95704999999976,0.001173
43.96955000000063,0.001243
43.98204999999812,0.001297
43.994549999998995,0.001334
44.00704999999987,0.001351
44.01955000000074,0.001326
44.03204999999823,0.001284
44.044549999999106,0.001251
44.057049999999975,0.001231
44.06955000000085,0.001231
44.08204999999834,0.001272
44.09454999999922,0.00133
44.107050000000086,0.00138
44.11955000000096,0.001409
44.13204999999845,0.001413
44.14454999999932,0.00138
44.1570500000002,0.001322
44.169550000001074,0.001264
44.18204999999856,0.001218
44.19454999999943,0.001189
44.20705000000031,0.001177
44.219550000001185,0.001164
44.232049999998665,0.001144
44.24454999999954,0.001107
44.25705000000042,0.001065
44.26955000000129,0.001028
44.282049999998776,0.000995
44.29454999999965,0.000995
44.30705000000053,0.001007
44.3195500000014,0.001032
44.33204999999889,0.001049
44.344549999999764,0.001036
44.35705000000063,0.000991
44.36954999999812,0.000904
44.382049999999,0.000788
44.394549999999875,0.000664
44.407050000000744,0.000556
44.41954999999823,0.000474
44.43204999999911,0.000407
44.44454999999998,0.000341
44.457050000000855,0.000283
44.46954999999834,0.0002
44.48204999999922,9.7E-05
44.49455000000009,-3.5E-05
44.507050000000966,-0.000151
44.51954999999845,-0.00023
44.53204999999932,-0.000263
44.5445500000002,-0.00023
44.55705000000108,-0.000135
44.569549999998564,-6E-06
44.582049999999434,0.000105
44.59455000000031,0.000167
44.60705000000119,0.000155
44.61954999999867,8E-05
44.632049999999545,-6E-05
44.64455000000042,-0.000222
44.65705000000129,-0.000362
44.66954999999878,-0.000449
44.682049999999656,-0.000482
44.69455000000053,-0.000453
44.7070500000014,-0.000383
44.71954999999889,-0.000296
44.73204999999977,-0.000213
44.744550000000636,-0.000151
44.757049999998124,-0.000102
44.769549999999,-6E-05
44.78204999999988,-6E-06
44.79455000000075,5.2E-05
44.807049999998235,0.00013
44.81954999999911,0.000205
44.83204999999998,0.000238
44.84455000000086,0.000242
44.857049999998345,0.0002
44.86954999999922,0.000114
44.88205000000009,1.8E-05
44.89455000000097,-6E-05
44.907049999998456,-7.7E-05
44.919549999999326,-3.5E-05
44.9320500000002,7.6E-05
44.94455000000108,0.000254
44.95704999999857,0.000457
44.96954999999944,0.000647
44.982050000000314,0.000792
44.99455000000119,0.000879
45.00704999999867,0.0009
45.01954999999955,0.00085
45.032050000000424,0.000776
45.044550000001294,0.000701
45.05704999999878,0.000631
45.06954999999966,0.000594
45.08205000000053,0.000598
45.094550000001405,0.000643
45.10704999999889,0.000714
45.11954999999977,0.000788
45.13205000000064,0.000867
45.14454999999813,0.000933
45.157049999999,0.000991
45.16954999999987,0.001024
45.18205000000075,0.001057
45.19454999999824,0.001098
45.207049999999114,0.001148
45.219549999999984,0.001193
45.23205000000086,0.001268
45.24454999999835,0.001342
45.25704999999922,0.001413
45.269550000000095,0.001479
45.28205000000097,0.00152
45.29454999999846,0.001541
45.30704999999933,0.001537
45.319550000000206,0.00152
45.33205000000108,0.001491
45.34454999999856,0.001475
45.35704999999944,0.001483
45.36955000000032,0.001533
45.382050000001186,0.001607
45.394549999998674,0.001702
45.40704999999955,0.001781
45.41955000000043,0.001822
45.4320500000013,0.001806
45.444549999998785,0.001731
45.45704999999966,0.001607
45.46955000000053,0.001471
45.48205000000141,0.001363
45.494549999998895,0.001322
45.50704999999977,0.001363
45.51955000000064,0.001479
45.53204999999813,0.001632
45.544549999999006,0.001789
45.557049999999876,0.001884
45.56955000000075,0.001905
45.58204999999824,0.001847
45.59454999999912,0.001719
45.60704999999999,0.001558
45.619550000000864,0.001442
45.63204999999835,0.001388
45.64454999999922,0.001413
45.6570500000001,0.0015
45.669550000000974,0.00162
45.68204999999846,0.001723
45.69454999999933,0.001777
45.70705000000021,0.001744
45.719550000001085,0.001653
45.732049999998566,0.001495
45.74454999999944,0.001309
45.75705000000032,0.001144
45.76955000000119,0.000995
45.78204999999868,0.0009
45.79454999999955,0.00085
45.80705000000043,0.000821
45.8195500000013,0.000813
45.83204999999879,0.000817
45.844549999999664,0.000813
45.857050000000534,0.0008
45.86955000000141,0.000784
45.8820499999989,0.000763
45.894549999999775,0.00073
45.907050000000645,0.000676
45.91954999999813,0.000602
45.93204999999901,0.00049
45.94454999999988,0.000366
45.957050000000756,0.000234
45.96954999999824,0.00013
45.98204999999912,4.7E-05
45.99454999999999,2.7E-05
46.007050000000866,4.3E-05
46.019549999998354,9.3E-05
46.032049999999224,0.000163
46.0445500000001,0.000229
46.05705000000098,0.000267
46.069549999998465,0.000279
46.082049999999334,0.000283
46.09455000000021,0.000283
46.10705000000109,0.000308
46.11954999999857,0.000399
46.132049999999445,0.000536
46.14455000000032,0.000701
46.15705000000119,0.000867
46.16954999999868,0.000991
46.182049999999556,0.001061
46.19455000000043,0.001045
46.2070500000013,0.000962
46.21954999999879,0.000842
46.23204999999967,0.00073
46.24455000000054,0.000656
46.25705000000141,0.000639
46.2695499999989,0.000709
46.28204999999978,0.000809
46.29455000000065,0.000912
46.307049999998135,0.000974
46.31954999999901,0.00097
46.33204999999988,0.000904
46.34455000000076,0.000776
46.357049999998246,0.000627
46.36954999999912,0.000498
46.38204999999999,0.00042
46.39455000000087,0.000391
46.40704999999836,0.000403
46.41954999999923,0.000424
46.4320500000001,0.000424
46.44455000000098,0.000378
46.45704999999847,0.000275
46.46954999999934,0.00013
46.482050000000214,-2.7E-05
46.49455000000109,-0.000143
46.50704999999857,-0.000217
46.51954999999945,-0.000226
46.532050000000325,-0.000184
46.544550000001195,-0.000139
46.55704999999868,-0.000126
46.56954999999956,-0.000159
46.582050000000436,-0.000267
46.594550000001306,-0.000441
46.60704999999879,-0.000631
46.61954999999967,-0.000813
46.63205000000054,-0.000946
46.644550000001416,-0.000979
46.657049999998904,-0.000941
46.66954999999978,-0.000842
46.68205000000065,-0.000714
46.69454999999814,-0.000602
46.707049999999015,-0.00054
46.719549999999884,-0.000528
46.73205000000076,-0.00059
46.74454999999825,-0.000706
46.757049999999126,-0.000809
46.769549999999995,-0.000904
46.78205000000087,-0.000962
46.79454999999836,-0.00097
46.80704999999923,-0.000929
46.819550000000106,-0.000871
46.83205000000098,-0.000805
46.84454999999847,-0.000764
46.85704999999934,-0.000755
46.86955000000022,-0.000772
46.882050000001094,-0.000826
46.894549999998574,-0.000867
46.90704999999945,-0.000908
46.91955000000033,-0.000921
46.9320500000012,-0.000888
46.944549999998685,-0.000801
46.95704999999956,-0.000693
46.96955000000044,-0.000561
46.98205000000131,-0.000424
46.994549999998796,-0.000296
47.00704999999967,-0.000197
47.01955000000054,-0.000131
47.03205000000142,-9.7E-05
47.04454999999891,-6.8E-05
47.05704999999978,-6E-05
47.06955000000065,-4.8E-05
47.08204999999814,-1.9E-05
47.09454999999902,3.1E-05
47.10704999999989,9.3E-05
47.119550000000764,0.00018
47.13204999999825,0.000258
47.14454999999913,0.000341
47.15705,0.000403
47.169550000000875,0.000461
47.18204999999836,0.000482
47.19454999999923,0.000498
47.20705000000011,0.000503
47.219550000000986,0.000507
47.23204999999847,0.000515
47.24454999999934,0.00054
47.25705000000022,0.000594
47.2695500000011,0.000635
47.28204999999858,0.000685
47.294549999999454,0.000738
47.30705000000033,0.000788
47.3195500000012,0.000813
47.33204999999869,0.000825
47.344549999999565,0.000833
47.357050000000434,0.000846
47.36955000000131,0.000854
47.3820499999988,0.000879
47.394549999999676,0.000916
47.407050000000545,0.000945
47.41955000000142,0.000958
47.43204999999891,0.000958
47.44454999999978,0.00092
47.457050000000656,0.00085
47.469549999998144,0.000771
47.48204999999902,0.00068
47.49454999999989,0.000614
47.50705000000077,0.000565
47.519549999998254,0.000531
47.532049999999124,0.000523
47.54455,0.000515
47.55705000000088,0.000482
47.569549999998365,0.000436
47.582049999999235,0.000349
47.59455000000011,0.000258
47.60705000000099,0.000167
47.61954999999847,0.000101
47.632049999999346,7.2E-05
47.64455000000022,8E-05
47.65705000000109,0.000126
47.66954999999858,0.000196
47.68204999999946,0.000254
47.69455000000033,0.000296
47.7070500000012,0.000325
47.71954999999869,0.000308
47.73204999999957,0.000275
47.74455000000044,0.000242
47.757050000001314,0.000225
47.7695499999988,0.000225
47.78204999999968,0.000258
47.79455000000055,0.000316
47.807050000001425,0.000383
47.81954999999891,0.00044
47.83204999999978,0.000474
47.84455000000066,0.000453
47.85704999999815,0.000387
47.86954999999902,0.000267
47.88204999999989,0.000126
47.89455000000077,-2.3E-05
47.90704999999826,-0.000155
47.91954999999913,-0.000238
47.932050000000004,-0.000263
47.94455000000088,-0.000234
47.95704999999837,-0.000159
47.96954999999924,-5.6E-05
47.982050000000115,3.9E-05
47.99455000000099,0.00013
48.00704999999847,0.000213
48.01954999999935,0.000279
48.032050000000226,0.000337
48.044550000001095,0.000395
48.05704999999858,0.000474
48.06954999999946,0.000527
48.082050000000336,0.00056
48.094550000001206,0.000552
48.107049999998694,0.000486
48.11954999999957,0.000362
48.13205000000044,0.000217
48.14455000000132,8.9E-05
48.157049999998804,1.4E-05
48.16954999999968,2.7E-05
48.18205000000055,0.000122
48.19455000000143,0.000304
48.207049999998915,0.000515
48.219549999999785,0.000726
48.23205000000066,0.000875
48.24454999999815,0.000937
48.257049999999026,0.000908
48.269549999999896,0.000825
48.28205000000077,0.000726
48.29454999999826,0.000676
48.30704999999913,0.000689
48.31955000000001,0.000796
48.33205000000088,0.000966
48.34454999999837,0.001169
48.35704999999924,0.001342
48.36955000000012,0.001429
48.382050000000994,0.001421
48.394549999998475,0.001318
48.40704999999935,0.001148
48.41955000000023,0.000958
48.4320500000011,0.000813
48.444549999998586,0.000747
48.45704999999946,0.000767
48.46955000000034,0.000871
48.48205000000121,0.001003
48.494549999998696,0.001119
48.50704999999957,0.001164
48.51955000000044,0.001144
48.53205000000132,0.001045
48.54454999999881,0.000883
48.557049999999684,0.000709
48.569550000000554,0.000556
48.58205000000143,0.000436
48.59454999999892,0.00037
48.60704999999979,0.000325
48.619550000000665,0.0003
48.63204999999815,0.000267
48.64454999999903,0.000205
48.6570499999999,0.000143
48.669550000000775,8.5E-05
48.68204999999826,6.4E-05
48.69454999999913,7.6E-05
48.70705000000001,0.00013
48.719550000000886,0.000217
48.732049999998374,0.000296
48.74454999999924,0.000345
48.75705000000012,0.000358
48.769550000001,0.000312
48.78204999999848,0.000258
48.794549999999354,0.00018
48.80705000000023,0.000126
48.8195500000011,8.9E-05
48.83204999999859,7.6E-05
48.844549999999465,6.4E-05
48.85705000000034,3.5E-05
48.86955000000121,-3.1E-05
48.8820499999987,-0.000131
48.894549999999576,-0.000251
48.907050000000446,-0.000362
48.91955000000132,-0.000433
48.93204999999881,-0.000445
48.94454999999969,-0.000416
48.95705000000056,-0.00037
48.96955000000143,-0.000329
48.98204999999892,-0.000317
48.99454999999979,-0.00037
49.00705000000067,-0.000482
49.019549999998155,-0.000623
49.03204999999903,-0.000776
49.0445499999999,-0.000896
49.05705000000078,-0.000966
49.069549999998266,-0.000966
49.082049999999136,-0.000933
49.09455000000001,-0.000867
49.10705000000089,-0.000805
49.11954999999838,-0.000759
49.132049999999246,-0.00073
49.14455000000012,-0.00071
49.157050000001,-0.00066
49.16954999999848,-0.000586
49.18204999999936,-0.000482
49.194550000000234,-0.000337
49.207050000001104,-0.000184
49.21954999999859,-6.8E-05
49.23204999999947,-2E-06
49.244550000000345,1E-05
49.257050000001215,-2.7E-05
49.2695499999987,-0.000102
49.28204999999958,-0.000184
49.29455000000045,-0.000217
49.307050000001325,-0.000222
49.31954999999881,-0.000164
49.33204999999969,-5.6E-05
49.34455000000056,6E-05
49.357050000001436,0.000176
49.369549999998924,0.000275
49.38204999999979,0.000362
49.39455000000067,0.000445
49.40704999999816,0.000544
49.419549999999035,0.000685
49.432049999999904,0.000858
49.44455000000078,0.001061
49.45704999999827,0.001251
49.46954999999914,0.001396
49.482050000000015,0.001491
49.49455000000089,0.001508
49.50704999999838,0.001458
49.51954999999925,0.00138
49.532050000000126,0.001305
49.544550000001,0.001264
49.55704999999848,0.001268
49.56954999999936,0.001318
49.58205000000024,0.001396
49.59455000000111,0.001471
49.607049999998594,0.001508
49.61954999999947,0.001508
49.63205000000034,0.001458
49.64455000000122,0.001392
49.657049999998705,0.001318
49.66954999999958,0.00126
49.68205000000045,0.001222
49.69455000000133,0.001218
49.707049999998816,0.001218
49.719549999999685,0.00121
49.73205000000056,0.001185
49.74455000000144,0.001148
49.75704999999893,0.001078
49.769549999999796,0.001016
49.78205000000067,0.000962
49.79454999999816,0.000908
49.80704999999903,0.000854
49.81954999999991,0.000817
49.832050000000784,0.000771
49.84454999999827,0.000709
49.85704999999914,0.000664
49.86955000000002,0.000622
49.882050000000895,0.000602
49.894549999998375,0.000594
49.90704999999925,0.000602
49.91955000000013,0.000614
49.932050000001,0.00061
49.944549999998486,0.000573
49.95704999999936,0.000494
49.96955000000024,0.000387
49.98205000000111,0.000254
49.9945499999986,0.000126
50.007049999999474,2.3E-05
50.01955000000034,-3.5E-05
50.03205000000122,-6.4E-05
50.04454999999871,-5.6E-05
50.057049999999585,-4.4E-05
50.069550000000454,-3.1E-05
50.08205000000133,-4E-05
50.09454999999882,-6.4E-05
50.10704999999969,-0.000114
50.119550000000565,-0.000164
50.13205000000144,-0.000188
50.14454999999893,-0.000217
50.1570499999998,-0.000222
50.169550000000676,-0.000234
50.18204999999816,-0.000255
50.19454999999903,-0.000292
50.20704999999991,-0.000366
50.21955000000079,-0.00047
50.232049999998274,-0.00059
50.244549999999144,-0.000697
50.25705000000002,-0.000784
50.2695500000009,-0.000809
50.28204999999838,-0.000788
50.294549999999255,-0.00073
50.30705000000013,-0.000619
50.319550000001,-0.000507
50.33204999999849,-0.000395
50.344549999999366,-0.000317
50.35705000000024,-0.000267
50.36955000000111,-0.000255
50.3820499999986,-0.000275
50.39454999999948,-0.000337
50.407050000000346,-0.000408
50.41955000000122,-0.000495
50.43204999999871,-0.000569
50.44454999999959,-0.000631
50.45705000000046,-0.000664
50.469550000001334,-0.000656
50.48204999999882,-0.000627
50.49454999999969,-0.000561
50.50705000000057,-0.000499
50.519550000001445,-0.000445
50.53204999999893,-0.000412
50.5445499999998,-0.000412
50.55705000000068,-0.000445
50.569549999998166,-0.000503
50.582049999999036,-0.000573
50.59454999999991,-0.000648
50.60705000000079,-0.000706
50.61954999999828,-0.000735
50.63204999999915,-0.00073
50.644550000000024,-0.000689
50.6570500000009,-0.000615
50.66954999999838,-0.000524
50.68204999999926,-0.000428
50.694550000000135,-0.000337
50.707050000001004,-0.000279
50.71954999999849,-0.000255
50.73204999999937,-0.000271
50.744550000000245,-0.0003
50.757050000001115,-0.00035
50.7695499999986,-0.000391
50.78204999999948,-0.000416
50.79455000000035,-0.000416
50.807050000001226,-0.000379
50.81954999999871,-0.000329
50.83204999999959,-0.000259
50.84455000000046,-0.000168
50.85705000000134,-7.7E-05
50.869549999998824,6E-06
50.882049999999694,9.3E-05
50.89455000000057,0.000196
50.90705000000145,0.000304
50.919549999998935,0.000416
50.932049999999805,0.000523
50.94455000000068,0.000627
50.95704999999817,0.000693
50.96954999999904,0.000722
50.982049999999916,0.000697
50.99455000000079,0.000647


==> data/homade-APD-data/a17.csv <==
0.9820499999987008,0.000773
0.9945499999995753,0.00076
1.0070500000004496,0.000727
1.0195500000013242,0.000678
1.0320499999988104,0.000657
1.044549999999685,0.000661
1.0570500000005594,0.000694
1.0695500000014337,0.00076
1.0820499999989202,0.000843
1.0945499999997945,0.000893
1.107050000000669,0.000918
1.1195499999981553,0.000909
1.1320499999990297,0.000856
1.1445499999999043,0.000785
1.1570500000007786,0.000732
1.169549999998265,0.000703
1.1820499999991394,0.000703
1.1945500000000138,0.000736
1.2070500000008884,0.000752
1.2195499999983745,0.000765
1.2320499999992491,0.000752
1.2445500000001235,0.000707
1.2570500000009979,0.000649
1.2695499999984843,0.000603
1.2820499999993586,0.000595
1.294550000000233,0.000628
1.3070500000011076,0.00069
1.3195499999985938,0.00076
1.3320499999994684,0.000827
1.3445500000003427,0.000847
1.3570500000012171,0.00081
1.3695499999987035,0.00074
1.382049999999578,0.000657
1.3945500000004523,0.000603
1.4070500000013269,0.000607
1.419549999998813,0.000678
1.4320499999996876,0.000814
1.444550000000562,0.000972
1.4570500000014364,0.0011
1.4695499999989228,0.001149
1.4820499999997971,0.001096
1.4945500000006717,0.000947
1.507049999998158,0.000744
1.5195499999990323,0.000525
1.5320499999999069,0.000384
1.5445500000007812,0.000355
1.5570499999982677,0.000458
1.569549999999142,0.000678
1.5820500000000164,0.000959
1.594550000000891,0.00124
1.6070499999983772,0.001472
1.6195499999992518,0.0016
1.6320500000001261,0.001638
1.6445500000010005,0.001588
1.657049999998487,0.001509
1.6695499999993613,0.001439
1.6820500000002356,0.001394
1.6945500000011102,0.001394
1.7070499999985964,0.001443
1.719549999999471,0.001522
1.7320500000003454,0.001584
1.7445500000012197,0.001638
1.7570499999987061,0.001662
1.7695499999995805,0.001654
1.782050000000455,0.001621
1.7945500000013295,0.001592
1.8070499999988157,0.001547
1.8195499999996902,0.001522
1.8320500000005646,0.001501
1.844550000001439,0.001501
1.8570499999989254,0.001509
1.8695499999997998,0.001526
1.8820500000006744,0.001522
1.8945499999981605,0.001497
1.9070499999990351,0.001435
1.9195499999999095,0.00134
1.9320500000007839,0.001203
1.9445499999982703,0.001042
1.9570499999991446,0.000876
1.969550000000019,0.000748
1.9820500000008936,0.000665
1.9945499999983798,0.000661
2.0070499999992544,0.000723
2.019550000000129,0.000827
2.032050000001003,0.000963
2.0445499999984893,0.001079
2.057049999999364,0.001162
2.0695500000002385,0.001191
2.0820500000011126,0.001166
2.0945499999985993,0.001087
2.1070499999994734,0.001005
2.119550000000348,0.000897
2.1320500000012226,0.000798
2.1445499999987088,0.000711
2.1570499999995834,0.000636
2.1695500000004575,0.000541
2.182050000001332,0.000454
2.1945499999988183,0.000355
2.207049999999693,0.00026
2.2195500000005675,0.000177
2.2320500000014416,0.000107
2.2445499999989282,7.4E-05
2.2570499999998024,6.1E-05
2.269550000000677,6.1E-05
2.282049999998163,6.5E-05
2.2945499999990377,8.2E-05
2.3070499999999123,9.4E-05
2.3195500000007865,0.000103
2.3320499999982727,0.000103
2.3445499999991473,0.000107
2.357050000000022,0.000115
2.369550000000896,0.000127
2.3820499999983826,0.000161
2.3945499999992568,0.000198
2.4070500000001314,0.000231
2.419550000001006,0.000272
2.432049999998492,0.000289
2.4445499999993667,0.000289
2.457050000000241,0.000281
2.4695500000011155,0.000252
2.4820499999986017,0.00019
2.4945499999994762,0.000152
2.507050000000351,0.000115
2.519550000001225,0.000111
2.5320499999987116,0.000148
2.5445499999995858,0.000227
2.5570500000004603,0.000326
2.569550000001335,0.000442
2.582049999998821,0.000549
2.5945499999996957,0.000624
2.60705000000057,0.000645
2.6195500000014444,0.00062
2.6320499999989306,0.000578
2.6445499999998052,0.0005
2.6570500000006794,0.00045
2.669549999998166,0.000405
2.68204999999904,0.000388
2.6945499999999147,0.00038
2.7070500000007893,0.000384
2.7195499999982755,0.000396
2.73204999999915,0.000388
2.7445500000000242,0.000384
2.757050000000899,0.000376
2.769549999998385,0.000388
2.7820499999992596,0.000417
2.794550000000134,0.000483
2.8070500000010083,0.000554
2.819549999998495,0.000628
2.832049999999369,0.000703
2.8445500000002437,0.000744
2.8570500000011183,0.00076
2.8695499999986045,0.000744
2.882049999999479,0.000715
2.8945500000003532,0.000682
2.907050000001228,0.000661
2.919549999998714,0.000682
2.9320499999995886,0.000736
2.9445500000004627,0.000818
2.9570500000013373,0.000918
2.9695499999988235,0.000984
2.982049999999698,0.001025
2.9945500000005727,0.001017
3.007050000001447,0.00093
3.0195499999989335,0.000818
3.0320499999998076,0.000674
3.044550000000682,0.000533
3.0570499999981684,0.000413
3.069549999999043,0.000351
3.0820499999999176,0.000343
3.0945500000007917,0.000376
3.1070499999982784,0.000438
3.1195499999991525,0.000521
3.132050000000027,0.000599
3.1445500000009017,0.000661
3.157049999998388,0.000723
3.1695499999992625,0.000789
3.1820500000001366,0.000856
3.194550000001011,0.00093
3.2070499999984974,0.001009
3.219549999999372,0.001091
3.232050000000246,0.001166
3.2445500000011207,0.001216
3.257049999998607,0.001228
3.2695499999994815,0.001183
3.282050000000356,0.001096
3.29455000000123,0.001
3.307049999998717,0.000885
3.319549999999591,0.000789
3.3320500000004656,0.000719
3.34455000000134,0.000703
3.3570499999988264,0.000727
3.369549999999701,0.000802
3.382050000000575,0.000905
3.3945500000014497,0.001025
3.407049999998936,0.001116
3.4195499999998105,0.00117
3.432050000000685,0.001162
3.4445499999981712,0.001091
3.457049999999046,0.000967
3.46954999999992,0.000814
3.4820500000007946,0.000661
3.4945499999982808,0.000541
3.5070499999991553,0.000454
3.5195500000000295,0.000417
3.532050000000904,0.000434
3.5445499999983903,0.000475
3.557049999999265,0.000521
3.5695500000001394,0.000566
3.5820500000010136,0.000591
3.5945499999985002,0.000603
3.6070499999993744,0.000607
3.619550000000249,0.000612
3.6320500000011235,0.000632
3.6445499999986097,0.000653
3.6570499999994843,0.000674
3.6695500000003585,0.00069
3.682050000001233,0.000698
3.6945499999987192,0.000698
3.707049999999594,0.000707
3.7195500000004684,0.000703
3.7320500000013426,0.000703
3.7445499999988288,0.000707
3.7570499999997033,0.000723
3.769550000000578,0.000723
3.782050000001452,0.000723
3.7945499999989387,0.000723
3.807049999999813,0.000723
3.8195500000006875,0.000727
3.8320499999981736,0.000715
3.8445499999990482,0.000727
3.857049999999923,0.000732
3.869550000000797,0.000723
3.8820499999982836,0.000698
3.8945499999991577,0.000641
3.9070500000000323,0.000562
3.919550000000907,0.000475
3.932049999998393,0.000401
3.9445499999992677,0.000359
3.957050000000142,0.000363
3.9695500000010164,0.000405
3.9820499999985026,0.000487
3.994549999999377,0.000583
4.007050000000252,0.000653
4.019550000001126,0.000669
4.032049999998613,0.000636
4.044549999999487,0.000537
4.057050000000361,0.000405
4.069550000001236,0.000247
4.082049999998722,0.000136
4.094549999999597,7E-05
4.107050000000471,7.4E-05
4.119550000001345,0.000132
4.132049999998832,0.000231
4.144549999999706,0.00033
4.157050000000581,0.000405
4.1695499999980665,0.000434
4.182049999998942,0.000417
4.194549999999816,0.000367
4.20705000000069,0.000305
4.2195499999981765,0.000268
4.232049999999051,0.000276
4.244549999999926,0.000334
4.2570500000008,0.000434
4.269549999998286,0.000549
4.282049999999161,0.000657
4.294550000000035,0.000727
4.30705000000091,0.000732
4.3195499999983955,0.000682
4.3320499999992705,0.00057
4.344550000000145,0.00043
4.357050000001019,0.000293
4.3695499999985055,0.000161
4.38204999999938,6.1E-05
4.394550000000255,-1.7E-05
4.407050000001129,-5.5E-05
4.419549999998615,-8.8E-05
4.43204999999949,-0.0001
4.444550000000364,-8.4E-05
4.457050000001239,-3.8E-05
4.4695499999987245,3.2E-05
4.482049999999599,0.00014
4.494550000000474,0.000256
4.507050000001348,0.000355
4.5195499999988344,0.000438
4.532049999999709,0.000458
4.544550000000583,0.000417
4.557049999998069,0.000314
4.5695499999989435,0.000185
4.5820499999998185,6.1E-05
4.594550000000693,-1.7E-05
4.607049999998179,-4.2E-05
4.6195499999990535,2E-05
4.632049999999928,0.00014
4.644550000000803,0.000285
4.657049999998288,0.000425
4.669549999999163,0.0005
4.682050000000038,0.000516
4.694550000000912,0.000463
4.707049999998398,0.000355
4.7195499999992725,0.000247
4.7320500000001475,0.000169
4.744550000001022,0.00014
4.757049999998508,0.000177
4.7695499999993825,0.000256
4.782050000000257,0.000359
4.794550000001132,0.000438
4.807049999998617,0.000492
4.819549999999492,0.000492
4.8320500000003666,0.000463
4.844550000001241,0.000413
4.857049999998727,0.000372
4.8695499999996015,0.000343
4.8820500000004765,0.000347
4.894550000001351,0.000388
4.907049999998837,0.000438
4.919549999999711,0.0005
4.932050000000586,0.000566
4.944549999998072,0.00062
4.957049999998946,0.000649
4.969549999999821,0.000645
4.9820500000006955,0.000603
4.994549999998182,0.000529
5.007049999999056,0.000425
5.0195499999999305,0.00031
5.0320500000008055,0.000202
5.044549999998291,0.00014
5.057049999999165,0.000144
5.06955000000004,0.00019
5.082050000000915,0.000281
5.094549999998401,0.000388
5.107049999999275,0.000442
5.1195500000001495,0.000434
5.1320500000010245,0.000347
5.14454999999851,0.000214
5.157049999999385,6.5E-05
5.169550000000259,-4.2E-05
5.182050000001134,-6.7E-05
5.19454999999862,2E-05
5.207049999999494,0.000177
5.219550000000369,0.000367
5.2320500000012435,0.000537
5.24454999999873,0.000641
5.257049999999604,0.000657
5.2695500000004785,0.000591
5.2820500000013535,0.000492
5.294549999998839,0.000409
5.307049999999714,0.000392
5.319550000000588,0.00043
5.332049999998075,0.000516
5.344549999998949,0.00062
5.357049999999823,0.000682
5.369550000000698,0.000686
5.382049999998184,0.000628
5.394549999999059,0.000529
5.407049999999933,0.000446
5.419550000000807,0.000413
5.432049999998294,0.000442
5.444549999999168,0.000525
5.457050000000043,0.000653
5.469550000000917,0.000773
5.482049999998404,0.00086
5.494549999999278,0.000876
5.507050000000152,0.000843
5.519550000001027,0.000789
5.532049999998513,0.000752
5.544549999999388,0.000748
5.557050000000262,0.000794
5.569550000001136,0.00088
5.582049999998623,0.000976
5.594549999999497,0.001042
5.607050000000372,0.00105
5.619550000001246,0.000988
5.632049999998732,0.00088
5.644549999999607,0.000736
5.657050000000481,0.000612
5.6695500000013554,0.000508
5.682049999998842,0.000458
5.694549999999716,0.00045
5.707050000000591,0.000458
5.719549999998077,0.000467
5.732049999998952,0.000458
5.744549999999826,0.000425
5.7570500000007,0.000363
5.769549999998187,0.000285
5.782049999999061,0.000227
5.794549999999936,0.000185
5.80705000000081,0.000165
5.819549999998297,0.000177
5.832049999999171,0.000206
5.844550000000045,0.000235
5.85705000000092,0.000247
5.869549999998406,0.000214
5.882049999999281,0.000169
5.894550000000155,7.8E-05
5.907050000001029,-9E-06
5.919549999998516,-9.6E-05
5.93204999999939,-0.000158
5.944550000000265,-0.00017
5.957050000001139,-0.000146
5.969549999998626,-4.2E-05
5.9820499999995,9E-05
5.994550000000374,0.00026
6.007050000001249,0.000438
6.019549999998735,0.000591
6.03204999999961,0.000715
6.044550000000484,0.000777
6.057050000001358,0.000781
6.069549999998845,0.000727
6.082049999999719,0.000628
6.094550000000594,0.000504
6.10704999999808,0.000372
6.119549999998955,0.000264
6.132049999999829,0.000198
6.144550000000703,0.000185
6.15704999999819,0.000194
6.169549999999064,0.000239
6.182049999999939,0.000293
6.194550000000813,0.00033
6.207049999998299,0.000355
6.219549999999174,0.000359
6.232050000000048,0.000359
6.244550000000922,0.000367
6.257049999998409,0.000396
6.269549999999283,0.000446
6.282050000000158,0.000512
6.294550000001032,0.000574
6.307049999998519,0.000628
6.319549999999393,0.000636
6.332050000000267,0.000599
6.344550000001142,0.000521
6.357049999998628,0.000413
6.369549999999503,0.000322
6.382050000000377,0.000256
6.394550000001251,0.000239
6.407049999998738,0.000293
6.419549999999612,0.000392
6.432050000000487,0.000516
6.444550000001361,0.000636
6.457049999998848,0.000711
6.469549999999722,0.000732
6.482050000000596,0.000694
6.494549999998083,0.000612
6.507049999998957,0.000525
6.519549999999832,0.000467
6.532050000000706,0.00045
6.544549999998193,0.000496
6.557049999999067,0.000583
6.569549999999941,0.000674
6.582050000000816,0.000732
6.594549999998302,0.000723
6.607049999999177,0.000645
6.619550000000051,0.000516
6.632050000000925,0.000367
6.644549999998412,0.000231
6.657049999999286,0.000152
6.669550000000161,0.000123
6.682050000001035,0.000152
6.694549999998522,0.000214
6.707049999999396,0.000272
6.71955000000027,0.000314
6.732050000001145,0.000322
6.744549999998631,0.000301
6.757049999999506,0.000272
6.76955000000038,0.000243
6.782050000001254,0.000235
6.794549999998741,0.000235
6.807049999999615,0.000247
6.819550000000489,0.000256
6.832050000001364,0.000247
6.84454999999885,0.000247
6.857049999999725,0.000243
6.869550000000599,0.000231
6.8820499999980855,0.000247
6.89454999999896,0.000268
6.907049999999834,0.000276
6.919550000000709,0.000272
6.932049999998195,0.000256
6.94454999999907,0.000218
6.957049999999944,0.00019
6.969550000000818,0.000181
6.982049999998305,0.00021
6.994549999999179,0.000297
7.007050000000054,0.000396
7.019550000000928,0.000487
7.0320499999984145,0.000554
7.044549999999289,0.000562
7.057050000000163,0.0005
7.069550000001038,0.00038
7.082049999998524,0.000247
7.094549999999399,0.000119
7.107050000000273,2.8E-05
7.119550000001147,-2.6E-05
7.1320499999986335,-4.2E-05
7.144549999999508,-4.2E-05
7.157050000000383,-4.6E-05
7.169550000001257,-7.1E-05
7.1820499999987435,-0.000121
7.194549999999618,-0.000166
7.207050000000492,-0.000195
7.219550000001367,-0.000191
7.232049999998853,-0.000133
7.244549999999728,-5E-05
7.257050000000602,3.6E-05
7.269549999998088,9.9E-05
7.2820499999989625,0.000127
7.294549999999837,0.000111
7.307050000000712,5.7E-05
7.319549999998197,1.6E-05
7.3320499999990725,-1.3E-05
7.344549999999947,3.6E-05
7.357050000000821,0.000152
7.369549999998307,0.00033
7.3820499999991815,0.000529
7.394550000000056,0.000711
7.407050000000931,0.000843
7.4195499999984165,0.000889
7.4320499999992915,0.000868
7.444550000000166,0.000789
7.45705000000104,0.000698
7.469549999998526,0.000628
7.482049999999401,0.000603
7.494550000000276,0.000649
7.50705000000115,0.00074
7.519549999998636,0.000864
7.5320499999995105,0.000963
7.544550000000385,0.001025
7.55705000000126,0.001038
7.5695499999987454,0.001005
7.5820499999996205,0.000934
7.594550000000495,0.000852
7.607050000001369,0.000785
7.619549999998855,0.000723
7.6320499999997296,0.000674
7.644550000000605,0.000612
7.65704999999809,0.000541
7.669549999998965,0.000458
7.6820499999998395,0.000367
7.694550000000714,0.000297
7.7070499999982,0.000252
7.719549999999074,0.000247
7.7320499999999495,0.000272
7.744550000000824,0.000314
7.75704999999831,0.000343
7.769549999999184,0.000334
7.7820500000000585,0.000276
7.794550000000934,0.000169
7.807049999998419,5.3E-05
7.819549999999294,-6.7E-05
7.8320500000001685,-0.000141
7.844550000001043,-0.000154
7.857049999998529,-0.000108
7.869549999999403,-3E-05
7.8820500000002784,7E-05
7.894550000001153,0.000156
7.907049999998639,0.000218
7.919549999999513,0.000243
7.9320500000003875,0.000227
7.9445500000012625,0.000194
7.957049999998748,0.000173
7.969549999999622,0.000148
7.9820500000004975,0.000119
7.994550000001372,8.6E-05
8.007049999998857,3.2E-05
8.019549999999732,-5.5E-05
8.032050000000607,-0.000158
8.044549999998093,-0.000257
8.057049999998968,-0.000336
8.069549999999841,-0.000369
8.082050000000716,-0.000352
8.094549999998202,-0.000282
8.107049999999077,-0.000195
8.119549999999952,-0.000121
8.132050000000826,-7.9E-05
8.144549999998313,-0.000112
8.157049999999186,-0.000208
8.169550000000061,-0.000324
8.182050000000936,-0.000452
8.194549999998422,-0.000555
8.207049999999297,-0.000588
8.21955000000017,-0.000576
8.232050000001045,-0.00053
8.244549999998531,-0.000481
8.257049999999406,-0.00046
8.269550000000281,-0.000481
8.282050000001155,-0.000547
8.294549999998642,-0.000638
8.307049999999515,-0.000708
8.31955000000039,-0.000733
8.332050000001265,-0.000688
8.344549999998751,-0.000568
8.357049999999626,-0.00039
8.3695500000005,-0.000195
8.382050000001374,-3E-05
8.39454999999886,8.6E-05
8.407049999999735,0.000123
8.41955000000061,9E-05
8.432049999998096,-5E-06
8.444549999998971,-0.000104
8.457049999999844,-0.000204
8.46955000000072,-0.000253
8.482049999998205,-0.000261
8.49454999999908,-0.00022
8.507049999999955,-0.000137
8.519550000000828,-5E-05
8.532049999998316,2.4E-05
8.54454999999919,9E-05
8.557050000000064,0.000127
8.56955000000094,0.00014
8.582049999998425,0.000156
8.5945499999993,0.000161
8.607050000000173,0.000173
8.619550000001048,0.000194
8.632049999998534,0.000214
8.644549999999409,0.000235
8.657050000000284,0.000256
8.669550000001157,0.000264
8.682049999998645,0.00026
8.694549999999518,0.000247
8.707050000000393,0.000218
8.719550000001268,0.00019
8.732049999998754,0.000161
8.744549999999629,0.00014
8.757050000000502,0.000119
8.769550000001377,0.000119
8.782049999998863,0.000136
8.794549999999738,0.000165
8.807050000000611,0.000218
8.819549999998099,0.000289
8.832049999998972,0.000355
8.844549999999847,0.000409
8.857050000000722,0.000438
8.869549999998208,0.000454
8.882049999999083,0.000425
8.894549999999956,0.000372
8.907050000000831,0.000289
8.919549999998317,0.00019
8.932049999999192,6.5E-05
8.944550000000067,-4.6E-05
8.95705000000094,-0.000133
8.969549999998428,-0.000204
8.982049999999301,-0.000237
8.994550000000176,-0.000224
9.007050000001051,-0.00017
9.019549999998537,-8.4E-05
9.032049999999412,-1E-06
9.044550000000285,7E-05
9.05705000000116,9E-05
9.069549999998646,3.6E-05
9.082049999999521,-8.4E-05
9.094550000000396,-0.000257
9.10705000000127,-0.00046
9.119549999998757,-0.000642
9.13204999999963,-0.000762
9.144550000000505,-0.000803
9.15705000000138,-0.000758
9.169549999998866,-0.000659
9.182049999999741,-0.00053
9.194550000000614,-0.000419
9.207049999998102,-0.000344
9.219549999998975,-0.000324
9.23204999999985,-0.000328
9.244550000000725,-0.000373
9.25704999999821,-0.000419
9.269549999999086,-0.000456
9.282049999999959,-0.000485
9.294550000000834,-0.000506
9.30704999999832,-0.000547
9.319549999999195,-0.000609
9.33205000000007,-0.000696
9.344550000000943,-0.000783
9.35704999999843,-0.000845
9.369549999999304,-0.000861
9.382050000000179,-0.000799
9.394550000001054,-0.000704
9.40704999999854,-0.000576
9.419549999999415,-0.000456
9.432050000000288,-0.000373
9.444550000001163,-0.000348
9.457049999998649,-0.000377
9.469549999999524,-0.000431
9.482050000000399,-0.000485
9.494550000001272,-0.000493
9.50704999999876,-0.000464
9.519549999999633,-0.000365
9.532050000000508,-0.000241
9.544550000001383,-9.6E-05
9.557049999998869,2E-05
9.569549999999744,0.000115
9.582050000000617,0.000194
9.594549999998105,0.000239
9.607049999998978,0.000272
9.619549999999853,0.000318
9.632050000000728,0.000359
9.644549999998214,0.000425
9.657049999999089,0.000463
9.669549999999962,0.0005
9.682050000000837,0.000537
9.694549999998323,0.000566
9.707049999999198,0.000603
9.719550000000073,0.000657
9.732050000000946,0.000719
9.744549999998434,0.000806
9.757049999999307,0.00088
9.769550000000182,0.000947
9.782050000001057,0.000972
9.794549999998543,0.000963
9.807049999999418,0.000909
9.81955000000029,0.000831
9.832050000001166,0.000732
9.844549999998652,0.000649
9.857049999999527,0.000566
9.869550000000402,0.000525
9.882050000001275,0.000512
9.894549999998763,0.000554
9.907049999999636,0.000616
9.91955000000051,0.00069
9.932050000001386,0.000777
9.944549999998872,0.000827
9.957049999999745,0.000856
9.96955000000062,0.000835
9.982049999998106,0.000769
9.99454999999898,0.000674
10.007049999999856,0.000574
10.019550000000729,0.000492
10.032049999998216,0.000454
10.04454999999909,0.000463
10.057049999999965,0.000512
10.06955000000084,0.000578
10.082049999998326,0.000641
10.0945499999992,0.00069
10.107050000000074,0.000715
10.119550000000949,0.000719
10.132049999998435,0.000703
10.14454999999931,0.000703
10.157050000000185,0.000719
10.169550000001058,0.000732
10.182049999998545,0.000719
10.194549999999419,0.000678
10.207050000000294,0.000599
10.219550000001169,0.000471
10.232049999998654,0.000334
10.24454999999953,0.000218
10.257050000000403,0.000152
10.269550000001278,0.000173
10.282049999998764,0.000276
10.294549999999639,0.000421
10.307050000000514,0.000566
10.319550000001387,0.000661
10.332049999998874,0.000669
10.344549999999748,0.000562
10.357050000000623,0.000401
10.369549999998108,0.000177
10.382049999998983,-3.4E-05
10.394549999999859,-0.000216
10.407050000000732,-0.000319
10.41954999999822,-0.000373
10.432049999999093,-0.000394
10.444549999999968,-0.000394
10.457050000000843,-0.000406
10.469549999998328,-0.000423
10.482049999999203,-0.000423
10.494550000000077,-0.000398
10.507050000000952,-0.000332
10.519549999998437,-0.000216
10.532049999999312,-7.1E-05
10.544550000000187,7.8E-05
10.55705000000106,0.000198
10.569549999998548,0.000239
10.582049999999422,0.000227
10.594550000000297,0.000148
10.607050000001172,4.9E-05
10.619549999998657,-2.1E-05
10.632049999999532,-4.2E-05
10.644550000000406,1.6E-05
10.65705000000128,0.000127
10.669549999998766,0.000285
10.682049999999641,0.000417
10.694550000000516,0.000508
10.70705000000139,0.000545
10.719549999998877,0.000516
10.73204999999975,0.000463
10.744550000000626,0.000417
10.757049999998111,0.000401
10.769549999998986,0.000417
10.782049999999861,0.000483
10.794550000000735,0.00057
10.807049999998222,0.000645
10.819549999999095,0.000694
10.83204999999997,0.000703
10.844550000000845,0.000665
10.857049999998331,0.000599
10.869549999999206,0.0005
10.88205000000008,0.000413
10.894550000000955,0.00033
10.90704999999844,0.000243
10.919549999999315,0.000181
10.93205000000019,0.000148
10.944550000001064,0.000127
10.957049999998551,0.000169
10.969549999999424,0.000239
10.9820500000003,0.000338
10.994550000001174,0.000467
11.00704999999866,0.000583
11.019549999999535,0.000657
11.032050000000408,0.000661
11.044550000001284,0.000603
11.05704999999877,0.000492
11.069549999999644,0.00033
11.08205000000052,0.000177
11.094550000001393,4.5E-05
11.107049999998878,-3.4E-05
11.119549999999753,-6.7E-05
11.132050000000628,-5E-05
11.144549999998114,-2.1E-05
11.15704999999899,3.2E-05
11.169549999999862,7.8E-05
11.182050000000737,0.000123
11.194549999998223,0.000177
11.207049999999098,0.000239
11.219549999999973,0.000305
11.232050000000847,0.000384
11.244549999998334,0.000446
11.257049999999207,0.000492
11.269550000000082,0.000496
11.282050000000957,0.000442
11.294549999998443,0.000372
11.307049999999318,0.000272
11.319550000000191,0.000173
11.332050000001066,8.6E-05
11.344549999998552,2.8E-05
11.357049999999427,7E-06
11.369550000000302,-9E-06
11.382050000001176,3E-06
11.394549999998663,-1E-06
11.407049999999536,3E-06
11.419550000000411,-1.7E-05
11.432050000001286,-4.2E-05
11.444549999998772,-8.4E-05
11.457049999999647,-0.000129
11.46955000000052,-0.000179
11.482050000001395,-0.000241
11.494549999998881,-0.000311
11.507049999999756,-0.000406
11.519550000000631,-0.000497
11.532049999998117,-0.000576
11.544549999998992,-0.00063
11.557049999999865,-0.000671
11.56955000000074,-0.000654
11.582049999998226,-0.000588
11.594549999999101,-0.000501
11.607049999999976,-0.000406
11.61955000000085,-0.000295
11.632049999998337,-0.000204
11.64454999999921,-0.000133
11.657050000000085,-9.2E-05
11.66955000000096,-7.1E-05
11.682049999998446,-5.9E-05
11.694549999999321,-4.2E-05
11.707050000000194,-3.4E-05
11.71955000000107,-1.7E-05
11.732049999998555,3E-06
11.74454999999943,3.6E-05
11.757050000000305,9E-05
11.769550000001178,0.000161
11.782049999998666,0.000252
11.79454999999954,0.000367
11.807050000000414,0.000492
11.81955000000129,0.000603
11.832049999998775,0.000711
11.84454999999965,0.000785
11.857050000000523,0.000839
11.869550000001398,0.000876
11.882049999998884,0.000909
11.894549999999759,0.000963
11.907050000000634,0.001038
11.91954999999812,0.001145
11.932049999998995,0.001265
11.944549999999868,0.001373
11.957050000000743,0.001464
11.969549999998229,0.001522
11.982049999999104,0.001542
11.994549999999979,0.00153
12.007050000000852,0.001505
12.01954999999834,0.00148
12.032049999999213,0.001464
12.044550000000088,0.001472
12.057050000000963,0.001468
12.069549999998449,0.001476
12.082049999999324,0.001439
12.094550000000197,0.001389
12.107050000001072,0.001319
12.119549999998558,0.001245
12.132049999999433,0.001183
12.144550000000308,0.001149
12.157050000001181,0.001158
12.169549999998669,0.001207
12.182049999999542,0.00129
12.194550000000417,0.001369
12.207050000001292,0.001418
12.219549999998778,0.001431
12.232049999999653,0.001369
12.244550000000526,0.001245
12.257050000001401,0.001063
12.269549999998887,0.000839
12.282049999999762,0.000607
12.294550000000635,0.000409
12.307049999998123,0.000264
12.319549999998996,0.000181
12.332049999999871,0.000148
12.344550000000746,0.000161
12.357049999998232,0.000185
12.369549999999107,0.000185
12.38204999999998,0.000132
12.394550000000855,2.8E-05
12.40704999999834,-0.000129
12.419549999999216,-0.000328
12.43205000000009,-0.000514
12.444550000000964,-0.000667
12.457049999998452,-0.000754
12.469549999999325,-0.000774
12.4820500000002,-0.000733
12.494550000001075,-0.000675
12.50704999999856,-0.000626
12.519549999999436,-0.000626
12.532050000000309,-0.000683
12.544550000001184,-0.000795
12.55704999999867,-0.000936
12.569549999999545,-0.001085
12.58205000000042,-0.001188
12.594550000001293,-0.001225
12.60704999999878,-0.001205
12.619549999999654,-0.00111
12.632050000000529,-0.00099
12.644550000001404,-0.000849
12.65704999999889,-0.000717
12.669549999999765,-0.000617
12.682050000000638,-0.000555
12.694549999998126,-0.000518
12.707049999998999,-0.00051
12.719549999999874,-0.00053
12.732050000000749,-0.000543
12.744549999998235,-0.000555
12.75704999999911,-0.000559
12.769549999999983,-0.000547
12.782050000000858,-0.000489
12.794549999998344,-0.000415
12.807049999999219,-0.000299
12.819550000000094,-0.00015
12.832050000000967,7E-06
12.844549999998454,0.000152
12.857049999999328,0.000276
12.869550000000203,0.000372
12.882050000001078,0.00045
12.894549999998564,0.000525
12.907049999999439,0.000603
12.919550000000312,0.000711
12.932050000001187,0.000839
12.944549999998673,0.00098
12.957049999999548,0.001108
12.969550000000423,0.00122
12.982050000001296,0.001274
12.994549999998783,0.001286
13.007049999999657,0.001278
13.019550000000532,0.001269
13.032050000001407,0.001294
13.044549999998893,0.001348
13.057049999999768,0.001443
13.06955000000064,0.001538
13.082049999998128,0.001642
13.094549999999002,0.001679
13.107049999999877,0.001671
13.119550000000752,0.0016
13.132049999998237,0.001497
13.144549999999112,0.001385
13.157049999999986,0.00129
13.16955000000086,0.00124
13.182049999998346,0.001228
13.194549999999222,0.001236
13.207050000000097,0.001253
13.21955000000097,0.001245
13.232049999998457,0.001203
13.24454999999933,0.001125
13.257050000000206,0.001025
13.26955000000108,0.000914
13.282049999998566,0.000806
13.294549999999441,0.000711
13.307050000000315,0.000661
13.31955000000119,0.000636
13.332049999998675,0.000636
13.34454999999955,0.000669
13.357050000000426,0.000732
13.369550000001299,0.000814
13.382049999998785,0.000893
13.39454999999966,0.000992
13.407050000000535,0.001071
13.419550000001408,0.001133
13.432049999998895,0.001149
13.444549999999769,0.001133
13.457050000000644,0.001067
13.46954999999813,0.000955
13.482049999999004,0.00081
13.49454999999988,0.000657
13.507050000000753,0.000504
13.51954999999824,0.00038
13.532049999999114,0.000301
13.544549999999989,0.000268
13.557050000000864,0.000285
13.56954999999835,0.000343
13.582049999999224,0.000413
13.594550000000098,0.000471
13.607050000000973,0.000496
13.619549999998458,0.000483
13.632049999999333,0.000434
13.644550000000208,0.000355
13.657050000001082,0.000272
13.66954999999857,0.000194
13.682049999999442,0.000119
13.694550000000318,6.1E-05
13.707050000001193,1.2E-05
13.719549999998678,-4.6E-05
13.732049999999553,-9.6E-05
13.744550000000427,-0.000146
13.757050000001302,-0.000183
13.769549999998787,-0.000204
13.782049999999662,-0.000175
13.794550000000537,-0.000117
13.80705000000141,-5E-06
13.819549999998898,0.000115
13.832049999999771,0.000223
13.844550000000647,0.000318
13.857049999998132,0.000355
13.869549999999007,0.000363
13.882049999999882,0.000338
13.894550000000756,0.00031
13.907049999998243,0.000305
13.919549999999116,0.000334
13.932049999999991,0.000417
13.944550000000866,0.000545
13.957049999998352,0.000707
13.969549999999227,0.000885
13.9820500000001,0.001063
13.994550000000975,0.001216
14.007049999998461,0.00134
14.019549999999336,0.001431
14.032050000000211,0.001485
14.044550000001085,0.001514
14.057049999998572,0.001526
14.069549999999445,0.001509
14.08205000000032,0.001497
14.094550000001195,0.001468
14.107049999998681,0.00146
14.119549999999556,0.001451
14.13205000000043,0.001476
14.144550000001304,0.001509
14.15704999999879,0.001563
14.169549999999665,0.001642
14.18205000000054,0.001687
14.194550000001414,0.001725
14.207049999998901,0.001716
14.219549999999774,0.001662
14.23205000000065,0.001555
14.244549999998135,0.001435
14.25704999999901,0.001311
14.269549999999885,0.001207
14.282050000000758,0.001149
14.294549999998246,0.001133
14.30704999999912,0.001162
14.319549999999994,0.001224
14.33205000000087,0.001294
14.344549999998355,0.001344
14.35704999999923,0.00136
14.369550000000103,0.00136
14.382050000000978,0.001336
14.394549999998464,0.001286
14.407049999999339,0.001253
14.419550000000214,0.001228
14.432050000001087,0.00122
14.444549999998575,0.001203
14.457049999999448,0.001187
14.469550000000323,0.001158
14.482050000001198,0.0011
14.494549999998684,0.001025
14.507049999999559,0.000951
14.519550000000432,0.000864
14.532050000001307,0.000794
14.544549999998793,0.000748
14.557049999999668,0.000732
14.569550000000541,0.000723
14.582050000001416,0.000723
14.594549999998902,0.000703
14.607049999999777,0.000649
14.619550000000652,0.000566
14.632049999998138,0.000446
14.644549999999013,0.000314
14.657049999999886,0.000181
14.669550000000761,6.1E-05
14.682049999998247,-3.4E-05
14.694549999999122,-0.0001
14.707049999999997,-0.000137
14.71955000000087,-0.000158
14.732049999998358,-0.000187
14.744549999999231,-0.000208
14.757050000000106,-0.000224
14.769550000000981,-0.000241
14.782049999998467,-0.000245
14.794549999999342,-0.000208
14.807050000000215,-0.000146
14.81955000000109,-3.4E-05
14.832049999998576,7.4E-05
14.844549999999451,0.000185
14.857050000000326,0.000256
14.8695500000012,0.00026
14.882049999998687,0.00021
14.89454999999956,0.000115
14.907050000000435,-9E-06
14.91955000000131,-0.000117
14.932049999998796,-0.000183
14.944549999999671,-0.000183
14.957050000000544,-0.000104
14.96955000000142,7E-06
14.982049999998905,0.000152
14.99454999999978,0.00031
15.007050000000655,0.000425
15.01954999999814,0.000487
15.032049999999016,0.000516
15.044549999999889,0.0005
15.057050000000764,0.000467
15.06954999999825,0.000438
15.082049999999125,0.000417
15.09455,0.000409
15.107050000000873,0.000425
15.11954999999836,0.00045
15.132049999999234,0.000479
15.144550000000109,0.000521
15.157050000000984,0.000537
15.16954999999847,0.000562
15.182049999999345,0.000587
15.194550000000218,0.000616
15.207050000001093,0.000669
15.219549999998579,0.000748
15.232049999999454,0.000852
15.244550000000329,0.000967
15.257050000001202,0.001075
15.26954999999869,0.001158
15.282049999999563,0.001195
15.294550000000438,0.001183
15.307050000001313,0.001108
15.319549999998799,0.001
15.332049999999674,0.000885
15.344550000000547,0.000794
15.357050000001422,0.00074
15.369549999998908,0.00076
15.382049999999783,0.000814
15.394550000000658,0.000909
15.407049999998144,0.000984
15.419549999999019,0.001029
15.432049999999892,0.001021
15.444550000000767,0.000955
15.457049999998253,0.000843
15.469549999999128,0.000719
15.482050000000003,0.000612
15.494550000000876,0.000533
15.507049999998364,0.000512
15.519549999999237,0.000529
15.532050000000112,0.000583
15.544550000000987,0.000657
15.557049999998473,0.00074
15.569549999999348,0.000798
15.582050000000221,0.000835
15.594550000001096,0.000831
15.607049999998582,0.000789
15.619549999999457,0.000707
15.632050000000332,0.000595
15.644550000001205,0.000467
15.657049999998693,0.000334
15.669549999999566,0.00021
15.68205000000044,0.000115
15.694550000001316,6.1E-05
15.707049999998802,2.4E-05
15.719549999999675,7E-06
15.73205000000055,-1.3E-05
15.744550000001425,-5E-05
15.75704999999891,-0.0001
15.769549999999786,-0.000146
15.782050000000659,-0.000187
15.794549999998146,-0.000195
15.80704999999902,-0.000183
15.819549999999895,-0.000162
15.83205000000077,-0.000141
15.844549999998256,-0.000137
15.85704999999913,-0.00017
15.869550000000004,-0.000228
15.882050000000879,-0.000286
15.894549999998365,-0.000332
15.90704999999924,-0.000328
15.919550000000115,-0.000286
15.932050000000988,-0.000187
15.944549999998475,-7.5E-05
15.957049999999349,4.5E-05
15.969550000000224,0.000136
15.982050000001099,0.000194
15.994549999998585,0.000223
16.00704999999946,0.000218
16.019550000000333,0.000198
16.03205000000121,0.000169
16.044549999998694,0.000144
16.05704999999957,0.000107
16.069550000000444,9E-05
16.082050000001317,9E-05
16.094549999998804,9.9E-05
16.107049999999678,0.000152
16.119550000000554,0.000235
16.132050000001428,0.000343
16.144549999998915,0.000454
16.15704999999979,0.000554
16.169550000000662,0.000599
16.18204999999815,0.000599
16.194549999999023,0.000545
16.2070499999999,0.000475
16.219550000000773,0.000405
16.23204999999826,0.000392
16.244549999999133,0.00043
16.257050000000007,0.000508
16.269550000000883,0.000607
16.282049999998367,0.000694
16.29454999999924,0.00074
16.307050000000118,0.000715
16.31955000000099,0.000641
16.33204999999848,0.000554
16.34454999999935,0.000479
16.357050000000225,0.000446
16.3695500000011,0.000479
16.382049999998586,0.000566
16.394549999999462,0.000678
16.407050000000336,0.000806
16.41955000000121,0.000901
16.432049999998696,0.00098
16.44454999999957,0.001046
16.457050000000446,0.0011
16.46955000000132,0.001162
16.482049999998807,0.001207
16.49454999999968,0.001232
16.507050000000554,0.001224
16.51955000000143,0.001158
16.532049999998915,0.001038
16.54454999999979,0.00088
16.557050000000665,0.000736
16.569549999998152,0.00062
16.582049999999025,0.00057
16.5945499999999,0.000616
16.607050000000775,0.000732
16.61954999999826,0.000885
16.632049999999136,0.001025
16.64455000000001,0.001129
16.657050000000883,0.001154
16.66954999999837,0.0011
16.682049999999244,0.000972
16.69455000000012,0.000814
16.707050000000994,0.000657
16.71954999999848,0.000516
16.732049999999354,0.000417
16.744550000000228,0.000363
16.757050000001104,0.000347
16.76954999999859,0.000343
16.782049999999465,0.000338
16.79455000000034,0.000318
16.80705000000121,0.000272
16.8195499999987,0.00021
16.832049999999573,0.000119
16.84455000000045,2.4E-05
16.857050000001323,-5.9E-05
16.86954999999881,-0.000129
16.882049999999683,-0.000191
16.894550000000557,-0.000232
16.907050000001433,-0.00027
16.919549999998917,-0.000319
16.932049999999794,-0.000377
16.944550000000667,-0.000443
16.957049999998155,-0.00051
16.96954999999903,-0.000592
16.9820499999999,-0.000638
16.99455000000078,-0.000663
17.007049999998262,-0.00065
17.01954999999914,-0.000626
17.032050000000012,-0.000576
17.044550000000886,-0.00053
17.057049999998373,-0.00051
17.069549999999246,-0.000514
17.082050000000123,-0.000539
17.094550000000996,-0.000576
17.107049999998484,-0.000605
17.119549999999357,-0.000605
17.13205000000023,-0.000568
17.144550000001107,-0.000481
17.15704999999859,-0.000361
17.169549999999468,-0.000208
17.18205000000034,-6.3E-05
17.194550000001215,8.6E-05
17.207049999998702,0.000202
17.219549999999575,0.000289
17.232050000000452,0.000347
17.244550000001325,0.000363
17.257049999998813,0.000355
17.269549999999686,0.000322
17.28205000000056,0.000281
17.294550000001436,0.000227
17.30704999999892,0.000181
17.319549999999797,0.000144
17.33205000000067,0.000148
17.344549999998158,0.00019
17.35704999999903,0.000264
17.369549999999904,0.000367
17.38205000000078,0.000483
17.394549999998265,0.000587
17.407049999999142,0.000636
17.419550000000015,0.000632
17.43205000000089,0.000574
17.444549999998376,0.000483
17.45704999999925,0.000376
17.469550000000126,0.000305
17.482050000001,0.000289
17.494549999998487,0.00033
17.50704999999936,0.000434
17.519550000000233,0.000562
17.53205000000111,0.000665
17.544549999998594,0.000723
17.55704999999947,0.000719
17.569550000000344,0.000657
17.582050000001217,0.000574
17.594549999998705,0.000504
17.607049999999578,0.000479
17.619550000000455,0.000529
17.63205000000133,0.000653
17.644549999998816,0.000802
17.65704999999969,0.000959
17.669550000000562,0.001067
17.68205000000144,0.001108
17.694549999998923,0.001063
17.7070499999998,0.000967
17.719550000000673,0.000827
17.73204999999816,0.00069
17.744549999999034,0.000562
17.757049999999907,0.000475
17.769550000000784,0.000417
17.782049999998268,0.00038
17.794549999999145,0.000343
17.807050000000018,0.000293
17.81955000000089,0.000235
17.83204999999838,0.000185
17.844549999999252,0.000132
17.85705000000013,0.000103
17.869550000001002,9.4E-05
17.88204999999849,0.000111
17.894549999999363,0.000123
17.907050000000236,0.000127
17.919550000001113,9.9E-05
17.932049999998597,4.1E-05
17.944549999999474,-4.2E-05
17.957050000000347,-0.000162
17.96955000000122,-0.000299
17.982049999998708,-0.000415
17.99454999999958,-0.000506
18.007050000000458,-0.000551
18.01955000000133,-0.000539
18.03204999999882,-0.000493
18.044549999999692,-0.000402
18.057050000000565,-0.000311
18.069550000001442,-0.000237
18.082049999998926,-0.000195
18.094549999999803,-0.000191
18.107050000000676,-0.000216
18.119549999998164,-0.000257
18.132049999999037,-0.000274
18.14454999999991,-0.000249
18.157050000000787,-0.000195
18.16954999999827,-9.6E-05
18.182049999999148,7E-06
18.19455000000002,7.4E-05
18.207050000000894,9.9E-05
18.21954999999838,3.6E-05
18.232049999999255,-7.5E-05
18.24455000000013,-0.000199
18.257050000001005,-0.000311
18.269549999998492,-0.00034
18.282049999999366,-0.000278
18.29455000000024,-0.000104
18.307050000001116,0.000127
18.3195499999986,0.000388
18.332049999999477,0.000628
18.34455000000035,0.000798
18.357050000001223,0.000876
18.36954999999871,0.000868
18.382049999999584,0.00081
18.39455000000046,0.000736
18.407050000001334,0.000661
18.41954999999882,0.000636
18.432049999999695,0.000632
18.444550000000568,0.000653
18.457050000001445,0.000682
18.46954999999893,0.000682
18.482049999999806,0.000657
18.49455000000068,0.000603
18.507049999998166,0.000533
18.51954999999904,0.000463
18.532049999999913,0.000413
18.54455000000079,0.000392
18.557049999998274,0.000388
18.569549999999147,0.000413
18.582050000000024,0.000446
18.594550000000897,0.000487
18.607049999998384,0.000533
18.619549999999258,0.000591
18.63205000000013,0.000653
18.644550000001008,0.000703
18.657049999998492,0.000732
18.66954999999937,0.000732
18.682050000000242,0.000674
18.694550000001115,0.000583
18.707049999998603,0.000458
18.719549999999476,0.00033
18.732050000000353,0.000231
18.744550000001226,0.00019
18.757049999998713,0.000231
18.769549999999587,0.000326
18.78205000000046,0.000471
18.794550000001337,0.000607
18.80704999999882,0.000715
18.819549999999698,0.000756
18.83205000000057,0.000736
18.844550000001444,0.000669
18.85704999999893,0.000599
18.869549999999805,0.000549
18.88205000000068,0.000541
18.894549999998166,0.000595
18.907049999999042,0.000653
18.919549999999916,0.000711
18.93205000000079,0.000711
18.944549999998276,0.000653
18.95704999999915,0.000533
18.969550000000027,0.000392
18.9820500000009,0.000272
18.994549999998387,0.000202
19.00704999999926,0.000214
19.019550000000134,0.000293
19.03205000000101,0.000421
19.044549999998495,0.000541
19.05704999999937,0.000603
19.069550000000245,0.000603
19.082050000001118,0.000529
19.094549999998605,0.000396
19.10704999999948,0.000264
19.119550000000356,0.000152
19.13205000000123,9E-05
19.144549999998716,7.8E-05
19.15704999999959,9.4E-05
19.169550000000463,0.000127
19.18205000000134,0.000152
19.194549999998824,0.000156
19.2070499999997,0.000152
19.219550000000574,0.000136
19.232050000001447,0.000152
19.244549999998934,0.000185
19.257049999999808,0.00026
19.269550000000685,0.000338
19.28204999999817,0.000421
19.294549999999045,0.000487
19.30704999999992,0.000533
19.319550000000792,0.000545
19.33204999999828,0.000554
19.344549999999153,0.000566
19.35705000000003,0.00057
19.369550000000903,0.000583
19.38204999999839,0.000578
19.394549999999263,0.000558
19.407050000000137,0.000512
19.419550000001014,0.000425
19.432049999998497,0.000347
19.444549999999374,0.000285
19.457050000000248,0.00026
19.46955000000112,0.000268
19.48204999999861,0.00033
19.49454999999948,0.000425
19.50705000000036,0.000529
19.51955000000123,0.000616
19.53204999999872,0.000686
19.544549999999592,0.000727
19.557050000000466,0.000756
19.569550000001342,0.000777
19.582049999998826,0.000794
19.594549999999703,0.000814
19.607050000000577,0.000835
19.61955000000145,0.000864
19.632049999998937,0.000868
19.64454999999981,0.000843
19.657050000000687,0.00081
19.66954999999817,0.000773
19.682049999999048,0.000732
19.69454999999992,0.000711
19.707050000000795,0.000711
19.719549999998282,0.000723
19.732049999999155,0.000719
19.744550000000032,0.000719
19.757050000000905,0.000682
19.769549999998393,0.000616
19.782049999999266,0.000529
19.79455000000014,0.00043
19.807050000001016,0.000343
19.8195499999985,0.000285
19.832049999999377,0.000268
19.84455000000025,0.000289
19.857050000001124,0.000334
19.86954999999861,0.000409
19.882049999999484,0.000463
19.89455000000036,0.0005
19.907050000001234,0.000512
19.919549999998722,0.000487
19.932049999999595,0.00045
19.94455000000047,0.000417
19.957050000001345,0.000388
19.96954999999883,0.000384
19.982049999999706,0.000376
19.99455000000058,0.000384
20.007049999998067,0.000359
20.01954999999894,0.000318
20.032049999999813,0.000247
20.04455000000069,0.000156
20.057049999998174,7E-05
20.06954999999905,-5E-06
20.082049999999924,-3.4E-05
20.094550000000797,-3E-05
20.107049999998285,7E-06
20.11954999999916,5.7E-05
20.132050000000035,0.000107
20.14455000000091,0.00014
20.157049999998396,0.000123
20.16954999999927,0.000107
20.182050000000142,7.8E-05
20.19455000000102,5.7E-05
20.207049999998503,8.2E-05
20.21954999999938,0.000136
20.232050000000253,0.000214
20.244550000001126,0.000305
20.257049999998614,0.000363
20.269549999999487,0.000392
20.282050000000364,0.000372
20.294550000001237,0.000314
20.307049999998725,0.000235
20.319549999999598,0.000173
20.33205000000047,0.000144
20.344550000001348,0.000144
20.357049999998832,0.000198
20.36954999999971,0.000264
20.382050000000582,0.00033
20.39454999999807,0.000376
20.407049999998943,0.000396
20.419549999999816,0.000405
20.432050000000693,0.000392
20.444549999998177,0.000401
20.457049999999054,0.000425
20.469549999999927,0.000479
20.4820500000008,0.00057
20.494549999998288,0.00069
20.50704999999916,0.000814
20.519550000000038,0.000926
20.53205000000091,0.001034
20.5445499999984,0.001104
20.557049999999272,0.001141
20.569550000000145,0.001162
20.582050000001022,0.001141
20.594549999998506,0.001104
20.607049999999383,0.00105
20.619550000000256,0.00098
20.63205000000113,0.000889
20.644549999998617,0.000798
20.65704999999949,0.000698
20.669550000000367,0.000599
20.68205000000124,0.000529
20.694549999998728,0.000479
20.7070499999996,0.000471
20.719550000000474,0.0005
20.73205000000135,0.000558
20.744549999998835,0.000628
20.757049999999712,0.000703
20.769550000000585,0.00076
20.782049999998073,0.000785
20.794549999998946,0.000769
20.80704999999982,0.000727
20.819550000000696,0.000661
20.83204999999818,0.00062
20.844549999999057,0.000587
20.85704999999993,0.000578
20.869550000000803,0.000587
20.88204999999829,0.000612
20.894549999999164,0.00062
20.907050000000037,0.000591
20.919550000000914,0.000537
20.932049999998398,0.000467
20.944549999999275,0.000396
20.957050000000148,0.000359
20.96955000000102,0.000376
20.98204999999851,0.00045
20.994549999999382,0.00057
21.00705000000026,0.000727
21.019550000001132,0.000852
21.03204999999862,0.000943
21.044549999999493,0.000967
21.057050000000366,0.00093
21.069550000001243,0.000831
21.082049999998727,0.000711
21.094549999999604,0.000558
21.107050000000477,0.000425
21.11955000000135,0.000318
21.132049999998838,0.000243
21.14454999999971,0.000218
21.157050000000588,0.000235
21.169549999998072,0.000272
21.18204999999895,0.000363
21.194549999999822,0.000463
21.207050000000695,0.00057
21.219549999998183,0.000661
21.232049999999056,0.000723
21.244549999999933,0.000719
21.257050000000806,0.000665
21.269549999998294,0.000545
21.282049999999167,0.000413
21.29455000000004,0.000276
21.307050000000917,0.000165
21.3195499999984,0.000111
21.332049999999278,0.000119
21.34455000000015,0.000169
21.357050000001024,0.000252
21.36954999999851,0.000338
21.382049999999385,0.000409
21.39455000000026,0.00045
21.407050000001135,0.000479
21.419549999998623,0.000504
21.432049999999496,0.000521
21.44455000000037,0.000549
21.457050000001246,0.000583
21.46954999999873,0.00062
21.482049999999607,0.000641
21.49455000000048,0.000624
21.507050000001353,0.000574
21.51954999999884,0.000492
21.532049999999714,0.000405
21.54455000000059,0.000301
21.557049999998075,0.000235
21.56954999999895,0.000185
21.582049999999825,0.000156
21.594550000000698,0.000152
21.607049999998186,0.000156
21.61954999999906,0.000156
21.632049999999936,0.000152
21.64455000000081,0.000148
21.657049999998296,0.000161
21.66954999999917,0.00019
21.682050000000043,0.000239
21.69455000000092,0.00031
21.707049999998404,0.000372
21.71954999999928,0.000405
21.732050000000154,0.000388
21.744550000001027,0.000314
21.757049999998515,0.000214
21.769549999999388,9.9E-05
21.782050000000265,-1.3E-05
21.794550000001138,-9.2E-05
21.807049999998625,-0.000133
21.8195499999995,-0.00015
21.832050000000372,-0.000137
21.84455000000125,-0.000129
21.857049999998733,-0.000117
21.86954999999961,-0.000104
21.882050000000483,-6.7E-05
21.894550000001356,-1.7E-05
21.907049999998844,7.4E-05
21.919549999999717,0.000181
21.932050000000594,0.000301
21.944549999998078,0.000388
21.957049999998954,0.000417
21.969549999999828,0.000401
21.9820500000007,0.000347
21.99454999999819,0.000264
22.00704999999906,0.000202
22.01954999999994,0.000169
22.03205000000081,0.000181
22.0445499999983,0.000218
22.057049999999172,0.000256
22.069550000000046,0.000264
22.082050000000923,0.000243
22.094549999998407,0.000185
22.107049999999283,0.000115
22.119550000000157,8.2E-05
22.13205000000103,9.4E-05
22.144549999998517,0.000173
22.15704999999939,0.000276
22.169550000000267,0.000392
22.18205000000114,0.000467
22.194549999998628,0.000475
22.2070499999995,0.000384
22.219550000000375,0.000231
22.23205000000125,6.1E-05
22.244549999998736,-8.4E-05
22.257049999999612,-0.000162
22.269550000000486,-0.000158
22.28205000000136,-6.7E-05
22.294549999998846,4.5E-05
22.30704999999972,0.000156
22.319550000000596,0.00021
22.33204999999808,0.000202
22.344549999998957,0.000115
22.35704999999983,-1E-06
22.369550000000704,-0.0001
22.38204999999819,-0.000154
22.394549999999064,-0.000117
22.40704999999994,-1E-06
22.419550000000815,0.000198
22.432049999998302,0.00043
22.444549999999175,0.000641
22.45705000000005,0.000798
22.469550000000925,0.000864
22.48204999999841,0.00086
22.494549999999286,0.000798
22.50705000000016,0.000707
22.519550000001033,0.000649
22.53204999999852,0.000636
22.544549999999393,0.000674
22.55705000000027,0.000756
22.569550000001144,0.000852
22.58204999999863,0.000909
22.594549999999504,0.000918
22.607050000000378,0.000868
22.619550000001254,0.000777
22.63204999999874,0.000678
22.644549999999615,0.000591
22.65705000000049,0.000558
22.66955000000136,0.000562
22.68204999999885,0.000587
22.694549999999722,0.000595
22.7070500000006,0.00057
22.719549999998083,0.000504
22.73204999999896,0.000413
22.744549999999833,0.000322
22.757050000000707,0.000268
22.769549999998194,0.000281
22.782049999999067,0.000376
22.794549999999944,0.000496
22.807050000000817,0.000624
22.819549999998305,0.000719
22.832049999999178,0.000748
22.84455000000005,0.000715
22.85705000000093,0.000636
22.869549999998412,0.000521
22.88204999999929,0.000421
22.894550000000162,0.000343
22.907050000001036,0.000293
22.919549999998523,0.000256
22.932049999999396,0.000223
22.944550000000273,0.000173
22.957050000001146,0.000111
22.969549999998634,5.3E-05
22.982049999999507,3E-06
22.99455000000038,-5E-06
23.007050000001257,2.4E-05
23.01954999999874,7.4E-05
23.032049999999618,0.000127
23.04455000000049,0.000156
23.057050000001365,0.000148
23.069549999998852,9.4E-05
23.082049999999725,1.6E-05
23.094550000000602,-6.3E-05
23.107049999998086,-0.000108
23.119549999998963,-0.000108
23.132049999999836,-5E-05
23.14455000000071,2.8E-05
23.157049999998197,0.000119
23.16954999999907,0.000185
23.182049999999943,0.000206
23.19455000000082,0.000185
23.207049999998304,0.000123
23.21954999999918,4.5E-05
23.232050000000054,-1E-06
23.244550000000928,-9E-06
23.257049999998415,3.2E-05
23.26954999999929,0.000111
23.282050000000165,0.000218
23.29455000000104,0.000314
23.307049999998526,0.000384
23.3195499999994,0.000409
23.332050000000272,0.000392
23.34455000000115,0.00033
23.357049999998633,0.000264
23.36954999999951,0.00021
23.382050000000383,0.00019
23.394550000001257,0.000198
23.407049999998744,0.000239
23.419549999999617,0.000301
23.432050000000494,0.000347
23.444550000001367,0.000367
23.457049999998855,0.000343
23.469549999999728,0.000293
23.4820500000006,0.00021
23.49454999999809,0.000127
23.507049999998962,8.6E-05
23.51954999999984,6.5E-05
23.532050000000712,0.000103
23.5445499999982,0.000177
23.557049999999073,0.000268
23.569549999999946,0.000363
23.582050000000823,0.000454
23.594549999998307,0.000508
23.607049999999184,0.000529
23.619550000000057,0.000525
23.63205000000093,0.000512
23.644549999998418,0.000483
23.65704999999929,0.000458
23.669550000000168,0.000438
23.68205000000104,0.000446
23.69454999999853,0.00045
23.707049999999402,0.000442
23.719550000000275,0.00043
23.732050000001152,0.00043
23.744549999998636,0.000413
23.757049999999513,0.000372
23.769550000000386,0.000334
23.78205000000126,0.000322
23.794549999998747,0.000301
23.80704999999962,0.000272
23.819550000000497,0.000256
23.83205000000137,0.000276
23.844549999998858,0.000289
23.85704999999973,0.000322
23.869550000000604,0.000396
23.88204999999809,0.000566
23.894549999998965,0.00076
23.907049999999842,0.001
23.919550000000715,0.001274
23.932049999998203,0.001592
23.944549999999076,0.00189
23.95704999999995,0.002171
23.969550000000826,0.002428
23.98204999999831,0.002717
23.994549999999187,0.002986
24.00705000000006,0.003247
24.019550000000933,0.003537
24.03204999999842,0.003872
24.044549999999294,0.004215
24.05705000000017,0.004567
24.069550000001044,0.004981
24.08204999999853,0.005481
24.094549999999405,0.006048
24.107050000000278,0.006685
24.119550000001155,0.007401
24.13204999999864,0.008183
24.144549999999516,0.008932
24.15705000000039,0.009635
24.169550000001262,0.010272
24.18204999999875,0.010839
24.194549999999623,0.011311
24.2070500000005,0.011729
24.219550000001373,0.012151
24.23204999999886,0.012594
24.244549999999734,0.013036
24.257050000000607,0.013487
24.269549999998095,0.01393
24.282049999998968,0.01436
24.294549999999845,0.014704
24.307050000000718,0.014968
24.319549999998205,0.015196
24.33204999999908,0.015386
24.344549999999952,0.015523
24.35705000000083,0.015639
24.369549999998313,0.015755
24.38204999999919,0.015854
24.394550000000063,0.015899
24.407050000000936,0.015908
24.419549999998424,0.015899
24.432049999999297,0.015858
24.444550000000174,0.015771
24.457050000001047,0.015659
24.469549999998534,0.015552
24.482049999999408,0.015419
24.49455000000028,0.015233
24.507050000001158,0.015022
24.51954999999864,0.014778
24.53204999999952,0.014513
24.54455000000039,0.014215
24.557050000001265,0.013922
24.569549999998753,0.013636
24.582049999999626,0.013388
24.594550000000503,0.013148
24.607050000001376,0.012941
24.619549999998863,0.012734
24.632049999999737,0.012531
24.64455000000061,0.01232
24.657049999998097,0.012093
24.66954999999897,0.011861
24.682049999999848,0.011625
24.69455000000072,0.011418
24.70704999999821,0.011241
24.71954999999908,0.011096
24.732049999999955,0.010988
24.74455000000083,0.010926
24.757049999998316,0.010901
24.769549999999192,0.010897
24.782050000000066,0.010885
24.79455000000094,0.010885
24.807049999998426,0.010872
24.8195499999993,0.010839
24.832050000000176,0.010777
24.84455000000105,0.01074
24.857049999998537,0.010715
24.86954999999941,0.010686
24.882050000000284,0.010653
24.89455000000116,0.010645
24.907049999998645,0.010657
24.91954999999952,0.010645
24.932050000000395,0.010612
24.944550000001268,0.01057
24.957049999998755,0.010517
24.96954999999963,0.010426
24.982050000000505,0.010268
24.99455000000138,0.010107
25.007049999998866,0.009933
25.01954999999974,0.009743
25.032050000000613,0.009519
25.0445499999981,0.009308
25.057049999998974,0.009089
25.06954999999985,0.008857
25.082050000000724,0.008593
25.09454999999821,0.00832
25.107049999999084,0.008022
25.119549999999958,0.007699
25.132050000000834,0.007351
25.14454999999832,0.007012
25.157049999999195,0.006689
25.16955000000007,0.006363
25.18205000000094,0.006036
25.19454999999843,0.005721
25.207049999999303,0.005419
25.21955000000018,0.005097
25.232050000001053,0.004766
25.24454999999854,0.004455
25.257049999999413,0.004174
25.269550000000287,0.003909
25.282050000001163,0.003653
25.294549999998647,0.003454
25.307049999999524,0.003264
25.319550000000397,0.003082
25.33205000000127,0.002883
25.34454999999876,0.002713
25.35704999999963,0.002552
25.36955000000051,0.002399
25.38205000000138,0.00225
25.39454999999887,0.002138
25.407049999999742,0.002047
25.419550000000616,0.001952
25.432049999998103,0.001836
25.444549999998976,0.001749
25.457049999999853,0.001667
25.469550000000726,0.001592
25.48204999999821,0.001542
25.494549999999087,0.001559
25.50704999999996,0.001613
25.519550000000834,0.001683
25.53204999999832,0.001733
25.544549999999195,0.001741
25.55705000000007,0.001696
25.569550000000945,0.001551
25.582049999998432,0.00134
25.594549999999305,0.001104
25.60705000000018,0.000885
25.619550000001055,0.000698
25.63204999999854,0.000595
25.644549999999416,0.000587
25.65705000000029,0.000657
25.669550000001163,0.000752
25.68204999999865,0.000847
25.694549999999523,0.000922
25.7070500000004,0.000951
25.719550000001274,0.00093
25.73204999999876,0.000868
25.744549999999634,0.000798
25.757050000000508,0.000732
25.769550000001384,0.000703
25.78204999999887,0.000694
25.794549999999745,0.000698
25.80705000000062,0.000715
25.819549999998106,0.000711
25.83204999999898,0.000686
25.844549999999852,0.000641
25.85705000000073,0.000578
25.869549999998213,0.000487
25.88204999999909,0.000405
25.894549999999963,0.000334
25.907050000000837,0.000276
25.919549999998324,0.000243
25.932049999999197,0.000239
25.944550000000074,0.000252
25.957050000000947,0.000301
25.969549999998435,0.000372
25.982049999999308,0.000446
25.99455000000018,0.000541
26.00705000000106,0.000628
26.019549999998542,0.000694
26.03204999999942,0.000727
26.044550000000292,0.000698
26.057050000001166,0.000632
26.069549999998653,0.000525
26.082049999999526,0.000401
26.094550000000403,0.000293
26.107050000001276,0.000235
26.119549999998764,0.000218
26.132049999999637,0.000272
26.14455000000051,0.000351
26.157050000001387,0.000434
26.16954999999887,0.000471
26.182049999999748,0.000454
26.19455000000062,0.000367
26.20704999999811,0.000252
26.219549999998982,0.000115
26.232049999999855,2.8E-05
26.244550000000732,1.6E-05
26.257049999998216,7.4E-05
26.269549999999093,0.00021
26.282049999999966,0.00038
26.29455000000084,0.000525
26.307049999998327,0.000616
26.3195499999992,0.000636
26.332050000000077,0.000578
26.34455000000095,0.000463
26.357049999998438,0.000318
26.36954999999931,0.000169
26.382050000000184,6.1E-05
26.39455000000106,-1.7E-05
26.407049999998545,-5.9E-05
26.419549999999422,-0.000108
26.432050000000295,-0.000146
26.44455000000117,-0.000179
26.457049999998656,-0.000216
26.46954999999953,-0.000241
26.482050000000406,-0.000253
26.49455000000128,-0.000228
26.507049999998767,-0.000179
26.51954999999964,-0.0001
26.532050000000513,-5E-06
26.54455000000139,8.6E-05
26.557049999998874,0.000181
26.56954999999975,0.000268
26.582050000000624,0.000338
26.59454999999811,0.000392
26.607049999998985,0.000434
26.619549999999858,0.000434
26.632050000000735,0.000409
26.64454999999822,0.000367
26.657049999999096,0.000314
26.66954999999997,0.000276
26.682050000000842,0.000268
26.69454999999833,0.000314
26.707049999999203,0.000401
26.71955000000008,0.0005
26.732050000000953,0.000603
26.74454999999844,0.000678
26.757049999999314,0.000703
26.769550000000187,0.000686
26.782050000001064,0.000657
26.794549999998548,0.000616
26.807049999999425,0.00062
26.819550000000298,0.000674
26.83205000000117,0.00076
26.84454999999866,0.000889
26.857049999999532,0.001021
26.86955000000041,0.001129
26.882050000001282,0.001195
26.89454999999877,0.001216
26.907049999999643,0.001203
26.919550000000516,0.00117
26.932050000001393,0.00112
26.944549999998877,0.001096
26.957049999999754,0.001083
26.969550000000627,0.0011
26.982049999998114,0.00112
26.994549999998988,0.001166
27.00704999999986,0.001207
27.019550000000738,0.001261
27.032049999998222,0.001311
27.0445499999991,0.001352
27.057049999999972,0.001398
27.069550000000845,0.001443
27.082049999998333,0.00148
27.094549999999206,0.001497
27.107050000000083,0.001514
27.119550000000956,0.001522
27.132049999998443,0.001514
27.144549999999317,0.001489
27.15705000000019,0.001443
27.169550000001067,0.001381
27.18204999999855,0.001315
27.194549999999428,0.001253
27.2070500000003,0.001195
27.219550000001174,0.001174
27.23204999999866,0.001162
27.244549999999535,0.001174
27.25705000000041,0.001166
27.269550000001285,0.001133
27.282049999998772,0.001042
27.294549999999646,0.000905
27.30705000000052,0.000736
27.319550000001396,0.000554
27.33204999999888,0.000376
27.344549999999757,0.000239
27.35705000000063,0.000161
27.369549999998117,0.000144
27.38204999999899,0.000181
27.394549999999864,0.000243
27.40705000000074,0.000314
27.419549999998225,0.000367
27.4320499999991,0.000396
27.444549999999975,0.000409
27.457050000000848,0.000401
27.469549999998335,0.000351
27.48204999999921,0.000276
27.494550000000086,0.000194
27.50705000000096,0.000107
27.519549999998446,1.2E-05
27.53204999999932,-6.3E-05
27.544550000000193,-0.000104
27.55705000000107,-0.000104
27.569549999998554,-6.7E-05
27.58204999999943,-2.6E-05
27.594550000000304,3E-06
27.607050000001177,-1E-06
27.619549999998664,-7.1E-05
27.632049999999538,-0.000183
27.644550000000415,-0.000324
27.657050000001288,-0.000468
27.669549999998775,-0.000563
27.68204999999965,-0.000605
27.694550000000522,-0.000572
27.7070500000014,-0.000481
27.719549999998883,-0.000373
27.73204999999976,-0.000282
27.744550000000633,-0.000237
27.757049999998117,-0.000245
27.769549999998993,-0.000311
27.782049999999867,-0.000394
27.79455000000074,-0.000485
27.807049999998227,-0.000551
27.8195499999991,-0.000588
27.832049999999978,-0.000601
27.84455000000085,-0.000597
27.85704999999834,-0.000597
27.86954999999921,-0.000601
27.882050000000085,-0.000613
27.89455000000096,-0.000605
27.907049999998446,-0.000559
27.919549999999322,-0.000468
27.932050000000196,-0.000336
27.94455000000107,-0.000183
27.957049999998556,-2.1E-05
27.96954999999943,0.000115
27.982050000000307,0.000198
27.99455000000118,0.000218
28.007049999998667,0.000185
28.01954999999954,0.000119
28.032050000000414,3.2E-05
28.04455000000129,-5.5E-05
28.057049999998775,-0.000117
28.06954999999965,-0.000158
28.082050000000525,-0.000187
28.094550000001398,-0.000204
28.107049999998885,-0.000216
28.11954999999976,-0.000216
28.132050000000635,-0.000212
28.14454999999812,-0.000175
28.157049999998996,-0.000133
28.16954999999987,-7.5E-05
28.182050000000743,-2.1E-05
28.19454999999823,7E-06
28.207049999999104,-1.7E-05
28.21954999999998,-6.3E-05
28.232050000000854,-0.000137
28.24454999999834,-0.000228
28.257049999999214,-0.000282
28.269550000000088,-0.000307
28.282050000000964,-0.000274
28.29454999999845,-0.000187
28.307049999999325,-8.4E-05
28.3195500000002,3.2E-05
28.33205000000107,0.000119
28.34454999999856,0.000156
28.357049999999433,0.00014
28.36955000000031,8.2E-05
28.382050000001183,1.6E-05
28.39454999999867,-4.2E-05
28.407049999999543,-7.1E-05
28.419550000000417,-6.7E-05
28.432050000001293,-5E-05
28.444549999998777,-1.7E-05
28.457049999999654,7E-06
28.469550000000527,-1.3E-05
28.4820500000014,-3.8E-05
28.49454999999889,-7.5E-05
28.50704999999976,-0.0001
28.51955000000064,-9.2E-05
28.532049999998122,-5.5E-05
28.544549999999,2.4E-05
28.557049999999872,0.000115
28.569550000000746,0.000202
28.582049999998233,0.000235
28.594549999999106,0.000223
28.607049999999983,0.000152
28.619550000000856,3.2E-05
28.632049999998344,-0.0001
28.644549999999217,-0.00022
28.65705000000009,-0.00029
28.669550000000967,-0.000307
28.68204999999845,-0.000278
28.694549999999328,-0.000195
28.7070500000002,-0.000104
28.719550000001075,-4.2E-05
28.732049999998562,-3E-05
28.744549999999435,-7.1E-05
28.757050000000312,-0.000158
28.769550000001185,-0.00027
28.782049999998673,-0.000419
28.794549999999546,-0.000535
28.80705000000042,-0.000592
28.819550000001296,-0.000613
28.83204999999878,-0.000613
28.844549999999657,-0.000555
28.85705000000053,-0.000468
28.869550000001404,-0.000377
28.88204999999889,-0.000348
28.894549999999764,-0.000319
28.90705000000064,-0.000303
28.919549999998125,-0.000311
28.932049999999002,-0.000377
28.944549999999875,-0.000439
28.95705000000075,-0.000489
28.969549999998236,-0.000559
28.98204999999911,-0.000696
28.994549999999986,-0.000812
29.00705000000086,-0.000915
29.019549999998347,-0.001048
29.03204999999922,-0.00125
29.044550000000093,-0.001453
29.05705000000097,-0.001681
29.069549999998454,-0.001987
29.08204999999933,-0.002417
29.094550000000204,-0.002905
29.107050000001077,-0.003456
29.119549999998565,-0.00406
29.13204999999944,-0.004746
29.144550000000315,-0.005429
29.15705000000119,-0.006103
29.169549999998676,-0.006803
29.18204999999955,-0.007601
29.194550000000422,-0.008416
29.2070500000013,-0.009285
29.219549999998783,-0.010228
29.23204999999966,-0.011234
29.244550000000533,-0.012202
29.257050000001406,-0.013121
29.269549999998894,-0.014002
29.282049999999767,-0.014842
29.294550000000644,-0.015615
29.307049999998128,-0.016393
29.319549999999005,-0.017217
29.332049999999878,-0.018094
29.34455000000075,-0.018967
29.35704999999824,-0.019852
29.369549999999112,-0.0207
29.38204999999999,-0.021445
29.394550000000862,-0.022049
29.40704999999835,-0.022521
29.419549999999223,-0.022901
29.432050000000096,-0.023187
29.444550000000973,-0.023373
29.457049999998457,-0.023518
29.469549999999334,-0.02363
29.482050000000207,-0.023654
29.49455000000108,-0.023559
29.507049999998568,-0.023385
29.51954999999944,-0.023112
29.532050000000318,-0.022711
29.54455000000119,-0.022206
29.55704999999868,-0.021639
29.569549999999552,-0.021031
29.582050000000425,-0.020357
29.594550000001302,-0.019641
29.607049999998786,-0.018917
29.619549999999663,-0.018189
29.632050000000536,-0.017436
29.64455000000141,-0.016679
29.657049999998897,-0.015938
29.66954999999977,-0.015202
29.682050000000647,-0.014432
29.69454999999813,-0.013642
29.707049999999008,-0.012843
29.71954999999988,-0.012008
29.732050000000754,-0.011126
29.74454999999824,-0.010286
29.757049999999115,-0.009471
29.76954999999999,-0.008698
29.782050000000865,-0.007957
29.794549999998353,-0.007316
29.807049999999226,-0.006732
29.8195500000001,-0.006161
29.832050000000976,-0.005619
29.84454999999846,-0.005156
29.857049999999337,-0.004722
29.86955000000021,-0.004329
29.882050000001083,-0.003944
29.89454999999857,-0.00365
29.907049999999444,-0.003393
29.91955000000032,-0.003141
29.932050000001194,-0.002885
29.94454999999868,-0.002707
29.957049999999555,-0.002562
29.969550000000428,-0.002429
29.982050000001305,-0.002326
29.99454999999879,-0.002318
30.007049999999666,-0.002334
30.01955000000054,-0.002355
30.032050000001412,-0.002363
30.0445499999989,-0.002417
30.057049999999773,-0.002487
30.06955000000065,-0.002562
30.082049999998134,-0.002661
30.094549999999007,-0.002839
30.107049999999884,-0.003038
30.119550000000757,-0.003224
30.132049999998245,-0.003373
30.144549999999118,-0.003493
30.15704999999999,-0.003559
30.169550000000868,-0.003571
30.182049999998352,-0.003551
30.19454999999923,-0.003563
30.207050000000102,-0.003617
30.219550000000975,-0.003716
30.232049999998463,-0.003815
30.244549999999336,-0.003919
30.257050000000213,-0.00396
30.269550000001086,-0.003919
30.282049999998573,-0.003782
30.294549999999447,-0.0036
30.30705000000032,-0.00341
30.319550000001197,-0.003245
30.33204999999868,-0.003137
30.344549999999558,-0.003083
30.35705000000043,-0.003096
30.369550000001304,-0.003096
30.38204999999879,-0.003096
30.394549999999665,-0.00305
30.40705000000054,-0.002976
30.419550000001415,-0.00288
30.432049999998902,-0.002802
30.444549999999776,-0.00276
30.45705000000065,-0.002769
30.469549999998137,-0.002798
30.48204999999901,-0.002827
30.494549999999887,-0.002823
30.50705000000076,-0.002785
30.519549999998247,-0.002698
30.53204999999912,-0.002566
30.544549999999994,-0.002446
30.55705000000087,-0.002338
30.569549999998355,-0.002272
30.58204999999923,-0.002235
30.594550000000105,-0.002231
30.607050000000978,-0.00226
30.619549999998465,-0.002272
30.63204999999934,-0.002256
30.644550000000216,-0.002235
30.65705000000109,-0.002202
30.669549999998576,-0.00214
30.68204999999945,-0.002024
30.694550000000323,-0.0019
30.7070500000012,-0.001743
30.719549999998684,-0.00154
30.73204999999956,-0.001308
30.744550000000434,-0.001064
30.757050000001307,-0.000849
30.769549999998794,-0.000646
30.782049999999668,-0.00046
30.794550000000545,-0.000295
30.807050000001418,-0.000137
30.819549999998905,5.3E-05
30.83204999999978,0.000289
30.844550000000652,0.000554
30.85704999999814,0.000864
30.869549999999013,0.001183
30.88204999999989,0.001505
30.894550000000763,0.001782
30.90704999999825,0.002006
30.919549999999123,0.002175
30.932049999999997,0.002295
30.944550000000874,0.002378
30.957049999998357,0.002453
30.969549999999234,0.00254
30.982050000000108,0.002639
30.99455000000098,0.002763
31.00704999999847,0.002895
31.01954999999934,0.003032
31.03205000000022,0.00316
31.04455000000109,0.003235
31.05704999999858,0.003268
31.069549999999452,0.003235
31.082050000000326,0.003144
31.094550000001203,0.003015
31.107049999998686,0.002871
31.119549999999563,0.002759
31.132050000000437,0.002689
31.14455000000131,0.002651
31.157049999998797,0.002668
31.16954999999967,0.002676
31.182050000000547,0.00266
31.19455000000142,0.002589
31.207049999998908,0.002461
31.21954999999978,0.002275
31.232050000000655,0.002047
31.244549999998142,0.001807
31.257049999999015,0.001584
31.269549999999892,0.001369
31.282050000000766,0.00117
31.294549999998253,0.000967
31.307049999999126,0.000773
31.31955,0.000554
31.332050000000876,0.00031
31.34454999999836,8.6E-05
31.357049999999237,-8.8E-05
31.36955000000011,-0.000216
31.382050000000984,-0.00029
31.39454999999847,-0.000307
31.407049999999344,-0.000303
31.41955000000022,-0.000303
31.432050000001095,-0.000361
31.444549999998582,-0.00046
31.457049999999455,-0.000601
31.46955000000033,-0.000795
31.482050000001205,-0.000994
31.49454999999869,-0.001176
31.507049999999566,-0.001316
31.51955000000044,-0.00142
31.532050000001313,-0.001511
31.5445499999988,-0.001577
31.557049999999673,-0.00166
31.56955000000055,-0.001767
31.582050000001423,-0.001912
31.59454999999891,-0.002078
31.607049999999784,-0.002252
31.619550000000658,-0.002442
31.632049999998145,-0.002611
31.64454999999902,-0.002765
31.657049999999895,-0.002897
31.66955000000077,-0.003021
31.682049999998256,-0.003145
31.69454999999913,-0.003253
31.707050000000002,-0.003352
31.71955000000088,-0.003431
31.732049999998363,-0.003493
31.74454999999924,-0.003509
31.757050000000113,-0.003505
31.769550000000987,-0.003468
31.782049999998474,-0.003406
31.794549999999347,-0.003336
31.807050000000224,-0.003278
31.819550000001097,-0.003232
31.832049999998585,-0.003203
31.844549999999458,-0.003191
31.85705000000033,-0.003199
31.869550000001208,-0.003203
31.882049999998692,-0.003195
31.89454999999957,-0.00317
31.907050000000442,-0.003133
31.919550000001315,-0.003071
31.932049999998803,-0.002955
31.944549999999676,-0.002831
31.957050000000553,-0.002678
31.969550000001426,-0.002496
31.982049999998914,-0.002293
31.994549999999787,-0.002107
32.00705000000066,-0.001925
32.01954999999815,-0.001776
32.032049999999025,-0.001652
32.044549999999894,-0.001565
32.05705000000077,-0.001511
32.06954999999826,-0.001449
32.08204999999913,-0.001358
32.094550000000005,-0.00123
32.10705000000088,-0.001064
32.11954999999837,-0.00087
32.13204999999924,-0.000642
32.144550000000116,-0.000443
32.15705000000099,-0.000274
32.16954999999847,-0.000133
32.18204999999935,-1.3E-05
32.19455000000023,8.6E-05
32.2070500000011,0.000194
32.219549999998584,0.000322
32.23204999999946,0.000483
32.24455000000034,0.000641
32.25705000000121,0.000789
32.269549999998695,0.000914
32.28204999999957,0.000988
32.29455000000044,0.001
32.30705000000132,0.000996
32.319549999998806,0.000984
32.33204999999968,0.000988
32.34455000000055,0.001017
32.35705000000143,0.001079
32.36954999999892,0.001141
32.382049999999786,0.001183
32.39455000000066,0.001174
32.40704999999815,0.00112
32.41954999999903,0.001034
32.4320499999999,0.000922
32.444550000000774,0.000831
32.45704999999826,0.000756
32.46954999999913,0.000732
32.48205000000001,0.000732
32.494550000000885,0.000736
32.50704999999837,0.000715
32.51954999999924,0.000669
32.53205000000012,0.00057
32.544550000000996,0.000442
32.557049999998476,0.000301
32.56954999999935,0.000165
32.58205000000023,3.6E-05
32.5945500000011,-6.7E-05
32.60704999999859,-0.00017
32.619549999999464,-0.000274
32.63205000000034,-0.000386
32.64455000000121,-0.000501
32.6570499999987,-0.000638
32.669549999999575,-0.000762
32.682050000000444,-0.000857
32.69455000000132,-0.000907
32.70704999999881,-0.000936
32.719549999999685,-0.000932
32.732050000000555,-0.000932
32.74455000000143,-0.000936
32.75704999999892,-0.000969
32.76954999999979,-0.001031
32.782050000000666,-0.001118
32.794549999998154,-0.001205
32.80704999999903,-0.001283
32.8195499999999,-0.001337
32.83205000000078,-0.001345
32.844549999998264,-0.001316
32.857049999999134,-0.001254
32.86955000000001,-0.001184
32.88205000000089,-0.001114
32.894549999998375,-0.001056
32.907049999999245,-0.001039
32.91955000000012,-0.001068
32.932050000001,-0.001122
32.94454999999848,-0.001192
32.957049999999356,-0.001254
32.96955000000023,-0.001279
32.9820500000011,-0.001259
32.99454999999859,-0.001184
33.00704999999947,-0.001064
33.01955000000034,-0.000923
33.03205000000121,-0.000787
33.0445499999987,-0.000683
33.05704999999958,-0.000646
33.06955000000045,-0.00065
33.082050000001324,-0.000688
33.09454999999881,-0.000741
33.10704999999969,-0.000774
33.11955000000056,-0.000791
33.132050000001435,-0.000762
33.14454999999892,-0.000712
33.15704999999979,-0.000634
33.16955000000067,-0.000543
33.182049999998156,-0.000448
33.19454999999903,-0.000369
33.2070499999999,-0.000295
33.21955000000078,-0.000228
33.23204999999827,-0.000158
33.24454999999914,-0.000108
33.257050000000014,-6.7E-05
33.26955000000089,-3.8E-05
33.28204999999838,-1.7E-05
33.29454999999925,-1.7E-05
33.307050000000125,-9E-06
33.319550000001,-1E-06
33.33204999999848,3E-06
33.34454999999936,7E-06
33.357050000000235,2.4E-05
33.369550000001105,3.6E-05
33.38204999999859,4.5E-05
33.39454999999947,6.5E-05
33.407050000000346,0.000103
33.419550000001216,0.000148
33.4320499999987,0.000214
33.44454999999958,0.000289
33.45705000000045,0.000334
33.46955000000133,0.000367
33.482049999998814,0.000359
33.49454999999969,0.000318
33.50705000000056,0.000243
33.51955000000144,0.000161
33.532049999998925,8.2E-05
33.544549999999795,1.6E-05
33.55705000000067,-5E-06
33.56954999999816,1.6E-05
33.58204999999903,5.3E-05
33.594549999999906,0.000123
33.60705000000078,0.000185
33.61954999999827,0.000223
33.63204999999914,0.000223
33.64455000000002,0.000185
33.65705000000089,0.000111
33.669549999998374,1.2E-05
33.68204999999925,-0.000108
33.69455000000013,-0.00022
33.707050000001,-0.000319
33.719549999998485,-0.00039
33.73204999999936,-0.000456
33.74455000000024,-0.00051
33.75705000000111,-0.000572
33.769549999998596,-0.000654
33.78204999999947,-0.00075
33.79455000000034,-0.000866
33.80705000000122,-0.000965
33.819549999998706,-0.001027
33.83204999999958,-0.001043
33.84455000000045,-0.000981
33.85705000000133,-0.000878
33.86954999999882,-0.000733
33.88204999999969,-0.000584
33.894550000000564,-0.000464
33.90705000000144,-0.000402
33.91954999999893,-0.000381
33.9320499999998,-0.00041
33.944550000000675,-0.00046
33.95704999999816,-0.000497
33.96954999999903,-0.000522
33.98204999999991,-0.000518
33.994550000000785,-0.000506
34.00704999999827,-0.000477
34.01954999999914,-0.000468
34.03205000000002,-0.00046
34.044550000000896,-0.000481
34.05704999999838,-0.000493
34.06954999999925,-0.000514
34.08205000000013,-0.000501
34.094550000001,-0.000464
34.10704999999849,-0.00039
34.119549999999364,-0.000278
34.13205000000024,-0.000141
34.14455000000111,1.2E-05
34.1570499999986,0.000173
34.169549999999475,0.000301
34.182050000000345,0.000409
34.19455000000122,0.000463
34.20704999999871,0.000458
34.219549999999586,0.000413
34.232050000000456,0.00033
34.24455000000133,0.000227
34.25704999999882,0.000127
34.26954999999969,5.7E-05
34.28205000000057,2.8E-05
34.29455000000144,2E-05
34.30704999999893,3.2E-05
34.3195499999998,5.3E-05
34.33205000000068,7.8E-05
34.344549999998165,8.2E-05
34.357049999999035,9E-05
34.36954999999991,0.000115
34.38205000000079,0.000185
34.394549999998276,0.000297
34.407049999999145,0.00045
34.41955000000002,0.000636
34.4320500000009,0.000818
34.44454999999838,0.000938
34.457049999999256,0.001
34.46955000000013,0.000984
34.482050000001,0.000909
34.49454999999849,0.000806
34.50704999999937,0.000711
34.519550000000244,0.00069
34.532050000001114,0.000752
34.5445499999986,0.000901
34.55704999999948,0.001125
34.56955000000035,0.001348
34.582050000001225,0.001514
34.59454999999871,0.0016
34.60704999999959,0.001584
34.61955000000046,0.001464
34.632050000001335,0.001286
34.64454999999882,0.001108
34.65704999999969,0.000959
34.66955000000057,0.000889
34.682050000001446,0.00088
34.694549999998934,0.000922
34.7070499999998,0.000955
34.71955000000068,0.000959
34.73204999999817,0.000885
34.74454999999904,0.000744
34.757049999999914,0.000541
34.76955000000079,0.000314
34.78204999999828,0.000127
34.79454999999915,-3.4E-05
34.807050000000025,-0.000112
34.8195500000009,-0.000158
34.83204999999838,-0.00017
34.84454999999926,-0.000175
34.857050000000136,-0.000208
34.869550000001006,-0.000274
34.88204999999849,-0.000357
34.89454999999937,-0.000435
34.90705000000025,-0.000501
34.91955000000112,-0.000526
34.932049999998604,-0.000522
34.94454999999948,-0.000489
34.95705000000035,-0.000431
34.96955000000123,-0.000365
34.982049999998715,-0.000311
34.99454999999959,-0.000274
35.00705000000046,-0.000241
35.01955000000134,-0.000216
35.032049999998826,-0.000204
35.044549999999695,-0.000199
35.05705000000057,-0.000204
35.06955000000145,-0.000224
35.08204999999894,-0.000257
35.094549999999806,-0.000286
35.10705000000068,-0.000311
35.11954999999817,-0.000307
35.13204999999904,-0.000274
35.14454999999992,-0.000199
35.157050000000794,-0.000104
35.16954999999828,-9E-06
35.18204999999915,8.6E-05
35.19455000000003,0.000156
35.207050000000905,0.00019
35.219549999998385,0.000202
35.23204999999926,0.000214
35.24455000000014,0.000231
35.25705000000101,0.000256
35.269549999998496,0.000289
35.28204999999937,0.000318
35.29455000000025,0.000318
35.30705000000112,0.000281
35.31954999999861,0.00021
35.332049999999484,0.000115
35.34455000000035,2.4E-05
35.35705000000123,-3.4E-05
35.36954999999872,-4.2E-05
35.382049999999595,1.2E-05
35.394550000000464,0.000111
35.40705000000134,0.000231
35.41954999999883,0.000334
35.4320499999997,0.000401
35.444550000000575,0.000413
35.45705000000145,0.000384
35.46954999999894,0.00033
35.48204999999981,0.000289
35.494550000000686,0.000264
35.50704999999817,0.000301
35.51954999999904,0.000367
35.53204999999992,0.000446
35.5445500000008,0.000525
35.557049999998284,0.000562
35.569549999999154,0.000574
35.58205000000003,0.000541
35.59455000000091,0.000492
35.60704999999839,0.000438
35.619549999999265,0.000401
35.63205000000014,0.000388
35.64455000000101,0.000421
35.6570499999985,0.000467
35.669549999999376,0.000533
35.68205000000025,0.000578
35.69455000000112,0.000599
35.70704999999861,0.00057
35.71954999999949,0.000504
35.732050000000356,0.000409
35.74455000000123,0.000293
35.75704999999872,0.000185
35.7695499999996,9.9E-05
35.78205000000047,5.3E-05
35.794550000001344,6.5E-05
35.80704999999883,0.000111
35.8195499999997,0.000185
35.83205000000058,0.000276
35.844550000001455,0.000355
35.857049999998935,0.000413
35.86954999999981,0.000446
35.88205000000069,0.000434
35.894549999998176,0.000401
35.907049999999046,0.000351
35.91954999999992,0.000289
35.9320500000008,0.00021
35.94454999999828,0.000127
35.95704999999916,3.2E-05
35.969550000000034,-5E-05
35.9820500000009,-0.000125
35.99454999999839,-0.000179
36.00704999999927,-0.000199
36.019550000000145,-0.000191
36.032050000001014,-0.000146
36.0445499999985,-9.2E-05
36.05704999999938,-3E-05
36.06955000000025,1.6E-05
36.082050000001125,5.3E-05
36.09454999999861,5.3E-05
36.10704999999949,3.6E-05
36.11955000000036,7E-06
36.132050000001236,-1.7E-05
36.14454999999872,-4.2E-05
36.15704999999959,-6.3E-05
36.16955000000047,-6.7E-05
36.18205000000135,-5.5E-05
36.194549999998834,-3.4E-05
36.207049999999704,-5E-06
36.21955000000058,4.9E-05
36.23204999999807,9.9E-05
36.24454999999894,0.000144
36.257049999999815,0.000165
36.26955000000069,0.000169
36.28204999999818,0.000132
36.29454999999905,6.5E-05
36.307049999999926,-5E-06
36.3195500000008,-7.5E-05
36.33204999999828,-0.000108
36.34454999999916,-0.000117
36.35705000000004,-9.2E-05
36.369550000000906,-4.6E-05
36.382049999998394,-2.1E-05
36.39454999999927,-5E-06
36.40705000000015,-2.1E-05
36.41955000000102,-7.1E-05
36.432049999998505,-0.000121
36.44454999999938,-0.000166
36.45705000000025,-0.000199
36.46955000000113,-0.000179
36.482049999998615,-0.00015
36.49454999999949,-8.4E-05
36.50705000000036,-1.7E-05
36.51955000000124,3.2E-05
36.532049999998726,7E-05
36.544549999999596,9E-05
36.55705000000047,9.9E-05
36.56955000000135,9.9E-05
36.58204999999884,9.4E-05
36.59454999999971,7E-05
36.607050000000584,3.2E-05
36.61954999999807,-1.3E-05
36.63204999999894,-7.5E-05
36.64454999999982,-0.000129
36.657050000000694,-0.000154
36.66954999999818,-0.000121
36.68204999999905,-3E-05
36.69454999999993,0.000115
36.707050000000805,0.000281
36.719549999998286,0.000442
36.73204999999916,0.000545
36.74455000000004,0.000591
36.75705000000091,0.000562
36.7695499999984,0.000479
36.78204999999927,0.00038
36.79455000000015,0.000285
36.80705000000102,0.000235
36.81954999999851,0.000223
36.832049999999384,0.000239
36.844550000000254,0.000264
36.85705000000113,0.000297
36.86954999999862,0.000293
36.882049999999495,0.000272
36.894550000000365,0.000235
36.90705000000124,0.000214
36.91954999999873,0.000227
36.9320499999996,0.000268
36.944550000000476,0.000351
36.95705000000135,0.000454
36.96954999999884,0.000545
36.98204999999971,0.000595
36.99455000000059,0.000607
37.007049999998074,0.000554
37.019549999998944,0.000471
37.03204999999982,0.000351
37.0445500000007,0.000206
37.057049999998185,6.1E-05
37.069549999999055,-7.1E-05
37.08204999999993,-0.000183
37.09455000000081,-0.000274
37.10704999999829,-0.00034
37.119549999999165,-0.000348
37.13205000000004,-0.000328
37.14455000000091,-0.000261
37.1570499999984,-0.000187
37.169549999999276,-0.0001
37.18205000000015,-4.2E-05
37.19455000000102,-1E-06
37.20704999999851,-1E-06
37.21954999999939,-2.6E-05
37.23205000000026,-3.8E-05
37.244550000001134,-4.2E-05
37.25704999999862,-1.7E-05
37.2695499999995,4.1E-05
37.28205000000037,9.4E-05
37.294550000001244,0.00014
37.30704999999873,0.000165
37.3195499999996,0.000165
37.33205000000048,0.000156
37.344550000001355,0.000136
37.35704999999884,0.000156
37.36954999999971,0.000202
37.38205000000059,0.000285
37.39454999999808,0.000376
37.40704999999895,0.00045
37.41954999999982,0.000496
37.4320500000007,0.000496
37.44454999999819,0.000471
37.45704999999906,0.000442
37.469549999999934,0.000425
37.48205000000081,0.000438
37.49454999999829,0.000483
37.50704999999917,0.000537
37.519550000000045,0.000587
37.532050000000915,0.000595
37.5445499999984,0.000562
37.55704999999928,0.000479
37.569550000000156,0.000376
37.582050000001026,0.000276
37.59454999999851,0.00021
37.60704999999939,0.000185
37.61955000000026,0.000202
37.632050000001136,0.000231
37.644549999998624,0.000272
37.6570499999995,0.000276
37.66955000000037,0.00026
37.68205000000125,0.000223
37.694549999998735,0.000194
37.707049999999604,0.000202
37.71955000000048,0.000243
37.73205000000136,0.00033
37.744549999998846,0.000434
37.757049999999715,0.000521
37.76955000000059,0.00057
37.78204999999808,0.000541
37.79454999999895,0.00045
37.807049999999826,0.000314
37.8195500000007,0.000156
37.83204999999819,3.2E-05
37.84454999999906,-4.2E-05
37.85704999999994,-3.8E-05
37.869550000000814,4.1E-05
37.882049999998294,0.000152
37.89454999999917,0.000281
37.90705000000005,0.000372
37.91955000000092,0.00043
37.932049999998405,0.000442
37.94454999999928,0.00043
37.95705000000016,0.000413
37.96955000000103,0.000413
37.982049999998516,0.000425
37.99454999999939,0.000475
38.00705000000026,0.000529
38.01955000000114,0.000574
38.03204999999863,0.000574
38.044549999999504,0.000545
38.05705000000037,0.000467
38.06955000000125,0.000367
38.08204999999874,0.000264
38.09454999999961,0.000206
38.107050000000484,0.000181
38.11955000000136,0.000214
38.13204999999884,0.000281
38.14454999999972,0.000355
38.157050000000595,0.000413
38.16954999999808,0.000454
38.18204999999895,0.000446
38.19454999999983,0.000413
38.207050000000706,0.000363
38.219549999998186,0.000314
38.23204999999906,0.000293
38.24454999999994,0.000301
38.25705000000081,0.000338
38.2695499999983,0.000392
38.282049999999174,0.000438
38.29455000000005,0.000454
38.30705000000092,0.000454
38.31954999999841,0.000434
38.332049999999285,0.000405
38.344550000000154,0.000396
38.35705000000103,0.000417
38.36954999999852,0.000475
38.382049999999396,0.000566
38.394550000000265,0.000661
38.40705000000114,0.000711
38.41954999999863,0.000711
38.4320499999995,0.000649
38.444550000000376,0.000529
38.45705000000125,0.000372
38.46954999999874,0.000235
38.48204999999961,0.000136
38.49455000000049,9.9E-05
38.507050000001364,0.000132
38.519549999998844,0.000194
38.53204999999972,0.000247
38.5445500000006,0.00026
38.557049999998085,0.000223
38.569549999998955,0.000127
38.58204999999983,1.2E-05
38.59455000000071,-8.8E-05
38.60704999999819,-0.000137
38.619549999999066,-0.000125
38.63204999999994,-5.5E-05
38.64455000000081,4.5E-05
38.6570499999983,0.000127
38.66954999999918,0.000169
38.682050000000054,0.000132
38.69455000000092,3.6E-05
38.70704999999841,-9.2E-05
38.71954999999929,-0.000204
38.73205000000016,-0.000278
38.744550000001034,-0.00027
38.75704999999852,-0.000208
38.7695499999994,-0.0001
38.78205000000027,2.4E-05
38.794550000001145,0.000132
38.80704999999863,0.000206
38.8195499999995,0.000243
38.83205000000038,0.000256
38.844550000001256,0.000268
38.85704999999874,0.000285
38.86954999999961,0.00031
38.88205000000049,0.000355
38.89455000000137,0.000388
38.90704999999885,0.000413
38.919549999999724,0.00043
38.9320500000006,0.00043
38.94454999999809,0.000417
38.95704999999896,0.000417
38.969549999999835,0.000413
38.98205000000071,0.000425
38.99454999999819,0.000421
39.00704999999907,0.000421
39.019549999999946,0.000405
39.032050000000815,0.000359
39.0445499999983,0.000334
39.05704999999918,0.00031
39.069550000000056,0.00031
39.082050000000926,0.000322
39.094549999998414,0.000351
39.10704999999929,0.000355
39.11955000000016,0.000334
39.13205000000104,0.000272
39.144549999998524,0.000181
39.1570499999994,7.8E-05
39.16955000000027,-9E-06
39.18205000000115,-5.5E-05
39.194549999998635,-4.6E-05
39.207049999999505,2.8E-05
39.21955000000038,0.000144
39.23205000000126,0.000276
39.244549999998746,0.00038
39.257049999999616,0.000442
39.26955000000049,0.000438
39.28205000000137,0.000388
39.29454999999885,0.000301
39.30704999999973,0.000202
39.3195500000006,0.000127
39.33204999999809,9E-05
39.34454999999896,8.6E-05
39.35704999999984,0.000115
39.369550000000714,0.000165
39.382049999998195,0.000218
39.39454999999907,0.000268
39.40704999999995,0.00033
39.41955000000082,0.000417
39.432049999998306,0.000504
39.44454999999918,0.000603
39.45705000000006,0.00069
39.46955000000093,0.000748
39.48204999999842,0.000748
39.49454999999929,0.000682
39.50705000000016,0.000541
39.51955000000104,0.000376
39.53204999999853,0.000239
39.544549999999404,0.000165
39.557050000000274,0.000181
39.56955000000115,0.00031
39.58204999999864,0.0005
39.59454999999951,0.000744
39.607050000000385,0.000951
39.61955000000126,0.001083
39.63204999999875,0.001125
39.64454999999962,0.001067
39.657050000000496,0.000938
39.66955000000137,0.000781
39.68204999999885,0.000665
39.69454999999973,0.000603
39.707050000000606,0.000612
39.719549999998094,0.000694
39.732049999998964,0.000789
39.74454999999984,0.000876
39.75705000000072,0.00093
39.7695499999982,0.000922
39.782049999999074,0.000856
39.79454999999995,0.00076
39.80705000000082,0.000669
39.81954999999831,0.000599
39.832049999999185,0.000574
39.84455000000006,0.000607
39.85705000000093,0.00069
39.86954999999842,0.000777
39.882049999999296,0.000868
39.894550000000166,0.000914
39.90705000000104,0.000914
39.91954999999853,0.000876
39.93204999999941,0.000798
39.94455000000028,0.000707
39.95705000000115,0.000628
39.96954999999864,0.000583
39.98204999999951,0.000583
39.99455000000039,0.000612
40.007050000001264,0.000661
40.01954999999875,0.000703
40.03204999999962,0.000698
40.0445500000005,0.000645
40.057050000001375,0.000541
40.069549999998856,0.00038
40.08204999999973,0.000214
40.09455000000061,5.7E-05
40.1070499999981,-6.3E-05
40.119549999998966,-0.00015
40.13204999999984,-0.000175
40.14455000000072,-0.00017
40.1570499999982,-0.00015
40.16954999999908,-0.000133
40.182049999999954,-0.000104
40.194550000000824,-9.2E-05
40.20704999999831,-7.9E-05
40.21954999999919,-6.7E-05
40.232050000000065,-4.6E-05
40.244550000000935,-3E-05
40.25704999999842,-1.7E-05
40.2695499999993,-2.1E-05
40.28205000000017,-3.4E-05
40.294550000001045,-8.4E-05
40.30704999999853,-0.000133
40.31954999999941,-0.000195
40.33205000000028,-0.000232
40.344550000001156,-0.000249
40.357049999998644,-0.000228
40.36954999999951,-0.000187
40.38205000000039,-0.000108
40.39455000000127,-3.4E-05
40.40704999999875,4.5E-05
40.419549999999624,9.9E-05
40.4320500000005,0.000132
40.44455000000137,0.000144
40.45704999999886,0.000165
40.469549999999735,0.000202
40.48205000000061,0.000285
40.49454999999809,0.000392
40.50704999999897,0.000537
40.519549999999846,0.000698
40.532050000000716,0.000831
40.5445499999982,0.000934
40.55704999999908,0.000976
40.56954999999996,0.000996
40.58205000000083,0.00098
40.594549999998314,0.000959
40.60704999999919,0.000959
40.61955000000006,0.000976
40.63205000000094,0.001005
40.644549999998425,0.001025
40.6570499999993,0.001021
40.66955000000017,0.000992
40.68205000000105,0.000934
40.694549999998536,0.000868
40.707049999999406,0.000814
40.71955000000028,0.000789
40.73205000000116,0.000806
40.74454999999865,0.000839
40.757049999999516,0.000872
40.76955000000039,0.000889
40.78205000000127,0.000872
40.79454999999875,0.000831
40.80704999999963,0.000773
40.819550000000504,0.00074
40.832050000001374,0.000748
40.84454999999886,0.000789
40.85704999999974,0.000868
40.869550000000615,0.000951
40.882049999998095,0.000992
40.89454999999897,0.00098
40.90704999999985,0.000905
40.91955000000072,0.000785
40.932049999998206,0.000665
40.94454999999908,0.000558
40.95704999999996,0.000529
40.96955000000083,0.000549
40.98204999999832,0.000612
40.994549999999194,0.000682
41.00705000000006,0.000727
41.01955000000094,0.000736
41.03204999999843,0.000698
41.044549999999305,0.000636
41.057050000000174,0.000595
41.06955000000105,0.000583
41.08204999999854,0.00062
41.09454999999941,0.000703
41.107050000000285,0.000789
41.11955000000116,0.000847
41.13204999999865,0.000852
41.14454999999952,0.000785
41.157050000000396,0.000661
41.16955000000127,0.000508
41.18204999999875,0.000363
41.19454999999963,0.000272
41.20705000000051,0.000231
41.21955000000138,0.000243
41.232049999998864,0.000297
41.24454999999974,0.000363
41.25705000000062,0.000396
41.2695499999981,0.000413
41.282049999998975,0.000388
41.29454999999985,0.000351
41.30705000000072,0.00031
41.31954999999821,0.000293
41.332049999999086,0.00031
41.34454999999996,0.000343
41.35705000000083,0.000376
41.36954999999832,0.000409
41.3820499999992,0.000413
41.394550000000066,0.000401
41.40705000000094,0.000355
41.41954999999843,0.000318
41.43204999999931,0.000297
41.44455000000018,0.000297
41.457050000001054,0.00033
41.46954999999854,0.000372
41.48204999999941,0.000417
41.49455000000029,0.000467
41.507050000001165,0.000496
41.51954999999865,0.0005
41.53204999999952,0.000512
41.5445500000004,0.000521
41.557050000001276,0.000541
41.569549999998756,0.000574
41.58204999999963,0.000612
41.59455000000051,0.000661
41.60705000000138,0.000715
41.61954999999887,0.000781
41.632049999999744,0.000864
41.64455000000062,0.000947
41.6570499999981,0.001046
41.66954999999898,0.00112
41.682049999999855,0.001166
41.694550000000724,0.00117
41.70704999999821,0.001104
41.71954999999909,0.001009
41.732049999999965,0.000885
41.744550000000835,0.000777
41.75704999999832,0.000723
41.7695499999992,0.000736
41.78205000000007,0.000806
41.794550000000946,0.000901
41.80704999999843,0.000988
41.81954999999931,0.001038
41.83205000000018,0.001009
41.84455000000106,0.000926
41.857049999998544,0.000802
41.869549999999414,0.000698
41.88205000000029,0.000636
41.89455000000117,0.000645
41.907049999998655,0.000715
41.919549999999525,0.000835
41.9320500000004,0.000938
41.94455000000128,0.001
41.95704999999876,0.000996
41.969549999999636,0.00093
41.98205000000051,0.000818
41.99455000000138,0.000694
42.00704999999887,0.000612
42.01954999999975,0.000562
42.03205000000062,0.000566
42.044549999998104,0.000595
42.05704999999898,0.000624
42.06954999999986,0.000636
42.08205000000073,0.00062
42.094549999998215,0.000578
42.10704999999909,0.000516
42.11954999999997,0.000475
42.13205000000084,0.00045
42.144549999998326,0.00045
42.1570499999992,0.000475
42.16955000000007,0.000504
42.18205000000095,0.000521
42.194549999998436,0.000537
42.20704999999931,0.000529
42.21955000000018,0.000508
42.23205000000106,0.000483
42.24454999999855,0.000471
42.25704999999942,0.000446
42.269550000000294,0.000421
42.28205000000117,0.000388
42.29454999999866,0.000351
42.30704999999953,0.00031
42.319550000000405,0.000281
42.33205000000128,0.000264
42.34454999999876,0.000256
42.35704999999964,0.000268
42.369550000000515,0.000276
42.382050000001385,0.000276
42.39454999999887,0.000235
42.40704999999975,0.000161
42.419550000000626,4.9E-05
42.43204999999811,-0.000104
42.44454999999898,-0.000266
42.45704999999986,-0.000415
42.46955000000073,-0.000535
42.48204999999822,-0.000621
42.494549999999094,-0.00065
42.50704999999997,-0.00063
42.51955000000084,-0.000559
42.53204999999833,-0.000439
42.544549999999205,-0.000282
42.557050000000075,-0.000104
42.56955000000095,7.4E-05
42.58204999999844,0.000231
42.594549999999316,0.000351
42.607050000000186,0.000421
42.61955000000106,0.000446
42.63204999999855,0.000442
42.64454999999942,0.000413
42.6570500000003,0.000392
42.66955000000117,0.00038
42.68204999999866,0.000384
42.69454999999953,0.000376
42.70705000000041,0.000363
42.719550000001284,0.000334
42.732049999998765,0.000276
42.74454999999964,0.00021
42.75705000000052,0.000148
42.76955000000139,0.000127
42.782049999998875,0.000161
42.79454999999975,0.000247
42.80705000000062,0.000376
42.81954999999811,0.000521
42.832049999998986,0.000645
42.84454999999986,0.000711
42.85705000000073,0.000715
42.86954999999822,0.000657
42.8820499999991,0.000562
42.89454999999997,0.000463
42.907050000000844,0.000396
42.91954999999833,0.000388
42.93204999999921,0.000434
42.94455000000008,0.000537
42.957050000000955,0.000678
42.96954999999844,0.000814
42.98204999999931,0.000947
42.99455000000019,0.001038
43.007050000001065,0.0011
43.01954999999855,0.001129
43.03204999999942,0.001145
43.0445500000003,0.001145
43.057050000001176,0.001129
43.06954999999866,0.001104
43.08204999999953,0.001058
43.09455000000041,0.001
43.10705000000128,0.000934
43.11954999999877,0.000864
43.132049999999644,0.00081
43.14455000000052,0.000765
43.15705000000139,0.000736
43.16954999999888,0.000732
43.182049999999755,0.000723
43.194550000000625,0.000711
43.20704999999811,0.000682
43.21954999999899,0.000624
43.232049999999866,0.000554
43.244550000000736,0.000463
43.25704999999822,0.000384
43.2695499999991,0.00031
43.28204999999997,0.00026
43.29455000000085,0.000227
43.307049999998334,0.000206
43.31954999999921,0.00019
43.33205000000008,0.000165
43.34455000000096,0.000144
43.357049999998445,0.000111
43.369549999999315,0.000111
43.38205000000019,0.000136
43.39455000000107,0.000169
43.407049999998556,0.000231
43.419549999999425,0.000281
43.4320500000003,0.000293
43.44455000000118,0.000272
43.45704999999866,0.00019
43.469549999999536,4.5E-05
43.48205000000041,-0.000125
43.49455000000128,-0.000299
43.50704999999877,-0.000435
43.51954999999965,-0.000543
43.532050000000524,-0.000572
43.544550000001394,-0.000543
43.55704999999888,-0.000477
43.56954999999976,-0.00039
43.58205000000063,-0.000307
43.594549999998115,-0.000224
43.60704999999899,-0.00017
43.61954999999987,-0.000162
43.63205000000074,-0.000166
43.644549999998226,-0.000191
43.6570499999991,-0.00022
43.66954999999997,-0.000266
43.68205000000085,-0.000282
43.69454999999834,-0.000278
43.707049999999214,-0.000228
43.71955000000008,-0.00015
43.73205000000096,-5.5E-05
43.74454999999845,4.1E-05
43.75704999999932,0.000111
43.769550000000194,0.000127
43.78205000000107,0.000107
43.79454999999856,4.5E-05
43.80704999999943,-3.8E-05
43.819550000000305,-8.8E-05
43.83205000000118,-8.8E-05
43.84454999999866,-1.3E-05
43.85704999999954,0.000132
43.869550000000416,0.000322
43.882050000001286,0.000529
43.89454999999877,0.000703
43.90704999999965,0.00081
43.91955000000053,0.000847
43.9320500000014,0.000827
43.944549999998884,0.00076
43.95704999999976,0.000703
43.96955000000063,0.000678
43.98204999999812,0.000707
43.994549999998995,0.000785
44.00704999999987,0.000909
44.01955000000074,0.001029
44.03204999999823,0.001133
44.044549999999106,0.001207
44.057049999999975,0.001216
44.06955000000085,0.001183
44.08204999999834,0.001125
44.09454999999922,0.001054
44.107050000000086,0.000996
44.11955000000096,0.000951
44.13204999999845,0.000914
44.14454999999932,0.000897
44.1570500000002,0.000876
44.169550000001074,0.000868
44.18204999999856,0.000856
44.19454999999943,0.000843
44.20705000000031,0.000843
44.219550000001185,0.000864
44.232049999998665,0.000893
44.24454999999954,0.000918
44.25705000000042,0.000943
44.26955000000129,0.000943
44.282049999998776,0.000909
44.29454999999965,0.000852
44.30705000000053,0.000756
44.3195500000014,0.000645
44.33204999999889,0.000521
44.344549999999764,0.000413
44.35705000000063,0.000305
44.36954999999812,0.00021
44.382049999999,0.000119
44.394549999999875,3.6E-05
44.407050000000744,-2.6E-05
44.41954999999823,-9.2E-05
44.43204999999911,-0.000141
44.44454999999998,-0.000175
44.457050000000855,-0.000191
44.46954999999834,-0.000191
44.48204999999922,-0.000183
44.49455000000009,-0.00017
44.507050000000966,-0.000183
44.51954999999845,-0.000204
44.53204999999932,-0.000249
44.5445500000002,-0.000307
44.55705000000108,-0.000386
44.569549999998564,-0.00046
44.582049999999434,-0.000522
44.59455000000031,-0.000551
44.60705000000119,-0.000584
44.61954999999867,-0.000592
44.632049999999545,-0.000601
44.64455000000042,-0.000609
44.65705000000129,-0.000626
44.66954999999878,-0.00065
44.682049999999656,-0.000683
44.69455000000053,-0.000692
44.7070500000014,-0.000688
44.71954999999889,-0.00065
44.73204999999977,-0.000584
44.744550000000636,-0.000501
44.757049999998124,-0.000431
44.769549999999,-0.000361
44.78204999999988,-0.000315
44.79455000000075,-0.00027
44.807049999998235,-0.000245
44.81954999999911,-0.000245
44.83204999999998,-0.000241
44.84455000000086,-0.000228
44.857049999998345,-0.000208
44.86954999999922,-0.000187
44.88205000000009,-0.000141
44.89455000000097,-7.1E-05
44.907049999998456,4.9E-05
44.919549999999326,0.000214
44.9320500000002,0.000438
44.94455000000108,0.00069
44.95704999999857,0.000947
44.96954999999944,0.001174
44.982050000000314,0.001336
44.99455000000119,0.001402
45.00704999999867,0.001377
45.01954999999955,0.001298
45.032050000000424,0.001216
45.044550000001294,0.001145
45.05704999999878,0.001145
45.06954999999966,0.001224
45.08205000000053,0.00136
45.094550000001405,0.00153
45.10704999999889,0.001679
45.11954999999977,0.001799
45.13205000000064,0.001869
45.14454999999813,0.00189
45.157049999999,0.001882
45.16954999999987,0.001869
45.18205000000075,0.001886
45.19454999999824,0.001915
45.207049999999114,0.001956
45.219549999999984,0.001998
45.23205000000086,0.002022
45.24454999999835,0.002006
45.25704999999922,0.001952
45.269550000000095,0.001878
45.28205000000097,0.001787
45.29454999999846,0.001712
45.30704999999933,0.001658
45.319550000000206,0.00165
45.33205000000108,0.001683
45.34454999999856,0.001741
45.35704999999944,0.001811
45.36955000000032,0.001857
45.382050000001186,0.001894
45.394549999998674,0.001894
45.40704999999955,0.001873
45.41955000000043,0.001836
45.4320500000013,0.001791
45.444549999998785,0.001758
45.45704999999966,0.001725
45.46955000000053,0.001704
45.48205000000141,0.001687
45.494549999998895,0.001658
45.50704999999977,0.001596
45.51955000000064,0.001514
45.53204999999813,0.001418
45.544549999999006,0.001311
45.557049999999876,0.001224
45.56955000000075,0.001166
45.58204999999824,0.001133
45.59454999999912,0.001125
45.60704999999999,0.00112
45.619550000000864,0.001104
45.63204999999835,0.001046
45.64454999999922,0.00098
45.6570500000001,0.000901
45.669550000000974,0.000823
45.68204999999846,0.000769
45.69454999999933,0.000719
45.70705000000021,0.000698
45.719550000001085,0.000665
45.732049999998566,0.00062
45.74454999999944,0.000533
45.75705000000032,0.000413
45.76955000000119,0.000268
45.78204999999868,0.000132
45.79454999999955,2.4E-05
45.80705000000043,-1.7E-05
45.8195500000013,-1E-06
45.83204999999879,5.7E-05
45.844549999999664,0.00014
45.857050000000534,0.00021
45.86955000000141,0.000231
45.8820499999989,0.000214
45.894549999999775,0.000152
45.907050000000645,7E-05
45.91954999999813,-1E-06
45.93204999999901,-4.2E-05
45.94454999999988,-2.6E-05
45.957050000000756,2.8E-05
45.96954999999824,0.000103
45.98204999999912,0.000169
45.99454999999999,0.000214
46.007050000000866,0.000235
46.019549999998354,0.000227
46.032049999999224,0.000214
46.0445500000001,0.000223
46.05705000000098,0.000256
46.069549999998465,0.000326
46.082049999999334,0.000409
46.09455000000021,0.000533
46.10705000000109,0.000616
46.11954999999857,0.000669
46.132049999999445,0.000665
46.14455000000032,0.000628
46.15705000000119,0.000554
46.16954999999868,0.000467
46.182049999999556,0.000392
46.19455000000043,0.000367
46.2070500000013,0.000376
46.21954999999879,0.000421
46.23204999999967,0.000496
46.24455000000054,0.000574
46.25705000000141,0.000657
46.2695499999989,0.000723
46.28204999999978,0.000769
46.29455000000065,0.000794
46.307049999998135,0.000794
46.31954999999901,0.000794
46.33204999999988,0.000777
46.34455000000076,0.000752
46.357049999998246,0.000711
46.36954999999912,0.000686
46.38204999999999,0.000645
46.39455000000087,0.000595
46.40704999999836,0.000545
46.41954999999923,0.000479
46.4320500000001,0.000392
46.44455000000098,0.000285
46.45704999999847,0.000161
46.46954999999934,2E-05
46.482050000000214,-0.000129
46.49455000000109,-0.000253
46.50704999999857,-0.000357
46.51954999999945,-0.000419
46.532050000000325,-0.000435
46.544550000001195,-0.000431
46.55704999999868,-0.000431
46.56954999999956,-0.000439
46.582050000000436,-0.000493
46.594550000001306,-0.000592
46.60704999999879,-0.000729
46.61954999999967,-0.000886
46.63205000000054,-0.001019
46.644550000001416,-0.001101
46.657049999998904,-0.001114
46.66954999999978,-0.001068
46.68205000000065,-0.000994
46.69454999999814,-0.000915
46.707049999999015,-0.000866
46.719549999999884,-0.000882
46.73205000000076,-0.000965
46.74454999999825,-0.001068
46.757049999999126,-0.001168
46.769549999999995,-0.00123
46.78205000000087,-0.001225
46.79454999999836,-0.001147
46.80704999999923,-0.001014
46.819550000000106,-0.000861
46.83205000000098,-0.000737
46.84454999999847,-0.000659
46.85704999999934,-0.000659
46.86955000000022,-0.000721
46.882050000001094,-0.000824
46.894549999998574,-0.000936
46.90704999999945,-0.001019
46.91955000000033,-0.001064
46.9320500000012,-0.001035
46.944549999998685,-0.000936
46.95704999999956,-0.000812
46.96955000000044,-0.000667
46.98205000000131,-0.000506
46.994549999998796,-0.000386
47.00704999999967,-0.000311
47.01955000000054,-0.000278
47.03205000000142,-0.000324
47.04454999999891,-0.000415
47.05704999999978,-0.000522
47.06955000000065,-0.000646
47.08204999999814,-0.000729
47.09454999999902,-0.000758
47.10704999999989,-0.00075
47.119550000000764,-0.000675
47.13204999999825,-0.000563
47.14454999999913,-0.000456
47.15705,-0.000344
47.169550000000875,-0.000253
47.18204999999836,-0.000162
47.19454999999923,-7.1E-05
47.20705000000011,2.4E-05
47.219550000000986,0.000144
47.23204999999847,0.000276
47.24454999999934,0.000401
47.25705000000022,0.000508
47.2695500000011,0.000587
47.28204999999858,0.000636
47.294549999999454,0.000674
47.30705000000033,0.000711
47.3195500000012,0.000777
47.33204999999869,0.000872
47.344549999999565,0.000976
47.357050000000434,0.001091
47.36955000000131,0.001174
47.3820499999988,0.001207
47.394549999999676,0.001183
47.407050000000545,0.001137
47.41955000000142,0.001091
47.43204999999891,0.001079
47.44454999999978,0.001112
47.457050000000656,0.001211
47.469549999998144,0.001331
47.48204999999902,0.001468
47.49454999999989,0.001547
47.50705000000077,0.001563
47.519549999998254,0.001489
47.532049999999124,0.001356
47.54455,0.001174
47.55705000000088,0.001034
47.569549999998365,0.000938
47.582049999999235,0.000897
47.59455000000011,0.000922
47.60705000000099,0.000984
47.61954999999847,0.001067
47.632049999999346,0.001129
47.64455000000022,0.001158
47.65705000000109,0.001149
47.66954999999858,0.0011
47.68204999999946,0.001025
47.69455000000033,0.000918
47.7070500000012,0.000794
47.71954999999869,0.000661
47.73204999999957,0.0005
47.74455000000044,0.000318
47.757050000001314,0.000156
47.7695499999988,2.4E-05
47.78204999999968,-8.8E-05
47.79455000000055,-0.000158
47.807050000001425,-0.000183
47.81954999999891,-0.000187
47.83204999999978,-0.000191
47.84455000000066,-0.000195
47.85704999999815,-0.000216
47.86954999999902,-0.000257
47.88204999999989,-0.000311
47.89455000000077,-0.000352
47.90704999999826,-0.000377
47.91954999999913,-0.000373
47.932050000000004,-0.000365
47.94455000000088,-0.000344
47.95704999999837,-0.000315
47.96954999999924,-0.000295
47.982050000000115,-0.000282
47.99455000000099,-0.000274
48.00704999999847,-0.000261
48.01954999999935,-0.000266
48.032050000000226,-0.000282
48.044550000001095,-0.000295
48.05704999999858,-0.000328
48.06954999999946,-0.000344
48.082050000000336,-0.000365
48.094550000001206,-0.000357
48.107049999998694,-0.000315
48.11954999999957,-0.000261
48.13205000000044,-0.000179
48.14455000000132,-9.2E-05
48.157049999998804,-2.1E-05
48.16954999999968,3.6E-05
48.18205000000055,6.1E-05
48.19455000000143,7.4E-05
48.207049999998915,8.6E-05
48.219549999999785,9.4E-05
48.23205000000066,0.00014
48.24454999999815,0.000181
48.257049999999026,0.000235
48.269549999999896,0.000289
48.28205000000077,0.000338
48.29454999999826,0.000376
48.30704999999913,0.000405
48.31955000000001,0.000421
48.33205000000088,0.000442
48.34454999999837,0.000479
48.35704999999924,0.000521
48.36955000000012,0.000554
48.382050000000994,0.00057
48.394549999998475,0.000595
48.40704999999935,0.000607
48.41955000000023,0.000624
48.4320500000011,0.000641
48.444549999998586,0.000665
48.45704999999946,0.000703
48.46955000000034,0.000748
48.48205000000121,0.000794
48.494549999998696,0.000835
48.50704999999957,0.000876
48.51955000000044,0.000897
48.53205000000132,0.000905
48.54454999999881,0.000914
48.557049999999684,0.000909
48.569550000000554,0.000922
48.58205000000143,0.000914
48.59454999999892,0.000914
48.60704999999979,0.000901
48.619550000000665,0.000872
48.63204999999815,0.000827
48.64454999999903,0.000773
48.6570499999999,0.000715
48.669550000000775,0.000653
48.68204999999826,0.000599
48.69454999999913,0.000541
48.70705000000001,0.000492
48.719550000000886,0.000438
48.732049999998374,0.000367
48.74454999999924,0.000297
48.75705000000012,0.000206
48.769550000001,0.000103
48.78204999999848,-1.3E-05
48.794549999999354,-0.000137
48.80705000000023,-0.000266
48.8195500000011,-0.00041
48.83204999999859,-0.000539
48.844549999999465,-0.000663
48.85705000000034,-0.000774
48.86955000000121,-0.000882
48.8820499999987,-0.000948
48.894549999999576,-0.000994
48.907050000000446,-0.000985
48.91955000000132,-0.000948
48.93204999999881,-0.00089
48.94454999999969,-0.000841
48.95705000000056,-0.000824
48.96955000000143,-0.000861
48.98204999999892,-0.000957
48.99454999999979,-0.001081
49.00705000000067,-0.001234
49.019549999998155,-0.001341
49.03204999999903,-0.001379
49.0445499999999,-0.001333
49.05705000000078,-0.001205
49.069549999998266,-0.001035
49.082049999999136,-0.000857
49.09455000000001,-0.000721
49.10705000000089,-0.000679
49.11954999999838,-0.000717
49.132049999999246,-0.000812
49.14455000000012,-0.000928
49.157050000001,-0.00101
49.16954999999848,-0.001027
49.18204999999936,-0.000969
49.194550000000234,-0.000849
49.207050000001104,-0.000692
49.21954999999859,-0.000551
49.23204999999947,-0.000427
49.244550000000345,-0.000357
49.257050000001215,-0.000311
49.2695499999987,-0.00029
49.28204999999958,-0.000249
49.29455000000045,-0.000191
49.307050000001325,-0.000104
49.31954999999881,-1E-06
49.33204999999969,0.000115
49.34455000000056,0.000231
49.357050000001436,0.000334
49.369549999998924,0.000438
49.38204999999979,0.000545
49.39455000000067,0.000686
49.40704999999816,0.000839
49.419549999999035,0.001017
49.432049999999904,0.001216
49.44455000000078,0.001398
49.45704999999827,0.001559
49.46954999999914,0.001704
49.482050000000015,0.00182
49.49455000000089,0.001919
49.50704999999838,0.001993
49.51954999999925,0.002051
49.532050000000126,0.002101
49.544550000001,0.002134
49.55704999999848,0.002155
49.56954999999936,0.002175
49.58205000000024,0.002188
49.59455000000111,0.002188
49.607049999998594,0.002188
49.61954999999947,0.002184
49.63205000000034,0.002163
49.64455000000122,0.002134
49.657049999998705,0.002097
49.66954999999958,0.002056
49.68205000000045,0.002006
49.69455000000133,0.001969
49.707049999998816,0.001923
49.719549999999685,0.001882
49.73205000000056,0.001803
49.74455000000144,0.001704
49.75704999999893,0.001567
49.769549999999796,0.001389
49.78205000000067,0.001191
49.79454999999816,0.001005
49.80704999999903,0.000843
49.81954999999991,0.000727
49.832050000000784,0.000674
49.84454999999827,0.000649
49.85704999999914,0.000649
49.86955000000002,0.000624
49.882050000000895,0.000583
49.894549999998375,0.000492
49.90704999999925,0.000363
49.91955000000013,0.000214
49.932050000001,4.5E-05
49.944549999998486,-9.2E-05
49.95704999999936,-0.000212
49.96955000000024,-0.000282
49.98205000000111,-0.000332
49.9945499999986,-0.000348
50.007049999999474,-0.000348
50.01955000000034,-0.000357
50.03205000000122,-0.000381
50.04454999999871,-0.000419
50.057049999999585,-0.000477
50.069550000000454,-0.000539
50.08205000000133,-0.000609
50.09454999999882,-0.000663
50.10704999999969,-0.0007
50.119550000000565,-0.000725
50.13205000000144,-0.000733
50.14454999999893,-0.000733
50.1570499999998,-0.00075
50.169550000000676,-0.000783
50.18204999999816,-0.000841
50.19454999999903,-0.00089
50.20704999999991,-0.000936
50.21955000000079,-0.000965
50.232049999998274,-0.000969
50.244549999999144,-0.000919
50.25705000000002,-0.000866
50.2695500000009,-0.000808
50.28204999999838,-0.000774
50.294549999999255,-0.00077
50.30705000000013,-0.000812
50.319550000001,-0.000882
50.33204999999849,-0.000948
50.344549999999366,-0.00101
50.35705000000024,-0.001035
50.36955000000111,-0.001023
50.3820499999986,-0.000981
50.39454999999948,-0.000923
50.407050000000346,-0.000878
50.41955000000122,-0.000853
50.43204999999871,-0.000841
50.44454999999959,-0.000849
50.45705000000046,-0.00087
50.469550000001334,-0.000874
50.48204999999882,-0.000853
50.49454999999969,-0.00082
50.50705000000057,-0.000774
50.519550000001445,-0.000733
50.53204999999893,-0.000688
50.5445499999998,-0.000659
50.55705000000068,-0.000634
50.569549999998166,-0.000605
50.582049999999036,-0.000563
50.59454999999991,-0.000489
50.60705000000079,-0.000386
50.61954999999828,-0.000257
50.63204999999915,-0.000104
50.644550000000024,2.8E-05
50.6570500000009,0.000152
50.66954999999838,0.000231
50.68204999999926,0.000272
50.694550000000135,0.000289
50.707050000001004,0.000268
50.71954999999849,0.000252
50.73204999999937,0.000247
50.744550000000245,0.000276
50.757050000001115,0.000351
50.7695499999986,0.000454
50.78204999999948,0.000583
50.79455000000035,0.000703
50.807050000001226,0.000823
50.81954999999871,0.000905
50.83204999999959,0.000963
50.84455000000046,0.001
50.85705000000134,0.000387
50.869549999998824,0.000397
50.882049999999694,0.000302
50.89455000000057,0.000208
50.90705000000145,0.000113
50.919549999998935,8.1E-05
50.932049999999805,0.000176
50.94455000000068,0.000429
50.95704999999817,0.000745
50.96954999999904,0.001799
50.982049999999916,
50.99455000000079,


==> data/homade-APD-data/a18.csv <==
0.9820499999987008,0.00065
0.9945499999995753,0.00065
1.0070500000004496,0.000713
1.0195500000013242,0.000777
1.0320499999988104,0.000777
1.044549999999685,0.000745
1.0570500000005594,0.000671
1.0695500000014337,0.000587
1.0820499999989202,0.000524
1.0945499999997945,0.000566
1.107050000000669,0.000724
1.1195499999981553,0.000945
1.1320499999990297,0.00123
1.1445499999999043,0.001504
1.1570500000007786,0.001704
1.169549999998265,0.001767
1.1820499999991394,0.001673
1.1945500000000138,0.001462
1.2070500000008884,0.001219
1.2195499999983745,0.000956
1.2320499999992491,0.000756
1.2445500000001235,0.000671
1.2570500000009979,0.000724
1.2695499999984843,0.000924
1.2820499999993586,0.001156
1.294550000000233,0.001441
1.3070500000011076,0.001641
1.3195499999985938,0.001746
1.3320499999994684,0.001736
1.3445500000003427,0.001599
1.3570500000012171,0.00142
1.3695499999987035,0.001209
1.382049999999578,0.001072
1.3945500000004523,0.000987
1.4070500000013269,0.000966
1.419549999998813,0.000998
1.4320499999996876,0.001009
1.444550000000562,0.000966
1.4570500000014364,0.000808
1.4695499999989228,0.000566
1.4820499999997971,0.000302
1.4945500000006717,2.8E-05
1.507049999998158,-0.000182
1.5195499999990323,-0.000267
1.5320499999999069,-0.000172
1.5445500000007812,2.8E-05
1.5570499999982677,0.000334
1.569549999999142,0.000671
1.5820500000000164,0.000945
1.594550000000891,0.001114
1.6070499999983772,0.001135
1.6195499999992518,0.000966
1.6320500000001261,0.000671
1.6445500000010005,0.000355
1.657049999998487,5E-05
1.6695499999993613,-0.000161
1.6820500000002356,-0.000182
1.6945500000011102,-4.5E-05
1.7070499999985964,0.000239
1.719549999999471,0.000608
1.7320500000003454,0.000945
1.7445500000012197,0.001156
1.7570499999987061,0.00123
1.7695499999995805,0.001124
1.782050000000455,0.000945
1.7945500000013295,0.000703
1.8070499999988157,0.000524
1.8195499999996902,0.000429
1.8320500000005646,0.000461
1.844550000001439,0.000503
1.8570499999989254,0.000566
1.8695499999997998,0.000555
1.8820500000006744,0.00045
1.8945499999981605,0.000208
1.9070499999990351,-3.5E-05
1.9195499999999095,-0.000224
1.9320500000007839,-0.000309
1.9445499999982703,-0.000214
1.9570499999991446,1.8E-05
1.969550000000019,0.000324
1.9820500000008936,0.000629
1.9945499999983798,0.000882
2.0070499999992544,0.000998
2.019550000000129,0.001019
2.032050000001003,0.000987
2.0445499999984893,0.000966
2.057049999999364,0.001019
2.0695500000002385,0.001135
2.0820500000011126,0.001356
2.0945499999985993,0.001567
2.1070499999994734,0.001746
2.119550000000348,0.001873
2.1320500000012226,0.001852
2.1445499999987088,0.001746
2.1570499999995834,0.001557
2.1695500000004575,0.001377
2.182050000001332,0.001188
2.1945499999988183,0.001019
2.207049999999693,0.00085
2.2195500000005675,0.000692
2.2320500000014416,0.000513
2.2445499999989282,0.000355
2.2570499999998024,0.000218
2.269550000000677,0.000123
2.282049999998163,8.1E-05
2.2945499999990377,0.000123
2.3070499999999123,0.000197
2.3195500000007865,0.000281
2.3320499999982727,0.000334
2.3445499999991473,0.000376
2.357050000000022,0.000334
2.369550000000896,0.000324
2.3820499999983826,0.000302
2.3945499999992568,0.000302
2.4070500000001314,0.000313
2.419550000001006,0.000281
2.432049999998492,0.000239
2.4445499999993667,7.1E-05
2.457050000000241,-0.000161
2.4695500000011155,-0.000446
2.4820499999986017,-0.000688
2.4945499999994762,-0.000846
2.507050000000351,-0.000857
2.519550000001225,-0.000678
2.5320499999987116,-0.000351
2.5445499999995858,7E-06
2.5570500000004603,0.000334
2.569550000001335,0.000482
2.582049999998821,0.000461
2.5945499999996957,0.000281
2.60705000000057,-3.5E-05
2.6195500000014444,-0.000361
2.6320499999989306,-0.000604
2.6445499999998052,-0.00073
2.6570500000006794,-0.000741
2.669549999998166,-0.000678
2.68204999999904,-0.000604
2.6945499999999147,-0.000604
2.7070500000007893,-0.000709
2.7195499999982755,-0.000857
2.73204999999915,-0.001015
2.7445500000000242,-0.001131
2.757050000000899,-0.001141
2.769549999998385,-0.001004
2.7820499999992596,-0.000751
2.794550000000134,-0.000467
2.8070500000010083,-0.000182
2.819549999998495,1.8E-05
2.832049999999369,0.000113
2.8445500000002437,8.1E-05
2.8570500000011183,-3E-06
2.8695499999986045,-0.000109
2.882049999999479,-0.000203
2.8945500000003532,-0.000214
2.907050000001228,-0.000193
2.919549999998714,-8.7E-05
2.9320499999995886,7E-06
2.9445500000004627,0.000102
2.9570500000013373,0.000197
2.9695499999988235,0.000271
2.982049999999698,0.000334
2.9945500000005727,0.000397
3.007050000001447,0.00045
3.0195499999989335,0.000471
3.0320499999998076,0.000439
3.044550000000682,0.000324
3.0570499999981684,0.000155
3.069549999999043,-7.7E-05
3.0820499999999176,-0.000267
3.0945500000007917,-0.000372
3.1070499999982784,-0.000435
3.1195499999991525,-0.00033
3.132050000000027,-9.8E-05
3.1445500000009017,0.000176
3.157049999998388,0.000461
3.1695499999992625,0.000703
3.1820500000001366,0.00084
3.194550000001011,0.000903
3.2070499999984974,0.000882
3.219549999999372,0.00085
3.232050000000246,0.00084
3.2445500000011207,0.00085
3.257049999998607,0.000935
3.2695499999994815,0.001082
3.282050000000356,0.001219
3.29455000000123,0.001314
3.307049999998717,0.001388
3.319549999999591,0.001388
3.3320500000004656,0.001314
3.34455000000134,0.001188
3.3570499999988264,0.001019
3.369549999999701,0.000872
3.382050000000575,0.000671
3.3945500000014497,0.000471
3.407049999998936,0.000302
3.4195499999998105,0.000144
3.432050000000685,6E-05
3.4445499999981712,1.8E-05
3.457049999999046,6E-05
3.46954999999992,0.000123
3.4820500000007946,0.000197
3.4945499999982808,0.00025
3.5070499999991553,0.00025
3.5195500000000295,0.000123
3.532050000000904,-4.5E-05
3.5445499999983903,-0.000256
3.557049999999265,-0.000446
3.5695500000001394,-0.000593
3.5820500000010136,-0.000604
3.5945499999985002,-0.000467
3.6070499999993744,-0.000214
3.619550000000249,0.000123
3.6320500000011235,0.000482
3.6445499999986097,0.00085
3.6570499999994843,0.001093
3.6695500000003585,0.001188
3.682050000001233,0.001188
3.6945499999987192,0.001072
3.707049999999594,0.000956
3.7195500000004684,0.000798
3.7320500000013426,0.000713
3.7445499999988288,0.000692
3.7570499999997033,0.000692
3.769550000000578,0.000713
3.782050000001452,0.000692
3.7945499999989387,0.000566
3.807049999999813,0.000366
3.8195500000006875,0.000113
3.8320499999981736,-0.00013
3.8445499999990482,-0.000288
3.857049999999923,-0.000288
3.869550000000797,-0.000119
3.8820499999982836,0.000208
3.8945499999991577,0.000587
3.9070500000000323,0.000903
3.919550000000907,0.001124
3.932049999998393,0.001072
3.9445499999992677,0.000808
3.957050000000142,0.000397
3.9695500000010164,-2.4E-05
3.9820499999985026,-0.000361
3.994549999999377,-0.00052
4.007050000000252,-0.000456
4.019550000001126,-0.000256
4.032049999998613,-1.4E-05
4.044549999999487,0.000187
4.057050000000361,0.000229
4.069550000001236,8.1E-05
4.082049999998722,-0.00013
4.094549999999597,-0.000351
4.107050000000471,-0.000498
4.119550000001345,-0.000435
4.132049999998832,-0.000246
4.144549999999706,7.1E-05
4.157050000000581,0.000355
4.1695499999980665,0.000513
4.182049999998942,0.000503
4.194549999999816,0.000324
4.20705000000069,5E-05
4.2195499999981765,-0.000172
4.232049999999051,-0.000277
4.244549999999926,-0.000214
4.2570500000008,7E-06
4.269549999998286,0.000334
4.282049999999161,0.00064
4.294550000000035,0.000829
4.30705000000091,0.000903
4.3195499999983955,0.000829
4.3320499999992705,0.000735
4.344550000000145,0.000619
4.357050000001019,0.000576
4.3695499999985055,0.000619
4.38204999999938,0.000745
4.394550000000255,0.000798
4.407050000001129,0.00084
4.419549999998615,0.000777
4.43204999999949,0.00064
4.444550000000364,0.000429
4.457050000001239,0.000218
4.4695499999987245,9.2E-05
4.482049999999599,7E-06
4.494550000000474,-2.4E-05
4.507050000001348,7E-06
4.5195499999988344,8.1E-05
4.532049999999709,0.000144
4.544550000000583,0.000218
4.557049999998069,0.000292
4.5695499999989435,0.000376
4.5820499999998185,0.000461
4.594550000000693,0.000555
4.607049999998179,0.000598
4.6195499999990535,0.00064
4.632049999999928,0.000619
4.644550000000803,0.000545
4.657049999998288,0.00045
4.669549999999163,0.000366
4.682050000000038,0.000313
4.694550000000912,0.000281
4.707049999998398,0.000281
4.7195499999992725,0.000271
4.7320500000001475,0.000208
4.744550000001022,6E-05
4.757049999998508,-0.000182
4.7695499999993825,-0.000467
4.782050000000257,-0.000741
4.794550000001132,-0.00092
4.807049999998617,-0.000962
4.819549999999492,-0.000867
4.8320500000003666,-0.000604
4.844550000001241,-0.000267
4.857049999998727,-1.4E-05
4.8695499999996015,0.000123
4.8820500000004765,0.000113
4.894550000001351,-8.7E-05
4.907049999998837,-0.000383
4.919549999999711,-0.000678
4.932050000000586,-0.000878
4.944549999998072,-0.00092
4.957049999998946,-0.000762
4.969549999999821,-0.000456
4.9820500000006955,-7.7E-05
4.994549999998182,0.000313
5.007049999999056,0.000598
5.0195499999999305,0.000766
5.0320500000008055,0.000808
5.044549999998291,0.000756
5.057049999999165,0.000598
5.06955000000004,0.000418
5.082050000000915,0.000208
5.094549999998401,-2.4E-05
5.107049999999275,-0.000235
5.1195500000001495,-0.000425
5.1320500000010245,-0.000541
5.14454999999851,-0.000562
5.157049999999385,-0.000498
5.169550000000259,-0.00034
5.182050000001134,-0.00014
5.19454999999862,3.9E-05
5.207049999999494,0.000155
5.219550000000369,0.000134
5.2320500000012435,2.8E-05
5.24454999999873,-0.000182
5.257049999999604,-0.000383
5.2695500000004785,-0.000498
5.2820500000013535,-0.00052
5.294549999998839,-0.000404
5.307049999999714,-0.000235
5.319550000000588,-3.5E-05
5.332049999998075,8.1E-05
5.344549999998949,0.000123
5.357049999999823,8.1E-05
5.369550000000698,7E-06
5.382049999998184,-3.5E-05
5.394549999999059,1.8E-05
5.407049999999933,0.000113
5.419550000000807,0.000292
5.432049999998294,0.000461
5.444549999999168,0.000534
5.457050000000043,0.000461
5.469550000000917,0.000271
5.482049999998404,-3.5E-05
5.494549999999278,-0.000393
5.507050000000152,-0.000678
5.519550000001027,-0.000815
5.532049999998513,-0.000794
5.544549999999388,-0.000604
5.557050000000262,-0.000319
5.569550000001136,7E-06
5.582049999998623,0.000281
5.594549999999497,0.000429
5.607050000000372,0.000387
5.619550000001246,0.00025
5.632049999998732,-2.4E-05
5.644549999999607,-0.000309
5.657050000000481,-0.000562
5.6695500000013554,-0.000699
5.682049999998842,-0.000699
5.694549999999716,-0.000604
5.707050000000591,-0.000425
5.719549999998077,-0.000224
5.732049999998952,-6.6E-05
5.744549999999826,1.8E-05
5.7570500000007,6E-05
5.769549999998187,3.9E-05
5.782049999999061,3.9E-05
5.794549999999936,8.1E-05
5.80705000000081,0.000187
5.819549999998297,0.000334
5.832049999999171,0.000513
5.844550000000045,0.000671
5.85705000000092,0.000766
5.869549999998406,0.000745
5.882049999999281,0.00065
5.894550000000155,0.000439
5.907050000001029,0.000176
5.919549999998516,-8.7E-05
5.93204999999939,-0.000393
5.944550000000265,-0.000646
5.957050000001139,-0.000867
5.969549999998626,-0.001036
5.9820499999995,-0.001162
5.994550000000374,-0.001183
6.007050000001249,-0.001183
6.019549999998735,-0.001089
6.03204999999961,-0.00092
6.044550000000484,-0.00073
6.057050000001358,-0.000551
6.069549999998845,-0.000361
6.082049999999719,-0.000214
6.094550000000594,-9.8E-05
6.10704999999808,-1.4E-05
6.119549999998955,6E-05
6.132049999999829,0.000144
6.144550000000703,0.00026
6.15704999999819,0.000355
6.169549999999064,0.000439
6.182049999999939,0.000492
6.194550000000813,0.000471
6.207049999998299,0.000355
6.219549999999174,0.000239
6.232050000000048,0.000113
6.244550000000922,7.1E-05
6.257049999998409,0.000102
6.269549999999283,0.000218
6.282050000000158,0.000418
6.294550000001032,0.000619
6.307049999998519,0.000787
6.319549999999393,0.000882
6.332050000000267,0.000882
6.344550000001142,0.000766
6.357049999998628,0.000598
6.369549999999503,0.000439
6.382050000000377,0.000324
6.394550000001251,0.000334
6.407049999998738,0.000408
6.419549999999612,0.000598
6.432050000000487,0.000808
6.444550000001361,0.000998
6.457049999998848,0.001124
6.469549999999722,0.001135
6.482050000000596,0.00104
6.494549999998083,0.00085
6.507049999998957,0.000587
6.519549999999832,0.000292
6.532050000000706,2.8E-05
6.544549999998193,-0.000172
6.557049999999067,-0.000351
6.569549999999941,-0.000435
6.582050000000816,-0.000446
6.594549999998302,-0.000393
6.607049999999177,-0.000288
6.619550000000051,-0.000109
6.632050000000925,8.1E-05
6.644549999998412,0.000292
6.657049999999286,0.000471
6.669550000000161,0.000576
6.682050000001035,0.000598
6.694549999998522,0.000513
6.707049999999396,0.000334
6.71955000000027,0.000144
6.732050000001145,-5.6E-05
6.744549999998631,-0.000193
6.757049999999506,-0.000288
6.76955000000038,-0.000288
6.782050000001254,-0.000288
6.794549999998741,-0.000267
6.807049999999615,-0.000267
6.819550000000489,-0.000256
6.832050000001364,-0.000298
6.84454999999885,-0.00034
6.857049999999725,-0.000414
6.869550000000599,-0.000456
6.8820499999980855,-0.000498
6.89454999999896,-0.000509
6.907049999999834,-0.000498
6.919550000000709,-0.000488
6.932049999998195,-0.000414
6.94454999999907,-0.000309
6.957049999999944,-0.000193
6.969550000000818,-4.5E-05
6.982049999998305,9.2E-05
6.994549999999179,0.000208
7.007050000000054,0.000292
7.019550000000928,0.000366
7.0320499999984145,0.000387
7.044549999999289,0.00045
7.057050000000163,0.000471
7.069550000001038,0.000545
7.082049999998524,0.000619
7.094549999999399,0.000671
7.107050000000273,0.000692
7.119550000001147,0.000692
7.1320499999986335,0.00065
7.144549999999508,0.000555
7.157050000000383,0.000482
7.169550000001257,0.000387
7.1820499999987435,0.000229
7.194549999999618,6E-05
7.207050000000492,-0.000193
7.219550000001367,-0.000488
7.232049999998853,-0.000815
7.244549999999728,-0.001078
7.257050000000602,-0.001205
7.269549999998088,-0.00112
7.2820499999989625,-0.000794
7.294549999999837,-0.000267
7.307050000000712,0.000376
7.319549999998197,0.000998
7.3320499999990725,0.001451
7.344549999999947,0.001651
7.357050000000821,0.001578
7.369549999998307,0.001293
7.3820499999991815,0.000872
7.394550000000056,0.000482
7.407050000000931,0.000197
7.4195499999984165,0.000134
7.4320499999992915,0.000239
7.444550000000166,0.000492
7.45705000000104,0.000766
7.469549999998526,0.001019
7.482049999999401,0.001146
7.494550000000276,0.001156
7.50705000000115,0.001082
7.519549999998636,0.000935
7.5320499999995105,0.000724
7.544550000000385,0.000513
7.55705000000126,0.000292
7.5695499999987454,0.000113
7.5820499999996205,-7.7E-05
7.594550000000495,-0.000267
7.607050000001369,-0.000467
7.619549999998855,-0.000583
7.6320499999997296,-0.000688
7.644550000000605,-0.000762
7.65704999999809,-0.000815
7.669549999998965,-0.000804
7.6820499999998395,-0.000804
7.694550000000714,-0.000794
7.7070499999982,-0.000772
7.719549999999074,-0.000772
7.7320499999999495,-0.000741
7.744550000000824,-0.000709
7.75704999999831,-0.000646
7.769549999999184,-0.000562
7.7820500000000585,-0.00052
7.794550000000934,-0.000488
7.807049999998419,-0.00053
7.819549999999294,-0.000583
7.8320500000001685,-0.000646
7.844550000001043,-0.000699
7.857049999998529,-0.000699
7.869549999999403,-0.000614
7.8820500000002784,-0.000477
7.894550000001153,-0.000256
7.907049999998639,-2.4E-05
7.919549999999513,0.000187
7.9320500000003875,0.000366
7.9445500000012625,0.000429
7.957049999998748,0.000418
7.969549999999622,0.000313
7.9820500000004975,0.000165
7.994550000001372,-2.4E-05
8.007049999998857,-0.000214
8.019549999999732,-0.000383
8.032050000000607,-0.000498
8.044549999998093,-0.000551
8.057049999998968,-0.000593
8.069549999999841,-0.000604
8.082050000000716,-0.000593
8.094549999998202,-0.000635
8.107049999999077,-0.000657
8.119549999999952,-0.00072
8.132050000000826,-0.000804
8.144549999998313,-0.000941
8.157049999999186,-0.001089
8.169550000000061,-0.001194
8.182050000000936,-0.001268
8.194549999998422,-0.001247
8.207049999999297,-0.001089
8.21955000000017,-0.000846
8.232050000001045,-0.00053
8.244549999998531,-0.000214
8.257049999999406,6E-05
8.269550000000281,0.000271
8.282050000001155,0.000366
8.294549999998642,0.000376
8.307049999999515,0.000355
8.31955000000039,0.000345
8.332050000001265,0.000376
8.344549999998751,0.000439
8.357049999999626,0.000513
8.3695500000005,0.000513
8.382050000001374,0.000471
8.39454999999886,0.000345
8.407049999999735,0.000187
8.41955000000061,3.9E-05
8.432049999998096,7E-06
8.444549999998971,7.1E-05
8.457049999999844,0.000239
8.46955000000072,0.000461
8.482049999998205,0.000661
8.49454999999908,0.000756
8.507049999999955,0.000713
8.519550000000828,0.000524
8.532049999998316,0.000281
8.54454999999919,2.8E-05
8.557050000000064,-9.8E-05
8.56955000000094,-0.000109
8.582049999998425,-5.6E-05
8.5945499999993,5E-05
8.607050000000173,0.000134
8.619550000001048,7.1E-05
8.632049999998534,-7.7E-05
8.644549999999409,-0.000319
8.657050000000284,-0.000614
8.669550000001157,-0.000867
8.682049999998645,-0.001015
8.694549999999518,-0.001057
8.707050000000393,-0.001015
8.719550000001268,-0.000941
8.732049999998754,-0.000899
8.744549999999629,-0.000888
8.757050000000502,-0.000952
8.769550000001377,-0.001015
8.782049999998863,-0.001046
8.794549999999738,-0.001046
8.807050000000611,-0.000973
8.819549999998099,-0.000836
8.832049999998972,-0.000751
8.844549999999847,-0.000688
8.857050000000722,-0.000762
8.869549999998208,-0.000941
8.882049999999083,-0.001194
8.894549999999956,-0.001447
8.907050000000831,-0.001668
8.919549999998317,-0.001763
8.932049999999192,-0.00171
8.944550000000067,-0.001552
8.95705000000094,-0.001289
8.969549999998428,-0.000962
8.982049999999301,-0.000657
8.994550000000176,-0.000404
9.007050000001051,-0.000256
9.019549999998537,-0.000214
9.032049999999412,-0.000256
9.044550000000285,-0.000361
9.05705000000116,-0.000488
9.069549999998646,-0.000551
9.082049999999521,-0.000562
9.094550000000396,-0.000488
9.10705000000127,-0.000309
9.119549999998757,-8.7E-05
9.13204999999963,0.000197
9.144550000000505,0.000408
9.15705000000138,0.000545
9.169549999998866,0.000608
9.182049999999741,0.000555
9.194550000000614,0.000366
9.207049999998102,0.000113
9.219549999998975,-0.000109
9.23204999999985,-0.000361
9.244550000000725,-0.000509
9.25704999999821,-0.000572
9.269549999999086,-0.000498
9.282049999999959,-0.000372
9.294550000000834,-0.000193
9.30704999999832,-2.4E-05
9.319549999999195,0.000102
9.33205000000007,0.000134
9.344550000000943,0.000113
9.35704999999843,2.8E-05
9.369549999999304,-3.5E-05
9.382050000000179,-0.000119
9.394550000001054,-0.000161
9.40704999999854,-0.000172
9.419549999999415,-0.000151
9.432050000000288,-0.000109
9.444550000001163,-7.7E-05
9.457049999998649,-6.6E-05
9.469549999999524,-4.5E-05
9.482050000000399,-1.4E-05
9.494550000001272,7E-06
9.50704999999876,9.2E-05
9.519549999999633,0.000197
9.532050000000508,0.000334
9.544550000001383,0.000492
9.557049999998869,0.00065
9.569549999999744,0.000777
9.582050000000617,0.000872
9.594549999998105,0.00085
9.607049999998978,0.000735
9.619549999999853,0.000545
9.632050000000728,0.000271
9.644549999998214,-4.5E-05
9.657049999999089,-0.000351
9.669549999999962,-0.000583
9.682050000000837,-0.000699
9.694549999998323,-0.000699
9.707049999999198,-0.000562
9.719550000000073,-0.000351
9.732050000000946,-0.000109
9.744549999998434,7.1E-05
9.757049999999307,0.000208
9.769550000000182,0.00026
9.782050000001057,0.00026
9.794549999998543,0.000187
9.807049999999418,0.000155
9.81955000000029,0.000144
9.832050000001166,0.000187
9.844549999998652,0.000208
9.857049999999527,0.000229
9.869550000000402,0.000218
9.882050000001275,0.000144
9.894549999998763,5E-05
9.907049999999636,-5.6E-05
9.91955000000051,-0.00013
9.932050000001386,-0.00014
9.944549999998872,-0.00013
9.957049999999745,-9.8E-05
9.96955000000062,-8.7E-05
9.982049999998106,-0.00013
9.99454999999898,-0.000256
10.007049999999856,-0.000425
10.019550000000729,-0.000635
10.032049999998216,-0.000804
10.04454999999909,-0.000931
10.057049999999965,-0.000994
10.06955000000084,-0.000962
10.082049999998326,-0.00092
10.0945499999992,-0.000857
10.107050000000074,-0.000825
10.119550000000949,-0.000815
10.132049999998435,-0.000857
10.14454999999931,-0.000888
10.157050000000185,-0.000888
10.169550000001058,-0.000899
10.182049999998545,-0.000899
10.194549999999419,-0.00092
10.207050000000294,-0.000962
10.219550000001169,-0.001046
10.232049999998654,-0.001089
10.24454999999953,-0.001131
10.257050000000403,-0.001089
10.269550000001278,-0.000952
10.282049999998764,-0.000699
10.294549999999639,-0.000404
10.307050000000514,-8.7E-05
10.319550000001387,0.000165
10.332049999998874,0.000292
10.344549999999748,0.000281
10.357050000000623,0.000176
10.369549999998108,1.8E-05
10.382049999998983,-0.000119
10.394549999999859,-0.000193
10.407050000000732,-0.00013
10.41954999999822,5E-05
10.432049999999093,0.000334
10.444549999999968,0.000598
10.457050000000843,0.000787
10.469549999998328,0.000882
10.482049999999203,0.00085
10.494550000000077,0.000713
10.507050000000952,0.000534
10.519549999998437,0.000366
10.532049999999312,0.00026
10.544550000000187,0.000239
10.55705000000106,0.00025
10.569549999998548,0.000313
10.582049999999422,0.000334
10.594550000000297,0.000376
10.607050000001172,0.000376
10.619549999998657,0.000366
10.632049999999532,0.000376
10.644550000000406,0.000366
10.65705000000128,0.000366
10.669549999998766,0.000345
10.682049999999641,0.000313
10.694550000000516,0.000187
10.70705000000139,1.8E-05
10.719549999998877,-0.000151
10.73204999999975,-0.00033
10.744550000000626,-0.000383
10.757049999998111,-0.000383
10.769549999998986,-0.000277
10.782049999999861,-0.000109
10.794550000000735,6E-05
10.807049999998222,0.000144
10.819549999999095,0.000134
10.83204999999997,-3E-06
10.844550000000845,-0.000172
10.857049999998331,-0.000404
10.869549999999206,-0.000562
10.88205000000008,-0.000657
10.894550000000955,-0.000678
10.90704999999844,-0.000646
10.919549999999315,-0.000572
10.93205000000019,-0.00053
10.944550000001064,-0.000498
10.957049999998551,-0.000509
10.969549999999424,-0.000541
10.9820500000003,-0.00052
10.994550000001174,-0.000456
11.00704999999866,-0.000351
11.019549999999535,-0.000235
11.032050000000408,-9.8E-05
11.044550000001284,-6.6E-05
11.05704999999877,-0.000109
11.069549999999644,-0.000235
11.08205000000052,-0.000393
11.094550000001393,-0.000562
11.107049999998878,-0.000646
11.119549999999753,-0.000667
11.132050000000628,-0.000583
11.144549999998114,-0.000446
11.15704999999899,-0.00033
11.169549999999862,-0.000224
11.182050000000737,-0.000214
11.194549999998223,-0.000267
11.207049999999098,-0.000383
11.219549999999973,-0.000488
11.232050000000847,-0.000593
11.244549999998334,-0.000625
11.257049999999207,-0.000593
11.269550000000082,-0.00052
11.282050000000957,-0.000425
11.294549999998443,-0.000372
11.307049999999318,-0.000372
11.319550000000191,-0.000435
11.332050000001066,-0.000488
11.344549999998552,-0.000562
11.357049999999427,-0.000572
11.369550000000302,-0.00053
11.382050000001176,-0.000435
11.394549999998663,-0.00034
11.407049999999536,-0.000256
11.419550000000411,-0.000224
11.432050000001286,-0.000288
11.444549999998772,-0.00033
11.457049999999647,-0.000383
11.46955000000052,-0.000351
11.482050000001395,-0.000235
11.494549999998881,-3.5E-05
11.507049999999756,0.000208
11.519550000000631,0.00045
11.532049999998117,0.000629
11.544549999998992,0.000724
11.557049999999865,0.000735
11.56955000000074,0.000703
11.582049999998226,0.000629
11.594549999999101,0.000598
11.607049999999976,0.000566
11.61955000000085,0.000566
11.632049999998337,0.000524
11.64454999999921,0.000439
11.657050000000085,0.000324
11.66955000000096,0.00026
11.682049999998446,0.000218
11.694549999999321,0.000281
11.707050000000194,0.000503
11.71955000000107,0.000829
11.732049999998555,0.001135
11.74454999999943,0.001377
11.757050000000305,0.001441
11.769550000001178,0.001304
11.782049999998666,0.000956
11.79454999999954,0.000534
11.807050000000414,0.000134
11.81955000000129,-0.000119
11.832049999998775,-0.000161
11.84454999999965,-3E-06
11.857050000000523,0.000313
11.869550000001398,0.00065
11.882049999998884,0.000935
11.894549999999759,0.001061
11.907050000000634,0.001019
11.91954999999812,0.000829
11.932049999998995,0.000587
11.944549999999868,0.000387
11.957050000000743,0.00025
11.969549999998229,0.000229
11.982049999999104,0.000302
11.994549999999979,0.000429
12.007050000000852,0.000545
12.01954999999834,0.00065
12.032049999999213,0.000724
12.044550000000088,0.000735
12.057050000000963,0.000735
12.069549999998449,0.000745
12.082049999999324,0.000777
12.094550000000197,0.000756
12.107050000001072,0.000692
12.119549999998558,0.000576
12.132049999999433,0.000376
12.144550000000308,7.1E-05
12.157050000001181,-0.000267
12.169549999998669,-0.000604
12.182049999999542,-0.000888
12.194550000000417,-0.001099
12.207050000001292,-0.001226
12.219549999998778,-0.001215
12.232049999999653,-0.001131
12.244550000000526,-0.000973
12.257050000001401,-0.000804
12.269549999998887,-0.000635
12.282049999999762,-0.000541
12.294550000000635,-0.000562
12.307049999998123,-0.000678
12.319549999998996,-0.000878
12.332049999999871,-0.001131
12.344550000000746,-0.001363
12.357049999998232,-0.001468
12.369549999999107,-0.001436
12.38204999999998,-0.001215
12.394550000000855,-0.000836
12.40704999999834,-0.000351
12.419549999999216,0.000123
12.43205000000009,0.000513
12.444550000000964,0.000745
12.457049999998452,0.000756
12.469549999999325,0.00064
12.4820500000002,0.000429
12.494550000001075,0.000208
12.50704999999856,7.1E-05
12.519549999999436,1.8E-05
12.532050000000309,8.1E-05
12.544550000001184,0.00026
12.55704999999867,0.000482
12.569549999999545,0.000692
12.58205000000042,0.000882
12.594550000001293,0.001009
12.60704999999878,0.001051
12.619549999999654,0.001019
12.632050000000529,0.000935
12.644550000001404,0.000787
12.65704999999889,0.000608
12.669549999999765,0.000387
12.682050000000638,0.000197
12.694549999998126,1.8E-05
12.707049999998999,-9.8E-05
12.719549999999874,-0.000119
12.732050000000749,-9.8E-05
12.744549999998235,-8.7E-05
12.75704999999911,-6.6E-05
12.769549999999983,-8.7E-05
12.782050000000858,-0.00013
12.794549999998344,-0.00013
12.807049999999219,-9.8E-05
12.819550000000094,7E-06
12.832050000000967,0.00026
12.844549999998454,0.000524
12.857049999999328,0.000798
12.869550000000203,0.000987
12.882050000001078,0.001009
12.894549999998564,0.000829
12.907049999999439,0.000534
12.919550000000312,0.000187
12.932050000001187,-0.00013
12.944549999998673,-0.00033
12.957049999999548,-0.000351
12.969550000000423,-0.000203
12.982050000001296,5E-05
12.994549999998783,0.000292
13.007049999999657,0.000461
13.019550000000532,0.000534
13.032050000001407,0.00045
13.044549999998893,0.000302
13.057049999999768,0.000134
13.06955000000064,-1.4E-05
13.082049999998128,-7.7E-05
13.094549999999002,-8.7E-05
13.107049999999877,-5.6E-05
13.119550000000752,1.8E-05
13.132049999998237,8.1E-05
13.144549999999112,0.000123
13.157049999999986,0.000165
13.16955000000086,0.000187
13.182049999998346,0.000218
13.194549999999222,0.000229
13.207050000000097,0.00025
13.21955000000097,0.000302
13.232049999998457,0.000334
13.24454999999933,0.000355
13.257050000000206,0.000366
13.26955000000108,0.000376
13.282049999998566,0.000345
13.294549999999441,0.000302
13.307050000000315,0.000187
13.31955000000119,1.8E-05
13.332049999998675,-0.000235
13.34454999999955,-0.000498
13.357050000000426,-0.000772
13.369550000001299,-0.000973
13.382049999998785,-0.001057
13.39454999999966,-0.000962
13.407050000000535,-0.00072
13.419550000001408,-0.000351
13.432049999998895,1.8E-05
13.444549999999769,0.000345
13.457050000000644,0.000534
13.46954999999813,0.000545
13.482049999999004,0.000376
13.49454999999988,8.1E-05
13.507050000000753,-0.000246
13.51954999999824,-0.000467
13.532049999999114,-0.000551
13.544549999999989,-0.000456
13.557050000000864,-0.000235
13.56954999999835,3.9E-05
13.582049999999224,0.000313
13.594550000000098,0.000461
13.607050000000973,0.000439
13.619549999998458,0.000281
13.632049999999333,1.8E-05
13.644550000000208,-0.000267
13.657050000001082,-0.000446
13.66954999999857,-0.00053
13.682049999999442,-0.000456
13.694550000000318,-0.000267
13.707050000001193,-6.6E-05
13.719549999998678,0.000197
13.732049999999553,0.000387
13.744550000000427,0.000534
13.757050000001302,0.000629
13.769549999998787,0.000766
13.782049999999662,0.000924
13.794550000000537,0.001103
13.80705000000141,0.001325
13.819549999998898,0.001536
13.832049999999771,0.00163
13.844550000000647,0.001588
13.857049999998132,0.001451
13.869549999999007,0.001209
13.882049999999882,0.000924
13.894550000000756,0.000661
13.907049999998243,0.000461
13.919549999999116,0.000366
13.932049999999991,0.000345
13.944550000000866,0.000376
13.957049999998352,0.000429
13.969549999999227,0.000492
13.9820500000001,0.000534
13.994550000000975,0.000545
14.007049999998461,0.000598
14.019549999999336,0.000661
14.032050000000211,0.000808
14.044550000001085,0.000987
14.057049999998572,0.001177
14.069549999999445,0.001335
14.08205000000032,0.001367
14.094550000001195,0.001293
14.107049999998681,0.001093
14.119549999999556,0.000819
14.13205000000043,0.000513
14.144550000001304,0.000292
14.15704999999879,0.000197
14.169549999999665,0.000239
14.18205000000054,0.000439
14.194550000001414,0.000724
14.207049999998901,0.000966
14.219549999999774,0.001156
14.23205000000065,0.001198
14.244549999998135,0.001103
14.25704999999901,0.000903
14.269549999999885,0.000703
14.282050000000758,0.000503
14.294549999998246,0.000429
14.30704999999912,0.000397
14.319549999999994,0.000397
14.33205000000087,0.000387
14.344549999998355,0.000334
14.35704999999923,0.00026
14.369550000000103,0.000176
14.382050000000978,0.000134
14.394549999998464,0.000187
14.407049999999339,0.000281
14.419550000000214,0.000439
14.432050000001087,0.000566
14.444549999998575,0.00064
14.457049999999448,0.000587
14.469550000000323,0.00045
14.482050000001198,0.000302
14.494549999998684,0.000187
14.507049999999559,0.000208
14.519550000000432,0.000376
14.532050000001307,0.000661
14.544549999998793,0.00103
14.557049999999668,0.001304
14.569550000000541,0.001462
14.582050000001416,0.00142
14.594549999998902,0.00123
14.607049999999777,0.000935
14.619550000000652,0.000661
14.632049999998138,0.000513
14.644549999999013,0.000492
14.657049999999886,0.00065
14.669550000000761,0.000829
14.682049999998247,0.000987
14.694549999999122,0.000998
14.707049999999997,0.000882
14.71955000000087,0.00064
14.732049999998358,0.000366
14.744549999999231,0.000165
14.757050000000106,0.000123
14.769550000000981,0.000302
14.782049999998467,0.000619
14.794549999999342,0.001051
14.807050000000215,0.001462
14.81955000000109,0.001788
14.832049999998576,0.001947
14.844549999999451,0.001936
14.857050000000326,0.001715
14.8695500000012,0.00143
14.882049999998687,0.00103
14.89454999999956,0.00064
14.907050000000435,0.000239
14.91955000000131,-9.8E-05
14.932049999998796,-0.00034
14.944549999999671,-0.000541
14.957050000000544,-0.000604
14.96955000000142,-0.000572
14.982049999998905,-0.000435
14.99454999999978,-0.000182
15.007050000000655,0.000155
15.01954999999814,0.000492
15.032049999999016,0.000787
15.044549999999889,0.000924
15.057050000000764,0.000924
15.06954999999825,0.000713
15.082049999999125,0.000366
15.09455,-5.6E-05
15.107050000000873,-0.000425
15.11954999999836,-0.000667
15.132049999999234,-0.00072
15.144550000000109,-0.000551
15.157050000000984,-0.000203
15.16954999999847,0.000239
15.182049999999345,0.000619
15.194550000000218,0.000935
15.207050000001093,0.00103
15.219549999998579,0.000966
15.232049999999454,0.000808
15.244550000000329,0.000608
15.257050000001202,0.000482
15.26954999999869,0.000482
15.282049999999563,0.000598
15.294550000000438,0.000819
15.307050000001313,0.001082
15.319549999998799,0.001251
15.332049999999674,0.001293
15.344550000000547,0.001198
15.357050000001422,0.000998
15.369549999998908,0.000724
15.382049999999783,0.000471
15.394550000000658,0.000302
15.407049999998144,0.000229
15.419549999999019,0.000218
15.432049999999892,0.000208
15.444550000000767,0.000165
15.457049999998253,7.1E-05
15.469549999999128,-0.000119
15.482050000000003,-0.000372
15.494550000000876,-0.000625
15.507049999998364,-0.000846
15.519549999999237,-0.000983
15.532050000000112,-0.001078
15.544550000000987,-0.001089
15.557049999998473,-0.001046
15.569549999999348,-0.000973
15.582050000000221,-0.000899
15.594550000001096,-0.000836
15.607049999998582,-0.000804
15.619549999999457,-0.000825
15.632050000000332,-0.000846
15.644550000001205,-0.000899
15.657049999998693,-0.000983
15.669549999999566,-0.001057
15.68205000000044,-0.001046
15.694550000001316,-0.000973
15.707049999998802,-0.000772
15.719549999999675,-0.000414
15.73205000000055,2.8E-05
15.744550000001425,0.000576
15.75704999999891,0.001082
15.769549999999786,0.001493
15.782050000000659,0.001725
15.794549999998146,0.001746
15.80704999999902,0.001599
15.819549999999895,0.001314
15.83205000000077,0.000956
15.844549999998256,0.000661
15.85704999999913,0.000482
15.869550000000004,0.00045
15.882050000000879,0.000534
15.894549999998365,0.000692
15.90704999999924,0.000872
15.919550000000115,0.001019
15.932050000000988,0.001061
15.944549999998475,0.001009
15.957049999999349,0.000872
15.969550000000224,0.000735
15.982050000001099,0.000587
15.994549999998585,0.000503
16.00704999999946,0.000439
16.019550000000333,0.000429
16.03205000000121,0.000376
16.044549999998694,0.000334
16.05704999999957,0.000218
16.069550000000444,9.2E-05
16.082050000001317,-4.5E-05
16.094549999998804,-9.8E-05
16.107049999999678,-9.8E-05
16.119550000000554,-3E-06
16.132050000001428,0.000144
16.144549999998915,0.000292
16.15704999999979,0.000387
16.169550000000662,0.000408
16.18204999999815,0.000334
16.194549999999023,0.000176
16.2070499999999,1.8E-05
16.219550000000773,-0.000119
16.23204999999826,-0.000161
16.244549999999133,-0.000109
16.257050000000007,2.8E-05
16.269550000000883,0.000197
16.282049999998367,0.000345
16.29454999999924,0.000439
16.307050000000118,0.000429
16.31955000000099,0.000345
16.33204999999848,0.000187
16.34454999999935,1.8E-05
16.357050000000225,-0.000203
16.3695500000011,-0.000351
16.382049999998586,-0.000477
16.394549999999462,-0.000541
16.407050000000336,-0.000551
16.41955000000121,-0.000509
16.432049999998696,-0.000404
16.44454999999957,-0.000256
16.457050000000446,-7.7E-05
16.46955000000132,9.2E-05
16.482049999998807,0.000239
16.49454999999968,0.000334
16.507050000000554,0.000366
16.51955000000143,0.000313
16.532049999998915,0.00025
16.54454999999979,0.000113
16.557050000000665,3.9E-05
16.569549999998152,3.9E-05
16.582049999999025,9.2E-05
16.5945499999999,0.000187
16.607050000000775,0.000313
16.61954999999826,0.000408
16.632049999999136,0.000439
16.64455000000001,0.000376
16.657050000000883,0.000208
16.66954999999837,-0.000109
16.682049999999244,-0.000477
16.69455000000012,-0.000857
16.707050000000994,-0.001162
16.71954999999848,-0.001373
16.732049999999354,-0.001436
16.744550000000228,-0.001331
16.757050000001104,-0.00111
16.76954999999859,-0.000804
16.782049999999465,-0.000456
16.79455000000034,-0.00014
16.80705000000121,0.000102
16.8195499999987,0.000324
16.832049999999573,0.000408
16.84455000000045,0.000429
16.857050000001323,0.000408
16.86954999999881,0.000387
16.882049999999683,0.000292
16.894550000000557,0.000218
16.907050000001433,0.000144
16.919549999998917,7.1E-05
16.932049999999794,3.9E-05
16.944550000000667,2.8E-05
16.957049999998155,7.1E-05
16.96954999999903,0.000187
16.9820499999999,0.000292
16.99455000000078,0.00045
17.007049999998262,0.000608
17.01954999999914,0.000724
17.032050000000012,0.000808
17.044550000000886,0.00085
17.057049999998373,0.000861
17.069549999999246,0.000808
17.082050000000123,0.000735
17.094550000000996,0.00065
17.107049999998484,0.000534
17.119549999999357,0.000429
17.13205000000023,0.000355
17.144550000001107,0.000302
17.15704999999859,0.000355
17.169549999999468,0.000492
17.18205000000034,0.000671
17.194550000001215,0.00084
17.207049999998702,0.000924
17.219549999999575,0.00085
17.232050000000452,0.000629
17.244550000001325,0.000271
17.257049999998813,-0.000119
17.269549999999686,-0.000414
17.28205000000056,-0.000551
17.294550000001436,-0.000477
17.30704999999892,-0.000246
17.319549999999797,8.1E-05
17.33205000000067,0.000397
17.344549999998158,0.000576
17.35704999999903,0.000608
17.369549999999904,0.00045
17.38205000000078,0.000208
17.394549999998265,-3.5E-05
17.407049999999142,-0.000203
17.419550000000015,-0.000256
17.43205000000089,-0.000203
17.444549999998376,-9.8E-05
17.45704999999925,-2.4E-05
17.469550000000126,1.8E-05
17.482050000001,-3.5E-05
17.494549999998487,-0.000109
17.50704999999936,-0.000119
17.519550000000233,-1.4E-05
17.53205000000111,0.000197
17.544549999998594,0.000492
17.55704999999947,0.000808
17.569550000000344,0.001051
17.582050000001217,0.001124
17.594549999998705,0.001019
17.607049999999578,0.000692
17.619550000000455,0.000334
17.63205000000133,-5.6E-05
17.644549999998816,-0.00033
17.65704999999969,-0.000488
17.669550000000562,-0.000456
17.68205000000144,-0.000351
17.694549999998923,-0.000193
17.7070499999998,-2.4E-05
17.719550000000673,5E-05
17.73204999999816,7.1E-05
17.744549999999034,5E-05
17.757049999999907,3.9E-05
17.769550000000784,8.1E-05
17.782049999998268,0.000176
17.794549999999145,0.000324
17.807050000000018,0.000513
17.81955000000089,0.000661
17.83204999999838,0.000745
17.844549999999252,0.000787
17.85705000000013,0.000745
17.869550000001002,0.000692
17.88204999999849,0.000587
17.894549999999363,0.000492
17.907050000000236,0.00045
17.919550000001113,0.000461
17.932049999998597,0.000439
17.944549999999474,0.000429
17.957050000000347,0.000345
17.96955000000122,0.00026
17.982049999998708,0.000155
17.99454999999958,8.1E-05
18.007050000000458,7.1E-05
18.01955000000133,0.000187
18.03204999999882,0.000397
18.044549999999692,0.000661
18.057050000000565,0.000956
18.069550000001442,0.001156
18.082049999998926,0.001272
18.094549999999803,0.00123
18.107050000000676,0.001051
18.119549999998164,0.000808
18.132049999999037,0.000545
18.14454999999991,0.000355
18.157050000000787,0.00026
18.16954999999827,0.000292
18.182049999999148,0.000408
18.19455000000002,0.000608
18.207050000000894,0.000777
18.21954999999838,0.000893
18.232049999999255,0.000966
18.24455000000013,0.000945
18.257050000001005,0.000872
18.269549999998492,0.000766
18.282049999999366,0.000671
18.29455000000024,0.000576
18.307050000001116,0.000482
18.3195499999986,0.000408
18.332049999999477,0.000324
18.34455000000035,0.00025
18.357050000001223,0.000165
18.36954999999871,0.000113
18.382049999999584,7.1E-05
18.39455000000046,6E-05
18.407050000001334,9.2E-05
18.41954999999882,0.000134
18.432049999999695,0.000176
18.444550000000568,0.000165
18.457050000001445,0.000134
18.46954999999893,7.1E-05
18.482049999999806,1.8E-05
18.49455000000068,-7.7E-05
18.507049999998166,-0.00014
18.51954999999904,-0.000182
18.532049999999913,-0.000193
18.54455000000079,-0.000193
18.557049999998274,-0.000172
18.569549999999147,-0.000161
18.582050000000024,-0.000151
18.594550000000897,-0.000109
18.607049999998384,-1.4E-05
18.619549999999258,0.000102
18.63205000000013,0.00025
18.644550000001008,0.000376
18.657049999998492,0.000461
18.66954999999937,0.00045
18.682050000000242,0.000366
18.694550000001115,0.000229
18.707049999998603,0.000102
18.719549999999476,3.9E-05
18.732050000000353,3.9E-05
18.744550000001226,0.000187
18.757049999998713,0.000418
18.769549999999587,0.000661
18.78205000000046,0.000882
18.794550000001337,0.000987
18.80704999999882,0.000966
18.819549999999698,0.000861
18.83205000000057,0.000692
18.844550000001444,0.000534
18.85704999999893,0.000461
18.869549999999805,0.000408
18.88205000000068,0.000429
18.894549999998166,0.000408
18.907049999999042,0.000334
18.919549999999916,0.000165
18.93205000000079,-8.7E-05
18.944549999998276,-0.000372
18.95704999999915,-0.000593
18.969550000000027,-0.000635
18.9820500000009,-0.000488
18.994549999998387,-0.000119
19.00704999999926,0.000429
19.019550000000134,0.001009
19.03205000000101,0.001493
19.044549999998495,0.001757
19.05704999999937,0.001778
19.069550000000245,0.001546
19.082050000001118,0.001103
19.094549999998605,0.000566
19.10704999999948,6E-05
19.119550000000356,-0.000267
19.13205000000123,-0.000361
19.144549999998716,-0.000224
19.15704999999959,8.1E-05
19.169550000000463,0.000482
19.18205000000134,0.000808
19.194549999998824,0.001009
19.2070499999997,0.000966
19.219550000000574,0.000724
19.232050000001447,0.000376
19.244549999998934,-5.6E-05
19.257049999999808,-0.000404
19.269550000000685,-0.000583
19.28204999999817,-0.000583
19.294549999999045,-0.000404
19.30704999999992,-8.7E-05
19.319550000000792,0.000197
19.33204999999828,0.000429
19.344549999999153,0.000492
19.35705000000003,0.000397
19.369550000000903,0.000208
19.38204999999839,-3E-06
19.394549999999263,-0.00013
19.407050000000137,-0.000161
19.419550000001014,-5.6E-05
19.432049999998497,0.000134
19.444549999999374,0.000345
19.457050000000248,0.000503
19.46955000000112,0.000545
19.48204999999861,0.000461
19.49454999999948,0.000292
19.50705000000036,0.000123
19.51955000000123,-2.4E-05
19.53204999999872,-0.000109
19.544549999999592,-9.8E-05
19.557050000000466,-6.6E-05
19.569550000001342,-3E-06
19.582049999998826,7E-06
19.594549999999703,1.8E-05
19.607050000000577,-6.6E-05
19.61955000000145,-0.000172
19.632049999998937,-0.000288
19.64454999999981,-0.000414
19.657050000000687,-0.00052
19.66954999999817,-0.000614
19.682049999999048,-0.00072
19.69454999999992,-0.000846
19.707050000000795,-0.000962
19.719549999998282,-0.001046
19.732049999999155,-0.00112
19.744550000000032,-0.001099
19.757050000000905,-0.001057
19.769549999998393,-0.001004
19.782049999999266,-0.000952
19.79455000000014,-0.000931
19.807050000001016,-0.000962
19.8195499999985,-0.001004
19.832049999999377,-0.001036
19.84455000000025,-0.001004
19.857050000001124,-0.000899
19.86954999999861,-0.000699
19.882049999999484,-0.000467
19.89455000000036,-0.000224
19.907050000001234,-4.5E-05
19.919549999998722,5E-05
19.932049999999595,1.8E-05
19.94455000000047,-0.00014
19.957050000001345,-0.000361
19.96954999999883,-0.000541
19.982049999999706,-0.000678
19.99455000000058,-0.000667
20.007049999998067,-0.000509
20.01954999999894,-0.000214
20.032049999999813,0.000134
20.04455000000069,0.000482
20.057049999998174,0.000713
20.06954999999905,0.000829
20.082049999999924,0.000745
20.094550000000797,0.000534
20.107049999998285,0.00025
20.11954999999916,-1.4E-05
20.132050000000035,-0.000193
20.14455000000091,-0.000246
20.157049999998396,-0.00014
20.16954999999927,6E-05
20.182050000000142,0.000313
20.19455000000102,0.000587
20.207049999998503,0.000819
20.21954999999938,0.00103
20.232050000000253,0.001167
20.244550000001126,0.001293
20.257049999998614,0.001388
20.269549999999487,0.001451
20.282050000000364,0.001483
20.294550000001237,0.00142
20.307049999998725,0.001251
20.319549999999598,0.00103
20.33205000000047,0.000735
20.344550000001348,0.000461
20.357049999998832,0.000229
20.36954999999971,0.000155
20.382050000000582,0.000176
20.39454999999807,0.000292
20.407049999998943,0.000461
20.419549999999816,0.000619
20.432050000000693,0.000661
20.444549999998177,0.000576
20.457049999999054,0.000387
20.469549999999927,0.000113
20.4820500000008,-9.8E-05
20.494549999998288,-0.000277
20.50704999999916,-0.000319
20.519550000000038,-0.000235
20.53205000000091,-3.5E-05
20.5445499999984,0.000229
20.557049999999272,0.000439
20.569550000000145,0.000555
20.582050000001022,0.000566
20.594549999998506,0.000439
20.607049999999383,0.000197
20.619550000000256,-3.5E-05
20.63205000000113,-0.000214
20.644549999998617,-0.000309
20.65704999999949,-0.000277
20.669550000000367,-9.8E-05
20.68205000000124,0.000155
20.694549999998728,0.00045
20.7070499999996,0.000692
20.719550000000474,0.000872
20.73205000000135,0.000977
20.744549999998835,0.001019
20.757049999999712,0.000998
20.769550000000585,0.000924
20.782049999998073,0.000861
20.794549999998946,0.000766
20.80704999999982,0.00065
20.819550000000696,0.000524
20.83204999999818,0.000376
20.844549999999057,0.00025
20.85704999999993,0.000144
20.869550000000803,0.000134
20.88204999999829,0.000113
20.894549999999164,0.000155
20.907050000000037,0.000134
20.919550000000914,8.1E-05
20.932049999998398,-7.7E-05
20.944549999999275,-0.000309
20.957050000000148,-0.000593
20.96955000000102,-0.000846
20.98204999999851,-0.001015
20.994549999999382,-0.001057
21.00705000000026,-0.000941
21.019550000001132,-0.000709
21.03204999999862,-0.000435
21.044549999999493,-0.000182
21.057050000000366,3.9E-05
21.069550000001243,0.000239
21.082049999998727,0.000355
21.094549999999604,0.00045
21.107050000000477,0.000545
21.11955000000135,0.000661
21.132049999998838,0.000745
21.14454999999971,0.00084
21.157050000000588,0.000903
21.169549999998072,0.000914
21.18204999999895,0.000872
21.194549999999822,0.000829
21.207050000000695,0.000766
21.219549999998183,0.000703
21.232049999999056,0.000682
21.244549999999933,0.000661
21.257050000000806,0.000629
21.269549999998294,0.000566
21.282049999999167,0.000471
21.29455000000004,0.000345
21.307050000000917,0.000197
21.3195499999984,8.1E-05
21.332049999999278,3.9E-05
21.34455000000015,5E-05
21.357050000001024,0.000176
21.36954999999851,0.000355
21.382049999999385,0.000587
21.39455000000026,0.000787
21.407050000001135,0.000914
21.419549999998623,0.000956
21.432049999999496,0.000861
21.44455000000037,0.000724
21.457050000001246,0.000555
21.46954999999873,0.00045
21.482049999999607,0.000408
21.49455000000048,0.000471
21.507050000001353,0.000598
21.51954999999884,0.000745
21.532049999999714,0.00084
21.54455000000059,0.000882
21.557049999998075,0.000798
21.56954999999895,0.000661
21.582049999999825,0.000513
21.594550000000698,0.000408
21.607049999998186,0.000376
21.61954999999906,0.000418
21.632049999999936,0.000471
21.64455000000081,0.000482
21.657049999998296,0.000418
21.66954999999917,0.00025
21.682050000000043,7E-06
21.69455000000092,-0.000235
21.707049999998404,-0.000372
21.71954999999928,-0.000351
21.732050000000154,-0.000161
21.744550000001027,0.000113
21.757049999998515,0.000408
21.769549999999388,0.000566
21.782050000000265,0.000524
21.794550000001138,0.000271
21.807049999998625,-0.00014
21.8195499999995,-0.000583
21.832050000000372,-0.000941
21.84455000000125,-0.001131
21.857049999998733,-0.001152
21.86954999999961,-0.000983
21.882050000000483,-0.000846
21.894550000001356,-0.00072
21.907049999998844,-0.000741
21.919549999999717,-0.000825
21.932050000000594,-0.000952
21.944549999998078,-0.001046
21.957049999998954,-0.001025
21.969549999999828,-0.000878
21.9820500000007,-0.000625
21.99454999999819,-0.00034
22.00704999999906,-8.7E-05
22.01954999999994,6E-05
22.03205000000081,9.2E-05
22.0445499999983,1.8E-05
22.057049999999172,-1.4E-05
22.069550000000046,-5.6E-05
22.082050000000923,-3E-06
22.094549999998407,0.000144
22.107049999999283,0.000313
22.119550000000157,0.000503
22.13205000000103,0.000619
22.144549999998517,0.000661
22.15704999999939,0.00065
22.169550000000267,0.00065
22.18205000000114,0.000619
22.194549999998628,0.000671
22.2070499999995,0.000692
22.219550000000375,0.000703
22.23205000000125,0.00065
22.244549999998736,0.000545
22.257049999999612,0.000418
22.269550000000486,0.000324
22.28205000000136,0.000281
22.294549999998846,0.000408
22.30704999999972,0.000587
22.319550000000596,0.000861
22.33204999999808,0.001124
22.344549999998957,0.001293
22.35704999999983,0.001314
22.369550000000704,0.001167
22.38204999999819,0.000935
22.394549999999064,0.000671
22.40704999999994,0.000482
22.419550000000815,0.000376
22.432049999998302,0.000429
22.444549999999175,0.000566
22.45705000000005,0.000724
22.469550000000925,0.000914
22.48204999999841,0.00103
22.494549999999286,0.001093
22.50705000000016,0.001103
22.519550000001033,0.001093
22.53204999999852,0.001082
22.544549999999393,0.001082
22.55705000000027,0.001061
22.569550000001144,0.000987
22.58204999999863,0.000872
22.594549999999504,0.000671
22.607050000000378,0.000408
22.619550000001254,0.000134
22.63204999999874,-5.6E-05
22.644549999999615,-0.000193
22.65705000000049,-0.000246
22.66955000000136,-0.000203
22.68204999999885,-0.000109
22.694549999999722,-3E-06
22.7070500000006,7.1E-05
22.719549999998083,0.000123
22.73204999999896,0.000176
22.744549999999833,0.000229
22.757050000000707,0.00026
22.769549999998194,0.000334
22.782049999999067,0.00045
22.794549999999944,0.000534
22.807050000000817,0.000598
22.819549999998305,0.000629
22.832049999999178,0.000598
22.84455000000005,0.000513
22.85705000000093,0.000376
22.869549999998412,0.000208
22.88204999999929,3.9E-05
22.894550000000162,-0.00013
22.907050000001036,-0.000267
22.919549999998523,-0.000361
22.932049999999396,-0.000414
22.944550000000273,-0.000435
22.957050000001146,-0.000425
22.969549999998634,-0.000414
22.982049999999507,-0.000383
22.99455000000038,-0.000361
23.007050000001257,-0.000351
23.01954999999874,-0.000319
23.032049999999618,-0.000298
23.04455000000049,-0.000224
23.057050000001365,-0.000182
23.069549999998852,-0.000119
23.082049999999725,-9.8E-05
23.094550000000602,-0.000151
23.107049999998086,-0.000319
23.119549999998963,-0.000541
23.132049999999836,-0.000825
23.14455000000071,-0.001068
23.157049999998197,-0.001236
23.16954999999907,-0.001278
23.182049999999943,-0.00111
23.19455000000082,-0.000825
23.207049999998304,-0.000467
23.21954999999918,-0.000109
23.232050000000054,0.000187
23.244550000000928,0.000324
23.257049999998415,0.000345
23.26954999999929,0.000292
23.282050000000165,0.000197
23.29455000000104,0.000102
23.307049999998526,8.1E-05
23.3195499999994,0.000123
23.332050000000272,0.000165
23.34455000000115,0.000218
23.357049999998633,0.00025
23.36954999999951,0.00025
23.382050000000383,0.000218
23.394550000001257,0.000187
23.407049999998744,0.000208
23.419549999999617,0.000271
23.432050000000494,0.000397
23.444550000001367,0.000503
23.457049999998855,0.000576
23.469549999999728,0.00064
23.4820500000006,0.000566
23.49454999999809,0.000461
23.507049999998962,0.000281
23.51954999999984,9.2E-05
23.532050000000712,-4.5E-05
23.5445499999982,-9.8E-05
23.557049999999073,-0.00013
23.569549999999946,-8.7E-05
23.582050000000823,-1.4E-05
23.594549999998307,2.8E-05
23.607049999999184,6E-05
23.619550000000057,9.2E-05
23.63205000000093,0.000113
23.644549999998418,0.000176
23.65704999999929,0.000302
23.669550000000168,0.000461
23.68205000000104,0.000661
23.69454999999853,0.000829
23.707049999999402,0.000924
23.719550000000275,0.000882
23.732050000001152,0.000692
23.744549999998636,0.000355
23.757049999999513,-5.6E-05
23.769550000000386,-0.000446
23.78205000000126,-0.000815
23.794549999998747,-0.001068
23.80704999999962,-0.001162
23.819550000000497,-0.001152
23.83205000000137,-0.00112
23.844549999998858,-0.001036
23.85704999999973,-0.000983
23.869550000000604,-0.000952
23.88204999999809,-0.000941
23.894549999998965,-0.000941
23.907049999999842,-0.000888
23.919550000000715,-0.000762
23.932049999998203,-0.000604
23.944549999999076,-0.000435
23.95704999999995,-0.000193
23.969550000000826,7.1E-05
23.98204999999831,0.000334
23.994549999999187,0.000619
24.00705000000006,0.001019
24.019550000000933,0.001483
24.03204999999842,0.001978
24.044549999999294,0.002463
24.05705000000017,0.002969
24.069550000001044,0.003432
24.08204999999853,0.003865
24.094549999999405,0.004212
24.107050000000278,0.004634
24.119550000001155,0.005076
24.13204999999864,0.005582
24.144549999999516,0.006172
24.15705000000039,0.006826
24.169550000001262,0.007448
24.18204999999875,0.007975
24.194549999999623,0.008417
24.2070500000005,0.008786
24.219550000001373,0.009123
24.23204999999886,0.009397
24.244549999999734,0.009745
24.257050000000607,0.010188
24.269549999998095,0.010736
24.282049999998968,0.011273
24.294549999999845,0.011874
24.307050000000718,0.01239
24.319549999998205,0.012864
24.33204999999908,0.01316
24.344549999999952,0.01337
24.35705000000083,0.013476
24.369549999998313,0.013528
24.38204999999919,0.013486
24.394550000000063,0.013486
24.407050000000936,0.013507
24.419549999998424,0.013592
24.432049999999297,0.013665
24.444550000000174,0.013813
24.457050000001047,0.013982
24.469549999998534,0.014161
24.482049999999408,0.014224
24.49455000000028,0.014234
24.507050000001158,0.014203
24.51954999999864,0.014066
24.53204999999952,0.013887
24.54455000000039,0.013686
24.557050000001265,0.013476
24.569549999998753,0.013318
24.582049999999626,0.013181
24.594550000000503,0.013065
24.607050000001376,0.01298
24.619549999998863,0.012896
24.632049999999737,0.01277
24.64455000000061,0.012622
24.657049999998097,0.012401
24.66954999999897,0.012169
24.682049999999848,0.011884
24.69455000000072,0.011621
24.70704999999821,0.01141
24.71954999999908,0.011284
24.732049999999955,0.011336
24.74455000000083,0.011547
24.757049999998316,0.011905
24.769549999999192,0.01238
24.782050000000066,0.012875
24.79455000000094,0.013318
24.807049999998426,0.013581
24.8195499999993,0.013708
24.832050000000176,0.013676
24.84455000000105,0.013571
24.857049999998537,0.013402
24.86954999999941,0.013286
24.882050000000284,0.013254
24.89455000000116,0.013318
24.907049999998645,0.013391
24.91954999999952,0.013444
24.932050000000395,0.013444
24.944550000001268,0.013328
24.957049999998755,0.013054
24.96954999999963,0.012727
24.982050000000505,0.01239
24.99455000000138,0.012085
25.007049999998866,0.01179
25.01954999999974,0.011589
25.032050000000613,0.011484
25.0445499999981,0.011379
25.057049999998974,0.011263
25.06954999999985,0.011094
25.082050000000724,0.010883
25.09454999999821,0.010557
25.107049999999084,0.010167
25.119549999999958,0.009629
25.132050000000834,0.009092
25.14454999999832,0.008544
25.157049999999195,0.007985
25.16955000000007,0.0075
25.18205000000094,0.007121
25.19454999999843,0.006879
25.207049999999303,0.006689
25.21955000000018,0.006583
25.232050000001053,0.006499
25.24454999999854,0.006404
25.257049999999413,0.006204
25.269550000000287,0.005962
25.282050000001163,0.005646
25.294549999998647,0.005287
25.307049999999524,0.004876
25.319550000000397,0.004434
25.33205000000127,0.004065
25.34454999999876,0.003685
25.35704999999963,0.003327
25.36955000000051,0.003011
25.38205000000138,0.002769
25.39454999999887,0.0026
25.407049999999742,0.002473
25.419550000000616,0.002442
25.432049999998103,0.002463
25.444549999998976,0.002484
25.457049999999853,0.002463
25.469550000000726,0.002431
25.48204999999821,0.002368
25.494549999999087,0.002273
25.50704999999996,0.002168
25.519550000000834,0.002084
25.53204999999832,0.002041
25.544549999999195,0.002031
25.55705000000007,0.001999
25.569550000000945,0.001925
25.582049999998432,0.001831
25.594549999999305,0.001694
25.60705000000018,0.001441
25.619550000001055,0.001156
25.63204999999854,0.000903
25.644549999999416,0.000671
25.65705000000029,0.000524
25.669550000001163,0.000429
25.68204999999865,0.000482
25.694549999999523,0.000608
25.7070500000004,0.000787
25.719550000001274,0.000945
25.73204999999876,0.001093
25.744549999999634,0.001146
25.757050000000508,0.001114
25.769550000001384,0.001019
25.78204999999887,0.000861
25.794549999999745,0.000713
25.80705000000062,0.000598
25.819549999998106,0.000598
25.83204999999898,0.000619
25.844549999999852,0.000682
25.85705000000073,0.000703
25.869549999998213,0.00065
25.88204999999909,0.000482
25.894549999999963,0.000208
25.907050000000837,-0.000151
25.919549999998324,-0.000509
25.932049999999197,-0.000815
25.944550000000074,-0.001036
25.957050000000947,-0.001162
25.969549999998435,-0.001183
25.982049999999308,-0.001205
25.99455000000018,-0.001162
26.00705000000106,-0.001162
26.019549999998542,-0.001131
26.03204999999942,-0.001068
26.044550000000292,-0.000941
26.057050000001166,-0.000751
26.069549999998653,-0.00053
26.082049999999526,-0.00034
26.094550000000403,-0.000224
26.107050000001276,-0.000256
26.119549999998764,-0.000404
26.132049999999637,-0.000583
26.14455000000051,-0.000741
26.157050000001387,-0.000783
26.16954999999887,-0.000657
26.182049999999748,-0.000361
26.19455000000062,7E-06
26.20704999999811,0.000376
26.219549999998982,0.000598
26.232049999999855,0.00065
26.244550000000732,0.000461
26.257049999998216,0.000134
26.269549999999093,-0.000246
26.282049999999966,-0.000488
26.29455000000084,-0.000593
26.307049999998327,-0.000509
26.3195499999992,-0.000267
26.332050000000077,1.8E-05
26.34455000000095,0.00026
26.357049999998438,0.000355
26.36954999999931,0.000302
26.382050000000184,9.2E-05
26.39455000000106,-0.000161
26.407049999998545,-0.000372
26.419549999999422,-0.000477
26.432050000000295,-0.000467
26.44455000000117,-0.000298
26.457049999998656,-3.5E-05
26.46954999999953,0.000271
26.482050000000406,0.000555
26.49455000000128,0.00084
26.507049999998767,0.000998
26.51954999999964,0.001093
26.532050000000513,0.001072
26.54455000000139,0.000956
26.557049999998874,0.000766
26.56954999999975,0.000576
26.582050000000624,0.000387
26.59454999999811,0.00025
26.607049999998985,0.000218
26.619549999999858,0.000281
26.632050000000735,0.000439
26.64454999999822,0.00064
26.657049999999096,0.000829
26.66954999999997,0.000966
26.682050000000842,0.001051
26.69454999999833,0.00103
26.707049999999203,0.000977
26.71955000000008,0.000924
26.732050000000953,0.000872
26.74454999999844,0.000882
26.757049999999314,0.000945
26.769550000000187,0.000966
26.782050000001064,0.001009
26.794549999998548,0.001019
26.807049999999425,0.001009
26.819550000000298,0.001009
26.83205000000117,0.001019
26.84454999999866,0.001093
26.857049999999532,0.001209
26.86955000000041,0.001314
26.882050000001282,0.00142
26.89454999999877,0.00142
26.907049999999643,0.001304
26.919550000000516,0.001114
26.932050000001393,0.000914
26.944549999998877,0.000756
26.957049999999754,0.000735
26.969550000000627,0.00085
26.982049999998114,0.001093
26.994549999998988,0.001367
27.00704999999986,0.001641
27.019550000000738,0.001746
27.032049999998222,0.001662
27.0445499999991,0.00143
27.057049999999972,0.001093
27.069550000000845,0.000777
27.082049999998333,0.000566
27.094549999999206,0.000587
27.107050000000083,0.000745
27.119550000000956,0.000987
27.132049999998443,0.001293
27.144549999999317,0.001504
27.15705000000019,0.001525
27.169550000001067,0.001356
27.18204999999855,0.001072
27.194549999999428,0.000713
27.2070500000003,0.000387
27.219550000001174,0.000218
27.23204999999866,0.000239
27.244549999999535,0.000387
27.25705000000041,0.000671
27.269550000001285,0.000956
27.282049999998772,0.001188
27.294549999999646,0.001314
27.30705000000052,0.001304
27.319550000001396,0.001219
27.33204999999888,0.001082
27.344549999999757,0.000977
27.35705000000063,0.000903
27.369549999998117,0.000935
27.38204999999899,0.001019
27.394549999999864,0.001135
27.40705000000074,0.001209
27.419549999998225,0.001198
27.4320499999991,0.001146
27.444549999999975,0.001019
27.457050000000848,0.000829
27.469549999998335,0.00064
27.48204999999921,0.000482
27.494550000000086,0.000366
27.50705000000096,0.000281
27.519549999998446,0.000229
27.53204999999932,0.000155
27.544550000000193,0.000102
27.55705000000107,1.8E-05
27.569549999998554,-3.5E-05
27.58204999999943,-6.6E-05
27.594550000000304,-6.6E-05
27.607050000001177,-4.5E-05
27.619549999998664,7E-06
27.632049999999538,6E-05
27.644550000000415,6E-05
27.657050000001288,-3E-06
27.669549999998775,-7.7E-05
27.68204999999965,-0.00013
27.694550000000522,-0.000161
27.7070500000014,-0.00014
27.719549999998883,-1.4E-05
27.73204999999976,0.000155
27.744550000000633,0.000387
27.757049999998117,0.000545
27.769549999998993,0.00064
27.782049999999867,0.000619
27.79455000000074,0.000492
27.807049999998227,0.000271
27.8195499999991,7E-06
27.832049999999978,-0.000246
27.84455000000085,-0.000477
27.85704999999834,-0.000635
27.86954999999921,-0.000688
27.882050000000085,-0.000657
27.89455000000096,-0.000541
27.907049999998446,-0.00034
27.919549999999322,-0.000109
27.932050000000196,0.000123
27.94455000000107,0.000271
27.957049999998556,0.000334
27.96954999999943,0.000292
27.982050000000307,0.000102
27.99455000000118,-0.00014
28.007049999998667,-0.000383
28.01954999999954,-0.000614
28.032050000000414,-0.000741
28.04455000000129,-0.000804
28.057049999998775,-0.000825
28.06954999999965,-0.000815
28.082050000000525,-0.000804
28.094550000001398,-0.000794
28.107049999998885,-0.000783
28.11954999999976,-0.000741
28.132050000000635,-0.000625
28.14454999999812,-0.000498
28.157049999998996,-0.000319
28.16954999999987,-0.000182
28.182050000000743,-0.00013
28.19454999999823,-0.000151
28.207049999999104,-0.000267
28.21954999999998,-0.000393
28.232050000000854,-0.000446
28.24454999999834,-0.000393
28.257049999999214,-0.000193
28.269550000000088,0.000102
28.282050000000964,0.000429
28.29454999999845,0.000682
28.307049999999325,0.000819
28.3195500000002,0.000777
28.33205000000107,0.000576
28.34454999999856,0.000302
28.357049999999433,2.8E-05
28.36955000000031,-0.000203
28.382050000001183,-0.000319
28.39454999999867,-0.000319
28.407049999999543,-0.000214
28.419550000000417,-6.6E-05
28.432050000001293,0.000113
28.444549999998777,0.000324
28.457049999999654,0.000534
28.469550000000527,0.000766
28.4820500000014,0.000998
28.49454999999889,0.001198
28.50704999999976,0.001399
28.51955000000064,0.001493
28.532049999998122,0.001536
28.544549999999,0.001557
28.557049999999872,0.001599
28.569550000000746,0.001683
28.582049999998233,0.001894
28.594549999999106,0.002199
28.607049999999983,0.002537
28.619550000000856,0.002842
28.632049999998344,0.003011
28.644549999999217,0.003
28.65705000000009,0.002811
28.669550000000967,0.002473
28.68204999999845,0.002052
28.694549999999328,0.001683
28.7070500000002,0.001472
28.719550000001075,0.00142
28.732049999998562,0.001504
28.744549999999435,0.001673
28.757050000000312,0.00182
28.769550000001185,0.001873
28.782049999998673,0.00181
28.794549999999546,0.001694
28.80705000000042,0.001567
28.819550000001296,0.001504
28.83204999999878,0.001525
28.844549999999657,0.001683
28.85705000000053,0.001873
28.869550000001404,0.001978
28.88204999999889,0.001999
28.894549999999764,0.001788
28.90705000000064,0.001377
28.919549999998125,0.000829
28.932049999999002,0.000313
28.944549999999875,-7.7E-05
28.95705000000075,-0.00033
28.969549999998236,-0.000351
28.98204999999911,-0.000161
28.994549999999986,0.000144
29.00705000000086,0.000429
29.019549999998347,0.000555
29.03204999999922,0.000587
29.044550000000093,0.000471
29.05705000000097,0.000144
29.069549999998454,-0.000277
29.08204999999933,-0.000709
29.094550000000204,-0.001162
29.107050000001077,-0.001689
29.119549999998565,-0.002248
29.13204999999944,-0.002796
29.144550000000315,-0.003354
29.15705000000119,-0.003966
29.169549999998676,-0.004608
29.18204999999955,-0.005251
29.194550000000422,-0.005905
29.2070500000013,-0.006748
29.219549999998783,-0.007717
29.23204999999966,-0.008792
29.244550000000533,-0.010015
29.257050000001406,-0.0113
29.269549999998894,-0.012502
29.282049999999767,-0.013503
29.294550000000644,-0.014272
29.307049999998128,-0.014852
29.319549999999005,-0.015295
29.332049999999878,-0.015642
29.34455000000075,-0.016117
29.35704999999824,-0.016812
29.369549999999112,-0.017666
29.38204999999999,-0.018635
29.394550000000862,-0.019679
29.40704999999835,-0.020522
29.419549999999223,-0.021175
29.432050000000096,-0.021449
29.444550000000973,-0.021512
29.457049999998457,-0.021344
29.469549999999334,-0.021143
29.482050000000207,-0.020943
29.49455000000108,-0.020922
29.507049999998568,-0.020964
29.51954999999944,-0.021059
29.532050000000318,-0.02108
29.54455000000119,-0.020996
29.55704999999868,-0.020722
29.569549999999552,-0.020258
29.582050000000425,-0.019626
29.594550000001302,-0.018983
29.607049999998786,-0.018298
29.619549999999663,-0.017687
29.632050000000536,-0.017149
29.64455000000141,-0.016654
29.657049999998897,-0.016169
29.66954999999977,-0.015632
29.682050000000647,-0.015084
29.69454999999813,-0.014451
29.707049999999008,-0.013798
29.71954999999988,-0.013155
29.732050000000754,-0.012523
29.74454999999824,-0.01187
29.757049999999115,-0.011185
29.76954999999999,-0.010415
29.782050000000865,-0.009572
29.794549999998353,-0.008634
29.807049999999226,-0.007601
29.8195500000001,-0.006621
29.832050000000976,-0.005757
29.84454999999846,-0.00503
29.857049999999337,-0.00445
29.86955000000021,-0.00406
29.882050000001083,-0.003839
29.89454999999857,-0.003692
29.907049999999444,-0.003565
29.91955000000032,-0.003449
29.932050000001194,-0.003344
29.94454999999868,-0.00326
29.957049999999555,-0.003154
29.969550000000428,-0.003123
29.982050000001305,-0.003175
29.99454999999879,-0.003228
30.007049999999666,-0.003291
30.01955000000054,-0.003333
30.032050000001412,-0.003386
30.0445499999989,-0.003428
30.057049999999773,-0.003449
30.06955000000065,-0.003502
30.082049999998134,-0.003586
30.094549999999007,-0.003713
30.107049999999884,-0.003818
30.119550000000757,-0.003913
30.132049999998245,-0.003966
30.144549999999118,-0.003966
30.15704999999999,-0.003923
30.169550000000868,-0.003913
30.182049999998352,-0.003966
30.19454999999923,-0.004092
30.207050000000102,-0.004282
30.219550000000975,-0.004524
30.232049999998463,-0.004756
30.244549999999336,-0.004967
30.257050000000213,-0.005072
30.269550000001086,-0.005009
30.282049999998573,-0.004861
30.294549999999447,-0.004619
30.30705000000032,-0.004345
30.319550000001197,-0.004092
30.33204999999868,-0.003881
30.344549999999558,-0.003765
30.35705000000043,-0.003692
30.369550000001304,-0.003681
30.38204999999879,-0.003723
30.394549999999665,-0.003765
30.40705000000054,-0.003734
30.419550000001415,-0.003681
30.432049999998902,-0.003576
30.444549999999776,-0.003449
30.45705000000065,-0.003333
30.469549999998137,-0.003217
30.48204999999901,-0.003133
30.494549999999887,-0.003112
30.50705000000076,-0.00308
30.519549999998247,-0.00307
30.53204999999912,-0.002986
30.544549999999994,-0.002859
30.55705000000087,-0.002659
30.569549999998355,-0.002395
30.58204999999923,-0.002142
30.594550000000105,-0.001942
30.607050000000978,-0.001805
30.619549999998465,-0.001742
30.63204999999934,-0.001721
30.644550000000216,-0.0017
30.65705000000109,-0.001584
30.669549999998576,-0.001363
30.68204999999945,-0.001078
30.694550000000323,-0.00072
30.7070500000012,-0.000372
30.719549999998684,-0.000119
30.73204999999956,2.8E-05
30.744550000000434,7E-06
30.757050000001307,-3.5E-05
30.769549999998794,-5.6E-05
30.782049999999668,-3E-06
30.794550000000545,0.000176
30.807050000001418,0.000492
30.819549999998905,0.000893
30.83204999999978,0.00123
30.844550000000652,0.001493
30.85704999999814,0.001599
30.869549999999013,0.001536
30.88204999999989,0.00142
30.894550000000763,0.001293
30.90704999999825,0.001251
30.919549999999123,0.001346
30.932049999999997,0.001525
30.944550000000874,0.00181
30.957049999998357,0.002115
30.969549999999234,0.002379
30.982050000000108,0.002589
30.99455000000098,0.002726
31.00704999999847,0.00279
31.01954999999934,0.002832
31.03205000000022,0.002863
31.04455000000109,0.002937
31.05704999999858,0.00299
31.069549999999452,0.003
31.082050000000326,0.002979
31.094550000001203,0.002937
31.107049999998686,0.002842
31.119549999999563,0.002758
31.132050000000437,0.002695
31.14455000000131,0.002695
31.157049999998797,0.002758
31.16954999999967,0.00279
31.182050000000547,0.002821
31.19455000000142,0.002769
31.207049999998908,0.00261
31.21954999999978,0.002389
31.232050000000655,0.002052
31.244549999998142,0.001746
31.257049999999015,0.00143
31.269549999999892,0.001156
31.282050000000766,0.000903
31.294549999998253,0.00065
31.307049999999126,0.000334
31.31955,-1.4E-05
31.332050000000876,-0.000414
31.34454999999836,-0.000815
31.357049999999237,-0.001183
31.36955000000011,-0.001457
31.382050000000984,-0.001637
31.39454999999847,-0.001721
31.407049999999344,-0.001795
31.41955000000022,-0.001837
31.432050000001095,-0.001932
31.444549999998582,-0.002037
31.457049999999455,-0.002206
31.46955000000033,-0.002332
31.482050000001205,-0.002427
31.49454999999869,-0.002427
31.507049999999566,-0.002416
31.51955000000044,-0.002406
31.532050000001313,-0.002469
31.5445499999988,-0.002606
31.557049999999673,-0.00287
31.56955000000055,-0.003228
31.582050000001423,-0.003534
31.59454999999891,-0.003765
31.607049999999784,-0.003902
31.619550000000658,-0.003786
31.632049999998145,-0.003576
31.64454999999902,-0.003302
31.657049999999895,-0.003017
31.66955000000077,-0.002838
31.682049999998256,-0.002775
31.69454999999913,-0.002827
31.707050000000002,-0.002975
31.71955000000088,-0.003165
31.732049999998363,-0.003312
31.74454999999924,-0.003397
31.757050000000113,-0.003386
31.769550000000987,-0.003281
31.782049999998474,-0.003112
31.794549999999347,-0.002912
31.807050000000224,-0.002733
31.819550000001097,-0.002585
31.832049999998585,-0.002469
31.844549999999458,-0.002395
31.85705000000033,-0.00229
31.869550000001208,-0.002216
31.882049999998692,-0.0021
31.89454999999957,-0.001963
31.907050000000442,-0.001816
31.919550000001315,-0.0017
31.932049999998803,-0.001605
31.944549999999676,-0.001563
31.957050000000553,-0.001552
31.969550000001426,-0.001521
31.982049999998914,-0.001489
31.994549999999787,-0.001468
32.00705000000066,-0.001436
32.01954999999815,-0.001426
32.032049999999025,-0.001468
32.044549999999894,-0.001594
32.05705000000077,-0.001731
32.06954999999826,-0.0019
32.08204999999913,-0.002048
32.094550000000005,-0.00209
32.10705000000088,-0.002016
32.11954999999837,-0.001858
32.13204999999924,-0.001605
32.144550000000116,-0.001384
32.15705000000099,-0.001226
32.16954999999847,-0.001205
32.18204999999935,-0.00131
32.19455000000023,-0.001447
32.2070500000011,-0.001552
32.219549999998584,-0.001531
32.23204999999946,-0.001363
32.24455000000034,-0.001057
32.25705000000121,-0.000593
32.269549999998695,-0.000193
32.28204999999957,9.2E-05
32.29455000000044,0.000229
32.30705000000132,0.000197
32.319549999998806,9.2E-05
32.33204999999968,-5.6E-05
32.34455000000055,-0.000109
32.35705000000143,-2.4E-05
32.36954999999892,0.000176
32.382049999999786,0.000439
32.39455000000066,0.000692
32.40704999999815,0.000829
32.41954999999903,0.000808
32.4320499999999,0.000661
32.444550000000774,0.000387
32.45704999999826,7.1E-05
32.46954999999913,-0.000182
32.48205000000001,-0.000361
32.494550000000885,-0.000383
32.50704999999837,-0.000288
32.51954999999924,-0.000119
32.53205000000012,7.1E-05
32.544550000000996,0.000218
32.557049999998476,0.00026
32.56954999999935,0.000208
32.58205000000023,3.9E-05
32.5945500000011,-0.000172
32.60704999999859,-0.000435
32.619549999999464,-0.000667
32.63205000000034,-0.000846
32.64455000000121,-0.000973
32.6570499999987,-0.001025
32.669549999999575,-0.001057
32.682050000000444,-0.001068
32.69455000000132,-0.00112
32.70704999999881,-0.001141
32.719549999999685,-0.001162
32.732050000000555,-0.00111
32.74455000000143,-0.000994
32.75704999999892,-0.000794
32.76954999999979,-0.00053
32.782050000000666,-0.000224
32.794549999998154,2.8E-05
32.80704999999903,0.000229
32.8195499999999,0.000292
32.83205000000078,0.000197
32.844549999998264,2.8E-05
32.857049999999134,-0.000246
32.86955000000001,-0.000509
32.88205000000089,-0.000772
32.894549999998375,-0.000952
32.907049999999245,-0.001057
32.91955000000012,-0.001078
32.932050000001,-0.001015
32.94454999999848,-0.000878
32.957049999999356,-0.000699
32.96955000000023,-0.000488
32.9820500000011,-0.000277
32.99454999999859,-5.6E-05
33.00704999999947,0.000123
33.01955000000034,0.000229
33.03205000000121,0.000229
33.0445499999987,0.000134
33.05704999999958,-5.6E-05
33.06955000000045,-0.000267
33.082050000001324,-0.000446
33.09454999999881,-0.000583
33.10704999999969,-0.000551
33.11955000000056,-0.000372
33.132050000001435,-7.7E-05
33.14454999999892,0.000313
33.15704999999979,0.000682
33.16955000000067,0.000998
33.182049999998156,0.001177
33.19454999999903,0.001198
33.2070499999999,0.001093
33.21955000000078,0.000935
33.23204999999827,0.000735
33.24454999999914,0.000576
33.257050000000014,0.000482
33.26955000000089,0.000418
33.28204999999838,0.000397
33.29454999999925,0.000355
33.307050000000125,0.000229
33.319550000001,7E-06
33.33204999999848,-0.000319
33.34454999999936,-0.000657
33.357050000000235,-0.001015
33.369550000001105,-0.001257
33.38204999999859,-0.001394
33.39454999999947,-0.001426
33.407050000000346,-0.001384
33.419550000001216,-0.001342
33.4320499999987,-0.00132
33.44454999999958,-0.001373
33.45705000000045,-0.001479
33.46955000000133,-0.001594
33.482049999998814,-0.00171
33.49454999999969,-0.001763
33.50705000000056,-0.0017
33.51955000000144,-0.001573
33.532049999998925,-0.001352
33.544549999999795,-0.001131
33.55705000000067,-0.000909
33.56954999999816,-0.000688
33.58204999999903,-0.000551
33.594549999999906,-0.000446
33.60705000000078,-0.000435
33.61954999999827,-0.000488
33.63204999999914,-0.000562
33.64455000000002,-0.000688
33.65705000000089,-0.000815
33.669549999998374,-0.000899
33.68204999999925,-0.00092
33.69455000000013,-0.000857
33.707050000001,-0.000709
33.719549999998485,-0.000509
33.73204999999936,-0.000288
33.74455000000024,-0.00014
33.75705000000111,-0.000109
33.769549999998596,-0.000182
33.78204999999947,-0.000361
33.79455000000034,-0.000541
33.80705000000122,-0.000688
33.819549999998706,-0.000667
33.83204999999958,-0.00053
33.84455000000045,-0.000256
33.85705000000133,5E-05
33.86954999999882,0.000334
33.88204999999969,0.000461
33.894550000000564,0.000418
33.90705000000144,0.000208
33.91954999999893,-7.7E-05
33.9320499999998,-0.000361
33.944550000000675,-0.000551
33.95704999999816,-0.000551
33.96954999999903,-0.000393
33.98204999999991,-0.00013
33.994550000000785,0.000155
34.00704999999827,0.000408
34.01954999999914,0.000545
34.03205000000002,0.000555
34.044550000000896,0.00045
34.05704999999838,0.000324
34.06954999999925,0.000187
34.08205000000013,0.000134
34.094550000001,9.2E-05
34.10704999999849,0.000102
34.119549999999364,0.000144
34.13205000000024,0.000113
34.14455000000111,8.1E-05
34.1570499999986,7E-06
34.169549999999475,-3.5E-05
34.182050000000345,-3.5E-05
34.19455000000122,2.8E-05
34.20704999999871,0.000113
34.219549999999586,0.000218
34.232050000000456,0.000281
34.24455000000133,0.000281
34.25704999999882,0.000229
34.26954999999969,0.000134
34.28205000000057,7.1E-05
34.29455000000144,7.1E-05
34.30704999999893,0.000176
34.3195499999998,0.000387
34.33205000000068,0.000619
34.344549999998165,0.00085
34.357049999999035,0.000966
34.36954999999991,0.000956
34.38205000000079,0.000787
34.394549999998276,0.000545
34.407049999999145,0.00026
34.41955000000002,0.000113
34.4320500000009,7.1E-05
34.44454999999838,0.000176
34.457049999999256,0.000408
34.46955000000013,0.00065
34.482050000001,0.00084
34.49454999999849,0.000872
34.50704999999937,0.000756
34.519550000000244,0.000461
34.532050000001114,7.1E-05
34.5445499999986,-0.000319
34.55704999999948,-0.000635
34.56955000000035,-0.000815
34.582050000001225,-0.000846
34.59454999999871,-0.00072
34.60704999999959,-0.00052
34.61955000000046,-0.000288
34.632050000001335,-0.000109
34.64454999999882,2.8E-05
34.65704999999969,8.1E-05
34.66955000000057,7.1E-05
34.682050000001446,-1.4E-05
34.694549999998934,-0.00014
34.7070499999998,-0.000277
34.71955000000068,-0.000435
34.73204999999817,-0.000572
34.74454999999904,-0.000709
34.757049999999914,-0.000772
34.76955000000079,-0.000804
34.78204999999828,-0.000741
34.79454999999915,-0.000593
34.807050000000025,-0.000393
34.8195500000009,-0.000193
34.83204999999838,-2.4E-05
34.84454999999926,3.9E-05
34.857050000000136,-5.6E-05
34.869550000001006,-0.000246
34.88204999999849,-0.000562
34.89454999999937,-0.000952
34.90705000000025,-0.00132
34.91955000000112,-0.001616
34.932049999998604,-0.001784
34.94454999999948,-0.001816
34.95705000000035,-0.00171
34.96955000000123,-0.001489
34.982049999998715,-0.001173
34.99454999999959,-0.000846
35.00705000000046,-0.00053
35.01955000000134,-0.000203
35.032049999998826,3.9E-05
35.044549999999695,0.000218
35.05705000000057,0.000313
35.06955000000145,0.000345
35.08204999999894,0.000355
35.094549999999806,0.000292
35.10705000000068,0.000281
35.11954999999817,0.000345
35.13204999999904,0.000482
35.14454999999992,0.000703
35.157050000000794,0.000998
35.16954999999828,0.001272
35.18204999999915,0.001504
35.19455000000003,0.001609
35.207050000000905,0.001609
35.219549999998385,0.001462
35.23204999999926,0.001251
35.24455000000014,0.000977
35.25705000000101,0.000756
35.269549999998496,0.000671
35.28204999999937,0.000745
35.29455000000025,0.000956
35.30705000000112,0.00124
35.31954999999861,0.001546
35.332049999999484,0.001757
35.34455000000035,0.001799
35.35705000000123,0.00163
35.36954999999872,0.001251
35.382049999999595,0.000766
35.394550000000464,0.00026
35.40705000000134,-0.000151
35.41954999999883,-0.000372
35.4320499999997,-0.00034
35.444550000000575,-0.00014
35.45705000000145,0.000187
35.46954999999894,0.000492
35.48204999999981,0.000629
35.494550000000686,0.000587
35.50704999999817,0.000313
35.51954999999904,-6.6E-05
35.53204999999992,-0.000498
35.5445500000008,-0.000815
35.557049999998284,-0.000941
35.569549999999154,-0.000888
35.58205000000003,-0.000646
35.59455000000091,-0.000351
35.60704999999839,-6.6E-05
35.619549999999265,8.1E-05
35.63205000000014,0.000123
35.64455000000101,7E-06
35.6570499999985,-0.000151
35.669549999999376,-0.000267
35.68205000000025,-0.00033
35.69455000000112,-0.00033
35.70704999999861,-0.000277
35.71954999999949,-0.000246
35.732050000000356,-0.000277
35.74455000000123,-0.000372
35.75704999999872,-0.000562
35.7695499999996,-0.000741
35.78205000000047,-0.000888
35.794550000001344,-0.00092
35.80704999999883,-0.000836
35.8195499999997,-0.000657
35.83205000000058,-0.000467
35.844550000001455,-0.000288
35.857049999998935,-0.000235
35.86954999999981,-0.000235
35.88205000000069,-0.000277
35.894549999998176,-0.000351
35.907049999999046,-0.000372
35.91954999999992,-0.000319
35.9320500000008,-0.000161
35.94454999999828,7E-06
35.95704999999916,0.000187
35.969550000000034,0.000324
35.9820500000009,0.000355
35.99454999999839,0.000302
36.00704999999927,0.000187
36.019550000000145,5E-05
36.032050000001014,-8.7E-05
36.0445499999985,-0.000235
36.05704999999938,-0.00034
36.06955000000025,-0.000414
36.082050000001125,-0.000446
36.09454999999861,-0.000435
36.10704999999949,-0.000361
36.11955000000036,-0.000214
36.132050000001236,2.8E-05
36.14454999999872,0.000281
36.15704999999959,0.000513
36.16955000000047,0.000703
36.18205000000135,0.000692
36.194549999998834,0.000576
36.207049999999704,0.000345
36.21955000000058,6E-05
36.23204999999807,-0.000161
36.24454999999894,-0.000267
36.257049999999815,-0.000214
36.26955000000069,-2.4E-05
36.28204999999818,0.000218
36.29454999999905,0.000439
36.307049999999926,0.000534
36.3195500000008,0.000471
36.33204999999828,0.000281
36.34454999999916,3.9E-05
36.35705000000004,-0.000182
36.369550000000906,-0.000246
36.382049999998394,-0.00013
36.39454999999927,0.000134
36.40705000000015,0.00045
36.41955000000102,0.000798
36.432049999998505,0.000987
36.44454999999938,0.000998
36.45705000000025,0.000829
36.46955000000113,0.000555
36.482049999998615,0.000239
36.49454999999949,1.8E-05
36.50705000000036,-5.6E-05
36.51955000000124,2.8E-05
36.532049999998726,0.000239
36.544549999999596,0.000513
36.55705000000047,0.000745
36.56955000000135,0.000903
36.58204999999884,0.000924
36.59454999999971,0.000787
36.607050000000584,0.000555
36.61954999999807,0.000281
36.63204999999894,3.9E-05
36.64454999999982,-0.000161
36.657050000000694,-0.000298
36.66954999999818,-0.000372
36.68204999999905,-0.000414
36.69454999999993,-0.000404
36.707050000000805,-0.000446
36.719549999998286,-0.000446
36.73204999999916,-0.000435
36.74455000000004,-0.000404
36.75705000000091,-0.000309
36.7695499999984,-0.000193
36.78204999999927,-7.7E-05
36.79455000000015,5E-05
36.80705000000102,0.000102
36.81954999999851,6E-05
36.832049999999384,-1.4E-05
36.844550000000254,-0.000161
36.85705000000113,-0.000319
36.86954999999862,-0.000414
36.882049999999495,-0.000488
36.894550000000365,-0.00052
36.90705000000124,-0.00052
36.91954999999873,-0.000498
36.9320499999996,-0.000477
36.944550000000476,-0.000435
36.95705000000135,-0.000372
36.96954999999884,-0.000267
36.98204999999971,-8.7E-05
36.99455000000059,0.000113
37.007049999998074,0.000292
37.019549999998944,0.000408
37.03204999999982,0.000355
37.0445500000007,0.000187
37.057049999998185,-0.00014
37.069549999999055,-0.000477
37.08204999999993,-0.000783
37.09455000000081,-0.000909
37.10704999999829,-0.000857
37.119549999999165,-0.000572
37.13205000000004,-0.000172
37.14455000000091,0.000313
37.1570499999984,0.000735
37.169549999999276,0.000945
37.18205000000015,0.001009
37.19455000000102,0.000893
37.20704999999851,0.000608
37.21954999999939,0.000313
37.23205000000026,6E-05
37.244550000001134,-9.8E-05
37.25704999999862,-0.000109
37.2695499999995,-5.6E-05
37.28205000000037,7.1E-05
37.294550000001244,0.000197
37.30704999999873,0.000324
37.3195499999996,0.000387
37.33205000000048,0.000429
37.344550000001355,0.000439
37.35704999999884,0.000461
37.36954999999971,0.000545
37.38205000000059,0.000661
37.39454999999808,0.00084
37.40704999999895,0.00103
37.41954999999982,0.00124
37.4320500000007,0.001399
37.44454999999819,0.001462
37.45704999999906,0.001441
37.469549999999934,0.001304
37.48205000000081,0.001103
37.49454999999829,0.00085
37.50704999999917,0.000608
37.519550000000045,0.000461
37.532050000000915,0.000397
37.5445499999984,0.000471
37.55704999999928,0.000587
37.569550000000156,0.000745
37.582050000001026,0.00085
37.59454999999851,0.000861
37.60704999999939,0.000756
37.61955000000026,0.000566
37.632050000001136,0.000292
37.644549999998624,3.9E-05
37.6570499999995,-0.000193
37.66955000000037,-0.000288
37.68205000000125,-0.000288
37.694549999998735,-0.000161
37.707049999999604,-3E-06
37.71955000000048,0.000208
37.73205000000136,0.000366
37.744549999998846,0.00045
37.757049999999715,0.000408
37.76955000000059,0.000292
37.78204999999808,0.000102
37.79454999999895,-0.000109
37.807049999999826,-0.000288
37.8195500000007,-0.000425
37.83204999999819,-0.000467
37.84454999999906,-0.000488
37.85704999999994,-0.000477
37.869550000000814,-0.000435
37.882049999998294,-0.000414
37.89454999999917,-0.000467
37.90705000000005,-0.00053
37.91955000000092,-0.000625
37.932049999998405,-0.000741
37.94454999999928,-0.000867
37.95705000000016,-0.000994
37.96955000000103,-0.00111
37.982049999998516,-0.001183
37.99454999999939,-0.001278
38.00705000000026,-0.001331
38.01955000000114,-0.001342
38.03204999999863,-0.001299
38.044549999999504,-0.001236
38.05705000000037,-0.00111
38.06955000000125,-0.000931
38.08204999999874,-0.000751
38.09454999999961,-0.000583
38.107050000000484,-0.000446
38.11955000000136,-0.00033
38.13204999999884,-0.000246
38.14454999999972,-0.000172
38.157050000000595,-8.7E-05
38.16954999999808,7.1E-05
38.18204999999895,0.000208
38.19454999999983,0.000397
38.207050000000706,0.000576
38.219549999998186,0.000735
38.23204999999906,0.00085
38.24454999999994,0.000903
38.25705000000081,0.000872
38.2695499999983,0.000819
38.282049999999174,0.000661
38.29455000000005,0.000482
38.30705000000092,0.000292
38.31954999999841,0.000123
38.332049999999285,-3E-06
38.344550000000154,-5.6E-05
38.35705000000103,-1.4E-05
38.36954999999852,0.000155
38.382049999999396,0.000376
38.394550000000265,0.000629
38.40705000000114,0.00084
38.41954999999863,0.000966
38.4320499999995,0.000998
38.444550000000376,0.000882
38.45705000000125,0.000703
38.46954999999874,0.000461
38.48204999999961,0.000271
38.49455000000049,0.000208
38.507050000001364,0.000239
38.519549999998844,0.000418
38.53204999999972,0.000661
38.5445500000006,0.000903
38.557049999998085,0.001082
38.569549999998955,0.001167
38.58204999999983,0.001146
38.59455000000071,0.00104
38.60704999999819,0.000914
38.619549999999066,0.000819
38.63204999999994,0.000745
38.64455000000081,0.000735
38.6570499999983,0.000745
38.66954999999918,0.000787
38.682050000000054,0.000819
38.69455000000092,0.000766
38.70704999999841,0.00065
38.71954999999929,0.000524
38.73205000000016,0.000376
38.744550000001034,0.000218
38.75704999999852,0.000144
38.7695499999994,0.000102
38.78205000000027,0.000134
38.794550000001145,0.000197
38.80704999999863,0.000239
38.8195499999995,0.000229
38.83205000000038,0.000144
38.844550000001256,-1.4E-05
38.85704999999874,-0.000246
38.86954999999961,-0.000498
38.88205000000049,-0.000772
38.89455000000137,-0.000994
38.90704999999885,-0.001162
38.919549999999724,-0.001205
38.9320500000006,-0.001173
38.94454999999809,-0.001068
38.95704999999896,-0.000888
38.969549999999835,-0.00073
38.98205000000071,-0.000583
38.99454999999819,-0.00053
39.00704999999907,-0.000572
39.019549999999946,-0.000699
39.032050000000815,-0.00092
39.0445499999983,-0.001152
39.05704999999918,-0.00132
39.069550000000056,-0.001373
39.082050000000926,-0.001299
39.094549999998414,-0.001099
39.10704999999929,-0.000815
39.11955000000016,-0.00053
39.13205000000104,-0.000298
39.144549999998524,-0.000214
39.1570499999994,-0.000298
39.16955000000027,-0.000498
39.18205000000115,-0.000857
39.194549999998635,-0.001205
39.207049999999505,-0.0015
39.21955000000038,-0.001721
39.23205000000126,-0.001774
39.244549999998746,-0.001721
39.257049999999616,-0.001552
39.26955000000049,-0.00132
39.28205000000137,-0.001025
39.29454999999885,-0.000751
39.30704999999973,-0.000488
39.3195500000006,-0.000235
39.33204999999809,2.8E-05
39.34454999999896,0.000271
39.35704999999984,0.000524
39.369550000000714,0.000777
39.382049999998195,0.000945
39.39454999999907,0.001051
39.40704999999995,0.001061
39.41955000000082,0.000998
39.432049999998306,0.000861
39.44454999999918,0.000661
39.45705000000006,0.000503
39.46955000000093,0.000397
39.48204999999842,0.000324
39.49454999999929,0.000334
39.50705000000016,0.000355
39.51955000000104,0.000408
39.53204999999853,0.000429
39.544549999999404,0.000471
39.557050000000274,0.000482
39.56955000000115,0.000492
39.58204999999864,0.000534
39.59454999999951,0.000619
39.607050000000385,0.000713
39.61955000000126,0.000787
39.63204999999875,0.00084
39.64454999999962,0.000798
39.657050000000496,0.000735
39.66955000000137,0.000629
39.68204999999885,0.000545
39.69454999999973,0.000524
39.707050000000606,0.000566
39.719549999998094,0.000724
39.732049999998964,0.000903
39.74454999999984,0.001093
39.75705000000072,0.001219
39.7695499999982,0.001251
39.782049999999074,0.001167
39.79454999999995,0.000987
39.80705000000082,0.000735
39.81954999999831,0.000471
39.832049999999185,0.000229
39.84455000000006,3.9E-05
39.85705000000093,-0.000109
39.86954999999842,-0.000193
39.882049999999296,-0.000214
39.894550000000166,-0.000246
39.90705000000104,-0.000267
39.91954999999853,-0.000246
39.93204999999941,-0.000203
39.94455000000028,-0.000151
39.95705000000115,-9.8E-05
39.96954999999864,-3.5E-05
39.98204999999951,2.8E-05
39.99455000000039,7.1E-05
40.007050000001264,6E-05
40.01954999999875,2.8E-05
40.03204999999962,-7.7E-05
40.0445500000005,-0.000256
40.057050000001375,-0.000477
40.069549999998856,-0.000709
40.08204999999973,-0.000941
40.09455000000061,-0.001068
40.1070499999981,-0.001099
40.119549999998966,-0.001015
40.13204999999984,-0.000836
40.14455000000072,-0.000657
40.1570499999982,-0.00053
40.16954999999908,-0.00053
40.182049999999954,-0.000688
40.194550000000824,-0.000962
40.20704999999831,-0.001236
40.21954999999919,-0.001457
40.232050000000065,-0.001521
40.244550000000935,-0.001384
40.25704999999842,-0.00111
40.2695499999993,-0.000741
40.28205000000017,-0.000425
40.294550000001045,-0.000193
40.30704999999853,-0.00014
40.31954999999941,-0.00014
40.33205000000028,-0.000277
40.344550000001156,-0.000361
40.357049999998644,-0.000383
40.36954999999951,-0.000298
40.38205000000039,-0.000119
40.39455000000127,7.1E-05
40.40704999999875,0.00025
40.419549999999624,0.000366
40.4320500000005,0.000408
40.44455000000137,0.000408
40.45704999999886,0.000345
40.469549999999735,0.000292
40.48205000000061,0.000292
40.49454999999809,0.000345
40.50704999999897,0.00045
40.519549999999846,0.000587
40.532050000000716,0.000735
40.5445499999982,0.00085
40.55704999999908,0.000977
40.56954999999996,0.001051
40.58205000000083,0.001114
40.594549999998314,0.001188
40.60704999999919,0.00123
40.61955000000006,0.001251
40.63205000000094,0.00123
40.644549999998425,0.001156
40.6570499999993,0.001072
40.66955000000017,0.000914
40.68205000000105,0.000766
40.694549999998536,0.000629
40.707049999999406,0.000555
40.71955000000028,0.000555
40.73205000000116,0.000608
40.74454999999865,0.000671
40.757049999999516,0.000671
40.76955000000039,0.000576
40.78205000000127,0.000387
40.79454999999875,7.1E-05
40.80704999999963,-0.000298
40.819550000000504,-0.000614
40.832050000001374,-0.000794
40.84454999999886,-0.000857
40.85704999999974,-0.000772
40.869550000000615,-0.000593
40.882049999998095,-0.000446
40.89454999999897,-0.000372
40.90704999999985,-0.000477
40.91955000000072,-0.000667
40.932049999998206,-0.000931
40.94454999999908,-0.001173
40.95704999999996,-0.001331
40.96955000000083,-0.00132
40.98204999999832,-0.001162
40.994549999999194,-0.000909
41.00705000000006,-0.000657
41.01955000000094,-0.000456
41.03204999999843,-0.000383
41.044549999999305,-0.000446
41.057050000000174,-0.000614
41.06955000000105,-0.000825
41.08204999999854,-0.001025
41.09454999999941,-0.001173
41.107050000000285,-0.001226
41.11955000000116,-0.001205
41.13204999999865,-0.001131
41.14454999999952,-0.001004
41.157050000000396,-0.000836
41.16955000000127,-0.000667
41.18204999999875,-0.000467
41.19454999999963,-0.000267
41.20705000000051,-6.6E-05
41.21955000000138,0.000123
41.232049999998864,0.000229
41.24454999999974,0.000208
41.25705000000062,0.000144
41.2695499999981,-2.4E-05
41.282049999998975,-0.000203
41.29454999999985,-0.000383
41.30705000000072,-0.000498
41.31954999999821,-0.000551
41.332049999999086,-0.000562
41.34454999999996,-0.000541
41.35705000000083,-0.000477
41.36954999999832,-0.000404
41.3820499999992,-0.000298
41.394550000000066,-0.000109
41.40705000000094,0.000113
41.41954999999843,0.000408
41.43204999999931,0.000735
41.44455000000018,0.001051
41.457050000001054,0.001314
41.46954999999854,0.001504
41.48204999999941,0.001546
41.49455000000029,0.001493
41.507050000001165,0.001346
41.51954999999865,0.001209
41.53204999999952,0.001146
41.5445500000004,0.001188
41.557050000001276,0.001346
41.569549999998756,0.00162
41.58204999999963,0.001841
41.59455000000051,0.00201
41.60705000000138,0.002052
41.61954999999887,0.001957
41.632049999999744,0.001683
41.64455000000062,0.001325
41.6570499999981,0.000987
41.66954999999898,0.000756
41.682049999999855,0.000629
41.694550000000724,0.000703
41.70704999999821,0.000893
41.71954999999909,0.001114
41.732049999999965,0.001325
41.744550000000835,0.001451
41.75704999999832,0.001525
41.7695499999992,0.001525
41.78205000000007,0.001472
41.794550000000946,0.00143
41.80704999999843,0.001409
41.81954999999931,0.001462
41.83205000000018,0.001514
41.84455000000106,0.001514
41.857049999998544,0.001493
41.869549999999414,0.001356
41.88205000000029,0.001156
41.89455000000117,0.000924
41.907049999998655,0.000671
41.919549999999525,0.000471
41.9320500000004,0.000366
41.94455000000128,0.000324
41.95704999999876,0.000345
41.969549999999636,0.000408
41.98205000000051,0.000524
41.99455000000138,0.000598
42.00704999999887,0.000661
42.01954999999975,0.000682
42.03205000000062,0.000703
42.044549999998104,0.000671
42.05704999999898,0.000608
42.06954999999986,0.000534
42.08205000000073,0.000429
42.094549999998215,0.000281
42.10704999999909,6E-05
42.11954999999997,-0.000109
42.13205000000084,-0.000267
42.144549999998326,-0.000372
42.1570499999992,-0.000414
42.16955000000007,-0.000351
42.18205000000095,-0.000256
42.194549999998436,-8.7E-05
42.20704999999931,6E-05
42.21955000000018,0.000155
42.23205000000106,0.000218
42.24454999999855,0.000208
42.25704999999942,0.000155
42.269550000000294,5E-05
42.28205000000117,-4.5E-05
42.29454999999866,-0.00014
42.30704999999953,-0.000277
42.319550000000405,-0.000404
42.33205000000128,-0.000551
42.34454999999876,-0.000635
42.35704999999964,-0.000688
42.369550000000515,-0.000657
42.382050000001385,-0.000477
42.39454999999887,-0.000246
42.40704999999975,-3E-06
42.419550000000626,0.000229
42.43204999999811,0.000345
42.44454999999898,0.000324
42.45704999999986,0.000144
42.46955000000073,-0.000161
42.48204999999822,-0.000541
42.494549999999094,-0.000888
42.50704999999997,-0.001099
42.51955000000084,-0.001131
42.53204999999833,-0.001015
42.544549999999205,-0.000741
42.557050000000075,-0.000425
42.56955000000095,-0.000119
42.58204999999844,0.000134
42.594549999999316,0.00026
42.607050000000186,0.000271
42.61955000000106,0.000239
42.63204999999855,0.000197
42.64454999999942,0.000176
42.6570500000003,0.00026
42.66955000000117,0.000408
42.68204999999866,0.00064
42.69454999999953,0.000861
42.70705000000041,0.001019
42.719550000001284,0.001103
42.732049999998765,0.001082
42.74454999999964,0.000977
42.75705000000052,0.000819
42.76955000000139,0.00064
42.782049999998875,0.000534
42.79454999999975,0.000492
42.80705000000062,0.000576
42.81954999999811,0.000724
42.832049999998986,0.000924
42.84454999999986,0.001082
42.85705000000073,0.001167
42.86954999999822,0.001167
42.8820499999991,0.001009
42.89454999999997,0.000766
42.907050000000844,0.000429
42.91954999999833,9.2E-05
42.93204999999921,-0.000214
42.94455000000008,-0.000425
42.957050000000955,-0.000498
42.96954999999844,-0.000425
42.98204999999931,-0.000193
42.99455000000019,0.000113
43.007050000001065,0.000461
43.01954999999855,0.000766
43.03204999999942,0.000945
43.0445500000003,0.000977
43.057050000001176,0.000819
43.06954999999866,0.000534
43.08204999999953,0.000165
43.09455000000041,-0.000172
43.10705000000128,-0.000456
43.11954999999877,-0.000583
43.132049999999644,-0.000551
43.14455000000052,-0.000383
43.15705000000139,-0.000109
43.16954999999888,0.000187
43.182049999999755,0.000492
43.194550000000625,0.000713
43.20704999999811,0.000777
43.21954999999899,0.000745
43.232049999999866,0.000629
43.244550000000736,0.000461
43.25704999999822,0.00026
43.2695499999991,0.000113
43.28204999999997,-3E-06
43.29455000000085,-8.7E-05
43.307049999998334,-0.00014
43.31954999999921,-0.000214
43.33205000000008,-0.000267
43.34455000000096,-0.00033
43.357049999998445,-0.000393
43.369549999999315,-0.000404
43.38205000000019,-0.000446
43.39455000000107,-0.000393
43.407049999998556,-0.00033
43.419549999999425,-0.000224
43.4320500000003,-0.000109
43.44455000000118,-1.4E-05
43.45704999999866,7.1E-05
43.469549999999536,0.000144
43.48205000000041,0.000176
43.49455000000128,0.000165
43.50704999999877,9.2E-05
43.51954999999965,-2.4E-05
43.532050000000524,-0.000161
43.544550000001394,-0.00034
43.55704999999888,-0.000477
43.56954999999976,-0.00052
43.58205000000063,-0.000467
43.594549999998115,-0.000319
43.60704999999899,-5.6E-05
43.61954999999987,0.000271
43.63205000000074,0.000524
43.644549999998226,0.000671
43.6570499999991,0.000682
43.66954999999997,0.000534
43.68205000000085,0.00026
43.69454999999834,-4.5E-05
43.707049999999214,-0.000246
43.71955000000008,-0.000288
43.73205000000096,-0.000161
43.74454999999845,0.000113
43.75704999999932,0.000471
43.769550000000194,0.000808
43.78205000000107,0.001019
43.79454999999856,0.001082
43.80704999999943,0.001019
43.819550000000305,0.000914
43.83205000000118,0.000808
43.84454999999866,0.000798
43.85704999999954,0.000903
43.869550000000416,0.001114
43.882050000001286,0.001304
43.89454999999877,0.001462
43.90704999999965,0.001546
43.91955000000053,0.001483
43.9320500000014,0.001335
43.944549999998884,0.001177
43.95704999999976,0.001061
43.96955000000063,0.001061
43.98204999999812,0.001124
43.994549999998995,0.001314
44.00704999999987,0.001493
44.01955000000074,0.001557
44.03204999999823,0.001567
44.044549999999106,0.001399
44.057049999999975,0.001114
44.06955000000085,0.000787
44.08204999999834,0.000482
44.09454999999922,0.000281
44.107050000000086,0.000218
44.11955000000096,0.000302
44.13204999999845,0.000482
44.14454999999932,0.000671
44.1570500000002,0.000808
44.169550000001074,0.00084
44.18204999999856,0.000808
44.19454999999943,0.000703
44.20705000000031,0.000608
44.219550000001185,0.000576
44.232049999998665,0.00065
44.24454999999954,0.00085
44.25705000000042,0.001061
44.26955000000129,0.001261
44.282049999998776,0.001409
44.29454999999965,0.001409
44.30705000000053,0.00124
44.3195500000014,0.000987
44.33204999999889,0.00064
44.344549999999764,0.000324
44.35705000000063,6E-05
44.36954999999812,-6.6E-05
44.382049999999,-5.6E-05
44.394549999999875,6E-05
44.407050000000744,0.00025
44.41954999999823,0.000545
44.43204999999911,0.000808
44.44454999999998,0.001009
44.457050000000855,0.001124
44.46954999999834,0.001146
44.48204999999922,0.001061
44.49455000000009,0.00085
44.507050000000966,0.000566
44.51954999999845,0.00026
44.53204999999932,-1.4E-05
44.5445500000002,-0.000193
44.55705000000108,-0.000277
44.569549999998564,-0.000256
44.582049999999434,-0.00014
44.59455000000031,2.8E-05
44.60705000000119,0.000176
44.61954999999867,0.000281
44.632049999999545,0.000302
44.64455000000042,0.000239
44.65705000000129,0.000113
44.66954999999878,-0.000109
44.682049999999656,-0.000319
44.69455000000053,-0.00052
44.7070500000014,-0.000709
44.71954999999889,-0.000836
44.73204999999977,-0.000899
44.744550000000636,-0.000931
44.757049999998124,-0.000931
44.769549999999,-0.000857
44.78204999999988,-0.000751
44.79455000000075,-0.000614
44.807049999998235,-0.000425
44.81954999999911,-0.000193
44.83204999999998,7E-06
44.84455000000086,0.000144
44.857049999998345,0.000208
44.86954999999922,0.000155
44.88205000000009,-2.4E-05
44.89455000000097,-0.000277
44.907049999998456,-0.000572
44.919549999999326,-0.000825
44.9320500000002,-0.000973
44.94455000000108,-0.000994
44.95704999999857,-0.000899
44.96954999999944,-0.00072
44.982050000000314,-0.00052
44.99455000000119,-0.000319
45.00704999999867,-0.000161
45.01954999999955,-4.5E-05
45.032050000000424,3.9E-05
45.044550000001294,9.2E-05
45.05704999999878,0.000144
45.06954999999966,0.000208
45.08205000000053,0.000271
45.094550000001405,0.000302
45.10704999999889,0.000355
45.11954999999977,0.000376
45.13205000000064,0.000461
45.14454999999813,0.000598
45.157049999999,0.00084
45.16954999999987,0.001177
45.18205000000075,0.001525
45.19454999999824,0.00182
45.207049999999114,0.001978
45.219549999999984,0.001936
45.23205000000086,0.001673
45.24454999999835,0.001293
45.25704999999922,0.000882
45.269550000000095,0.000587
45.28205000000097,0.000503
45.29454999999846,0.000619
45.30704999999933,0.000935
45.319550000000206,0.001335
45.33205000000108,0.001715
45.34454999999856,0.001968
45.35704999999944,0.002041
45.36955000000032,0.001936
45.382050000001186,0.001662
45.394549999998674,0.001356
45.40704999999955,0.001093
45.41955000000043,0.000882
45.4320500000013,0.000777
45.444549999998785,0.000735
45.45704999999966,0.000756
45.46955000000053,0.000819
45.48205000000141,0.000882
45.494549999998895,0.000966
45.50704999999977,0.001061
45.51955000000064,0.001188
45.53204999999813,0.001293
45.544549999999006,0.001377
45.557049999999876,0.001399
45.56955000000075,0.001399
45.58204999999824,0.001325
45.59454999999912,0.001209
45.60704999999999,0.001093
45.619550000000864,0.000945
45.63204999999835,0.000808
45.64454999999922,0.000682
45.6570500000001,0.000598
45.669550000000974,0.000492
45.68204999999846,0.000429
45.69454999999933,0.000397
45.70705000000021,0.000397
45.719550000001085,0.000471
45.732049999998566,0.000629
45.74454999999944,0.000787
45.75705000000032,0.000966
45.76955000000119,0.001093
45.78204999999868,0.001156
45.79454999999955,0.001135
45.80705000000043,0.00104
45.8195500000013,0.000882
45.83204999999879,0.000713
45.844549999999664,0.000619
45.857050000000534,0.000534
45.86955000000141,0.000492
45.8820499999989,0.000513
45.894549999999775,0.000513
45.907050000000645,0.000492
45.91954999999813,0.00045
45.93204999999901,0.000376
45.94454999999988,0.000271
45.957050000000756,0.000165
45.96954999999824,9.2E-05
45.98204999999912,5E-05
45.99454999999999,6E-05
46.007050000000866,8.1E-05
46.019549999998354,0.000123
46.032049999999224,0.000176
46.0445500000001,0.000208
46.05705000000098,0.000208
46.069549999998465,0.000187
46.082049999999334,0.000165
46.09455000000021,0.000155
46.10705000000109,0.000123
46.11954999999857,9.2E-05
46.132049999999445,6E-05
46.14455000000032,7E-06
46.15705000000119,-9.8E-05
46.16954999999868,-0.000224
46.182049999999556,-0.000404
46.19455000000043,-0.000604
46.2070500000013,-0.000815
46.21954999999879,-0.000973
46.23204999999967,-0.001089
46.24455000000054,-0.001152
46.25705000000141,-0.001226
46.2695499999989,-0.001226
46.28204999999978,-0.001226
46.29455000000065,-0.001215
46.307049999998135,-0.001215
46.31954999999901,-0.001215
46.33204999999988,-0.001183
46.34455000000076,-0.001152
46.357049999998246,-0.001089
46.36954999999912,-0.000994
46.38204999999999,-0.000888
46.39455000000087,-0.00073
46.40704999999836,-0.000572
46.41954999999923,-0.000446
46.4320500000001,-0.000267
46.44455000000098,-0.000182
46.45704999999847,-0.000119
46.46954999999934,-0.000151
46.482050000000214,-0.000267
46.49455000000109,-0.000446
46.50704999999857,-0.000667
46.51954999999945,-0.000899
46.532050000000325,-0.001089
46.544550000001195,-0.001247
46.55704999999868,-0.001331
46.56954999999956,-0.001373
46.582050000000436,-0.001342
46.594550000001306,-0.001257
46.60704999999879,-0.00111
46.61954999999967,-0.000909
46.63205000000054,-0.000646
46.644550000001416,-0.000319
46.657049999998904,-4.5E-05
46.66954999999978,0.000123
46.68205000000065,0.000155
46.69454999999814,1.8E-05
46.707049999999015,-0.00034
46.719549999999884,-0.000857
46.73205000000076,-0.001405
46.74454999999825,-0.0019
46.757049999999126,-0.002206
46.769549999999995,-0.002248
46.78205000000087,-0.002027
46.79454999999836,-0.001605
46.80704999999923,-0.001078
46.819550000000106,-0.000583
46.83205000000098,-0.000193
46.84454999999847,-1.4E-05
46.85704999999934,7E-06
46.86955000000022,-4.5E-05
46.882050000001094,-0.000182
46.894549999998574,-0.000246
46.90704999999945,-0.000246
46.91955000000033,-0.000151
46.9320500000012,-5.6E-05
46.944549999998685,-2.4E-05
46.95704999999956,-9.8E-05
46.96955000000044,-0.000256
46.98205000000131,-0.000562
46.994549999998796,-0.000867
47.00704999999967,-0.001131
47.01955000000054,-0.001289
47.03205000000142,-0.001268
47.04454999999891,-0.001089
47.05704999999978,-0.000794
47.06955000000065,-0.000446
47.08204999999814,-0.000151
47.09454999999902,3.9E-05
47.10704999999989,0.000113
47.119550000000764,0.000102
47.13204999999825,2.8E-05
47.14454999999913,-1.4E-05
47.15705,7E-06
47.169550000000875,9.2E-05
47.18204999999836,0.00025
47.19454999999923,0.000397
47.20705000000011,0.000503
47.219550000000986,0.000555
47.23204999999847,0.000534
47.24454999999934,0.000471
47.25705000000022,0.000429
47.2695500000011,0.000387
47.28204999999858,0.000397
47.294549999999454,0.000439
47.30705000000033,0.000429
47.3195500000012,0.000355
47.33204999999869,0.000155
47.344549999999565,-0.00014
47.357050000000434,-0.000488
47.36955000000131,-0.000772
47.3820499999988,-0.000931
47.394549999999676,-0.000931
47.407050000000545,-0.000751
47.41955000000142,-0.000446
47.43204999999891,-0.00013
47.44454999999978,0.000123
47.457050000000656,0.00025
47.469549999998144,0.000197
47.48204999999902,2.8E-05
47.49454999999989,-0.000203
47.50705000000077,-0.000383
47.519549999998254,-0.000435
47.532049999999124,-0.000319
47.54455,-7.7E-05
47.55705000000088,0.000292
47.569549999998365,0.00064
47.582049999999235,0.000924
47.59455000000011,0.001103
47.60705000000099,0.001135
47.61954999999847,0.001051
47.632049999999346,0.000945
47.64455000000022,0.00084
47.65705000000109,0.000766
47.66954999999858,0.000777
47.68204999999946,0.000872
47.69455000000033,0.001051
47.7070500000012,0.001251
47.71954999999869,0.00143
47.73204999999957,0.001525
47.74455000000044,0.001546
47.757050000001314,0.001441
47.7695499999988,0.001283
47.78204999999968,0.001082
47.79455000000055,0.00085
47.807050000001425,0.000692
47.81954999999891,0.000598
47.83204999999978,0.000566
47.84455000000066,0.000566
47.85704999999815,0.000555
47.86954999999902,0.000513
47.88204999999989,0.000408
47.89455000000077,0.00025
47.90704999999826,8.1E-05
47.91954999999913,-6.6E-05
47.932050000000004,-0.000109
47.94455000000088,-5.6E-05
47.95704999999837,0.000102
47.96954999999924,0.000334
47.982050000000115,0.000545
47.99455000000099,0.000682
48.00704999999847,0.00065
48.01954999999935,0.000513
48.032050000000226,0.00025
48.044550000001095,-6.6E-05
48.05704999999858,-0.000383
48.06954999999946,-0.000593
48.082050000000336,-0.000688
48.094550000001206,-0.000614
48.107049999998694,-0.000435
48.11954999999957,-0.000182
48.13205000000044,0.000102
48.14455000000132,0.000292
48.157049999998804,0.000418
48.16954999999968,0.000461
48.18205000000055,0.000418
48.19455000000143,0.000334
48.207049999998915,0.000187
48.219549999999785,7.1E-05
48.23205000000066,-6.6E-05
48.24454999999815,-0.000182
48.257049999999026,-0.000319
48.269549999999896,-0.000425
48.28205000000077,-0.000509
48.29454999999826,-0.000593
48.30704999999913,-0.000646
48.31955000000001,-0.000635
48.33205000000088,-0.000625
48.34454999999837,-0.000572
48.35704999999924,-0.000583
48.36955000000012,-0.000583
48.382050000000994,-0.000625
48.394549999998475,-0.000678
48.40704999999935,-0.000688
48.41955000000023,-0.000625
48.4320500000011,-0.000477
48.444549999998586,-0.000224
48.45704999999946,9.2E-05
48.46955000000034,0.00045
48.48205000000121,0.000756
48.494549999998696,0.000945
48.50704999999957,0.000998
48.51955000000044,0.000872
48.53205000000132,0.000671
48.54454999999881,0.00045
48.557049999999684,0.000281
48.569550000000554,0.000218
48.58205000000143,0.00025
48.59454999999892,0.000324
48.60704999999979,0.000376
48.619550000000665,0.000376
48.63204999999815,0.00025
48.64454999999903,3.9E-05
48.6570499999999,-0.000224
48.669550000000775,-0.000425
48.68204999999826,-0.000541
48.69454999999913,-0.00053
48.70705000000001,-0.000488
48.719550000000886,-0.000404
48.732049999998374,-0.000372
48.74454999999924,-0.000435
48.75705000000012,-0.000583
48.769550000001,-0.000741
48.78204999999848,-0.000867
48.794549999999354,-0.000878
48.80705000000023,-0.000688
48.8195500000011,-0.000383
48.83204999999859,-2.4E-05
48.844549999999465,0.00026
48.85705000000034,0.000397
48.86955000000121,0.000387
48.8820499999987,0.000208
48.894549999999576,-7.7E-05
48.907050000000446,-0.000361
48.91955000000132,-0.000541
48.93204999999881,-0.000562
48.94454999999969,-0.000435
48.95705000000056,-0.000214
48.96955000000143,2.8E-05
48.98204999999892,0.00026
48.99454999999979,0.000376
49.00705000000067,0.000366
49.019549999998155,0.000281
49.03204999999903,8.1E-05
49.0445499999999,-0.000151
49.05705000000078,-0.000372
49.069549999998266,-0.000562
49.082049999999136,-0.00073
49.09455000000001,-0.000857
49.10705000000089,-0.000941
49.11954999999838,-0.00092
49.132049999999246,-0.000878
49.14455000000012,-0.000709
49.157050000001,-0.000509
49.16954999999848,-0.000256
49.18204999999936,-3.5E-05
49.194550000000234,0.000187
49.207050000001104,0.000281
49.21954999999859,0.000281
49.23204999999947,0.000197
49.244550000000345,3.9E-05
49.257050000001215,-0.00014
49.2695499999987,-0.000267
49.28204999999958,-0.000288
49.29455000000045,-0.000214
49.307050000001325,-7.7E-05
49.31954999999881,0.000144
49.33204999999969,0.000313
49.34455000000056,0.000429
49.357050000001436,0.00045
49.369549999998924,0.000376
49.38204999999979,0.000271
49.39455000000067,0.000176
49.40704999999816,0.000176
49.419549999999035,0.00026
49.432049999999904,0.000439
49.44455000000078,0.000692
49.45704999999827,0.000935
49.46954999999914,0.001093
49.482050000000015,0.001135
49.49455000000089,0.001093
49.50704999999838,0.000998
49.51954999999925,0.000945
49.532050000000126,0.000903
49.544550000001,0.000945
49.55704999999848,0.00104
49.56954999999936,0.001103
49.58205000000024,0.001093
49.59455000000111,0.000924
49.607049999998594,0.00065
49.61954999999947,0.000271
49.63205000000034,-0.00013
49.64455000000122,-0.000393
49.657049999998705,-0.000541
49.66954999999958,-0.000509
49.68205000000045,-0.000298
49.69455000000133,6E-05
49.707049999998816,0.00045
49.719549999999685,0.000872
49.73205000000056,0.001198
49.74455000000144,0.001483
49.75704999999893,0.001673
49.769549999999796,0.001788
49.78205000000067,0.001831
49.79454999999816,0.001799
49.80704999999903,0.001704
49.81954999999991,0.001536
49.832050000000784,0.001304
49.84454999999827,0.001051
49.85704999999914,0.000819
49.86955000000002,0.00064
49.882050000000895,0.000534
49.894549999998375,0.000598
49.90704999999925,0.000703
49.91955000000013,0.000903
49.932050000001,0.001072
49.944549999998486,0.001167
49.95704999999936,0.001156
49.96955000000024,0.000987
49.98205000000111,0.000724
49.9945499999986,0.000397
50.007049999999474,0.000144
50.01955000000034,-1.4E-05
50.03205000000122,-1.4E-05
50.04454999999871,0.000113
50.057049999999585,0.000313
50.069550000000454,0.000503
50.08205000000133,0.000576
50.09454999999882,0.000503
50.10704999999969,0.000292
50.119550000000565,-3E-06
50.13205000000144,-0.000256
50.14454999999893,-0.000393
50.1570499999998,-0.000372
50.169550000000676,-0.000182
50.18204999999816,0.000113
50.19454999999903,0.000387
50.20704999999991,0.000482
50.21955000000079,0.000334
50.232049999998274,-1.4E-05
50.244549999999144,-0.000509
50.25705000000002,-0.001068
50.2695500000009,-0.001489
50.28204999999838,-0.00171
50.294549999999255,-0.001689
50.30705000000013,-0.001479
50.319550000001,-0.001173
50.33204999999849,-0.00092
50.344549999999366,-0.000815
50.35705000000024,-0.000878
50.36955000000111,-0.001078
50.3820499999986,-0.001331
50.39454999999948,-0.0015
50.407050000000346,-0.001573
50.41955000000122,-0.0015
50.43204999999871,-0.001342
50.44454999999959,-0.001215
50.45705000000046,-0.001257
50.469550000001334,-0.001436
50.48204999999882,-0.001805
50.49454999999969,-0.00229
50.50705000000057,-0.002754
50.519550000001445,-0.003123
50.53204999999893,-0.003249
50.5445499999998,-0.003144
50.55705000000068,-0.002859
50.569549999998166,-0.00249
50.582049999999036,-0.0021
50.59454999999991,-0.001784
50.60705000000079,-0.001552
50.61954999999828,-0.001436
50.63204999999915,-0.001384
50.644550000000024,-0.00132
50.6570500000009,-0.001236
50.66954999999838,-0.001152
50.68204999999926,-0.001046
50.694550000000135,-0.001025
50.707050000001004,-0.001078
50.71954999999849,-0.001215
50.73204999999937,-0.001436
50.744550000000245,-0.001668
50.757050000001115,-0.001816
50.7695499999986,-0.00189
50.78204999999948,-0.001805
50.79455000000035,-0.001616
50.807050000001226,-0.00131
50.81954999999871,-0.000941
50.83204999999959,-0.000562
50.84455000000046,-0.000214
50.85705000000134,9.2E-05
50.869549999998824,0.000292
50.882049999999694,0.000387
50.89455000000057,0.000397
50.90705000000145,0.000302
50.919549999998935,0.000208
50.932049999999805,0.000113
50.94455000000068,8.1E-05
50.95704999999817,0.000176
50.96954999999904,0.000429
50.982049999999916,0.000745
50.99455000000079,0.001146


==> data/homade-APD-data/a19.csv <==
0.9820499999987008,0.001294
0.9945499999995753,0.001083
1.0070500000004496,0.000893
1.0195500000013242,0.000788
1.0320499999988104,0.000777
1.044549999999685,0.00082
1.0570500000005594,0.000957
1.0695500000014337,0.001104
1.0820499999989202,0.00121
1.0945499999997945,0.001294
1.107050000000669,0.001336
1.1195499999981553,0.001357
1.1320499999990297,0.001399
1.1445499999999043,0.001452
1.1570500000007786,0.001484
1.169549999998265,0.001505
1.1820499999991394,0.001452
1.1945500000000138,0.001368
1.2070500000008884,0.001241
1.2195499999983745,0.001104
1.2320499999992491,0.001009
1.2445500000001235,0.000967
1.2570500000009979,0.00102
1.2695499999984843,0.001136
1.2820499999993586,0.001273
1.294550000000233,0.00141
1.3070500000011076,0.001505
1.3195499999985938,0.001484
1.3320499999994684,0.00141
1.3445500000003427,0.001252
1.3570500000012171,0.001041
1.3695499999987035,0.000809
1.382049999999578,0.000598
1.3945500000004523,0.000409
1.4070500000013269,0.000272
1.419549999998813,0.000166
1.4320499999996876,0.000124
1.444550000000562,0.000103
1.4570500000014364,0.000103
1.4695499999989228,9.2E-05
1.4820499999997971,5E-05
1.4945500000006717,-2E-06
1.507049999998158,-5.5E-05
1.5195499999990323,-9.7E-05
1.5320499999999069,-4.5E-05
1.5445500000007812,2.9E-05
1.5570499999982677,0.000219
1.569549999999142,0.00043
1.5820500000000164,0.00063
1.594550000000891,0.000767
1.6070499999983772,0.000777
1.6195499999992518,0.000651
1.6320500000001261,0.000387
1.6445500000010005,6.1E-05
1.657049999998487,-0.000266
1.6695499999993613,-0.000498
1.6820500000002356,-0.000582
1.6945500000011102,-0.000498
1.7070499999985964,-0.000245
1.719549999999471,0.000135
1.7320500000003454,0.000546
1.7445500000012197,0.000957
1.7570499999987061,0.001273
1.7695499999995805,0.001452
1.782050000000455,0.001536
1.7945500000013295,0.001515
1.8070499999988157,0.001441
1.8195499999996902,0.001315
1.8320500000005646,0.00122
1.844550000001439,0.001167
1.8570499999989254,0.001157
1.8695499999997998,0.001188
1.8820500000006744,0.001273
1.8945499999981605,0.001336
1.9070499999990351,0.001389
1.9195499999999095,0.001378
1.9320500000007839,0.001304
1.9445499999982703,0.001178
1.9570499999991446,0.001009
1.969550000000019,0.000841
1.9820500000008936,0.000725
1.9945499999983798,0.000704
2.0070499999992544,0.000756
2.019550000000129,0.000904
2.032050000001003,0.001083
2.0445499999984893,0.001294
2.057049999999364,0.001473
2.0695500000002385,0.001568
2.0820500000011126,0.001589
2.0945499999985993,0.001578
2.1070499999994734,0.001515
2.119550000000348,0.001515
2.1320500000012226,0.001505
2.1445499999987088,0.001557
2.1570499999995834,0.001599
2.1695500000004575,0.00161
2.182050000001332,0.001578
2.1945499999988183,0.001505
2.207049999999693,0.001431
2.2195500000005675,0.001336
2.2320500000014416,0.001294
2.2445499999989282,0.001283
2.2570499999998024,0.001283
2.269550000000677,0.001262
2.282049999998163,0.001167
2.2945499999990377,0.000967
2.3070499999999123,0.000683
2.3195500000007865,0.000356
2.3320499999982727,9.2E-05
2.3445499999991473,-5.5E-05
2.357050000000022,-5.5E-05
2.369550000000896,7.1E-05
2.3820499999983826,0.000282
2.3945499999992568,0.000503
2.4070500000001314,0.000661
2.419550000001006,0.000704
2.432049999998492,0.000672
2.4445499999993667,0.000598
2.457050000000241,0.000556
2.4695500000011155,0.000546
2.4820499999986017,0.000609
2.4945499999994762,0.000714
2.507050000000351,0.000735
2.519550000001225,0.00064
2.5320499999987116,0.000419
2.5445499999995858,8.2E-05
2.5570500000004603,-0.000287
2.569550000001335,-0.000561
2.582049999998821,-0.000687
2.5945499999996957,-0.000561
2.60705000000057,-0.000319
2.6195500000014444,1.9E-05
2.6320499999989306,0.000356
2.6445499999998052,0.000524
2.6570500000006794,0.000535
2.669549999998166,0.000356
2.68204999999904,7.1E-05
2.6945499999999147,-0.000276
2.7070500000007893,-0.000519
2.7195499999982755,-0.000666
2.73204999999915,-0.000687
2.7445500000000242,-0.000614
2.757050000000899,-0.000477
2.769549999998385,-0.000319
2.7820499999992596,-0.000192
2.794550000000134,-8.7E-05
2.8070500000010083,-2.4E-05
2.819549999998495,-1.3E-05
2.832049999999369,-5.5E-05
2.8445500000002437,-0.000108
2.8570500000011183,-0.000171
2.8695499999986045,-0.000245
2.882049999999479,-0.000276
2.8945500000003532,-0.000245
2.907050000001228,-0.000182
2.919549999998714,-0.000108
2.9320499999995886,-6.6E-05
2.9445500000004627,-4.5E-05
2.9570500000013373,-9.7E-05
2.9695499999988235,-0.000171
2.982049999999698,-0.000266
2.9945500000005727,-0.000298
3.007050000001447,-0.000234
3.0195499999989335,-6.6E-05
3.0320499999998076,0.000198
3.044550000000682,0.000461
3.0570499999981684,0.000725
3.069549999999043,0.000883
3.0820499999999176,0.000936
3.0945500000007917,0.000893
3.1070499999982784,0.000756
3.1195499999991525,0.00063
3.132050000000027,0.000503
3.1445500000009017,0.000451
3.157049999998388,0.000472
3.1695499999992625,0.000514
3.1820500000001366,0.000567
3.194550000001011,0.00064
3.2070499999984974,0.000672
3.219549999999372,0.000714
3.232050000000246,0.000777
3.2445500000011207,0.000883
3.257049999998607,0.00102
3.2695499999994815,0.001167
3.282050000000356,0.001252
3.29455000000123,0.00121
3.307049999998717,0.001125
3.319549999999591,0.000936
3.3320500000004656,0.000756
3.34455000000134,0.00064
3.3570499999988264,0.000672
3.369549999999701,0.000872
3.382050000000575,0.001188
3.3945500000014497,0.001547
3.407049999998936,0.001852
3.4195499999998105,0.002032
3.432050000000685,0.002053
3.4445499999981712,0.001842
3.457049999999046,0.001515
3.46954999999992,0.001157
3.4820500000007946,0.000851
3.4945499999982808,0.000683
3.5070499999991553,0.00063
3.5195500000000295,0.000714
3.532050000000904,0.000841
3.5445499999983903,0.000999
3.557049999999265,0.001051
3.5695500000001394,0.00103
3.5820500000010136,0.000914
3.5945499999985002,0.000693
3.6070499999993744,0.000472
3.619550000000249,0.00025
3.6320500000011235,9.2E-05
3.6445499999986097,-2.4E-05
3.6570499999994843,-7.6E-05
3.6695500000003585,-5.5E-05
3.682050000001233,-2E-06
3.6945499999987192,8.2E-05
3.707049999999594,0.000166
3.7195500000004684,0.00025
3.7320500000013426,0.000282
3.7445499999988288,0.000293
3.7570499999997033,0.000293
3.769550000000578,0.000282
3.782050000001452,0.000272
3.7945499999989387,0.000282
3.807049999999813,0.000324
3.8195500000006875,0.000377
3.8320499999981736,0.00044
3.8445499999990482,0.000514
3.857049999999923,0.000546
3.869550000000797,0.000503
3.8820499999982836,0.000409
3.8945499999991577,0.000293
3.9070500000000323,0.000198
3.919550000000907,0.000135
3.932049999998393,0.000135
3.9445499999992677,0.000156
3.957050000000142,0.000198
3.9695500000010164,0.000219
3.9820499999985026,0.000198
3.994549999999377,8.2E-05
4.007050000000252,-6.6E-05
4.019550000001126,-0.000203
4.032049999998613,-0.000319
4.044549999999487,-0.000329
4.057050000000361,-0.000224
4.069550000001236,-1.3E-05
4.082049999998722,0.000177
4.094549999999597,0.000377
4.107050000000471,0.000482
4.119550000001345,0.000451
4.132049999998832,0.000314
4.144549999999706,0.000103
4.157050000000581,-9.7E-05
4.1695499999980665,-0.000203
4.182049999998942,-0.000192
4.194549999999816,-6.6E-05
4.20705000000069,0.000208
4.2195499999981765,0.000524
4.232049999999051,0.000841
4.244549999999926,0.001094
4.2570500000008,0.001252
4.269549999998286,0.001304
4.282049999999161,0.001294
4.294550000000035,0.00121
4.30705000000091,0.001115
4.3195499999983955,0.001041
4.3320499999992705,0.000999
4.344550000000145,0.00102
4.357050000001019,0.001062
4.3695499999985055,0.001094
4.38204999999938,0.001157
4.394550000000255,0.001167
4.407050000001129,0.001188
4.419549999998615,0.001188
4.43204999999949,0.001136
4.444550000000364,0.001115
4.457050000001239,0.001051
4.4695499999987245,0.00102
4.482049999999599,0.000967
4.494550000000474,0.000946
4.507050000001348,0.000893
4.5195499999988344,0.000862
4.532049999999709,0.00082
4.544550000000583,0.000767
4.557049999998069,0.000672
4.5695499999989435,0.000619
4.5820499999998185,0.000514
4.594550000000693,0.000398
4.607049999998179,0.000324
4.6195499999990535,0.000219
4.632049999999928,0.000177
4.644550000000803,0.000166
4.657049999998288,0.000177
4.669549999999163,0.000208
4.682050000000038,0.00024
4.694550000000912,0.000282
4.707049999998398,0.000293
4.7195499999992725,0.000303
4.7320500000001475,0.000282
4.744550000001022,0.000261
4.757049999998508,0.00025
4.7695499999993825,0.000229
4.782050000000257,0.000177
4.794550000001132,9.2E-05
4.807049999998617,-5.5E-05
4.819549999999492,-0.000245
4.8320500000003666,-0.000487
4.844550000001241,-0.000698
4.857049999998727,-0.000856
4.8695499999996015,-0.000919
4.8820500000004765,-0.000846
4.894550000001351,-0.000666
4.907049999998837,-0.000413
4.919549999999711,-0.000139
4.932050000000586,8.2E-05
4.944549999998072,0.000219
4.957049999998946,0.000219
4.969549999999821,0.000135
4.9820500000006955,-3.4E-05
4.994549999998182,-0.000182
5.007049999999056,-0.000245
5.0195499999999305,-0.000255
5.0320500000008055,-0.000182
5.044549999998291,-8.7E-05
5.057049999999165,1.9E-05
5.06955000000004,4E-05
5.082050000000915,1.9E-05
5.094549999998401,-8.7E-05
5.107049999999275,-0.000245
5.1195500000001495,-0.000361
5.1320500000010245,-0.000445
5.14454999999851,-0.000456
5.157049999999385,-0.000361
5.169550000000259,-0.000234
5.182050000001134,-5.5E-05
5.19454999999862,0.000113
5.207049999999494,0.000293
5.219550000000369,0.00044
5.2320500000012435,0.000588
5.24454999999873,0.000704
5.257049999999604,0.000809
5.2695500000004785,0.000883
5.2820500000013535,0.000893
5.294549999998839,0.000841
5.307049999999714,0.000756
5.319550000000588,0.000598
5.332049999998075,0.00044
5.344549999998949,0.000272
5.357049999999823,0.000145
5.369550000000698,5E-05
5.382049999998184,-2E-06
5.394549999999059,-1.3E-05
5.407049999999933,5E-05
5.419550000000807,0.000145
5.432049999998294,0.000272
5.444549999999168,0.00044
5.457050000000043,0.000672
5.469550000000917,0.000893
5.482049999998404,0.001104
5.494549999999278,0.001304
5.507050000000152,0.001452
5.519550000001027,0.001536
5.532049999998513,0.001547
5.544549999999388,0.001494
5.557050000000262,0.001431
5.569550000001136,0.001336
5.582049999998623,0.001273
5.594549999999497,0.001241
5.607050000000372,0.001241
5.619550000001246,0.001262
5.632049999998732,0.001283
5.644549999999607,0.001294
5.657050000000481,0.001336
5.6695500000013554,0.001368
5.682049999998842,0.00141
5.694549999999716,0.001526
5.707050000000591,0.001694
5.719549999998077,0.001884
5.732049999998952,0.002053
5.744549999999826,0.002179
5.7570500000007,0.002158
5.769549999998187,0.00201
5.782049999999061,0.001715
5.794549999999936,0.001336
5.80705000000081,0.000925
5.819549999998297,0.000588
5.832049999999171,0.00044
5.844550000000045,0.000482
5.85705000000092,0.000725
5.869549999998406,0.001041
5.882049999999281,0.001399
5.894550000000155,0.001694
5.907050000001029,0.001789
5.919549999998516,0.001736
5.93204999999939,0.001526
5.944550000000265,0.001231
5.957050000001139,0.000914
5.969549999998626,0.000619
5.9820499999995,0.000398
5.994550000000374,0.000272
6.007050000001249,0.000156
6.019549999998735,5E-05
6.03204999999961,-7.6E-05
6.044550000000484,-0.000213
6.057050000001358,-0.00034
6.069549999998845,-0.000435
6.082049999999719,-0.000487
6.094550000000594,-0.000435
6.10704999999808,-0.000319
6.119549999998955,-0.000118
6.132049999999829,6.1E-05
6.144550000000703,0.000177
6.15704999999819,0.00024
6.169549999999064,0.000177
6.182049999999939,6.1E-05
6.194550000000813,-0.000108
6.207049999998299,-0.000308
6.219549999999174,-0.000456
6.232050000000048,-0.00054
6.244550000000922,-0.000593
6.257049999998409,-0.000572
6.269549999999283,-0.00055
6.282050000000158,-0.000519
6.294550000001032,-0.00054
6.307049999998519,-0.000582
6.319549999999393,-0.000656
6.332050000000267,-0.00073
6.344550000001142,-0.00073
6.357049999998628,-0.000677
6.369549999999503,-0.000529
6.382050000000377,-0.000255
6.394550000001251,2.9E-05
6.407049999998738,0.000387
6.419549999999612,0.000714
6.432050000000487,0.00102
6.444550000001361,0.001294
6.457049999998848,0.001484
6.469549999999722,0.00161
6.482050000000596,0.001663
6.494549999998083,0.001684
6.507049999998957,0.001547
6.519549999999832,0.001378
6.532050000000706,0.001167
6.544549999998193,0.000957
6.557049999999067,0.000851
6.569549999999941,0.000809
6.582050000000816,0.000914
6.594549999998302,0.001073
6.607049999999177,0.001262
6.619550000000051,0.001431
6.632050000000925,0.001473
6.644549999998412,0.001399
6.657049999999286,0.001262
6.669550000000161,0.001083
6.682050000001035,0.000946
6.694549999998522,0.000936
6.707049999999396,0.001041
6.71955000000027,0.001273
6.732050000001145,0.001547
6.744549999998631,0.001831
6.757049999999506,0.002042
6.76955000000038,0.002116
6.782050000001254,0.002053
6.794549999998741,0.001842
6.807049999999615,0.001515
6.819550000000489,0.001178
6.832050000001364,0.000788
6.84454999999885,0.000472
6.857049999999725,0.000282
6.869550000000599,0.000208
6.8820499999980855,0.000293
6.89454999999896,0.000482
6.907049999999834,0.000767
6.919550000000709,0.000999
6.932049999998195,0.001188
6.94454999999907,0.00122
6.957049999999944,0.001083
6.969550000000818,0.000809
6.982049999998305,0.000503
6.994549999999179,0.000208
7.007050000000054,8E-06
7.019550000000928,-7.6E-05
7.0320499999984145,-9.7E-05
7.044549999999289,-6.6E-05
7.057050000000163,-6.6E-05
7.069550000001038,-0.000182
7.082049999998524,-0.000382
7.094549999999399,-0.000603
7.107050000000273,-0.000803
7.119550000001147,-0.000919
7.1320499999986335,-0.000877
7.144549999999508,-0.000698
7.157050000000383,-0.000403
7.169550000001257,-6.6E-05
7.1820499999987435,0.000219
7.194549999999618,0.000451
7.207050000000492,0.000524
7.219550000001367,0.000503
7.232049999998853,0.000377
7.244549999999728,0.000166
7.257050000000602,-8.7E-05
7.269549999998088,-0.000382
7.2820499999989625,-0.000666
7.294549999999837,-0.000951
7.307050000000712,-0.001141
7.319549999998197,-0.001235
7.3320499999990725,-0.001235
7.344549999999947,-0.001162
7.357050000000821,-0.001077
7.369549999998307,-0.001004
7.3820499999991815,-0.000993
7.394550000000056,-0.001067
7.407050000000931,-0.001193
7.4195499999984165,-0.001299
7.4320499999992915,-0.001309
7.444550000000166,-0.001204
7.45705000000104,-0.000961
7.469549999998526,-0.000645
7.482049999999401,-0.00034
7.494550000000276,-0.000108
7.50705000000115,2.9E-05
7.519549999998636,8E-06
7.5320499999995105,-8.7E-05
7.544550000000385,-0.000182
7.55705000000126,-0.000276
7.5695499999987454,-0.000276
7.5820499999996205,-0.000234
7.594550000000495,-0.000203
7.607050000001369,-0.00015
7.619549999998855,-0.000182
7.6320499999997296,-0.000234
7.644550000000605,-0.000276
7.65704999999809,-0.000266
7.669549999998965,-0.000129
7.6820499999998395,0.000135
7.694550000000714,0.000482
7.7070499999982,0.000851
7.719549999999074,0.001178
7.7320499999999495,0.00142
7.744550000000824,0.001557
7.75704999999831,0.001589
7.769549999999184,0.001631
7.7820500000000585,0.001673
7.794550000000934,0.001789
7.807049999998419,0.001989
7.819549999999294,0.002232
7.8320500000001685,0.002421
7.844550000001043,0.002516
7.857049999998529,0.002432
7.869549999999403,0.002253
7.8820500000002784,0.001947
7.894550000001153,0.001621
7.907049999998639,0.001347
7.919549999999513,0.001178
7.9320500000003875,0.001157
7.9445500000012625,0.001231
7.957049999998748,0.001347
7.969549999999622,0.001452
7.9820500000004975,0.001431
7.994550000001372,0.001325
8.007049999998857,0.001083
8.019549999999732,0.000725
8.032050000000607,0.000345
8.044549999998093,-2E-06
8.057049999998968,-0.000287
8.069549999999841,-0.000435
8.082050000000716,-0.000424
8.094549999998202,-0.000266
8.107049999999077,2.9E-05
8.119549999999952,0.000366
8.132050000000826,0.000725
8.144549999998313,0.000978
8.157049999999186,0.001094
8.169550000000061,0.00103
8.182050000000936,0.000777
8.194549999998422,0.000387
8.207049999999297,-8.7E-05
8.21955000000017,-0.000529
8.232050000001045,-0.000909
8.244549999998531,-0.00113
8.257049999999406,-0.001193
8.269550000000281,-0.00113
8.282050000001155,-0.001004
8.294549999998642,-0.000877
8.307049999999515,-0.000824
8.31955000000039,-0.000867
8.332050000001265,-0.000993
8.344549999998751,-0.00113
8.357049999999626,-0.001235
8.3695500000005,-0.001246
8.382050000001374,-0.00112
8.39454999999886,-0.000888
8.407049999999735,-0.000593
8.41955000000061,-0.000329
8.432049999998096,-0.000139
8.444549999998971,-8.7E-05
8.457049999999844,-0.000182
8.46955000000072,-0.000403
8.482049999998205,-0.000677
8.49454999999908,-0.000961
8.507049999999955,-0.001183
8.519550000000828,-0.001299
8.532049999998316,-0.001351
8.54454999999919,-0.001309
8.557050000000064,-0.001257
8.56955000000094,-0.001246
8.582049999998425,-0.001246
8.5945499999993,-0.001309
8.607050000000173,-0.001425
8.619550000001048,-0.00152
8.632049999998534,-0.001573
8.644549999999409,-0.001583
8.657050000000284,-0.00152
8.669550000001157,-0.001372
8.682049999998645,-0.001183
8.694549999999518,-0.001025
8.707050000000393,-0.000898
8.719550000001268,-0.000761
8.732049999998754,-0.000645
8.744549999999629,-0.000477
8.757050000000502,-0.000266
8.769550000001377,5E-05
8.782049999998863,0.000377
8.794549999999738,0.000683
8.807050000000611,0.000925
8.819549999998099,0.001041
8.832049999998972,0.00103
8.844549999999847,0.000957
8.857050000000722,0.000904
8.869549999998208,0.000946
8.882049999999083,0.001094
8.894549999999956,0.001325
8.907050000000831,0.001568
8.919549999998317,0.001736
8.932049999999192,0.001726
8.944550000000067,0.001547
8.95705000000094,0.001199
8.969549999998428,0.000799
8.982049999999301,0.000482
8.994550000000176,0.000282
9.007050000001051,0.000293
9.019549999998537,0.000482
9.032049999999412,0.000746
9.044550000000285,0.001009
9.05705000000116,0.001188
9.069549999998646,0.001273
9.082049999999521,0.001231
9.094550000000396,0.001167
9.10705000000127,0.001083
9.119549999998757,0.001051
9.13204999999963,0.001062
9.144550000000505,0.001136
9.15705000000138,0.001167
9.169549999998866,0.001199
9.182049999999741,0.001199
9.194550000000614,0.001157
9.207049999998102,0.001115
9.219549999998975,0.001073
9.23204999999985,0.00102
9.244550000000725,0.000914
9.25704999999821,0.000799
9.269549999999086,0.000588
9.282049999999959,0.000345
9.294550000000834,7.1E-05
9.30704999999832,-0.00015
9.319549999999195,-0.00034
9.33205000000007,-0.000435
9.344550000000943,-0.000508
9.35704999999843,-0.00055
9.369549999999304,-0.000635
9.382050000000179,-0.000751
9.394550000001054,-0.000961
9.40704999999854,-0.001162
9.419549999999415,-0.001351
9.432050000000288,-0.001446
9.444550000001163,-0.001499
9.457049999998649,-0.001436
9.469549999999524,-0.001404
9.482050000000399,-0.001362
9.494550000001272,-0.001372
9.50704999999876,-0.001425
9.519549999999633,-0.001499
9.532050000000508,-0.001499
9.544550000001383,-0.001436
9.557049999998869,-0.001267
9.569549999999744,-0.001035
9.582050000000617,-0.000761
9.594549999998105,-0.000519
9.607049999998978,-0.000319
9.619549999999853,-0.000234
9.632050000000728,-0.000255
9.644549999998214,-0.00035
9.657049999999089,-0.000477
9.669549999999962,-0.000624
9.682050000000837,-0.000751
9.694549999998323,-0.000856
9.707049999999198,-0.000909
9.719550000000073,-0.000877
9.732050000000946,-0.000782
9.744549999998434,-0.000635
9.757049999999307,-0.000413
9.769550000000182,-0.000192
9.782050000001057,-2.4E-05
9.794549999998543,7.1E-05
9.807049999999418,0.000103
9.81955000000029,8E-06
9.832050000001166,-8.7E-05
9.844549999998652,-0.000171
9.857049999999527,-0.000182
9.869550000000402,-7.6E-05
9.882050000001275,0.000156
9.894549999998763,0.000419
9.907049999999636,0.000672
9.91955000000051,0.000883
9.932050000001386,0.000967
9.944549999998872,0.000957
9.957049999999745,0.000883
9.96955000000062,0.000788
9.982049999998106,0.000767
9.99454999999898,0.000788
10.007049999999856,0.000914
10.019550000000729,0.001115
10.032049999998216,0.001304
10.04454999999909,0.001473
10.057049999999965,0.001631
10.06955000000084,0.001705
10.082049999998326,0.001768
10.0945499999992,0.0018
10.107050000000074,0.001842
10.119550000000949,0.001884
10.132049999998435,0.001895
10.14454999999931,0.001895
10.157050000000185,0.001831
10.169550000001058,0.001736
10.182049999998545,0.00161
10.194549999999419,0.001462
10.207050000000294,0.001336
10.219550000001169,0.00122
10.232049999998654,0.001146
10.24454999999953,0.001073
10.257050000000403,0.000957
10.269550000001278,0.000851
10.282049999998764,0.000714
10.294549999999639,0.000556
10.307050000000514,0.000398
10.319550000001387,0.000282
10.332049999998874,0.00025
10.344549999999748,0.00025
10.357050000000623,0.000282
10.369549999998108,0.000324
10.382049999998983,0.000335
10.394549999999859,0.000293
10.407050000000732,0.000187
10.41954999999822,-2E-06
10.432049999999093,-0.000224
10.444549999999968,-0.000445
10.457050000000843,-0.000593
10.469549999998328,-0.000709
10.482049999999203,-0.000761
10.494550000000077,-0.000782
10.507050000000952,-0.000824
10.519549999998437,-0.00093
10.532049999999312,-0.001077
10.544550000000187,-0.001309
10.55705000000106,-0.001573
10.569549999998548,-0.001805
10.582049999999422,-0.001931
10.594550000000297,-0.001931
10.607050000001172,-0.001783
10.619549999998657,-0.001541
10.632049999999532,-0.001278
10.644550000000406,-0.001035
10.65705000000128,-0.000972
10.669549999998766,-0.001109
10.682049999999641,-0.001404
10.694550000000516,-0.001847
10.70705000000139,-0.0023
10.719549999998877,-0.002627
10.73204999999975,-0.002806
10.744550000000626,-0.002721
10.757049999998111,-0.002458
10.769549999998986,-0.002047
10.782049999999861,-0.001583
10.794550000000735,-0.001162
10.807049999998222,-0.000856
10.819549999999095,-0.000656
10.83204999999997,-0.000519
10.844550000000845,-0.000435
10.857049999998331,-0.00034
10.869549999999206,-0.000203
10.88205000000008,-4.5E-05
10.894550000000955,0.000135
10.90704999999844,0.000261
10.919549999999315,0.000356
10.93205000000019,0.000387
10.944550000001064,0.000356
10.957049999998551,0.000303
10.969549999999424,0.000282
10.9820500000003,0.000272
10.994550000001174,0.000282
11.00704999999866,0.000345
11.019549999999535,0.000398
11.032050000000408,0.00043
11.044550000001284,0.000503
11.05704999999877,0.000619
11.069549999999644,0.000756
11.08205000000052,0.000967
11.094550000001393,0.001188
11.107049999998878,0.00142
11.119549999999753,0.001578
11.132050000000628,0.001652
11.144549999998114,0.001621
11.15704999999899,0.001526
11.169549999999862,0.001431
11.182050000000737,0.001357
11.194549999998223,0.001389
11.207049999999098,0.001505
11.219549999999973,0.001663
11.232050000000847,0.001789
11.244549999998334,0.001821
11.257049999999207,0.001715
11.269550000000082,0.001515
11.282050000000957,0.001241
11.294549999998443,0.000978
11.307049999999318,0.00083
11.319550000000191,0.000809
11.332050000001066,0.000936
11.344549999998552,0.001136
11.357049999999427,0.001378
11.369550000000302,0.001547
11.382050000001176,0.001631
11.394549999998663,0.001589
11.407049999999536,0.001452
11.419550000000411,0.001273
11.432050000001286,0.001104
11.444549999998772,0.000978
11.457049999999647,0.000914
11.46955000000052,0.000893
11.482050000001395,0.000925
11.494549999998881,0.000957
11.507049999999756,0.000967
11.519550000000631,0.000936
11.532049999998117,0.000883
11.544549999998992,0.000767
11.557049999999865,0.00063
11.56955000000074,0.000472
11.582049999998226,0.000293
11.594549999999101,0.000156
11.607049999999976,8.2E-05
11.61955000000085,7.1E-05
11.632049999998337,0.000124
11.64454999999921,0.00024
11.657050000000085,0.000398
11.66955000000096,0.000514
11.682049999998446,0.000588
11.694549999999321,0.000588
11.707050000000194,0.000472
11.71955000000107,0.000314
11.732049999998555,0.000103
11.74454999999943,-9.7E-05
11.757050000000305,-0.000255
11.769550000001178,-0.000361
11.782049999998666,-0.000413
11.79454999999954,-0.000403
11.807050000000414,-0.000382
11.81955000000129,-0.00035
11.832049999998775,-0.000361
11.84454999999965,-0.000392
11.857050000000523,-0.000477
11.869550000001398,-0.000593
11.882049999998884,-0.000751
11.894549999999759,-0.000919
11.907050000000634,-0.001056
11.91954999999812,-0.001162
11.932049999998995,-0.001204
11.944549999999868,-0.001141
11.957050000000743,-0.000993
11.969549999998229,-0.000793
11.982049999999104,-0.00055
11.994549999999979,-0.000287
12.007050000000852,-3.4E-05
12.01954999999834,0.000145
12.032049999999213,0.000282
12.044550000000088,0.000377
12.057050000000963,0.000451
12.069549999998449,0.000514
12.082049999999324,0.000567
12.094550000000197,0.000619
12.107050000001072,0.000651
12.119549999998558,0.00064
12.132049999999433,0.00064
12.144550000000308,0.00064
12.157050000001181,0.000683
12.169549999998669,0.000767
12.182049999999542,0.000872
12.194550000000417,0.001009
12.207050000001292,0.001136
12.219549999998778,0.001167
12.232049999999653,0.001178
12.244550000000526,0.001157
12.257050000001401,0.001073
12.269549999998887,0.001041
12.282049999999762,0.001073
12.294550000000635,0.001125
12.307049999998123,0.00122
12.319549999998996,0.001304
12.332049999999871,0.001336
12.344550000000746,0.001336
12.357049999998232,0.001283
12.369549999999107,0.001231
12.38204999999998,0.001167
12.394550000000855,0.001178
12.40704999999834,0.001199
12.419549999999216,0.001241
12.43205000000009,0.001294
12.444550000000964,0.001325
12.457049999998452,0.001304
12.469549999999325,0.001273
12.4820500000002,0.001273
12.494550000001075,0.001262
12.50704999999856,0.001273
12.519549999999436,0.001262
12.532050000000309,0.001167
12.544550000001184,0.000978
12.55704999999867,0.000714
12.569549999999545,0.000387
12.58205000000042,0.000124
12.594550000001293,-6.6E-05
12.60704999999878,-5.5E-05
12.619549999999654,7.1E-05
12.632050000000529,0.000303
12.644550000001404,0.000514
12.65704999999889,0.000588
12.669549999999765,0.000472
12.682050000000638,0.000198
12.694549999998126,-0.000213
12.707049999998999,-0.000677
12.719549999999874,-0.001046
12.732050000000749,-0.001257
12.744549999998235,-0.00132
12.75704999999911,-0.001267
12.769549999999983,-0.001225
12.782050000000858,-0.001225
12.794549999998344,-0.00132
12.807049999999219,-0.001478
12.819550000000094,-0.001689
12.832050000000967,-0.001847
12.844549999998454,-0.001899
12.857049999999328,-0.001783
12.869550000000203,-0.001552
12.882050000001078,-0.001225
12.894549999998564,-0.000888
12.907049999999439,-0.000582
12.919550000000312,-0.000371
12.932050000001187,-0.000255
12.944549999998673,-0.000234
12.957049999999548,-0.000308
12.969550000000423,-0.000466
12.982050000001296,-0.000645
12.994549999998783,-0.000856
13.007049999999657,-0.001004
13.019550000000532,-0.001098
13.032050000001407,-0.001067
13.044549999998893,-0.000919
13.057049999999768,-0.000666
13.06955000000064,-0.000424
13.082049999998128,-0.000192
13.094549999999002,-4.5E-05
13.107049999999877,8E-06
13.119550000000752,-2.4E-05
13.132049999998237,-6.6E-05
13.144549999999112,-5.5E-05
13.157049999999986,4E-05
13.16955000000086,0.000282
13.182049999998346,0.000577
13.194549999999222,0.000904
13.207050000000097,0.001188
13.21955000000097,0.001347
13.232049999998457,0.00141
13.24454999999933,0.001368
13.257050000000206,0.001325
13.26955000000108,0.001347
13.282049999998566,0.001431
13.294549999999441,0.001631
13.307050000000315,0.001905
13.31955000000119,0.00219
13.332049999998675,0.0024
13.34454999999955,0.002506
13.357050000000426,0.002464
13.369550000001299,0.002337
13.382049999998785,0.002126
13.39454999999966,0.001958
13.407050000000535,0.001863
13.419550000001408,0.001873
13.432049999998895,0.001968
13.444549999999769,0.002105
13.457050000000644,0.002242
13.46954999999813,0.002284
13.482049999999004,0.002211
13.49454999999988,0.00201
13.507050000000753,0.001779
13.51954999999824,0.001484
13.532049999999114,0.001273
13.544549999999989,0.001199
13.557050000000864,0.001283
13.56954999999835,0.001441
13.582049999999224,0.001663
13.594550000000098,0.001884
13.607050000000973,0.002
13.619549999998458,0.001989
13.632049999999333,0.001842
13.644550000000208,0.001631
13.657050000001082,0.001336
13.66954999999857,0.001104
13.682049999999442,0.000946
13.694550000000318,0.000872
13.707050000001193,0.000841
13.719549999998678,0.00082
13.732049999999553,0.000735
13.744550000000427,0.000598
13.757050000001302,0.000398
13.769549999998787,0.000166
13.782049999999662,-1.3E-05
13.794550000000537,-0.000118
13.80705000000141,-6.6E-05
13.819549999998898,0.000145
13.832049999999771,0.00043
13.844550000000647,0.000725
13.857049999998132,0.000936
13.869549999999007,0.000999
13.882049999999882,0.000872
13.894550000000756,0.000588
13.907049999998243,0.000177
13.919549999999116,-0.000213
13.932049999999991,-0.000529
13.944550000000866,-0.000793
13.957049999998352,-0.000898
13.969549999999227,-0.000888
13.9820500000001,-0.000856
13.994550000000975,-0.000856
14.007049999998461,-0.000867
14.019549999999336,-0.00093
14.032050000000211,-0.001014
14.044550000001085,-0.001098
14.057049999998572,-0.001056
14.069549999999445,-0.000972
14.08205000000032,-0.000761
14.094550000001195,-0.000477
14.107049999998681,-0.000171
14.119549999999556,0.000135
14.13205000000043,0.000366
14.144550000001304,0.000503
14.15704999999879,0.000577
14.169549999999665,0.000546
14.18205000000054,0.000461
14.194550000001414,0.000377
14.207049999998901,0.000314
14.219549999999774,0.000335
14.23205000000065,0.000409
14.244549999998135,0.000567
14.25704999999901,0.000735
14.269549999999885,0.000914
14.282050000000758,0.001062
14.294549999998246,0.001157
14.30704999999912,0.001188
14.319549999999994,0.001199
14.33205000000087,0.001157
14.344549999998355,0.001188
14.35704999999923,0.001231
14.369550000000103,0.001389
14.382050000000978,0.001557
14.394549999998464,0.001747
14.407049999999339,0.001937
14.419550000000214,0.002095
14.432050000001087,0.0022
14.444549999998575,0.002263
14.457049999999448,0.002284
14.469550000000323,0.002263
14.482050000001198,0.00219
14.494549999998684,0.002074
14.507049999999559,0.001926
14.519550000000432,0.001736
14.532050000001307,0.001568
14.544549999998793,0.001452
14.557049999999668,0.001431
14.569550000000541,0.001557
14.582050000001416,0.001789
14.594549999998902,0.002063
14.607049999999777,0.002284
14.619550000000652,0.002369
14.632049999998138,0.0022
14.644549999999013,0.001831
14.657049999999886,0.001283
14.669550000000761,0.000661
14.682049999998247,0.000113
14.694549999999122,-0.000224
14.707049999999997,-0.000298
14.71955000000087,-0.000129
14.732049999998358,0.000229
14.744549999999231,0.000651
14.757050000000106,0.00103
14.769550000000981,0.001283
14.782049999998467,0.001378
14.794549999999342,0.001357
14.807050000000215,0.001241
14.81955000000109,0.001062
14.832049999998576,0.000883
14.844549999999451,0.000661
14.857050000000326,0.000451
14.8695500000012,0.000198
14.882049999998687,-5.5E-05
14.89454999999956,-0.000266
14.907050000000435,-0.000413
14.91955000000131,-0.000487
14.932049999998796,-0.000466
14.944549999999671,-0.000361
14.957050000000544,-0.000298
14.96955000000142,-0.000276
14.982049999998905,-0.000319
14.99454999999978,-0.000466
15.007050000000655,-0.000645
15.01954999999814,-0.000772
15.032049999999016,-0.000761
15.044549999999889,-0.000561
15.057050000000764,-0.000266
15.06954999999825,5E-05
15.082049999999125,0.000303
15.09455,0.000366
15.107050000000873,0.000229
15.11954999999836,-0.000118
15.132049999999234,-0.000572
15.144550000000109,-0.000993
15.157050000000984,-0.001309
15.16954999999847,-0.001446
15.182049999999345,-0.001362
15.194550000000218,-0.001162
15.207050000001093,-0.000919
15.219549999998579,-0.000698
15.232049999999454,-0.00055
15.244550000000329,-0.000456
15.257050000001202,-0.000403
15.26954999999869,-0.00034
15.282049999999563,-0.000245
15.294550000000438,-0.000129
15.307050000001313,-2E-06
15.319549999998799,9.2E-05
15.332049999999674,0.000113
15.344550000000547,7.1E-05
15.357050000001422,-2E-06
15.369549999998908,-9.7E-05
15.382049999999783,-0.000118
15.394550000000658,-5.5E-05
15.407049999998144,0.000103
15.419549999999019,0.000314
15.432049999999892,0.000524
15.444550000000767,0.000704
15.457049999998253,0.000809
15.469549999999128,0.000872
15.482050000000003,0.000914
15.494550000000876,0.000946
15.507049999998364,0.00102
15.519549999999237,0.001157
15.532050000000112,0.001294
15.544550000000987,0.00142
15.557049999998473,0.001505
15.569549999999348,0.001557
15.582050000000221,0.001547
15.594550000001096,0.001515
15.607049999998582,0.001515
15.619549999999457,0.001515
15.632050000000332,0.001557
15.644550000001205,0.001599
15.657049999998693,0.001599
15.669549999999566,0.001515
15.68205000000044,0.001357
15.694550000001316,0.001188
15.707049999998802,0.000988
15.719549999999675,0.000862
15.73205000000055,0.000841
15.744550000001425,0.000957
15.75704999999891,0.001157
15.769549999999786,0.00141
15.782050000000659,0.001652
15.794549999998146,0.001831
15.80704999999902,0.001873
15.819549999999895,0.001831
15.83205000000077,0.001673
15.844549999998256,0.001494
15.85704999999913,0.001315
15.869550000000004,0.001104
15.882050000000879,0.000946
15.894549999998365,0.000809
15.90704999999924,0.00063
15.919550000000115,0.000387
15.932050000000988,0.000124
15.944549999998475,-0.000171
15.957049999999349,-0.000466
15.969550000000224,-0.000751
15.982050000001099,-0.000951
15.994549999998585,-0.001088
16.00704999999946,-0.001109
16.019550000000333,-0.001035
16.03205000000121,-0.000867
16.044549999998694,-0.000677
16.05704999999957,-0.000477
16.069550000000444,-0.00034
16.082050000001317,-0.000203
16.094549999998804,-0.000182
16.107049999999678,-0.000203
16.119550000000554,-0.000276
16.132050000001428,-0.000329
16.144549999998915,-0.000371
16.15704999999979,-0.000392
16.169550000000662,-0.00035
16.18204999999815,-0.000319
16.194549999999023,-0.000266
16.2070499999999,-0.000234
16.219550000000773,-0.000234
16.23204999999826,-0.000245
16.244549999999133,-0.000276
16.257050000000007,-0.000266
16.269550000000883,-0.000203
16.282049999998367,-0.000118
16.29454999999924,4E-05
16.307050000000118,0.000198
16.31955000000099,0.000335
16.33204999999848,0.000419
16.34454999999935,0.000409
16.357050000000225,0.000345
16.3695500000011,0.00025
16.382049999998586,0.000145
16.394549999999462,7.1E-05
16.407050000000336,9.2E-05
16.41955000000121,0.000198
16.432049999998696,0.000387
16.44454999999957,0.000598
16.457050000000446,0.000788
16.46955000000132,0.000914
16.482049999998807,0.000967
16.49454999999968,0.000936
16.507050000000554,0.000841
16.51955000000143,0.000756
16.532049999998915,0.000672
16.54454999999979,0.000651
16.557050000000665,0.000693
16.569549999998152,0.000788
16.582049999999025,0.000914
16.5945499999999,0.00103
16.607050000000775,0.001094
16.61954999999826,0.001104
16.632049999999136,0.001062
16.64455000000001,0.000957
16.657050000000883,0.000862
16.66954999999837,0.000756
16.682049999999244,0.000672
16.69455000000012,0.000588
16.707050000000994,0.000524
16.71954999999848,0.000461
16.732049999999354,0.00043
16.744550000000228,0.000493
16.757050000001104,0.00063
16.76954999999859,0.000841
16.782049999999465,0.001136
16.79455000000034,0.001441
16.80705000000121,0.001642
16.8195499999987,0.001726
16.832049999999573,0.001621
16.84455000000045,0.001336
16.857050000001323,0.000957
16.86954999999881,0.000556
16.882049999999683,0.00025
16.894550000000557,0.000103
16.907050000001433,0.000135
16.919549999998917,0.000303
16.932049999999794,0.000493
16.944550000000667,0.000651
16.957049999998155,0.000756
16.96954999999903,0.000714
16.9820499999999,0.00064
16.99455000000078,0.000598
17.007049999998262,0.000619
17.01954999999914,0.000767
17.032050000000012,0.000988
17.044550000000886,0.001252
17.057049999998373,0.001431
17.069549999999246,0.001462
17.082050000000123,0.001304
17.094550000000996,0.000978
17.107049999998484,0.000546
17.119549999999357,0.000145
17.13205000000023,-0.000171
17.144550000001107,-0.000298
17.15704999999859,-0.000255
17.169549999999468,-5.5E-05
17.18205000000034,0.000219
17.194550000001215,0.000461
17.207049999998702,0.000651
17.219549999999575,0.000735
17.232050000000452,0.000693
17.244550000001325,0.000577
17.257049999998813,0.000419
17.269549999999686,0.000261
17.28205000000056,0.000124
17.294550000001436,5E-05
17.30704999999892,-2E-06
17.319549999999797,-2E-06
17.33205000000067,-2E-06
17.344549999998158,-4.5E-05
17.35704999999903,-0.000108
17.369549999999904,-0.000276
17.38205000000078,-0.000498
17.394549999998265,-0.000751
17.407049999999142,-0.001025
17.419550000000015,-0.001225
17.43205000000089,-0.001351
17.444549999998376,-0.00133
17.45704999999925,-0.001151
17.469550000000126,-0.000877
17.482050000001,-0.000498
17.494549999998487,-0.00015
17.50704999999936,0.000145
17.519550000000233,0.000366
17.53205000000111,0.000482
17.544549999998594,0.000493
17.55704999999947,0.000493
17.569550000000344,0.000482
17.582050000001217,0.000514
17.594549999998705,0.000609
17.607049999999578,0.000756
17.619550000000455,0.000893
17.63205000000133,0.00102
17.644549999998816,0.001073
17.65704999999969,0.00103
17.669550000000562,0.000925
17.68205000000144,0.000788
17.694549999998923,0.000619
17.7070499999998,0.000535
17.719550000000673,0.000482
17.73204999999816,0.000472
17.744549999999034,0.000493
17.757049999999907,0.000482
17.769550000000784,0.000409
17.782049999998268,0.000261
17.794549999999145,0.000113
17.807050000000018,-1.3E-05
17.81955000000089,-2E-06
17.83204999999838,0.000135
17.844549999999252,0.00043
17.85705000000013,0.000872
17.869550000001002,0.001315
17.88204999999849,0.001715
17.894549999999363,0.001947
17.907050000000236,0.002021
17.919550000001113,0.001926
17.932049999998597,0.001789
17.944549999999474,0.001621
17.957050000000347,0.001484
17.96955000000122,0.001462
17.982049999998708,0.001473
17.99454999999958,0.001484
18.007050000000458,0.00142
18.01955000000133,0.001241
18.03204999999882,0.000999
18.044549999999692,0.000725
18.057050000000565,0.000546
18.069550000001442,0.000482
18.082049999998926,0.000619
18.094549999999803,0.000893
18.107050000000676,0.00122
18.119549999998164,0.001462
18.132049999999037,0.001568
18.14454999999991,0.001431
18.157050000000787,0.001146
18.16954999999827,0.000756
18.182049999999148,0.000377
18.19455000000002,0.000113
18.207050000000894,-2E-06
18.21954999999838,8E-06
18.232049999999255,0.000124
18.24455000000013,0.000314
18.257050000001005,0.000419
18.269549999998492,0.000472
18.282049999999366,0.00044
18.29455000000024,0.000335
18.307050000001116,0.000219
18.3195499999986,7.1E-05
18.332049999999477,-4.5E-05
18.34455000000035,-0.000171
18.357050000001223,-0.000287
18.36954999999871,-0.000424
18.382049999999584,-0.000498
18.39455000000046,-0.00055
18.407050000001334,-0.000508
18.41954999999882,-0.000392
18.432049999999695,-0.000213
18.444550000000568,8E-06
18.457050000001445,0.00024
18.46954999999893,0.000398
18.482049999999806,0.000493
18.49455000000068,0.000482
18.507049999998166,0.000398
18.51954999999904,0.00024
18.532049999999913,5E-05
18.54455000000079,-0.000118
18.557049999998274,-0.000224
18.569549999999147,-0.000266
18.582050000000024,-0.000234
18.594550000000897,-9.7E-05
18.607049999998384,0.000103
18.619549999999258,0.000272
18.63205000000013,0.000451
18.644550000001008,0.000535
18.657049999998492,0.000524
18.66954999999937,0.00043
18.682050000000242,0.00025
18.694550000001115,5E-05
18.707049999998603,-7.6E-05
18.719549999999476,-0.000182
18.732050000000353,-0.000192
18.744550000001226,-9.7E-05
18.757049999998713,4E-05
18.769549999999587,0.000261
18.78205000000046,0.000472
18.794550000001337,0.000672
18.80704999999882,0.000862
18.819549999999698,0.001041
18.83205000000057,0.001157
18.844550000001444,0.001273
18.85704999999893,0.001347
18.869549999999805,0.001378
18.88205000000068,0.001378
18.894549999998166,0.001336
18.907049999999042,0.001231
18.919549999999916,0.001136
18.93205000000079,0.00102
18.944549999998276,0.000967
18.95704999999915,0.000967
18.969550000000027,0.00102
18.9820500000009,0.001094
18.994549999998387,0.001136
19.00704999999926,0.001136
19.019550000000134,0.001104
19.03205000000101,0.000999
19.044549999998495,0.000893
19.05704999999937,0.000767
19.069550000000245,0.000693
19.082050000001118,0.000661
19.094549999998605,0.00064
19.10704999999948,0.000619
19.119550000000356,0.000588
19.13205000000123,0.000493
19.144549999998716,0.000398
19.15704999999959,0.000324
19.169550000000463,0.000324
19.18205000000134,0.000419
19.194549999998824,0.000609
19.2070499999997,0.00083
19.219550000000574,0.001009
19.232050000001447,0.001094
19.244549999998934,0.001041
19.257049999999808,0.00082
19.269550000000685,0.000482
19.28204999999817,0.000145
19.294549999999045,-0.000108
19.30704999999992,-0.000234
19.319550000000792,-0.000182
19.33204999999828,8E-06
19.344549999999153,0.000272
19.35705000000003,0.000472
19.369550000000903,0.000546
19.38204999999839,0.000451
19.394549999999263,0.000229
19.407050000000137,-0.000118
19.419550000001014,-0.000435
19.432049999998497,-0.000709
19.444549999999374,-0.000856
19.457050000000248,-0.000856
19.46955000000112,-0.000772
19.48204999999861,-0.000624
19.49454999999948,-0.000529
19.50705000000036,-0.000435
19.51955000000123,-0.000403
19.53204999999872,-0.000403
19.544549999999592,-0.000403
19.557050000000466,-0.000361
19.569550000001342,-0.000298
19.582049999998826,-0.000203
19.594549999999703,-7.6E-05
19.607050000000577,8E-06
19.61955000000145,4E-05
19.632049999998937,4E-05
19.64454999999981,-3.4E-05
19.657050000000687,-0.000129
19.66954999999817,-0.000245
19.682049999999048,-0.000329
19.69454999999992,-0.000361
19.707050000000795,-0.000403
19.719549999998282,-0.000456
19.732049999999155,-0.000498
19.744550000000032,-0.000593
19.757050000000905,-0.000698
19.769549999998393,-0.000782
19.782049999999266,-0.000793
19.79455000000014,-0.00073
19.807050000001016,-0.000529
19.8195499999985,-0.000234
19.832049999999377,0.000124
19.84455000000025,0.000472
19.857050000001124,0.000746
19.86954999999861,0.000946
19.882049999999484,0.000999
19.89455000000036,0.000904
19.907050000001234,0.000767
19.919549999998722,0.000588
19.932049999999595,0.000387
19.94455000000047,0.000219
19.957050000001345,1.9E-05
19.96954999999883,-0.000171
19.982049999999706,-0.000371
19.99455000000058,-0.000603
20.007049999998067,-0.000803
20.01954999999894,-0.00093
20.032049999999813,-0.000993
20.04455000000069,-0.000919
20.057049999998174,-0.00074
20.06954999999905,-0.000466
20.082049999999924,-0.000171
20.094550000000797,8.2E-05
20.107049999998285,0.000314
20.11954999999916,0.000461
20.132050000000035,0.000514
20.14455000000091,0.000503
20.157049999998396,0.000461
20.16954999999927,0.000419
20.182050000000142,0.000366
20.19455000000102,0.000345
20.207049999998503,0.000335
20.21954999999938,0.000366
20.232050000000253,0.00044
20.244550000001126,0.000535
20.257049999998614,0.000619
20.269549999999487,0.000756
20.282050000000364,0.000841
20.294550000001237,0.000914
20.307049999998725,0.000967
20.319549999999598,0.000999
20.33205000000047,0.000978
20.344550000001348,0.000925
20.357049999998832,0.00083
20.36954999999971,0.000683
20.382050000000582,0.000567
20.39454999999807,0.00043
20.407049999998943,0.000345
20.419549999999816,0.000335
20.432050000000693,0.000377
20.444549999998177,0.000556
20.457049999999054,0.000714
20.469549999999927,0.000893
20.4820500000008,0.00103
20.494549999998288,0.001083
20.50704999999916,0.001051
20.519550000000038,0.000946
20.53205000000091,0.000788
20.5445499999984,0.000672
20.557049999999272,0.000598
20.569550000000145,0.000577
20.582050000001022,0.000577
20.594549999998506,0.000619
20.607049999999383,0.000651
20.619550000000256,0.000683
20.63205000000113,0.000725
20.644549999998617,0.000756
20.65704999999949,0.000851
20.669550000000367,0.000967
20.68205000000124,0.001094
20.694549999998728,0.001231
20.7070499999996,0.001241
20.719550000000474,0.001146
20.73205000000135,0.000925
20.744549999998835,0.00063
20.757049999999712,0.000272
20.769550000000585,-5.5E-05
20.782049999998073,-0.000266
20.794549999998946,-0.000413
20.80704999999982,-0.000456
20.819550000000696,-0.000456
20.83204999999818,-0.000456
20.844549999999057,-0.000456
20.85704999999993,-0.000498
20.869550000000803,-0.000561
20.88204999999829,-0.000635
20.894549999999164,-0.000603
20.907050000000037,-0.000487
20.919550000000914,-0.000255
20.932049999998398,2.9E-05
20.944549999999275,0.000314
20.957050000000148,0.000535
20.96955000000102,0.00064
20.98204999999851,0.00063
20.994549999999382,0.000524
21.00705000000026,0.000314
21.019550000001132,0.000113
21.03204999999862,-9.7E-05
21.044549999999493,-0.000203
21.057050000000366,-0.000234
21.069550000001243,-0.000192
21.082049999998727,-7.6E-05
21.094549999999604,8.2E-05
21.107050000000477,0.000229
21.11955000000135,0.000366
21.132049999998838,0.00043
21.14454999999971,0.00043
21.157050000000588,0.000324
21.169549999998072,0.000124
21.18204999999895,-0.000118
21.194549999999822,-0.000329
21.207050000000695,-0.000487
21.219549999998183,-0.000519
21.232049999999056,-0.000445
21.244549999999933,-0.000245
21.257050000000806,-4.5E-05
21.269549999998294,0.000156
21.282049999999167,0.000261
21.29455000000004,0.00025
21.307050000000917,0.000135
21.3195499999984,-4.5E-05
21.332049999999278,-0.000182
21.34455000000015,-0.000276
21.357050000001024,-0.000234
21.36954999999851,-8.7E-05
21.382049999999385,0.000166
21.39455000000026,0.000409
21.407050000001135,0.000651
21.419549999998623,0.000841
21.432049999999496,0.000967
21.44455000000037,0.001051
21.457050000001246,0.001125
21.46954999999873,0.001199
21.482049999999607,0.001273
21.49455000000048,0.001368
21.507050000001353,0.001368
21.51954999999884,0.001357
21.532049999999714,0.001283
21.54455000000059,0.001188
21.557049999998075,0.001125
21.56954999999895,0.001062
21.582049999999825,0.001062
21.594550000000698,0.001136
21.607049999998186,0.001241
21.61954999999906,0.001347
21.632049999999936,0.001336
21.64455000000081,0.00122
21.657049999998296,0.00103
21.66954999999917,0.000767
21.682050000000043,0.000493
21.69455000000092,0.000261
21.707049999998404,0.000113
21.71954999999928,6.1E-05
21.732050000000154,8.2E-05
21.744550000001027,0.000113
21.757049999998515,0.000166
21.769549999999388,0.000177
21.782050000000265,0.000166
21.794550000001138,0.000135
21.807049999998625,8.2E-05
21.8195499999995,7.1E-05
21.832050000000372,0.000103
21.84455000000125,0.000208
21.857049999998733,0.000366
21.86954999999961,0.000524
21.882050000000483,0.000683
21.894550000001356,0.000777
21.907049999998844,0.00083
21.919549999999717,0.00083
21.932050000000594,0.000788
21.944549999998078,0.000693
21.957049999998954,0.00063
21.969549999999828,0.000546
21.9820500000007,0.000503
21.99454999999819,0.000451
22.00704999999906,0.000345
22.01954999999994,0.000208
22.03205000000081,-2E-06
22.0445499999983,-0.000255
22.057049999999172,-0.000498
22.069550000000046,-0.000687
22.082050000000923,-0.000793
22.094549999998407,-0.00074
22.107049999999283,-0.000614
22.119550000000157,-0.000382
22.13205000000103,-0.00015
22.144549999998517,-2E-06
22.15704999999939,0.000103
22.169550000000267,6.1E-05
22.18205000000114,-2E-06
22.194549999998628,-0.000108
22.2070499999995,-0.000161
22.219550000000375,-0.000161
22.23205000000125,-9.7E-05
22.244549999998736,8E-06
22.257049999999612,8.2E-05
22.269550000000486,9.2E-05
22.28205000000136,-2E-06
22.294549999998846,-0.000139
22.30704999999972,-0.000308
22.319550000000596,-0.000424
22.33204999999808,-0.000413
22.344549999998957,-0.000255
22.35704999999983,2.9E-05
22.369550000000704,0.000366
22.38204999999819,0.000693
22.394549999999064,0.000936
22.40704999999994,0.001051
22.419550000000815,0.000988
22.432049999998302,0.000862
22.444549999999175,0.000714
22.45705000000005,0.00064
22.469550000000925,0.000683
22.48204999999841,0.000767
22.494549999999286,0.000904
22.50705000000016,0.001009
22.519550000001033,0.000999
22.53204999999852,0.000883
22.544549999999393,0.000683
22.55705000000027,0.000493
22.569550000001144,0.000366
22.58204999999863,0.000398
22.594549999999504,0.000609
22.607050000000378,0.000988
22.619550000001254,0.001389
22.63204999999874,0.001694
22.644549999999615,0.001842
22.65705000000049,0.00181
22.66955000000136,0.001578
22.68204999999885,0.001283
22.694549999999722,0.00103
22.7070500000006,0.000946
22.719549999998083,0.001041
22.73204999999896,0.001294
22.744549999999833,0.001631
22.757050000000707,0.001926
22.769549999998194,0.002084
22.782049999999067,0.002021
22.794549999999944,0.001768
22.807050000000817,0.001368
22.819549999998305,0.000967
22.832049999999178,0.000609
22.84455000000005,0.000482
22.85705000000093,0.000451
22.869549999998412,0.000577
22.88204999999929,0.000767
22.894550000000162,0.000946
22.907050000001036,0.00102
22.919549999998523,0.000967
22.932049999999396,0.000809
22.944550000000273,0.000588
22.957050000001146,0.000356
22.969549999998634,0.000177
22.982049999999507,0.000103
22.99455000000038,0.000156
23.007050000001257,0.000324
23.01954999999874,0.000535
23.032049999999618,0.000767
23.04455000000049,0.000925
23.057050000001365,0.000999
23.069549999998852,0.000893
23.082049999999725,0.000661
23.094550000000602,0.000366
23.107049999998086,2.9E-05
23.119549999998963,-0.000266
23.132049999999836,-0.000435
23.14455000000071,-0.000435
23.157049999998197,-0.000298
23.16954999999907,-4.5E-05
23.182049999999943,0.000261
23.19455000000082,0.000524
23.207049999998304,0.000651
23.21954999999918,0.00063
23.232050000000054,0.00044
23.244550000000928,0.000103
23.257049999998415,-0.000276
23.26954999999929,-0.000677
23.282050000000165,-0.000993
23.29455000000104,-0.001193
23.307049999998526,-0.001257
23.3195499999994,-0.001193
23.332050000000272,-0.001004
23.34455000000115,-0.000782
23.357049999998633,-0.000561
23.36954999999951,-0.000382
23.382050000000383,-0.000287
23.394550000001257,-0.000298
23.407049999998744,-0.000413
23.419549999999617,-0.000572
23.432050000000494,-0.000751
23.444550000001367,-0.000919
23.457049999998855,-0.001014
23.469549999999728,-0.001025
23.4820500000006,-0.000961
23.49454999999809,-0.000846
23.507049999998962,-0.00073
23.51954999999984,-0.000614
23.532050000000712,-0.000508
23.5445499999982,-0.000424
23.557049999999073,-0.000308
23.569549999999946,-0.000171
23.582050000000823,-2E-06
23.594549999998307,0.000166
23.607049999999184,0.000324
23.619550000000057,0.000387
23.63205000000093,0.000398
23.644549999998418,0.000303
23.65704999999929,0.000156
23.669550000000168,7.1E-05
23.68205000000104,2.9E-05
23.69454999999853,4E-05
23.707049999999402,0.000166
23.719550000000275,0.000303
23.732050000001152,0.000419
23.744549999998636,0.000493
23.757049999999513,0.000535
23.769550000000386,0.000588
23.78205000000126,0.000683
23.794549999998747,0.000862
23.80704999999962,0.001167
23.819550000000497,0.001526
23.83205000000137,0.001821
23.844549999998858,0.001958
23.85704999999973,0.001916
23.869550000000604,0.001684
23.88204999999809,0.001283
23.894549999998965,0.000809
23.907049999999842,0.000472
23.919550000000715,0.000335
23.932049999998203,0.000482
23.944549999999076,0.000809
23.95704999999995,0.001357
23.969550000000826,0.001905
23.98204999999831,0.002358
23.994549999999187,0.002674
24.00705000000006,0.002822
24.019550000000933,0.002927
24.03204999999842,0.002991
24.044549999999294,0.003085
24.05705000000017,0.003359
24.069550000001044,0.00377
24.08204999999853,0.004308
24.094549999999405,0.00494
24.107050000000278,0.005615
24.119550000001155,0.006289
24.13204999999864,0.006932
24.144549999999516,0.00748
24.15705000000039,0.008017
24.169550000001262,0.008471
24.18204999999875,0.008839
24.194549999999623,0.009124
24.2070500000005,0.009387
24.219550000001373,0.009683
24.23204999999886,0.009957
24.244549999999734,0.010304
24.257050000000607,0.010736
24.269549999998095,0.011221
24.282049999998968,0.011706
24.294549999999845,0.012222
24.307050000000718,0.012707
24.319549999998205,0.013086
24.33204999999908,0.013434
24.344549999999952,0.013719
24.35705000000083,0.014014
24.369549999998313,0.014309
24.38204999999919,0.014572
24.394550000000063,0.014804
24.407050000000936,0.014941
24.419549999998424,0.014994
24.432049999999297,0.01491
24.444550000000174,0.01472
24.457050000001047,0.014478
24.469549999998534,0.014214
24.482049999999408,0.014003
24.49455000000028,0.013866
24.507050000001158,0.013814
24.51954999999864,0.013856
24.53204999999952,0.013887
24.54455000000039,0.013887
24.557050000001265,0.013814
24.569549999998753,0.013666
24.582049999999626,0.013424
24.594550000000503,0.01316
24.607050000001376,0.012928
24.619549999998863,0.012739
24.632049999999737,0.012623
24.64455000000061,0.01257
24.657049999998097,0.012549
24.66954999999897,0.01257
24.682049999999848,0.01256
24.69455000000072,0.012538
24.70704999999821,0.012496
24.71954999999908,0.012412
24.732049999999955,0.012359
24.74455000000083,0.012296
24.757049999998316,0.012233
24.769549999999192,0.012138
24.782050000000066,0.012022
24.79455000000094,0.011885
24.807049999998426,0.011695
24.8195499999993,0.011527
24.832050000000176,0.011421
24.84455000000105,0.011369
24.857049999998537,0.01139
24.86954999999941,0.011485
24.882050000000284,0.011643
24.89455000000116,0.011811
24.907049999998645,0.011959
24.91954999999952,0.012022
24.932050000000395,0.012033
24.944550000001268,0.011959
24.957049999998755,0.011843
24.96954999999963,0.011716
24.982050000000505,0.011569
24.99455000000138,0.011411
25.007049999998866,0.011263
25.01954999999974,0.011095
25.032050000000613,0.010989
25.0445499999981,0.010916
25.057049999998974,0.010831
25.06954999999985,0.010779
25.082050000000724,0.010768
25.09454999999821,0.010705
25.107049999999084,0.01062
25.119549999999958,0.01041
25.132050000000834,0.010157
25.14454999999832,0.00982
25.157049999999195,0.009387
25.16955000000007,0.008913
25.18205000000094,0.008481
25.19454999999843,0.008081
25.207049999999303,0.007701
25.21955000000018,0.007375
25.232050000001053,0.007079
25.24454999999854,0.006827
25.257049999999413,0.006521
25.269550000000287,0.006194
25.282050000001163,0.005941
25.294549999998647,0.005667
25.307049999999524,0.005425
25.319550000000397,0.005172
25.33205000000127,0.004982
25.34454999999876,0.004772
25.35704999999963,0.00455
25.36955000000051,0.004255
25.38205000000138,0.003971
25.39454999999887,0.003633
25.407049999999742,0.003265
25.419550000000616,0.002906
25.432049999998103,0.002611
25.444549999998976,0.002369
25.457049999999853,0.002221
25.469550000000726,0.002169
25.48204999999821,0.002179
25.494549999999087,0.002221
25.50704999999996,0.002232
25.519550000000834,0.002179
25.53204999999832,0.002105
25.544549999999195,0.001905
25.55705000000007,0.001684
25.569550000000945,0.001462
25.582049999998432,0.001325
25.594549999999305,0.001283
25.60705000000018,0.001399
25.619550000001055,0.001568
25.63204999999854,0.0018
25.644549999999416,0.001968
25.65705000000029,0.002074
25.669550000001163,0.002021
25.68204999999865,0.001884
25.694549999999523,0.001684
25.7070500000004,0.001505
25.719550000001274,0.001399
25.73204999999876,0.001378
25.744549999999634,0.001515
25.757050000000508,0.001715
25.769550000001384,0.001937
25.78204999999887,0.002137
25.794549999999745,0.002306
25.80705000000062,0.002411
25.819549999998106,0.002474
25.83204999999898,0.002537
25.844549999999852,0.00259
25.85705000000073,0.002674
25.869549999998213,0.00278
25.88204999999909,0.002822
25.894549999999963,0.002832
25.907050000000837,0.002759
25.919549999998324,0.002611
25.932049999999197,0.002474
25.944550000000074,0.00239
25.957050000000947,0.00239
25.969549999998435,0.002569
25.982049999999308,0.002875
25.99455000000018,0.003254
26.00705000000106,0.003633
26.019549999998542,0.00395
26.03204999999942,0.004087
26.044550000000292,0.004076
26.057050000001166,0.00396
26.069549999998653,0.00376
26.082049999999526,0.003633
26.094550000000403,0.003581
26.107050000001276,0.003718
26.119549999998764,0.00395
26.132049999999637,0.004276
26.14455000000051,0.004613
26.157050000001387,0.004845
26.16954999999887,0.00494
26.182049999999748,0.004877
26.19455000000062,0.004698
26.20704999999811,0.004455
26.219549999998982,0.004224
26.232049999999855,0.004044
26.244550000000732,0.003918
26.257049999998216,0.003855
26.269549999999093,0.003813
26.282049999999966,0.003718
26.29455000000084,0.003591
26.307049999998327,0.003412
26.3195499999992,0.003191
26.332050000000077,0.002991
26.34455000000095,0.002854
26.357049999998438,0.002801
26.36954999999931,0.002843
26.382050000000184,0.002917
26.39455000000106,0.003012
26.407049999998545,0.003033
26.419549999999422,0.002991
26.432050000000295,0.002854
26.44455000000117,0.002674
26.457049999998656,0.002464
26.46954999999953,0.002284
26.482050000000406,0.00219
26.49455000000128,0.002137
26.507049999998767,0.002116
26.51954999999964,0.002095
26.532050000000513,0.002063
26.54455000000139,0.001926
26.557049999998874,0.001747
26.56954999999975,0.001515
26.582050000000624,0.001273
26.59454999999811,0.000999
26.607049999998985,0.000799
26.619549999999858,0.000609
26.632050000000735,0.000503
26.64454999999822,0.00044
26.657049999999096,0.00043
26.66954999999997,0.000451
26.682050000000842,0.000556
26.69454999999833,0.000693
26.707049999999203,0.000872
26.71955000000008,0.001115
26.732050000000953,0.001336
26.74454999999844,0.001526
26.757049999999314,0.001663
26.769550000000187,0.001705
26.782050000001064,0.001705
26.794549999998548,0.001673
26.807049999999425,0.001684
26.819550000000298,0.001758
26.83205000000117,0.001926
26.84454999999866,0.002179
26.857049999999532,0.002464
26.86955000000041,0.002769
26.882050000001282,0.002948
26.89454999999877,0.003012
26.907049999999643,0.002927
26.919550000000516,0.002738
26.932050000001393,0.002495
26.944549999998877,0.002284
26.957049999999754,0.002169
26.969550000000627,0.002242
26.982049999998114,0.002506
26.994549999998988,0.002906
27.00704999999986,0.003412
27.019550000000738,0.003907
27.032049999998222,0.004266
27.0445499999991,0.004466
27.057049999999972,0.004476
27.069550000000845,0.004308
27.082049999998333,0.004076
27.094549999999206,0.003855
27.107050000000083,0.003718
27.119550000000956,0.003707
27.132049999998443,0.003844
27.144549999999317,0.004055
27.15705000000019,0.004255
27.169550000001067,0.004413
27.18204999999855,0.004434
27.194549999999428,0.004413
27.2070500000003,0.004371
27.219550000001174,0.004339
27.23204999999866,0.004403
27.244549999999535,0.004561
27.25705000000041,0.004761
27.269550000001285,0.004961
27.282049999998772,0.005056
27.294549999999646,0.005014
27.30705000000052,0.004824
27.319550000001396,0.004529
27.33204999999888,0.004213
27.344549999999757,0.004013
27.35705000000063,0.003939
27.369549999998117,0.004013
27.38204999999899,0.00416
27.394549999999864,0.004308
27.40705000000074,0.004276
27.419549999998225,0.004108
27.4320499999991,0.003707
27.444549999999975,0.003201
27.457050000000848,0.002748
27.469549999998335,0.002411
27.48204999999921,0.002284
27.494550000000086,0.002379
27.50705000000096,0.002622
27.519549999998446,0.002843
27.53204999999932,0.002969
27.544550000000193,0.002906
27.55705000000107,0.002653
27.569549999998554,0.002284
27.58204999999943,0.001916
27.594550000000304,0.00161
27.607050000001177,0.001515
27.619549999998664,0.001557
27.632049999999538,0.001715
27.644550000000415,0.001905
27.657050000001288,0.001979
27.669549999998775,0.001895
27.68204999999965,0.001684
27.694550000000522,0.001347
27.7070500000014,0.001041
27.719549999998883,0.00082
27.73204999999976,0.000735
27.744550000000633,0.000767
27.757049999998117,0.000925
27.769549999998993,0.001115
27.782049999999867,0.001315
27.79455000000074,0.00142
27.807049999998227,0.001484
27.8195499999991,0.001441
27.832049999999978,0.001378
27.84455000000085,0.001294
27.85704999999834,0.001199
27.86954999999921,0.001115
27.882050000000085,0.001051
27.89455000000096,0.000957
27.907049999998446,0.000893
27.919549999999322,0.000862
27.932050000000196,0.000862
27.94455000000107,0.000914
27.957049999998556,0.001009
27.96954999999943,0.001115
27.982050000000307,0.001199
27.99455000000118,0.001273
28.007049999998667,0.001283
28.01954999999954,0.001252
28.032050000000414,0.001178
28.04455000000129,0.001146
28.057049999998775,0.001136
28.06954999999965,0.001231
28.082050000000525,0.00142
28.094550000001398,0.001726
28.107049999998885,0.002095
28.11954999999976,0.002516
28.132050000000635,0.002875
28.14454999999812,0.00317
28.157049999998996,0.003328
28.16954999999987,0.003349
28.182050000000743,0.003265
28.19454999999823,0.003106
28.207049999999104,0.00298
28.21954999999998,0.002927
28.232050000000854,0.002991
28.24454999999834,0.003191
28.257049999999214,0.003517
28.269550000000088,0.003876
28.282050000000964,0.004192
28.29454999999845,0.004424
28.307049999999325,0.004508
28.3195500000002,0.004476
28.33205000000107,0.004382
28.34454999999856,0.004297
28.357049999999433,0.004276
28.36955000000031,0.004371
28.382050000001183,0.004508
28.39454999999867,0.004677
28.407049999999543,0.004782
28.419550000000417,0.004814
28.432050000001293,0.004761
28.444549999998777,0.004635
28.457049999999654,0.004508
28.469550000000527,0.004434
28.4820500000014,0.004413
28.49454999999889,0.004424
28.50704999999976,0.004476
28.51955000000064,0.004434
28.532049999998122,0.004382
28.544549999999,0.004245
28.557049999999872,0.004139
28.569550000000746,0.004097
28.582049999998233,0.004181
28.594549999999106,0.004382
28.607049999999983,0.004635
28.619550000000856,0.004866
28.632049999998344,0.004951
28.644549999999217,0.004887
28.65705000000009,0.004645
28.669550000000967,0.004276
28.68204999999845,0.00396
28.694549999999328,0.003697
28.7070500000002,0.003591
28.719550000001075,0.00356
28.732049999998562,0.003602
28.744549999999435,0.00357
28.757050000000312,0.003496
28.769550000001185,0.003307
28.782049999998673,0.003128
28.794549999999546,0.003012
28.80705000000042,0.003043
28.819550000001296,0.003233
28.83204999999878,0.003549
28.844549999999657,0.003886
28.85705000000053,0.004076
28.869550000001404,0.004065
28.88204999999889,0.003844
28.894549999999764,0.003507
28.90705000000064,0.00317
28.919549999998125,0.002938
28.932049999999002,0.002938
28.944549999999875,0.00317
28.95705000000075,0.003475
28.969549999998236,0.003718
28.98204999999911,0.003855
28.994549999999986,0.003781
29.00705000000086,0.003496
29.019549999998347,0.003106
29.03204999999922,0.00279
29.044550000000093,0.002622
29.05705000000097,0.002611
29.069549999998454,0.002643
29.08204999999933,0.002727
29.094550000000204,0.002653
29.107050000001077,0.002274
29.119549999998565,0.001599
29.13204999999944,0.000799
29.144550000000315,-5.5E-05
29.15705000000119,-0.000856
29.169549999998676,-0.001488
29.18204999999955,-0.00191
29.194550000000422,-0.002184
29.2070500000013,-0.002458
29.219549999998783,-0.002901
29.23204999999966,-0.003501
29.244550000000533,-0.004344
29.257050000001406,-0.005367
29.269549999998894,-0.006505
29.282049999999767,-0.007537
29.294550000000644,-0.008465
29.307049999998128,-0.009255
29.319549999999005,-0.009898
29.332049999999878,-0.010446
29.34455000000075,-0.011005
29.35704999999824,-0.011658
29.369549999999112,-0.012385
29.38204999999999,-0.013144
29.394550000000862,-0.013903
29.40704999999835,-0.014556
29.419549999999223,-0.01503
29.432050000000096,-0.015283
29.444550000000973,-0.015368
29.457049999998457,-0.015368
29.469549999999334,-0.015357
29.482050000000207,-0.01542
29.49455000000108,-0.015589
29.507049999998568,-0.015884
29.51954999999944,-0.0162
29.532050000000318,-0.016411
29.54455000000119,-0.016485
29.55704999999868,-0.016358
29.569549999999552,-0.015968
29.582050000000425,-0.015389
29.594550000001302,-0.014714
29.607049999998786,-0.014008
29.619549999999663,-0.013386
29.632050000000536,-0.012817
29.64455000000141,-0.012406
29.657049999998897,-0.012048
29.66954999999977,-0.011679
29.682050000000647,-0.011226
29.69454999999813,-0.010667
29.707049999999008,-0.009982
29.71954999999988,-0.009182
29.732050000000754,-0.008307
29.74454999999824,-0.007443
29.757049999999115,-0.006621
29.76954999999999,-0.005883
29.782050000000865,-0.00523
29.794549999998353,-0.004618
29.807049999999226,-0.00406
29.8195500000001,-0.003501
29.832050000000976,-0.002985
29.84454999999846,-0.002447
29.857049999999337,-0.001963
29.86955000000021,-0.001541
29.882050000001083,-0.001246
29.89454999999857,-0.001056
29.907049999999444,-0.00093
29.91955000000032,-0.000898
29.932050000001194,-0.000972
29.94454999999868,-0.001067
29.957049999999555,-0.001204
29.969550000000428,-0.001351
29.982050000001305,-0.001583
29.99454999999879,-0.001847
30.007049999999666,-0.002026
30.01955000000054,-0.002163
30.032050000001412,-0.002247
30.0445499999989,-0.002247
30.057049999999773,-0.002152
30.06955000000065,-0.002026
30.082049999998134,-0.001973
30.094549999999007,-0.001984
30.107049999999884,-0.002079
30.119550000000757,-0.002258
30.132049999998245,-0.002553
30.144549999999118,-0.002827
30.15704999999999,-0.003048
30.169550000000868,-0.003196
30.182049999998352,-0.00328
30.19454999999923,-0.003333
30.207050000000102,-0.003385
30.219550000000975,-0.00347
30.232049999998463,-0.003617
30.244549999999336,-0.003754
30.257050000000213,-0.003828
30.269550000001086,-0.003754
30.282049999998573,-0.003533
30.294549999999447,-0.003153
30.30705000000032,-0.002669
30.319550000001197,-0.002152
30.33204999999868,-0.00172
30.344549999999558,-0.001404
30.35705000000043,-0.001288
30.369550000001304,-0.00132
30.38204999999879,-0.001446
30.394549999999665,-0.001615
30.40705000000054,-0.00172
30.419550000001415,-0.00172
30.432049999998902,-0.001583
30.444549999999776,-0.001351
30.45705000000065,-0.001004
30.469549999998137,-0.000624
30.48204999999901,-0.000298
30.494549999999887,-3.4E-05
30.50705000000076,0.000113
30.519549999998247,0.000124
30.53204999999912,-2E-06
30.544549999999994,-0.000192
30.55705000000087,-0.000361
30.569549999998355,-0.000466
30.58204999999923,-0.000466
30.594550000000105,-0.000308
30.607050000000978,-6.6E-05
30.619549999998465,0.000208
30.63204999999934,0.000419
30.644550000000216,0.000514
30.65705000000109,0.000461
30.669549999998576,0.000261
30.68204999999945,8E-06
30.694550000000323,-0.000203
30.7070500000012,-0.000287
30.719549999998684,-0.000182
30.73204999999956,4E-05
30.744550000000434,0.000366
30.757050000001307,0.00063
30.769549999998794,0.000777
30.782049999999668,0.000777
30.794550000000545,0.000577
30.807050000001418,0.000324
30.819549999998905,9.2E-05
30.83204999999978,-1.3E-05
30.844550000000652,8.2E-05
30.85704999999814,0.000366
30.869549999999013,0.000809
30.88204999999989,0.001315
30.894550000000763,0.001736
30.90704999999825,0.002074
30.919549999999123,0.002211
30.932049999999997,0.002242
30.944550000000874,0.002169
30.957049999998357,0.002105
30.969549999999234,0.002032
30.982050000000108,0.001979
30.99455000000098,0.001968
31.00704999999847,0.001947
31.01954999999934,0.001852
31.03205000000022,0.001736
31.04455000000109,0.001568
31.05704999999858,0.00142
31.069549999999452,0.001315
31.082050000000326,0.001304
31.094550000001203,0.00141
31.107049999998686,0.001589
31.119549999999563,0.00181
31.132050000000437,0.001968
31.14455000000131,0.002063
31.157049999998797,0.001979
31.16954999999967,0.001789
31.182050000000547,0.001526
31.19455000000142,0.001231
31.207049999998908,0.000988
31.21954999999978,0.000851
31.232050000000655,0.00083
31.244549999998142,0.000904
31.257049999999015,0.000999
31.269549999999892,0.001062
31.282050000000766,0.001009
31.294549999998253,0.000851
31.307049999999126,0.000619
31.31955,0.000303
31.332050000000876,2.9E-05
31.34454999999836,-0.000182
31.357049999999237,-0.000308
31.36955000000011,-0.000371
31.382050000000984,-0.000361
31.39454999999847,-0.000392
31.407049999999344,-0.000477
31.41955000000022,-0.000635
31.432050000001095,-0.000835
31.444549999998582,-0.001014
31.457049999999455,-0.001151
31.46955000000033,-0.001162
31.482050000001205,-0.001056
31.49454999999869,-0.000856
31.507049999999566,-0.000614
31.51955000000044,-0.000435
31.532050000001313,-0.000371
31.5445499999988,-0.000487
31.557049999999673,-0.00073
31.56955000000055,-0.00112
31.582050000001423,-0.001509
31.59454999999891,-0.001857
31.607049999999784,-0.002131
31.619550000000658,-0.002247
31.632049999998145,-0.002268
31.64454999999902,-0.002258
31.657049999999895,-0.002205
31.66955000000077,-0.002194
31.682049999998256,-0.002216
31.69454999999913,-0.002289
31.707050000000002,-0.002331
31.71955000000088,-0.002321
31.732049999998363,-0.002216
31.74454999999924,-0.002026
31.757050000000113,-0.001805
31.769550000000987,-0.001541
31.782049999998474,-0.001362
31.794549999999347,-0.001299
31.807050000000224,-0.001341
31.819550000001097,-0.001488
31.832049999998585,-0.001699
31.844549999999458,-0.001931
31.85705000000033,-0.002121
31.869550000001208,-0.002205
31.882049999998692,-0.002194
31.89454999999957,-0.002121
31.907050000000442,-0.001952
31.919550000001315,-0.001794
31.932049999998803,-0.001678
31.944549999999676,-0.001615
31.957050000000553,-0.001678
31.969550000001426,-0.001773
31.982049999998914,-0.001963
31.994549999999787,-0.0021
32.00705000000066,-0.002194
32.01954999999815,-0.002184
32.032049999999025,-0.002131
32.044549999999894,-0.001973
32.05705000000077,-0.001847
32.06954999999826,-0.001783
32.08204999999913,-0.001826
32.094550000000005,-0.001942
32.10705000000088,-0.002121
32.11954999999837,-0.002279
32.13204999999924,-0.002342
32.144550000000116,-0.002258
32.15705000000099,-0.002047
32.16954999999847,-0.001741
32.18204999999935,-0.001394
32.19455000000023,-0.001077
32.2070500000011,-0.000846
32.219549999998584,-0.000687
32.23204999999946,-0.000593
32.24455000000034,-0.00055
32.25705000000121,-0.000477
32.269549999998695,-0.000392
32.28204999999957,-0.000287
32.29455000000044,-0.000192
32.30705000000132,-0.000139
32.319549999998806,-0.000139
32.33204999999968,-0.000192
32.34455000000055,-0.000245
32.35705000000143,-0.000298
32.36954999999892,-0.000298
32.382049999999786,-0.000266
32.39455000000066,-0.000203
32.40704999999815,-0.000108
32.41954999999903,-4.5E-05
32.4320499999999,-6.6E-05
32.444550000000774,-0.00015
32.45704999999826,-0.000234
32.46954999999913,-0.000361
32.48205000000001,-0.000424
32.494550000000885,-0.000424
32.50704999999837,-0.000329
32.51954999999924,-0.000171
32.53205000000012,6.1E-05
32.544550000000996,0.000282
32.557049999998476,0.000461
32.56954999999935,0.000619
32.58205000000023,0.000693
32.5945500000011,0.000735
32.60704999999859,0.000735
32.619549999999464,0.000714
32.63205000000034,0.000661
32.64455000000121,0.000556
32.6570499999987,0.000419
32.669549999999575,0.000261
32.682050000000444,4E-05
32.69455000000132,-0.000161
32.70704999999881,-0.000319
32.719549999999685,-0.00034
32.732050000000555,-0.000224
32.74455000000143,8E-06
32.75704999999892,0.000324
32.76954999999979,0.000683
32.782050000000666,0.000946
32.794549999998154,0.001041
32.80704999999903,0.000904
32.8195499999999,0.000567
32.83205000000078,9.2E-05
32.844549999998264,-0.000382
32.857049999999134,-0.00073
32.86955000000001,-0.000824
32.88205000000089,-0.000666
32.894549999998375,-0.000287
32.907049999999245,0.000166
32.91955000000012,0.000556
32.932050000001,0.000767
32.94454999999848,0.000767
32.957049999999356,0.000546
32.96955000000023,0.00024
32.9820500000011,-4.5E-05
32.99454999999859,-0.000139
33.00704999999947,-5.5E-05
33.01955000000034,0.000229
33.03205000000121,0.000598
33.0445499999987,0.000893
33.05704999999958,0.00102
33.06955000000045,0.000914
33.082050000001324,0.000588
33.09454999999881,0.000145
33.10704999999969,-0.000319
33.11955000000056,-0.000677
33.132050000001435,-0.000888
33.14454999999892,-0.000898
33.15704999999979,-0.00073
33.16955000000067,-0.00054
33.182049999998156,-0.000287
33.19454999999903,-0.000108
33.2070499999999,-1.3E-05
33.21955000000078,-1.3E-05
33.23204999999827,-3.4E-05
33.24454999999914,-9.7E-05
33.257050000000014,-0.000161
33.26955000000089,-0.000203
33.28204999999838,-0.000234
33.29454999999925,-0.000298
33.307050000000125,-0.000413
33.319550000001,-0.000614
33.33204999999848,-0.000877
33.34454999999936,-0.001214
33.357050000000235,-0.001573
33.369550000001105,-0.00191
33.38204999999859,-0.002184
33.39454999999947,-0.002331
33.407050000000346,-0.002342
33.419550000001216,-0.002237
33.4320499999987,-0.002047
33.44454999999958,-0.001805
33.45705000000045,-0.001562
33.46955000000133,-0.001383
33.482049999998814,-0.001257
33.49454999999969,-0.001172
33.50705000000056,-0.00112
33.51955000000144,-0.001025
33.532049999998925,-0.000919
33.544549999999795,-0.000709
33.55705000000067,-0.000508
33.56954999999816,-0.000245
33.58204999999903,-5.5E-05
33.594549999999906,8E-06
33.60705000000078,-2.4E-05
33.61954999999827,-0.000139
33.63204999999914,-0.000298
33.64455000000002,-0.000477
33.65705000000089,-0.00055
33.669549999998374,-0.000519
33.68204999999925,-0.00034
33.69455000000013,-5.5E-05
33.707050000001,0.000272
33.719549999998485,0.000588
33.73204999999936,0.000872
33.74455000000024,0.00103
33.75705000000111,0.001062
33.769549999998596,0.000988
33.78204999999947,0.000809
33.79455000000034,0.000577
33.80705000000122,0.000324
33.819549999998706,0.000113
33.83204999999958,-5.5E-05
33.84455000000045,-0.000108
33.85705000000133,-4.5E-05
33.86954999999882,0.000135
33.88204999999969,0.000377
33.894550000000564,0.000651
33.90705000000144,0.000862
33.91954999999893,0.000957
33.9320499999998,0.00083
33.944550000000675,0.000535
33.95704999999816,8.2E-05
33.96954999999903,-0.000424
33.98204999999991,-0.000867
33.994550000000785,-0.001141
34.00704999999827,-0.001193
34.01954999999914,-0.000983
34.03205000000002,-0.000593
34.044550000000896,-8.7E-05
34.05704999999838,0.000398
34.06954999999925,0.000714
34.08205000000013,0.000809
34.094550000001,0.000693
34.10704999999849,0.000409
34.119549999999364,0.000113
34.13205000000024,-0.000161
34.14455000000111,-0.000266
34.1570499999986,-0.000266
34.169549999999475,-0.000139
34.182050000000345,1.9E-05
34.19455000000122,0.000156
34.20704999999871,0.000229
34.219549999999586,0.000177
34.232050000000456,8E-06
34.24455000000133,-0.000192
34.25704999999882,-0.000392
34.26954999999969,-0.00055
34.28205000000057,-0.000603
34.29455000000144,-0.000635
34.30704999999893,-0.000603
34.3195499999998,-0.000561
34.33205000000068,-0.000508
34.344549999998165,-0.000445
34.357049999999035,-0.00035
34.36954999999991,-0.000213
34.38205000000079,-5.5E-05
34.394549999998276,0.000166
34.407049999999145,0.000419
34.41955000000002,0.000672
34.4320500000009,0.000862
34.44454999999838,0.000988
34.457049999999256,0.001062
34.46955000000013,0.001051
34.482050000001,0.001073
34.49454999999849,0.001041
34.50704999999937,0.001009
34.519550000000244,0.000957
34.532050000001114,0.000851
34.5445499999986,0.000725
34.55704999999948,0.000567
34.56955000000035,0.000398
34.582050000001225,0.000208
34.59454999999871,0.000145
34.60704999999959,0.000166
34.61955000000046,0.000282
34.632050000001335,0.000493
34.64454999999882,0.000725
34.65704999999969,0.000914
34.66955000000057,0.000988
34.682050000001446,0.000936
34.694549999998934,0.000746
34.7070499999998,0.000503
34.71955000000068,0.000208
34.73204999999817,-3.4E-05
34.74454999999904,-0.000171
34.757049999999914,-0.00015
34.76955000000079,-5.5E-05
34.78204999999828,0.000113
34.79454999999915,0.00024
34.807050000000025,0.000293
34.8195500000009,0.000219
34.83204999999838,6.1E-05
34.84454999999926,-0.000139
34.857050000000136,-0.00034
34.869550000001006,-0.000424
34.88204999999849,-0.000371
34.89454999999937,-0.000213
34.90705000000025,6.1E-05
34.91955000000112,0.000324
34.932049999998604,0.000493
34.94454999999948,0.000535
34.95705000000035,0.000419
34.96955000000123,0.000177
34.982049999998715,-0.000118
34.99454999999959,-0.000382
35.00705000000046,-0.000529
35.01955000000134,-0.00055
35.032049999998826,-0.000424
35.044549999999695,-0.000245
35.05705000000057,-5.5E-05
35.06955000000145,5E-05
35.08204999999894,0.000103
35.094549999999806,7.1E-05
35.10705000000068,6.1E-05
35.11954999999817,6.1E-05
35.13204999999904,0.000135
35.14454999999992,0.000324
35.157050000000794,0.000567
35.16954999999828,0.000841
35.18204999999915,0.001051
35.19455000000003,0.001146
35.207050000000905,0.001104
35.219549999998385,0.000893
35.23204999999926,0.000598
35.24455000000014,0.000303
35.25705000000101,4E-05
35.269549999998496,-9.7E-05
35.28204999999937,-9.7E-05
35.29455000000025,2.9E-05
35.30705000000112,0.000282
35.31954999999861,0.000472
35.332049999999484,0.000661
35.34455000000035,0.000746
35.35705000000123,0.00064
35.36954999999872,0.000419
35.382049999999595,0.000103
35.394550000000464,-0.000192
35.40705000000134,-0.000435
35.41954999999883,-0.000529
35.4320499999997,-0.000445
35.444550000000575,-0.000245
35.45705000000145,4E-05
35.46954999999894,0.000345
35.48204999999981,0.000535
35.494550000000686,0.000651
35.50704999999817,0.000598
35.51954999999904,0.00044
35.53204999999992,0.000219
35.5445500000008,2.9E-05
35.557049999998284,-0.000118
35.569549999999154,-0.000171
35.58205000000003,-0.000129
35.59455000000091,-7.6E-05
35.60704999999839,8E-06
35.619549999999265,8.2E-05
35.63205000000014,0.000103
35.64455000000101,7.1E-05
35.6570499999985,4E-05
35.669549999999376,-2.4E-05
35.68205000000025,-0.000118
35.69455000000112,-0.000234
35.70704999999861,-0.00034
35.71954999999949,-0.000466
35.732050000000356,-0.000572
35.74455000000123,-0.000656
35.75704999999872,-0.000624
35.7695499999996,-0.000519
35.78205000000047,-0.000245
35.794550000001344,7.1E-05
35.80704999999883,0.000419
35.8195499999997,0.000704
35.83205000000058,0.000862
35.844550000001455,0.000872
35.857049999998935,0.000746
35.86954999999981,0.000503
35.88205000000069,0.000272
35.894549999998176,7.1E-05
35.907049999999046,-2E-06
35.91954999999992,8E-06
35.9320500000008,8.2E-05
35.94454999999828,0.000187
35.95704999999916,0.000282
35.969550000000034,0.000345
35.9820500000009,0.000314
35.99454999999839,0.000282
36.00704999999927,0.000187
36.019550000000145,0.000113
36.032050000001014,5E-05
36.0445499999985,-2E-06
36.05704999999938,1.9E-05
36.06955000000025,6.1E-05
36.082050000001125,0.000156
36.09454999999861,0.000293
36.10704999999949,0.000472
36.11955000000036,0.000683
36.132050000001236,0.000872
36.14454999999872,0.000967
36.15704999999959,0.000988
36.16955000000047,0.000883
36.18205000000135,0.000672
36.194549999998834,0.000387
36.207049999999704,0.000145
36.21955000000058,-3.4E-05
36.23204999999807,-5.5E-05
36.24454999999894,6.1E-05
36.257049999999815,0.000345
36.26955000000069,0.000714
36.28204999999818,0.001073
36.29454999999905,0.001357
36.307049999999926,0.001473
36.3195500000008,0.00142
36.33204999999828,0.001199
36.34454999999916,0.000872
36.35705000000004,0.000535
36.369550000000906,0.000229
36.382049999998394,6.1E-05
36.39454999999927,5E-05
36.40705000000015,0.000166
36.41955000000102,0.000387
36.432049999998505,0.000661
36.44454999999938,0.000862
36.45705000000025,0.000957
36.46955000000113,0.000893
36.482049999998615,0.000725
36.49454999999949,0.00044
36.50705000000036,0.000177
36.51955000000124,-3.4E-05
36.532049999998726,-0.000118
36.544549999999596,-3.4E-05
36.55705000000047,0.000145
36.56955000000135,0.000356
36.58204999999884,0.000556
36.59454999999971,0.00063
36.607050000000584,0.000577
36.61954999999807,0.000366
36.63204999999894,0.000156
36.64454999999982,-5.5E-05
36.657050000000694,-0.000161
36.66954999999818,-0.000108
36.68204999999905,9.2E-05
36.69454999999993,0.000356
36.707050000000805,0.000598
36.719549999998286,0.000746
36.73204999999916,0.000735
36.74455000000004,0.000556
36.75705000000091,0.000261
36.7695499999984,-3.4E-05
36.78204999999927,-0.000245
36.79455000000015,-0.000319
36.80705000000102,-0.000276
36.81954999999851,-9.7E-05
36.832049999999384,9.2E-05
36.844550000000254,0.00024
36.85705000000113,0.000293
36.86954999999862,0.000272
36.882049999999495,0.000177
36.894550000000365,9.2E-05
36.90705000000124,6.1E-05
36.91954999999873,8.2E-05
36.9320499999996,0.000145
36.944550000000476,0.000187
36.95705000000135,0.000145
36.96954999999884,2.9E-05
36.98204999999971,-0.000203
36.99455000000059,-0.000424
37.007049999998074,-0.000582
37.019549999998944,-0.000603
37.03204999999982,-0.000445
37.0445500000007,-0.000108
37.057049999998185,0.000293
37.069549999999055,0.00064
37.08204999999993,0.00083
37.09455000000081,0.00083
37.10704999999829,0.00063
37.119549999999165,0.000314
37.13205000000004,2.9E-05
37.14455000000091,-0.000192
37.1570499999984,-0.000245
37.169549999999276,-0.00015
37.18205000000015,8E-06
37.19455000000102,0.000187
37.20704999999851,0.000282
37.21954999999939,0.000303
37.23205000000026,0.000229
37.244550000001134,0.000156
37.25704999999862,0.000177
37.2695499999995,0.000282
37.28205000000037,0.000514
37.294550000001244,0.000767
37.30704999999873,0.001009
37.3195499999996,0.001094
37.33205000000048,0.001009
37.344550000001355,0.000725
37.35704999999884,0.000366
37.36954999999971,4E-05
37.38205000000059,-0.000192
37.39454999999808,-0.000192
37.40704999999895,-2.4E-05
37.41954999999982,0.000335
37.4320500000007,0.000693
37.44454999999819,0.00102
37.45704999999906,0.001199
37.469549999999934,0.001241
37.48205000000081,0.001146
37.49454999999829,0.000999
37.50704999999917,0.000946
37.519550000000045,0.000967
37.532050000000915,0.001104
37.5445499999984,0.001294
37.55704999999928,0.001484
37.569550000000156,0.001589
37.582050000001026,0.001631
37.59454999999851,0.001557
37.60704999999939,0.001452
37.61955000000026,0.001347
37.632050000001136,0.001315
37.644549999998624,0.001357
37.6570499999995,0.001452
37.66955000000037,0.001536
37.68205000000125,0.001578
37.694549999998735,0.001536
37.707049999999604,0.001431
37.71955000000048,0.001262
37.73205000000136,0.001146
37.744549999998846,0.001062
37.757049999999715,0.001009
37.76955000000059,0.00102
37.78204999999808,0.000988
37.79454999999895,0.000925
37.807049999999826,0.000809
37.8195500000007,0.000693
37.83204999999819,0.000556
37.84454999999906,0.000461
37.85704999999994,0.00044
37.869550000000814,0.00044
37.882049999998294,0.000461
37.89454999999917,0.000461
37.90705000000005,0.000398
37.91955000000092,0.000261
37.932049999998405,0.000124
37.94454999999928,-3.4E-05
37.95705000000016,-0.000129
37.96955000000103,-0.000139
37.982049999998516,-7.6E-05
37.99454999999939,8E-06
38.00705000000026,8.2E-05
38.01955000000114,0.000124
38.03204999999863,0.000103
38.044549999999504,1.9E-05
38.05705000000037,-7.6E-05
38.06955000000125,-9.7E-05
38.08204999999874,-7.6E-05
38.09454999999961,7.1E-05
38.107050000000484,0.000261
38.11955000000136,0.000451
38.13204999999884,0.000609
38.14454999999972,0.000704
38.157050000000595,0.000672
38.16954999999808,0.000577
38.18204999999895,0.000398
38.19454999999983,0.000229
38.207050000000706,6.1E-05
38.219549999998186,-3.4E-05
38.23204999999906,-9.7E-05
38.24454999999994,-7.6E-05
38.25705000000081,-5.5E-05
38.2695499999983,1.9E-05
38.282049999999174,8.2E-05
38.29455000000005,0.000135
38.30705000000092,0.000198
38.31954999999841,0.00024
38.332049999999285,0.000314
38.344550000000154,0.000345
38.35705000000103,0.00044
38.36954999999852,0.000535
38.382049999999396,0.00064
38.394550000000265,0.000788
38.40705000000114,0.000925
38.41954999999863,0.001041
38.4320499999995,0.001104
38.444550000000376,0.001104
38.45705000000125,0.00103
38.46954999999874,0.000883
38.48204999999961,0.000714
38.49455000000049,0.000556
38.507050000001364,0.000482
38.519549999998844,0.000461
38.53204999999972,0.000524
38.5445500000006,0.00064
38.557049999998085,0.000746
38.569549999998955,0.00082
38.58204999999983,0.000841
38.59455000000071,0.000799
38.60704999999819,0.000693
38.619549999999066,0.000546
38.63204999999994,0.000409
38.64455000000081,0.000314
38.6570499999983,0.000229
38.66954999999918,0.000198
38.682050000000054,0.000208
38.69455000000092,0.00025
38.70704999999841,0.000293
38.71954999999929,0.000356
38.73205000000016,0.000461
38.744550000001034,0.000588
38.75704999999852,0.000735
38.7695499999994,0.000893
38.78205000000027,0.001041
38.794550000001145,0.001167
38.80704999999863,0.001241
38.8195499999995,0.001283
38.83205000000038,0.001315
38.844550000001256,0.001336
38.85704999999874,0.001378
38.86954999999961,0.001399
38.88205000000049,0.001389
38.89455000000137,0.001357
38.90704999999885,0.001231
38.919549999999724,0.000988
38.9320500000006,0.000725
38.94454999999809,0.000419
38.95704999999896,0.000156
38.969549999999835,-7.6E-05
38.98205000000071,-0.000192
38.99454999999819,-0.000234
39.00704999999907,-0.000224
39.019549999999946,-0.000255
39.032050000000815,-0.000287
39.0445499999983,-0.00035
39.05704999999918,-0.000456
39.069550000000056,-0.000529
39.082050000000926,-0.000572
39.094549999998414,-0.00054
39.10704999999929,-0.000477
39.11955000000016,-0.000435
39.13205000000104,-0.000424
39.144549999998524,-0.000498
39.1570499999994,-0.000593
39.16955000000027,-0.00073
39.18205000000115,-0.000835
39.194549999998635,-0.000877
39.207049999999505,-0.000772
39.21955000000038,-0.000603
39.23205000000126,-0.000371
39.244549999998746,-0.000129
39.257049999999616,5E-05
39.26955000000049,0.000145
39.28205000000137,0.000113
39.29454999999885,-2.4E-05
39.30704999999973,-0.000203
39.3195500000006,-0.000413
39.33204999999809,-0.000593
39.34454999999896,-0.00074
39.35704999999984,-0.000782
39.369550000000714,-0.00074
39.382049999998195,-0.000614
39.39454999999907,-0.000371
39.40704999999995,-0.000118
39.41955000000082,0.000166
39.432049999998306,0.000409
39.44454999999918,0.000577
39.45705000000006,0.000672
39.46955000000093,0.000683
39.48204999999842,0.00064
39.49454999999929,0.000567
39.50705000000016,0.000493
39.51955000000104,0.000461
39.53204999999853,0.000535
39.544549999999404,0.00063
39.557050000000274,0.00082
39.56955000000115,0.000978
39.58204999999864,0.001136
39.59454999999951,0.001262
39.607050000000385,0.001357
39.61955000000126,0.001399
39.63204999999875,0.001389
39.64454999999962,0.001378
39.657050000000496,0.001378
39.66955000000137,0.001452
39.68204999999885,0.001536
39.69454999999973,0.001663
39.707050000000606,0.001821
39.719549999998094,0.001905
39.732049999998964,0.001968
39.74454999999984,0.001937
39.75705000000072,0.0018
39.7695499999982,0.001599
39.782049999999074,0.001347
39.79454999999995,0.001104
39.80705000000082,0.000883
39.81954999999831,0.000714
39.832049999999185,0.000609
39.84455000000006,0.000514
39.85705000000093,0.000398
39.86954999999842,0.000293
39.882049999999296,0.000187
39.894550000000166,0.000124
39.90705000000104,0.000156
39.91954999999853,0.000335
39.93204999999941,0.00063
39.94455000000028,0.000988
39.95705000000115,0.001368
39.96954999999864,0.001631
39.98204999999951,0.001726
39.99455000000039,0.00161
40.007050000001264,0.001283
40.01954999999875,0.000799
40.03204999999962,0.000303
40.0445500000005,-0.000139
40.057050000001375,-0.000392
40.069549999998856,-0.000424
40.08204999999973,-0.000298
40.09455000000061,-4.5E-05
40.1070499999981,0.000282
40.119549999998966,0.000514
40.13204999999984,0.00063
40.14455000000072,0.000567
40.1570499999982,0.000409
40.16954999999908,9.2E-05
40.182049999999954,-0.000224
40.194550000000824,-0.000508
40.20704999999831,-0.000698
40.21954999999919,-0.000793
40.232050000000065,-0.00073
40.244550000000935,-0.000561
40.25704999999842,-0.000319
40.2695499999993,-6.6E-05
40.28205000000017,0.000124
40.294550000001045,0.000282
40.30704999999853,0.000324
40.31954999999941,0.000282
40.33205000000028,0.000219
40.344550000001156,5E-05
40.357049999998644,-9.7E-05
40.36954999999951,-0.000234
40.38205000000039,-0.000319
40.39455000000127,-0.000382
40.40704999999875,-0.00034
40.419549999999624,-0.000266
40.4320500000005,-6.6E-05
40.44455000000137,0.000166
40.45704999999886,0.000409
40.469549999999735,0.000588
40.48205000000061,0.000704
40.49454999999809,0.00064
40.50704999999897,0.000451
40.519549999999846,0.000187
40.532050000000716,-9.7E-05
40.5445499999982,-0.00035
40.55704999999908,-0.000445
40.56954999999996,-0.000382
40.58205000000083,-0.000203
40.594549999998314,5E-05
40.60704999999919,0.000303
40.61955000000006,0.000451
40.63205000000094,0.000482
40.644549999998425,0.000419
40.6570499999993,0.000272
40.66955000000017,0.000177
40.68205000000105,0.000198
40.694549999998536,0.000324
40.707049999999406,0.000598
40.71955000000028,0.000914
40.73205000000116,0.001178
40.74454999999865,0.001325
40.757049999999516,0.001347
40.76955000000039,0.00122
40.78205000000127,0.00102
40.79454999999875,0.00083
40.80704999999963,0.000725
40.819550000000504,0.000725
40.832050000001374,0.000788
40.84454999999886,0.000872
40.85704999999974,0.000904
40.869550000000615,0.000862
40.882049999998095,0.000704
40.89454999999897,0.000503
40.90704999999985,0.000324
40.91955000000072,0.000198
40.932049999998206,0.000187
40.94454999999908,0.000282
40.95704999999996,0.000451
40.96955000000083,0.00064
40.98204999999832,0.000777
40.994549999999194,0.000883
41.00705000000006,0.000936
41.01955000000094,0.000967
41.03204999999843,0.001041
41.044549999999305,0.001178
41.057050000000174,0.001368
41.06955000000105,0.001568
41.08204999999854,0.001726
41.09454999999941,0.001747
41.107050000000285,0.001642
41.11955000000116,0.00142
41.13204999999865,0.001094
41.14454999999952,0.000746
41.157050000000396,0.000493
41.16955000000127,0.000324
41.18204999999875,0.000293
41.19454999999963,0.000387
41.20705000000051,0.000503
41.21955000000138,0.00064
41.232049999998864,0.000746
41.24454999999974,0.00082
41.25705000000062,0.00082
41.2695499999981,0.000799
41.282049999998975,0.000746
41.29454999999985,0.00064
41.30705000000072,0.000524
41.31954999999821,0.000366
41.332049999999086,0.000177
41.34454999999996,-3.4E-05
41.35705000000083,-0.000276
41.36954999999832,-0.000456
41.3820499999992,-0.000508
41.394550000000066,-0.000445
41.40705000000094,-0.000224
41.41954999999843,7.1E-05
41.43204999999931,0.000387
41.44455000000018,0.000588
41.457050000001054,0.000683
41.46954999999854,0.000556
41.48204999999941,0.000272
41.49455000000029,-5.5E-05
41.507050000001165,-0.00035
41.51954999999865,-0.000477
41.53204999999952,-0.000403
41.5445500000004,-0.000118
41.557050000001276,0.000261
41.569549999998756,0.00064
41.58204999999963,0.000914
41.59455000000051,0.00102
41.60705000000138,0.000957
41.61954999999887,0.000735
41.632049999999744,0.000461
41.64455000000062,0.000208
41.6570499999981,4E-05
41.66954999999898,-6.6E-05
41.682049999999855,-0.000118
41.694550000000724,-0.000161
41.70704999999821,-0.000203
41.71954999999909,-0.000266
41.732049999999965,-0.000308
41.744550000000835,-0.000276
41.75704999999832,-0.000139
41.7695499999992,7.1E-05
41.78205000000007,0.000303
41.794550000000946,0.000556
41.80704999999843,0.000683
41.81954999999931,0.000725
41.83205000000018,0.000651
41.84455000000106,0.000524
41.857049999998544,0.000419
41.869549999999414,0.000387
41.88205000000029,0.00043
41.89455000000117,0.000619
41.907049999998655,0.000799
41.919549999999525,0.000978
41.9320500000004,0.00103
41.94455000000128,0.000988
41.95704999999876,0.000872
41.969549999999636,0.000746
41.98205000000051,0.000693
41.99455000000138,0.000746
42.00704999999887,0.000946
42.01954999999975,0.001199
42.03205000000062,0.001526
42.044549999998104,0.00181
42.05704999999898,0.002021
42.06954999999986,0.002116
42.08205000000073,0.002105
42.094549999998215,0.002063
42.10704999999909,0.00201
42.11954999999997,0.001979
42.13205000000084,0.002
42.144549999998326,0.002021
42.1570499999992,0.002021
42.16955000000007,0.001968
42.18205000000095,0.001884
42.194549999998436,0.001736
42.20704999999931,0.001557
42.21955000000018,0.001368
42.23205000000106,0.001178
42.24454999999855,0.001041
42.25704999999942,0.000893
42.269550000000294,0.000767
42.28205000000117,0.000609
42.29454999999866,0.000461
42.30704999999953,0.000272
42.319550000000405,7.1E-05
42.33205000000128,-0.000118
42.34454999999876,-0.000234
42.35704999999964,-0.000308
42.369550000000515,-0.00034
42.382050000001385,-0.000319
42.39454999999887,-0.000287
42.40704999999975,-0.000287
42.419550000000626,-0.00035
42.43204999999811,-0.000487
42.44454999999898,-0.000635
42.45704999999986,-0.000761
42.46955000000073,-0.000835
42.48204999999822,-0.000846
42.494549999999094,-0.000782
42.50704999999997,-0.000719
42.51955000000084,-0.000719
42.53204999999833,-0.000751
42.544549999999205,-0.000898
42.557050000000075,-0.001109
42.56955000000095,-0.001309
42.58204999999844,-0.001404
42.594549999999316,-0.001415
42.607050000000186,-0.001288
42.61955000000106,-0.001088
42.63204999999855,-0.000856
42.64454999999942,-0.000709
42.6570500000003,-0.000614
42.66955000000117,-0.000635
42.68204999999866,-0.000698
42.69454999999953,-0.000803
42.70705000000041,-0.000867
42.719550000001284,-0.000824
42.732049999998765,-0.000698
42.74454999999964,-0.00054
42.75705000000052,-0.000308
42.76955000000139,-8.7E-05
42.782049999998875,0.000145
42.79454999999975,0.000409
42.80705000000062,0.000672
42.81954999999811,0.000946
42.832049999998986,0.00121
42.84454999999986,0.00141
42.85705000000073,0.001505
42.86954999999822,0.001452
42.8820499999991,0.001304
42.89454999999997,0.001073
42.907050000000844,0.000851
42.91954999999833,0.000704
42.93204999999921,0.00063
42.94455000000008,0.000693
42.957050000000955,0.000841
42.96954999999844,0.00102
42.98204999999931,0.001125
42.99455000000019,0.001167
43.007050000001065,0.001115
43.01954999999855,0.001009
43.03204999999942,0.000893
43.0445500000003,0.00083
43.057050000001176,0.000862
43.06954999999866,0.000967
43.08204999999953,0.001136
43.09455000000041,0.001304
43.10705000000128,0.001441
43.11954999999877,0.001515
43.132049999999644,0.001494
43.14455000000052,0.001389
43.15705000000139,0.001273
43.16954999999888,0.001104
43.182049999999755,0.000978
43.194550000000625,0.00083
43.20704999999811,0.000756
43.21954999999899,0.000672
43.232049999999866,0.00063
43.244550000000736,0.000609
43.25704999999822,0.000598
43.2695499999991,0.000619
43.28204999999997,0.000683
43.29455000000085,0.000746
43.307049999998334,0.00082
43.31954999999921,0.000872
43.33205000000008,0.000893
43.34455000000096,0.000904
43.357049999998445,0.000883
43.369549999999315,0.000862
43.38205000000019,0.000851
43.39455000000107,0.00082
43.407049999998556,0.000767
43.419549999999425,0.000704
43.4320500000003,0.000619
43.44455000000118,0.000514
43.45704999999866,0.000419
43.469549999999536,0.000314
43.48205000000041,0.00024
43.49455000000128,0.000166
43.50704999999877,0.000124
43.51954999999965,9.2E-05
43.532050000000524,5E-05
43.544550000001394,-4.5E-05
43.55704999999888,-0.000171
43.56954999999976,-0.000308
43.58205000000063,-0.000456
43.594549999998115,-0.000561
43.60704999999899,-0.000677
43.61954999999987,-0.000719
43.63205000000074,-0.000751
43.644549999998226,-0.000772
43.6570499999991,-0.000772
43.66954999999997,-0.000761
43.68205000000085,-0.000719
43.69454999999834,-0.000635
43.707049999999214,-0.000529
43.71955000000008,-0.000382
43.73205000000096,-0.000203
43.74454999999845,-4.5E-05
43.75704999999932,9.2E-05
43.769550000000194,0.000145
43.78205000000107,0.000187
43.79454999999856,0.000145
43.80704999999943,8.2E-05
43.819550000000305,4E-05
43.83205000000118,5E-05
43.84454999999866,0.000103
43.85704999999954,0.000219
43.869550000000416,0.000366
43.882050000001286,0.000514
43.89454999999877,0.00063
43.90704999999965,0.000704
43.91955000000053,0.000725
43.9320500000014,0.000746
43.944549999998884,0.000746
43.95704999999976,0.000756
43.96955000000063,0.000777
43.98204999999812,0.000777
43.994549999998995,0.000777
44.00704999999987,0.000756
44.01955000000074,0.000714
44.03204999999823,0.000683
44.044549999999106,0.000704
44.057049999999975,0.00082
44.06955000000085,0.00103
44.08204999999834,0.001347
44.09454999999922,0.001663
44.107050000000086,0.002032
44.11955000000096,0.002274
44.13204999999845,0.002411
44.14454999999932,0.002411
44.1570500000002,0.002242
44.169550000001074,0.002021
44.18204999999856,0.001779
44.19454999999943,0.001578
44.20705000000031,0.001452
44.219550000001185,0.001473
44.232049999998665,0.001547
44.24454999999954,0.001684
44.25705000000042,0.001779
44.26955000000129,0.001863
44.282049999998776,0.001916
44.29454999999965,0.001958
44.30705000000053,0.001968
44.3195500000014,0.002
44.33204999999889,0.00201
44.344549999999764,0.00201
44.35705000000063,0.001905
44.36954999999812,0.001758
44.382049999999,0.001515
44.394549999999875,0.001199
44.407050000000744,0.000851
44.41954999999823,0.000535
44.43204999999911,0.000293
44.44454999999998,0.000177
44.457050000000855,0.000208
44.46954999999834,0.000293
44.48204999999922,0.00044
44.49455000000009,0.000609
44.507050000000966,0.000746
44.51954999999845,0.000799
44.53204999999932,0.000756
44.5445500000002,0.00063
44.55705000000108,0.000409
44.569549999998564,0.000103
44.582049999999434,-0.000192
44.59455000000031,-0.000487
44.60705000000119,-0.000719
44.61954999999867,-0.000888
44.632049999999545,-0.00094
44.64455000000042,-0.000898
44.65705000000129,-0.000793
44.66954999999878,-0.000698
44.682049999999656,-0.000624
44.69455000000053,-0.000603
44.7070500000014,-0.000656
44.71954999999889,-0.00074
44.73204999999977,-0.000824
44.744550000000636,-0.000919
44.757049999998124,-0.00093
44.769549999999,-0.000919
44.78204999999988,-0.000856
44.79455000000075,-0.000814
44.807049999998235,-0.000803
44.81954999999911,-0.000856
44.83204999999998,-0.00093
44.84455000000086,-0.001025
44.857049999998345,-0.001088
44.86954999999922,-0.001067
44.88205000000009,-0.000951
44.89455000000097,-0.000751
44.907049999998456,-0.000477
44.919549999999326,-0.000213
44.9320500000002,-2.4E-05
44.94455000000108,7.1E-05
44.95704999999857,-2E-06
44.96954999999944,-0.000171
44.982050000000314,-0.000445
44.99455000000119,-0.000698
45.00704999999867,-0.000856
45.01954999999955,-0.000867
45.032050000000424,-0.000698
45.044550000001294,-0.00035
45.05704999999878,5E-05
45.06954999999966,0.000493
45.08205000000053,0.00082
45.094550000001405,0.00102
45.10704999999889,0.001094
45.11954999999977,0.001083
45.13205000000064,0.001051
45.14454999999813,0.001083
45.157049999999,0.001199
45.16954999999987,0.001431
45.18205000000075,0.001736
45.19454999999824,0.001989
45.207049999999114,0.002179
45.219549999999984,0.002221
45.23205000000086,0.002137
45.24454999999835,0.001989
45.25704999999922,0.001852
45.269550000000095,0.00181
45.28205000000097,0.001926
45.29454999999846,0.002137
45.30704999999933,0.002421
45.319550000000206,0.002674
45.33205000000108,0.00279
45.34454999999856,0.002748
45.35704999999944,0.002537
45.36955000000032,0.002274
45.382050000001186,0.002063
45.394549999998674,0.001947
45.40704999999955,0.002021
45.41955000000043,0.002295
45.4320500000013,0.002664
45.444549999998785,0.003033
45.45704999999966,0.003317
45.46955000000053,0.003391
45.48205000000141,0.003296
45.494549999998895,0.003022
45.50704999999977,0.002674
45.51955000000064,0.002274
45.53204999999813,0.001937
45.544549999999006,0.001705
45.557049999999876,0.001621
45.56955000000075,0.001631
45.58204999999824,0.001694
45.59454999999912,0.001842
45.60704999999999,0.001937
45.619550000000864,0.002063
45.63204999999835,0.002105
45.64454999999922,0.002084
45.6570500000001,0.001968
45.669550000000974,0.001768
45.68204999999846,0.00142
45.69454999999933,0.00102
45.70705000000021,0.000651
45.719550000001085,0.000293
45.732049999998566,7.1E-05
45.74454999999944,-2.4E-05
45.75705000000032,4E-05
45.76955000000119,0.000145
45.78204999999868,0.000229
45.79454999999955,0.000272
45.80705000000043,0.000198
45.8195500000013,4E-05
45.83204999999879,-0.000161
45.844549999999664,-0.000298
45.857050000000534,-0.000308
45.86955000000141,-0.00015
45.8820499999989,0.000145
45.894549999999775,0.000493
45.907050000000645,0.000756
45.91954999999813,0.00083
45.93204999999901,0.000651
45.94454999999988,0.000208
45.957050000000756,-0.000392
45.96954999999824,-0.001014
45.98204999999912,-0.001478
45.99454999999999,-0.001731
46.007050000000866,-0.001689
46.019549999998354,-0.001415
46.032049999999224,-0.001004
46.0445500000001,-0.000635
46.05705000000098,-0.000382
46.069549999998465,-0.000319
46.082049999999334,-0.000435
46.09455000000021,-0.000624
46.10705000000109,-0.000751
46.11954999999857,-0.000782
46.132049999999445,-0.000656
46.14455000000032,-0.00035
46.15705000000119,-1.3E-05
46.16954999999868,0.000303
46.182049999999556,0.000514
46.19455000000043,0.000546
46.2070500000013,0.000493
46.21954999999879,0.000377
46.23204999999967,0.000282
46.24455000000054,0.00024
46.25705000000141,0.000261
46.2695499999989,0.000356
46.28204999999978,0.00044
46.29455000000065,0.000482
46.307049999998135,0.00043
46.31954999999901,0.000324
46.33204999999988,0.000229
46.34455000000076,0.000187
46.357049999998246,0.000219
46.36954999999912,0.000366
46.38204999999999,0.000567
46.39455000000087,0.000799
46.40704999999836,0.000967
46.41954999999923,0.001041
46.4320500000001,0.001041
46.44455000000098,0.000967
46.45704999999847,0.000862
46.46954999999934,0.000777
46.482050000000214,0.000683
46.49455000000109,0.000619
46.50704999999857,0.000556
46.51954999999945,0.000493
46.532050000000325,0.000409
46.544550000001195,0.000345
46.55704999999868,0.000335
46.56954999999956,0.000345
46.582050000000436,0.000503
46.594550000001306,0.000651
46.60704999999879,0.000788
46.61954999999967,0.000851
46.63205000000054,0.000799
46.644550000001416,0.000672
46.657049999998904,0.00043
46.66954999999978,0.000145
46.68205000000065,-0.000129
46.69454999999814,-0.00034
46.707049999999015,-0.000529
46.719549999999884,-0.000656
46.73205000000076,-0.000772
46.74454999999825,-0.000919
46.757049999999126,-0.001046
46.769549999999995,-0.001183
46.78205000000087,-0.001172
46.79454999999836,-0.001098
46.80704999999923,-0.000877
46.819550000000106,-0.000572
46.83205000000098,-0.000245
46.84454999999847,4E-05
46.85704999999934,0.000187
46.86955000000022,0.000187
46.882050000001094,0.000103
46.894549999998574,-5.5E-05
46.90704999999945,-0.000245
46.91955000000033,-0.000371
46.9320500000012,-0.000466
46.944549999998685,-0.000529
46.95704999999956,-0.000593
46.96955000000044,-0.000719
46.98205000000131,-0.000877
46.994549999998796,-0.001046
47.00704999999967,-0.001204
47.01955000000054,-0.001299
47.03205000000142,-0.001309
47.04454999999891,-0.001235
47.05704999999978,-0.001088
47.06955000000065,-0.000961
47.08204999999814,-0.000867
47.09454999999902,-0.000846
47.10704999999989,-0.000888
47.119550000000764,-0.00093
47.13204999999825,-0.000961
47.14454999999913,-0.00094
47.15705,-0.000846
47.169550000000875,-0.000687
47.18204999999836,-0.000508
47.19454999999923,-0.000361
47.20705000000011,-0.000287
47.219550000000986,-0.000266
47.23204999999847,-0.00034
47.24454999999934,-0.000435
47.25705000000022,-0.00054
47.2695500000011,-0.000603
47.28204999999858,-0.000635
47.294549999999454,-0.000561
47.30705000000033,-0.000435
47.3195500000012,-0.000276
47.33204999999869,-6.6E-05
47.344549999999565,0.000156
47.357050000000434,0.000356
47.36955000000131,0.000535
47.3820499999988,0.000651
47.394549999999676,0.000735
47.407050000000545,0.000746
47.41955000000142,0.000767
47.43204999999891,0.000777
47.44454999999978,0.000862
47.457050000000656,0.001009
47.469549999998144,0.001252
47.48204999999902,0.001526
47.49454999999989,0.00181
47.50705000000077,0.002042
47.519549999998254,0.002147
47.532049999999124,0.002116
47.54455,0.001958
47.55705000000088,0.001726
47.569549999998365,0.001484
47.582049999999235,0.001252
47.59455000000011,0.001083
47.60705000000099,0.001041
47.61954999999847,0.001104
47.632049999999346,0.00121
47.64455000000022,0.001336
47.65705000000109,0.001473
47.66954999999858,0.001621
47.68204999999946,0.001726
47.69455000000033,0.001821
47.7070500000012,0.001852
47.71954999999869,0.001895
47.73204999999957,0.001873
47.74455000000044,0.001863
47.757050000001314,0.00181
47.7695499999988,0.001758
47.78204999999968,0.001726
47.79455000000055,0.001726
47.807050000001425,0.001747
47.81954999999891,0.001715
47.83204999999978,0.001694
47.84455000000066,0.001599
47.85704999999815,0.00142
47.86954999999902,0.001199
47.88204999999989,0.000946
47.89455000000077,0.000714
47.90704999999826,0.000514
47.91954999999913,0.000398
47.932050000000004,0.000345
47.94455000000088,0.000314
47.95704999999837,0.000282
47.96954999999924,0.000187
47.982050000000115,5E-05
47.99455000000099,-0.000139
48.00704999999847,-0.000308
48.01954999999935,-0.000466
48.032050000000226,-0.000519
48.044550000001095,-0.000498
48.05704999999858,-0.000403
48.06954999999946,-0.000329
48.082050000000336,-0.000287
48.094550000001206,-0.000287
48.107049999998694,-0.000392
48.11954999999957,-0.000561
48.13205000000044,-0.000719
48.14455000000132,-0.000846
48.157049999998804,-0.000919
48.16954999999968,-0.000919
48.18205000000055,-0.000835
48.19455000000143,-0.00073
48.207049999998915,-0.000666
48.219549999999785,-0.000635
48.23205000000066,-0.000656
48.24454999999815,-0.00073
48.257049999999026,-0.000824
48.269549999999896,-0.00093
48.28205000000077,-0.000993
48.29454999999826,-0.001014
48.30704999999913,-0.001014
48.31955000000001,-0.001025
48.33205000000088,-0.001004
48.34454999999837,-0.001014
48.35704999999924,-0.001014
48.36955000000012,-0.000972
48.382050000000994,-0.000909
48.394549999998475,-0.000793
48.40704999999935,-0.000603
48.41955000000023,-0.000371
48.4320500000011,-0.000129
48.444549999998586,7.1E-05
48.45704999999946,0.000229
48.46955000000034,0.000314
48.48205000000121,0.000293
48.494549999998696,0.000208
48.50704999999957,0.000124
48.51955000000044,2.9E-05
48.53205000000132,-1.3E-05
48.54454999999881,1.9E-05
48.557049999999684,0.000145
48.569550000000554,0.000282
48.58205000000143,0.00044
48.59454999999892,0.000598
48.60704999999979,0.000725
48.619550000000665,0.000788
48.63204999999815,0.000799
48.64454999999903,0.00082
48.6570499999999,0.000851
48.669550000000775,0.000925
48.68204999999826,0.00102
48.69454999999913,0.001125
48.70705000000001,0.00121
48.719550000000886,0.001273
48.732049999998374,0.001252
48.74454999999924,0.00121
48.75705000000012,0.001157
48.769550000001,0.001125
48.78204999999848,0.001136
48.794549999999354,0.001199
48.80705000000023,0.001188
48.8195500000011,0.001125
48.83204999999859,0.000946
48.844549999999465,0.000651
48.85705000000034,0.000282
48.86955000000121,-0.000129
48.8820499999987,-0.000456
48.894549999999576,-0.000603
48.907050000000446,-0.000645
48.91955000000132,-0.000487
48.93204999999881,-0.000276
48.94454999999969,-3.4E-05
48.95705000000056,0.000113
48.96955000000143,0.000135
48.98204999999892,2.9E-05
48.99454999999979,-9.7E-05
49.00705000000067,-0.000224
49.019549999998155,-0.000266
49.03204999999903,-0.000234
49.0445499999999,-0.000139
49.05705000000078,-3.4E-05
49.069549999998266,-2E-06
49.082049999999136,-4.5E-05
49.09455000000001,-0.000213
49.10705000000089,-0.000445
49.11954999999838,-0.000677
49.132049999999246,-0.000877
49.14455000000012,-0.000951
49.157050000001,-0.000961
49.16954999999848,-0.000888
49.18204999999936,-0.000782
49.194550000000234,-0.000687
49.207050000001104,-0.000645
49.21954999999859,-0.000656
49.23204999999947,-0.000687
49.244550000000345,-0.000719
49.257050000001215,-0.000719
49.2695499999987,-0.000687
49.28204999999958,-0.000603
49.29455000000045,-0.000519
49.307050000001325,-0.000445
49.31954999999881,-0.000435
49.33204999999969,-0.000435
49.34455000000056,-0.000508
49.357050000001436,-0.000561
49.369549999998924,-0.000624
49.38204999999979,-0.000656
49.39455000000067,-0.000603
49.40704999999816,-0.000498
49.419549999999035,-0.00034
49.432049999999904,-0.000118
49.44455000000078,8.2E-05
49.45704999999827,0.000303
49.46954999999914,0.000461
49.482050000000015,0.000577
49.49455000000089,0.000651
49.50704999999838,0.000704
49.51954999999925,0.000714
49.532050000000126,0.000735
49.544550000001,0.000767
49.55704999999848,0.00083
49.56954999999936,0.000904
49.58205000000024,0.00102
49.59455000000111,0.001136
49.607049999998594,0.001273
49.61954999999947,0.001452
49.63205000000034,0.001578
49.64455000000122,0.001652
49.657049999998705,0.001684
49.66954999999958,0.001621
49.68205000000045,0.001494
49.69455000000133,0.001368
49.707049999998816,0.001262
49.719549999999685,0.001262
49.73205000000056,0.001368
49.74455000000144,0.001547
49.75704999999893,0.001736
49.769549999999796,0.001895
49.78205000000067,0.001916
49.79454999999816,0.001779
49.80704999999903,0.001494
49.81954999999991,0.001178
49.832050000000784,0.000862
49.84454999999827,0.000725
49.85704999999914,0.000735
49.86955000000002,0.000936
49.882050000000895,0.001252
49.894549999998375,0.001568
49.90704999999925,0.001736
49.91955000000013,0.001715
49.932050000001,0.001484
49.944549999998486,0.001125
49.95704999999936,0.000714
49.96955000000024,0.000377
49.98205000000111,0.000166
49.9945499999986,0.000135
50.007049999999474,0.000261
50.01955000000034,0.000472
50.03205000000122,0.000693
50.04454999999871,0.000841
50.057049999999585,0.000904
50.069550000000454,0.00082
50.08205000000133,0.000693
50.09454999999882,0.000503
50.10704999999969,0.000261
50.119550000000565,8.2E-05
50.13205000000144,-0.000139
50.14454999999893,-0.000319
50.1570499999998,-0.000466
50.169550000000676,-0.000624
50.18204999999816,-0.000761
50.19454999999903,-0.000898
50.20704999999991,-0.001056
50.21955000000079,-0.001225
50.232049999998274,-0.001372
50.244549999999144,-0.001488
50.25705000000002,-0.001583
50.2695500000009,-0.001625
50.28204999999838,-0.001562
50.294549999999255,-0.001436
50.30705000000013,-0.001246
50.319550000001,-0.001014
50.33204999999849,-0.000814
50.344549999999366,-0.000677
50.35705000000024,-0.000687
50.36955000000111,-0.000835
50.3820499999986,-0.00112
50.39454999999948,-0.001499
50.407050000000346,-0.00192
50.41955000000122,-0.002289
50.43204999999871,-0.002584
50.44454999999959,-0.002742
50.45705000000046,-0.002742
50.469550000001334,-0.002595
50.48204999999882,-0.00231
50.49454999999969,-0.001984
50.50705000000057,-0.001625
50.519550000001445,-0.001341
50.53204999999893,-0.001141
50.5445499999998,-0.001067
50.55705000000068,-0.001109
50.569549999998166,-0.001235
50.582049999999036,-0.001404
50.59454999999991,-0.001583
50.60705000000079,-0.001699
50.61954999999828,-0.00171
50.63204999999915,-0.001625
50.644550000000024,-0.001478
50.6570500000009,-0.001288
50.66954999999838,-0.00112
50.68204999999926,-0.000961
50.694550000000135,-0.000888
50.707050000001004,-0.000814
50.71954999999849,-0.000719
50.73204999999937,-0.000561
50.744550000000245,-0.000298
50.757050000001115,1.9E-05
50.7695499999986,0.000409
50.78204999999948,0.000799
50.79455000000035,0.001157
50.807050000001226,0.00141
50.81954999999871,0.001557
50.83204999999959,0.00161
50.84455000000046,0.001589
50.85705000000134,0.001578
50.869549999998824,0.001557
50.882049999999694,0.001515
50.89455000000057,0.001515
50.90705000000145,0.001526
50.919549999998935,0.001505
50.932049999999805,0.001452
50.94455000000068,0.00142
50.95704999999817,0.001399
50.96954999999904,0.001431
50.982049999999916,0.001547
50.99455000000079,0.001747


==> data/homade-APD-data/a20.csv <==
0.9820499999987008,0.000513
0.9945499999995753,0.000639
1.0070500000004496,0.000819
1.0195500000013242,0.001019
1.0320499999988104,0.001156
1.044549999999685,0.001198
1.0570500000005594,0.001166
1.0695500000014337,0.001072
1.0820499999989202,0.000987
1.0945499999997945,0.000956
1.107050000000669,0.001019
1.1195499999981553,0.001156
1.1320499999990297,0.001282
1.1445499999999043,0.001451
1.1570500000007786,0.001546
1.169549999998265,0.001556
1.1820499999991394,0.001525
1.1945500000000138,0.001493
1.2070500000008884,0.001525
1.2195499999983745,0.001641
1.2320499999992491,0.001873
1.2445500000001235,0.002094
1.2570500000009979,0.002284
1.2695499999984843,0.002357
1.2820499999993586,0.002284
1.294550000000233,0.002062
1.3070500000011076,0.001767
1.3195499999985938,0.001461
1.3320499999994684,0.001187
1.3445500000003427,0.00105
1.3570500000012171,0.00104
1.3695499999987035,0.001093
1.382049999999578,0.001166
1.3945500000004523,0.001219
1.4070500000013269,0.001166
1.419549999998813,0.001072
1.4320499999996876,0.000903
1.444550000000562,0.000703
1.4570500000014364,0.000524
1.4695499999989228,0.000344
1.4820499999997971,0.000165
1.4945500000006717,2.8E-05
1.507049999998158,-8.8E-05
1.5195499999990323,-0.000161
1.5320499999999069,-0.000172
1.5445500000007812,-3.5E-05
1.5570499999982677,0.000207
1.569549999999142,0.000555
1.5820500000000164,0.000913
1.594550000000891,0.00123
1.6070499999983772,0.001356
1.6195499999992518,0.001314
1.6320500000001261,0.00104
1.6445500000010005,0.000629
1.657049999998487,0.000197
1.6695499999993613,-0.000161
1.6820500000002356,-0.000341
1.6945500000011102,-0.000309
1.7070499999985964,-0.000109
1.719549999999471,0.000155
1.7320500000003454,0.000376
1.7445500000012197,0.000534
1.7570499999987061,0.000545
1.7695499999995805,0.000429
1.782050000000455,0.00026
1.7945500000013295,0.000134
1.8070499999988157,0.000102
1.8195499999996902,0.000186
1.8320500000005646,0.000323
1.844550000001439,0.000502
1.8570499999989254,0.000639
1.8695499999997998,0.000671
1.8820500000006744,0.00065
1.8945499999981605,0.000597
1.9070499999990351,0.000618
1.9195499999999095,0.000692
1.9320500000007839,0.000871
1.9445499999982703,0.001093
1.9570499999991446,0.001251
1.969550000000019,0.001261
1.9820500000008936,0.001093
1.9945499999983798,0.000798
2.0070499999992544,0.000408
2.019550000000129,2.8E-05
2.032050000001003,-0.000183
2.0445499999984893,-0.000183
2.057049999999364,-6.7E-05
2.0695500000002385,0.000144
2.0820500000011126,0.000355
2.0945499999985993,0.000429
2.1070499999994734,0.000355
2.119550000000348,0.000218
2.1320500000012226,3.9E-05
2.1445499999987088,-5.6E-05
2.1570499999995834,-5.6E-05
2.1695500000004575,8.1E-05
2.182050000001332,0.00025
2.1945499999988183,0.000439
2.207049999999693,0.000534
2.2195500000005675,0.000481
2.2320500000014416,0.000344
2.2445499999989282,0.000165
2.2570499999998024,2.8E-05
2.269550000000677,-5.6E-05
2.282049999998163,-3E-06
2.2945499999990377,0.000113
2.3070499999999123,0.00025
2.3195500000007865,0.000323
2.3320499999982727,0.000313
2.3445499999991473,0.000271
2.357050000000022,0.000207
2.369550000000896,0.000197
2.3820499999983826,0.000313
2.3945499999992568,0.000513
2.4070500000001314,0.000776
2.419550000001006,0.001029
2.432049999998492,0.001177
2.4445499999993667,0.001198
2.457050000000241,0.00105
2.4695500000011155,0.000819
2.4820499999986017,0.000524
2.4945499999994762,0.000292
2.507050000000351,0.000176
2.519550000001225,0.000113
2.5320499999987116,0.000165
2.5445499999995858,0.00026
2.5570500000004603,0.000355
2.569550000001335,0.000408
2.582049999998821,0.000471
2.5945499999996957,0.000492
2.60705000000057,0.000502
2.6195500000014444,0.000545
2.6320499999989306,0.000597
2.6445499999998052,0.000671
2.6570500000006794,0.000671
2.669549999998166,0.000671
2.68204999999904,0.000587
2.6945499999999147,0.00045
2.7070500000007893,0.00025
2.7195499999982755,2.8E-05
2.73204999999915,-0.00014
2.7445500000000242,-0.000288
2.757050000000899,-0.000341
2.769549999998385,-0.00033
2.7820499999992596,-0.000277
2.794550000000134,-0.000193
2.8070500000010083,-0.000161
2.819549999998495,-0.000204
2.832049999999369,-0.00033
2.8445500000002437,-0.00052
2.8570500000011183,-0.000752
2.8695499999986045,-0.001015
2.882049999999479,-0.001205
2.8945500000003532,-0.001321
2.907050000001228,-0.001363
2.919549999998714,-0.001321
2.9320499999995886,-0.00131
2.9445500000004627,-0.0013
2.9570500000013373,-0.001363
2.9695499999988235,-0.001468
2.982049999999698,-0.001553
2.9945500000005727,-0.001584
3.007050000001447,-0.001563
3.0195499999989335,-0.001405
3.0320499999998076,-0.001142
3.044550000000682,-0.000804
3.0570499999981684,-0.000488
3.069549999999043,-0.000256
3.0820499999999176,-0.000172
3.0945500000007917,-0.000214
3.1070499999982784,-0.000425
3.1195499999991525,-0.000699
3.132050000000027,-0.000931
3.1445500000009017,-0.001078
3.157049999998388,-0.001078
3.1695499999992625,-0.00092
3.1820500000001366,-0.000604
3.194550000001011,-0.000246
3.2070499999984974,7E-05
3.219549999999372,0.000281
3.232050000000246,0.000355
3.2445500000011207,0.00026
3.257049999998607,4.9E-05
3.2695499999994815,-0.00014
3.282050000000356,-0.000256
3.29455000000123,-0.000214
3.307049999998717,7E-06
3.319549999999591,0.000376
3.3320500000004656,0.00084
3.34455000000134,0.001219
3.3570499999988264,0.001472
3.369549999999701,0.001567
3.382050000000575,0.001483
3.3945500000014497,0.00124
3.407049999998936,0.000977
3.4195499999998105,0.000745
3.432050000000685,0.000618
3.4445499999981712,0.000618
3.457049999999046,0.000734
3.46954999999992,0.000913
3.4820500000007946,0.001072
3.4945499999982808,0.001177
3.5070499999991553,0.00123
3.5195500000000295,0.001198
3.532050000000904,0.001114
3.5445499999983903,0.00104
3.557049999999265,0.000956
3.5695500000001394,0.000924
3.5820500000010136,0.000924
3.5945499999985002,0.000956
3.6070499999993744,0.001019
3.619550000000249,0.001072
3.6320500000011235,0.001114
3.6445499999986097,0.001177
3.6570499999994843,0.001198
3.6695500000003585,0.001209
3.682050000001233,0.001209
3.6945499999987192,0.001187
3.707049999999594,0.001156
3.7195500000004684,0.001082
3.7320500000013426,0.000977
3.7445499999988288,0.000892
3.7570499999997033,0.000798
3.769550000000578,0.000755
3.782050000001452,0.000703
3.7945499999989387,0.000692
3.807049999999813,0.000682
3.8195500000006875,0.000661
3.8320499999981736,0.000618
3.8445499999990482,0.000513
3.857049999999923,0.000376
3.869550000000797,0.000218
3.8820499999982836,2.8E-05
3.8945499999991577,-0.000109
3.9070500000000323,-0.000235
3.919550000000907,-0.00032
3.932049999998393,-0.000362
3.9445499999992677,-0.000435
3.957050000000142,-0.000478
3.9695500000010164,-0.000562
3.9820499999985026,-0.000646
3.994549999999377,-0.000709
4.007050000000252,-0.000752
4.019550000001126,-0.000731
4.032049999998613,-0.000625
4.044549999999487,-0.000467
4.057050000000361,-0.000267
4.069550000001236,-9.8E-05
4.082049999998722,-3E-06
4.094549999999597,7E-06
4.107050000000471,-6.7E-05
4.119550000001345,-0.000214
4.132049999998832,-0.000446
4.144549999999706,-0.000604
4.157050000000581,-0.000667
4.1695499999980665,-0.000625
4.182049999998942,-0.000467
4.194549999999816,-0.000246
4.20705000000069,-3.5E-05
4.2195499999981765,0.000144
4.232049999999051,0.00025
4.244549999999926,0.000228
4.2570500000008,0.000134
4.269549999998286,-2.4E-05
4.282049999999161,-0.000172
4.294550000000035,-0.000267
4.30705000000091,-0.000298
4.3195499999983955,-0.000246
4.3320499999992705,-0.00013
4.344550000000145,6E-05
4.357050000001019,0.000313
4.3695499999985055,0.000545
4.38204999999938,0.000819
4.394550000000255,0.00104
4.407050000001129,0.00123
4.419549999998615,0.001324
4.43204999999949,0.001293
4.444550000000364,0.001124
4.457050000001239,0.000808
4.4695499999987245,0.000397
4.482049999999599,-3.5E-05
4.494550000000474,-0.000425
4.507050000001348,-0.000636
4.5195499999988344,-0.000657
4.532049999999709,-0.000457
4.544550000000583,-0.000109
4.557049999998069,0.000302
4.5695499999989435,0.000671
4.5820499999998185,0.000913
4.594550000000693,0.000945
4.607049999998179,0.000819
4.6195499999990535,0.000566
4.632049999999928,0.000302
4.644550000000803,8.1E-05
4.657049999998288,-2.4E-05
4.669549999999163,-4.6E-05
4.682050000000038,-1.4E-05
4.694550000000912,7E-05
4.707049999998398,0.000123
4.7195499999992725,0.000144
4.7320500000001475,0.000155
4.744550000001022,0.000144
4.757049999998508,0.000228
4.7695499999993825,0.000302
4.782050000000257,0.000439
4.794550000001132,0.000555
4.807049999998617,0.000597
4.819549999999492,0.000566
4.8320500000003666,0.000418
4.844550000001241,0.000271
4.857049999998727,0.000113
4.8695499999996015,6E-05
4.8820500000004765,0.000102
4.894550000001351,0.00026
4.907049999998837,0.000481
4.919549999999711,0.000703
4.932050000000586,0.000829
4.944549999998072,0.00085
4.957049999998946,0.000724
4.969549999999821,0.000502
4.9820500000006955,0.000228
4.994549999998182,7E-06
5.007049999999056,-0.00013
5.0195499999999305,-0.000151
5.0320500000008055,-5.6E-05
5.044549999998291,0.000134
5.057049999999165,0.000302
5.06955000000004,0.000439
5.082050000000915,0.000492
5.094549999998401,0.000513
5.107049999999275,0.000481
5.1195500000001495,0.000397
5.1320500000010245,0.000313
5.14454999999851,0.000239
5.157049999999385,0.000176
5.169550000000259,0.000102
5.182050000001134,4.9E-05
5.19454999999862,-2.4E-05
5.207049999999494,-0.000151
5.219550000000369,-0.000277
5.2320500000012435,-0.000414
5.24454999999873,-0.00053
5.257049999999604,-0.000594
5.2695500000004785,-0.000583
5.2820500000013535,-0.00053
5.294549999998839,-0.000467
5.307049999999714,-0.000414
5.319550000000588,-0.000404
5.332049999998075,-0.000435
5.344549999998949,-0.000478
5.357049999999823,-0.000499
5.369550000000698,-0.000478
5.382049999998184,-0.000298
5.394549999999059,-8.8E-05
5.407049999999933,0.000218
5.419550000000807,0.000439
5.432049999998294,0.000555
5.444549999999168,0.000502
5.457050000000043,0.00026
5.469550000000917,-7.7E-05
5.482049999998404,-0.000414
5.494549999999278,-0.000604
5.507050000000152,-0.000594
5.519550000001027,-0.000351
5.532049999998513,0.000113
5.544549999999388,0.000618
5.557050000000262,0.001103
5.569550000001136,0.001388
5.582049999998623,0.001472
5.594549999999497,0.001335
5.607050000000372,0.00104
5.619550000001246,0.000629
5.632049999998732,0.00026
5.644549999999607,-1.4E-05
5.657050000000481,-0.00014
5.6695500000013554,-0.000172
5.682049999998842,-3.5E-05
5.694549999999716,0.000207
5.707050000000591,0.00046
5.719549999998077,0.000755
5.732049999998952,0.001008
5.744549999999826,0.001166
5.7570500000007,0.001187
5.769549999998187,0.001103
5.782049999999061,0.00085
5.794549999999936,0.000545
5.80705000000081,0.000228
5.819549999998297,-3E-06
5.832049999999171,-9.8E-05
5.844550000000045,2.8E-05
5.85705000000092,0.000302
5.869549999998406,0.000661
5.882049999999281,0.000998
5.894550000000155,0.00123
5.907050000001029,0.001314
5.919549999998516,0.001187
5.93204999999939,0.000935
5.944550000000265,0.000629
5.957050000001139,0.000387
5.969549999998626,0.00025
5.9820499999995,0.000218
5.994550000000374,0.000334
6.007050000001249,0.000513
6.019549999998735,0.00065
6.03204999999961,0.000713
6.044550000000484,0.000671
6.057050000001358,0.000513
6.069549999998845,0.00025
6.082049999999719,1.8E-05
6.094550000000594,-0.000151
6.10704999999808,-0.000256
6.119549999998955,-0.000246
6.132049999999829,-0.000214
6.144550000000703,-0.000183
6.15704999999819,-0.000151
6.169549999999064,-0.000183
6.182049999999939,-0.000277
6.194550000000813,-0.000435
6.207049999998299,-0.000572
6.219549999999174,-0.000667
6.232050000000048,-0.000699
6.244550000000922,-0.000625
6.257049999998409,-0.00052
6.269549999999283,-0.000351
6.282050000000158,-0.000235
6.294550000001032,-0.000109
6.307049999998519,-7.7E-05
6.319549999999393,-9.8E-05
6.332050000000267,-0.000161
6.344550000001142,-0.000267
6.357049999998628,-0.000341
6.369549999999503,-0.000383
6.382050000000377,-0.000393
6.394550000001251,-0.000309
6.407049999998738,-0.000151
6.419549999999612,3.9E-05
6.432050000000487,0.000292
6.444550000001361,0.000524
6.457049999998848,0.000745
6.469549999999722,0.000861
6.482050000000596,0.000913
6.494549999998083,0.000861
6.507049999998957,0.000692
6.519549999999832,0.00045
6.532050000000706,0.000155
6.544549999998193,-0.00014
6.557049999999067,-0.000393
6.569549999999941,-0.000562
6.582050000000816,-0.000646
6.594549999998302,-0.000625
6.607049999999177,-0.000478
6.619550000000051,-0.000256
6.632050000000925,-1.4E-05
6.644549999998412,0.000239
6.657049999999286,0.000418
6.669550000000161,0.000513
6.682050000001035,0.00045
6.694549999998522,0.000313
6.707049999999396,0.000123
6.71955000000027,-8.8E-05
6.732050000001145,-0.000183
6.744549999998631,-0.000172
6.757049999999506,-1.4E-05
6.76955000000038,0.000271
6.782050000001254,0.000587
6.794549999998741,0.000903
6.807049999999615,0.001103
6.819550000000489,0.001166
6.832050000001364,0.00105
6.84454999999885,0.00085
6.857049999999725,0.000597
6.869550000000599,0.000376
6.8820499999980855,0.000228
6.89454999999896,0.000207
6.907049999999834,0.000239
6.919550000000709,0.000323
6.932049999998195,0.000397
6.94454999999907,0.000397
6.957049999999944,0.000302
6.969550000000818,0.000176
6.982049999998305,3.9E-05
6.994549999999179,-6.7E-05
7.007050000000054,-0.000109
7.019550000000928,-5.6E-05
7.0320499999984145,4.9E-05
7.044549999999289,0.000197
7.057050000000163,0.000281
7.069550000001038,0.000292
7.082049999998524,0.000176
7.094549999999399,-4.6E-05
7.107050000000273,-0.00032
7.119550000001147,-0.000646
7.1320499999986335,-0.00091
7.144549999999508,-0.00111
7.157050000000383,-0.001226
7.169550000001257,-0.001247
7.1820499999987435,-0.001215
7.194549999999618,-0.001131
7.207050000000492,-0.001078
7.219550000001367,-0.001057
7.232049999998853,-0.001047
7.244549999999728,-0.001057
7.257050000000602,-0.001047
7.269549999998088,-0.001005
7.2820499999989625,-0.000952
7.294549999999837,-0.000836
7.307050000000712,-0.000752
7.319549999998197,-0.000678
7.3320499999990725,-0.000625
7.344549999999947,-0.000604
7.357050000000821,-0.000594
7.369549999998307,-0.000583
7.3820499999991815,-0.000551
7.394550000000056,-0.000467
7.407050000000931,-0.000341
7.4195499999984165,-0.000204
7.4320499999992915,-4.6E-05
7.444550000000166,0.000123
7.45705000000104,0.00026
7.469549999998526,0.000365
7.482049999999401,0.00045
7.494550000000276,0.00046
7.50705000000115,0.00045
7.519549999998636,0.000376
7.5320499999995105,0.000239
7.544550000000385,6E-05
7.55705000000126,-0.000183
7.5695499999987454,-0.000393
7.5820499999996205,-0.000583
7.594550000000495,-0.000667
7.607050000001369,-0.000646
7.619549999998855,-0.000499
7.6320499999997296,-0.000298
7.644550000000605,-6.7E-05
7.65704999999809,0.000134
7.669549999998965,0.000302
7.6820499999998395,0.000418
7.694550000000714,0.000481
7.7070499999982,0.000534
7.719549999999074,0.000576
7.7320499999999495,0.000661
7.744550000000824,0.000776
7.75704999999831,0.000882
7.769549999999184,0.000935
7.7820500000000585,0.000935
7.794550000000934,0.000829
7.807049999998419,0.000671
7.819549999999294,0.000524
7.8320500000001685,0.000355
7.844550000001043,0.000271
7.857049999998529,0.000281
7.869549999999403,0.000355
7.8820500000002784,0.000524
7.894550000001153,0.000682
7.907049999998639,0.000787
7.919549999999513,0.000798
7.9320500000003875,0.000692
7.9445500000012625,0.000471
7.957049999998748,0.000176
7.969549999999622,-0.00014
7.9820500000004975,-0.000414
7.994550000001372,-0.000615
8.007049999998857,-0.000688
8.019549999999732,-0.000615
8.032050000000607,-0.000467
8.044549999998093,-0.000235
8.057049999998968,7E-06
8.069549999999841,0.00025
8.082050000000716,0.000439
8.094549999998202,0.000608
8.107049999999077,0.000703
8.119549999999952,0.000808
8.132050000000826,0.000798
8.144549999998313,0.000713
8.157049999999186,0.000513
8.169550000000061,0.000218
8.182050000000936,-0.000193
8.194549999998422,-0.000594
8.207049999999297,-0.00092
8.21955000000017,-0.00112
8.232050000001045,-0.001099
8.244549999998531,-0.000857
8.257049999999406,-0.000446
8.269550000000281,-3.5E-05
8.282050000001155,0.000323
8.294549999998642,0.000513
8.307049999999515,0.000481
8.31955000000039,0.000239
8.332050000001265,-9.8E-05
8.344549999998751,-0.000446
8.357049999999626,-0.000678
8.3695500000005,-0.000731
8.382050000001374,-0.000615
8.39454999999886,-0.000393
8.407049999999735,-0.000172
8.41955000000061,-3E-06
8.432049999998096,7E-06
8.444549999998971,-0.000161
8.457049999999844,-0.000446
8.46955000000072,-0.000836
8.482049999998205,-0.001163
8.49454999999908,-0.001384
8.507049999999955,-0.001447
8.519550000000828,-0.00131
8.532049999998316,-0.001005
8.54454999999919,-0.000636
8.557050000000064,-0.000256
8.56955000000094,1.8E-05
8.582049999998425,0.000113
8.5945499999993,6E-05
8.607050000000173,-0.000161
8.619550000001048,-0.000435
8.632049999998534,-0.000699
8.644549999999409,-0.000868
8.657050000000284,-0.000941
8.669550000001157,-0.000889
8.682049999998645,-0.000783
8.694549999999518,-0.000667
8.707050000000393,-0.000562
8.719550000001268,-0.000541
8.732049999998754,-0.000551
8.744549999999629,-0.000541
8.757050000000502,-0.000499
8.769550000001377,-0.000414
8.782049999998863,-0.000267
8.794549999999738,-0.000119
8.807050000000611,1.8E-05
8.819549999998099,7E-05
8.832049999998972,7E-05
8.844549999999847,1.8E-05
8.857050000000722,-4.6E-05
8.869549999998208,-8.8E-05
8.882049999999083,-0.000119
8.894549999999956,-0.00013
8.907050000000831,-0.00013
8.919549999998317,-0.000151
8.932049999999192,-0.000214
8.944550000000067,-0.000298
8.95705000000094,-0.000383
8.969549999998428,-0.000467
8.982049999999301,-0.000457
8.994550000000176,-0.000414
9.007050000001051,-0.000298
9.019549999998537,-0.000183
9.032049999999412,-9.8E-05
9.044550000000285,-4.6E-05
9.05705000000116,-6.7E-05
9.069549999998646,-0.000119
9.082049999999521,-0.000204
9.094550000000396,-0.000309
9.10705000000127,-0.000404
9.119549999998757,-0.000488
9.13204999999963,-0.000594
9.144550000000505,-0.000678
9.15705000000138,-0.000752
9.169549999998866,-0.000794
9.182049999999741,-0.000794
9.194550000000614,-0.000709
9.207049999998102,-0.000583
9.219549999998975,-0.000414
9.23204999999985,-0.000235
9.244550000000725,-0.00013
9.25704999999821,-9.8E-05
9.269549999999086,-0.000151
9.282049999999959,-0.000267
9.294550000000834,-0.000435
9.30704999999832,-0.000604
9.319549999999195,-0.000773
9.33205000000007,-0.000889
9.344550000000943,-0.000983
9.35704999999843,-0.001099
9.369549999999304,-0.001184
9.382050000000179,-0.001226
9.394550000001054,-0.001236
9.40704999999854,-0.001163
9.419549999999415,-0.001015
9.432050000000288,-0.000752
9.444550000001163,-0.000478
9.457049999998649,-0.000204
9.469549999999524,1.8E-05
9.482050000000399,0.000144
9.494550000001272,0.000165
9.50704999999876,0.000123
9.519549999999633,6E-05
9.532050000000508,-3.5E-05
9.544550000001383,-7.7E-05
9.557049999998869,-9.8E-05
9.569549999999744,-6.7E-05
9.582050000000617,-3.5E-05
9.594549999998105,-3E-06
9.607049999998978,7E-06
9.619549999999853,-3.5E-05
9.632050000000728,-8.8E-05
9.644549999998214,-0.000172
9.657049999999089,-0.000246
9.669549999999962,-0.000298
9.682050000000837,-0.00033
9.694549999998323,-0.00033
9.707049999999198,-0.000277
9.719550000000073,-0.000246
9.732050000000946,-0.000172
9.744549999998434,-9.8E-05
9.757049999999307,-3.5E-05
9.769550000000182,3.9E-05
9.782050000001057,0.000113
9.794549999998543,0.000207
9.807049999999418,0.000281
9.81955000000029,0.000334
9.832050000001166,0.000344
9.844549999998652,0.000313
9.857049999999527,0.000239
9.869550000000402,0.000176
9.882050000001275,0.000144
9.894549999998763,0.000186
9.907049999999636,0.000281
9.91955000000051,0.000439
9.932050000001386,0.000587
9.944549999998872,0.000724
9.957049999999745,0.000766
9.96955000000062,0.000724
9.982049999998106,0.000587
9.99454999999898,0.000408
10.007049999999856,0.00025
10.019550000000729,0.000144
10.032049999998216,0.000155
10.04454999999909,0.000271
10.057049999999965,0.000471
10.06955000000084,0.000661
10.082049999998326,0.000861
10.0945499999992,0.000998
10.107050000000074,0.001082
10.119550000000949,0.001124
10.132049999998435,0.001124
10.14454999999931,0.001103
10.157050000000185,0.001019
10.169550000001058,0.000913
10.182049999998545,0.000755
10.194549999999419,0.000481
10.207050000000294,0.000186
10.219550000001169,-0.00014
10.232049999998654,-0.000425
10.24454999999953,-0.000594
10.257050000000403,-0.000657
10.269550000001278,-0.000572
10.282049999998764,-0.000435
10.294549999999639,-0.000235
10.307050000000514,-0.00013
10.319550000001387,-0.000119
10.332049999998874,-0.000246
10.344549999999748,-0.000478
10.357050000000623,-0.000752
10.369549999998108,-0.000983
10.382049999998983,-0.001078
10.394549999999859,-0.001005
10.407050000000732,-0.000773
10.41954999999822,-0.000383
10.432049999999093,0.000102
10.444549999999968,0.000576
10.457050000000843,0.000935
10.469549999998328,0.001124
10.482049999999203,0.001082
10.494550000000077,0.000871
10.507050000000952,0.000524
10.519549999998437,0.000113
10.532049999999312,-0.000246
10.544550000000187,-0.000478
10.55705000000106,-0.000551
10.569549999998548,-0.000488
10.582049999999422,-0.000341
10.594550000000297,-0.000183
10.607050000001172,-0.000151
10.619549999998657,-0.000246
10.632049999999532,-0.000488
10.644550000000406,-0.000836
10.65705000000128,-0.001194
10.669549999998766,-0.001468
10.682049999999641,-0.001616
10.694550000000516,-0.0015
10.70705000000139,-0.001226
10.719549999998877,-0.000846
10.73204999999975,-0.000435
10.744550000000626,-0.000119
10.757049999998111,7E-06
10.769549999998986,-3.5E-05
10.782049999999861,-0.000235
10.794550000000735,-0.000541
10.807049999998222,-0.000804
10.819549999999095,-0.000952
10.83204999999997,-0.000952
10.844550000000845,-0.000762
10.857049999998331,-0.000499
10.869549999999206,-0.000235
10.88205000000008,-2.4E-05
10.894550000000955,6E-05
10.90704999999844,7E-06
10.919549999999315,-0.00014
10.93205000000019,-0.000298
10.944550000001064,-0.000393
10.957049999998551,-0.000393
10.969549999999424,-0.000288
10.9820500000003,-8.8E-05
10.994550000001174,9.1E-05
11.00704999999866,0.000197
11.019549999999535,0.000186
11.032050000000408,8.1E-05
11.044550000001284,-6.7E-05
11.05704999999877,-0.000172
11.069549999999644,-0.000225
11.08205000000052,-0.000183
11.094550000001393,-3.5E-05
11.107049999998878,0.000102
11.119549999999753,0.000176
11.132050000000628,9.1E-05
11.144549999998114,-0.000119
11.15704999999899,-0.000435
11.169549999999862,-0.000741
11.182050000000737,-0.000973
11.194549999998223,-0.001036
11.207049999999098,-0.00092
11.219549999999973,-0.000667
11.232050000000847,-0.000372
11.244549999998334,-0.000151
11.257049999999207,-3.5E-05
11.269550000000082,-7.7E-05
11.282050000000957,-0.000246
11.294549999998443,-0.000457
11.307049999999318,-0.000657
11.319550000000191,-0.000762
11.332050000001066,-0.000783
11.344549999998552,-0.000688
11.357049999999427,-0.000551
11.369550000000302,-0.000404
11.382050000001176,-0.000277
11.394549999998663,-0.000172
11.407049999999536,-0.000109
11.419550000000411,-7.7E-05
11.432050000001286,-9.8E-05
11.444549999998772,-0.00014
11.457049999999647,-0.000256
11.46955000000052,-0.000414
11.482050000001395,-0.000594
11.494549999998881,-0.000741
11.507049999999756,-0.000783
11.519550000000631,-0.000731
11.532049999998117,-0.000541
11.544549999998992,-0.000277
11.557049999999865,2.8E-05
11.56955000000074,0.00025
11.582049999998226,0.000376
11.594549999999101,0.000334
11.607049999999976,0.000186
11.61955000000085,-4.6E-05
11.632049999998337,-0.000267
11.64454999999921,-0.000393
11.657050000000085,-0.000393
11.66955000000096,-0.000267
11.682049999998446,-2.4E-05
11.694549999999321,0.000239
11.707050000000194,0.00046
11.71955000000107,0.000576
11.732049999998555,0.000555
11.74454999999943,0.000471
11.757050000000305,0.000281
11.769550000001178,0.000134
11.782049999998666,9.1E-05
11.79454999999954,0.000113
11.807050000000414,0.000218
11.81955000000129,0.000355
11.832049999998775,0.000429
11.84454999999965,0.000439
11.857050000000523,0.000344
11.869550000001398,0.000197
11.882049999998884,7E-05
11.894549999999759,-2.4E-05
11.907050000000634,1.8E-05
11.91954999999812,0.000197
11.932049999998995,0.00046
11.944549999999868,0.000703
11.957050000000743,0.000892
11.969549999998229,0.000966
11.982049999999104,0.000871
11.994549999999979,0.000661
12.007050000000852,0.000439
12.01954999999834,0.00026
12.032049999999213,0.000197
12.044550000000088,0.00026
12.057050000000963,0.000387
12.069549999998449,0.000555
12.082049999999324,0.00065
12.094550000000197,0.000639
12.107050000001072,0.000513
12.119549999998558,0.000334
12.132049999999433,0.000186
12.144550000000308,0.000102
12.157050000001181,0.000123
12.169549999998669,0.000239
12.182049999999542,0.000365
12.194550000000417,0.00045
12.207050000001292,0.000471
12.219549999998778,0.000397
12.232049999999653,0.000281
12.244550000000526,0.000155
12.257050000001401,8.1E-05
12.269549999998887,3.9E-05
12.282049999999762,3.9E-05
12.294550000000635,6E-05
12.307049999998123,3.9E-05
12.319549999998996,-2.4E-05
12.332049999999871,-0.00013
12.344550000000746,-0.000225
12.357049999998232,-0.000277
12.369549999999107,-0.000267
12.38204999999998,-0.000193
12.394550000000855,-9.8E-05
12.40704999999834,-4.6E-05
12.419549999999216,-0.000119
12.43205000000009,-0.000277
12.444550000000964,-0.00052
12.457049999998452,-0.000783
12.469549999999325,-0.000973
12.4820500000002,-0.001026
12.494550000001075,-0.00092
12.50704999999856,-0.000731
12.519549999999436,-0.000457
12.532050000000309,-0.000204
12.544550000001184,-3.5E-05
12.55704999999867,-5.6E-05
12.569549999999545,-0.000193
12.58205000000042,-0.000404
12.594550000001293,-0.000646
12.60704999999878,-0.000825
12.619549999999654,-0.000931
12.632050000000529,-0.000931
12.644550000001404,-0.000836
12.65704999999889,-0.000699
12.669549999999765,-0.000572
12.682050000000638,-0.000457
12.694549999998126,-0.000414
12.707049999998999,-0.000425
12.719549999999874,-0.000478
12.732050000000749,-0.000551
12.744549999998235,-0.000562
12.75704999999911,-0.000583
12.769549999999983,-0.000541
12.782050000000858,-0.00052
12.794549999998344,-0.000499
12.807049999999219,-0.000499
12.819550000000094,-0.000499
12.832050000000967,-0.000509
12.844549999998454,-0.000499
12.857049999999328,-0.000435
12.869550000000203,-0.00033
12.882050000001078,-0.000172
12.894549999998564,-6.7E-05
12.907049999999439,2.8E-05
12.919550000000312,8.1E-05
12.932050000001187,6E-05
12.944549999998673,2.8E-05
12.957049999999548,7E-06
12.969550000000423,3.9E-05
12.982050000001296,0.000176
12.994549999998783,0.000418
13.007049999999657,0.000734
13.019550000000532,0.001093
13.032050000001407,0.001367
13.044549999998893,0.001514
13.057049999999768,0.001483
13.06955000000064,0.001324
13.082049999998128,0.001061
13.094549999999002,0.000755
13.107049999999877,0.000534
13.119550000000752,0.000408
13.132049999998237,0.000387
13.144549999999112,0.000481
13.157049999999986,0.000576
13.16955000000086,0.000713
13.182049999998346,0.000787
13.194549999999222,0.000798
13.207050000000097,0.000808
13.21955000000097,0.000808
13.232049999998457,0.000819
13.24454999999933,0.00084
13.257050000000206,0.000819
13.26955000000108,0.000776
13.282049999998566,0.000618
13.294549999999441,0.000376
13.307050000000315,7E-05
13.31955000000119,-0.000256
13.332049999998675,-0.000488
13.34454999999955,-0.000562
13.357050000000426,-0.000488
13.369550000001299,-0.000246
13.382049999998785,9.1E-05
13.39454999999966,0.000429
13.407050000000535,0.000671
13.419550000001408,0.000724
13.432049999998895,0.000639
13.444549999999769,0.000397
13.457050000000644,8.1E-05
13.46954999999813,-0.000214
13.482049999999004,-0.000404
13.49454999999988,-0.000457
13.507050000000753,-0.000404
13.51954999999824,-0.000204
13.532049999999114,4.9E-05
13.544549999999989,0.000313
13.557050000000864,0.000481
13.56954999999835,0.000566
13.582049999999224,0.000524
13.594550000000098,0.000397
13.607050000000973,0.000228
13.619549999998458,2.8E-05
13.632049999999333,-0.00013
13.644550000000208,-0.000246
13.657050000001082,-0.000256
13.66954999999857,-0.000204
13.682049999999442,-3.5E-05
13.694550000000318,0.000113
13.707050000001193,0.000292
13.719549999998678,0.000408
13.732049999999553,0.000492
13.744550000000427,0.000513
13.757050000001302,0.000502
13.769549999998787,0.000492
13.782049999999662,0.000545
13.794550000000537,0.000639
13.80705000000141,0.000787
13.819549999998898,0.000966
13.832049999999771,0.001177
13.844550000000647,0.001293
13.857049999998132,0.001346
13.869549999999007,0.001303
13.882049999999882,0.001166
13.894550000000756,0.000998
13.907049999998243,0.000808
13.919549999999116,0.000682
13.932049999999991,0.000618
13.944550000000866,0.000639
13.957049999998352,0.000682
13.969549999999227,0.000787
13.9820500000001,0.000871
13.994550000000975,0.000945
14.007049999998461,0.000987
14.019549999999336,0.000977
14.032050000000211,0.000935
14.044550000001085,0.000903
14.057049999998572,0.000871
14.069549999999445,0.00084
14.08205000000032,0.000871
14.094550000001195,0.000945
14.107049999998681,0.001082
14.119549999999556,0.001261
14.13205000000043,0.00143
14.144550000001304,0.001556
14.15704999999879,0.001599
14.169549999999665,0.001535
14.18205000000054,0.001356
14.194550000001414,0.001061
14.207049999998901,0.000661
14.219549999999774,0.000292
14.23205000000065,-5.6E-05
14.244549999998135,-0.000298
14.25704999999901,-0.000383
14.269549999999885,-0.000351
14.282050000000758,-0.000204
14.294549999998246,-3E-06
14.30704999999912,0.000144
14.319549999999994,0.000271
14.33205000000087,0.000323
14.344549999998355,0.000313
14.35704999999923,0.00026
14.369550000000103,0.000218
14.382050000000978,0.000197
14.394549999998464,0.00025
14.407049999999339,0.000334
14.419550000000214,0.000397
14.432050000001087,0.000429
14.444549999998575,0.000376
14.457049999999448,0.00025
14.469550000000323,0.000134
14.482050000001198,7E-06
14.494549999998684,-1.4E-05
14.507049999999559,6E-05
14.519550000000432,0.00025
14.532050000001307,0.000502
14.544549999998793,0.000755
14.557049999999668,0.000977
14.569550000000541,0.001029
14.582050000001416,0.000935
14.594549999998902,0.000724
14.607049999999777,0.000439
14.619550000000652,0.000134
14.632049999998138,-9.8E-05
14.644549999999013,-0.000246
14.657049999999886,-0.000288
14.669550000000761,-0.000256
14.682049999998247,-0.000151
14.694549999999122,-4.6E-05
14.707049999999997,4.9E-05
14.71955000000087,9.1E-05
14.732049999998358,0.000102
14.744549999999231,7E-05
14.757050000000106,1.8E-05
14.769550000000981,-4.6E-05
14.782049999998467,-0.000119
14.794549999999342,-0.000161
14.807050000000215,-0.000161
14.81955000000109,-0.000109
14.832049999998576,-3.5E-05
14.844549999999451,3.9E-05
14.857050000000326,0.000113
14.8695500000012,0.000144
14.882049999998687,0.000123
14.89454999999956,7E-05
14.907050000000435,-3.5E-05
14.91955000000131,-0.00014
14.932049999998796,-0.000256
14.944549999999671,-0.00033
14.957050000000544,-0.000404
14.96955000000142,-0.000467
14.982049999998905,-0.000499
14.99454999999978,-0.000572
15.007050000000655,-0.000667
15.01954999999814,-0.000731
15.032049999999016,-0.000773
15.044549999999889,-0.000741
15.057050000000764,-0.000646
15.06954999999825,-0.000478
15.082049999999125,-0.000267
15.09455,-3.5E-05
15.107050000000873,0.000113
15.11954999999836,0.000218
15.132049999999234,0.000228
15.144550000000109,0.000155
15.157050000000984,3.9E-05
15.16954999999847,-6.7E-05
15.182049999999345,-0.00014
15.194550000000218,-0.000172
15.207050000001093,-0.00013
15.219549999998579,-3.5E-05
15.232049999999454,0.000113
15.244550000000329,0.00025
15.257050000001202,0.000429
15.26954999999869,0.000587
15.282049999999563,0.000734
15.294550000000438,0.000829
15.307050000001313,0.000871
15.319549999998799,0.000871
15.332049999999674,0.000776
15.344550000000547,0.00065
15.357050000001422,0.000492
15.369549999998908,0.000313
15.382049999999783,0.000197
15.394550000000658,0.000165
15.407049999998144,0.00026
15.419549999999019,0.000492
15.432049999999892,0.000776
15.444550000000767,0.001114
15.457049999998253,0.001335
15.469549999999128,0.00144
15.482050000000003,0.001303
15.494550000000876,0.000977
15.507049999998364,0.000471
15.519549999999237,-6.7E-05
15.532050000000112,-0.000541
15.544550000000987,-0.000836
15.557049999998473,-0.00091
15.569549999999348,-0.000783
15.582050000000221,-0.000541
15.594550000001096,-0.000277
15.607049999998582,-7.7E-05
15.619549999999457,-4.6E-05
15.632050000000332,-0.000151
15.644550000001205,-0.000393
15.657049999998693,-0.000615
15.669549999999566,-0.000731
15.68205000000044,-0.000731
15.694550000001316,-0.000562
15.707049999998802,-0.00032
15.719549999999675,-5.6E-05
15.73205000000055,0.000155
15.744550000001425,0.000228
15.75704999999891,0.000134
15.769549999999786,-4.6E-05
15.782050000000659,-0.000267
15.794549999998146,-0.000435
15.80704999999902,-0.000541
15.819549999999895,-0.000541
15.83205000000077,-0.000446
15.844549999998256,-0.00032
15.85704999999913,-0.000193
15.869550000000004,-7.7E-05
15.882050000000879,-2.4E-05
15.894549999998365,-1.4E-05
15.90704999999924,-4.6E-05
15.919550000000115,-6.7E-05
15.932050000000988,-8.8E-05
15.944549999998475,-0.000109
15.957049999999349,-0.000161
15.969550000000224,-0.000225
15.982050000001099,-0.00033
15.994549999998585,-0.000425
16.00704999999946,-0.00053
16.019550000000333,-0.000583
16.03205000000121,-0.000562
16.044549999998694,-0.000435
16.05704999999957,-0.000204
16.069550000000444,0.000113
16.082050000001317,0.000502
16.094549999998804,0.000871
16.107049999999678,0.001156
16.119550000000554,0.001314
16.132050000001428,0.001335
16.144549999998915,0.001198
16.15704999999979,0.000956
16.169550000000662,0.000639
16.18204999999815,0.000376
16.194549999999023,0.000207
16.2070499999999,0.000155
16.219550000000773,0.000271
16.23204999999826,0.000502
16.244549999999133,0.000798
16.257050000000007,0.001082
16.269550000000883,0.001282
16.282049999998367,0.001398
16.29454999999924,0.001388
16.307050000000118,0.001261
16.31955000000099,0.001061
16.33204999999848,0.000861
16.34454999999935,0.000682
16.357050000000225,0.000587
16.3695500000011,0.000629
16.382049999998586,0.000734
16.394549999999462,0.000945
16.407050000000336,0.001135
16.41955000000121,0.001293
16.432049999998696,0.001314
16.44454999999957,0.001177
16.457050000000446,0.000913
16.46955000000132,0.000587
16.482049999998807,0.00025
16.49454999999968,3.9E-05
16.507050000000554,1.8E-05
16.51955000000143,0.000197
16.532049999998915,0.000534
16.54454999999979,0.000945
16.557050000000665,0.001303
16.569549999998152,0.001514
16.582049999999025,0.001504
16.5945499999999,0.001314
16.607050000000775,0.000998
16.61954999999826,0.000671
16.632049999999136,0.000481
16.64455000000001,0.000471
16.657050000000883,0.000639
16.66954999999837,0.000903
16.682049999999244,0.001135
16.69455000000012,0.00124
16.707050000000994,0.001156
16.71954999999848,0.000819
16.732049999999354,0.000365
16.744550000000228,-0.000109
16.757050000001104,-0.000467
16.76954999999859,-0.000636
16.782049999999465,-0.000551
16.79455000000034,-0.000309
16.80705000000121,4.9E-05
16.8195499999987,0.000387
16.832049999999573,0.000587
16.84455000000045,0.000671
16.857050000001323,0.000618
16.86954999999881,0.00046
16.882049999999683,0.000334
16.894550000000557,0.000197
16.907050000001433,0.000176
16.919549999998917,0.000228
16.932049999999794,0.000313
16.944550000000667,0.000481
16.957049999998155,0.000671
16.96954999999903,0.00085
16.9820499999999,0.000977
16.99455000000078,0.001072
17.007049999998262,0.001093
17.01954999999914,0.000977
17.032050000000012,0.000745
17.044550000000886,0.000418
17.057049999998373,7E-06
17.069549999999246,-0.000362
17.082050000000123,-0.000657
17.094550000000996,-0.000773
17.107049999998484,-0.00072
17.119549999999357,-0.000488
17.13205000000023,-0.00014
17.144550000001107,0.000218
17.15704999999859,0.000513
17.169549999999468,0.000703
17.18205000000034,0.000787
17.194550000001215,0.000745
17.207049999998702,0.00065
17.219549999999575,0.000524
17.232050000000452,0.000429
17.244550000001325,0.000376
17.257049999998813,0.000344
17.269549999999686,0.000344
17.28205000000056,0.000344
17.294550000001436,0.000302
17.30704999999892,0.000292
17.319549999999797,0.000228
17.33205000000067,0.000123
17.344549999998158,-3E-06
17.35704999999903,-0.000161
17.369549999999904,-0.00033
17.38205000000078,-0.000467
17.394549999998265,-0.00052
17.407049999999142,-0.000488
17.419550000000015,-0.00033
17.43205000000089,-0.000109
17.444549999998376,0.000197
17.45704999999925,0.000524
17.469550000000126,0.000787
17.482050000001,0.000977
17.494549999998487,0.001135
17.50704999999936,0.001198
17.519550000000233,0.00123
17.53205000000111,0.001187
17.544549999998594,0.001135
17.55704999999947,0.001082
17.569550000000344,0.000998
17.582050000001217,0.000913
17.594549999998705,0.000819
17.607049999999578,0.000755
17.619550000000455,0.000713
17.63205000000133,0.000703
17.644549999998816,0.000703
17.65704999999969,0.000745
17.669550000000562,0.000766
17.68205000000144,0.000755
17.694549999998923,0.000703
17.7070499999998,0.000639
17.719550000000673,0.000576
17.73204999999816,0.000566
17.744549999999034,0.000534
17.757049999999907,0.000587
17.769550000000784,0.000629
17.782049999998268,0.000639
17.794549999999145,0.000608
17.807050000000018,0.000492
17.81955000000089,0.000323
17.83204999999838,0.000144
17.844549999999252,-3.5E-05
17.85705000000013,-0.000193
17.869550000001002,-0.000288
17.88204999999849,-0.000351
17.894549999999363,-0.000362
17.907050000000236,-0.00033
17.919550000001113,-0.000298
17.932049999998597,-0.000256
17.944549999999474,-0.000214
17.957050000000347,-0.000151
17.96955000000122,-7.7E-05
17.982049999998708,-2.4E-05
17.99454999999958,2.8E-05
18.007050000000458,3.9E-05
18.01955000000133,-4.6E-05
18.03204999999882,-0.000172
18.044549999999692,-0.000372
18.057050000000565,-0.000551
18.069550000001442,-0.000667
18.082049999998926,-0.000688
18.094549999999803,-0.000572
18.107050000000676,-0.00033
18.119549999998164,-2.4E-05
18.132049999999037,0.000271
18.14454999999991,0.000524
18.157050000000787,0.000639
18.16954999999827,0.000608
18.182049999999148,0.00045
18.19455000000002,0.000197
18.207050000000894,-5.6E-05
18.21954999999838,-0.000277
18.232049999999255,-0.000341
18.24455000000013,-0.000277
18.257050000001005,-9.8E-05
18.269549999998492,0.000197
18.282049999999366,0.000502
18.29455000000024,0.000776
18.307050000001116,0.000956
18.3195499999986,0.000966
18.332049999999477,0.00085
18.34455000000035,0.000639
18.357050000001223,0.000387
18.36954999999871,0.000123
18.382049999999584,-1.4E-05
18.39455000000046,-3.5E-05
18.407050000001334,9.1E-05
18.41954999999882,0.000334
18.432049999999695,0.000639
18.444550000000568,0.000903
18.457050000001445,0.00104
18.46954999999893,0.00104
18.482049999999806,0.000882
18.49455000000068,0.000671
18.507049999998166,0.000408
18.51954999999904,0.000271
18.532049999999913,0.000271
18.54455000000079,0.00045
18.557049999998274,0.000745
18.569549999999147,0.001093
18.582050000000024,0.001346
18.594550000000897,0.001461
18.607049999998384,0.001419
18.619549999999258,0.001209
18.63205000000013,0.000892
18.644550000001008,0.000608
18.657049999998492,0.000429
18.66954999999937,0.000365
18.682050000000242,0.000418
18.694550000001115,0.000524
18.707049999998603,0.000608
18.719549999999476,0.000671
18.732050000000353,0.000608
18.744550000001226,0.000481
18.757049999998713,0.000376
18.769549999999587,0.000344
18.78205000000046,0.000418
18.794550000001337,0.000597
18.80704999999882,0.00085
18.819549999999698,0.001082
18.83205000000057,0.001219
18.844550000001444,0.001219
18.85704999999893,0.001072
18.869549999999805,0.000766
18.88205000000068,0.000408
18.894549999998166,6E-05
18.907049999999042,-0.000204
18.919549999999916,-0.000372
18.93205000000079,-0.000393
18.944549999998276,-0.00032
18.95704999999915,-0.000193
18.969550000000027,-3.5E-05
18.9820500000009,0.000123
18.994549999998387,0.000239
19.00704999999926,0.000355
19.019550000000134,0.000418
19.03205000000101,0.000492
19.044549999998495,0.000545
19.05704999999937,0.000587
19.069550000000245,0.000597
19.082050000001118,0.000629
19.094549999998605,0.000618
19.10704999999948,0.000608
19.119550000000356,0.000534
19.13205000000123,0.00045
19.144549999998716,0.000365
19.15704999999959,0.00025
19.169550000000463,0.000134
19.18205000000134,4.9E-05
19.194549999998824,-2.4E-05
19.2070499999997,-5.6E-05
19.219550000000574,-7.7E-05
19.232050000001447,-6.7E-05
19.244549999998934,-3.5E-05
19.257049999999808,7E-06
19.269550000000685,3.9E-05
19.28204999999817,0.000113
19.294549999999045,0.000186
19.30704999999992,0.000271
19.319550000000792,0.000344
19.33204999999828,0.00045
19.344549999999153,0.000502
19.35705000000003,0.000534
19.369550000000903,0.000534
19.38204999999839,0.000524
19.394549999999263,0.000492
19.407050000000137,0.000471
19.419550000001014,0.000513
19.432049999998497,0.000555
19.444549999999374,0.00065
19.457050000000248,0.000724
19.46955000000112,0.000776
19.48204999999861,0.000755
19.49454999999948,0.000608
19.50705000000036,0.000418
19.51955000000123,0.000218
19.53204999999872,0.000102
19.544549999999592,6E-05
19.557050000000466,0.000165
19.569550000001342,0.000397
19.582049999998826,0.000713
19.594549999999703,0.000998
19.607050000000577,0.001156
19.61955000000145,0.001166
19.632049999998937,0.000966
19.64454999999981,0.000629
19.657050000000687,0.000155
19.66954999999817,-0.000246
19.682049999999048,-0.00052
19.69454999999992,-0.000604
19.707050000000795,-0.000446
19.719549999998282,-7.7E-05
19.732049999999155,0.000418
19.744550000000032,0.000861
19.757050000000905,0.001198
19.769549999998393,0.001324
19.782049999999266,0.001177
19.79455000000014,0.000798
19.807050000001016,0.00025
19.8195499999985,-0.00033
19.832049999999377,-0.000825
19.84455000000025,-0.00111
19.857050000001124,-0.001142
19.86954999999861,-0.000889
19.882049999999484,-0.000414
19.89455000000036,0.000186
19.907050000001234,0.000745
19.919549999998722,0.001187
19.932049999999595,0.001398
19.94455000000047,0.001346
19.957050000001345,0.001082
19.96954999999883,0.000661
19.982049999999706,0.000155
19.99455000000058,-0.000267
20.007049999998067,-0.000572
20.01954999999894,-0.000762
20.032049999999813,-0.000804
20.04455000000069,-0.000741
20.057049999998174,-0.000625
20.06954999999905,-0.000509
20.082049999999924,-0.000362
20.094550000000797,-0.000204
20.107049999998285,-3.5E-05
20.11954999999916,0.000155
20.132050000000035,0.000344
20.14455000000091,0.000534
20.157049999998396,0.000682
20.16954999999927,0.000713
20.182050000000142,0.000618
20.19455000000102,0.000408
20.207049999998503,0.000134
20.21954999999938,-0.000172
20.232050000000253,-0.000425
20.244550000001126,-0.000572
20.257049999998614,-0.000562
20.269549999999487,-0.000435
20.282050000000364,-0.000214
20.294550000001237,6E-05
20.307049999998725,0.000313
20.319549999999598,0.000492
20.33205000000047,0.000597
20.344550000001348,0.000639
20.357049999998832,0.000618
20.36954999999971,0.000608
20.382050000000582,0.000587
20.39454999999807,0.000576
20.407049999998943,0.000618
20.419549999999816,0.000661
20.432050000000693,0.000713
20.444549999998177,0.000703
20.457049999999054,0.000671
20.469549999999927,0.000639
20.4820500000008,0.000587
20.494549999998288,0.000492
20.50704999999916,0.00045
20.519550000000038,0.000408
20.53205000000091,0.000429
20.5445499999984,0.00045
20.557049999999272,0.000471
20.569550000000145,0.000492
20.582050000001022,0.000481
20.594549999998506,0.000429
20.607049999999383,0.000355
20.619550000000256,0.00026
20.63205000000113,0.000186
20.644549999998617,0.000176
20.65704999999949,0.000207
20.669550000000367,0.000323
20.68205000000124,0.000481
20.694549999998728,0.000671
20.7070499999996,0.00084
20.719550000000474,0.000956
20.73205000000135,0.00104
20.744549999998835,0.00104
20.757049999999712,0.000913
20.769550000000585,0.000713
20.782049999998073,0.000439
20.794549999998946,0.000144
20.80704999999982,-0.00014
20.819550000000696,-0.00032
20.83204999999818,-0.000372
20.844549999999057,-0.000246
20.85704999999993,3.9E-05
20.869550000000803,0.000429
20.88204999999829,0.000829
20.894549999999164,0.001145
20.907050000000037,0.001272
20.919550000000914,0.001219
20.932049999998398,0.000966
20.944549999999275,0.000661
20.957050000000148,0.000365
20.96955000000102,0.000197
20.98204999999851,0.000176
20.994549999999382,0.000313
21.00705000000026,0.000502
21.019550000001132,0.000671
21.03204999999862,0.000703
21.044549999999493,0.000566
21.057050000000366,0.000302
21.069550000001243,-3.5E-05
21.082049999998727,-0.00032
21.094549999999604,-0.000488
21.107050000000477,-0.000488
21.11955000000135,-0.000372
21.132049999998838,-0.000161
21.14454999999971,3.9E-05
21.157050000000588,0.000155
21.169549999998072,0.000197
21.18204999999895,0.000218
21.194549999999822,0.00026
21.207050000000695,0.000365
21.219549999998183,0.000555
21.232049999999056,0.000829
21.244549999999933,0.001019
21.257050000000806,0.001103
21.269549999998294,0.000998
21.282049999999167,0.000713
21.29455000000004,0.000313
21.307050000000917,-0.000109
21.3195499999984,-0.000362
21.332049999999278,-0.000457
21.34455000000015,-0.000288
21.357050000001024,4.9E-05
21.36954999999851,0.00046
21.382049999999385,0.00084
21.39455000000026,0.001061
21.407050000001135,0.001082
21.419549999998623,0.000945
21.432049999999496,0.000682
21.44455000000037,0.000397
21.457050000001246,0.000207
21.46954999999873,0.000176
21.482049999999607,0.000323
21.49455000000048,0.000597
21.507050000001353,0.000903
21.51954999999884,0.00123
21.532049999999714,0.001419
21.54455000000059,0.00144
21.557049999998075,0.001324
21.56954999999895,0.001103
21.582049999999825,0.000871
21.594550000000698,0.000661
21.607049999998186,0.000555
21.61954999999906,0.000566
21.632049999999936,0.00065
21.64455000000081,0.000808
21.657049999998296,0.000987
21.66954999999917,0.001114
21.682050000000043,0.001177
21.69455000000092,0.001156
21.707049999998404,0.001072
21.71954999999928,0.000935
21.732050000000154,0.000766
21.744550000001027,0.000587
21.757049999998515,0.000397
21.769549999999388,0.000218
21.782050000000265,7E-05
21.794550000001138,-1.4E-05
21.807049999998625,-7.7E-05
21.8195499999995,-6.7E-05
21.832050000000372,-3E-06
21.84455000000125,0.000113
21.857049999998733,0.00026
21.86954999999961,0.000397
21.882050000000483,0.000481
21.894550000001356,0.000545
21.907049999998844,0.000534
21.919549999999717,0.000439
21.932050000000594,0.00025
21.944549999998078,6E-05
21.957049999998954,-0.000151
21.969549999999828,-0.00033
21.9820500000007,-0.000414
21.99454999999819,-0.000414
22.00704999999906,-0.000267
22.01954999999994,-1.4E-05
22.03205000000081,0.000313
22.0445499999983,0.000629
22.057049999999172,0.000871
22.069550000000046,0.000977
22.082050000000923,0.000882
22.094549999998407,0.000618
22.107049999999283,0.000271
22.119550000000157,-8.8E-05
22.13205000000103,-0.000309
22.144549999998517,-0.000414
22.15704999999939,-0.00032
22.169550000000267,-5.6E-05
22.18205000000114,0.00026
22.194549999998628,0.000555
22.2070499999995,0.000703
22.219550000000375,0.000724
22.23205000000125,0.000576
22.244549999998736,0.000355
22.257049999999612,9.1E-05
22.269550000000486,-9.8E-05
22.28205000000136,-0.000119
22.294549999998846,-8.8E-05
22.30704999999972,3.9E-05
22.319550000000596,0.000165
22.33204999999808,0.000271
22.344549999998957,0.000313
22.35704999999983,0.000239
22.369550000000704,0.000113
22.38204999999819,-3E-06
22.394549999999064,-0.00013
22.40704999999994,-0.000172
22.419550000000815,-0.00013
22.432049999998302,-3E-06
22.444549999999175,0.000176
22.45705000000005,0.000355
22.469550000000925,0.000481
22.48204999999841,0.000597
22.494549999999286,0.00065
22.50705000000016,0.000639
22.519550000001033,0.000639
22.53204999999852,0.000629
22.544549999999393,0.000692
22.55705000000027,0.000776
22.569550000001144,0.000913
22.58204999999863,0.001061
22.594549999999504,0.001177
22.607050000000378,0.001251
22.619550000001254,0.00124
22.63204999999874,0.001156
22.644549999999615,0.001019
22.65705000000049,0.000892
22.66955000000136,0.000787
22.68204999999885,0.000745
22.694549999999722,0.000745
22.7070500000006,0.000798
22.719549999998083,0.000882
22.73204999999896,0.000987
22.744549999999833,0.001072
22.757050000000707,0.001166
22.769549999998194,0.001219
22.782049999999067,0.001282
22.794549999999944,0.001303
22.807050000000817,0.001293
22.819549999998305,0.001261
22.832049999999178,0.001156
22.84455000000005,0.000998
22.85705000000093,0.000776
22.869549999998412,0.000502
22.88204999999929,0.000239
22.894550000000162,4.9E-05
22.907050000001036,-3.5E-05
22.919549999998523,-1.4E-05
22.932049999999396,0.000134
22.944550000000273,0.000313
22.957050000001146,0.000513
22.969549999998634,0.000661
22.982049999999507,0.000703
22.99455000000038,0.000671
23.007050000001257,0.000576
23.01954999999874,0.000524
23.032049999999618,0.000471
23.04455000000049,0.000513
23.057050000001365,0.000608
23.069549999998852,0.000692
23.082049999999725,0.000766
23.094550000000602,0.000713
23.107049999998086,0.000566
23.119549999998963,0.000323
23.132049999999836,3.9E-05
23.14455000000071,-0.000183
23.157049999998197,-0.000277
23.16954999999907,-0.000256
23.182049999999943,-0.000151
23.19455000000082,-2.4E-05
23.207049999998304,7E-06
23.21954999999918,-6.7E-05
23.232050000000054,-0.000309
23.244550000000928,-0.000646
23.257049999998415,-0.001005
23.26954999999929,-0.001289
23.282050000000165,-0.001373
23.29455000000104,-0.001257
23.307049999998526,-0.000931
23.3195499999994,-0.000478
23.332050000000272,1.8E-05
23.34455000000115,0.000429
23.357049999998633,0.00065
23.36954999999951,0.000682
23.382050000000383,0.000545
23.394550000001257,0.000334
23.407049999998744,0.000102
23.419549999999617,-5.6E-05
23.432050000000494,-0.000109
23.444550000001367,-6.7E-05
23.457049999998855,8.1E-05
23.469549999999728,0.000207
23.4820500000006,0.000292
23.49454999999809,0.000313
23.507049999998962,0.000313
23.51954999999984,0.000292
23.532050000000712,0.000313
23.5445499999982,0.000397
23.557049999999073,0.000566
23.569549999999946,0.000766
23.582050000000823,0.000913
23.594549999998307,0.000913
23.607049999999184,0.000776
23.619550000000057,0.00046
23.63205000000093,6E-05
23.644549999998418,-0.000351
23.65704999999929,-0.000646
23.669550000000168,-0.000773
23.68205000000104,-0.000657
23.69454999999853,-0.000372
23.707049999999402,2.8E-05
23.719550000000275,0.000418
23.732050000001152,0.000713
23.744549999998636,0.00084
23.757049999999513,0.000755
23.769550000000386,0.000566
23.78205000000126,0.000302
23.794549999998747,3.9E-05
23.80704999999962,-0.000151
23.819550000000497,-0.000267
23.83205000000137,-0.000246
23.844549999998858,-0.000172
23.85704999999973,-4.6E-05
23.869550000000604,0.000113
23.88204999999809,0.000292
23.894549999998965,0.00045
23.907049999999842,0.000587
23.919550000000715,0.000734
23.932049999998203,0.000903
23.944549999999076,0.001072
23.95704999999995,0.001219
23.969550000000826,0.001398
23.98204999999831,0.001651
23.994549999999187,0.001936
24.00705000000006,0.002231
24.019550000000933,0.002526
24.03204999999842,0.002842
24.044549999999294,0.003095
24.05705000000017,0.003306
24.069550000001044,0.003506
24.08204999999853,0.00378
24.094549999999405,0.004128
24.107050000000278,0.004613
24.119550000001155,0.005266
24.13204999999864,0.006025
24.144549999999516,0.006805
24.15705000000039,0.007532
24.169550000001262,0.008153
24.18204999999875,0.008659
24.194549999999623,0.009049
24.2070500000005,0.009355
24.219550000001373,0.009703
24.23204999999886,0.010145
24.244549999999734,0.010693
24.257050000000607,0.011326
24.269549999998095,0.011968
24.282049999998968,0.012601
24.294549999999845,0.013054
24.307050000000718,0.013391
24.319549999998205,0.013644
24.33204999999908,0.013855
24.344549999999952,0.014055
24.35705000000083,0.01435
24.369549999998313,0.01473
24.38204999999919,0.015204
24.394550000000063,0.015646
24.407050000000936,0.015994
24.419549999998424,0.016215
24.432049999999297,0.016247
24.444550000000174,0.016068
24.457050000001047,0.015815
24.469549999998534,0.01552
24.482049999999408,0.015256
24.49455000000028,0.015098
24.507050000001158,0.015046
24.51954999999864,0.015119
24.53204999999952,0.015214
24.54455000000039,0.015278
24.557050000001265,0.015235
24.569549999998753,0.015088
24.582049999999626,0.014845
24.594550000000503,0.01454
24.607050000001376,0.014213
24.619549999998863,0.013918
24.632049999999737,0.013655
24.64455000000061,0.013444
24.657049999998097,0.013244
24.66954999999897,0.013022
24.682049999999848,0.012727
24.69455000000072,0.012443
24.70704999999821,0.012116
24.71954999999908,0.01181
24.732049999999955,0.011568
24.74455000000083,0.01142
24.757049999998316,0.011378
24.769549999999192,0.011431
24.782050000000066,0.011473
24.79455000000094,0.011505
24.807049999998426,0.011484
24.8195499999993,0.01142
24.832050000000176,0.011252
24.84455000000105,0.011115
24.857049999998537,0.011009
24.86954999999941,0.010957
24.882050000000284,0.010988
24.89455000000116,0.011136
24.907049999998645,0.011262
24.91954999999952,0.011389
24.932050000000395,0.011442
24.944550000001268,0.011463
24.957049999998755,0.011399
24.96954999999963,0.011326
24.982050000000505,0.011241
24.99455000000138,0.01121
25.007049999998866,0.01121
25.01954999999974,0.011273
25.032050000000613,0.011273
25.0445499999981,0.011241
25.057049999998974,0.011104
25.06954999999985,0.01082
25.082050000000724,0.010419
25.09454999999821,0.009903
25.107049999999084,0.009365
25.119549999999958,0.00886
25.132050000000834,0.008417
25.14454999999832,0.008122
25.157049999999195,0.007995
25.16955000000007,0.008016
25.18205000000094,0.00809
25.19454999999843,0.008196
25.207049999999303,0.008227
25.21955000000018,0.00808
25.232050000001053,0.007742
25.24454999999854,0.007237
25.257049999999413,0.006625
25.269550000000287,0.006004
25.282050000001163,0.005435
25.294549999998647,0.005002
25.307049999999524,0.004781
25.319550000000397,0.004623
25.33205000000127,0.004539
25.34454999999876,0.004454
25.35704999999963,0.004244
25.36955000000051,0.003938
25.38205000000138,0.00359
25.39454999999887,0.003221
25.407049999999742,0.002958
25.419550000000616,0.0028
25.432049999998103,0.002758
25.444549999998976,0.002821
25.457049999999853,0.002916
25.469550000000726,0.002937
25.48204999999821,0.002842
25.494549999999087,0.002695
25.50704999999996,0.002473
25.519550000000834,0.00222
25.53204999999832,0.00202
25.544549999999195,0.001925
25.55705000000007,0.001925
25.569550000000945,0.001988
25.582049999998432,0.002062
25.594549999999305,0.002115
25.60705000000018,0.002094
25.619550000001055,0.001988
25.63204999999854,0.001809
25.644549999999416,0.001662
25.65705000000029,0.001567
25.669550000001163,0.001535
25.68204999999865,0.001556
25.694549999999523,0.001662
25.7070500000004,0.001778
25.719550000001274,0.001873
25.73204999999876,0.001883
25.744549999999634,0.001851
25.757050000000508,0.001746
25.769550000001384,0.001599
25.78204999999887,0.001483
25.794549999999745,0.001388
25.80705000000062,0.001314
25.819549999998106,0.001335
25.83204999999898,0.001398
25.844549999999852,0.001493
25.85705000000073,0.001599
25.869549999998213,0.001683
25.88204999999909,0.001736
25.894549999999963,0.001788
25.907050000000837,0.001809
25.919549999998324,0.00182
25.932049999999197,0.001841
25.944550000000074,0.001873
25.957050000000947,0.001915
25.969549999998435,0.001967
25.982049999999308,0.00202
25.99455000000018,0.002083
26.00705000000106,0.002125
26.019549999998542,0.002147
26.03204999999942,0.002178
26.044550000000292,0.00221
26.057050000001166,0.00222
26.069549999998653,0.002231
26.082049999999526,0.00222
26.094550000000403,0.002199
26.107050000001276,0.002199
26.119549999998764,0.002168
26.132049999999637,0.002157
26.14455000000051,0.002136
26.157050000001387,0.002125
26.16954999999887,0.002125
26.182049999999748,0.002125
26.19455000000062,0.002147
26.20704999999811,0.002199
26.219549999998982,0.002273
26.232049999999855,0.002389
26.244550000000732,0.002515
26.257049999998216,0.002652
26.269549999999093,0.002779
26.282049999999966,0.002821
26.29455000000084,0.002779
26.307049999998327,0.002631
26.3195499999992,0.00241
26.332050000000077,0.002157
26.34455000000095,0.001946
26.357049999998438,0.00182
26.36954999999931,0.001799
26.382050000000184,0.001894
26.39455000000106,0.002073
26.407049999998545,0.002231
26.419549999999422,0.002389
26.432050000000295,0.002421
26.44455000000117,0.002389
26.457049999998656,0.002273
26.46954999999953,0.002104
26.482050000000406,0.001925
26.49455000000128,0.001788
26.507049999998767,0.001714
26.51954999999964,0.001672
26.532050000000513,0.001683
26.54455000000139,0.001651
26.557049999998874,0.001599
26.56954999999975,0.001535
26.582050000000624,0.00144
26.59454999999811,0.001335
26.607049999998985,0.001293
26.619549999999858,0.001303
26.632050000000735,0.001409
26.64454999999822,0.001525
26.657049999999096,0.001704
26.66954999999997,0.001873
26.682050000000842,0.001978
26.69454999999833,0.002031
26.707049999999203,0.002062
26.71955000000008,0.00202
26.732050000000953,0.001988
26.74454999999844,0.001967
26.757049999999314,0.00201
26.769550000000187,0.002073
26.782050000001064,0.002157
26.794549999998548,0.002231
26.807049999999425,0.002262
26.819550000000298,0.002294
26.83205000000117,0.002294
26.84454999999866,0.002357
26.857049999999532,0.002442
26.86955000000041,0.002621
26.882050000001282,0.002832
26.89454999999877,0.003053
26.907049999999643,0.003221
26.919550000000516,0.003337
26.932050000001393,0.003295
26.944549999998877,0.003179
26.957049999999754,0.002969
26.969550000000627,0.002716
26.982049999998114,0.002526
26.994549999998988,0.002431
27.00704999999986,0.002442
27.019550000000738,0.002536
27.032049999998222,0.002673
27.0445499999991,0.00281
27.057049999999972,0.002832
27.069550000000845,0.002747
27.082049999998333,0.002568
27.094549999999206,0.002357
27.107050000000083,0.002178
27.119550000000956,0.002115
27.132049999998443,0.002168
27.144549999999317,0.002368
27.15705000000019,0.002652
27.169550000001067,0.00299
27.18204999999855,0.003232
27.194549999999428,0.00338
27.2070500000003,0.00338
27.219550000001174,0.003243
27.23204999999866,0.003032
27.244549999999535,0.002853
27.25705000000041,0.002705
27.269550000001285,0.002652
27.282049999998772,0.002716
27.294549999999646,0.002874
27.30705000000052,0.003095
27.319550000001396,0.003337
27.33204999999888,0.003538
27.344549999999757,0.003696
27.35705000000063,0.00378
27.369549999998117,0.003801
27.38204999999899,0.003738
27.394549999999864,0.003611
27.40705000000074,0.003432
27.419549999998225,0.003232
27.4320499999991,0.003063
27.444549999999975,0.002916
27.457050000000848,0.00281
27.469549999998335,0.002747
27.48204999999921,0.002758
27.494550000000086,0.002853
27.50705000000096,0.003021
27.519549999998446,0.003232
27.53204999999932,0.003506
27.544550000000193,0.003717
27.55705000000107,0.003875
27.569549999998554,0.003896
27.58204999999943,0.003769
27.594550000000304,0.003506
27.607050000001177,0.003116
27.619549999998664,0.002684
27.632049999999538,0.002326
27.644550000000415,0.002083
27.657050000001288,0.002031
27.669549999998775,0.002168
27.68204999999965,0.00241
27.694550000000522,0.002673
27.7070500000014,0.002874
27.719549999998883,0.002905
27.73204999999976,0.002789
27.744550000000633,0.002568
27.757049999998117,0.002305
27.769549999998993,0.002104
27.782049999999867,0.002031
27.79455000000074,0.002125
27.807049999998227,0.002326
27.8195499999991,0.002526
27.832049999999978,0.002695
27.84455000000085,0.002726
27.85704999999834,0.002642
27.86954999999921,0.002494
27.882050000000085,0.002368
27.89455000000096,0.002336
27.907049999998446,0.002389
27.919549999999322,0.002505
27.932050000000196,0.002684
27.94455000000107,0.002789
27.957049999998556,0.002737
27.96954999999943,0.002526
27.982050000000307,0.00221
27.99455000000118,0.001904
28.007049999998667,0.00162
28.01954999999954,0.001535
28.032050000000414,0.001641
28.04455000000129,0.001946
28.057049999998775,0.002336
28.06954999999965,0.002779
28.082050000000525,0.003148
28.094550000001398,0.00338
28.107049999998885,0.003464
28.11954999999976,0.003411
28.132050000000635,0.003285
28.14454999999812,0.003127
28.157049999998996,0.002947
28.16954999999987,0.002768
28.182050000000743,0.00261
28.19454999999823,0.002431
28.207049999999104,0.002305
28.21954999999998,0.002189
28.232050000000854,0.002136
28.24454999999834,0.002199
28.257049999999214,0.002378
28.269550000000088,0.002684
28.282050000000964,0.003084
28.29454999999845,0.003485
28.307049999999325,0.003854
28.3195500000002,0.004096
28.33205000000107,0.004159
28.34454999999856,0.004033
28.357049999999433,0.003791
28.36955000000031,0.003474
28.382050000001183,0.003179
28.39454999999867,0.002979
28.407049999999543,0.002947
28.419550000000417,0.003084
28.432050000001293,0.003348
28.444549999998777,0.003654
28.457049999999654,0.00397
28.469550000000527,0.004202
28.4820500000014,0.00436
28.49454999999889,0.004402
28.50704999999976,0.004328
28.51955000000064,0.004212
28.532049999998122,0.004086
28.544549999999,0.003959
28.557049999999872,0.003885
28.569550000000746,0.003833
28.582049999998233,0.003812
28.594549999999106,0.003791
28.607049999999983,0.003801
28.619550000000856,0.003854
28.632049999998344,0.003959
28.644549999999217,0.004107
28.65705000000009,0.004339
28.669550000000967,0.00456
28.68204999999845,0.004802
28.694549999999328,0.005002
28.7070500000002,0.005129
28.719550000001075,0.00515
28.732049999998562,0.005066
28.744549999999435,0.004897
28.757050000000312,0.004676
28.769550000001185,0.004454
28.782049999998673,0.004254
28.794549999999546,0.004117
28.80705000000042,0.004033
28.819550000001296,0.004001
28.83204999999878,0.003991
28.844549999999657,0.004012
28.85705000000053,0.004075
28.869550000001404,0.004202
28.88204999999889,0.004349
28.894549999999764,0.004539
28.90705000000064,0.004718
28.919549999998125,0.004844
28.932049999999002,0.004855
28.944549999999875,0.004739
28.95705000000075,0.00456
28.969549999998236,0.004317
28.98204999999911,0.004054
28.994549999999986,0.003864
29.00705000000086,0.003822
29.019549999998347,0.003864
29.03204999999922,0.003917
29.044550000000093,0.004001
29.05705000000097,0.004086
29.069549999998454,0.004054
29.08204999999933,0.003896
29.094550000000204,0.003717
29.107050000001077,0.003517
29.119549999998565,0.003295
29.13204999999944,0.002979
29.144550000000315,0.002652
29.15705000000119,0.002199
29.169549999998676,0.00163
29.18204999999955,0.000871
29.194550000000422,0.000102
29.2070500000013,-0.000688
29.219549999998783,-0.001447
29.23204999999966,-0.002174
29.244550000000533,-0.002828
29.257050000001406,-0.003449
29.269549999998894,-0.004145
29.282049999999767,-0.004988
29.294550000000644,-0.005958
29.307049999998128,-0.007043
29.319549999999005,-0.008213
29.332049999999878,-0.009362
29.34455000000075,-0.010363
29.35704999999824,-0.011185
29.369549999999112,-0.011807
29.38204999999999,-0.012302
29.394550000000862,-0.012702
29.40704999999835,-0.013113
29.419549999999223,-0.01364
29.432050000000096,-0.014273
29.444550000000973,-0.015
29.457049999998457,-0.01579
29.469549999999334,-0.016581
29.482050000000207,-0.017276
29.49455000000108,-0.017845
29.507049999998568,-0.018203
29.51954999999944,-0.018414
29.532050000000318,-0.018467
29.54455000000119,-0.018298
29.55704999999868,-0.018066
29.569549999999552,-0.017771
29.582050000000425,-0.017434
29.594550000001302,-0.017055
29.607049999998786,-0.016686
29.619549999999663,-0.01637
29.632050000000536,-0.016043
29.64455000000141,-0.015685
29.657049999998897,-0.015337
29.66954999999977,-0.014894
29.682050000000647,-0.014367
29.69454999999813,-0.013777
29.707049999999008,-0.013113
29.71954999999988,-0.012355
29.732050000000754,-0.011533
29.74454999999824,-0.010668
29.757049999999115,-0.009804
29.76954999999999,-0.00893
29.782050000000865,-0.008065
29.794549999998353,-0.007212
29.807049999999226,-0.006495
29.8195500000001,-0.00581
29.832050000000976,-0.005178
29.84454999999846,-0.00463
29.857049999999337,-0.004156
29.86955000000021,-0.003681
29.882050000001083,-0.003186
29.89454999999857,-0.00268
29.907049999999444,-0.002185
29.91955000000032,-0.001679
29.932050000001194,-0.001194
29.94454999999868,-0.000868
29.957049999999555,-0.000688
29.969550000000428,-0.00072
29.982050000001305,-0.000868
29.99454999999879,-0.001205
30.007049999999666,-0.001553
30.01955000000054,-0.001795
30.032050000001412,-0.0019
30.0445499999989,-0.001858
30.057049999999773,-0.0017
30.06955000000065,-0.001416
30.082049999998134,-0.001194
30.094549999999007,-0.00111
30.107049999999884,-0.001215
30.119550000000757,-0.001489
30.132049999998245,-0.001869
30.144549999999118,-0.002269
30.15704999999999,-0.002617
30.169550000000868,-0.002775
30.182049999998352,-0.002796
30.19454999999923,-0.002722
30.207050000000102,-0.002617
30.219550000000975,-0.002512
30.232049999998463,-0.00249
30.244549999999336,-0.002543
30.257050000000213,-0.002649
30.269550000001086,-0.002701
30.282049999998573,-0.002691
30.294549999999447,-0.002554
30.30705000000032,-0.002311
30.319550000001197,-0.002048
30.33204999999868,-0.001795
30.344549999999558,-0.001647
30.35705000000043,-0.001626
30.369550000001304,-0.0017
30.38204999999879,-0.001869
30.394549999999665,-0.002016
30.40705000000054,-0.002079
30.419550000001415,-0.002027
30.432049999998902,-0.001879
30.444549999999776,-0.001637
30.45705000000065,-0.001394
30.469549999998137,-0.001226
30.48204999999901,-0.00112
30.494549999999887,-0.00112
30.50705000000076,-0.001163
30.519549999998247,-0.001247
30.53204999999912,-0.001257
30.544549999999994,-0.001226
30.55705000000087,-0.001163
30.569549999998355,-0.001047
30.58204999999923,-0.000962
30.594550000000105,-0.000983
30.607050000000978,-0.001131
30.619549999998465,-0.001352
30.63204999999934,-0.001595
30.644550000000216,-0.001774
30.65705000000109,-0.001805
30.669549999998576,-0.0017
30.68204999999945,-0.001405
30.694550000000323,-0.001005
30.7070500000012,-0.000615
30.719549999998684,-0.000298
30.73204999999956,-0.00014
30.744550000000434,-0.000161
30.757050000001307,-0.000341
30.769549999998794,-0.000572
30.782049999999668,-0.000825
30.794550000000545,-0.000931
30.807050000001418,-0.000878
30.819549999998905,-0.000636
30.83204999999978,-0.000235
30.844550000000652,0.000239
30.85704999999814,0.000682
30.869549999999013,0.001008
30.88204999999989,0.001166
30.894550000000763,0.001145
30.90704999999825,0.001008
30.919549999999123,0.00084
30.932049999999997,0.000745
30.944550000000874,0.000798
30.957049999998357,0.000998
30.969549999999234,0.001367
30.982050000000108,0.00182
30.99455000000098,0.002284
31.00704999999847,0.002663
31.01954999999934,0.003
31.03205000000022,0.003211
31.04455000000109,0.003316
31.05704999999858,0.003369
31.069549999999452,0.00339
31.082050000000326,0.003411
31.094550000001203,0.003411
31.107049999998686,0.003422
31.119549999999563,0.003411
31.132050000000437,0.003422
31.14455000000131,0.003422
31.157049999998797,0.003464
31.16954999999967,0.003538
31.182050000000547,0.003601
31.19455000000142,0.003622
31.207049999998908,0.00359
31.21954999999978,0.003474
31.232050000000655,0.003221
31.244549999998142,0.002958
31.257049999999015,0.002631
31.269549999999892,0.002347
31.282050000000766,0.002073
31.294549999998253,0.001904
31.307049999999126,0.001778
31.31955,0.001662
31.332050000000876,0.001472
31.34454999999836,0.001251
31.357049999999237,0.000956
31.36955000000011,0.000608
31.382050000000984,0.000218
31.39454999999847,-8.8E-05
31.407049999999344,-0.000362
31.41955000000022,-0.000583
31.432050000001095,-0.000741
31.444549999998582,-0.000846
31.457049999999455,-0.000962
31.46955000000033,-0.001089
31.482050000001205,-0.001236
31.49454999999869,-0.001405
31.507049999999566,-0.001584
31.51955000000044,-0.001763
31.532050000001313,-0.001911
31.5445499999988,-0.002048
31.557049999999673,-0.002143
31.56955000000055,-0.002238
31.582050000001423,-0.002322
31.59454999999891,-0.002385
31.607049999999784,-0.002406
31.619550000000658,-0.002438
31.632049999998145,-0.002438
31.64454999999902,-0.002396
31.657049999999895,-0.002364
31.66955000000077,-0.002322
31.682049999998256,-0.00229
31.69454999999913,-0.002311
31.707050000000002,-0.002301
31.71955000000088,-0.002311
31.732049999998363,-0.002332
31.74454999999924,-0.002375
31.757050000000113,-0.002406
31.769550000000987,-0.002448
31.782049999998474,-0.002533
31.794549999999347,-0.002606
31.807050000000224,-0.002722
31.819550000001097,-0.002838
31.832049999998585,-0.002923
31.844549999999458,-0.002975
31.85705000000033,-0.002965
31.869550000001208,-0.00288
31.882049999998692,-0.002733
31.89454999999957,-0.002533
31.907050000000442,-0.002301
31.919550000001315,-0.002101
31.932049999998803,-0.001964
31.944549999999676,-0.001879
31.957050000000553,-0.0019
31.969550000001426,-0.002006
31.982049999998914,-0.002132
31.994549999999787,-0.002269
32.00705000000066,-0.002353
32.01954999999815,-0.002406
32.032049999999025,-0.002343
32.044549999999894,-0.002216
32.05705000000077,-0.002069
32.06954999999826,-0.001879
32.08204999999913,-0.001711
32.094550000000005,-0.001605
32.10705000000088,-0.001563
32.11954999999837,-0.001542
32.13204999999924,-0.001521
32.144550000000116,-0.001521
32.15705000000099,-0.001479
32.16954999999847,-0.001394
32.18204999999935,-0.001236
32.19455000000023,-0.001047
32.2070500000011,-0.000804
32.219549999998584,-0.000562
32.23204999999946,-0.000383
32.24455000000034,-0.000204
32.25705000000121,-0.000119
32.269549999998695,-0.000109
32.28204999999957,-0.00014
32.29455000000044,-0.000214
32.30705000000132,-0.000298
32.319549999998806,-0.000351
32.33204999999968,-0.000404
32.34455000000055,-0.000362
32.35705000000143,-0.000288
32.36954999999892,-0.000161
32.382049999999786,2.8E-05
32.39455000000066,0.00025
32.40704999999815,0.000513
32.41954999999903,0.000766
32.4320499999999,0.00105
32.444550000000774,0.001261
32.45704999999826,0.001377
32.46954999999913,0.001398
32.48205000000001,0.001314
32.494550000000885,0.001114
32.50704999999837,0.000871
32.51954999999924,0.000608
32.53205000000012,0.000429
32.544550000000996,0.000334
32.557049999998476,0.000334
32.56954999999935,0.000365
32.58205000000023,0.000397
32.5945500000011,0.000355
32.60704999999859,0.000165
32.619549999999464,-9.8E-05
32.63205000000034,-0.000425
32.64455000000121,-0.000699
32.6570499999987,-0.000846
32.669549999999575,-0.000825
32.682050000000444,-0.000657
32.69455000000132,-0.000372
32.70704999999881,-0.000119
32.719549999999685,3.9E-05
32.732050000000555,7E-06
32.74455000000143,-0.000193
32.75704999999892,-0.000562
32.76954999999979,-0.000941
32.782050000000666,-0.001289
32.794549999998154,-0.001458
32.80704999999903,-0.001531
32.8195499999999,-0.0015
32.83205000000078,-0.001447
32.844549999998264,-0.001405
32.857049999999134,-0.001426
32.86955000000001,-0.001458
32.88205000000089,-0.00151
32.894549999998375,-0.00151
32.907049999999245,-0.001405
32.91955000000012,-0.001236
32.932050000001,-0.001026
32.94454999999848,-0.00092
32.957049999999356,-0.00091
32.96955000000023,-0.001057
32.9820500000011,-0.0013
32.99454999999859,-0.001584
33.00704999999947,-0.001784
33.01955000000034,-0.001827
33.03205000000121,-0.001732
33.0445499999987,-0.001458
33.05704999999958,-0.001142
33.06955000000045,-0.000825
33.082050000001324,-0.000615
33.09454999999881,-0.000478
33.10704999999969,-0.000425
33.11955000000056,-0.000414
33.132050000001435,-0.000351
33.14454999999892,-0.000204
33.15704999999979,7E-06
33.16955000000067,0.00026
33.182049999998156,0.000492
33.19454999999903,0.000629
33.2070499999999,0.000661
33.21955000000078,0.000555
33.23204999999827,0.000376
33.24454999999914,0.000144
33.257050000000014,-5.6E-05
33.26955000000089,-0.000214
33.28204999999838,-0.000362
33.29454999999925,-0.000499
33.307050000000125,-0.000646
33.319550000001,-0.000889
33.33204999999848,-0.001131
33.34454999999936,-0.001416
33.357050000000235,-0.001658
33.369550000001105,-0.001816
33.38204999999859,-0.001837
33.39454999999947,-0.001711
33.407050000000346,-0.001479
33.419550000001216,-0.001142
33.4320499999987,-0.000804
33.44454999999958,-0.000499
33.45705000000045,-0.000298
33.46955000000133,-0.000172
33.482049999998814,-0.00014
33.49454999999969,-0.000183
33.50705000000056,-0.000267
33.51955000000144,-0.000372
33.532049999998925,-0.000467
33.544549999999795,-0.00053
33.55705000000067,-0.000488
33.56954999999816,-0.000383
33.58204999999903,-0.000151
33.594549999999906,0.000113
33.60705000000078,0.000408
33.61954999999827,0.000597
33.63204999999914,0.000682
33.64455000000002,0.000576
33.65705000000089,0.000313
33.669549999998374,-5.6E-05
33.68204999999925,-0.000446
33.69455000000013,-0.000752
33.707050000001,-0.00092
33.719549999998485,-0.000941
33.73204999999936,-0.000868
33.74455000000024,-0.000731
33.75705000000111,-0.000678
33.769549999998596,-0.000678
33.78204999999947,-0.000804
33.79455000000034,-0.000994
33.80705000000122,-0.001173
33.819549999998706,-0.001257
33.83204999999958,-0.001205
33.84455000000045,-0.001026
33.85705000000133,-0.000762
33.86954999999882,-0.000488
33.88204999999969,-0.000256
33.894550000000564,-0.000172
33.90705000000144,-0.000267
33.91954999999893,-0.000499
33.9320499999998,-0.000783
33.944550000000675,-0.001099
33.95704999999816,-0.001373
33.96954999999903,-0.001574
33.98204999999991,-0.001647
33.994550000000785,-0.001626
34.00704999999827,-0.00151
34.01954999999914,-0.001331
34.03205000000002,-0.001099
34.044550000000896,-0.000857
34.05704999999838,-0.000646
34.06954999999925,-0.00052
34.08205000000013,-0.000446
34.094550000001,-0.000467
34.10704999999849,-0.000572
34.119549999999364,-0.00072
34.13205000000024,-0.000836
34.14455000000111,-0.000889
34.1570499999986,-0.000857
34.169549999999475,-0.00072
34.182050000000345,-0.000509
34.19455000000122,-0.000288
34.20704999999871,-6.7E-05
34.219549999999586,4.9E-05
34.232050000000456,0.000134
34.24455000000133,0.000102
34.25704999999882,2.8E-05
34.26954999999969,-5.6E-05
34.28205000000057,-0.000151
34.29455000000144,-0.000193
34.30704999999893,-0.000214
34.3195499999998,-0.000193
34.33205000000068,-0.000151
34.344549999998165,-7.7E-05
34.357049999999035,1.8E-05
34.36954999999991,0.000165
34.38205000000079,0.000323
34.394549999998276,0.000524
34.407049999999145,0.000734
34.41955000000002,0.000935
34.4320500000009,0.001082
34.44454999999838,0.001124
34.457049999999256,0.00105
34.46955000000013,0.000903
34.482050000001,0.000682
34.49454999999849,0.000502
34.50704999999937,0.000387
34.519550000000244,0.000429
34.532050000001114,0.000629
34.5445499999986,0.000956
34.55704999999948,0.001335
34.56955000000035,0.001662
34.582050000001225,0.001851
34.59454999999871,0.001809
34.60704999999959,0.00162
34.61955000000046,0.001272
34.632050000001335,0.000882
34.64454999999882,0.000566
34.65704999999969,0.000365
34.66955000000057,0.000292
34.682050000001446,0.000365
34.694549999998934,0.000439
34.7070499999998,0.000502
34.71955000000068,0.000513
34.73204999999817,0.000481
34.74454999999904,0.000471
34.757049999999914,0.000524
34.76955000000079,0.000692
34.78204999999828,0.000924
34.79454999999915,0.001145
34.807050000000025,0.001261
34.8195500000009,0.001209
34.83204999999838,0.000945
34.84454999999926,0.000545
34.857050000000136,3.9E-05
34.869550000001006,-0.000393
34.88204999999849,-0.000667
34.89454999999937,-0.00072
34.90705000000025,-0.000583
34.91955000000112,-0.000351
34.932049999998604,-0.00014
34.94454999999948,-4.6E-05
34.95705000000035,-0.000119
34.96955000000123,-0.000341
34.982049999998715,-0.000636
34.99454999999959,-0.000931
35.00705000000046,-0.00111
35.01955000000134,-0.001142
35.032049999998826,-0.001068
35.044549999999695,-0.000931
35.05705000000057,-0.000825
35.06955000000145,-0.000794
35.08204999999894,-0.000825
35.094549999999806,-0.00091
35.10705000000068,-0.000962
35.11954999999817,-0.000952
35.13204999999904,-0.000825
35.14454999999992,-0.000615
35.157050000000794,-0.00033
35.16954999999828,-0.000109
35.18204999999915,1.8E-05
35.19455000000003,1.8E-05
35.207050000000905,-0.000109
35.219549999998385,-0.00033
35.23204999999926,-0.000572
35.24455000000014,-0.000794
35.25705000000101,-0.000952
35.269549999998496,-0.000983
35.28204999999937,-0.000952
35.29455000000025,-0.000836
35.30705000000112,-0.000688
35.31954999999861,-0.000509
35.332049999999484,-0.000298
35.34455000000035,-9.8E-05
35.35705000000123,9.1E-05
35.36954999999872,0.000281
35.382049999999595,0.000429
35.394550000000464,0.000566
35.40705000000134,0.000639
35.41954999999883,0.00065
35.4320499999997,0.000629
35.444550000000575,0.000545
35.45705000000145,0.000429
35.46954999999894,0.000334
35.48204999999981,0.000239
35.494550000000686,0.000176
35.50704999999817,0.000176
35.51954999999904,0.00025
35.53204999999992,0.000376
35.5445500000008,0.000576
35.557049999998284,0.000787
35.569549999999154,0.000998
35.58205000000003,0.001156
35.59455000000091,0.00123
35.60704999999839,0.001187
35.619549999999265,0.001093
35.63205000000014,0.000935
35.64455000000101,0.000829
35.6570499999985,0.000755
35.669549999999376,0.000755
35.68205000000025,0.00084
35.69455000000112,0.000998
35.70704999999861,0.001177
35.71954999999949,0.001314
35.732050000000356,0.001409
35.74455000000123,0.001451
35.75704999999872,0.001388
35.7695499999996,0.001282
35.78205000000047,0.001114
35.794550000001344,0.000913
35.80704999999883,0.00065
35.8195499999997,0.000387
35.83205000000058,0.000102
35.844550000001455,-0.000204
35.857049999998935,-0.000414
35.86954999999981,-0.000541
35.88205000000069,-0.000572
35.894549999998176,-0.00053
35.907049999999046,-0.000414
35.91954999999992,-0.00033
35.9320500000008,-0.000267
35.94454999999828,-0.000288
35.95704999999916,-0.000425
35.969550000000034,-0.000636
35.9820500000009,-0.000868
35.99454999999839,-0.001099
36.00704999999927,-0.001268
36.019550000000145,-0.001394
36.032050000001014,-0.001416
36.0445499999985,-0.001384
36.05704999999938,-0.0013
36.06955000000025,-0.001247
36.082050000001125,-0.001163
36.09454999999861,-0.001078
36.10704999999949,-0.001026
36.11955000000036,-0.000994
36.132050000001236,-0.001047
36.14454999999872,-0.001131
36.15704999999959,-0.001289
36.16955000000047,-0.001468
36.18205000000135,-0.001626
36.194549999998834,-0.00169
36.207049999999704,-0.001595
36.21955000000058,-0.001352
36.23204999999807,-0.000941
36.24454999999894,-0.000478
36.257049999999815,-3.5E-05
36.26955000000069,0.000302
36.28204999999818,0.00045
36.29454999999905,0.000429
36.307049999999926,0.000239
36.3195500000008,-4.6E-05
36.33204999999828,-0.00032
36.34454999999916,-0.000509
36.35705000000004,-0.000541
36.369550000000906,-0.000488
36.382049999998394,-0.00032
36.39454999999927,-0.000119
36.40705000000015,6E-05
36.41955000000102,0.000218
36.432049999998505,0.000313
36.44454999999938,0.000376
36.45705000000025,0.000429
36.46955000000113,0.000524
36.482049999998615,0.000618
36.49454999999949,0.000724
36.50705000000036,0.00084
36.51955000000124,0.000882
36.532049999998726,0.00085
36.544549999999596,0.000766
36.55705000000047,0.000597
36.56955000000135,0.000429
36.58204999999884,0.000292
36.59454999999971,0.000228
36.607050000000584,0.000228
36.61954999999807,0.000302
36.63204999999894,0.000429
36.64454999999982,0.000545
36.657050000000694,0.000608
36.66954999999818,0.000566
36.68204999999905,0.000397
36.69454999999993,0.000186
36.707050000000805,-9.8E-05
36.719549999998286,-0.00032
36.73204999999916,-0.000467
36.74455000000004,-0.000499
36.75705000000091,-0.000414
36.7695499999984,-0.000235
36.78204999999927,-3E-06
36.79455000000015,0.000207
36.80705000000102,0.000408
36.81954999999851,0.000555
36.832049999999384,0.000629
36.844550000000254,0.000671
36.85705000000113,0.000703
36.86954999999862,0.000682
36.882049999999495,0.000597
36.894550000000365,0.000481
36.90705000000124,0.000323
36.91954999999873,0.000155
36.9320499999996,-3.5E-05
36.944550000000476,-0.00014
36.95705000000135,-0.000183
36.96954999999884,-0.000151
36.98204999999971,-9.8E-05
36.99455000000059,-3.5E-05
37.007049999998074,-4.6E-05
37.019549999998944,-0.000161
37.03204999999982,-0.000362
37.0445500000007,-0.000646
37.057049999998185,-0.000889
37.069549999999055,-0.001078
37.08204999999993,-0.001099
37.09455000000081,-0.000952
37.10704999999829,-0.000678
37.119549999999165,-0.00032
37.13205000000004,7E-06
37.14455000000091,0.000292
37.1570499999984,0.000429
37.169549999999276,0.00046
37.18205000000015,0.000439
37.19455000000102,0.000376
37.20704999999851,0.000323
37.21954999999939,0.000313
37.23205000000026,0.000271
37.244550000001134,0.000207
37.25704999999862,9.1E-05
37.2695499999995,-9.8E-05
37.28205000000037,-0.000362
37.294550000001244,-0.000636
37.30704999999873,-0.000857
37.3195499999996,-0.000962
37.33205000000048,-0.00092
37.344550000001355,-0.000741
37.35704999999884,-0.000435
37.36954999999971,-8.8E-05
37.38205000000059,0.000218
37.39454999999808,0.00045
37.40704999999895,0.000545
37.41954999999982,0.000502
37.4320500000007,0.000387
37.44454999999819,0.000186
37.45704999999906,6E-05
37.469549999999934,-3E-06
37.48205000000081,7E-05
37.49454999999829,0.000218
37.50704999999917,0.000418
37.519550000000045,0.000629
37.532050000000915,0.000755
37.5445499999984,0.000755
37.55704999999928,0.000639
37.569550000000156,0.00045
37.582050000001026,0.000239
37.59454999999851,6E-05
37.60704999999939,-1.4E-05
37.61955000000026,7E-06
37.632050000001136,0.000102
37.644549999998624,0.000218
37.6570499999995,0.000302
37.66955000000037,0.000313
37.68205000000125,0.000271
37.694549999998735,0.000176
37.707049999999604,0.000123
37.71955000000048,0.000144
37.73205000000136,0.000207
37.744549999998846,0.000387
37.757049999999715,0.000576
37.76955000000059,0.000703
37.78204999999808,0.000808
37.79454999999895,0.000829
37.807049999999826,0.000808
37.8195500000007,0.000745
37.83204999999819,0.000692
37.84454999999906,0.000724
37.85704999999994,0.000776
37.869550000000814,0.00085
37.882049999998294,0.000903
37.89454999999917,0.000861
37.90705000000005,0.000745
37.91955000000092,0.000481
37.932049999998405,0.000218
37.94454999999928,-6.7E-05
37.95705000000016,-0.000309
37.96955000000103,-0.000446
37.982049999998516,-0.000488
37.99454999999939,-0.000467
38.00705000000026,-0.000404
38.01955000000114,-0.000351
38.03204999999863,-0.00033
38.044549999999504,-0.000351
38.05705000000037,-0.000425
38.06955000000125,-0.000467
38.08204999999874,-0.00053
38.09454999999961,-0.00052
38.107050000000484,-0.000467
38.11955000000136,-0.000372
38.13204999999884,-0.000235
38.14454999999972,-0.000119
38.157050000000595,-5.6E-05
38.16954999999808,-7.7E-05
38.18204999999895,-0.000225
38.19454999999983,-0.000425
38.207050000000706,-0.000657
38.219549999998186,-0.000804
38.23204999999906,-0.000857
38.24454999999994,-0.000752
38.25705000000081,-0.000499
38.2695499999983,-0.00014
38.282049999999174,0.000228
38.29455000000005,0.000534
38.30705000000092,0.00065
38.31954999999841,0.000566
38.332049999999285,0.000292
38.344550000000154,-8.8E-05
38.35705000000103,-0.000488
38.36954999999852,-0.000762
38.382049999999396,-0.000825
38.394550000000265,-0.000709
38.40705000000114,-0.000372
38.41954999999863,2.8E-05
38.4320499999995,0.000429
38.444550000000376,0.000703
38.45705000000125,0.000787
38.46954999999874,0.000682
38.48204999999961,0.00045
38.49455000000049,0.000144
38.507050000001364,-0.00014
38.519549999998844,-0.000372
38.53204999999972,-0.000467
38.5445500000006,-0.000467
38.557049999998085,-0.000372
38.569549999998955,-0.000256
38.58204999999983,-0.000151
38.59455000000071,-8.8E-05
38.60704999999819,-5.6E-05
38.619549999999066,-0.000109
38.63204999999994,-0.000151
38.64455000000081,-0.000235
38.6570499999983,-0.000341
38.66954999999918,-0.000425
38.682050000000054,-0.00052
38.69455000000092,-0.000562
38.70704999999841,-0.000562
38.71954999999929,-0.000457
38.73205000000016,-0.000277
38.744550000001034,2.8E-05
38.75704999999852,0.000418
38.7695499999994,0.000808
38.78205000000027,0.001145
38.794550000001145,0.001367
38.80704999999863,0.001419
38.8195499999995,0.001324
38.83205000000038,0.001093
38.844550000001256,0.00084
38.85704999999874,0.000566
38.86954999999961,0.000387
38.88205000000049,0.000292
38.89455000000137,0.000281
38.90704999999885,0.000323
38.919549999999724,0.000365
38.9320500000006,0.000376
38.94454999999809,0.000365
38.95704999999896,0.000323
38.969549999999835,0.000271
38.98205000000071,0.00025
38.99454999999819,0.000228
39.00704999999907,0.000218
39.019549999999946,0.000197
39.032050000000815,0.000134
39.0445499999983,2.8E-05
39.05704999999918,-7.7E-05
39.069550000000056,-0.000172
39.082050000000926,-0.000204
39.094549999998414,-0.00013
39.10704999999929,3.9E-05
39.11955000000016,0.000207
39.13205000000104,0.000344
39.144549999998524,0.000355
39.1570499999994,0.000186
39.16955000000027,-0.000119
39.18205000000115,-0.000541
39.194549999998635,-0.00091
39.207049999999505,-0.001142
39.21955000000038,-0.001163
39.23205000000126,-0.00092
39.244549999998746,-0.000478
39.257049999999616,1.8E-05
39.26955000000049,0.00045
39.28205000000137,0.000703
39.29454999999885,0.000724
39.30704999999973,0.000545
39.3195500000006,0.000197
39.33204999999809,-0.00013
39.34454999999896,-0.000362
39.35704999999984,-0.000414
39.369550000000714,-0.000298
39.382049999998195,-5.6E-05
39.39454999999907,0.000239
39.40704999999995,0.00046
39.41955000000082,0.000597
39.432049999998306,0.000639
39.44454999999918,0.000576
39.45705000000006,0.00046
39.46955000000093,0.000344
39.48204999999842,0.00026
39.49454999999929,0.000186
39.50705000000016,0.000165
39.51955000000104,0.000207
39.53204999999853,0.00026
39.544549999999404,0.000355
39.557050000000274,0.000481
39.56955000000115,0.000639
39.58204999999864,0.000776
39.59454999999951,0.000861
39.607050000000385,0.000829
39.61955000000126,0.000692
39.63204999999875,0.00046
39.64454999999962,0.000186
39.657050000000496,-3.5E-05
39.66955000000137,-0.000183
39.68204999999885,-0.000172
39.69454999999973,-3.5E-05
39.707050000000606,0.000155
39.719549999998094,0.000365
39.732049999998964,0.000502
39.74454999999984,0.000513
39.75705000000072,0.000429
39.7695499999982,0.000292
39.782049999999074,0.000176
39.79454999999995,0.000155
39.80705000000082,0.000228
39.81954999999831,0.000387
39.832049999999185,0.000566
39.84455000000006,0.000703
39.85705000000093,0.000724
39.86954999999842,0.000597
39.882049999999296,0.000376
39.894550000000166,0.000102
39.90705000000104,-0.00014
39.91954999999853,-0.000267
39.93204999999941,-0.00032
39.94455000000028,-0.000204
39.95705000000115,-4.6E-05
39.96954999999864,0.000134
39.98204999999951,0.000271
39.99455000000039,0.000323
40.007050000001264,0.000334
40.01954999999875,0.000292
40.03204999999962,0.000218
40.0445500000005,0.000123
40.057050000001375,6E-05
40.069549999998856,1.8E-05
40.08204999999973,-3.5E-05
40.09455000000061,-4.6E-05
40.1070499999981,-8.8E-05
40.119549999998966,-0.000119
40.13204999999984,-0.000172
40.14455000000072,-0.000214
40.1570499999982,-0.000267
40.16954999999908,-0.00032
40.182049999999954,-0.000362
40.194550000000824,-0.000425
40.20704999999831,-0.000467
40.21954999999919,-0.000488
40.232050000000065,-0.00053
40.244550000000935,-0.000562
40.25704999999842,-0.000615
40.2695499999993,-0.000699
40.28205000000017,-0.000773
40.294550000001045,-0.000846
40.30704999999853,-0.000899
40.31954999999941,-0.000931
40.33205000000028,-0.000889
40.344550000001156,-0.000804
40.357049999998644,-0.000678
40.36954999999951,-0.000562
40.38205000000039,-0.000457
40.39455000000127,-0.000383
40.40704999999875,-0.000298
40.419549999999624,-0.000256
40.4320500000005,-0.000214
40.44455000000137,-0.000183
40.45704999999886,-0.000193
40.469549999999735,-0.000256
40.48205000000061,-0.000372
40.49454999999809,-0.000562
40.50704999999897,-0.000731
40.519549999999846,-0.000899
40.532050000000716,-0.00092
40.5445499999982,-0.000846
40.55704999999908,-0.000625
40.56954999999996,-0.000372
40.58205000000083,-6.7E-05
40.594549999998314,0.000144
40.60704999999919,0.000228
40.61955000000006,0.000218
40.63205000000094,0.000123
40.644549999998425,2.8E-05
40.6570499999993,7E-06
40.66955000000017,9.1E-05
40.68205000000105,0.00026
40.694549999998536,0.00046
40.707049999999406,0.000639
40.71955000000028,0.000745
40.73205000000116,0.000776
40.74454999999865,0.000745
40.757049999999516,0.000682
40.76955000000039,0.000661
40.78205000000127,0.000682
40.79454999999875,0.000776
40.80704999999963,0.000903
40.819550000000504,0.000956
40.832050000001374,0.000956
40.84454999999886,0.00085
40.85704999999974,0.000692
40.869550000000615,0.000534
40.882049999998095,0.000418
40.89454999999897,0.000397
40.90704999999985,0.000513
40.91955000000072,0.000661
40.932049999998206,0.000829
40.94454999999908,0.000935
40.95704999999996,0.000935
40.96955000000083,0.000819
40.98204999999832,0.000661
40.994549999999194,0.000513
41.00705000000006,0.00046
41.01955000000094,0.000513
41.03204999999843,0.000682
41.044549999999305,0.000913
41.057050000000174,0.001145
41.06955000000105,0.001314
41.08204999999854,0.001335
41.09454999999941,0.00124
41.107050000000285,0.001019
41.11955000000116,0.000755
41.13204999999865,0.000492
41.14454999999952,0.000334
41.157050000000396,0.00026
41.16955000000127,0.000292
41.18204999999875,0.000365
41.19454999999963,0.000418
41.20705000000051,0.000439
41.21955000000138,0.000323
41.232049999998864,0.000134
41.24454999999974,-0.00013
41.25705000000062,-0.000414
41.2695499999981,-0.000657
41.282049999998975,-0.000804
41.29454999999985,-0.000857
41.30705000000072,-0.000825
41.31954999999821,-0.000741
41.332049999999086,-0.000688
41.34454999999996,-0.000688
41.35705000000083,-0.000773
41.36954999999832,-0.000899
41.3820499999992,-0.001026
41.394550000000066,-0.001142
41.40705000000094,-0.001163
41.41954999999843,-0.001078
41.43204999999931,-0.00092
41.44455000000018,-0.000699
41.457050000001054,-0.000478
41.46954999999854,-0.000267
41.48204999999941,-0.00013
41.49455000000029,-4.6E-05
41.507050000001165,-3E-06
41.51954999999865,-3E-06
41.53204999999952,-1.4E-05
41.5445500000004,-3.5E-05
41.557050000001276,-5.6E-05
41.569549999998756,-9.8E-05
41.58204999999963,-0.000109
41.59455000000051,-0.000109
41.60705000000138,-8.8E-05
41.61954999999887,-1.4E-05
41.632049999999744,4.9E-05
41.64455000000062,0.000134
41.6570499999981,0.000197
41.66954999999898,0.000271
41.682049999999855,0.000323
41.694550000000724,0.000397
41.70704999999821,0.000502
41.71954999999909,0.00065
41.732049999999965,0.000882
41.744550000000835,0.001145
41.75704999999832,0.001398
41.7695499999992,0.001556
41.78205000000007,0.00162
41.794550000000946,0.001588
41.80704999999843,0.00143
41.81954999999931,0.001251
41.83205000000018,0.001093
41.84455000000106,0.000998
41.857049999998544,0.000977
41.869549999999414,0.001072
41.88205000000029,0.001198
41.89455000000117,0.001335
41.907049999998655,0.001388
41.919549999999525,0.001356
41.9320500000004,0.00124
41.94455000000128,0.001061
41.95704999999876,0.000819
41.969549999999636,0.000597
41.98205000000051,0.000492
41.99455000000138,0.00045
42.00704999999887,0.000555
42.01954999999975,0.000745
42.03205000000062,0.001019
42.044549999998104,0.001335
42.05704999999898,0.001609
42.06954999999986,0.001778
42.08205000000073,0.00182
42.094549999998215,0.001672
42.10704999999909,0.001367
42.11954999999997,0.000924
42.13205000000084,0.000471
42.144549999998326,4.9E-05
42.1570499999992,-0.000193
42.16955000000007,-0.000309
42.18205000000095,-0.000235
42.194549999998436,-1.4E-05
42.20704999999931,0.000228
42.21955000000018,0.000418
42.23205000000106,0.000471
42.24454999999855,0.000408
42.25704999999942,0.000197
42.269550000000294,-4.6E-05
42.28205000000117,-0.00032
42.29454999999866,-0.000499
42.30704999999953,-0.000583
42.319550000000405,-0.000572
42.33205000000128,-0.000499
42.34454999999876,-0.000467
42.35704999999964,-0.000457
42.369550000000515,-0.000509
42.382050000001385,-0.000636
42.39454999999887,-0.000773
42.40704999999975,-0.000889
42.419550000000626,-0.00092
42.43204999999811,-0.000878
42.44454999999898,-0.000752
42.45704999999986,-0.000572
42.46955000000073,-0.000404
42.48204999999822,-0.000288
42.494549999999094,-0.000225
42.50704999999997,-0.000235
42.51955000000084,-0.000298
42.53204999999833,-0.000362
42.544549999999205,-0.000425
42.557050000000075,-0.000446
42.56955000000095,-0.000446
42.58204999999844,-0.000446
42.594549999999316,-0.000457
42.607050000000186,-0.000488
42.61955000000106,-0.000541
42.63204999999855,-0.000562
42.64454999999942,-0.000594
42.6570500000003,-0.000562
42.66955000000117,-0.000488
42.68204999999866,-0.000362
42.69454999999953,-0.000204
42.70705000000041,-9.8E-05
42.719550000001284,7E-06
42.732049999998765,3.9E-05
42.74454999999964,-3.5E-05
42.75705000000052,-0.000151
42.76955000000139,-0.000277
42.782049999998875,-0.000372
42.79454999999975,-0.000435
42.80705000000062,-0.000393
42.81954999999811,-0.000277
42.832049999998986,-8.8E-05
42.84454999999986,0.000134
42.85705000000073,0.000344
42.86954999999822,0.000502
42.8820499999991,0.000629
42.89454999999997,0.000629
42.907050000000844,0.000639
42.91954999999833,0.000597
42.93204999999921,0.000566
42.94455000000008,0.000566
42.957050000000955,0.000618
42.96954999999844,0.000692
42.98204999999931,0.000798
42.99455000000019,0.000892
43.007050000001065,0.000956
43.01954999999855,0.000998
43.03204999999942,0.001019
43.0445500000003,0.001019
43.057050000001176,0.000987
43.06954999999866,0.000924
43.08204999999953,0.000913
43.09455000000041,0.000913
43.10705000000128,0.000913
43.11954999999877,0.000913
43.132049999999644,0.000945
43.14455000000052,0.000966
43.15705000000139,0.000987
43.16954999999888,0.000966
43.182049999999755,0.000924
43.194550000000625,0.000798
43.20704999999811,0.000639
43.21954999999899,0.000408
43.232049999999866,0.000165
43.244550000000736,-0.000151
43.25704999999822,-0.000414
43.2695499999991,-0.000636
43.28204999999997,-0.000804
43.29455000000085,-0.000889
43.307049999998334,-0.000868
43.31954999999921,-0.000783
43.33205000000008,-0.000667
43.34455000000096,-0.00052
43.357049999998445,-0.000393
43.369549999999315,-0.000298
43.38205000000019,-0.000277
43.39455000000107,-0.000267
43.407049999998556,-0.000288
43.419549999999425,-0.000309
43.4320500000003,-0.000267
43.44455000000118,-0.000193
43.45704999999866,-8.8E-05
43.469549999999536,7E-05
43.48205000000041,0.000165
43.49455000000128,0.000197
43.50704999999877,0.000144
43.51954999999965,-2.4E-05
43.532050000000524,-0.000277
43.544550000001394,-0.000572
43.55704999999888,-0.000836
43.56954999999976,-0.001015
43.58205000000063,-0.001089
43.594549999998115,-0.001047
43.60704999999899,-0.00092
43.61954999999987,-0.000773
43.63205000000074,-0.000615
43.644549999998226,-0.000551
43.6570499999991,-0.000541
43.66954999999997,-0.000615
43.68205000000085,-0.000688
43.69454999999834,-0.000773
43.707049999999214,-0.000783
43.71955000000008,-0.000741
43.73205000000096,-0.000636
43.74454999999845,-0.000488
43.75704999999932,-0.00033
43.769550000000194,-0.000151
43.78205000000107,-2.4E-05
43.79454999999856,9.1E-05
43.80704999999943,0.000186
43.819550000000305,0.000271
43.83205000000118,0.000365
43.84454999999866,0.00045
43.85704999999954,0.000513
43.869550000000416,0.000555
43.882050000001286,0.000555
43.89454999999877,0.000524
43.90704999999965,0.000492
43.91955000000053,0.000429
43.9320500000014,0.000365
43.944549999998884,0.000313
43.95704999999976,0.000281
43.96955000000063,0.00026
43.98204999999812,0.00025
43.994549999998995,0.000281
44.00704999999987,0.000323
44.01955000000074,0.000397
44.03204999999823,0.00046
44.044549999999106,0.000555
44.057049999999975,0.000597
44.06955000000085,0.000629
44.08204999999834,0.000629
44.09454999999922,0.000587
44.107050000000086,0.000502
44.11955000000096,0.000408
44.13204999999845,0.000344
44.14454999999932,0.000334
44.1570500000002,0.000376
44.169550000001074,0.00046
44.18204999999856,0.000576
44.19454999999943,0.000682
44.20705000000031,0.000776
44.219550000001185,0.000776
44.232049999998665,0.000734
44.24454999999954,0.000639
44.25705000000042,0.000513
44.26955000000129,0.000408
44.282049999998776,0.000365
44.29454999999965,0.000376
44.30705000000053,0.000429
44.3195500000014,0.000502
44.33204999999889,0.000555
44.344549999999764,0.000534
44.35705000000063,0.000397
44.36954999999812,0.000186
44.382049999999,-8.8E-05
44.394549999999875,-0.000298
44.407050000000744,-0.000425
44.41954999999823,-0.000372
44.43204999999911,-0.000172
44.44454999999998,0.000102
44.457050000000855,0.000418
44.46954999999834,0.000608
44.48204999999922,0.000597
44.49455000000009,0.000408
44.507050000000966,2.8E-05
44.51954999999845,-0.000404
44.53204999999932,-0.000804
44.5445500000002,-0.001068
44.55705000000108,-0.001184
44.569549999998564,-0.001131
44.582049999999434,-0.000994
44.59455000000031,-0.000857
44.60705000000119,-0.000741
44.61954999999867,-0.000741
44.632049999999545,-0.000752
44.64455000000042,-0.000794
44.65705000000129,-0.000794
44.66954999999878,-0.000731
44.682049999999656,-0.000636
44.69455000000053,-0.00053
44.7070500000014,-0.000457
44.71954999999889,-0.000488
44.73204999999977,-0.000562
44.744550000000636,-0.000667
44.757049999998124,-0.000731
44.769549999999,-0.000709
44.78204999999988,-0.000572
44.79455000000075,-0.000393
44.807049999998235,-0.000225
44.81954999999911,-0.00014
44.83204999999998,-0.000161
44.84455000000086,-0.000341
44.857049999998345,-0.000615
44.86954999999922,-0.000889
44.88205000000009,-0.001047
44.89455000000097,-0.001047
44.907049999998456,-0.000889
44.919549999999326,-0.000604
44.9320500000002,-0.000256
44.94455000000108,3.9E-05
44.95704999999857,0.00026
44.96954999999944,0.000376
44.982050000000314,0.000397
44.99455000000119,0.000365
45.00704999999867,0.000344
45.01954999999955,0.000271
45.032050000000424,0.000228
45.044550000001294,0.000176
45.05704999999878,0.000123
45.06954999999966,6E-05
45.08205000000053,7E-05
45.094550000001405,0.000134
45.10704999999889,0.000302
45.11954999999977,0.000555
45.13205000000064,0.00085
45.14454999999813,0.001156
45.157049999999,0.001419
45.16954999999987,0.001567
45.18205000000075,0.001683
45.19454999999824,0.001725
45.207049999999114,0.001736
45.219549999999984,0.001778
45.23205000000086,0.001851
45.24454999999835,0.001904
45.25704999999922,0.001936
45.269550000000095,0.001873
45.28205000000097,0.001704
45.29454999999846,0.001472
45.30704999999933,0.00124
45.319550000000206,0.001103
45.33205000000108,0.001082
45.34454999999856,0.00123
45.35704999999944,0.001535
45.36955000000032,0.001925
45.382050000001186,0.002326
45.394549999998674,0.002663
45.40704999999955,0.002895
45.41955000000043,0.002958
45.4320500000013,0.002895
45.444549999998785,0.002747
45.45704999999966,0.002536
45.46955000000053,0.002284
45.48205000000141,0.002052
45.494549999998895,0.001841
45.50704999999977,0.001641
45.51955000000064,0.001525
45.53204999999813,0.00144
45.544549999999006,0.001409
45.557049999999876,0.001461
45.56955000000075,0.001535
45.58204999999824,0.001588
45.59454999999912,0.001609
45.60704999999999,0.001546
45.619550000000864,0.001377
45.63204999999835,0.001177
45.64454999999922,0.000924
45.6570500000001,0.000671
45.669550000000974,0.000513
45.68204999999846,0.000397
45.69454999999933,0.000376
45.70705000000021,0.000387
45.719550000001085,0.000408
45.732049999998566,0.000387
45.74454999999944,0.000334
45.75705000000032,0.000228
45.76955000000119,0.000102
45.78204999999868,-4.6E-05
45.79454999999955,-0.00014
45.80705000000043,-0.000204
45.8195500000013,-0.000204
45.83204999999879,-0.000172
45.844549999999664,-9.8E-05
45.857050000000534,1.8E-05
45.86955000000141,8.1E-05
45.8820499999989,0.000134
45.894549999999775,0.000155
45.907050000000645,9.1E-05
45.91954999999813,-1.4E-05
45.93204999999901,-0.000172
45.94454999999988,-0.000383
45.957050000000756,-0.000583
45.96954999999824,-0.000773
45.98204999999912,-0.000952
45.99454999999999,-0.001068
46.007050000000866,-0.001131
46.019549999998354,-0.001163
46.032049999999224,-0.001142
46.0445500000001,-0.00111
46.05705000000098,-0.001015
46.069549999998465,-0.000931
46.082049999999334,-0.000794
46.09455000000021,-0.000615
46.10705000000109,-0.000414
46.11954999999857,-0.000204
46.132049999999445,-3E-06
46.14455000000032,0.000134
46.15705000000119,0.000207
46.16954999999868,0.00026
46.182049999999556,0.00026
46.19455000000043,0.000197
46.2070500000013,0.000123
46.21954999999879,7E-06
46.23204999999967,-6.7E-05
46.24455000000054,-0.000161
46.25705000000141,-0.000214
46.2695499999989,-0.000172
46.28204999999978,-6.7E-05
46.29455000000065,0.000102
46.307049999998135,0.000334
46.31954999999901,0.000534
46.33204999999988,0.000692
46.34455000000076,0.000703
46.357049999998246,0.000618
46.36954999999912,0.000408
46.38204999999999,0.000186
46.39455000000087,2.8E-05
46.40704999999836,-3.5E-05
46.41954999999923,2.8E-05
46.4320500000001,0.000207
46.44455000000098,0.000365
46.45704999999847,0.000429
46.46954999999934,0.000323
46.482050000000214,6E-05
46.49455000000109,-0.00033
46.50704999999857,-0.000752
46.51954999999945,-0.001068
46.532050000000325,-0.001257
46.544550000001195,-0.001247
46.55704999999868,-0.001078
46.56954999999956,-0.000868
46.582050000000436,-0.000678
46.594550000001306,-0.000615
46.60704999999879,-0.000699
46.61954999999967,-0.00091
46.63205000000054,-0.001215
46.644550000001416,-0.001479
46.657049999998904,-0.001679
46.66954999999978,-0.001742
46.68205000000065,-0.001658
46.69454999999814,-0.001468
46.707049999999015,-0.001257
46.719549999999884,-0.001089
46.73205000000076,-0.000994
46.74454999999825,-0.000973
46.757049999999126,-0.000983
46.769549999999995,-0.001036
46.78205000000087,-0.001036
46.79454999999836,-0.001005
46.80704999999923,-0.00092
46.819550000000106,-0.000825
46.83205000000098,-0.000773
46.84454999999847,-0.000783
46.85704999999934,-0.000868
46.86955000000022,-0.001036
46.882050000001094,-0.001247
46.894549999998574,-0.001468
46.90704999999945,-0.001679
46.91955000000033,-0.001837
46.9320500000012,-0.001921
46.944549999998685,-0.00189
46.95704999999956,-0.001837
46.96955000000044,-0.001721
46.98205000000131,-0.001595
46.994549999998796,-0.001447
47.00704999999967,-0.001321
47.01955000000054,-0.001226
47.03205000000142,-0.001163
47.04454999999891,-0.00112
47.05704999999978,-0.001078
47.06955000000065,-0.001078
47.08204999999814,-0.001078
47.09454999999902,-0.001015
47.10704999999989,-0.000899
47.119550000000764,-0.000741
47.13204999999825,-0.000541
47.14454999999913,-0.000309
47.15705,-0.000151
47.169550000000875,-8.8E-05
47.18204999999836,-0.000172
47.19454999999923,-0.000404
47.20705000000011,-0.00072
47.219550000000986,-0.001078
47.23204999999847,-0.001352
47.24454999999934,-0.001458
47.25705000000022,-0.001373
47.2695500000011,-0.00112
47.28204999999858,-0.000709
47.294549999999454,-0.000298
47.30705000000033,6E-05
47.3195500000012,0.00026
47.33204999999869,0.000292
47.344549999999565,0.000207
47.357050000000434,8.1E-05
47.36955000000131,2.8E-05
47.3820499999988,4.9E-05
47.394549999999676,0.000197
47.407050000000545,0.000397
47.41955000000142,0.000597
47.43204999999891,0.000692
47.44454999999978,0.000566
47.457050000000656,0.000271
47.469549999998144,-0.000161
47.48204999999902,-0.000572
47.49454999999989,-0.00091
47.50705000000077,-0.001036
47.519549999998254,-0.000889
47.532049999999124,-0.000551
47.54455,-7.7E-05
47.55705000000088,0.000397
47.569549999998365,0.000724
47.582049999999235,0.000903
47.59455000000011,0.000871
47.60705000000099,0.000755
47.61954999999847,0.000555
47.632049999999346,0.000376
47.64455000000022,0.000292
47.65705000000109,0.000313
47.66954999999858,0.000344
47.68204999999946,0.00045
47.69455000000033,0.000555
47.7070500000012,0.000629
47.71954999999869,0.000724
47.73204999999957,0.000829
47.74455000000044,0.000945
47.757050000001314,0.00104
47.7695499999988,0.001093
47.78204999999968,0.00105
47.79455000000055,0.000871
47.807050000001425,0.000597
47.81954999999891,0.000292
47.83204999999978,1.8E-05
47.84455000000066,-0.00014
47.85704999999815,-0.00013
47.86954999999902,-3.5E-05
47.88204999999989,0.000102
47.89455000000077,0.000165
47.90704999999826,3.9E-05
47.91954999999913,-0.000277
47.932050000000004,-0.000783
47.94455000000088,-0.00131
47.95704999999837,-0.001742
47.96954999999924,-0.001995
47.982050000000115,-0.001921
47.99455000000099,-0.001574
48.00704999999847,-0.001068
48.01954999999935,-0.000478
48.032050000000226,-4.6E-05
48.044550000001095,0.000207
48.05704999999858,0.000197
48.06954999999946,-1.4E-05
48.082050000000336,-0.00033
48.094550000001206,-0.000636
48.107049999998694,-0.000836
48.11954999999957,-0.000889
48.13205000000044,-0.000773
48.14455000000132,-0.00052
48.157049999998804,-0.000172
48.16954999999968,0.000123
48.18205000000055,0.000376
48.19455000000143,0.000513
48.207049999998915,0.000576
48.219549999999785,0.000524
48.23205000000066,0.000439
48.24454999999815,0.000344
48.257049999999026,0.000281
48.269549999999896,0.00025
48.28205000000077,0.000239
48.29454999999826,0.00026
48.30704999999913,0.00026
48.31955000000001,0.000292
48.33205000000088,0.000292
48.34454999999837,0.000344
48.35704999999924,0.000408
48.36955000000012,0.000555
48.382050000000994,0.000755
48.394549999998475,0.000977
48.40704999999935,0.001219
48.41955000000023,0.001409
48.4320500000011,0.001483
48.444549999998586,0.00144
48.45704999999946,0.001282
48.46955000000034,0.001061
48.48205000000121,0.000808
48.494549999998696,0.000629
48.50704999999957,0.000524
48.51955000000044,0.000587
48.53205000000132,0.000703
48.54454999999881,0.000798
48.557049999999684,0.000829
48.569550000000554,0.000766
48.58205000000143,0.000555
48.59454999999892,0.000271
48.60704999999979,-4.6E-05
48.619550000000665,-0.000246
48.63204999999815,-0.00032
48.64454999999903,-0.000204
48.6570499999999,2.8E-05
48.669550000000775,0.000313
48.68204999999826,0.000534
48.69454999999913,0.000629
48.70705000000001,0.000502
48.719550000000886,0.00026
48.732049999998374,-2.4E-05
48.74454999999924,-0.000277
48.75705000000012,-0.000425
48.769550000001,-0.000393
48.78204999999848,-0.000267
48.794549999999354,-7.7E-05
48.80705000000023,6E-05
48.8195500000011,4.9E-05
48.83204999999859,-0.00013
48.844549999999465,-0.000457
48.85705000000034,-0.000825
48.86955000000121,-0.001184
48.8820499999987,-0.001416
48.894549999999576,-0.001489
48.907050000000446,-0.001437
48.91955000000132,-0.001289
48.93204999999881,-0.001152
48.94454999999969,-0.001015
48.95705000000056,-0.000973
48.96955000000143,-0.001026
48.98204999999892,-0.001089
48.99454999999979,-0.001163
49.00705000000067,-0.001226
49.019549999998155,-0.001268
49.03204999999903,-0.0013
49.0445499999999,-0.001289
49.05705000000078,-0.0013
49.069549999998266,-0.001289
49.082049999999136,-0.001257
49.09455000000001,-0.001194
49.10705000000089,-0.001099
49.11954999999838,-0.000994
49.132049999999246,-0.000878
49.14455000000012,-0.000752
49.157050000001,-0.000667
49.16954999999848,-0.000551
49.18204999999936,-0.000435
49.194550000000234,-0.00032
49.207050000001104,-0.000193
49.21954999999859,-5.6E-05
49.23204999999947,6E-05
49.244550000000345,0.000155
49.257050000001215,0.000165
49.2695499999987,0.000144
49.28204999999958,3.9E-05
49.29455000000045,-5.6E-05
49.307050000001325,-0.000172
49.31954999999881,-0.000277
49.33204999999969,-0.00033
49.34455000000056,-0.000341
49.357050000001436,-0.000277
49.369549999998924,-0.000161
49.38204999999979,4.9E-05
49.39455000000067,0.000323
49.40704999999816,0.000671
49.419549999999035,0.000998
49.432049999999904,0.001282
49.44455000000078,0.001504
49.45704999999827,0.001588
49.46954999999914,0.001525
49.482050000000015,0.001409
49.49455000000089,0.00123
49.50704999999838,0.001135
49.51954999999925,0.001029
49.532050000000126,0.001029
49.544550000001,0.001082
49.55704999999848,0.001124
49.56954999999936,0.001177
49.58205000000024,0.001198
49.59455000000111,0.00123
49.607049999998594,0.001219
49.61954999999947,0.001282
49.63205000000034,0.001377
49.64455000000122,0.001472
49.657049999998705,0.001546
49.66954999999958,0.001556
49.68205000000045,0.001461
49.69455000000133,0.001272
49.707049999998816,0.001008
49.719549999999685,0.000734
49.73205000000056,0.000502
49.74455000000144,0.000365
49.75704999999893,0.000292
49.769549999999796,0.000344
49.78205000000067,0.000408
49.79454999999816,0.000492
49.80704999999903,0.000524
49.81954999999991,0.000545
49.832050000000784,0.000555
49.84454999999827,0.000618
49.85704999999914,0.000713
49.86955000000002,0.000829
49.882050000000895,0.000935
49.894549999998375,0.000987
49.90704999999925,0.000977
49.91955000000013,0.000861
49.932050000001,0.000692
49.944549999998486,0.000502
49.95704999999936,0.000334
49.96955000000024,0.000228
49.98205000000111,0.000239
49.9945499999986,0.000271
50.007049999999474,0.000323
50.01955000000034,0.000365
50.03205000000122,0.000344
50.04454999999871,0.00025
50.057049999999585,0.000134
50.069550000000454,-3E-06
50.08205000000133,-0.00013
50.09454999999882,-0.000214
50.10704999999969,-0.000288
50.119550000000565,-0.000341
50.13205000000144,-0.000425
50.14454999999893,-0.00053
50.1570499999998,-0.000636
50.169550000000676,-0.000783
50.18204999999816,-0.000878
50.19454999999903,-0.000973
50.20704999999991,-0.001015
50.21955000000079,-0.001036
50.232049999998274,-0.001047
50.244549999999144,-0.001036
50.25705000000002,-0.001036
50.2695500000009,-0.001068
50.28204999999838,-0.00111
50.294549999999255,-0.001142
50.30705000000013,-0.001194
50.319550000001,-0.001247
50.33204999999849,-0.0013
50.344549999999366,-0.001373
50.35705000000024,-0.001437
50.36955000000111,-0.001479
50.3820499999986,-0.001479
50.39454999999948,-0.001416
50.407050000000346,-0.0013
50.41955000000122,-0.001152
50.43204999999871,-0.000983
50.44454999999959,-0.000836
50.45705000000046,-0.000699
50.469550000001334,-0.000667
50.48204999999882,-0.000688
50.49454999999969,-0.000752
50.50705000000057,-0.000825
50.519550000001445,-0.000878
50.53204999999893,-0.00091
50.5445499999998,-0.000878
50.55705000000068,-0.000836
50.569549999998166,-0.000773
50.582049999999036,-0.000731
50.59454999999991,-0.000688
50.60705000000079,-0.000646
50.61954999999828,-0.000636
50.63204999999915,-0.000636
50.644550000000024,-0.000646
50.6570500000009,-0.000678
50.66954999999838,-0.00072
50.68204999999926,-0.000752
50.694550000000135,-0.000752
50.707050000001004,-0.00072
50.71954999999849,-0.000667
50.73204999999937,-0.00053
50.744550000000245,-0.000362
50.757050000001115,-0.000183
50.7695499999986,-1.4E-05
50.78204999999948,0.000102
50.79455000000035,0.000155
50.807050000001226,0.000165
50.81954999999871,0.000134
50.83204999999959,8.1E-05
50.84455000000046,6E-05
50.85705000000134,7E-05
50.869549999998824,0.000144
50.882049999999694,0.000239
50.89455000000057,0.000344
50.90705000000145,0.000429
50.919549999998935,0.000439
50.932049999999805,0.000387
50.94455000000068,0.000334
50.95704999999817,0.000218
50.96954999999904,0.000155
50.982049999999916,0.000165
50.99455000000079,0.000218


==> data/homade-APD-data/a21.csv <==
0.9820499999987008,0.000732
0.9945499999995753,0.000848
1.0070500000004496,0.000943
1.0195500000013242,0.000985
1.0320499999988104,0.000995
1.044549999999685,0.000932
1.0570500000005594,0.000858
1.0695500000014337,0.000764
1.0820499999989202,0.0007
1.0945499999997945,0.000648
1.107050000000669,0.000648
1.1195499999981553,0.000658
1.1320499999990297,0.000658
1.1445499999999043,0.00069
1.1570500000007786,0.000753
1.169549999998265,0.000795
1.1820499999991394,0.000837
1.1945500000000138,0.00089
1.2070500000008884,0.000964
1.2195499999983745,0.001069
1.2320499999992491,0.001185
1.2445500000001235,0.00128
1.2570500000009979,0.001385
1.2695499999984843,0.001501
1.2820499999993586,0.001565
1.294550000000233,0.001659
1.3070500000011076,0.001733
1.3195499999985938,0.001796
1.3320499999994684,0.00187
1.3445500000003427,0.001912
1.3570500000012171,0.001965
1.3695499999987035,0.001965
1.382049999999578,0.001912
1.3945500000004523,0.001807
1.4070500000013269,0.00168
1.419549999998813,0.001501
1.4320499999996876,0.001322
1.444550000000562,0.001175
1.4570500000014364,0.00108
1.4695499999989228,0.001038
1.4820499999997971,0.001059
1.4945500000006717,0.001111
1.507049999998158,0.001175
1.5195499999990323,0.001217
1.5320499999999069,0.001217
1.5445500000007812,0.001185
1.5570499999982677,0.001122
1.569549999999142,0.001101
1.5820500000000164,0.00108
1.594550000000891,0.001101
1.6070499999983772,0.001175
1.6195499999992518,0.001259
1.6320500000001261,0.001322
1.6445500000010005,0.001375
1.657049999998487,0.001375
1.6695499999993613,0.001385
1.6820500000002356,0.001343
1.6945500000011102,0.001354
1.7070499999985964,0.001396
1.719549999999471,0.00147
1.7320500000003454,0.001554
1.7445500000012197,0.001659
1.7570499999987061,0.001712
1.7695499999995805,0.001712
1.782050000000455,0.001649
1.7945500000013295,0.001554
1.8070499999988157,0.001406
1.8195499999996902,0.00128
1.8320500000005646,0.001175
1.844550000001439,0.00108
1.8570499999989254,0.001017
1.8695499999997998,0.000974
1.8820500000006744,0.000922
1.8945499999981605,0.000869
1.9070499999990351,0.000837
1.9195499999999095,0.000816
1.9320500000007839,0.000827
1.9445499999982703,0.000848
1.9570499999991446,0.000932
1.969550000000019,0.000995
1.9820500000008936,0.001069
1.9945499999983798,0.001122
2.0070499999992544,0.001175
2.019550000000129,0.001196
2.032050000001003,0.001175
2.0445499999984893,0.00108
2.057049999999364,0.000922
2.0695500000002385,0.000743
2.0820500000011126,0.000479
2.0945499999985993,0.000205
2.1070499999994734,-6.9E-05
2.119550000000348,-0.000269
2.1320500000012226,-0.000385
2.1445499999987088,-0.000385
2.1570499999995834,-0.000322
2.1695500000004575,-0.000185
2.182050000001332,-5.8E-05
2.1945499999988183,2.6E-05
2.207049999999693,8.9E-05
2.2195500000005675,0.000163
2.2320500000014416,0.000216
2.2445499999989282,0.000353
2.2570499999998024,0.000563
2.269550000000677,0.000795
2.282049999998163,0.00108
2.2945499999990377,0.001322
2.3070499999999123,0.001491
2.3195500000007865,0.001522
2.3320499999982727,0.001438
2.3445499999991473,0.001259
2.357050000000022,0.001017
2.369550000000896,0.000816
2.3820499999983826,0.000648
2.3945499999992568,0.000553
2.4070500000001314,0.000532
2.419550000001006,0.000584
2.432049999998492,0.000669
2.4445499999993667,0.000764
2.457050000000241,0.000858
2.4695500000011155,0.000922
2.4820499999986017,0.000964
2.4945499999994762,0.000953
2.507050000000351,0.000922
2.519550000001225,0.000837
2.5320499999987116,0.000721
2.5445499999995858,0.000595
2.5570500000004603,0.00049
2.569550000001335,0.000458
2.582049999998821,0.000511
2.5945499999996957,0.000658
2.60705000000057,0.000911
2.6195500000014444,0.001206
2.6320499999989306,0.001428
2.6445499999998052,0.001586
2.6570500000006794,0.001659
2.669549999998166,0.001586
2.68204999999904,0.001438
2.6945499999999147,0.001259
2.7070500000007893,0.001048
2.7195499999982755,0.000848
2.73204999999915,0.0007
2.7445500000000242,0.000532
2.757050000000899,0.000353
2.769549999998385,0.000131
2.7820499999992596,-0.000101
2.794550000000134,-0.000311
2.8070500000010083,-0.000469
2.819549999998495,-0.000501
2.832049999999369,-0.000375
2.8445500000002437,-9E-05
2.8570500000011183,0.000268
2.8695499999986045,0.000679
2.882049999999479,0.000995
2.8945500000003532,0.001154
2.907050000001228,0.001101
2.919549999998714,0.000869
2.9320499999995886,0.000469
2.9445500000004627,2.6E-05
2.9570500000013373,-0.000385
2.9695499999988235,-0.000649
2.982049999999698,-0.000722
2.9945500000005727,-0.000659
3.007050000001447,-0.000417
3.0195499999989335,-0.000132
3.0320499999998076,0.00011
3.044550000000682,0.000289
3.0570499999981684,0.0003
3.069549999999043,0.000163
3.0820499999999176,-5.8E-05
3.0945500000007917,-0.000322
3.1070499999982784,-0.000575
3.1195499999991525,-0.000754
3.132050000000027,-0.000796
3.1445500000009017,-0.000743
3.157049999998388,-0.000596
3.1695499999992625,-0.000385
3.1820500000001366,-0.000164
3.194550000001011,3.6E-05
3.2070499999984974,0.000268
3.219549999999372,0.000437
3.232050000000246,0.000616
3.2445500000011207,0.000795
3.257049999998607,0.000964
3.2695499999994815,0.001069
3.282050000000356,0.00108
3.29455000000123,0.001038
3.307049999998717,0.00089
3.319549999999591,0.000679
3.3320500000004656,0.000458
3.34455000000134,0.000268
3.3570499999988264,0.000163
3.369549999999701,0.000152
3.382050000000575,0.000195
3.3945500000014497,0.0003
3.407049999998936,0.000342
3.4195499999998105,0.000342
3.432050000000685,0.000247
3.4445499999981712,0.000121
3.457049999999046,-6E-06
3.46954999999992,-3.7E-05
3.4820500000007946,5.8E-05
3.4945499999982808,0.000279
3.5070499999991553,0.000627
3.5195500000000295,0.000974
3.532050000000904,0.001312
3.5445499999983903,0.001533
3.557049999999265,0.001596
3.5695500000001394,0.001501
3.5820500000010136,0.001291
3.5945499999985002,0.001017
3.6070499999993744,0.000827
3.619550000000249,0.000679
3.6320500000011235,0.000658
3.6445499999986097,0.0007
3.6570499999994843,0.000848
3.6695500000003585,0.001048
3.682050000001233,0.001248
3.6945499999987192,0.001417
3.707049999999594,0.001543
3.7195500000004684,0.001638
3.7320500000013426,0.00167
3.7445499999988288,0.001617
3.7570499999997033,0.001512
3.769550000000578,0.001333
3.782050000001452,0.001132
3.7945499999989387,0.000943
3.807049999999813,0.000795
3.8195500000006875,0.00069
3.8320499999981736,0.000627
3.8445499999990482,0.000616
3.857049999999923,0.000627
3.869550000000797,0.000574
3.8820499999982836,0.00049
3.8945499999991577,0.000332
3.9070500000000323,0.000142
3.919550000000907,-2.7E-05
3.932049999998393,-0.000101
3.9445499999992677,-6.9E-05
3.957050000000142,8.9E-05
3.9695500000010164,0.000363
3.9820499999985026,0.00069
3.994549999999377,0.001006
4.007050000000252,0.001196
4.019550000001126,0.001248
4.032049999998613,0.001122
4.044549999999487,0.000911
4.057050000000361,0.000648
4.069550000001236,0.000447
4.082049999998722,0.000321
4.094549999999597,0.00031
4.107050000000471,0.000405
4.119550000001345,0.000532
4.132049999998832,0.000658
4.144549999999706,0.000743
4.157050000000581,0.000732
4.1695499999980665,0.000658
4.182049999998942,0.000563
4.194549999999816,0.000458
4.20705000000069,0.000374
4.2195499999981765,0.000332
4.232049999999051,0.000332
4.244549999999926,0.000321
4.2570500000008,0.0003
4.269549999998286,0.000247
4.282049999999161,0.000163
4.294550000000035,6.8E-05
4.30705000000091,-3.7E-05
4.3195499999983955,-0.000101
4.3320499999992705,-0.000132
4.344550000000145,-0.000143
4.357050000001019,-0.000111
4.3695499999985055,-0.000101
4.38204999999938,-6.9E-05
4.394550000000255,-5.8E-05
4.407050000001129,5E-06
4.419549999998615,0.0001
4.43204999999949,0.000195
4.444550000000364,0.00031
4.457050000001239,0.000384
4.4695499999987245,0.000374
4.482049999999599,0.000321
4.494550000000474,0.000184
4.507050000001348,2.6E-05
4.5195499999988344,-6.9E-05
4.532049999999709,-0.000101
4.544550000000583,5E-06
4.557049999998069,0.000205
4.5695499999989435,0.000479
4.5820499999998185,0.000732
4.594550000000693,0.000964
4.607049999998179,0.001069
4.6195499999990535,0.001059
4.632049999999928,0.000964
4.644550000000803,0.000837
4.657049999998288,0.000721
4.669549999999163,0.000669
4.682050000000038,0.000658
4.694550000000912,0.000711
4.707049999998398,0.000785
4.7195499999992725,0.000837
4.7320500000001475,0.000837
4.744550000001022,0.000806
4.757049999998508,0.000764
4.7695499999993825,0.000711
4.782050000000257,0.000711
4.794550000001132,0.000721
4.807049999998617,0.000732
4.819549999999492,0.000753
4.8320500000003666,0.000764
4.844550000001241,0.000764
4.857049999998727,0.000785
4.8695499999996015,0.000816
4.8820500000004765,0.000932
4.894550000001351,0.001048
4.907049999998837,0.001227
4.919549999999711,0.001375
4.932050000000586,0.001491
4.944549999998072,0.001491
4.957049999998946,0.001438
4.969549999999821,0.00128
4.9820500000006955,0.00109
4.994549999998182,0.000869
5.007049999999056,0.000669
5.0195499999999305,0.000584
5.0320500000008055,0.000553
5.044549999998291,0.000574
5.057049999999165,0.000627
5.06955000000004,0.000648
5.082050000000915,0.000658
5.094549999998401,0.000679
5.107049999999275,0.000658
5.1195500000001495,0.000658
5.1320500000010245,0.000637
5.14454999999851,0.000658
5.157049999999385,0.000648
5.169550000000259,0.000616
5.182050000001134,0.000532
5.19454999999862,0.000437
5.207049999999494,0.00031
5.219550000000369,0.000216
5.2320500000012435,0.000142
5.24454999999873,0.000131
5.257049999999604,0.000195
5.2695500000004785,0.000321
5.2820500000013535,0.000447
5.294549999998839,0.000553
5.307049999999714,0.000658
5.319550000000588,0.000711
5.332049999998075,0.000721
5.344549999998949,0.000669
5.357049999999823,0.000574
5.369550000000698,0.000469
5.382049999998184,0.000321
5.394549999999059,0.000205
5.407049999999933,0.00011
5.419550000000807,0.0001
5.432049999998294,0.000121
5.444549999999168,0.000258
5.457050000000043,0.000479
5.469550000000917,0.00069
5.482049999998404,0.00089
5.494549999999278,0.000995
5.507050000000152,0.000964
5.519550000001027,0.000837
5.532049999998513,0.000627
5.544549999999388,0.000405
5.557050000000262,0.000268
5.569550000001136,0.000247
5.582049999998623,0.000384
5.594549999999497,0.000637
5.607050000000372,0.00088
5.619550000001246,0.00108
5.632049999998732,0.001122
5.644549999999607,0.000943
5.657050000000481,0.000616
5.6695500000013554,0.000173
5.682049999998842,-0.000238
5.694549999999716,-0.000512
5.707050000000591,-0.000585
5.719549999998077,-0.000427
5.732049999998952,-0.000132
5.744549999999826,0.000268
5.7570500000007,0.000616
5.769549999998187,0.000848
5.782049999999061,0.000901
5.794549999999936,0.000827
5.80705000000081,0.00069
5.819549999998297,0.000584
5.832049999999171,0.000563
5.844550000000045,0.000627
5.85705000000092,0.000774
5.869549999998406,0.000911
5.882049999999281,0.000995
5.894550000000155,0.000953
5.907050000001029,0.000806
5.919549999998516,0.000637
5.93204999999939,0.000447
5.944550000000265,0.000342
5.957050000001139,0.000384
5.969549999998626,0.0005
5.9820499999995,0.000637
5.994550000000374,0.000764
6.007050000001249,0.000795
6.019549999998735,0.000721
6.03204999999961,0.000606
6.044550000000484,0.000479
6.057050000001358,0.000426
6.069549999998845,0.000479
6.082049999999719,0.000627
6.094550000000594,0.000816
6.10704999999808,0.000964
6.119549999998955,0.001038
6.132049999999829,0.000932
6.144550000000703,0.000743
6.15704999999819,0.000511
6.169549999999064,0.00031
6.182049999999939,0.000237
6.194550000000813,0.000279
6.207049999998299,0.000426
6.219549999999174,0.000574
6.232050000000048,0.0007
6.244550000000922,0.000637
6.257049999998409,0.000511
6.269549999999283,0.000247
6.282050000000158,3.6E-05
6.294550000001032,-0.000143
6.307049999998519,-0.000216
6.319549999999393,-0.000143
6.332050000000267,-6E-06
6.344550000001142,0.000152
6.357049999998628,0.000268
6.369549999999503,0.000289
6.382050000000377,0.000237
6.394550000001251,0.000131
6.407049999998738,4.7E-05
6.419549999999612,2.6E-05
6.432050000000487,5.8E-05
6.444550000001361,0.000184
6.457049999998848,0.000363
6.469549999999722,0.000553
6.482050000000596,0.000711
6.494549999998083,0.000806
6.507049999998957,0.000806
6.519549999999832,0.000732
6.532050000000706,0.000584
6.544549999998193,0.000405
6.557049999999067,0.000205
6.569549999999941,4.7E-05
6.582050000000816,-3.7E-05
6.594549999998302,5E-06
6.607049999999177,0.000195
6.619550000000051,0.00049
6.632050000000925,0.000795
6.644549999998412,0.00109
6.657049999999286,0.001227
6.669550000000161,0.001143
6.682050000001035,0.00088
6.694549999998522,0.000458
6.707049999999396,5E-06
6.71955000000027,-0.000332
6.732050000001145,-0.000459
6.744549999998631,-0.000311
6.757049999999506,5.8E-05
6.76955000000038,0.000584
6.782050000001254,0.00109
6.794549999998741,0.00147
6.807049999999615,0.001649
6.819550000000489,0.001586
6.832050000001364,0.001343
6.84454999999885,0.001027
6.857049999999725,0.000732
6.869550000000599,0.000542
6.8820499999980855,0.000479
6.89454999999896,0.000574
6.907049999999834,0.000743
6.919550000000709,0.000922
6.932049999998195,0.001017
6.94454999999907,0.001027
6.957049999999944,0.000911
6.969550000000818,0.000711
6.982049999998305,0.0005
6.994549999999179,0.0003
7.007050000000054,0.000163
7.019550000000928,0.000142
7.0320499999984145,0.000184
7.044549999999289,0.000258
7.057050000000163,0.000374
7.069550000001038,0.000426
7.082049999998524,0.000469
7.094549999999399,0.000458
7.107050000000273,0.000426
7.119550000001147,0.000363
7.1320499999986335,0.000321
7.144549999999508,0.000279
7.157050000000383,0.000332
7.169550000001257,0.000395
7.1820499999987435,0.000542
7.194549999999618,0.000679
7.207050000000492,0.000816
7.219550000001367,0.000922
7.232049999998853,0.000943
7.244549999999728,0.000932
7.257050000000602,0.00089
7.269549999998088,0.000827
7.2820499999989625,0.000774
7.294549999999837,0.000753
7.307050000000712,0.000795
7.319549999998197,0.000837
7.3320499999990725,0.000911
7.344549999999947,0.000943
7.357050000000821,0.000932
7.369549999998307,0.000816
7.3820499999991815,0.000679
7.394550000000056,0.000553
7.407050000000931,0.00049
7.4195499999984165,0.000521
7.4320499999992915,0.000627
7.444550000000166,0.000806
7.45705000000104,0.000974
7.469549999998526,0.00109
7.482049999999401,0.001048
7.494550000000276,0.000911
7.50705000000115,0.0007
7.519549999998636,0.000521
7.5320499999995105,0.000395
7.544550000000385,0.000437
7.55705000000126,0.000616
7.5695499999987454,0.000869
7.5820499999996205,0.001143
7.594550000000495,0.001312
7.607050000001369,0.001333
7.619549999998855,0.001206
7.6320499999997296,0.000974
7.644550000000605,0.000721
7.65704999999809,0.000532
7.669549999998965,0.00049
7.6820499999998395,0.000606
7.694550000000714,0.000837
7.7070499999982,0.001185
7.719549999999074,0.00147
7.7320499999999495,0.00168
7.744550000000824,0.001733
7.75704999999831,0.001659
7.769549999999184,0.00148
7.7820500000000585,0.001248
7.794550000000934,0.001017
7.807049999998419,0.000827
7.819549999999294,0.000669
7.8320500000001685,0.000627
7.844550000001043,0.000532
7.857049999998529,0.000469
7.869549999999403,0.000395
7.8820500000002784,0.000247
7.894550000001153,0.0001
7.907049999998639,-7.9E-05
7.919549999999513,-0.000216
7.9320500000003875,-0.000311
7.9445500000012625,-0.000322
7.957049999998748,-0.000216
7.969549999999622,-1.6E-05
7.9820500000004975,0.000268
7.994550000001372,0.000532
8.007049999998857,0.000743
8.019549999999732,0.000848
8.032050000000607,0.000785
8.044549999998093,0.000574
8.057049999998968,0.000247
8.069549999999841,-0.000122
8.082050000000716,-0.00048
8.094549999998202,-0.000733
8.107049999999077,-0.00087
8.119549999999952,-0.000838
8.132050000000826,-0.000659
8.144549999998313,-0.000385
8.157049999999186,-3.7E-05
8.169550000000061,0.0003
8.182050000000936,0.000595
8.194549999998422,0.000785
8.207049999999297,0.000837
8.21955000000017,0.000795
8.232050000001045,0.000648
8.244549999998531,0.000447
8.257049999999406,0.000216
8.269550000000281,-1.6E-05
8.282050000001155,-0.000164
8.294549999998642,-0.000248
8.307049999999515,-0.000269
8.31955000000039,-0.000216
8.332050000001265,-9E-05
8.344549999998751,6.8E-05
8.357049999999626,0.000247
8.3695500000005,0.000384
8.382050000001374,0.000542
8.39454999999886,0.000616
8.407049999999735,0.000669
8.41955000000061,0.000658
8.432049999998096,0.000606
8.444549999998971,0.0005
8.457049999999844,0.000384
8.46955000000072,0.000279
8.482049999998205,0.000152
8.49454999999908,5.8E-05
8.507049999999955,-2.7E-05
8.519550000000828,-6.9E-05
8.532049999998316,-0.000111
8.54454999999919,-0.000153
8.557050000000064,-0.000101
8.56955000000094,-9E-05
8.582049999998425,-1.6E-05
8.5945499999993,7.9E-05
8.607050000000173,0.000163
8.619550000001048,0.000216
8.632049999998534,0.000258
8.644549999999409,0.000268
8.657050000000284,0.000268
8.669550000001157,0.000226
8.682049999998645,0.000237
8.694549999999518,0.000258
8.707050000000393,0.0003
8.719550000001268,0.000384
8.732049999998754,0.000405
8.744549999999629,0.000437
8.757050000000502,0.000426
8.769550000001377,0.000374
8.782049999998863,0.000321
8.794549999999738,0.00031
8.807050000000611,0.000332
8.819549999998099,0.000384
8.832049999998972,0.0005
8.844549999999847,0.000584
8.857050000000722,0.000637
8.869549999998208,0.000606
8.882049999999083,0.00049
8.894549999999956,0.000342
8.907050000000831,0.000173
8.919549999998317,2.6E-05
8.932049999999192,-6E-06
8.944550000000067,3.6E-05
8.95705000000094,0.000152
8.969549999998428,0.000332
8.982049999999301,0.000458
8.994550000000176,0.000563
9.007050000001051,0.000553
9.019549999998537,0.000447
9.032049999999412,0.000289
9.044550000000285,7.9E-05
9.05705000000116,-2.7E-05
9.069549999998646,-7.9E-05
9.082049999999521,-6E-06
9.094550000000396,0.000173
9.10705000000127,0.000395
9.119549999998757,0.000595
9.13204999999963,0.000764
9.144550000000505,0.000774
9.15705000000138,0.000679
9.169549999998866,0.000469
9.182049999999741,0.000216
9.194550000000614,-6E-06
9.207049999998102,-0.000143
9.219549999998975,-0.000143
9.23204999999985,-2.7E-05
9.244550000000725,0.000173
9.25704999999821,0.000416
9.269549999999086,0.000584
9.282049999999959,0.000616
9.294550000000834,0.000511
9.30704999999832,0.00031
9.319549999999195,2.6E-05
9.33205000000007,-0.000216
9.344550000000943,-0.000396
9.35704999999843,-0.00048
9.369549999999304,-0.000427
9.382050000000179,-0.000322
9.394550000001054,-0.000153
9.40704999999854,-2.7E-05
9.419549999999415,0.0001
9.432050000000288,0.000142
9.444550000001163,0.000173
9.457049999998649,0.000205
9.469549999999524,0.000258
9.482050000000399,0.000279
9.494550000001272,0.000342
9.50704999999876,0.000395
9.519549999999633,0.000426
9.532050000000508,0.000426
9.544550000001383,0.000458
9.557049999998869,0.000469
9.569549999999744,0.000479
9.582050000000617,0.000521
9.594549999998105,0.000616
9.607049999998978,0.000711
9.619549999999853,0.000816
9.632050000000728,0.000922
9.644549999998214,0.001017
9.657049999999089,0.001111
9.669549999999962,0.001206
9.682050000000837,0.001238
9.694549999998323,0.001238
9.707049999999198,0.001185
9.719550000000073,0.001059
9.732050000000946,0.000943
9.744549999998434,0.000848
9.757049999999307,0.000816
9.769550000000182,0.000858
9.782050000001057,0.000974
9.794549999998543,0.001122
9.807049999999418,0.001227
9.81955000000029,0.001291
9.832050000001166,0.001185
9.844549999998652,0.000943
9.857049999999527,0.000627
9.869550000000402,0.000279
9.882050000001275,-2.7E-05
9.894549999998763,-0.000216
9.907049999999636,-0.00029
9.91955000000051,-0.000248
9.932050000001386,-0.000143
9.944549999998872,1.5E-05
9.957049999999745,0.000195
9.96955000000062,0.000353
9.982049999998106,0.000511
9.99454999999898,0.000595
10.007049999999856,0.000669
10.019550000000729,0.000679
10.032049999998216,0.000637
10.04454999999909,0.000511
10.057049999999965,0.000374
10.06955000000084,0.000247
10.082049999998326,0.000205
10.0945499999992,0.000289
10.107050000000074,0.0005
10.119550000000949,0.000764
10.132049999998435,0.001038
10.14454999999931,0.001196
10.157050000000185,0.001185
10.169550000001058,0.000995
10.182049999998545,0.000658
10.194549999999419,0.000289
10.207050000000294,-3.7E-05
10.219550000001169,-0.000153
10.232049999998654,-7.9E-05
10.24454999999953,0.000184
10.257050000000403,0.000563
10.269550000001278,0.00088
10.282049999998764,0.001048
10.294549999999639,0.000995
10.307050000000514,0.00069
10.319550000001387,0.000237
10.332049999998874,-0.000227
10.344549999999748,-0.000585
10.357050000000623,-0.000764
10.369549999998108,-0.000754
10.382049999998983,-0.000575
10.394549999999859,-0.000322
10.407050000000732,-0.000111
10.41954999999822,-3.7E-05
10.432049999999093,-0.000101
10.444549999999968,-0.000311
10.457050000000843,-0.000585
10.469549999998328,-0.000807
10.482049999999203,-0.000912
10.494550000000077,-0.000828
10.507050000000952,-0.000564
10.519549999998437,-0.000206
10.532049999999312,0.000205
10.544550000000187,0.0005
10.55705000000106,0.000648
10.569549999998548,0.000669
10.582049999999422,0.000511
10.594550000000297,0.000321
10.607050000001172,0.000152
10.619549999998657,1.5E-05
10.632049999999532,1.5E-05
10.644550000000406,6.8E-05
10.65705000000128,0.000121
10.669549999998766,0.000121
10.682049999999641,1.5E-05
10.694550000000516,-0.000174
10.70705000000139,-0.000385
10.719549999998877,-0.000554
10.73204999999975,-0.000606
10.744550000000626,-0.000501
10.757049999998111,-0.00028
10.769549999998986,2.6E-05
10.782049999999861,0.0003
10.794550000000735,0.000511
10.807049999998222,0.000606
10.819549999999095,0.000595
10.83204999999997,0.000542
10.844550000000845,0.0005
10.857049999998331,0.000479
10.869549999999206,0.000553
10.88205000000008,0.000679
10.894550000000955,0.000837
10.90704999999844,0.000964
10.919549999999315,0.000995
10.93205000000019,0.000985
10.944550000001064,0.000901
10.957049999998551,0.000774
10.969549999999424,0.000669
10.9820500000003,0.000584
10.994550000001174,0.000553
11.00704999999866,0.000542
11.019549999999535,0.000511
11.032050000000408,0.000479
11.044550000001284,0.000426
11.05704999999877,0.000353
11.069549999999644,0.000279
11.08205000000052,0.000279
11.094550000001393,0.000268
11.107049999998878,0.0003
11.119549999999753,0.000384
11.132050000000628,0.000437
11.144549999998114,0.000458
11.15704999999899,0.000437
11.169549999999862,0.000374
11.182050000000737,0.000268
11.194549999998223,0.000205
11.207049999999098,0.000131
11.219549999999973,0.000121
11.232050000000847,0.000152
11.244549999998334,0.000216
11.257049999999207,0.000268
11.269550000000082,0.000321
11.282050000000957,0.000321
11.294549999998443,0.000247
11.307049999999318,0.000131
11.319550000000191,-3.7E-05
11.332050000001066,-0.000206
11.344549999998552,-0.000353
11.357049999999427,-0.000459
11.369550000000302,-0.00048
11.382050000001176,-0.000406
11.394549999998663,-0.00029
11.407049999999536,-0.000153
11.419550000000411,-1.6E-05
11.432050000001286,3.6E-05
11.444549999998772,5E-06
11.457049999999647,-0.000101
11.46955000000052,-0.000269
11.482050000001395,-0.000448
11.494549999998881,-0.000606
11.507049999999756,-0.000712
11.519550000000631,-0.000722
11.532049999998117,-0.000701
11.544549999998992,-0.000596
11.557049999999865,-0.000533
11.56955000000074,-0.000438
11.582049999998226,-0.000406
11.594549999999101,-0.000375
11.607049999999976,-0.000364
11.61955000000085,-0.000353
11.632049999998337,-0.000385
11.64454999999921,-0.000396
11.657050000000085,-0.000438
11.66955000000096,-0.00048
11.682049999998446,-0.000501
11.694549999999321,-0.000469
11.707050000000194,-0.000332
11.71955000000107,-0.000132
11.732049999998555,0.0001
11.74454999999943,0.000384
11.757050000000305,0.000606
11.769550000001178,0.000711
11.782049999998666,0.00069
11.79454999999954,0.000574
11.807050000000414,0.000447
11.81955000000129,0.000363
11.832049999998775,0.000363
11.84454999999965,0.000511
11.857050000000523,0.000753
11.869550000001398,0.001059
11.882049999998884,0.00128
11.894549999999759,0.001417
11.907050000000634,0.001396
11.91954999999812,0.001269
11.932049999998995,0.001111
11.944549999999868,0.000943
11.957050000000743,0.000911
11.969549999998229,0.000985
11.982049999999104,0.001154
11.994549999999979,0.001354
12.007050000000852,0.001533
12.01954999999834,0.001638
12.032049999999213,0.001649
12.044550000000088,0.001617
12.057050000000963,0.001575
12.069549999998449,0.001575
12.082049999999324,0.00167
12.094550000000197,0.001817
12.107050000001072,0.001976
12.119549999998558,0.002081
12.132049999999433,0.002113
12.144550000000308,0.002028
12.157050000001181,0.001849
12.169549999998669,0.001586
12.182049999999542,0.001333
12.194550000000417,0.001101
12.207050000001292,0.000932
12.219549999998778,0.000806
12.232049999999653,0.000753
12.244550000000526,0.000774
12.257050000001401,0.000837
12.269549999998887,0.000932
12.282049999999762,0.001101
12.294550000000635,0.001217
12.307049999998123,0.001322
12.319549999998996,0.001333
12.332049999999871,0.001238
12.344550000000746,0.001048
12.357049999998232,0.000774
12.369549999999107,0.00049
12.38204999999998,0.000258
12.394550000000855,8.9E-05
12.40704999999834,4.7E-05
12.419549999999216,0.0001
12.43205000000009,0.000205
12.444550000000964,0.000289
12.457049999998452,0.000353
12.469549999999325,0.000321
12.4820500000002,0.000247
12.494550000001075,0.00011
12.50704999999856,-4.8E-05
12.519549999999436,-0.000153
12.532050000000309,-0.000238
12.544550000001184,-0.00028
12.55704999999867,-0.00029
12.569549999999545,-0.00029
12.58205000000042,-0.00028
12.594550000001293,-0.000301
12.60704999999878,-0.000311
12.619549999999654,-0.000332
12.632050000000529,-0.000375
12.644550000001404,-0.000438
12.65704999999889,-0.00049
12.669549999999765,-0.000522
12.682050000000638,-0.000533
12.694549999998126,-0.000543
12.707049999998999,-0.000459
12.719549999999874,-0.000301
12.732050000000749,-0.000111
12.744549999998235,0.0001
12.75704999999911,0.000332
12.769549999999983,0.000479
12.782050000000858,0.000521
12.794549999998344,0.000469
12.807049999999219,0.000332
12.819550000000094,0.000163
12.832050000000967,2.6E-05
12.844549999998454,5E-06
12.857049999999328,0.00011
12.869550000000203,0.000384
12.882050000001078,0.000732
12.894549999998564,0.001143
12.907049999999439,0.00148
12.919550000000312,0.001702
12.932050000001187,0.001765
12.944549999998673,0.001659
12.957049999999548,0.001438
12.969550000000423,0.001175
12.982050000001296,0.000974
12.994549999998783,0.00089
13.007049999999657,0.001006
13.019550000000532,0.001206
13.032050000001407,0.001491
13.044549999998893,0.001786
13.057049999999768,0.001965
13.06955000000064,0.001986
13.082049999998128,0.001839
13.094549999999002,0.001586
13.107049999999877,0.001259
13.119550000000752,0.000943
13.132049999998237,0.000732
13.144549999999112,0.000658
13.157049999999986,0.000721
13.16955000000086,0.000911
13.182049999998346,0.001143
13.194549999999222,0.001428
13.207050000000097,0.001712
13.21955000000097,0.001997
13.232049999998457,0.002207
13.24454999999933,0.002376
13.257050000000206,0.002471
13.26955000000108,0.00246
13.282049999998566,0.002376
13.294549999999441,0.002197
13.307050000000315,0.001965
13.31955000000119,0.001733
13.332049999998675,0.001543
13.34454999999955,0.001396
13.357050000000426,0.001364
13.369550000001299,0.001375
13.382049999998785,0.001406
13.39454999999966,0.001406
13.407050000000535,0.001333
13.419550000001408,0.001175
13.432049999998895,0.000953
13.444549999999769,0.000732
13.457050000000644,0.000553
13.46954999999813,0.00049
13.482049999999004,0.000511
13.49454999999988,0.000679
13.507050000000753,0.000869
13.51954999999824,0.00108
13.532049999999114,0.001175
13.544549999999989,0.001154
13.557050000000864,0.000995
13.56954999999835,0.000774
13.582049999999224,0.0005
13.594550000000098,0.000268
13.607050000000973,0.0001
13.619549999998458,0.0001
13.632049999999333,0.000173
13.644550000000208,0.0003
13.657050000001082,0.000447
13.66954999999857,0.000616
13.682049999999442,0.000721
13.694550000000318,0.000774
13.707050000001193,0.000743
13.719549999998678,0.000732
13.732049999999553,0.000732
13.744550000000427,0.000732
13.757050000001302,0.000774
13.769549999998787,0.000806
13.782049999999662,0.000848
13.794550000000537,0.000837
13.80705000000141,0.000785
13.819549999998898,0.000711
13.832049999999771,0.000627
13.844550000000647,0.000595
13.857049999998132,0.000606
13.869549999999007,0.00069
13.882049999999882,0.000848
13.894550000000756,0.000995
13.907049999998243,0.001132
13.919549999999116,0.001196
13.932049999999991,0.001185
13.944550000000866,0.001069
13.957049999998352,0.000932
13.969549999999227,0.000858
13.9820500000001,0.000858
13.994550000000975,0.000974
14.007049999998461,0.001185
14.019549999999336,0.001417
14.032050000000211,0.001638
14.044550000001085,0.001733
14.057049999998572,0.001649
14.069549999999445,0.001438
14.08205000000032,0.001132
14.094550000001195,0.000827
14.107049999998681,0.000679
14.119549999999556,0.000658
14.13205000000043,0.000848
14.144550000001304,0.001185
14.15704999999879,0.001575
14.169549999999665,0.001923
14.18205000000054,0.002155
14.194550000001414,0.00225
14.207049999998901,0.002218
14.219549999999774,0.002113
14.23205000000065,0.002007
14.244549999998135,0.001933
14.25704999999901,0.001923
14.269549999999885,0.001902
14.282050000000758,0.001891
14.294549999998246,0.001881
14.30704999999912,0.001881
14.319549999999994,0.00186
14.33205000000087,0.001902
14.344549999998355,0.001933
14.35704999999923,0.002018
14.369550000000103,0.00206
14.382050000000978,0.00206
14.394549999998464,0.001912
14.407049999999339,0.00168
14.419550000000214,0.001333
14.432050000001087,0.000985
14.444549999998575,0.000679
14.457049999999448,0.000532
14.469550000000323,0.000532
14.482050000001198,0.0007
14.494549999998684,0.000932
14.507049999999559,0.001185
14.519550000000432,0.00128
14.532050000001307,0.001206
14.544549999998793,0.000943
14.557049999999668,0.000553
14.569550000000541,0.000121
14.582050000001416,-0.000206
14.594549999998902,-0.000396
14.607049999999777,-0.000427
14.619550000000652,-0.000301
14.632049999998138,-0.000122
14.644549999999013,2.6E-05
14.657049999999886,2.6E-05
14.669550000000761,-4.8E-05
14.682049999998247,-0.000248
14.694549999999122,-0.000438
14.707049999999997,-0.000564
14.71955000000087,-0.000533
14.732049999998358,-0.000385
14.744549999999231,-0.000101
14.757050000000106,0.000152
14.769550000000981,0.000321
14.782049999998467,0.000289
14.794549999999342,1.5E-05
14.807050000000215,-0.000396
14.81955000000109,-0.000859
14.832049999998576,-0.001239
14.844549999999451,-0.001439
14.857050000000326,-0.001397
14.8695500000012,-0.001154
14.882049999998687,-0.000786
14.89454999999956,-0.000332
14.907050000000435,2.6E-05
14.91955000000131,0.0003
14.932049999998796,0.000469
14.944549999999671,0.000574
14.957050000000544,0.000648
14.96955000000142,0.000743
14.982049999998905,0.000869
14.99454999999978,0.000953
15.007050000000655,0.001017
15.01954999999814,0.000953
15.032049999999016,0.000806
15.044549999999889,0.000606
15.057050000000764,0.000405
15.06954999999825,0.000268
15.082049999999125,0.000226
15.09455,0.0003
15.107050000000873,0.000447
15.11954999999836,0.000627
15.132049999999234,0.000732
15.144550000000109,0.000753
15.157050000000984,0.00069
15.16954999999847,0.000606
15.182049999999345,0.000595
15.194550000000218,0.0007
15.207050000001093,0.000985
15.219549999998579,0.001438
15.232049999999454,0.001965
15.244550000000329,0.002492
15.257050000001202,0.002882
15.26954999999869,0.003093
15.282049999999563,0.003103
15.294550000000438,0.002945
15.307050000001313,0.002639
15.319549999998799,0.002292
15.332049999999674,0.001954
15.344550000000547,0.001659
15.357050000001422,0.001396
15.369549999998908,0.001164
15.382049999999783,0.000995
15.394550000000658,0.000858
15.407049999998144,0.000774
15.419549999999019,0.000774
15.432049999999892,0.000837
15.444550000000767,0.000953
15.457049999998253,0.001069
15.469549999999128,0.001101
15.482050000000003,0.001048
15.494550000000876,0.000911
15.507049999998364,0.000648
15.519549999999237,0.000332
15.532050000000112,7.9E-05
15.544550000000987,-0.000101
15.557049999998473,-0.000143
15.569549999999348,-9E-05
15.582050000000221,-6E-06
15.594550000001096,6.8E-05
15.607049999998582,7.9E-05
15.619549999999457,-6E-06
15.632050000000332,-0.000164
15.644550000001205,-0.000353
15.657049999998693,-0.000501
15.669549999999566,-0.000554
15.68205000000044,-0.00048
15.694550000001316,-0.000332
15.707049999998802,-0.000153
15.719549999999675,-1.6E-05
15.73205000000055,0.0001
15.744550000001425,0.000131
15.75704999999891,0.000131
15.769549999999786,0.000152
15.782050000000659,0.000205
15.794549999998146,0.00031
15.80704999999902,0.000426
15.819549999999895,0.00049
15.83205000000077,0.000511
15.844549999998256,0.000405
15.85704999999913,0.000195
15.869550000000004,-5.8E-05
15.882050000000879,-0.000301
15.894549999998365,-0.000469
15.90704999999924,-0.000501
15.919550000000115,-0.000459
15.932050000000988,-0.000322
15.944549999998475,-0.000174
15.957049999999349,-9E-05
15.969550000000224,-7.9E-05
15.982050000001099,-0.000153
15.994549999998585,-0.000301
16.00704999999946,-0.000427
16.019550000000333,-0.000522
16.03205000000121,-0.000522
16.044549999998694,-0.000459
16.05704999999957,-0.000311
16.069550000000444,-0.000174
16.082050000001317,1.5E-05
16.094549999998804,0.0001
16.107049999999678,0.000173
16.119550000000554,0.000173
16.132050000001428,0.000173
16.144549999998915,0.000184
16.15704999999979,0.000216
16.169550000000662,0.000342
16.18204999999815,0.000532
16.194549999999023,0.000806
16.2070499999999,0.00109
16.219550000000773,0.001364
16.23204999999826,0.001565
16.244549999999133,0.001638
16.257050000000007,0.001565
16.269550000000883,0.001333
16.282049999998367,0.001038
16.29454999999924,0.000732
16.307050000000118,0.000511
16.31955000000099,0.000426
16.33204999999848,0.000511
16.34454999999935,0.000816
16.357050000000225,0.001248
16.3695500000011,0.001733
16.382049999998586,0.002176
16.394549999999462,0.002534
16.407050000000336,0.002713
16.41955000000121,0.002734
16.432049999998696,0.002671
16.44454999999957,0.002471
16.457050000000446,0.00225
16.46955000000132,0.002007
16.482049999998807,0.001723
16.49454999999968,0.001501
16.507050000000554,0.00128
16.51955000000143,0.001101
16.532049999998915,0.001017
16.54454999999979,0.000985
16.557050000000665,0.001059
16.569549999998152,0.001175
16.582049999999025,0.001301
16.5945499999999,0.001354
16.607050000000775,0.001333
16.61954999999826,0.001206
16.632049999999136,0.001017
16.64455000000001,0.000764
16.657050000000883,0.000553
16.66954999999837,0.000437
16.682049999999244,0.000405
16.69455000000012,0.000447
16.707050000000994,0.000532
16.71954999999848,0.000595
16.732049999999354,0.000616
16.744550000000228,0.000648
16.757050000001104,0.000627
16.76954999999859,0.000606
16.782049999999465,0.000637
16.79455000000034,0.0007
16.80705000000121,0.000764
16.8195499999987,0.000806
16.832049999999573,0.000785
16.84455000000045,0.000679
16.857050000001323,0.0005
16.86954999999881,0.0003
16.882049999999683,0.000142
16.894550000000557,2.6E-05
16.907050000001433,-1.6E-05
16.919549999998917,5E-06
16.932049999999794,4.7E-05
16.944550000000667,8.9E-05
16.957049999998155,8.9E-05
16.96954999999903,3.6E-05
16.9820499999999,-3.7E-05
16.99455000000078,-0.000174
17.007049999998262,-0.000322
17.01954999999914,-0.00048
17.032050000000012,-0.000617
17.044550000000886,-0.000712
17.057049999998373,-0.000754
17.069549999999246,-0.000722
17.082050000000123,-0.000543
17.094550000000996,-0.000259
17.107049999998484,0.00011
17.119549999999357,0.000469
17.13205000000023,0.000732
17.144550000001107,0.000827
17.15704999999859,0.000721
17.169549999999468,0.000437
17.18205000000034,3.6E-05
17.194550000001215,-0.000311
17.207049999998702,-0.00048
17.219549999999575,-0.000438
17.232050000000452,-0.000174
17.244550000001325,0.000237
17.257049999998813,0.000648
17.269549999999686,0.00089
17.28205000000056,0.000911
17.294550000001436,0.000679
17.30704999999892,0.000332
17.319549999999797,-9E-05
17.33205000000067,-0.000385
17.344549999998158,-0.000459
17.35704999999903,-0.00028
17.369549999999904,8.9E-05
17.38205000000078,0.000532
17.394549999998265,0.000922
17.407049999999142,0.001175
17.419550000000015,0.001248
17.43205000000089,0.001164
17.444549999998376,0.000974
17.45704999999925,0.000774
17.469550000000126,0.000637
17.482050000001,0.000595
17.494549999998487,0.000616
17.50704999999936,0.000711
17.519550000000233,0.00088
17.53205000000111,0.00108
17.544549999998594,0.00128
17.55704999999947,0.001533
17.569550000000344,0.001786
17.582050000001217,0.00207
17.594549999998705,0.002313
17.607049999999578,0.002471
17.619550000000455,0.002492
17.63205000000133,0.002387
17.644549999998816,0.002155
17.65704999999969,0.001828
17.669550000000562,0.00147
17.68205000000144,0.001132
17.694549999998923,0.000869
17.7070499999998,0.00069
17.719550000000673,0.000627
17.73204999999816,0.000627
17.744549999999034,0.0007
17.757049999999907,0.000806
17.769550000000784,0.000911
17.782049999998268,0.000985
17.794549999999145,0.000985
17.807050000000018,0.000922
17.81955000000089,0.000774
17.83204999999838,0.000553
17.844549999999252,0.000289
17.85705000000013,2.6E-05
17.869550000001002,-0.000195
17.88204999999849,-0.00029
17.894549999999363,-0.00028
17.907050000000236,-0.000153
17.919550000001113,4.7E-05
17.932049999998597,0.000237
17.944549999999474,0.000353
17.957050000000347,0.000353
17.96955000000122,0.000289
17.982049999998708,0.000121
17.99454999999958,-1.6E-05
18.007050000000458,-0.000132
18.01955000000133,-0.000122
18.03204999999882,-6E-06
18.044549999999692,0.000163
18.057050000000565,0.000374
18.069550000001442,0.000521
18.082049999998926,0.000616
18.094549999999803,0.000584
18.107050000000676,0.000458
18.119549999998164,0.000268
18.132049999999037,4.7E-05
18.14454999999991,-0.000185
18.157050000000787,-0.000332
18.16954999999827,-0.000459
18.182049999999148,-0.000501
18.19455000000002,-0.000469
18.207050000000894,-0.000375
18.21954999999838,-0.000206
18.232049999999255,1.5E-05
18.24455000000013,0.000268
18.257050000001005,0.000532
18.269549999998492,0.000743
18.282049999999366,0.000869
18.29455000000024,0.000932
18.307050000001116,0.000869
18.3195499999986,0.000732
18.332049999999477,0.000584
18.34455000000035,0.000447
18.357050000001223,0.000374
18.36954999999871,0.000332
18.382049999999584,0.000363
18.39455000000046,0.000426
18.407050000001334,0.000479
18.41954999999882,0.000542
18.432049999999695,0.000616
18.444550000000568,0.0007
18.457050000001445,0.000837
18.46954999999893,0.001027
18.482049999999806,0.001227
18.49455000000068,0.001428
18.507049999998166,0.001554
18.51954999999904,0.001565
18.532049999999913,0.00147
18.54455000000079,0.001312
18.557049999998274,0.001175
18.569549999999147,0.001132
18.582050000000024,0.001238
18.594550000000897,0.00148
18.607049999998384,0.001817
18.619549999999258,0.002134
18.63205000000013,0.002344
18.644550000001008,0.002334
18.657049999998492,0.002155
18.66954999999937,0.001828
18.682050000000242,0.001501
18.694550000001115,0.001259
18.707049999998603,0.001185
18.719549999999476,0.001312
18.732050000000353,0.001554
18.744550000001226,0.001775
18.757049999998713,0.001881
18.769549999999587,0.001807
18.78205000000046,0.001533
18.794550000001337,0.001196
18.80704999999882,0.000827
18.819549999999698,0.000616
18.83205000000057,0.000563
18.844550000001444,0.000711
18.85704999999893,0.000985
18.869549999999805,0.001291
18.88205000000068,0.001522
18.894549999998166,0.001659
18.907049999999042,0.001617
18.919549999999916,0.001491
18.93205000000079,0.001333
18.944549999998276,0.001154
18.95704999999915,0.001027
18.969550000000027,0.000932
18.9820500000009,0.000869
18.994549999998387,0.000795
19.00704999999926,0.000721
19.019550000000134,0.000616
19.03205000000101,0.000553
19.044549999998495,0.000479
19.05704999999937,0.000395
19.069550000000245,0.000332
19.082050000001118,0.000237
19.094549999998605,0.000121
19.10704999999948,-1.6E-05
19.119550000000356,-0.000164
19.13205000000123,-0.00028
19.144549999998716,-0.000353
19.15704999999959,-0.000406
19.169550000000463,-0.000406
19.18205000000134,-0.000448
19.194549999998824,-0.000438
19.2070499999997,-0.000469
19.219550000000574,-0.000469
19.232050000001447,-0.000427
19.244549999998934,-0.000332
19.257049999999808,-0.000216
19.269550000000685,-6E-06
19.28204999999817,0.000131
19.294549999999045,0.000216
19.30704999999992,0.000205
19.319550000000792,7.9E-05
19.33204999999828,-0.000153
19.344549999999153,-0.000427
19.35705000000003,-0.000627
19.369550000000903,-0.000764
19.38204999999839,-0.000775
19.394549999999263,-0.00067
19.407050000000137,-0.000438
19.419550000001014,-0.000216
19.432049999998497,5.8E-05
19.444549999999374,0.000268
19.457050000000248,0.000479
19.46955000000112,0.000648
19.48204999999861,0.000795
19.49454999999948,0.000943
19.50705000000036,0.001101
19.51955000000123,0.001164
19.53204999999872,0.001217
19.544549999999592,0.001206
19.557050000000466,0.00109
19.569550000001342,0.000985
19.582049999998826,0.000869
19.594549999999703,0.000795
19.607050000000577,0.000774
19.61955000000145,0.000795
19.632049999998937,0.000858
19.64454999999981,0.000943
19.657050000000687,0.000995
19.66954999999817,0.001038
19.682049999999048,0.001069
19.69454999999992,0.001069
19.707050000000795,0.00108
19.719549999998282,0.00109
19.732049999999155,0.001132
19.744550000000032,0.001175
19.757050000000905,0.001217
19.769549999998393,0.001269
19.782049999999266,0.001343
19.79455000000014,0.001438
19.807050000001016,0.001575
19.8195499999985,0.001754
19.832049999999377,0.001965
19.84455000000025,0.002091
19.857050000001124,0.002091
19.86954999999861,0.001965
19.882049999999484,0.001649
19.89455000000036,0.001164
19.907050000001234,0.000648
19.919549999998722,0.000163
19.932049999999595,-0.000143
19.94455000000047,-0.000248
19.957050000001345,-0.000143
19.96954999999883,0.00011
19.982049999999706,0.000395
19.99455000000058,0.000606
20.007049999998067,0.00069
20.01954999999894,0.000584
20.032049999999813,0.000342
20.04455000000069,5.8E-05
20.057049999998174,-0.000143
20.06954999999905,-0.000216
20.082049999999924,-0.000132
20.094550000000797,1.5E-05
20.107049999998285,0.000205
20.11954999999916,0.000384
20.132050000000035,0.000479
20.14455000000091,0.000511
20.157049999998396,0.000521
20.16954999999927,0.000521
20.182050000000142,0.000584
20.19455000000102,0.000679
20.207049999998503,0.000764
20.21954999999938,0.000795
20.232050000000253,0.000743
20.244550000001126,0.000584
20.257049999998614,0.000321
20.269549999999487,6.8E-05
20.282050000000364,-0.000143
20.294550000001237,-0.000216
20.307049999998725,-0.000164
20.319549999999598,5E-06
20.33205000000047,0.000226
20.344550000001348,0.000426
20.357049999998832,0.000563
20.36954999999971,0.000627
20.382050000000582,0.000679
20.39454999999807,0.000732
20.407049999998943,0.000837
20.419549999999816,0.000974
20.432050000000693,0.001059
20.444549999998177,0.001048
20.457049999999054,0.000922
20.469549999999927,0.000627
20.4820500000008,0.000216
20.494549999998288,-0.000238
20.50704999999916,-0.000585
20.519550000000038,-0.000743
20.53205000000091,-0.00067
20.5445499999984,-0.000396
20.557049999999272,-6E-06
20.569550000000145,0.000342
20.582050000001022,0.000542
20.594549999998506,0.000584
20.607049999999383,0.000447
20.619550000000256,0.000237
20.63205000000113,4.7E-05
20.644549999998617,5E-06
20.65704999999949,0.000121
20.669550000000367,0.000437
20.68205000000124,0.000837
20.694549999998728,0.001238
20.7070499999996,0.001543
20.719550000000474,0.001712
20.73205000000135,0.001712
20.744549999998835,0.001628
20.757049999999712,0.001449
20.769550000000585,0.001301
20.782049999998073,0.001196
20.794549999998946,0.001111
20.80704999999982,0.00108
20.819550000000696,0.001048
20.83204999999818,0.000974
20.844549999999057,0.000901
20.85704999999993,0.000785
20.869550000000803,0.000679
20.88204999999829,0.000627
20.894549999999164,0.000584
20.907050000000037,0.000606
20.919550000000914,0.000627
20.932049999998398,0.000679
20.944549999999275,0.0007
20.957050000000148,0.000732
20.96955000000102,0.000764
20.98204999999851,0.000795
20.994549999999382,0.000869
21.00705000000026,0.000953
21.019550000001132,0.001048
21.03204999999862,0.001122
21.044549999999493,0.001154
21.057050000000366,0.001111
21.069550000001243,0.001048
21.082049999998727,0.000964
21.094549999999604,0.00088
21.107050000000477,0.00088
21.11955000000135,0.000964
21.132049999998838,0.001111
21.14454999999971,0.00128
21.157050000000588,0.001354
21.169549999998072,0.001364
21.18204999999895,0.001248
21.194549999999822,0.000995
21.207050000000695,0.000743
21.219549999998183,0.000479
21.232049999999056,0.00031
21.244549999999933,0.000289
21.257050000000806,0.000395
21.269549999998294,0.000542
21.282049999999167,0.000679
21.29455000000004,0.00069
21.307050000000917,0.000532
21.3195499999984,0.000237
21.332049999999278,-7.9E-05
21.34455000000015,-0.000353
21.357050000001024,-0.000438
21.36954999999851,-0.000364
21.382049999999385,-7.9E-05
21.39455000000026,0.000279
21.407050000001135,0.000616
21.419549999998623,0.000827
21.432049999999496,0.000785
21.44455000000037,0.000532
21.457050000001246,0.000152
21.46954999999873,-0.000269
21.482049999999607,-0.000638
21.49455000000048,-0.00088
21.507050000001353,-0.000954
21.51954999999884,-0.00088
21.532049999999714,-0.000743
21.54455000000059,-0.000638
21.557049999998075,-0.000543
21.56954999999895,-0.000438
21.582049999999825,-0.000343
21.594550000000698,-0.000216
21.607049999998186,-5.8E-05
21.61954999999906,0.00011
21.632049999999936,0.000279
21.64455000000081,0.000395
21.657049999998296,0.000437
21.66954999999917,0.000353
21.682050000000043,0.000279
21.69455000000092,0.000205
21.707049999998404,0.000226
21.71954999999928,0.000374
21.732050000000154,0.000627
21.744550000001027,0.000943
21.757049999998515,0.001227
21.769549999999388,0.001406
21.782050000000265,0.001491
21.794550000001138,0.001417
21.807049999998625,0.001301
21.8195499999995,0.001122
21.832050000000372,0.000974
21.84455000000125,0.000837
21.857049999998733,0.000774
21.86954999999961,0.000711
21.882050000000483,0.000648
21.894550000001356,0.000563
21.907049999998844,0.000469
21.919549999999717,0.000342
21.932050000000594,0.000258
21.944549999998078,0.000205
21.957049999998954,0.000195
21.969549999999828,0.000205
21.9820500000007,0.000247
21.99454999999819,0.000268
22.00704999999906,0.000279
22.01954999999994,0.000258
22.03205000000081,0.000237
22.0445499999983,0.000237
22.057049999999172,0.000258
22.069550000000046,0.000289
22.082050000000923,0.000332
22.094549999998407,0.000353
22.107049999999283,0.000342
22.119550000000157,0.000289
22.13205000000103,0.000237
22.144549999998517,0.000205
22.15704999999939,0.000205
22.169550000000267,0.000258
22.18205000000114,0.000342
22.194549999998628,0.000447
22.2070499999995,0.000542
22.219550000000375,0.000574
22.23205000000125,0.000521
22.244549999998736,0.000437
22.257049999999612,0.00031
22.269550000000486,0.000205
22.28205000000136,0.000163
22.294549999998846,0.000173
22.30704999999972,0.000279
22.319550000000596,0.000395
22.33204999999808,0.000479
22.344549999998957,0.00049
22.35704999999983,0.000395
22.369550000000704,0.000184
22.38204999999819,-7.9E-05
22.394549999999064,-0.000332
22.40704999999994,-0.000533
22.419550000000815,-0.000606
22.432049999998302,-0.000564
22.444549999999175,-0.000375
22.45705000000005,-0.000101
22.469550000000925,0.000184
22.48204999999841,0.000426
22.494549999999286,0.000627
22.50705000000016,0.000711
22.519550000001033,0.000732
22.53204999999852,0.00069
22.544549999999393,0.000606
22.55705000000027,0.000469
22.569550000001144,0.000342
22.58204999999863,0.000205
22.594549999999504,0.000121
22.607050000000378,8.9E-05
22.619550000001254,0.000131
22.63204999999874,0.000237
22.644549999999615,0.000384
22.65705000000049,0.000542
22.66955000000136,0.000658
22.68204999999885,0.000721
22.694549999999722,0.000721
22.7070500000006,0.000648
22.719549999998083,0.000595
22.73204999999896,0.000563
22.744549999999833,0.000648
22.757050000000707,0.000837
22.769549999998194,0.001111
22.782049999999067,0.001343
22.794549999999944,0.001491
22.807050000000817,0.001501
22.819549999998305,0.001343
22.832049999999178,0.001038
22.84455000000005,0.000669
22.85705000000093,0.000384
22.869549999998412,0.000173
22.88204999999929,0.000163
22.894550000000162,0.000289
22.907050000001036,0.000553
22.919549999998523,0.000827
22.932049999999396,0.001069
22.944550000000273,0.001217
22.957050000001146,0.001227
22.969549999998634,0.001154
22.982049999999507,0.000974
22.99455000000038,0.000774
23.007050000001257,0.000637
23.01954999999874,0.000532
23.032049999999618,0.000553
23.04455000000049,0.000648
23.057050000001365,0.000827
23.069549999998852,0.001111
23.082049999999725,0.001354
23.094550000000602,0.001607
23.107049999998086,0.001817
23.119549999998963,0.001933
23.132049999999836,0.001912
23.14455000000071,0.001796
23.157049999998197,0.001596
23.16954999999907,0.001322
23.182049999999943,0.001038
23.19455000000082,0.000753
23.207049999998304,0.000521
23.21954999999918,0.000384
23.232050000000054,0.000321
23.244550000000928,0.000374
23.257049999998415,0.0005
23.26954999999929,0.0007
23.282050000000165,0.00089
23.29455000000104,0.001027
23.307049999998526,0.001069
23.3195499999994,0.000974
23.332050000000272,0.000764
23.34455000000115,0.000458
23.357049999998633,0.000131
23.36954999999951,-0.000122
23.382050000000383,-0.000238
23.394550000001257,-0.000195
23.407049999998744,1.5E-05
23.419549999999617,0.000332
23.432050000000494,0.0007
23.444550000001367,0.000964
23.457049999998855,0.001101
23.469549999999728,0.001101
23.4820500000006,0.000911
23.49454999999809,0.000658
23.507049999998962,0.000363
23.51954999999984,0.000142
23.532050000000712,-6E-06
23.5445499999982,-6.9E-05
23.557049999999073,5E-06
23.569549999999946,0.000152
23.582050000000823,0.000289
23.594549999998307,0.000353
23.607049999999184,0.000363
23.619550000000057,0.000226
23.63205000000093,-1.6E-05
23.644549999998418,-0.00028
23.65704999999929,-0.000533
23.669550000000168,-0.000712
23.68205000000104,-0.000828
23.69454999999853,-0.000786
23.707049999999402,-0.000659
23.719550000000275,-0.000501
23.732050000001152,-0.000385
23.744549999998636,-0.000406
23.757049999999513,-0.000554
23.769550000000386,-0.000817
23.78205000000126,-0.001112
23.794549999998747,-0.001376
23.80704999999962,-0.001439
23.819550000000497,-0.001302
23.83205000000137,-0.000965
23.844549999998858,-0.000459
23.85704999999973,0.000121
23.869550000000604,0.000606
23.88204999999809,0.000911
23.894549999998965,0.001048
23.907049999999842,0.00108
23.919550000000715,0.000974
23.932049999998203,0.00089
23.944549999999076,0.000943
23.95704999999995,0.001185
23.969550000000826,0.001565
23.98204999999831,0.002039
23.994549999999187,0.002555
24.00705000000006,0.00304
24.019550000000933,0.003419
24.03204999999842,0.003651
24.044549999999294,0.003841
24.05705000000017,0.004083
24.069550000001044,0.004357
24.08204999999853,0.004789
24.094549999999405,0.005411
24.107050000000278,0.00617
24.119550000001155,0.006992
24.13204999999864,0.007803
24.144549999999516,0.008478
24.15705000000039,0.009057
24.169550000001262,0.009416
24.18204999999875,0.009637
24.194549999999623,0.009827
24.2070500000005,0.010016
24.219550000001373,0.010248
24.23204999999886,0.010617
24.244549999999734,0.011018
24.257050000000607,0.011523
24.269549999998095,0.011913
24.282049999998968,0.012282
24.294549999999845,0.012577
24.307050000000718,0.012851
24.319549999998205,0.013125
24.33204999999908,0.01342
24.344549999999952,0.013831
24.35705000000083,0.014232
24.369549999998313,0.014548
24.38204999999919,0.014748
24.394550000000063,0.014769
24.407050000000936,0.014559
24.419549999998424,0.014221
24.432049999999297,0.013831
24.444550000000174,0.013536
24.457050000001047,0.013463
24.469549999998534,0.013568
24.482049999999408,0.013831
24.49455000000028,0.014179
24.507050000001158,0.014464
24.51954999999864,0.014537
24.53204999999952,0.01439
24.54455000000039,0.014032
24.557050000001265,0.013547
24.569549999998753,0.013009
24.582049999999626,0.012546
24.594550000000503,0.012219
24.607050000001376,0.012008
24.619549999998863,0.011945
24.632049999999737,0.011945
24.64455000000061,0.012029
24.657049999998097,0.012166
24.66954999999897,0.012324
24.682049999999848,0.012504
24.69455000000072,0.012693
24.70704999999821,0.012862
24.71954999999908,0.012957
24.732049999999955,0.012999
24.74455000000083,0.012988
24.757049999998316,0.012915
24.769549999999192,0.012893
24.782050000000066,0.012936
24.79455000000094,0.01302
24.807049999998426,0.013125
24.8195499999993,0.013262
24.832050000000176,0.013378
24.84455000000105,0.013389
24.857049999998537,0.013336
24.86954999999941,0.013241
24.882050000000284,0.013178
24.89455000000116,0.013146
24.907049999998645,0.013189
24.91954999999952,0.013273
24.932050000000395,0.013357
24.944550000001268,0.013336
24.957049999998755,0.013189
24.96954999999963,0.012925
24.982050000000505,0.012598
24.99455000000138,0.012293
25.007049999998866,0.012019
25.01954999999974,0.011882
25.032050000000613,0.011808
25.0445499999981,0.011755
25.057049999998974,0.011597
25.06954999999985,0.011239
25.082050000000724,0.010723
25.09454999999821,0.009995
25.107049999999084,0.009142
25.119549999999958,0.00833
25.132050000000834,0.007677
25.14454999999832,0.007245
25.157049999999195,0.007023
25.16955000000007,0.007002
25.18205000000094,0.007108
25.19454999999843,0.007182
25.207049999999303,0.00716
25.21955000000018,0.007034
25.232050000001053,0.006771
25.24454999999854,0.006423
25.257049999999413,0.005949
25.269550000000287,0.005538
25.282050000001163,0.005158
25.294549999998647,0.0048
25.307049999999524,0.004463
25.319550000000397,0.004199
25.33205000000127,0.003936
25.34454999999876,0.003672
25.35704999999963,0.00343
25.36955000000051,0.003209
25.38205000000138,0.00305
25.39454999999887,0.002945
25.407049999999742,0.002871
25.419550000000616,0.002892
25.432049999998103,0.002913
25.444549999998976,0.002924
25.457049999999853,0.002913
25.469550000000726,0.00284
25.48204999999821,0.002745
25.494549999999087,0.002587
25.50704999999996,0.002439
25.519550000000834,0.002397
25.53204999999832,0.002397
25.544549999999195,0.002492
25.55705000000007,0.002608
25.569550000000945,0.002787
25.582049999998432,0.002903
25.594549999999305,0.002945
25.60705000000018,0.00284
25.619550000001055,0.002639
25.63204999999854,0.002323
25.644549999999416,0.001933
25.65705000000029,0.001501
25.669550000001163,0.001101
25.68204999999865,0.000785
25.694549999999523,0.000574
25.7070500000004,0.000479
25.719550000001274,0.000521
25.73204999999876,0.000711
25.744549999999634,0.000932
25.757050000000508,0.001238
25.769550000001384,0.001449
25.78204999999887,0.001565
25.794549999999745,0.001565
25.80705000000062,0.001406
25.819549999998106,0.001132
25.83204999999898,0.000827
25.844549999999852,0.0005
25.85705000000073,0.000205
25.869549999998213,-2.7E-05
25.88204999999909,-0.000227
25.894549999999963,-0.000353
25.907050000000837,-0.000469
25.919549999998324,-0.000512
25.932049999999197,-0.000469
25.944550000000074,-0.000332
25.957050000000947,-6.9E-05
25.969549999998435,0.00031
25.982049999999308,0.0007
25.99455000000018,0.00109
26.00705000000106,0.001333
26.019549999998542,0.001428
26.03204999999942,0.001354
26.044550000000292,0.001111
26.057050000001166,0.000848
26.069549999998653,0.000627
26.082049999999526,0.000511
26.094550000000403,0.0005
26.107050000001276,0.000584
26.119549999998764,0.000669
26.132049999999637,0.000711
26.14455000000051,0.00069
26.157050000001387,0.000574
26.16954999999887,0.000479
26.182049999999748,0.000426
26.19455000000062,0.000479
26.20704999999811,0.000627
26.219549999998982,0.00088
26.232049999999855,0.00109
26.244550000000732,0.001238
26.257049999998216,0.001291
26.269549999999093,0.001259
26.282049999999966,0.001185
26.29455000000084,0.001101
26.307049999998327,0.00109
26.3195499999992,0.001132
26.332050000000077,0.001196
26.34455000000095,0.001227
26.357049999998438,0.001175
26.36954999999931,0.000985
26.382050000000184,0.000658
26.39455000000106,0.000268
26.407049999998545,-0.000122
26.419549999999422,-0.000364
26.432050000000295,-0.000417
26.44455000000117,-0.000259
26.457049999998656,4.7E-05
26.46954999999953,0.000416
26.482050000000406,0.000764
26.49455000000128,0.000995
26.507049999998767,0.00109
26.51954999999964,0.001059
26.532050000000513,0.000974
26.54455000000139,0.000911
26.557049999998874,0.00089
26.56954999999975,0.000911
26.582050000000624,0.000953
26.59454999999811,0.001038
26.607049999998985,0.001069
26.619549999999858,0.001048
26.632050000000735,0.001006
26.64454999999822,0.001006
26.657049999999096,0.00109
26.66954999999997,0.00128
26.682050000000842,0.001533
26.69454999999833,0.001849
26.707049999999203,0.002113
26.71955000000008,0.00226
26.732050000000953,0.002271
26.74454999999844,0.002155
26.757049999999314,0.001954
26.769550000000187,0.001744
26.782050000001064,0.001659
26.794549999998548,0.00167
26.807049999999425,0.001828
26.819550000000298,0.00207
26.83205000000117,0.002344
26.84454999999866,0.002555
26.857049999999532,0.002639
26.86955000000041,0.002587
26.882050000001282,0.002418
26.89454999999877,0.002197
26.907049999999643,0.001965
26.919550000000516,0.001817
26.932050000001393,0.001765
26.944549999998877,0.00187
26.957049999999754,0.002049
26.969550000000627,0.002292
26.982049999998114,0.002545
26.994549999998988,0.002766
27.00704999999986,0.002903
27.019550000000738,0.002977
27.032049999998222,0.002966
27.0445499999991,0.002892
27.057049999999972,0.002819
27.069550000000845,0.002755
27.082049999998333,0.002713
27.094549999999206,0.002724
27.107050000000083,0.002734
27.119550000000956,0.002745
27.132049999998443,0.002713
27.144549999999317,0.002608
27.15705000000019,0.00245
27.169550000001067,0.002228
27.18204999999855,0.002018
27.194549999999428,0.001839
27.2070500000003,0.001723
27.219550000001174,0.001691
27.23204999999866,0.001723
27.244549999999535,0.001839
27.25705000000041,0.001944
27.269550000001285,0.002049
27.282049999998772,0.002081
27.294549999999646,0.00206
27.30705000000052,0.001965
27.319550000001396,0.001786
27.33204999999888,0.001607
27.344549999999757,0.001417
27.35705000000063,0.001248
27.369549999998117,0.001132
27.38204999999899,0.001059
27.394549999999864,0.001038
27.40705000000074,0.00108
27.419549999998225,0.001132
27.4320499999991,0.001196
27.444549999999975,0.001238
27.457050000000848,0.001301
27.469549999998335,0.001375
27.48204999999921,0.001417
27.494550000000086,0.00148
27.50705000000096,0.001554
27.519549999998446,0.001628
27.53204999999932,0.001638
27.544550000000193,0.001628
27.55705000000107,0.001575
27.569549999998554,0.001512
27.58204999999943,0.001449
27.594550000000304,0.001428
27.607050000001177,0.001491
27.619549999998664,0.001691
27.632049999999538,0.001976
27.644550000000415,0.002292
27.657050000001288,0.002545
27.669549999998775,0.002713
27.68204999999965,0.002713
27.694550000000522,0.002576
27.7070500000014,0.002365
27.719549999998883,0.002176
27.73204999999976,0.002039
27.744550000000633,0.00207
27.757049999998117,0.00226
27.769549999998993,0.002587
27.782049999999867,0.002924
27.79455000000074,0.003272
27.807049999998227,0.003504
27.8195499999991,0.003588
27.832049999999978,0.003525
27.84455000000085,0.003398
27.85704999999834,0.00323
27.86954999999921,0.003082
27.882050000000085,0.003008
27.89455000000096,0.003061
27.907049999998446,0.003198
27.919549999999322,0.003335
27.932050000000196,0.003472
27.94455000000107,0.003556
27.957049999998556,0.003556
27.96954999999943,0.003493
27.982050000000307,0.003409
27.99455000000118,0.003367
28.007049999998667,0.003398
28.01954999999954,0.003461
28.032050000000414,0.003588
28.04455000000129,0.003704
28.057049999998775,0.003767
28.06954999999965,0.003788
28.082050000000525,0.003725
28.094550000001398,0.003609
28.107049999998885,0.003514
28.11954999999976,0.003472
28.132050000000635,0.003525
28.14454999999812,0.003662
28.157049999998996,0.003872
28.16954999999987,0.004041
28.182050000000743,0.004189
28.19454999999823,0.004241
28.207049999999104,0.00421
28.21954999999998,0.004136
28.232050000000854,0.004041
28.24454999999834,0.003967
28.257049999999214,0.003946
28.269550000000088,0.003967
28.282050000000964,0.003999
28.29454999999845,0.004041
28.307049999999325,0.004083
28.3195500000002,0.004104
28.33205000000107,0.004136
28.34454999999856,0.00421
28.357049999999433,0.004315
28.36955000000031,0.004399
28.382050000001183,0.004463
28.39454999999867,0.004442
28.407049999999543,0.004315
28.419550000000417,0.004136
28.432050000001293,0.003936
28.444549999998777,0.003767
28.457049999999654,0.003714
28.469550000000527,0.003809
28.4820500000014,0.003988
28.49454999999889,0.00422
28.50704999999976,0.004442
28.51955000000064,0.004547
28.532049999998122,0.004515
28.544549999999,0.004368
28.557049999999872,0.004168
28.569550000000746,0.003957
28.582049999998233,0.00383
28.594549999999106,0.003851
28.607049999999983,0.003946
28.619550000000856,0.004146
28.632049999998344,0.004347
28.644549999999217,0.004515
28.65705000000009,0.004589
28.669550000000967,0.004631
28.68204999999845,0.0046
28.694549999999328,0.004547
28.7070500000002,0.004505
28.719550000001075,0.004473
28.732049999998562,0.004463
28.744549999999435,0.004463
28.757050000000312,0.004442
28.769550000001185,0.004431
28.782049999998673,0.004399
28.794549999999546,0.004347
28.80705000000042,0.004315
28.819550000001296,0.004305
28.83204999999878,0.004273
28.844549999999657,0.004262
28.85705000000053,0.004241
28.869550000001404,0.00422
28.88204999999889,0.004273
28.894549999999764,0.004315
28.90705000000064,0.004378
28.919549999998125,0.004473
28.932049999999002,0.004589
28.944549999999875,0.004642
28.95705000000075,0.004621
28.969549999998236,0.004568
28.98204999999911,0.004484
28.994549999999986,0.004378
29.00705000000086,0.004283
29.019549999998347,0.004273
29.03204999999922,0.004336
29.044550000000093,0.004368
29.05705000000097,0.004294
29.069549999998454,0.004125
29.08204999999933,0.003841
29.094550000000204,0.003324
29.107050000001077,0.002629
29.119549999998565,0.001891
29.13204999999944,0.001217
29.144550000000315,0.000511
29.15705000000119,-0.000143
29.169549999998676,-0.000754
29.18204999999955,-0.001313
29.194550000000422,-0.001966
29.2070500000013,-0.002746
29.219549999998783,-0.003505
29.23204999999966,-0.004253
29.244550000000533,-0.005001
29.257050000001406,-0.005718
29.269549999998894,-0.006329
29.282049999999767,-0.006961
29.294550000000644,-0.007657
29.307049999998128,-0.00851
29.319549999999005,-0.009459
29.332049999999878,-0.010523
29.34455000000075,-0.011672
29.35704999999824,-0.0128
29.369549999999112,-0.013759
29.38204999999999,-0.014559
29.394550000000862,-0.015192
29.40704999999835,-0.015666
29.419549999999223,-0.016024
29.432050000000096,-0.016414
29.444550000000973,-0.016815
29.457049999998457,-0.017226
29.469549999999334,-0.017595
29.482050000000207,-0.017953
29.49455000000108,-0.018227
29.507049999998568,-0.018417
29.51954999999944,-0.018522
29.532050000000318,-0.018691
29.54455000000119,-0.018828
29.55704999999868,-0.018975
29.569549999999552,-0.018986
29.582050000000425,-0.018901
29.594550000001302,-0.018596
29.607049999998786,-0.018079
29.619549999999663,-0.017342
29.632050000000536,-0.01652
29.64455000000141,-0.015708
29.657049999998897,-0.014918
29.66954999999977,-0.014243
29.682050000000647,-0.013706
29.69454999999813,-0.013221
29.707049999999008,-0.012694
29.71954999999988,-0.012093
29.732050000000754,-0.011377
29.74454999999824,-0.010586
29.757049999999115,-0.009712
29.76954999999999,-0.008879
29.782050000000865,-0.008173
29.794549999998353,-0.007488
29.807049999999226,-0.006877
29.8195500000001,-0.006318
29.832050000000976,-0.005749
29.84454999999846,-0.005117
29.857049999999337,-0.004464
29.86955000000021,-0.003852
29.882050000001083,-0.003325
29.89454999999857,-0.00283
29.907049999999444,-0.00244
29.91955000000032,-0.002187
29.932050000001194,-0.001966
29.94454999999868,-0.001724
29.957049999999555,-0.00146
29.969550000000428,-0.001218
29.982050000001305,-0.000923
29.99454999999879,-0.000627
30.007049999999666,-0.000322
30.01955000000054,-0.000143
30.032050000001412,-1.6E-05
30.0445499999989,1.5E-05
30.057049999999773,-3.7E-05
30.06955000000065,-0.000206
30.082049999998134,-0.000438
30.094549999999007,-0.000701
30.107049999999884,-0.000975
30.119550000000757,-0.00127
30.132049999998245,-0.001523
30.144549999999118,-0.001713
30.15704999999999,-0.001861
30.169550000000868,-0.001998
30.182049999998352,-0.002124
30.19454999999923,-0.002261
30.207050000000102,-0.00243
30.219550000000975,-0.002619
30.232049999998463,-0.002809
30.244549999999336,-0.002957
30.257050000000213,-0.00303
30.269550000001086,-0.00302
30.282049999998573,-0.002957
30.294549999999447,-0.002851
30.30705000000032,-0.002798
30.319550000001197,-0.002809
30.33204999999868,-0.002862
30.344549999999558,-0.002967
30.35705000000043,-0.003072
30.369550000001304,-0.003146
30.38204999999879,-0.003157
30.394549999999665,-0.00302
30.40705000000054,-0.002841
30.419550000001415,-0.002651
30.432049999998902,-0.002482
30.444549999999776,-0.002377
30.45705000000065,-0.002345
30.469549999998137,-0.002345
30.48204999999901,-0.002345
30.494549999999887,-0.002303
30.50705000000076,-0.002198
30.519549999998247,-0.001987
30.53204999999912,-0.001745
30.544549999999994,-0.001513
30.55705000000087,-0.001344
30.569549999998355,-0.001228
30.58204999999923,-0.001207
30.594550000000105,-0.001218
30.607050000000978,-0.001228
30.619549999998465,-0.001218
30.63204999999934,-0.001154
30.644550000000216,-0.001039
30.65705000000109,-0.000933
30.669549999998576,-0.000849
30.68204999999945,-0.000828
30.694550000000323,-0.000912
30.7070500000012,-0.001039
30.719549999998684,-0.001239
30.73204999999956,-0.001439
30.744550000000434,-0.001555
30.757050000001307,-0.001565
30.769549999998794,-0.00146
30.782049999999668,-0.001218
30.794550000000545,-0.000838
30.807050000001418,-0.000396
30.819549999998905,4.7E-05
30.83204999999978,0.000395
30.844550000000652,0.000627
30.85704999999814,0.000669
30.869549999999013,0.000637
30.88204999999989,0.0005
30.894550000000763,0.000447
30.90704999999825,0.00049
30.919549999999123,0.000711
30.932049999999997,0.00109
30.944550000000874,0.001543
30.957049999998357,0.001954
30.969549999999234,0.002218
30.982050000000108,0.002334
30.99455000000098,0.002323
31.00704999999847,0.00225
31.01954999999934,0.002239
31.03205000000022,0.002408
31.04455000000109,0.002776
31.05704999999858,0.003251
31.069549999999452,0.003725
31.082050000000326,0.004073
31.094550000001203,0.004146
31.107049999998686,0.003936
31.119549999999563,0.003504
31.132050000000437,0.002977
31.14455000000131,0.002534
31.157049999998797,0.002228
31.16954999999967,0.002186
31.182050000000547,0.002376
31.19455000000142,0.002639
31.207049999998908,0.002882
31.21954999999978,0.003008
31.232050000000655,0.002966
31.244549999998142,0.002787
31.257049999999015,0.002545
31.269549999999892,0.002334
31.282050000000766,0.002197
31.294549999998253,0.002144
31.307049999999126,0.002134
31.31955,0.002134
31.332050000000876,0.002028
31.34454999999836,0.001849
31.357049999999237,0.001617
31.36955000000011,0.001396
31.382050000000984,0.001196
31.39454999999847,0.00108
31.407049999999344,0.000995
31.41955000000022,0.000932
31.432050000001095,0.000806
31.444549999998582,0.000563
31.457049999999455,0.000163
31.46955000000033,-0.00029
31.482050000001205,-0.000743
31.49454999999869,-0.001144
31.507049999999566,-0.00145
31.51955000000044,-0.001587
31.532050000001313,-0.001608
31.5445499999988,-0.001587
31.557049999999673,-0.001534
31.56955000000055,-0.001502
31.582050000001423,-0.001544
31.59454999999891,-0.001671
31.607049999999784,-0.001861
31.619550000000658,-0.002103
31.632049999998145,-0.002398
31.64454999999902,-0.002746
31.657049999999895,-0.003051
31.66955000000077,-0.003315
31.682049999998256,-0.003473
31.69454999999913,-0.003483
31.707050000000002,-0.003368
31.71955000000088,-0.003094
31.732049999998363,-0.002798
31.74454999999924,-0.002598
31.757050000000113,-0.002535
31.769550000000987,-0.002693
31.782049999998474,-0.003041
31.794549999999347,-0.003547
31.807050000000224,-0.004053
31.819550000001097,-0.004432
31.832049999998585,-0.004579
31.844549999999458,-0.004495
31.85705000000033,-0.00419
31.869550000001208,-0.003779
31.882049999998692,-0.003336
31.89454999999957,-0.002988
31.907050000000442,-0.002767
31.919550000001315,-0.002693
31.932049999998803,-0.002704
31.944549999999676,-0.002735
31.957050000000553,-0.002735
31.969550000001426,-0.002725
31.982049999998914,-0.002683
31.994549999999787,-0.002672
32.00705000000066,-0.002683
32.01954999999815,-0.002725
32.032049999999025,-0.002735
32.044549999999894,-0.002693
32.05705000000077,-0.002493
32.06954999999826,-0.002166
32.08204999999913,-0.001724
32.094550000000005,-0.00126
32.10705000000088,-0.000838
32.11954999999837,-0.000564
32.13204999999924,-0.000438
32.144550000000116,-0.000417
32.15705000000099,-0.00049
32.16954999999847,-0.000575
32.18204999999935,-0.000543
32.19455000000023,-0.000427
32.2070500000011,-0.000164
32.219549999998584,0.000142
32.23204999999946,0.000458
32.24455000000034,0.000753
32.25705000000121,0.001027
32.269549999998695,0.001238
32.28204999999957,0.001428
32.29455000000044,0.001617
32.30705000000132,0.001807
32.319549999998806,0.001976
32.33204999999968,0.002144
32.34455000000055,0.002239
32.35705000000143,0.002355
32.36954999999892,0.002397
32.382049999999786,0.002408
32.39455000000066,0.002334
32.40704999999815,0.002207
32.41954999999903,0.001997
32.4320499999999,0.001659
32.444550000000774,0.00128
32.45704999999826,0.00089
32.46954999999913,0.000563
32.48205000000001,0.000363
32.494550000000885,0.000363
32.50704999999837,0.0005
32.51954999999924,0.000806
32.53205000000012,0.001154
32.544550000000996,0.001449
32.557049999998476,0.001607
32.56954999999935,0.001596
32.58205000000023,0.001428
32.5945500000011,0.001154
32.60704999999859,0.00088
32.619549999999464,0.000669
32.63205000000034,0.000584
32.64455000000121,0.000595
32.6570499999987,0.00069
32.669549999999575,0.000764
32.682050000000444,0.000764
32.69455000000132,0.000616
32.70704999999881,0.000353
32.719549999999685,-6E-06
32.732050000000555,-0.000353
32.74455000000143,-0.000596
32.75704999999892,-0.000722
32.76954999999979,-0.00068
32.782050000000666,-0.000522
32.794549999998154,-0.000322
32.80704999999903,-0.000206
32.8195499999999,-0.000132
32.83205000000078,-0.000259
32.844549999998264,-0.00048
32.857049999999134,-0.000775
32.86955000000001,-0.001039
32.88205000000089,-0.00126
32.894549999998375,-0.001397
32.907049999999245,-0.001397
32.91955000000012,-0.001334
32.932050000001,-0.001249
32.94454999999848,-0.001197
32.957049999999356,-0.001228
32.96955000000023,-0.001291
32.9820500000011,-0.001344
32.99454999999859,-0.001365
33.00704999999947,-0.001302
33.01955000000034,-0.001133
33.03205000000121,-0.000912
33.0445499999987,-0.000638
33.05704999999958,-0.000448
33.06955000000045,-0.000332
33.082050000001324,-0.000322
33.09454999999881,-0.000417
33.10704999999969,-0.000501
33.11955000000056,-0.00049
33.132050000001435,-0.000396
33.14454999999892,-0.000122
33.15704999999979,0.000205
33.16955000000067,0.000595
33.182049999998156,0.000869
33.19454999999903,0.001017
33.2070499999999,0.001006
33.21955000000078,0.000827
33.23204999999827,0.000563
33.24454999999914,0.000342
33.257050000000014,0.000237
33.26955000000089,0.0003
33.28204999999838,0.000469
33.29454999999925,0.000721
33.307050000000125,0.000985
33.319550000001,0.00109
33.33204999999848,0.00108
33.34454999999936,0.000901
33.357050000000235,0.000606
33.369550000001105,0.0003
33.38204999999859,6.8E-05
33.39454999999947,-2.7E-05
33.407050000000346,5E-06
33.419550000001216,0.000131
33.4320499999987,0.000342
33.44454999999958,0.000532
33.45705000000045,0.00069
33.46955000000133,0.000774
33.482049999998814,0.000827
33.49454999999969,0.000848
33.50705000000056,0.000816
33.51955000000144,0.000785
33.532049999998925,0.000764
33.544549999999795,0.000753
33.55705000000067,0.000721
33.56954999999816,0.000721
33.58204999999903,0.000774
33.594549999999906,0.00088
33.60705000000078,0.001017
33.61954999999827,0.001206
33.63204999999914,0.001364
33.64455000000002,0.00148
33.65705000000089,0.00147
33.669549999998374,0.001322
33.68204999999925,0.001048
33.69455000000013,0.000679
33.707050000001,0.000268
33.719549999998485,-9E-05
33.73204999999936,-0.000322
33.74455000000024,-0.000417
33.75705000000111,-0.000396
33.769549999998596,-0.000269
33.78204999999947,-9E-05
33.79455000000034,0.00011
33.80705000000122,0.000247
33.819549999998706,0.000363
33.83204999999958,0.000416
33.84455000000045,0.000395
33.85705000000133,0.000374
33.86954999999882,0.000321
33.88204999999969,0.000258
33.894550000000564,0.000152
33.90705000000144,2.6E-05
33.91954999999893,-9E-05
33.9320499999998,-0.000195
33.944550000000675,-0.00028
33.95704999999816,-0.000332
33.96954999999903,-0.000353
33.98204999999991,-0.000311
33.994550000000785,-0.000259
34.00704999999827,-0.000206
34.01954999999914,-0.000164
34.03205000000002,-0.000153
34.044550000000896,-0.000195
34.05704999999838,-0.00029
34.06954999999925,-0.000448
34.08205000000013,-0.000691
34.094550000001,-0.000933
34.10704999999849,-0.001228
34.119549999999364,-0.001471
34.13205000000024,-0.001681
34.14455000000111,-0.001766
34.1570499999986,-0.001734
34.169549999999475,-0.001587
34.182050000000345,-0.001344
34.19455000000122,-0.001039
34.20704999999871,-0.000775
34.219549999999586,-0.000554
34.232050000000456,-0.000469
34.24455000000133,-0.000469
34.25704999999882,-0.000575
34.26954999999969,-0.000701
34.28205000000057,-0.000817
34.29455000000144,-0.000838
34.30704999999893,-0.000743
34.3195499999998,-0.000543
34.33205000000068,-0.000238
34.344549999998165,7.9E-05
34.357049999999035,0.000384
34.36954999999991,0.000637
34.38205000000079,0.000785
34.394549999998276,0.000837
34.407049999999145,0.000816
34.41955000000002,0.000753
34.4320500000009,0.00069
34.44454999999838,0.000648
34.457049999999256,0.000648
34.46955000000013,0.000711
34.482050000001,0.000837
34.49454999999849,0.000995
34.50704999999937,0.001132
34.519550000000244,0.001227
34.532050000001114,0.001238
34.5445499999986,0.001164
34.55704999999948,0.001048
34.56955000000035,0.000943
34.582050000001225,0.000858
34.59454999999871,0.000953
34.60704999999959,0.001175
34.61955000000046,0.001522
34.632050000001335,0.001912
34.64454999999882,0.002207
34.65704999999969,0.002334
34.66955000000057,0.00225
34.682050000001446,0.001944
34.694549999998934,0.001501
34.7070499999998,0.00108
34.71955000000068,0.000743
34.73204999999817,0.000616
34.74454999999904,0.00069
34.757049999999914,0.00088
34.76955000000079,0.001027
34.78204999999828,0.001101
34.79454999999915,0.000974
34.807050000000025,0.00069
34.8195500000009,0.000289
34.83204999999838,-6.9E-05
34.84454999999926,-0.000269
34.857050000000136,-0.00028
34.869550000001006,-7.9E-05
34.88204999999849,0.000258
34.89454999999937,0.000574
34.90705000000025,0.000764
34.91955000000112,0.000816
34.932049999998604,0.000648
34.94454999999948,0.000353
34.95705000000035,4.7E-05
34.96955000000123,-0.000206
34.982049999998715,-0.000322
34.99454999999959,-0.00028
35.00705000000046,-0.000122
35.01955000000134,6.8E-05
35.032049999998826,0.000216
35.044549999999695,0.00031
35.05705000000057,0.000258
35.06955000000145,0.000142
35.08204999999894,-3.7E-05
35.094549999999806,-0.000259
35.10705000000068,-0.000448
35.11954999999817,-0.000627
35.13204999999904,-0.000786
35.14454999999992,-0.000901
35.157050000000794,-0.000986
35.16954999999828,-0.001007
35.18204999999915,-0.000944
35.19455000000003,-0.000817
35.207050000000905,-0.000638
35.219549999998385,-0.000438
35.23204999999926,-0.000238
35.24455000000014,-6.9E-05
35.25705000000101,5.8E-05
35.269549999998496,0.0001
35.28204999999937,7.9E-05
35.29455000000025,-1.6E-05
35.30705000000112,-7.9E-05
35.31954999999861,-0.000185
35.332049999999484,-0.000269
35.34455000000035,-0.000364
35.35705000000123,-0.000375
35.36954999999872,-0.000364
35.382049999999595,-0.000343
35.394550000000464,-0.00029
35.40705000000134,-0.000227
35.41954999999883,-0.000174
35.4320499999997,-0.000111
35.444550000000575,-0.000111
35.45705000000145,-7.9E-05
35.46954999999894,-5.8E-05
35.48204999999981,-1.6E-05
35.494550000000686,0.0001
35.50704999999817,0.000289
35.51954999999904,0.0005
35.53204999999992,0.000732
35.5445500000008,0.000943
35.557049999998284,0.00109
35.569549999999154,0.001196
35.58205000000003,0.001217
35.59455000000091,0.001175
35.60704999999839,0.001154
35.619549999999265,0.001154
35.63205000000014,0.001206
35.64455000000101,0.001333
35.6570499999985,0.00147
35.669549999999376,0.001554
35.68205000000025,0.001596
35.69455000000112,0.001522
35.70704999999861,0.001333
35.71954999999949,0.001101
35.732050000000356,0.000837
35.74455000000123,0.000616
35.75704999999872,0.00049
35.7695499999996,0.00049
35.78205000000047,0.000627
35.794550000001344,0.00088
35.80704999999883,0.001206
35.8195499999997,0.00147
35.83205000000058,0.001723
35.844550000001455,0.001817
35.857049999998935,0.001786
35.86954999999981,0.001638
35.88205000000069,0.001428
35.894549999998176,0.001206
35.907049999999046,0.001017
35.91954999999992,0.000858
35.9320500000008,0.000785
35.94454999999828,0.000679
35.95704999999916,0.000584
35.969550000000034,0.000437
35.9820500000009,0.000247
35.99454999999839,5.8E-05
36.00704999999927,-0.000143
36.019550000000145,-0.000269
36.032050000001014,-0.000332
36.0445499999985,-0.000364
36.05704999999938,-0.000343
36.06955000000025,-0.000322
36.082050000001125,-0.000322
36.09454999999861,-0.000375
36.10704999999949,-0.000438
36.11955000000036,-0.00049
36.132050000001236,-0.000512
36.14454999999872,-0.000522
36.15704999999959,-0.00048
36.16955000000047,-0.000459
36.18205000000135,-0.000427
36.194549999998834,-0.000427
36.207049999999704,-0.000448
36.21955000000058,-0.000438
36.23204999999807,-0.000417
36.24454999999894,-0.000385
36.257049999999815,-0.000343
36.26955000000069,-0.000301
36.28204999999818,-0.000332
36.29454999999905,-0.000417
36.307049999999926,-0.000649
36.3195500000008,-0.00087
36.33204999999828,-0.001112
36.34454999999916,-0.001323
36.35705000000004,-0.001428
36.369550000000906,-0.001407
36.382049999998394,-0.001281
36.39454999999927,-0.00106
36.40705000000015,-0.000807
36.41955000000102,-0.000554
36.432049999998505,-0.000353
36.44454999999938,-0.000195
36.45705000000025,-6.9E-05
36.46955000000113,1.5E-05
36.482049999998615,0.0001
36.49454999999949,0.000195
36.50705000000036,0.000289
36.51955000000124,0.000384
36.532049999998726,0.000532
36.544549999999596,0.000669
36.55705000000047,0.000827
36.56955000000135,0.000943
36.58204999999884,0.001017
36.59454999999971,0.001017
36.607050000000584,0.000964
36.61954999999807,0.00089
36.63204999999894,0.000806
36.64454999999982,0.000774
36.657050000000694,0.000848
36.66954999999818,0.001059
36.68204999999905,0.001333
36.69454999999993,0.001649
36.707050000000805,0.001944
36.719549999998286,0.002155
36.73204999999916,0.002186
36.74455000000004,0.002081
36.75705000000091,0.001891
36.7695499999984,0.001649
36.78204999999927,0.001396
36.79455000000015,0.001217
36.80705000000102,0.001132
36.81954999999851,0.001122
36.832049999999384,0.001164
36.844550000000254,0.001259
36.85705000000113,0.001333
36.86954999999862,0.001364
36.882049999999495,0.001396
36.894550000000365,0.001385
36.90705000000124,0.001364
36.91954999999873,0.001301
36.9320499999996,0.001259
36.944550000000476,0.001217
36.95705000000135,0.001227
36.96954999999884,0.00128
36.98204999999971,0.001396
36.99455000000059,0.001543
37.007049999998074,0.00168
37.019549999998944,0.001775
37.03204999999982,0.001775
37.0445500000007,0.001659
37.057049999998185,0.001449
37.069549999999055,0.001185
37.08204999999993,0.000964
37.09455000000081,0.000753
37.10704999999829,0.000616
37.119549999999165,0.000584
37.13205000000004,0.000584
37.14455000000091,0.000606
37.1570499999984,0.000637
37.169549999999276,0.000616
37.18205000000015,0.000563
37.19455000000102,0.000479
37.20704999999851,0.000395
37.21954999999939,0.000332
37.23205000000026,0.000279
37.244550000001134,0.000195
37.25704999999862,0.000152
37.2695499999995,0.000131
37.28205000000037,0.000121
37.294550000001244,0.00011
37.30704999999873,0.00011
37.3195499999996,0.00011
37.33205000000048,0.00011
37.344550000001355,5.8E-05
37.35704999999884,-3.7E-05
37.36954999999971,-0.000143
37.38205000000059,-0.000216
37.39454999999808,-0.000227
37.40704999999895,-0.000143
37.41954999999982,1.5E-05
37.4320500000007,0.000226
37.44454999999819,0.000405
37.45704999999906,0.000542
37.469549999999934,0.000553
37.48205000000081,0.000469
37.49454999999829,0.000321
37.50704999999917,0.000184
37.519550000000045,0.000131
37.532050000000915,0.000173
37.5445499999984,0.000384
37.55704999999928,0.000679
37.569550000000156,0.000953
37.582050000001026,0.001143
37.59454999999851,0.001175
37.60704999999939,0.001059
37.61955000000026,0.000827
37.632050000001136,0.000532
37.644549999998624,0.0003
37.6570499999995,0.000216
37.66955000000037,0.000289
37.68205000000125,0.00049
37.694549999998735,0.000785
37.707049999999604,0.00108
37.71955000000048,0.00128
37.73205000000136,0.00128
37.744549999998846,0.001175
37.757049999999715,0.000911
37.76955000000059,0.000574
37.78204999999808,0.000289
37.79454999999895,8.9E-05
37.807049999999826,3.6E-05
37.8195500000007,0.000121
37.83204999999819,0.000289
37.84454999999906,0.0005
37.85704999999994,0.000658
37.869550000000814,0.000753
37.882049999998294,0.000732
37.89454999999917,0.000669
37.90705000000005,0.000616
37.91955000000092,0.000606
37.932049999998405,0.0007
37.94454999999928,0.000869
37.95705000000016,0.001132
37.96955000000103,0.001406
37.982049999998516,0.001596
37.99454999999939,0.001691
38.00705000000026,0.001628
38.01955000000114,0.00148
38.03204999999863,0.001259
38.044549999999504,0.001027
38.05705000000037,0.000827
38.06955000000125,0.00069
38.08204999999874,0.000627
38.09454999999961,0.000574
38.107050000000484,0.000563
38.11955000000136,0.000542
38.13204999999884,0.000553
38.14454999999972,0.000563
38.157050000000595,0.000542
38.16954999999808,0.000553
38.18204999999895,0.000595
38.19454999999983,0.000616
38.207050000000706,0.0007
38.219549999998186,0.000774
38.23204999999906,0.000922
38.24454999999994,0.001059
38.25705000000081,0.001269
38.2695499999983,0.001449
38.282049999999174,0.001586
38.29455000000005,0.001628
38.30705000000092,0.001533
38.31954999999841,0.001238
38.332049999999285,0.000827
38.344550000000154,0.000332
38.35705000000103,-0.000122
38.36954999999852,-0.000438
38.382049999999396,-0.000543
38.394550000000265,-0.000448
38.40705000000114,-0.000206
38.41954999999863,7.9E-05
38.4320499999995,0.000268
38.444550000000376,0.0003
38.45705000000125,0.00011
38.46954999999874,-0.000238
38.48204999999961,-0.000627
38.49455000000049,-0.000923
38.507050000001364,-0.001049
38.519549999998844,-0.000954
38.53204999999972,-0.00067
38.5445500000006,-0.000343
38.557049999998085,-2.7E-05
38.569549999998955,0.000152
38.58204999999983,0.000131
38.59455000000071,-3.7E-05
38.60704999999819,-0.000238
38.619549999999066,-0.000396
38.63204999999994,-0.000469
38.64455000000081,-0.000375
38.6570499999983,-0.000195
38.66954999999918,2.6E-05
38.682050000000054,0.000173
38.69455000000092,0.000216
38.70704999999841,0.000184
38.71954999999929,7.9E-05
38.73205000000016,-5.8E-05
38.744550000001034,-0.000143
38.75704999999852,-0.000132
38.7695499999994,-7.9E-05
38.78205000000027,3.6E-05
38.794550000001145,0.000173
38.80704999999863,0.000289
38.8195499999995,0.000405
38.83205000000038,0.000511
38.844550000001256,0.000574
38.85704999999874,0.000648
38.86954999999961,0.000637
38.88205000000049,0.000595
38.89455000000137,0.000469
38.90704999999885,0.000258
38.919549999999724,4.7E-05
38.9320500000006,-0.000111
38.94454999999809,-0.000174
38.95704999999896,-5.8E-05
38.969549999999835,0.000163
38.98205000000071,0.000458
38.99454999999819,0.000721
39.00704999999907,0.00089
39.019549999999946,0.000911
39.032050000000815,0.000785
39.0445499999983,0.000616
39.05704999999918,0.000469
39.069550000000056,0.000405
39.082050000000926,0.0005
39.094549999998414,0.000732
39.10704999999929,0.000985
39.11955000000016,0.001227
39.13205000000104,0.001322
39.144549999998524,0.001206
39.1570499999994,0.000953
39.16955000000027,0.000595
39.18205000000115,0.000268
39.194549999998635,5.8E-05
39.207049999999505,-2.7E-05
39.21955000000038,5.8E-05
39.23205000000126,0.000216
39.244549999998746,0.000416
39.257049999999616,0.000553
39.26955000000049,0.000616
39.28205000000137,0.000595
39.29454999999885,0.000532
39.30704999999973,0.000437
39.3195500000006,0.000374
39.33204999999809,0.000353
39.34454999999896,0.000342
39.35704999999984,0.00031
39.369550000000714,0.000247
39.382049999998195,0.000131
39.39454999999907,-6E-06
39.40704999999995,-0.000143
39.41955000000082,-0.000238
39.432049999998306,-0.00028
39.44454999999918,-0.000259
39.45705000000006,-0.000174
39.46955000000093,-0.000111
39.48204999999842,-4.8E-05
39.49454999999929,-9E-05
39.50705000000016,-0.000132
39.51955000000104,-0.000238
39.53204999999853,-0.000301
39.544549999999404,-0.000301
39.557050000000274,-0.000185
39.56955000000115,5E-06
39.58204999999864,0.000205
39.59454999999951,0.000384
39.607050000000385,0.000469
39.61955000000126,0.000469
39.63204999999875,0.000332
39.64454999999962,0.000163
39.657050000000496,2.6E-05
39.66955000000137,-5.8E-05
39.68204999999885,5E-06
39.69454999999973,0.000121
39.707050000000606,0.0003
39.719549999998094,0.000479
39.732049999998964,0.000584
39.74454999999984,0.000584
39.75705000000072,0.000521
39.7695499999982,0.000384
39.782049999999074,0.000258
39.79454999999995,0.000205
39.80705000000082,0.000205
39.81954999999831,0.000247
39.832049999999185,0.00031
39.84455000000006,0.000353
39.85705000000093,0.00031
39.86954999999842,0.000195
39.882049999999296,3.6E-05
39.894550000000166,-0.000143
39.90705000000104,-0.000259
39.91954999999853,-0.000311
39.93204999999941,-0.00028
39.94455000000028,-0.000195
39.95705000000115,-0.000111
39.96954999999864,-9E-05
39.98204999999951,-0.000143
39.99455000000039,-0.00029
40.007050000001264,-0.000469
40.01954999999875,-0.00067
40.03204999999962,-0.000796
40.0445500000005,-0.000838
40.057050000001375,-0.000754
40.069549999998856,-0.000596
40.08204999999973,-0.000427
40.09455000000061,-0.00028
40.1070499999981,-0.000195
40.119549999998966,-0.000195
40.13204999999984,-0.000301
40.14455000000072,-0.000396
40.1570499999982,-0.00048
40.16954999999908,-0.000469
40.182049999999954,-0.000396
40.194550000000824,-0.000238
40.20704999999831,-9E-05
40.21954999999919,-6E-06
40.232050000000065,5E-06
40.244550000000935,-0.000101
40.25704999999842,-0.00028
40.2695499999993,-0.000469
40.28205000000017,-0.000596
40.294550000001045,-0.000575
40.30704999999853,-0.000417
40.31954999999941,-0.000122
40.33205000000028,0.000268
40.344550000001156,0.000658
40.357049999998644,0.000964
40.36954999999951,0.001154
40.38205000000039,0.001196
40.39455000000127,0.001111
40.40704999999875,0.000953
40.419549999999624,0.000827
40.4320500000005,0.000679
40.44455000000137,0.000616
40.45704999999886,0.000542
40.469549999999735,0.0005
40.48205000000061,0.000437
40.49454999999809,0.000332
40.50704999999897,0.000237
40.519549999999846,0.000142
40.532050000000716,0.00011
40.5445499999982,0.000173
40.55704999999908,0.000321
40.56954999999996,0.000521
40.58205000000083,0.000732
40.594549999998314,0.000858
40.60704999999919,0.000911
40.61955000000006,0.000837
40.63205000000094,0.000648
40.644549999998425,0.000405
40.6570499999993,0.000195
40.66955000000017,5E-06
40.68205000000105,-5.8E-05
40.694549999998536,-6.9E-05
40.707049999999406,-6E-06
40.71955000000028,6.8E-05
40.73205000000116,0.000121
40.74454999999865,0.0001
40.757049999999516,5.8E-05
40.76955000000039,-4.8E-05
40.78205000000127,-0.000195
40.79454999999875,-0.000343
40.80704999999963,-0.00048
40.819550000000504,-0.000596
40.832050000001374,-0.000701
40.84454999999886,-0.000743
40.85704999999974,-0.000712
40.869550000000615,-0.000627
40.882049999998095,-0.000469
40.89454999999897,-0.00028
40.90704999999985,-0.000101
40.91955000000072,7.9E-05
40.932049999998206,0.00011
40.94454999999908,8.9E-05
40.95704999999996,5E-06
40.96955000000083,-5.8E-05
40.98204999999832,-5.8E-05
40.994549999999194,2.6E-05
41.00705000000006,0.000247
41.01955000000094,0.000553
41.03204999999843,0.000827
41.044549999999305,0.000985
41.057050000000174,0.000964
41.06955000000105,0.000732
41.08204999999854,0.000342
41.09454999999941,-9E-05
41.107050000000285,-0.000469
41.11955000000116,-0.000638
41.13204999999865,-0.000533
41.14454999999952,-0.000174
41.157050000000396,0.000374
41.16955000000127,0.000964
41.18204999999875,0.001491
41.19454999999963,0.001796
41.20705000000051,0.00187
41.21955000000138,0.001723
41.232049999998864,0.001459
41.24454999999974,0.001164
41.25705000000062,0.000985
41.2695499999981,0.000932
41.282049999998975,0.000995
41.29454999999985,0.001122
41.30705000000072,0.001259
41.31954999999821,0.001248
41.332049999999086,0.00108
41.34454999999996,0.000795
41.35705000000083,0.000437
41.36954999999832,7.9E-05
41.3820499999992,-0.000195
41.394550000000066,-0.00029
41.40705000000094,-0.000248
41.41954999999843,-2.7E-05
41.43204999999931,0.000247
41.44455000000018,0.000521
41.457050000001054,0.000732
41.46954999999854,0.000827
41.48204999999941,0.000827
41.49455000000029,0.000743
41.507050000001165,0.000658
41.51954999999865,0.000606
41.53204999999952,0.000648
41.5445500000004,0.000753
41.557050000001276,0.000932
41.569549999998756,0.001143
41.58204999999963,0.001375
41.59455000000051,0.001596
41.60705000000138,0.001744
41.61954999999887,0.00187
41.632049999999744,0.001902
41.64455000000062,0.001839
41.6570499999981,0.001712
41.66954999999898,0.001449
41.682049999999855,0.001101
41.694550000000724,0.000764
41.70704999999821,0.000479
41.71954999999909,0.00031
41.732049999999965,0.000279
41.744550000000835,0.000405
41.75704999999832,0.000637
41.7695499999992,0.000869
41.78205000000007,0.001017
41.794550000000946,0.001048
41.80704999999843,0.000901
41.81954999999931,0.000648
41.83205000000018,0.000405
41.84455000000106,0.000258
41.857049999998544,0.00031
41.869549999999414,0.000553
41.88205000000029,0.000953
41.89455000000117,0.001406
41.907049999998655,0.001765
41.919549999999525,0.001933
41.9320500000004,0.001839
41.94455000000128,0.001533
41.95704999999876,0.001132
41.969549999999636,0.000806
41.98205000000051,0.000616
41.99455000000138,0.000679
42.00704999999887,0.000943
42.01954999999975,0.001301
42.03205000000062,0.001638
42.044549999998104,0.001796
42.05704999999898,0.001754
42.06954999999986,0.001438
42.08205000000073,0.000943
42.094549999998215,0.000395
42.10704999999909,-0.000101
42.11954999999997,-0.000427
42.13205000000084,-0.000543
42.144549999998326,-0.000512
42.1570499999992,-0.000322
42.16955000000007,-0.000153
42.18205000000095,-6E-06
42.194549999998436,2.6E-05
42.20704999999931,-3.7E-05
42.21955000000018,-0.000164
42.23205000000106,-0.000343
42.24454999999855,-0.000438
42.25704999999942,-0.000438
42.269550000000294,-0.000343
42.28205000000117,-0.000174
42.29454999999866,1.5E-05
42.30704999999953,0.000163
42.319550000000405,0.000226
42.33205000000128,0.000163
42.34454999999876,-6E-06
42.35704999999964,-0.000248
42.369550000000515,-0.000469
42.382050000001385,-0.000627
42.39454999999887,-0.000659
42.40704999999975,-0.000564
42.419550000000626,-0.000353
42.43204999999811,-4.8E-05
42.44454999999898,0.000216
42.45704999999986,0.000405
42.46955000000073,0.000479
42.48204999999822,0.000458
42.494549999999094,0.000332
42.50704999999997,0.000131
42.51955000000084,-2.7E-05
42.53204999999833,-0.000132
42.544549999999205,-0.000143
42.557050000000075,-5.8E-05
42.56955000000095,0.0001
42.58204999999844,0.00031
42.594549999999316,0.000511
42.607050000000186,0.000679
42.61955000000106,0.000785
42.63204999999855,0.000785
42.64454999999942,0.000721
42.6570500000003,0.000584
42.66955000000117,0.000511
42.68204999999866,0.000469
42.69454999999953,0.00049
42.70705000000041,0.000574
42.719550000001284,0.000721
42.732049999998765,0.000858
42.74454999999964,0.000911
42.75705000000052,0.000901
42.76955000000139,0.000795
42.782049999998875,0.000648
42.79454999999975,0.000479
42.80705000000062,0.000384
42.81954999999811,0.000395
42.832049999998986,0.000447
42.84454999999986,0.000532
42.85705000000073,0.000606
42.86954999999822,0.000563
42.8820499999991,0.000458
42.89454999999997,0.000258
42.907050000000844,4.7E-05
42.91954999999833,-6.9E-05
42.93204999999921,-5.8E-05
42.94455000000008,4.7E-05
42.957050000000955,0.000279
42.96954999999844,0.000563
42.98204999999931,0.000795
42.99455000000019,0.000932
43.007050000001065,0.000995
43.01954999999855,0.000943
43.03204999999942,0.000911
43.0445500000003,0.000953
43.057050000001176,0.001038
43.06954999999866,0.001175
43.08204999999953,0.001333
43.09455000000041,0.001438
43.10705000000128,0.00147
43.11954999999877,0.001364
43.132049999999644,0.001206
43.14455000000052,0.000995
43.15705000000139,0.000837
43.16954999999888,0.000743
43.182049999999755,0.000721
43.194550000000625,0.000785
43.20704999999811,0.000848
43.21954999999899,0.000901
43.232049999999866,0.000922
43.244550000000736,0.000911
43.25704999999822,0.00089
43.2695499999991,0.000848
43.28204999999997,0.000795
43.29455000000085,0.000753
43.307049999998334,0.00069
43.31954999999921,0.000574
43.33205000000008,0.000447
43.34455000000096,0.00031
43.357049999998445,0.000195
43.369549999999315,7.9E-05
43.38205000000019,2.6E-05
43.39455000000107,-2.7E-05
43.407049999998556,-6.9E-05
43.419549999999425,-0.000153
43.4320500000003,-0.00028
43.44455000000118,-0.000427
43.45704999999866,-0.000543
43.469549999999536,-0.000638
43.48205000000041,-0.000596
43.49455000000128,-0.000448
43.50704999999877,-0.000195
43.51954999999965,8.9E-05
43.532050000000524,0.00031
43.544550000001394,0.000437
43.55704999999888,0.000458
43.56954999999976,0.000395
43.58205000000063,0.00031
43.594549999998115,0.000237
43.60704999999899,0.0003
43.61954999999987,0.000458
43.63205000000074,0.00069
43.644549999998226,0.000953
43.6570499999991,0.001154
43.66954999999997,0.001227
43.68205000000085,0.001154
43.69454999999834,0.000943
43.707049999999214,0.000669
43.71955000000008,0.000395
43.73205000000096,0.000216
43.74454999999845,0.000195
43.75704999999932,0.000279
43.769550000000194,0.000521
43.78205000000107,0.000827
43.79454999999856,0.001154
43.80704999999943,0.00147
43.819550000000305,0.001712
43.83205000000118,0.00187
43.84454999999866,0.001976
43.85704999999954,0.002049
43.869550000000416,0.00206
43.882050000001286,0.002039
43.89454999999877,0.001944
43.90704999999965,0.001839
43.91955000000053,0.001649
43.9320500000014,0.001438
43.944549999998884,0.001227
43.95704999999976,0.001059
43.96955000000063,0.000953
43.98204999999812,0.000922
43.994549999998995,0.000995
44.00704999999987,0.001143
44.01955000000074,0.001343
44.03204999999823,0.001554
44.044549999999106,0.001744
44.057049999999975,0.00186
44.06955000000085,0.001933
44.08204999999834,0.001923
44.09454999999922,0.001849
44.107050000000086,0.001744
44.11955000000096,0.001617
44.13204999999845,0.001533
44.14454999999932,0.00147
44.1570500000002,0.001501
44.169550000001074,0.001554
44.18204999999856,0.001638
44.19454999999943,0.00168
44.20705000000031,0.001712
44.219550000001185,0.001628
44.232049999998665,0.001501
44.24454999999954,0.001301
44.25705000000042,0.00109
44.26955000000129,0.000922
44.282049999998776,0.000858
44.29454999999965,0.00089
44.30705000000053,0.000974
44.3195500000014,0.001122
44.33204999999889,0.001269
44.344549999999764,0.001312
44.35705000000063,0.00128
44.36954999999812,0.001164
44.382049999999,0.000974
44.394549999999875,0.000774
44.407050000000744,0.000616
44.41954999999823,0.000532
44.43204999999911,0.000479
44.44454999999998,0.000447
44.457050000000855,0.000384
44.46954999999834,0.000258
44.48204999999922,2.6E-05
44.49455000000009,-0.000269
44.507050000000966,-0.000617
44.51954999999845,-0.000933
44.53204999999932,-0.001112
44.5445500000002,-0.001218
44.55705000000108,-0.001186
44.569549999998564,-0.001028
44.582049999999434,-0.000828
44.59455000000031,-0.000606
44.60705000000119,-0.000417
44.61954999999867,-0.000259
44.632049999999545,-0.000174
44.64455000000042,-0.000153
44.65705000000129,-0.000153
44.66954999999878,-0.000185
44.682049999999656,-0.00028
44.69455000000053,-0.000332
44.7070500000014,-0.000406
44.71954999999889,-0.000459
44.73204999999977,-0.000469
44.744550000000636,-0.000406
44.757049999998124,-0.000311
44.769549999999,-0.000164
44.78204999999988,-1.6E-05
44.79455000000075,0.000152
44.807049999998235,0.000268
44.81954999999911,0.000332
44.83204999999998,0.000363
44.84455000000086,0.000374
44.857049999998345,0.000384
44.86954999999922,0.000426
44.88205000000009,0.000532
44.89455000000097,0.000648
44.907049999998456,0.000785
44.919549999999326,0.00088
44.9320500000002,0.000964
44.94455000000108,0.000985
44.95704999999857,0.000974
44.96954999999944,0.000985
44.982050000000314,0.001038
44.99455000000119,0.001175
45.00704999999867,0.001417
45.01954999999955,0.001733
45.032050000000424,0.00206
45.044550000001294,0.002355
45.05704999999878,0.002534
45.06954999999966,0.002576
45.08205000000053,0.00246
45.094550000001405,0.002197
45.10704999999889,0.001881
45.11954999999977,0.001586
45.13205000000064,0.001354
45.14454999999813,0.00128
45.157049999999,0.001343
45.16954999999987,0.001554
45.18205000000075,0.001796
45.19454999999824,0.00207
45.207049999999114,0.002271
45.219549999999984,0.002334
45.23205000000086,0.002313
45.24454999999835,0.002197
45.25704999999922,0.002091
45.269550000000095,0.002007
45.28205000000097,0.001976
45.29454999999846,0.001997
45.30704999999933,0.002081
45.319550000000206,0.002165
45.33205000000108,0.002207
45.34454999999856,0.002197
45.35704999999944,0.002102
45.36955000000032,0.001944
45.382050000001186,0.001723
45.394549999998674,0.00148
45.40704999999955,0.00128
45.41955000000043,0.001132
45.4320500000013,0.001069
45.444549999998785,0.00109
45.45704999999966,0.001185
45.46955000000053,0.001333
45.48205000000141,0.001533
45.494549999998895,0.001702
45.50704999999977,0.001807
45.51955000000064,0.001849
45.53204999999813,0.001839
45.544549999999006,0.001712
45.557049999999876,0.001543
45.56955000000075,0.001322
45.58204999999824,0.001101
45.59454999999912,0.000932
45.60704999999999,0.000806
45.619550000000864,0.000743
45.63204999999835,0.000732
45.64454999999922,0.000764
45.6570500000001,0.000827
45.669550000000974,0.000901
45.68204999999846,0.001017
45.69454999999933,0.001111
45.70705000000021,0.001164
45.719550000001085,0.001164
45.732049999998566,0.001101
45.74454999999944,0.000943
45.75705000000032,0.000732
45.76955000000119,0.00049
45.78204999999868,0.000289
45.79454999999955,0.000142
45.80705000000043,0.0001
45.8195500000013,0.000121
45.83204999999879,0.000205
45.844549999999664,0.0003
45.857050000000534,0.000342
45.86955000000141,0.000321
45.8820499999989,0.000216
45.894549999999775,0.000131
45.907050000000645,3.6E-05
45.91954999999813,1.5E-05
45.93204999999901,0.0001
45.94454999999988,0.000247
45.957050000000756,0.000416
45.96954999999824,0.000521
45.98204999999912,0.000563
45.99454999999999,0.000521
46.007050000000866,0.000416
46.019549999998354,0.000279
46.032049999999224,0.000195
46.0445500000001,0.000195
46.05705000000098,0.0003
46.069549999998465,0.000469
46.082049999999334,0.000616
46.09455000000021,0.0007
46.10705000000109,0.000721
46.11954999999857,0.000637
46.132049999999445,0.0005
46.14455000000032,0.000395
46.15705000000119,0.000342
46.16954999999868,0.000395
46.182049999999556,0.000469
46.19455000000043,0.000563
46.2070500000013,0.000606
46.21954999999879,0.000553
46.23204999999967,0.000437
46.24455000000054,0.000289
46.25705000000141,0.000216
46.2695499999989,0.000258
46.28204999999978,0.000426
46.29455000000065,0.000721
46.307049999998135,0.001038
46.31954999999901,0.001259
46.33204999999988,0.001343
46.34455000000076,0.001196
46.357049999998246,0.000911
46.36954999999912,0.000511
46.38204999999999,0.000131
46.39455000000087,-0.000111
46.40704999999836,-0.000195
46.41954999999923,-9E-05
46.4320500000001,0.000163
46.44455000000098,0.000479
46.45704999999847,0.000753
46.46954999999934,0.000922
46.482050000000214,0.000964
46.49455000000109,0.000869
46.50704999999857,0.000616
46.51954999999945,0.000321
46.532050000000325,-1.6E-05
46.544550000001195,-0.000332
46.55704999999868,-0.000596
46.56954999999956,-0.000743
46.582050000000436,-0.000796
46.594550000001306,-0.000775
46.60704999999879,-0.000691
46.61954999999967,-0.000543
46.63205000000054,-0.000459
46.644550000001416,-0.000406
46.657049999998904,-0.000469
46.66954999999978,-0.000606
46.68205000000065,-0.000838
46.69454999999814,-0.001112
46.707049999999015,-0.001397
46.719549999999884,-0.001618
46.73205000000076,-0.001787
46.74454999999825,-0.001892
46.757049999999126,-0.001924
46.769549999999995,-0.001913
46.78205000000087,-0.00185
46.79454999999836,-0.001766
46.80704999999923,-0.00166
46.819550000000106,-0.001523
46.83205000000098,-0.001418
46.84454999999847,-0.001291
46.85704999999934,-0.001197
46.86955000000022,-0.001144
46.882050000001094,-0.001165
46.894549999998574,-0.001239
46.90704999999945,-0.001334
46.91955000000033,-0.00146
46.9320500000012,-0.001513
46.944549999998685,-0.001523
46.95704999999956,-0.00145
46.96955000000044,-0.001302
46.98205000000131,-0.001133
46.994549999998796,-0.000944
47.00704999999967,-0.000786
47.01955000000054,-0.000659
47.03205000000142,-0.000554
47.04454999999891,-0.000459
47.05704999999978,-0.000343
47.06955000000065,-0.000206
47.08204999999814,-3.7E-05
47.09454999999902,0.000184
47.10704999999989,0.000353
47.119550000000764,0.000511
47.13204999999825,0.000627
47.14454999999913,0.000711
47.15705,0.000785
47.169550000000875,0.000858
47.18204999999836,0.000974
47.19454999999923,0.001143
47.20705000000011,0.001354
47.219550000000986,0.001543
47.23204999999847,0.00168
47.24454999999934,0.001744
47.25705000000022,0.001733
47.2695500000011,0.001638
47.28204999999858,0.001533
47.294549999999454,0.001491
47.30705000000033,0.001554
47.3195500000012,0.001691
47.33204999999869,0.001912
47.344549999999565,0.002081
47.357050000000434,0.002186
47.36955000000131,0.002123
47.3820499999988,0.001944
47.394549999999676,0.00168
47.407050000000545,0.001417
47.41955000000142,0.001269
47.43204999999891,0.001269
47.44454999999978,0.001459
47.457050000000656,0.001754
47.469549999998144,0.002028
47.48204999999902,0.002207
47.49454999999989,0.002218
47.50705000000077,0.001986
47.519549999998254,0.001586
47.532049999999124,0.001132
47.54455,0.0007
47.55705000000088,0.000426
47.569549999998365,0.000321
47.582049999999235,0.000416
47.59455000000011,0.000616
47.60705000000099,0.00089
47.61954999999847,0.001101
47.632049999999346,0.001248
47.64455000000022,0.001291
47.65705000000109,0.001248
47.66954999999858,0.001111
47.68204999999946,0.000922
47.69455000000033,0.000711
47.7070500000012,0.000426
47.71954999999869,0.000152
47.73204999999957,-0.000122
47.74455000000044,-0.000375
47.757050000001314,-0.000554
47.7695499999988,-0.000701
47.78204999999968,-0.000754
47.79455000000055,-0.000754
47.807050000001425,-0.000712
47.81954999999891,-0.000659
47.83204999999978,-0.000627
47.84455000000066,-0.000596
47.85704999999815,-0.000585
47.86954999999902,-0.000554
47.88204999999989,-0.000501
47.89455000000077,-0.000448
47.90704999999826,-0.000406
47.91954999999913,-0.000343
47.932050000000004,-0.000343
47.94455000000088,-0.000385
47.95704999999837,-0.000427
47.96954999999924,-0.00049
47.982050000000115,-0.000543
47.99455000000099,-0.000543
48.00704999999847,-0.00048
48.01954999999935,-0.000385
48.032050000000226,-0.00028
48.044550000001095,-0.000185
48.05704999999858,-0.000122
48.06954999999946,-5.8E-05
48.082050000000336,2.6E-05
48.094550000001206,8.9E-05
48.107049999998694,0.000205
48.11954999999957,0.000342
48.13205000000044,0.000447
48.14455000000132,0.000532
48.157049999998804,0.000563
48.16954999999968,0.00049
48.18205000000055,0.000363
48.19455000000143,0.000226
48.207049999998915,0.000121
48.219549999999785,8.9E-05
48.23205000000066,0.000131
48.24454999999815,0.0003
48.257049999999026,0.000553
48.269549999999896,0.000827
48.28205000000077,0.001101
48.29454999999826,0.00128
48.30704999999913,0.001354
48.31955000000001,0.001333
48.33205000000088,0.001248
48.34454999999837,0.001101
48.35704999999924,0.000985
48.36955000000012,0.000911
48.382050000000994,0.00088
48.394549999998475,0.000943
48.40704999999935,0.001017
48.41955000000023,0.001101
48.4320500000011,0.001196
48.444549999998586,0.001259
48.45704999999946,0.001333
48.46955000000034,0.001385
48.48205000000121,0.001417
48.494549999998696,0.001428
48.50704999999957,0.001417
48.51955000000044,0.001333
48.53205000000132,0.001185
48.54454999999881,0.001027
48.557049999999684,0.000858
48.569550000000554,0.000743
48.58205000000143,0.0007
48.59454999999892,0.000764
48.60704999999979,0.00088
48.619550000000665,0.001027
48.63204999999815,0.001132
48.64454999999903,0.001154
48.6570499999999,0.001069
48.669550000000775,0.00089
48.68204999999826,0.0007
48.69454999999913,0.000521
48.70705000000001,0.000437
48.719550000000886,0.000479
48.732049999998374,0.000563
48.74454999999924,0.000658
48.75705000000012,0.000679
48.769550000001,0.000584
48.78204999999848,0.000353
48.794549999999354,-6E-06
48.80705000000023,-0.000364
48.8195500000011,-0.000659
48.83204999999859,-0.000796
48.844549999999465,-0.000786
48.85705000000034,-0.000627
48.86955000000121,-0.000396
48.8820499999987,-0.000195
48.894549999999576,-0.000132
48.907050000000446,-0.000238
48.91955000000132,-0.00048
48.93204999999881,-0.000838
48.94454999999969,-0.001218
48.95705000000056,-0.001513
48.96955000000143,-0.00166
48.98204999999892,-0.001692
48.99454999999979,-0.001608
49.00705000000067,-0.001439
49.019549999998155,-0.001239
49.03204999999903,-0.001112
49.0445499999999,-0.001028
49.05705000000078,-0.001081
49.069549999998266,-0.001197
49.082049999999136,-0.001386
49.09455000000001,-0.001618
49.10705000000089,-0.001797
49.11954999999838,-0.001892
49.132049999999246,-0.001892
49.14455000000012,-0.001755
49.157050000001,-0.001481
49.16954999999848,-0.001144
49.18204999999936,-0.000764
49.194550000000234,-0.000427
49.207050000001104,-0.000195
49.21954999999859,-6.9E-05
49.23204999999947,-4.8E-05
49.244550000000345,-5.8E-05
49.257050000001215,-6.9E-05
49.2695499999987,5E-06
49.28204999999958,0.000173
49.29455000000045,0.000426
49.307050000001325,0.000753
49.31954999999881,0.001027
49.33204999999969,0.001259
49.34455000000056,0.001354
49.357050000001436,0.001364
49.369549999998924,0.001217
49.38204999999979,0.001122
49.39455000000067,0.001027
49.40704999999816,0.000995
49.419549999999035,0.00108
49.432049999999904,0.001248
49.44455000000078,0.00147
49.45704999999827,0.001733
49.46954999999914,0.001986
49.482050000000015,0.002186
49.49455000000089,0.002387
49.50704999999838,0.002524
49.51954999999925,0.002608
49.532050000000126,0.002629
49.544550000001,0.002587
49.55704999999848,0.002534
49.56954999999936,0.002513
49.58205000000024,0.002524
49.59455000000111,0.002629
49.607049999998594,0.002808
49.61954999999947,0.002977
49.63205000000034,0.003166
49.64455000000122,0.003261
49.657049999998705,0.003209
49.66954999999958,0.00304
49.68205000000045,0.002766
49.69455000000133,0.00245
49.707049999998816,0.002186
49.719549999999685,0.002039
49.73205000000056,0.002039
49.74455000000144,0.002134
49.75704999999893,0.00225
49.769549999999796,0.002323
49.78205000000067,0.002239
49.79454999999816,0.001976
49.80704999999903,0.001575
49.81954999999991,0.00109
49.832050000000784,0.000616
49.84454999999827,0.000279
49.85704999999914,6.8E-05
49.86955000000002,3.6E-05
49.882050000000895,0.0001
49.894549999998375,0.000195
49.90704999999925,0.000226
49.91955000000013,0.000205
49.932050000001,6.8E-05
49.944549999998486,-0.000101
49.95704999999936,-0.000301
49.96955000000024,-0.000406
49.98205000000111,-0.000459
49.9945499999986,-0.000448
50.007049999999474,-0.000427
50.01955000000034,-0.000427
50.03205000000122,-0.000459
50.04454999999871,-0.000596
50.057049999999585,-0.000754
50.069550000000454,-0.00088
50.08205000000133,-0.000923
50.09454999999882,-0.000933
50.10704999999969,-0.00088
50.119550000000565,-0.000817
50.13205000000144,-0.000775
50.14454999999893,-0.000807
50.1570499999998,-0.000965
50.169550000000676,-0.001154
50.18204999999816,-0.001313
50.19454999999903,-0.001418
50.20704999999991,-0.001386
50.21955000000079,-0.00126
50.232049999998274,-0.00106
50.244549999999144,-0.000859
50.25705000000002,-0.000733
50.2695500000009,-0.000701
50.28204999999838,-0.000786
50.294549999999255,-0.000944
50.30705000000013,-0.00107
50.319550000001,-0.001154
50.33204999999849,-0.001176
50.344549999999366,-0.001123
50.35705000000024,-0.00107
50.36955000000111,-0.001091
50.3820499999986,-0.001239
50.39454999999948,-0.001439
50.407050000000346,-0.00166
50.41955000000122,-0.001818
50.43204999999871,-0.001787
50.44454999999959,-0.001555
50.45705000000046,-0.001144
50.469550000001334,-0.000627
50.48204999999882,-0.000153
50.49454999999969,0.000226
50.50705000000057,0.000395
50.519550000001445,0.000353
50.53204999999893,0.000142
50.5445499999998,-0.000132
50.55705000000068,-0.000332
50.569549999998166,-0.000438
50.582049999999036,-0.000406
50.59454999999991,-0.000238
50.60705000000079,5E-06
50.61954999999828,0.000258
50.63204999999915,0.000458
50.644550000000024,0.000574
50.6570500000009,0.000637
50.66954999999838,0.000595
50.68204999999926,0.000479
50.694550000000135,0.000342
50.707050000001004,0.000163
50.71954999999849,-3.7E-05
50.73204999999937,-0.000238
50.744550000000245,-0.000385
50.757050000001115,-0.000427
50.7695499999986,-0.000375
50.78204999999948,-0.000195
50.79455000000035,0.0001
50.807050000001226,0.000469
50.81954999999871,0.000837
50.83204999999959,0.001175
50.84455000000046,0.001396
50.85705000000134,0.001533
50.869549999998824,0.001543
50.882049999999694,0.00148
50.89455000000057,0.001364
50.90705000000145,0.001238
50.919549999998935,0.00109
50.932049999999805,0.000953
50.94455000000068,0.000837
50.95704999999817,0.000774
50.96954999999904,0.000753
50.982049999999916,0.000764
50.99455000000079,0.000869


==> data/homade-APD-data/a22.csv <==
0.9820499999987008,0.000988
0.9945499999995753,0.001177
1.0070500000004496,0.001388
1.0195500000013242,0.001567
1.0320499999988104,0.001704
1.044549999999685,0.001768
1.0570500000005594,0.001831
1.0695500000014337,0.001894
1.0820499999989202,0.001978
1.0945499999997945,0.002105
1.107050000000669,0.002263
1.1195499999981553,0.002421
1.1320499999990297,0.002516
1.1445499999999043,0.002621
1.1570500000007786,0.002706
1.169549999998265,0.0028
1.1820499999991394,0.002885
1.1945500000000138,0.00298
1.2070500000008884,0.003095
1.2195499999983745,0.003169
1.2320499999992491,0.003148
1.2445500000001235,0.003032
1.2570500000009979,0.002821
1.2695499999984843,0.002569
1.2820499999993586,0.002347
1.294550000000233,0.002179
1.3070500000011076,0.002115
1.3195499999985938,0.002189
1.3320499999994684,0.002326
1.3445500000003427,0.002505
1.3570500000012171,0.002642
1.3695499999987035,0.002737
1.382049999999578,0.002684
1.3945500000004523,0.002526
1.4070500000013269,0.002316
1.419549999998813,0.002052
1.4320499999996876,0.00182
1.444550000000562,0.00161
1.4570500000014364,0.001483
1.4695499999989228,0.001409
1.4820499999997971,0.001357
1.4945500000006717,0.001357
1.507049999998158,0.001357
1.5195499999990323,0.001378
1.5320499999999069,0.001409
1.5445500000007812,0.001451
1.5570499999982677,0.001504
1.569549999999142,0.001578
1.5820500000000164,0.001662
1.594550000000891,0.001715
1.6070499999983772,0.001789
1.6195499999992518,0.001789
1.6320500000001261,0.001799
1.6445500000010005,0.001789
1.657049999998487,0.00182
1.6695499999993613,0.00181
1.6820500000002356,0.00181
1.6945500000011102,0.001799
1.7070499999985964,0.001736
1.719549999999471,0.00161
1.7320500000003454,0.001451
1.7445500000012197,0.001283
1.7570499999987061,0.001135
1.7695499999995805,0.001083
1.782050000000455,0.001114
1.7945500000013295,0.001251
1.8070499999988157,0.001473
1.8195499999996902,0.001673
1.8320500000005646,0.001862
1.844550000001439,0.001968
1.8570499999989254,0.00201
1.8695499999997998,0.001978
1.8820500000006744,0.001915
1.8945499999981605,0.001862
1.9070499999990351,0.001841
1.9195499999999095,0.001852
1.9320500000007839,0.00182
1.9445499999982703,0.001768
1.9570499999991446,0.001652
1.969550000000019,0.001483
1.9820500000008936,0.001283
1.9945499999983798,0.001167
2.0070499999992544,0.001156
2.019550000000129,0.001314
2.032050000001003,0.001599
2.0445499999984893,0.001978
2.057049999999364,0.0024
2.0695500000002385,0.002737
2.0820500000011126,0.002958
2.0945499999985993,0.003022
2.1070499999994734,0.002937
2.119550000000348,0.002769
2.1320500000012226,0.002569
2.1445499999987088,0.002421
2.1570499999995834,0.002273
2.1695500000004575,0.002168
2.182050000001332,0.002073
2.1945499999988183,0.001957
2.207049999999693,0.001799
2.2195500000005675,0.00161
2.2320500000014416,0.001409
2.2445499999989282,0.001262
2.2570499999998024,0.001135
2.269550000000677,0.001072
2.282049999998163,0.001072
2.2945499999990377,0.001072
2.3070499999999123,0.001093
2.3195500000007865,0.001093
2.3320499999982727,0.001083
2.3445499999991473,0.001093
2.357050000000022,0.001156
2.369550000000896,0.001293
2.3820499999983826,0.001462
2.3945499999992568,0.001631
2.4070500000001314,0.001736
2.419550000001006,0.001757
2.432049999998492,0.001641
2.4445499999993667,0.001388
2.457050000000241,0.001104
2.4695500000011155,0.000819
2.4820499999986017,0.000587
2.4945499999994762,0.000535
2.507050000000351,0.000556
2.519550000001225,0.000672
2.5320499999987116,0.000777
2.5445499999995858,0.000787
2.5570500000004603,0.00065
2.569550000001335,0.000376
2.582049999998821,8E-06
2.5945499999996957,-0.000382
2.60705000000057,-0.000656
2.6195500000014444,-0.000772
2.6320499999989306,-0.000688
2.6445499999998052,-0.000435
2.6570500000006794,-6.6E-05
2.669549999998166,0.000292
2.68204999999904,0.000608
2.6945499999999147,0.000798
2.7070500000007893,0.000882
2.7195499999982755,0.000861
2.73204999999915,0.000819
2.7445500000000242,0.000787
2.757050000000899,0.000777
2.769549999998385,0.000777
2.7820499999992596,0.000787
2.794550000000134,0.000745
2.8070500000010083,0.000619
2.819549999998495,0.00045
2.832049999999369,0.000239
2.8445500000002437,9.2E-05
2.8570500000011183,8E-06
2.8695499999986045,7.1E-05
2.882049999999479,0.00025
2.8945500000003532,0.000545
2.907050000001228,0.000851
2.919549999998714,0.001125
2.9320499999995886,0.001272
2.9445500000004627,0.001283
2.9570500000013373,0.001146
2.9695499999988235,0.000967
2.982049999999698,0.000672
2.9945500000005727,0.000408
3.007050000001447,0.000208
3.0195499999989335,9.2E-05
3.0320499999998076,8.1E-05
3.044550000000682,0.000155
3.0570499999981684,0.000303
3.069549999999043,0.000556
3.0820499999999176,0.00084
3.0945500000007917,0.001188
3.1070499999982784,0.001536
3.1195499999991525,0.001894
3.132050000000027,0.002231
3.1445500000009017,0.002516
3.157049999998388,0.002695
3.1695499999992625,0.002758
3.1820500000001366,0.002695
3.194550000001011,0.002547
3.2070499999984974,0.002326
3.219549999999372,0.002126
3.232050000000246,0.001926
3.2445500000011207,0.001831
3.257049999998607,0.001862
3.2695499999994815,0.001999
3.282050000000356,0.002221
3.29455000000123,0.002453
3.307049999998717,0.002642
3.319549999999591,0.002706
3.3320500000004656,0.002611
3.34455000000134,0.00241
3.3570499999988264,0.002126
3.369549999999701,0.00181
3.382050000000575,0.001578
3.3945500000014497,0.001462
3.407049999998936,0.001536
3.4195499999998105,0.001725
3.432050000000685,0.001989
3.4445499999981712,0.002263
3.457049999999046,0.002474
3.46954999999992,0.002537
3.4820500000007946,0.002484
3.4945499999982808,0.002284
3.5070499999991553,0.002063
3.5195500000000295,0.00182
3.532050000000904,0.00162
3.5445499999983903,0.001504
3.557049999999265,0.001473
3.5695500000001394,0.001578
3.5820500000010136,0.001747
3.5945499999985002,0.001926
3.6070499999993744,0.002147
3.619550000000249,0.002337
3.6320500000011235,0.002484
3.6445499999986097,0.002547
3.6570499999994843,0.002547
3.6695500000003585,0.002463
3.682050000001233,0.002263
3.6945499999987192,0.001989
3.707049999999594,0.001673
3.7195500000004684,0.001357
3.7320500000013426,0.001051
3.7445499999988288,0.000798
3.7570499999997033,0.00064
3.769550000000578,0.000577
3.782050000001452,0.000545
3.7945499999989387,0.000577
3.807049999999813,0.00065
3.8195500000006875,0.000714
3.8320499999981736,0.000745
3.8445499999990482,0.000798
3.857049999999923,0.000872
3.869550000000797,0.000977
3.8820499999982836,0.001135
3.8945499999991577,0.001314
3.9070500000000323,0.001462
3.919550000000907,0.001588
3.932049999998393,0.001641
3.9445499999992677,0.001599
3.957050000000142,0.001462
3.9695500000010164,0.001251
3.9820499999985026,0.00103
3.994549999999377,0.00084
4.007050000000252,0.000745
4.019550000001126,0.000735
4.032049999998613,0.000787
4.044549999999487,0.000914
4.057050000000361,0.001019
4.069550000001236,0.001104
4.082049999998722,0.001146
4.094549999999597,0.001188
4.107050000000471,0.001177
4.119550000001345,0.001209
4.132049999998832,0.00122
4.144549999999706,0.001241
4.157050000000581,0.001177
4.1695499999980665,0.001104
4.182049999998942,0.000977
4.194549999999816,0.00083
4.20705000000069,0.000745
4.2195499999981765,0.000756
4.232049999999051,0.000872
4.244549999999926,0.001125
4.2570500000008,0.001378
4.269549999998286,0.001588
4.282049999999161,0.001694
4.294550000000035,0.001641
4.30705000000091,0.001462
4.3195499999983955,0.001251
4.3320499999992705,0.001072
4.344550000000145,0.001051
4.357050000001019,0.00123
4.3695499999985055,0.001536
4.38204999999938,0.001884
4.394550000000255,0.002179
4.407050000001129,0.002347
4.419549999998615,0.002347
4.43204999999949,0.002221
4.444550000000364,0.002042
4.457050000001239,0.001947
4.4695499999987245,0.001968
4.482049999999599,0.002147
4.494550000000474,0.002432
4.507050000001348,0.002727
4.5195499999988344,0.002916
4.532049999999709,0.00299
4.544550000000583,0.002864
4.557049999998069,0.002663
4.5695499999989435,0.0024
4.5820499999998185,0.002136
4.594550000000693,0.001947
4.607049999998179,0.001873
4.6195499999990535,0.001831
4.632049999999928,0.001841
4.644550000000803,0.001789
4.657049999998288,0.001704
4.669549999999163,0.001567
4.682050000000038,0.00143
4.694550000000912,0.001283
4.707049999998398,0.001114
4.7195499999992725,0.000998
4.7320500000001475,0.00084
4.744550000001022,0.000682
4.757049999998508,0.000535
4.7695499999993825,0.000387
4.782050000000257,0.000345
4.794550000001132,0.000408
4.807049999998617,0.000608
4.819549999999492,0.000924
4.8320500000003666,0.001262
4.844550000001241,0.001578
4.857049999998727,0.001768
4.8695499999996015,0.001799
4.8820500000004765,0.001662
4.894550000001351,0.00142
4.907049999998837,0.001125
4.919549999999711,0.000893
4.932050000000586,0.000724
4.944549999998072,0.000661
4.957049999998946,0.000693
4.969549999999821,0.000735
4.9820500000006955,0.000819
4.994549999998182,0.000861
5.007049999999056,0.000946
5.0195499999999305,0.00104
5.0320500000008055,0.001177
5.044549999998291,0.001336
5.057049999999165,0.001473
5.06955000000004,0.001567
5.082050000000915,0.001536
5.094549999998401,0.001378
5.107049999999275,0.001114
5.1195500000001495,0.000809
5.1320500000010245,0.000545
5.14454999999851,0.000398
5.157049999999385,0.000376
5.169550000000259,0.000471
5.182050000001134,0.000682
5.19454999999862,0.000861
5.207049999999494,0.001009
5.219550000000369,0.001051
5.2320500000012435,0.001104
5.24454999999873,0.001093
5.257049999999604,0.001135
5.2695500000004785,0.001251
5.2820500000013535,0.001409
5.294549999998839,0.001557
5.307049999999714,0.001704
5.319550000000588,0.001747
5.332049999998075,0.001673
5.344549999998949,0.001557
5.357049999999823,0.001409
5.369550000000698,0.001293
5.382049999998184,0.001272
5.394549999999059,0.001378
5.407049999999933,0.001578
5.419550000000807,0.001799
5.432049999998294,0.001978
5.444549999999168,0.002063
5.457050000000043,0.002063
5.469550000000917,0.001947
5.482049999998404,0.001789
5.494549999999278,0.001694
5.507050000000152,0.001694
5.519550000001027,0.001831
5.532049999998513,0.002052
5.544549999999388,0.002316
5.557050000000262,0.002547
5.569550000001136,0.002674
5.582049999998623,0.002663
5.594549999999497,0.002505
5.607050000000372,0.002242
5.619550000001246,0.001957
5.632049999998732,0.001736
5.644549999999607,0.00162
5.657050000000481,0.001641
5.6695500000013554,0.001757
5.682049999998842,0.001894
5.694549999999716,0.001978
5.707050000000591,0.002021
5.719549999998077,0.001957
5.732049999998952,0.001862
5.744549999999826,0.001799
5.7570500000007,0.00181
5.769549999998187,0.001915
5.782049999999061,0.002094
5.794549999999936,0.002295
5.80705000000081,0.002442
5.819549999998297,0.002474
5.832049999999171,0.002326
5.844550000000045,0.002042
5.85705000000092,0.001694
5.869549999998406,0.001378
5.882049999999281,0.001177
5.894550000000155,0.001083
5.907050000001029,0.001135
5.919549999998516,0.00122
5.93204999999939,0.001293
5.944550000000265,0.001262
5.957050000001139,0.001125
5.969549999998626,0.000956
5.9820499999995,0.000798
5.994550000000374,0.000735
6.007050000001249,0.000798
6.019549999998735,0.000998
6.03204999999961,0.001262
6.044550000000484,0.001504
6.057050000001358,0.001662
6.069549999998845,0.001715
6.082049999999719,0.00161
6.094550000000594,0.001473
6.10704999999808,0.001293
6.119549999998955,0.001188
6.132049999999829,0.001156
6.144550000000703,0.001146
6.15704999999819,0.001177
6.169549999999064,0.001188
6.182049999999939,0.001104
6.194550000000813,0.001009
6.207049999998299,0.000914
6.219549999999174,0.00083
6.232050000000048,0.000809
6.244550000000922,0.000851
6.257049999998409,0.000914
6.269549999999283,0.000935
6.282050000000158,0.000914
6.294550000001032,0.000809
6.307049999998519,0.000661
6.319549999999393,0.000482
6.332050000000267,0.000398
6.344550000001142,0.000398
6.357049999998628,0.000482
6.369549999999503,0.00065
6.382050000000377,0.000798
6.394550000001251,0.000914
6.407049999998738,0.000914
6.419549999999612,0.000809
6.432050000000487,0.000672
6.444550000001361,0.000535
6.457049999998848,0.000482
6.469549999999722,0.000556
6.482050000000596,0.000714
6.494549999998083,0.000967
6.507049999998957,0.001251
6.519549999999832,0.001462
6.532050000000706,0.001588
6.544549999998193,0.00161
6.557049999999067,0.001599
6.569549999999941,0.001567
6.582050000000816,0.001567
6.594549999998302,0.00162
6.607049999999177,0.001736
6.619550000000051,0.001873
6.632050000000925,0.002031
6.644549999998412,0.002115
6.657049999999286,0.002136
6.669550000000161,0.002094
6.682050000001035,0.002042
6.694549999998522,0.001936
6.707049999999396,0.001841
6.71955000000027,0.001778
6.732050000001145,0.001673
6.744549999998631,0.001588
6.757049999999506,0.001515
6.76955000000038,0.001473
6.782050000001254,0.001462
6.794549999998741,0.001483
6.807049999999615,0.001536
6.819550000000489,0.00161
6.832050000001364,0.001662
6.84454999999885,0.001683
6.857049999999725,0.001673
6.869550000000599,0.001599
6.8820499999980855,0.001525
6.89454999999896,0.001441
6.907049999999834,0.00142
6.919550000000709,0.00142
6.932049999998195,0.00143
6.94454999999907,0.00143
6.957049999999944,0.001367
6.969550000000818,0.00123
6.982049999998305,0.001061
6.994549999999179,0.00084
7.007050000000054,0.000682
7.019550000000928,0.00064
7.0320499999984145,0.000672
7.044549999999289,0.000809
7.057050000000163,0.000977
7.069550000001038,0.001093
7.082049999998524,0.001104
7.094549999999399,0.000946
7.107050000000273,0.00065
7.119550000001147,0.000313
7.1320499999986335,1.8E-05
7.144549999999508,-0.000182
7.157050000000383,-0.000203
7.169550000001257,-5.6E-05
7.1820499999987435,0.000197
7.194549999999618,0.00045
7.207050000000492,0.00064
7.219550000001367,0.000735
7.232049999998853,0.000703
7.244549999999728,0.000608
7.257050000000602,0.000503
7.269549999998088,0.00044
7.2820499999989625,0.000513
7.294549999999837,0.000672
7.307050000000712,0.000893
7.319549999998197,0.001135
7.3320499999990725,0.001314
7.344549999999947,0.00143
7.357050000000821,0.001441
7.369549999998307,0.001336
7.3820499999991815,0.00122
7.394550000000056,0.001114
7.407050000000931,0.001093
7.4195499999984165,0.001167
7.4320499999992915,0.001325
7.444550000000166,0.001567
7.45705000000104,0.00182
7.469549999998526,0.001989
7.482049999999401,0.002073
7.494550000000276,0.002052
7.50705000000115,0.001894
7.519549999998636,0.001694
7.5320499999995105,0.001451
7.544550000000385,0.001293
7.55705000000126,0.001251
7.5695499999987454,0.001367
7.5820499999996205,0.001599
7.594550000000495,0.001936
7.607050000001369,0.002252
7.619549999998855,0.002516
7.6320499999997296,0.002642
7.644550000000605,0.002642
7.65704999999809,0.002537
7.669549999998965,0.002358
7.6820499999998395,0.002168
7.694550000000714,0.002073
7.7070499999982,0.002042
7.719549999999074,0.002126
7.7320499999999495,0.002305
7.744550000000824,0.002453
7.75704999999831,0.00259
7.769549999999184,0.002611
7.7820500000000585,0.002505
7.794550000000934,0.002316
7.807049999998419,0.002094
7.819549999999294,0.001831
7.8320500000001685,0.00161
7.844550000001043,0.001494
7.857049999998529,0.001494
7.869549999999403,0.001631
7.8820500000002784,0.001799
7.894550000001153,0.001957
7.907049999998639,0.002042
7.919549999999513,0.001999
7.9320500000003875,0.001747
7.9445500000012625,0.001388
7.957049999998748,0.000914
7.969549999999622,0.000429
7.9820500000004975,6E-05
7.994550000001372,-0.000182
8.007049999998857,-0.000224
8.019549999999732,-0.000119
8.032050000000607,0.000102
8.044549999998093,0.000345
8.057049999998968,0.000556
8.069549999999841,0.000672
8.082050000000716,0.000724
8.094549999998202,0.000672
8.107049999999077,0.000587
8.119549999999952,0.000471
8.132050000000826,0.000355
8.144549999998313,0.000282
8.157049999999186,0.000239
8.169550000000061,0.000208
8.182050000000936,0.000218
8.194549999998422,0.000303
8.207049999999297,0.000419
8.21955000000017,0.000587
8.232050000001045,0.000787
8.244549999998531,0.000977
8.257049999999406,0.001177
8.269550000000281,0.001293
8.282050000001155,0.001367
8.294549999998642,0.001388
8.307049999999515,0.001357
8.31955000000039,0.001314
8.332050000001265,0.001293
8.344549999998751,0.001272
8.357049999999626,0.001283
8.3695500000005,0.001283
8.382050000001374,0.001293
8.39454999999886,0.001262
8.407049999999735,0.001209
8.41955000000061,0.001125
8.432049999998096,0.00104
8.444549999998971,0.000935
8.457049999999844,0.00084
8.46955000000072,0.000756
8.482049999998205,0.000682
8.49454999999908,0.000608
8.507049999999955,0.000535
8.519550000000828,0.000482
8.532049999998316,0.000482
8.54454999999919,0.000524
8.557050000000064,0.00064
8.56955000000094,0.000819
8.582049999998425,0.00103
8.5945499999993,0.001283
8.607050000000173,0.001504
8.619550000001048,0.001673
8.632049999998534,0.001725
8.644549999999409,0.001641
8.657050000000284,0.00142
8.669550000001157,0.001146
8.682049999998645,0.000809
8.694549999999518,0.000503
8.707050000000393,0.000282
8.719550000001268,0.000208
8.732049999998754,0.000282
8.744549999999629,0.000503
8.757050000000502,0.000766
8.769550000001377,0.001019
8.782049999998863,0.001177
8.794549999999738,0.001241
8.807050000000611,0.001146
8.819549999998099,0.000967
8.832049999998972,0.000777
8.844549999999847,0.000629
8.857050000000722,0.000535
8.869549999998208,0.000556
8.882049999999083,0.000661
8.894549999999956,0.000766
8.907050000000831,0.000882
8.919549999998317,0.000946
8.932049999999192,0.000998
8.944550000000067,0.00103
8.95705000000094,0.001072
8.969549999998428,0.001135
8.982049999999301,0.001241
8.994550000000176,0.001336
9.007050000001051,0.00142
9.019549999998537,0.001515
9.032049999999412,0.001525
9.044550000000285,0.001525
9.05705000000116,0.001525
9.069549999998646,0.001515
9.082049999999521,0.001536
9.094550000000396,0.001567
9.10705000000127,0.00161
9.119549999998757,0.001599
9.13204999999963,0.001504
9.144550000000505,0.001357
9.15705000000138,0.001156
9.169549999998866,0.000956
9.182049999999741,0.000798
9.194550000000614,0.000703
9.207049999998102,0.000714
9.219549999998975,0.000809
9.23204999999985,0.000924
9.244550000000725,0.001019
9.25704999999821,0.001051
9.269549999999086,0.000946
9.282049999999959,0.000745
9.294550000000834,0.000471
9.30704999999832,0.000218
9.319549999999195,3.9E-05
9.33205000000007,-1.3E-05
9.344550000000943,0.000102
9.35704999999843,0.000334
9.369549999999304,0.000566
9.382050000000179,0.000777
9.394550000001054,0.000872
9.40704999999854,0.000798
9.419549999999415,0.00064
9.432050000000288,0.000387
9.444550000001163,0.000187
9.457049999998649,7.1E-05
9.469549999999524,0.000102
9.482050000000399,0.000229
9.494550000001272,0.000461
9.50704999999876,0.000682
9.519549999999633,0.00084
9.532050000000508,0.000924
9.544550000001383,0.000914
9.557049999998869,0.000819
9.569549999999744,0.000724
9.582050000000617,0.00065
9.594549999998105,0.000619
9.607049999998978,0.000619
9.619549999999853,0.000598
9.632050000000728,0.000587
9.644549999998214,0.000545
9.657049999999089,0.000503
9.669549999999962,0.000492
9.682050000000837,0.000577
9.694549999998323,0.000766
9.707049999999198,0.00103
9.719550000000073,0.001346
9.732050000000946,0.00162
9.744549999998434,0.00181
9.757049999999307,0.001894
9.769550000000182,0.001841
9.782050000001057,0.001736
9.794549999998543,0.001599
9.807049999999418,0.001515
9.81955000000029,0.001515
9.832050000001166,0.001557
9.844549999998652,0.00162
9.857049999999527,0.001662
9.869550000000402,0.001662
9.882050000001275,0.001557
9.894549999998763,0.00143
9.907049999999636,0.001304
9.91955000000051,0.001283
9.932050000001386,0.001388
9.944549999998872,0.001631
9.957049999999745,0.001957
9.96955000000062,0.002326
9.982049999998106,0.002632
9.99454999999898,0.00279
10.007049999999856,0.002706
10.019550000000729,0.002463
10.032049999998216,0.002084
10.04454999999909,0.00162
10.057049999999965,0.00123
10.06955000000084,0.000946
10.082049999998326,0.00084
10.0945499999992,0.000893
10.107050000000074,0.001093
10.119550000000949,0.001325
10.132049999998435,0.001557
10.14454999999931,0.001747
10.157050000000185,0.001831
10.169550000001058,0.001862
10.182049999998545,0.00181
10.194549999999419,0.001694
10.207050000000294,0.001588
10.219550000001169,0.001473
10.232049999998654,0.001314
10.24454999999953,0.001177
10.257050000000403,0.001051
10.269550000001278,0.000956
10.282049999998764,0.000903
10.294549999999639,0.000914
10.307050000000514,0.001019
10.319550000001387,0.001135
10.332049999998874,0.001251
10.344549999999748,0.001314
10.357050000000623,0.001325
10.369549999998108,0.001283
10.382049999998983,0.00123
10.394549999999859,0.001177
10.407050000000732,0.00122
10.41954999999822,0.001336
10.432049999999093,0.001504
10.444549999999968,0.001715
10.457050000000843,0.00181
10.469549999998328,0.001778
10.482049999999203,0.001578
10.494550000000077,0.00123
10.507050000000952,0.000798
10.519549999998437,0.000366
10.532049999999312,-3E-06
10.544550000000187,-0.000203
10.55705000000106,-0.000245
10.569549999998548,-0.00015
10.582049999999422,6E-05
10.594550000000297,0.000261
10.607050000001172,0.000492
10.619549999998657,0.000619
10.632049999999532,0.000703
10.644550000000406,0.000714
10.65705000000128,0.000682
10.669549999998766,0.000587
10.682049999999641,0.00045
10.694550000000516,0.000229
10.70705000000139,-5.6E-05
10.719549999998877,-0.000351
10.73204999999975,-0.000625
10.744550000000626,-0.000825
10.757049999998111,-0.000846
10.769549999998986,-0.000677
10.782049999999861,-0.000403
10.794550000000735,-2.4E-05
10.807049999998222,0.000355
10.819549999999095,0.000619
10.83204999999997,0.000756
10.844550000000845,0.000703
10.857049999998331,0.000535
10.869549999999206,0.000355
10.88205000000008,0.000218
10.894550000000955,0.000218
10.90704999999844,0.000376
10.919549999999315,0.000682
10.93205000000019,0.00104
10.944550000001064,0.001357
10.957049999998551,0.001578
10.969549999999424,0.001641
10.9820500000003,0.001599
10.994550000001174,0.001483
11.00704999999866,0.001399
11.019549999999535,0.001388
11.032050000000408,0.001525
11.044550000001284,0.001831
11.05704999999877,0.00221
11.069549999999644,0.00259
11.08205000000052,0.002895
11.094550000001393,0.003032
11.107049999998878,0.003011
11.119549999999753,0.002853
11.132050000000628,0.0026
11.144549999998114,0.002326
11.15704999999899,0.002084
11.169549999999862,0.001873
11.182050000000737,0.001694
11.194549999998223,0.001578
11.207049999999098,0.001504
11.219549999999973,0.001409
11.232050000000847,0.001367
11.244549999998334,0.001346
11.257049999999207,0.001378
11.269550000000082,0.001388
11.282050000000957,0.001357
11.294549999998443,0.001251
11.307049999999318,0.001051
11.319550000000191,0.000756
11.332050000001066,0.00044
11.344549999998552,0.000176
11.357049999999427,8E-06
11.369550000000302,1.8E-05
11.382050000001176,0.000176
11.394549999998663,0.000492
11.407049999999536,0.000861
11.419550000000411,0.001199
11.432050000001286,0.001451
11.444549999998772,0.001567
11.457049999999647,0.001525
11.46955000000052,0.001388
11.482050000001395,0.001188
11.494549999998881,0.000924
11.507049999999756,0.000682
11.519550000000631,0.000461
11.532049999998117,0.000271
11.544549999998992,0.000134
11.557049999999865,8.1E-05
11.56955000000074,9.2E-05
11.582049999998226,0.000197
11.594549999999101,0.000366
11.607049999999976,0.000577
11.61955000000085,0.000745
11.632049999998337,0.00083
11.64454999999921,0.000809
11.657050000000085,0.000661
11.66955000000096,0.00044
11.682049999998446,0.000187
11.694549999999321,8E-06
11.707050000000194,-0.000108
11.71955000000107,-6.6E-05
11.732049999998555,5E-05
11.74454999999943,0.000208
11.757050000000305,0.000355
11.769550000001178,0.000545
11.782049999998666,0.00065
11.79454999999954,0.000724
11.807050000000414,0.000798
11.81955000000129,0.000935
11.832049999998775,0.001061
11.84454999999965,0.001283
11.857050000000523,0.001515
11.869550000001398,0.001757
11.882049999998884,0.001947
11.894549999999759,0.002105
11.907050000000634,0.002221
11.91954999999812,0.002242
11.932049999998995,0.00221
11.944549999999868,0.002136
11.957050000000743,0.002115
11.969549999998229,0.002094
11.982049999999104,0.002115
11.994549999999979,0.002179
12.007050000000852,0.002295
12.01954999999834,0.002379
12.032049999999213,0.002495
12.044550000000088,0.002558
12.057050000000963,0.002579
12.069549999998449,0.002558
12.082049999999324,0.002474
12.094550000000197,0.002368
12.107050000001072,0.002242
12.119549999998558,0.002094
12.132049999999433,0.001926
12.144550000000308,0.001799
12.157050000001181,0.001715
12.169549999998669,0.001694
12.182049999999542,0.001799
12.194550000000417,0.001968
12.207050000001292,0.002252
12.219549999998778,0.002495
12.232049999999653,0.002695
12.244550000000526,0.002758
12.257050000001401,0.002621
12.269549999998887,0.002316
12.282049999999762,0.001862
12.294550000000635,0.001473
12.307049999998123,0.001199
12.319549999998996,0.001146
12.332049999999871,0.001336
12.344550000000746,0.001704
12.357049999998232,0.002168
12.369549999999107,0.002516
12.38204999999998,0.002695
12.394550000000855,0.002611
12.40704999999834,0.002368
12.419549999999216,0.001989
12.43205000000009,0.00162
12.444550000000964,0.001357
12.457049999998452,0.00123
12.469549999999325,0.001209
12.4820500000002,0.001209
12.494550000001075,0.001146
12.50704999999856,0.000977
12.519549999999436,0.000756
12.532050000000309,0.000492
12.544550000001184,0.000282
12.55704999999867,0.000239
12.569549999999545,0.000334
12.58205000000042,0.000535
12.594550000001293,0.000745
12.60704999999878,0.000903
12.619549999999654,0.000946
12.632050000000529,0.000819
12.644550000001404,0.000598
12.65704999999889,0.000387
12.669549999999765,0.000229
12.682050000000638,0.000197
12.694549999998126,0.000271
12.707049999998999,0.000408
12.719549999999874,0.000587
12.732050000000749,0.000693
12.744549999998235,0.000735
12.75704999999911,0.000703
12.769549999999983,0.000608
12.782050000000858,0.000535
12.794549999998344,0.000471
12.807049999999219,0.00044
12.819550000000094,0.00044
12.832050000000967,0.000482
12.844549999998454,0.000535
12.857049999999328,0.000598
12.869550000000203,0.000682
12.882050000001078,0.000809
12.894549999998564,0.000977
12.907049999999439,0.001114
12.919550000000312,0.001272
12.932050000001187,0.001367
12.944549999998673,0.001367
12.957049999999548,0.001293
12.969550000000423,0.001188
12.982050000001296,0.00104
12.994549999998783,0.000967
13.007049999999657,0.000914
13.019550000000532,0.000935
13.032050000001407,0.000988
13.044549999998893,0.00104
13.057049999999768,0.001051
13.06955000000064,0.001061
13.082049999998128,0.001072
13.094549999999002,0.001135
13.107049999999877,0.001251
13.119550000000752,0.001483
13.132049999998237,0.001778
13.144549999999112,0.002094
13.157049999999986,0.0024
13.16955000000086,0.002653
13.182049999998346,0.002779
13.194549999999222,0.0028
13.207050000000097,0.002769
13.21955000000097,0.002653
13.232049999998457,0.002516
13.24454999999933,0.002389
13.257050000000206,0.002252
13.26955000000108,0.002073
13.282049999998566,0.001884
13.294549999999441,0.001673
13.307050000000315,0.001473
13.31955000000119,0.001357
13.332049999998675,0.001314
13.34454999999955,0.001399
13.357050000000426,0.001631
13.369550000001299,0.001936
13.382049999998785,0.002221
13.39454999999966,0.002463
13.407050000000535,0.002558
13.419550000001408,0.002484
13.432049999998895,0.002263
13.444549999999769,0.001936
13.457050000000644,0.001588
13.46954999999813,0.001304
13.482049999999004,0.001146
13.49454999999988,0.001104
13.507050000000753,0.001167
13.51954999999824,0.001283
13.532049999999114,0.00143
13.544549999999989,0.001546
13.557050000000864,0.001599
13.56954999999835,0.001599
13.582049999999224,0.001599
13.594550000000098,0.001599
13.607050000000973,0.001631
13.619549999998458,0.001704
13.632049999999333,0.001778
13.644550000000208,0.001841
13.657050000001082,0.001884
13.66954999999857,0.001862
13.682049999999442,0.001841
13.694550000000318,0.001778
13.707050000001193,0.001694
13.719549999998678,0.001641
13.732049999999553,0.001578
13.744550000000427,0.001525
13.757050000001302,0.001515
13.769549999998787,0.001473
13.782049999999662,0.00142
13.794550000000537,0.001367
13.80705000000141,0.001304
13.819549999998898,0.001283
13.832049999999771,0.001262
13.844550000000647,0.001272
13.857049999998132,0.001336
13.869549999999007,0.001399
13.882049999999882,0.001473
13.894550000000756,0.001525
13.907049999998243,0.001546
13.919549999999116,0.001504
13.932049999999991,0.001409
13.944550000000866,0.001283
13.957049999998352,0.001146
13.969549999999227,0.00103
13.9820500000001,0.000967
13.994550000000975,0.001009
14.007049999998461,0.001114
14.019549999999336,0.001293
14.032050000000211,0.001483
14.044550000001085,0.001694
14.057049999998572,0.00182
14.069549999999445,0.001873
14.08205000000032,0.001905
14.094550000001195,0.001915
14.107049999998681,0.001936
14.119549999999556,0.001978
14.13205000000043,0.002021
14.144550000001304,0.002105
14.15704999999879,0.002147
14.169549999999665,0.002147
14.18205000000054,0.002084
14.194550000001414,0.001957
14.207049999998901,0.00181
14.219549999999774,0.001662
14.23205000000065,0.001599
14.244549999998135,0.001641
14.25704999999901,0.001778
14.269549999999885,0.001999
14.282050000000758,0.002263
14.294549999998246,0.002474
14.30704999999912,0.002611
14.319549999999994,0.002642
14.33205000000087,0.002547
14.344549999998355,0.002389
14.35704999999923,0.0022
14.369550000000103,0.002021
14.382050000000978,0.001894
14.394549999998464,0.001852
14.407049999999339,0.001852
14.419550000000214,0.001894
14.432050000001087,0.001957
14.444549999998575,0.001989
14.457049999999448,0.002031
14.469550000000323,0.002021
14.482050000001198,0.002042
14.494549999998684,0.002063
14.507049999999559,0.002105
14.519550000000432,0.002115
14.532050000001307,0.002042
14.544549999998793,0.001915
14.557049999999668,0.001694
14.569550000000541,0.001409
14.582050000001416,0.001104
14.594549999998902,0.00084
14.607049999999777,0.000672
14.619550000000652,0.000608
14.632049999998138,0.000661
14.644549999999013,0.00083
14.657049999999886,0.000977
14.669550000000761,0.001083
14.682049999998247,0.001083
14.694549999999122,0.000998
14.707049999999997,0.000851
14.71955000000087,0.000682
14.732049999998358,0.000587
14.744549999999231,0.000598
14.757050000000106,0.000777
14.769550000000981,0.001072
14.782049999998467,0.001399
14.794549999999342,0.001694
14.807050000000215,0.001905
14.81955000000109,0.002021
14.832049999998576,0.001957
14.844549999999451,0.001831
14.857050000000326,0.001662
14.8695500000012,0.001525
14.882049999998687,0.001451
14.89454999999956,0.001473
14.907050000000435,0.001494
14.91955000000131,0.001546
14.932049999998796,0.001525
14.944549999999671,0.001409
14.957050000000544,0.001167
14.96955000000142,0.00084
14.982049999998905,0.000461
14.99454999999978,0.000145
15.007050000000655,-5.6E-05
15.01954999999814,-8.7E-05
15.032049999999016,1.8E-05
15.044549999999889,0.000261
15.057050000000764,0.000566
15.06954999999825,0.000882
15.082049999999125,0.001093
15.09455,0.00122
15.107050000000873,0.001283
15.11954999999836,0.001272
15.132049999999234,0.001251
15.144550000000109,0.001272
15.157050000000984,0.001367
15.16954999999847,0.001536
15.182049999999345,0.001778
15.194550000000218,0.00201
15.207050000001093,0.002252
15.219549999998579,0.0024
15.232049999999454,0.002474
15.244550000000329,0.002442
15.257050000001202,0.002379
15.26954999999869,0.002221
15.282049999999563,0.002052
15.294550000000438,0.001884
15.307050000001313,0.001747
15.319549999998799,0.001694
15.332049999999674,0.001662
15.344550000000547,0.001725
15.357050000001422,0.001831
15.369549999998908,0.001947
15.382049999999783,0.002021
15.394550000000658,0.002021
15.407049999998144,0.001957
15.419549999999019,0.00181
15.432049999999892,0.001578
15.444550000000767,0.001357
15.457049999998253,0.001156
15.469549999999128,0.001009
15.482050000000003,0.000924
15.494550000000876,0.000924
15.507049999998364,0.000956
15.519549999999237,0.000998
15.532050000000112,0.001019
15.544550000000987,0.001051
15.557049999998473,0.001061
15.569549999999348,0.001125
15.582050000000221,0.001241
15.594550000001096,0.001388
15.607049999998582,0.001546
15.619549999999457,0.001683
15.632050000000332,0.001778
15.644550000001205,0.001757
15.657049999998693,0.001662
15.669549999999566,0.001504
15.68205000000044,0.001346
15.694550000001316,0.00123
15.707049999998802,0.00122
15.719549999999675,0.001272
15.73205000000055,0.00142
15.744550000001425,0.001536
15.75704999999891,0.001641
15.769549999999786,0.001631
15.782050000000659,0.001525
15.794549999998146,0.001367
15.80704999999902,0.001209
15.819549999999895,0.001093
15.83205000000077,0.001083
15.844549999998256,0.001114
15.85704999999913,0.00123
15.869550000000004,0.001367
15.882050000000879,0.001441
15.894549999998365,0.001441
15.90704999999924,0.001378
15.919550000000115,0.001272
15.932050000000988,0.001167
15.944549999998475,0.001114
15.957049999999349,0.001114
15.969550000000224,0.001199
15.982050000001099,0.001325
15.994549999998585,0.001451
16.00704999999946,0.001599
16.019550000000333,0.001704
16.03205000000121,0.001778
16.044549999998694,0.001841
16.05704999999957,0.001841
16.069550000000444,0.00182
16.082050000001317,0.001768
16.094549999998804,0.001662
16.107049999999678,0.001536
16.119550000000554,0.001367
16.132050000001428,0.001241
16.144549999998915,0.001135
16.15704999999979,0.001051
16.169550000000662,0.00103
16.18204999999815,0.00104
16.194549999999023,0.001072
16.2070499999999,0.001093
16.219550000000773,0.001146
16.23204999999826,0.001188
16.244549999999133,0.001262
16.257050000000007,0.001325
16.269550000000883,0.001388
16.282049999998367,0.00142
16.29454999999924,0.00142
16.307050000000118,0.001357
16.31955000000099,0.001283
16.33204999999848,0.001199
16.34454999999935,0.001135
16.357050000000225,0.001146
16.3695500000011,0.00123
16.382049999998586,0.001357
16.394549999999462,0.001483
16.407050000000336,0.001631
16.41955000000121,0.001736
16.432049999998696,0.001831
16.44454999999957,0.001905
16.457050000000446,0.002052
16.46955000000132,0.002273
16.482049999998807,0.002516
16.49454999999968,0.0028
16.507050000000554,0.00299
16.51955000000143,0.003064
16.532049999998915,0.002948
16.54454999999979,0.002642
16.557050000000665,0.00221
16.569549999998152,0.001715
16.582049999999025,0.001293
16.5945499999999,0.00103
16.607050000000775,0.000967
16.61954999999826,0.001072
16.632049999999136,0.001314
16.64455000000001,0.001536
16.657050000000883,0.001683
16.66954999999837,0.001704
16.682049999999244,0.001567
16.69455000000012,0.001314
16.707050000000994,0.00103
16.71954999999848,0.000777
16.732049999999354,0.000619
16.744550000000228,0.000577
16.757050000001104,0.000608
16.76954999999859,0.000714
16.782049999999465,0.00084
16.79455000000034,0.000946
16.80705000000121,0.001051
16.8195499999987,0.001177
16.832049999999573,0.001336
16.84455000000045,0.001525
16.857050000001323,0.001768
16.86954999999881,0.002021
16.882049999999683,0.002231
16.894550000000557,0.002379
16.907050000001433,0.002368
16.919549999998917,0.002231
16.932049999999794,0.001999
16.944550000000667,0.001757
16.957049999998155,0.001536
16.96954999999903,0.001388
16.9820499999999,0.001378
16.99455000000078,0.001462
17.007049999998262,0.001641
17.01954999999914,0.001799
17.032050000000012,0.001957
17.044550000000886,0.002063
17.057049999998373,0.002094
17.069549999999246,0.002073
17.082050000000123,0.00201
17.094550000000996,0.001957
17.107049999998484,0.001831
17.119549999999357,0.001715
17.13205000000023,0.001578
17.144550000001107,0.001451
17.15704999999859,0.001357
17.169549999999468,0.001293
17.18205000000034,0.001314
17.194550000001215,0.00143
17.207049999998702,0.001578
17.219549999999575,0.001725
17.232050000000452,0.001799
17.244550000001325,0.001768
17.257049999998813,0.001631
17.269549999999686,0.00142
17.28205000000056,0.001167
17.294550000001436,0.000967
17.30704999999892,0.00084
17.319549999999797,0.00084
17.33205000000067,0.000924
17.344549999998158,0.00104
17.35704999999903,0.001167
17.369549999999904,0.001251
17.38205000000078,0.001304
17.394549999998265,0.001304
17.407049999999142,0.001325
17.419550000000015,0.001388
17.43205000000089,0.001494
17.444549999998376,0.001652
17.45704999999925,0.001831
17.469550000000126,0.001968
17.482050000001,0.002042
17.494549999998487,0.002042
17.50704999999936,0.001989
17.519550000000233,0.001873
17.53205000000111,0.001778
17.544549999998594,0.001694
17.55704999999947,0.001662
17.569550000000344,0.001694
17.582050000001217,0.001747
17.594549999998705,0.001799
17.607049999999578,0.001841
17.619550000000455,0.001831
17.63205000000133,0.001736
17.644549999998816,0.001567
17.65704999999969,0.001336
17.669550000000562,0.001093
17.68205000000144,0.000882
17.694549999998923,0.000735
17.7070499999998,0.000693
17.719550000000673,0.000766
17.73204999999816,0.000967
17.744549999999034,0.001188
17.757049999999907,0.001388
17.769550000000784,0.001557
17.782049999998268,0.001588
17.794549999999145,0.001483
17.807050000000018,0.001251
17.81955000000089,0.000956
17.83204999999838,0.00065
17.844549999999252,0.00044
17.85705000000013,0.000334
17.869550000001002,0.000419
17.88204999999849,0.000587
17.894549999999363,0.000819
17.907050000000236,0.001061
17.919550000001113,0.001241
17.932049999998597,0.001336
17.944549999999474,0.001293
17.957050000000347,0.001199
17.96955000000122,0.001061
17.982049999998708,0.000935
17.99454999999958,0.000882
18.007050000000458,0.000924
18.01955000000133,0.001083
18.03204999999882,0.001325
18.044549999999692,0.001599
18.057050000000565,0.001873
18.069550000001442,0.002042
18.082049999998926,0.002126
18.094549999999803,0.002042
18.107050000000676,0.00181
18.119549999998164,0.001504
18.132049999999037,0.001188
18.14454999999991,0.000967
18.157050000000787,0.000903
18.16954999999827,0.001009
18.182049999999148,0.001251
18.19455000000002,0.001578
18.207050000000894,0.001831
18.21954999999838,0.001999
18.232049999999255,0.001968
18.24455000000013,0.001789
18.257050000001005,0.001504
18.269549999998492,0.001199
18.282049999999366,0.000946
18.29455000000024,0.00083
18.307050000001116,0.00083
18.3195499999986,0.000914
18.332049999999477,0.000998
18.34455000000035,0.001019
18.357050000001223,0.000956
18.36954999999871,0.000798
18.382049999999584,0.000629
18.39455000000046,0.000503
18.407050000001334,0.000503
18.41954999999882,0.00065
18.432049999999695,0.000924
18.444550000000568,0.001293
18.457050000001445,0.001662
18.46954999999893,0.001968
18.482049999999806,0.002147
18.49455000000068,0.002221
18.507049999998166,0.002189
18.51954999999904,0.002094
18.532049999999913,0.001999
18.54455000000079,0.001915
18.557049999998274,0.001841
18.569549999999147,0.001757
18.582050000000024,0.001673
18.594550000000897,0.001546
18.607049999998384,0.00143
18.619549999999258,0.001304
18.63205000000013,0.001272
18.644550000001008,0.001283
18.657049999998492,0.001357
18.66954999999937,0.001483
18.682050000000242,0.001578
18.694550000001115,0.001599
18.707049999998603,0.001546
18.719549999999476,0.001409
18.732050000000353,0.00123
18.744550000001226,0.001061
18.757049999998713,0.000956
18.769549999999587,0.000956
18.78205000000046,0.000998
18.794550000001337,0.001104
18.80704999999882,0.001156
18.819549999999698,0.001146
18.83205000000057,0.000988
18.844550000001444,0.000735
18.85704999999893,0.000461
18.869549999999805,0.000261
18.88205000000068,0.000218
18.894549999998166,0.000398
18.907049999999042,0.000787
18.919549999999916,0.001336
18.93205000000079,0.001884
18.944549999998276,0.002316
18.95704999999915,0.002484
18.969550000000027,0.002358
18.9820500000009,0.001947
18.994549999998387,0.001409
19.00704999999926,0.00084
19.019550000000134,0.00044
19.03205000000101,0.000292
19.044549999998495,0.000398
19.05704999999937,0.000735
19.069550000000245,0.001146
19.082050000001118,0.001483
19.094549999998605,0.001641
19.10704999999948,0.001588
19.119550000000356,0.001325
19.13205000000123,0.000946
19.144549999998716,0.000619
19.15704999999959,0.000461
19.169550000000463,0.000482
19.18205000000134,0.000766
19.194549999998824,0.001177
19.2070499999997,0.001662
19.219550000000574,0.002031
19.232050000001447,0.002252
19.244549999998934,0.002316
19.257049999999808,0.0022
19.269550000000685,0.002031
19.28204999999817,0.001862
19.294549999999045,0.001736
19.30704999999992,0.001725
19.319550000000792,0.001778
19.33204999999828,0.001852
19.344549999999153,0.001894
19.35705000000003,0.001915
19.369550000000903,0.001873
19.38204999999839,0.00182
19.394549999999263,0.001736
19.407050000000137,0.001704
19.419550000001014,0.001715
19.432049999998497,0.001704
19.444549999999374,0.001662
19.457050000000248,0.001546
19.46955000000112,0.001314
19.48204999999861,0.000977
19.49454999999948,0.000587
19.50705000000036,0.000208
19.51955000000123,-6.6E-05
19.53204999999872,-0.000193
19.544549999999592,-9.8E-05
19.557050000000466,0.000155
19.569550000001342,0.000513
19.582049999998826,0.000872
19.594549999999703,0.001188
19.607050000000577,0.001399
19.61955000000145,0.001483
19.632049999998937,0.001473
19.64454999999981,0.001409
19.657050000000687,0.001314
19.66954999999817,0.001293
19.682049999999048,0.001283
19.69454999999992,0.001272
19.707050000000795,0.001262
19.719549999998282,0.00122
19.732049999999155,0.001125
19.744550000000032,0.000977
19.757050000000905,0.000861
19.769549999998393,0.000809
19.782049999999266,0.00083
19.79455000000014,0.000946
19.807050000001016,0.001135
19.8195499999985,0.001346
19.832049999999377,0.001525
19.84455000000025,0.001578
19.857050000001124,0.001536
19.86954999999861,0.001346
19.882049999999484,0.001125
19.89455000000036,0.00083
19.907050000001234,0.000577
19.919549999998722,0.000387
19.932049999999595,0.000345
19.94455000000047,0.000398
19.957050000001345,0.000566
19.96954999999883,0.000756
19.982049999999706,0.000946
19.99455000000058,0.00104
20.007049999998067,0.00103
20.01954999999894,0.00084
20.032049999999813,0.000556
20.04455000000069,0.000239
20.057049999998174,-3.5E-05
20.06954999999905,-0.000203
20.082049999999924,-0.000172
20.094550000000797,-3E-06
20.107049999998285,0.000334
20.11954999999916,0.000703
20.132050000000035,0.00104
20.14455000000091,0.001241
20.157049999998396,0.001304
20.16954999999927,0.001262
20.182050000000142,0.001177
20.19455000000102,0.001156
20.207049999998503,0.00123
20.21954999999938,0.001451
20.232050000000253,0.001747
20.244550000001126,0.002052
20.257049999998614,0.002284
20.269549999999487,0.002379
20.282050000000364,0.002316
20.294550000001237,0.002158
20.307049999998725,0.001978
20.319549999999598,0.001873
20.33205000000047,0.001852
20.344550000001348,0.001957
20.357049999998832,0.002084
20.36954999999971,0.0022
20.382050000000582,0.002189
20.39454999999807,0.002073
20.407049999998943,0.001873
20.419549999999816,0.001673
20.432050000000693,0.001567
20.444549999998177,0.001567
20.457049999999054,0.001757
20.469549999999927,0.002042
20.4820500000008,0.002305
20.494549999998288,0.002474
20.50704999999916,0.002474
20.519550000000038,0.002326
20.53205000000091,0.002084
20.5445499999984,0.001862
20.557049999999272,0.001725
20.569550000000145,0.001757
20.582050000001022,0.001936
20.594549999998506,0.00221
20.607049999999383,0.002474
20.619550000000256,0.002621
20.63205000000113,0.002611
20.644549999998617,0.002432
20.65704999999949,0.002147
20.669550000000367,0.001841
20.68205000000124,0.001599
20.694549999998728,0.001515
20.7070499999996,0.001578
20.719550000000474,0.001747
20.73205000000135,0.001957
20.744549999998835,0.002094
20.757049999999712,0.002115
20.769550000000585,0.001989
20.782049999998073,0.001747
20.794549999998946,0.001441
20.80704999999982,0.001156
20.819550000000696,0.000956
20.83204999999818,0.00083
20.844549999999057,0.00083
20.85704999999993,0.000903
20.869550000000803,0.00103
20.88204999999829,0.001156
20.894549999999164,0.001241
20.907050000000037,0.001325
20.919550000000914,0.001378
20.932049999998398,0.001451
20.944549999999275,0.001557
20.957050000000148,0.001683
20.96955000000102,0.00182
20.98204999999851,0.001936
20.994549999999382,0.001968
21.00705000000026,0.001957
21.019550000001132,0.001852
21.03204999999862,0.001673
21.044549999999493,0.00143
21.057050000000366,0.00123
21.069550000001243,0.00103
21.082049999998727,0.000893
21.094549999999604,0.00084
21.107050000000477,0.000851
21.11955000000135,0.000851
21.132049999998838,0.00084
21.14454999999971,0.000819
21.157050000000588,0.000756
21.169549999998072,0.000714
21.18204999999895,0.000693
21.194549999999822,0.000735
21.207050000000695,0.000872
21.219549999998183,0.001104
21.232049999999056,0.001336
21.244549999999933,0.001567
21.257050000000806,0.001725
21.269549999998294,0.001747
21.282049999999167,0.001641
21.29455000000004,0.001451
21.307050000000917,0.001167
21.3195499999984,0.000946
21.332049999999278,0.000809
21.34455000000015,0.00084
21.357050000001024,0.000988
21.36954999999851,0.00123
21.382049999999385,0.001494
21.39455000000026,0.001757
21.407050000001135,0.001915
21.419549999998623,0.001957
21.432049999999496,0.001915
21.44455000000037,0.001852
21.457050000001246,0.001768
21.46954999999873,0.001736
21.482049999999607,0.001778
21.49455000000048,0.001852
21.507050000001353,0.001884
21.51954999999884,0.001894
21.532049999999714,0.001799
21.54455000000059,0.00162
21.557049999998075,0.001367
21.56954999999895,0.001125
21.582049999999825,0.000924
21.594550000000698,0.000787
21.607049999998186,0.000756
21.61954999999906,0.000777
21.632049999999936,0.00084
21.64455000000081,0.000893
21.657049999998296,0.000977
21.66954999999917,0.001009
21.682050000000043,0.00103
21.69455000000092,0.001072
21.707049999998404,0.001135
21.71954999999928,0.001199
21.732050000000154,0.001304
21.744550000001027,0.001409
21.757049999998515,0.001557
21.769549999999388,0.001747
21.782050000000265,0.001947
21.794550000001138,0.002158
21.807049999998625,0.002337
21.8195499999995,0.002453
21.832050000000372,0.002453
21.84455000000125,0.002326
21.857049999998733,0.002115
21.86954999999961,0.001831
21.882050000000483,0.001567
21.894550000001356,0.001346
21.907049999998844,0.001241
21.919549999999717,0.00122
21.932050000000594,0.001272
21.944549999998078,0.001325
21.957049999998954,0.001367
21.969549999999828,0.001325
21.9820500000007,0.001209
21.99454999999819,0.001072
22.00704999999906,0.000956
22.01954999999994,0.000872
22.03205000000081,0.000861
22.0445499999983,0.000893
22.057049999999172,0.000935
22.069550000000046,0.000924
22.082050000000923,0.000872
22.094549999998407,0.000766
22.107049999999283,0.000661
22.119550000000157,0.000598
22.13205000000103,0.000619
22.144549999998517,0.000756
22.15704999999939,0.000967
22.169550000000267,0.001199
22.18205000000114,0.001399
22.194549999998628,0.001483
22.2070499999995,0.001451
22.219550000000375,0.001314
22.23205000000125,0.001135
22.244549999998736,0.000935
22.257049999999612,0.000787
22.269550000000486,0.000693
22.28205000000136,0.000714
22.294549999998846,0.000703
22.30704999999972,0.000735
22.319550000000596,0.000745
22.33204999999808,0.000756
22.344549999998957,0.000798
22.35704999999983,0.000914
22.369550000000704,0.001114
22.38204999999819,0.001388
22.394549999999064,0.001683
22.40704999999994,0.001926
22.419550000000815,0.002073
22.432049999998302,0.002084
22.444549999999175,0.00201
22.45705000000005,0.00181
22.469550000000925,0.001641
22.48204999999841,0.001546
22.494549999999286,0.001557
22.50705000000016,0.001673
22.519550000001033,0.001852
22.53204999999852,0.002052
22.544549999999393,0.002221
22.55705000000027,0.002368
22.569550000001144,0.002463
22.58204999999863,0.002547
22.594549999999504,0.002632
22.607050000000378,0.002706
22.619550000001254,0.002769
22.63204999999874,0.002758
22.644549999999615,0.002695
22.65705000000049,0.002547
22.66955000000136,0.002326
22.68204999999885,0.002115
22.694549999999722,0.001915
22.7070500000006,0.001831
22.719549999998083,0.001778
22.73204999999896,0.001778
22.744549999999833,0.001789
22.757050000000707,0.001747
22.769549999998194,0.00162
22.782049999999067,0.001441
22.794549999999944,0.001251
22.807050000000817,0.001093
22.819549999998305,0.00104
22.832049999999178,0.001051
22.84455000000005,0.001125
22.85705000000093,0.00122
22.869549999998412,0.001251
22.88204999999929,0.001199
22.894550000000162,0.001083
22.907050000001036,0.000967
22.919549999998523,0.000861
22.932049999999396,0.000809
22.944550000000273,0.000861
22.957050000001146,0.000924
22.969549999998634,0.000946
22.982049999999507,0.000914
22.99455000000038,0.000819
23.007050000001257,0.000672
23.01954999999874,0.000587
23.032049999999618,0.000598
23.04455000000049,0.000798
23.057050000001365,0.001114
23.069549999998852,0.001451
23.082049999999725,0.001799
23.094550000000602,0.001957
23.107049999998086,0.001884
23.119549999998963,0.001641
23.132049999999836,0.001262
23.14455000000071,0.000851
23.157049999998197,0.000566
23.16954999999907,0.000429
23.182049999999943,0.000471
23.19455000000082,0.000608
23.207049999998304,0.000809
23.21954999999918,0.000967
23.232050000000054,0.001019
23.244550000000928,0.000967
23.257049999998415,0.000851
23.26954999999929,0.000724
23.282050000000165,0.000608
23.29455000000104,0.000471
23.307049999998526,0.000376
23.3195499999994,0.000261
23.332050000000272,0.000166
23.34455000000115,7.1E-05
23.357049999998633,5E-05
23.36954999999951,0.000124
23.382050000000383,0.000282
23.394550000001257,0.000545
23.407049999998744,0.00084
23.419549999999617,0.001125
23.432050000000494,0.001346
23.444550000001367,0.001473
23.457049999998855,0.001494
23.469549999999728,0.001409
23.4820500000006,0.001314
23.49454999999809,0.00122
23.507049999998962,0.001156
23.51954999999984,0.001146
23.532050000000712,0.001156
23.5445499999982,0.001156
23.557049999999073,0.001104
23.569549999999946,0.001051
23.582050000000823,0.000967
23.594549999998307,0.000924
23.607049999999184,0.000946
23.619550000000057,0.00103
23.63205000000093,0.00123
23.644549999998418,0.001451
23.65704999999929,0.001652
23.669550000000168,0.001768
23.68205000000104,0.001725
23.69454999999853,0.001588
23.707049999999402,0.001367
23.719550000000275,0.001177
23.732050000001152,0.001061
23.744549999998636,0.000988
23.757049999999513,0.00104
23.769550000000386,0.001177
23.78205000000126,0.001283
23.794549999998747,0.001314
23.80704999999962,0.00123
23.819550000000497,0.001114
23.83205000000137,0.000977
23.844549999998858,0.000882
23.85704999999973,0.000914
23.869550000000604,0.001104
23.88204999999809,0.00142
23.894549999998965,0.001778
23.907049999999842,0.002115
23.919550000000715,0.002389
23.932049999998203,0.002569
23.944549999999076,0.002653
23.95704999999995,0.002706
23.969550000000826,0.002864
23.98204999999831,0.003159
23.994549999999187,0.003601
24.00705000000006,0.004234
24.019550000000933,0.004971
24.03204999999842,0.005677
24.044549999999294,0.006289
24.05705000000017,0.006773
24.069550000001044,0.007153
24.08204999999853,0.007416
24.094549999999405,0.007659
24.107050000000278,0.007954
24.119550000001155,0.008312
24.13204999999864,0.008744
24.144549999999516,0.009229
24.15705000000039,0.009724
24.169550000001262,0.01023
24.18204999999875,0.010683
24.194549999999623,0.011094
24.2070500000005,0.011495
24.219550000001373,0.011937
24.23204999999886,0.01238
24.244549999999734,0.012791
24.257050000000607,0.013234
24.269549999998095,0.013666
24.282049999998968,0.014045
24.294549999999845,0.014351
24.307050000000718,0.014635
24.319549999998205,0.014888
24.33204999999908,0.01513
24.344549999999952,0.01532
24.35705000000083,0.015552
24.369549999998313,0.015773
24.38204999999919,0.015984
24.394550000000063,0.016121
24.407050000000936,0.016248
24.419549999998424,0.016332
24.432049999999297,0.016395
24.444550000000174,0.016427
24.457050000001047,0.016479
24.469549999998534,0.016553
24.482049999999408,0.016606
24.49455000000028,0.016553
24.507050000001158,0.016469
24.51954999999864,0.016279
24.53204999999952,0.015995
24.54455000000039,0.015605
24.557050000001265,0.015225
24.569549999998753,0.014856
24.582049999999626,0.014572
24.594550000000503,0.01434
24.607050000001376,0.014193
24.619549999998863,0.014013
24.632049999999737,0.013813
24.64455000000061,0.01356
24.657049999998097,0.013297
24.66954999999897,0.013086
24.682049999999848,0.012949
24.69455000000072,0.012981
24.70704999999821,0.013212
24.71954999999908,0.013529
24.732049999999955,0.013866
24.74455000000083,0.01415
24.757049999998316,0.014245
24.769549999999192,0.014119
24.782050000000066,0.013834
24.79455000000094,0.013486
24.807049999998426,0.013191
24.8195499999993,0.013033
24.832050000000176,0.013075
24.84455000000105,0.013286
24.857049999998537,0.013571
24.86954999999941,0.013792
24.882050000000284,0.013866
24.89455000000116,0.013718
24.907049999998645,0.013392
24.91954999999952,0.012928
24.932050000000395,0.012485
24.944550000001268,0.012169
24.957049999998755,0.012043
24.96954999999963,0.012074
24.982050000000505,0.012243
24.99455000000138,0.012422
25.007049999998866,0.012559
25.01954999999974,0.012517
25.032050000000613,0.012285
25.0445499999981,0.011948
25.057049999998974,0.011516
25.06954999999985,0.011042
25.082050000000724,0.01062
25.09454999999821,0.010241
25.107049999999084,0.009956
25.119549999999958,0.009619
25.132050000000834,0.009334
25.14454999999832,0.009081
25.157049999999195,0.008871
25.16955000000007,0.008734
25.18205000000094,0.008702
25.19454999999843,0.008755
25.207049999999303,0.008849
25.21955000000018,0.00886
25.232050000001053,0.008755
25.24454999999854,0.008417
25.257049999999413,0.00788
25.269550000000287,0.00709
25.282050000001163,0.006225
25.294549999998647,0.005414
25.307049999999524,0.004718
25.319550000000397,0.004223
25.33205000000127,0.004012
25.34454999999876,0.004023
25.35704999999963,0.00417
25.36955000000051,0.004328
25.38205000000138,0.004455
25.39454999999887,0.004455
25.407049999999742,0.00436
25.419550000000616,0.004149
25.432049999998103,0.003907
25.444549999998976,0.003707
25.457049999999853,0.003517
25.469550000000726,0.003369
25.48204999999821,0.003275
25.494549999999087,0.003169
25.50704999999996,0.003127
25.519550000000834,0.00298
25.53204999999832,0.002864
25.544549999999195,0.002758
25.55705000000007,0.002663
25.569550000000945,0.00259
25.582049999998432,0.002579
25.594549999999305,0.002611
25.60705000000018,0.002621
25.619550000001055,0.002695
25.63204999999854,0.002748
25.644549999999416,0.002821
25.65705000000029,0.002864
25.669550000001163,0.002906
25.68204999999865,0.002906
25.694549999999523,0.002874
25.7070500000004,0.002832
25.719550000001274,0.002716
25.73204999999876,0.002579
25.744549999999634,0.002453
25.757050000000508,0.002358
25.769550000001384,0.002358
25.78204999999887,0.002421
25.794549999999745,0.00259
25.80705000000062,0.0028
25.819549999998106,0.00298
25.83204999999898,0.003106
25.844549999999852,0.003138
25.85705000000073,0.003022
25.869549999998213,0.002853
25.88204999999909,0.002663
25.894549999999963,0.002505
25.907050000000837,0.002474
25.919549999998324,0.002516
25.932049999999197,0.002642
25.944550000000074,0.002853
25.957050000000947,0.003064
25.969549999998435,0.003232
25.982049999999308,0.003327
25.99455000000018,0.003348
26.00705000000106,0.003306
26.019549999998542,0.003275
26.03204999999942,0.003285
26.044550000000292,0.003348
26.057050000001166,0.003454
26.069549999998653,0.003559
26.082049999999526,0.003612
26.094550000000403,0.003612
26.107050000001276,0.003528
26.119549999998764,0.00338
26.132049999999637,0.003222
26.14455000000051,0.003022
26.157050000001387,0.002916
26.16954999999887,0.002843
26.182049999999748,0.002821
26.19455000000062,0.002874
26.20704999999811,0.002916
26.219549999998982,0.002916
26.232049999999855,0.002885
26.244550000000732,0.002832
26.257049999998216,0.002769
26.269549999999093,0.002684
26.282049999999966,0.002642
26.29455000000084,0.002663
26.307049999998327,0.002716
26.3195499999992,0.002853
26.332050000000077,0.00299
26.34455000000095,0.003117
26.357049999998438,0.003138
26.36954999999931,0.003085
26.382050000000184,0.00298
26.39455000000106,0.002769
26.407049999998545,0.002558
26.419549999999422,0.002389
26.432050000000295,0.002337
26.44455000000117,0.002389
26.457049999998656,0.002516
26.46954999999953,0.002706
26.482050000000406,0.002864
26.49455000000128,0.002958
26.507049999998767,0.002895
26.51954999999964,0.002737
26.532050000000513,0.002463
26.54455000000139,0.002147
26.557049999998874,0.001862
26.56954999999975,0.001662
26.582050000000624,0.001588
26.59454999999811,0.00161
26.607049999998985,0.001768
26.619549999999858,0.001978
26.632050000000735,0.0022
26.64454999999822,0.00241
26.657049999999096,0.002579
26.66954999999997,0.002695
26.682050000000842,0.002727
26.69454999999833,0.002684
26.707049999999203,0.002611
26.71955000000008,0.002547
26.732050000000953,0.002505
26.74454999999844,0.002537
26.757049999999314,0.002642
26.769550000000187,0.002843
26.782050000001064,0.003085
26.794549999998548,0.003338
26.807049999999425,0.003549
26.819550000000298,0.003643
26.83205000000117,0.003633
26.84454999999866,0.003517
26.857049999999532,0.00338
26.86955000000041,0.003296
26.882050000001282,0.003264
26.89454999999877,0.003338
26.907049999999643,0.003496
26.919550000000516,0.003717
26.932050000001393,0.003939
26.944549999998877,0.004076
26.957049999999754,0.004128
26.969550000000627,0.004086
26.982049999998114,0.004033
26.994549999998988,0.00397
27.00704999999986,0.003991
27.019550000000738,0.004076
27.032049999998222,0.004234
27.0445499999991,0.004423
27.057049999999972,0.004581
27.069550000000845,0.004697
27.082049999998333,0.004729
27.094549999999206,0.004718
27.107050000000083,0.00475
27.119550000000956,0.004845
27.132049999998443,0.005035
27.144549999999317,0.005266
27.15705000000019,0.005498
27.169550000001067,0.005646
27.18204999999855,0.005604
27.194549999999428,0.005351
27.2070500000003,0.004982
27.219550000001174,0.00456
27.23204999999866,0.004202
27.244549999999535,0.004054
27.25705000000041,0.004139
27.269550000001285,0.004476
27.282049999998772,0.00495
27.294549999999646,0.005403
27.30705000000052,0.005762
27.319550000001396,0.005867
27.33204999999888,0.005709
27.344549999999757,0.005393
27.35705000000063,0.004919
27.369549999998117,0.004444
27.38204999999899,0.004065
27.394549999999864,0.00377
27.40705000000074,0.003654
27.419549999998225,0.003622
27.4320499999991,0.003633
27.444549999999975,0.003675
27.457050000000848,0.003707
27.469549999998335,0.003696
27.48204999999921,0.003665
27.494550000000086,0.003612
27.50705000000096,0.003559
27.519549999998446,0.003485
27.53204999999932,0.003391
27.544550000000193,0.003327
27.55705000000107,0.003243
27.569549999998554,0.00319
27.58204999999943,0.00319
27.594550000000304,0.003211
27.607050000001177,0.003243
27.619549999998664,0.003275
27.632049999999538,0.003285
27.644550000000415,0.003254
27.657050000001288,0.003201
27.669549999998775,0.003148
27.68204999999965,0.003138
27.694550000000522,0.003159
27.7070500000014,0.003222
27.719549999998883,0.003264
27.73204999999976,0.003254
27.744550000000633,0.003169
27.757049999998117,0.003022
27.769549999998993,0.0028
27.782049999999867,0.002579
27.79455000000074,0.002463
27.807049999998227,0.002442
27.8195499999991,0.002537
27.832049999999978,0.002737
27.84455000000085,0.002906
27.85704999999834,0.003032
27.86954999999921,0.003032
27.882050000000085,0.002874
27.89455000000096,0.002653
27.907049999998446,0.002347
27.919549999999322,0.002126
27.932050000000196,0.00201
27.94455000000107,0.001999
27.957049999998556,0.002094
27.96954999999943,0.002284
27.982050000000307,0.002442
27.99455000000118,0.002569
28.007049999998667,0.002632
28.01954999999954,0.002642
28.032050000000414,0.002642
28.04455000000129,0.002653
28.057049999998775,0.002695
28.06954999999965,0.002821
28.082050000000525,0.002958
28.094550000001398,0.003074
28.107049999998885,0.003127
28.11954999999976,0.003117
28.132050000000635,0.003032
28.14454999999812,0.002948
28.157049999998996,0.002906
28.16954999999987,0.002969
28.182050000000743,0.003127
28.19454999999823,0.003422
28.207049999999104,0.003749
28.21954999999998,0.004086
28.232050000000854,0.004328
28.24454999999834,0.004434
28.257049999999214,0.004434
28.269550000000088,0.004307
28.282050000000964,0.004149
28.29454999999845,0.00397
28.307049999999325,0.003896
28.3195500000002,0.003917
28.33205000000107,0.004023
28.34454999999856,0.004191
28.357049999999433,0.004402
28.36955000000031,0.004539
28.382050000001183,0.004613
28.39454999999867,0.004581
28.407049999999543,0.004487
28.419550000000417,0.004413
28.432050000001293,0.00436
28.444549999998777,0.00436
28.457049999999654,0.004413
28.469550000000527,0.004518
28.4820500000014,0.004592
28.49454999999889,0.004602
28.50704999999976,0.004497
28.51955000000064,0.004276
28.532049999998122,0.00396
28.544549999999,0.003665
28.557049999999872,0.003401
28.569550000000746,0.003306
28.582049999998233,0.003391
28.594549999999106,0.003612
28.607049999999983,0.00397
28.619550000000856,0.00435
28.632049999998344,0.004687
28.644549999999217,0.004866
28.65705000000009,0.004908
28.669550000000967,0.004792
28.68204999999845,0.004539
28.694549999999328,0.004276
28.7070500000002,0.004002
28.719550000001075,0.003791
28.732049999998562,0.003612
28.744549999999435,0.003538
28.757050000000312,0.003517
28.769550000001185,0.003506
28.782049999998673,0.003538
28.794549999999546,0.003633
28.80705000000042,0.003738
28.819550000001296,0.003886
28.83204999999878,0.004044
28.844549999999657,0.004234
28.85705000000053,0.004392
28.869550000001404,0.004487
28.88204999999889,0.004518
28.894549999999764,0.004539
28.90705000000064,0.004529
28.919549999998125,0.004476
28.932049999999002,0.004402
28.944549999999875,0.00435
28.95705000000075,0.004276
28.969549999998236,0.004128
28.98204999999911,0.00396
28.994549999999986,0.003802
29.00705000000086,0.003665
29.019549999998347,0.003506
29.03204999999922,0.003443
29.044550000000093,0.003475
29.05705000000097,0.003549
29.069549999998454,0.003517
29.08204999999933,0.003391
29.094550000000204,0.003095
29.107050000001077,0.002611
29.119549999998565,0.001894
29.13204999999944,0.001061
29.144550000000315,0.000271
29.15705000000119,-0.000414
29.169549999998676,-0.001004
29.18204999999955,-0.001405
29.194550000000422,-0.001679
29.2070500000013,-0.001942
29.219549999998783,-0.002374
29.23204999999966,-0.002922
29.244550000000533,-0.00367
29.257050000001406,-0.004566
29.269549999998894,-0.005546
29.282049999999767,-0.006516
29.294550000000644,-0.007401
29.307049999998128,-0.008212
29.319549999999005,-0.009045
29.332049999999878,-0.009888
29.34455000000075,-0.010742
29.35704999999824,-0.011711
29.369549999999112,-0.012723
29.38204999999999,-0.013661
29.394550000000862,-0.01443
29.40704999999835,-0.015031
29.419549999999223,-0.0154
29.432050000000096,-0.0156
29.444550000000973,-0.015747
29.457049999998457,-0.015958
29.469549999999334,-0.016317
29.482050000000207,-0.016844
29.49455000000108,-0.017434
29.507049999998568,-0.018045
29.51954999999944,-0.018498
29.532050000000318,-0.018698
29.54455000000119,-0.018614
29.55704999999868,-0.018298
29.569549999999552,-0.017834
29.582050000000425,-0.017297
29.594550000001302,-0.01678
29.607049999998786,-0.01638
29.619549999999663,-0.016
29.632050000000536,-0.015621
29.64455000000141,-0.015178
29.657049999998897,-0.014694
29.66954999999977,-0.014082
29.682050000000647,-0.013429
29.69454999999813,-0.012755
29.707049999999008,-0.012059
29.71954999999988,-0.0113
29.732050000000754,-0.010489
29.74454999999824,-0.009625
29.757049999999115,-0.008687
29.76954999999999,-0.007686
29.782050000000865,-0.006737
29.794549999998353,-0.005862
29.807049999999226,-0.005188
29.8195500000001,-0.004693
29.832050000000976,-0.004334
29.84454999999846,-0.004081
29.857049999999337,-0.003818
29.86955000000021,-0.003407
29.882050000001083,-0.002922
29.89454999999857,-0.002353
29.907049999999444,-0.00171
29.91955000000032,-0.001131
29.932050000001194,-0.000698
29.94454999999868,-0.000456
29.957049999999555,-0.00034
29.969550000000428,-0.000361
29.982050000001305,-0.000477
29.99454999999879,-0.000625
30.007049999999666,-0.000762
30.01955000000054,-0.000814
30.032050000001412,-0.000825
30.0445499999989,-0.000825
30.057049999999773,-0.000814
30.06955000000065,-0.000751
30.082049999998134,-0.000741
30.094549999999007,-0.000751
30.107049999999884,-0.000814
30.119550000000757,-0.000951
30.132049999998245,-0.001162
30.144549999999118,-0.001468
30.15704999999999,-0.001805
30.169550000000868,-0.00209
30.182049999998352,-0.002364
30.19454999999923,-0.002553
30.207050000000102,-0.00268
30.219550000000975,-0.002775
30.232049999998463,-0.00289
30.244549999999336,-0.003027
30.257050000000213,-0.003228
30.269550000001086,-0.003386
30.282049999998573,-0.00347
30.294549999999447,-0.003407
30.30705000000032,-0.003154
30.319550000001197,-0.002701
30.33204999999868,-0.002132
30.344549999999558,-0.001531
30.35705000000043,-0.001046
30.369550000001304,-0.000751
30.38204999999879,-0.000656
30.394549999999665,-0.000772
30.40705000000054,-0.000983
30.419550000001415,-0.001194
30.432049999998902,-0.00132
30.444549999999776,-0.001331
30.45705000000065,-0.001194
30.469549999998137,-0.000983
30.48204999999901,-0.00073
30.494549999999887,-0.00053
30.50705000000076,-0.000361
30.519549999998247,-0.000224
30.53204999999912,-0.000119
30.544549999999994,3.9E-05
30.55705000000087,0.000218
30.569549999998355,0.000408
30.58204999999923,0.000587
30.594550000000105,0.000629
30.607050000000978,0.000598
30.619549999998465,0.000419
30.63204999999934,0.000197
30.644550000000216,-3.5E-05
30.65705000000109,-0.000182
30.669549999998576,-0.000182
30.68204999999945,-5.6E-05
30.694550000000323,0.000134
30.7070500000012,0.00025
30.719549999998684,0.000324
30.73204999999956,0.000239
30.744550000000434,-1.3E-05
30.757050000001307,-0.000319
30.769549999998794,-0.00053
30.782049999999668,-0.000551
30.794550000000545,-0.000319
30.807050000001418,0.000166
30.819549999998905,0.000819
30.83204999999978,0.001494
30.844550000000652,0.002031
30.85704999999814,0.002347
30.869549999999013,0.0024
30.88204999999989,0.002273
30.894550000000763,0.002042
30.90704999999825,0.001926
30.919549999999123,0.00201
30.932049999999997,0.002284
30.944550000000874,0.002737
30.957049999998357,0.003201
30.969549999999234,0.003549
30.982050000000108,0.003686
30.99455000000098,0.00357
31.00704999999847,0.003348
31.01954999999934,0.003085
31.03205000000022,0.002937
31.04455000000109,0.003001
31.05704999999858,0.003327
31.069549999999452,0.003791
31.082050000000326,0.004307
31.094550000001203,0.004676
31.107049999998686,0.004813
31.119549999999563,0.004666
31.132050000000437,0.00435
31.14455000000131,0.003886
31.157049999998797,0.003412
31.16954999999967,0.003043
31.182050000000547,0.00279
31.19455000000142,0.002684
31.207049999998908,0.002653
31.21954999999978,0.002653
31.232050000000655,0.002579
31.244549999998142,0.002484
31.257049999999015,0.002358
31.269549999999892,0.002189
31.282050000000766,0.002042
31.294549999998253,0.001926
31.307049999999126,0.001852
31.31955,0.001757
31.332050000000876,0.001694
31.34454999999836,0.00161
31.357049999999237,0.001504
31.36955000000011,0.001388
31.382050000000984,0.001283
31.39454999999847,0.001209
31.407049999999344,0.001125
31.41955000000022,0.00103
31.432050000001095,0.000946
31.444549999998582,0.000851
31.457049999999455,0.000703
31.46955000000033,0.000513
31.482050000001205,0.000282
31.49454999999869,1.8E-05
31.507049999999566,-0.000298
31.51955000000044,-0.000656
31.532050000001313,-0.000972
31.5445499999988,-0.001246
31.557049999999673,-0.001478
31.56955000000055,-0.001647
31.582050000001423,-0.00171
31.59454999999891,-0.001668
31.607049999999784,-0.001636
31.619550000000658,-0.001594
31.632049999998145,-0.001594
31.64454999999902,-0.001636
31.657049999999895,-0.001784
31.66955000000077,-0.001921
31.682049999998256,-0.002047
31.69454999999913,-0.002079
31.707050000000002,-0.002005
31.71955000000088,-0.001847
31.732049999998363,-0.001636
31.74454999999924,-0.001426
31.757050000000113,-0.001289
31.769550000000987,-0.001268
31.782049999998474,-0.00132
31.794549999999347,-0.001499
31.807050000000224,-0.001721
31.819550000001097,-0.001931
31.832049999998585,-0.002079
31.844549999999458,-0.002142
31.85705000000033,-0.002111
31.869550000001208,-0.001995
31.882049999998692,-0.001889
31.89454999999957,-0.001752
31.907050000000442,-0.00171
31.919550000001315,-0.00171
31.932049999998803,-0.001773
31.944549999999676,-0.001879
31.957050000000553,-0.001984
31.969550000001426,-0.002047
31.982049999998914,-0.002026
31.994549999999787,-0.001921
32.00705000000066,-0.001731
32.01954999999815,-0.001489
32.032049999999025,-0.001236
32.044549999999894,-0.001004
32.05705000000077,-0.000835
32.06954999999826,-0.000741
32.08204999999913,-0.00073
32.094550000000005,-0.000751
32.10705000000088,-0.000772
32.11954999999837,-0.000741
32.13204999999924,-0.000656
32.144550000000116,-0.000519
32.15705000000099,-0.000351
32.16954999999847,-0.000119
32.18204999999935,9.2E-05
32.19455000000023,0.000324
32.2070500000011,0.000535
32.219549999998584,0.000777
32.23204999999946,0.000967
32.24455000000034,0.001167
32.25705000000121,0.001325
32.269549999998695,0.001409
32.28204999999957,0.00143
32.29455000000044,0.001357
32.30705000000132,0.001283
32.319549999998806,0.001209
32.33204999999968,0.001199
32.34455000000055,0.001272
32.35705000000143,0.001483
32.36954999999892,0.001725
32.382049999999786,0.001978
32.39455000000066,0.002136
32.40704999999815,0.002158
32.41954999999903,0.002052
32.4320499999999,0.001831
32.444550000000774,0.001557
32.45704999999826,0.001314
32.46954999999913,0.001188
32.48205000000001,0.001177
32.494550000000885,0.001325
32.50704999999837,0.001546
32.51954999999924,0.001768
32.53205000000012,0.001915
32.544550000000996,0.001978
32.557049999998476,0.001884
32.56954999999935,0.001694
32.58205000000023,0.001462
32.5945500000011,0.001272
32.60704999999859,0.001177
32.619549999999464,0.001156
32.63205000000034,0.001241
32.64455000000121,0.001304
32.6570499999987,0.001367
32.669549999999575,0.001304
32.682050000000444,0.001146
32.69455000000132,0.000903
32.70704999999881,0.000629
32.719549999999685,0.000398
32.732050000000555,0.00025
32.74455000000143,0.000229
32.75704999999892,0.000282
32.76954999999979,0.000398
32.782050000000666,0.000492
32.794549999998154,0.000471
32.80704999999903,0.000376
32.8195499999999,0.000218
32.83205000000078,-3E-06
32.844549999998264,-0.000193
32.857049999999134,-0.000298
32.86955000000001,-0.000372
32.88205000000089,-0.000393
32.894549999998375,-0.000361
32.907049999999245,-0.000361
32.91955000000012,-0.000382
32.932050000001,-0.000393
32.94454999999848,-0.00034
32.957049999999356,-0.000224
32.96955000000023,1.8E-05
32.9820500000011,0.000334
32.99454999999859,0.000693
33.00704999999947,0.00103
33.01955000000034,0.00122
33.03205000000121,0.001251
33.0445499999987,0.001135
33.05704999999958,0.000903
33.06955000000045,0.000619
33.082050000001324,0.000376
33.09454999999881,0.000229
33.10704999999969,0.000187
33.11955000000056,0.000303
33.132050000001435,0.000482
33.14454999999892,0.000735
33.15704999999979,0.001009
33.16955000000067,0.001293
33.182049999998156,0.001588
33.19454999999903,0.001884
33.2070499999999,0.002189
33.21955000000078,0.002421
33.23204999999827,0.002547
33.24454999999914,0.002547
33.257050000000014,0.002389
33.26955000000089,0.002063
33.28204999999838,0.001588
33.29454999999925,0.001114
33.307050000000125,0.000693
33.319550000001,0.000387
33.33204999999848,0.00025
33.34454999999936,0.000292
33.357050000000235,0.000419
33.369550000001105,0.000598
33.38204999999859,0.000766
33.39454999999947,0.000872
33.407050000000346,0.000893
33.419550000001216,0.000872
33.4320499999987,0.000819
33.44454999999958,0.000766
33.45705000000045,0.000745
33.46955000000133,0.000745
33.482049999998814,0.000735
33.49454999999969,0.000693
33.50705000000056,0.000619
33.51955000000144,0.000513
33.532049999998925,0.000376
33.544549999999795,0.000292
33.55705000000067,0.000218
33.56954999999816,0.000197
33.58204999999903,0.000197
33.594549999999906,0.000208
33.60705000000078,0.000239
33.61954999999827,0.000229
33.63204999999914,0.000197
33.64455000000002,0.000176
33.65705000000089,0.000145
33.669549999998374,0.000134
33.68204999999925,0.000145
33.69455000000013,0.000176
33.707050000001,0.000229
33.719549999998485,0.000282
33.73204999999936,0.000334
33.74455000000024,0.00044
33.75705000000111,0.000556
33.769549999998596,0.000735
33.78204999999947,0.000924
33.79455000000034,0.001146
33.80705000000122,0.001283
33.819549999998706,0.001378
33.83204999999958,0.001325
33.84455000000045,0.001199
33.85705000000133,0.000977
33.86954999999882,0.000724
33.88204999999969,0.000513
33.894550000000564,0.000429
33.90705000000144,0.000419
33.91954999999893,0.000535
33.9320499999998,0.000661
33.944550000000675,0.000766
33.95704999999816,0.000851
33.96954999999903,0.000861
33.98204999999991,0.000798
33.994550000000785,0.000724
34.00704999999827,0.000703
34.01954999999914,0.000756
34.03205000000002,0.000903
34.044550000000896,0.001083
34.05704999999838,0.001325
34.06954999999925,0.001536
34.08205000000013,0.001704
34.094550000001,0.001789
34.10704999999849,0.00181
34.119549999999364,0.001862
34.13205000000024,0.001905
34.14455000000111,0.001999
34.1570499999986,0.002136
34.169549999999475,0.002273
34.182050000000345,0.002421
34.19455000000122,0.002484
34.20704999999871,0.002442
34.219549999999586,0.002337
34.232050000000456,0.0022
34.24455000000133,0.002042
34.25704999999882,0.001957
34.26954999999969,0.001947
34.28205000000057,0.00201
34.29455000000144,0.002147
34.30704999999893,0.002252
34.3195499999998,0.002316
34.33205000000068,0.002295
34.344549999998165,0.002168
34.357049999999035,0.001989
34.36954999999991,0.001747
34.38205000000079,0.001525
34.394549999998276,0.001336
34.407049999999145,0.001262
34.41955000000002,0.001262
34.4320500000009,0.001388
34.44454999999838,0.001567
34.457049999999256,0.001778
34.46955000000013,0.001978
34.482050000001,0.002115
34.49454999999849,0.002168
34.50704999999937,0.002073
34.519550000000244,0.001884
34.532050000001114,0.001631
34.5445499999986,0.001378
34.55704999999948,0.00123
34.56955000000035,0.00122
34.582050000001225,0.001378
34.59454999999871,0.001652
34.60704999999959,0.001978
34.61955000000046,0.002242
34.632050000001335,0.002347
34.64454999999882,0.002284
34.65704999999969,0.002031
34.66955000000057,0.001662
34.682050000001446,0.001293
34.694549999998934,0.00104
34.7070499999998,0.000977
34.71955000000068,0.001072
34.73204999999817,0.001272
34.74454999999904,0.001525
34.757049999999914,0.001736
34.76955000000079,0.001831
34.78204999999828,0.00181
34.79454999999915,0.001736
34.807050000000025,0.001599
34.8195500000009,0.001504
34.83204999999838,0.001441
34.84454999999926,0.00143
34.857050000000136,0.001441
34.869550000001006,0.001399
34.88204999999849,0.001293
34.89454999999937,0.001114
34.90705000000025,0.000924
34.91955000000112,0.000735
34.932049999998604,0.000545
34.94454999999948,0.000461
34.95705000000035,0.00044
34.96955000000123,0.00045
34.982049999998715,0.000513
34.99454999999959,0.000556
35.00705000000046,0.000577
35.01955000000134,0.000556
35.032049999998826,0.000513
35.044549999999695,0.000492
35.05705000000057,0.000482
35.06955000000145,0.000492
35.08204999999894,0.000587
35.094549999999806,0.000661
35.10705000000068,0.000756
35.11954999999817,0.00084
35.13204999999904,0.000861
35.14454999999992,0.000861
35.157050000000794,0.000809
35.16954999999828,0.000703
35.18204999999915,0.000566
35.19455000000003,0.00045
35.207050000000905,0.000376
35.219549999998385,0.000355
35.23204999999926,0.00045
35.24455000000014,0.000661
35.25705000000101,0.000924
35.269549999998496,0.001272
35.28204999999937,0.001578
35.29455000000025,0.00181
35.30705000000112,0.001905
35.31954999999861,0.001884
35.332049999999484,0.001683
35.34455000000035,0.001409
35.35705000000123,0.001156
35.36954999999872,0.001019
35.382049999999595,0.001061
35.394550000000464,0.001325
35.40705000000134,0.001694
35.41954999999883,0.002147
35.4320499999997,0.002516
35.444550000000575,0.002706
35.45705000000145,0.002663
35.46954999999894,0.002347
35.48204999999981,0.001873
35.494550000000686,0.001346
35.50704999999817,0.000851
35.51954999999904,0.000556
35.53204999999992,0.000503
35.5445500000008,0.00064
35.557049999998284,0.000903
35.569549999999154,0.001251
35.58205000000003,0.001557
35.59455000000091,0.001789
35.60704999999839,0.001894
35.619549999999265,0.001905
35.63205000000014,0.001831
35.64455000000101,0.001704
35.6570499999985,0.001599
35.669549999999376,0.001483
35.68205000000025,0.00142
35.69455000000112,0.001367
35.70704999999861,0.001388
35.71954999999949,0.001451
35.732050000000356,0.001536
35.74455000000123,0.00162
35.75704999999872,0.001736
35.7695499999996,0.001757
35.78205000000047,0.001725
35.794550000001344,0.00161
35.80704999999883,0.001399
35.8195499999997,0.001188
35.83205000000058,0.000956
35.844550000001455,0.000893
35.857049999998935,0.000967
35.86954999999981,0.001125
35.88205000000069,0.001367
35.894549999998176,0.00162
35.907049999999046,0.001757
35.91954999999992,0.001736
35.9320500000008,0.001557
35.94454999999828,0.001272
35.95704999999916,0.000956
35.969550000000034,0.000735
35.9820500000009,0.000619
35.99454999999839,0.000672
36.00704999999927,0.000872
36.019550000000145,0.001083
36.032050000001014,0.001314
36.0445499999985,0.001451
36.05704999999938,0.001504
36.06955000000025,0.001441
36.082050000001125,0.001304
36.09454999999861,0.001167
36.10704999999949,0.00104
36.11955000000036,0.000946
36.132050000001236,0.000882
36.14454999999872,0.000819
36.15704999999959,0.000777
36.16955000000047,0.000745
36.18205000000135,0.000735
36.194549999998834,0.000745
36.207049999999704,0.000787
36.21955000000058,0.000851
36.23204999999807,0.000935
36.24454999999894,0.00103
36.257049999999815,0.001156
36.26955000000069,0.001272
36.28204999999818,0.001388
36.29454999999905,0.001546
36.307049999999926,0.001673
36.3195500000008,0.001789
36.33204999999828,0.001831
36.34454999999916,0.001799
36.35705000000004,0.001694
36.369550000000906,0.001525
36.382049999998394,0.001388
36.39454999999927,0.001293
36.40705000000015,0.001283
36.41955000000102,0.001336
36.432049999998505,0.001473
36.44454999999938,0.001588
36.45705000000025,0.00162
36.46955000000113,0.001536
36.482049999998615,0.001399
36.49454999999949,0.001188
36.50705000000036,0.000988
36.51955000000124,0.000893
36.532049999998726,0.000935
36.544549999999596,0.001125
36.55705000000047,0.00142
36.56955000000135,0.001704
36.58204999999884,0.001936
36.59454999999971,0.002042
36.607050000000584,0.00201
36.61954999999807,0.001852
36.63204999999894,0.00162
36.64454999999982,0.001409
36.657050000000694,0.00122
36.66954999999818,0.001104
36.68204999999905,0.001093
36.69454999999993,0.001114
36.707050000000805,0.001156
36.719549999998286,0.00123
36.73204999999916,0.001293
36.74455000000004,0.001378
36.75705000000091,0.001494
36.7695499999984,0.00161
36.78204999999927,0.001736
36.79455000000015,0.001884
36.80705000000102,0.002021
36.81954999999851,0.002126
36.832049999999384,0.002158
36.844550000000254,0.002147
36.85705000000113,0.00201
36.86954999999862,0.00181
36.882049999999495,0.001567
36.894550000000365,0.001346
36.90705000000124,0.001177
36.91954999999873,0.001061
36.9320499999996,0.001083
36.944550000000476,0.001177
36.95705000000135,0.001336
36.96954999999884,0.001473
36.98204999999971,0.001515
36.99455000000059,0.001451
37.007049999998074,0.001304
37.019549999998944,0.001083
37.03204999999982,0.000882
37.0445500000007,0.000745
37.057049999998185,0.000682
37.069549999999055,0.000693
37.08204999999993,0.000703
37.09455000000081,0.000693
37.10704999999829,0.000598
37.119549999999165,0.00044
37.13205000000004,0.000229
37.14455000000091,2.9E-05
37.1570499999984,-3.5E-05
37.169549999999276,3.9E-05
37.18205000000015,0.00025
37.19455000000102,0.000608
37.20704999999851,0.000946
37.21954999999939,0.00123
37.23205000000026,0.001378
37.244550000001134,0.001367
37.25704999999862,0.00123
37.2695499999995,0.000977
37.28205000000037,0.000703
37.294550000001244,0.00045
37.30704999999873,0.000292
37.3195499999996,0.000239
37.33205000000048,0.000355
37.344550000001355,0.000524
37.35704999999884,0.000766
37.36954999999971,0.00104
37.38205000000059,0.001283
37.39454999999808,0.001462
37.40704999999895,0.001515
37.41954999999982,0.001494
37.4320500000007,0.00142
37.44454999999819,0.001304
37.45704999999906,0.001241
37.469549999999934,0.001272
37.48205000000081,0.001451
37.49454999999829,0.001715
37.50704999999917,0.002021
37.519550000000045,0.002305
37.532050000000915,0.002463
37.5445499999984,0.002453
37.55704999999928,0.002242
37.569550000000156,0.001894
37.582050000001026,0.001504
37.59454999999851,0.001156
37.60704999999939,0.000946
37.61955000000026,0.000967
37.632050000001136,0.00122
37.644549999998624,0.001631
37.6570499999995,0.002126
37.66955000000037,0.002558
37.68205000000125,0.002864
37.694549999998735,0.002958
37.707049999999604,0.0028
37.71955000000048,0.002474
37.73205000000136,0.002031
37.744549999998846,0.001567
37.757049999999715,0.001209
37.76955000000059,0.000967
37.78204999999808,0.000893
37.79454999999895,0.000914
37.807049999999826,0.000998
37.8195500000007,0.001051
37.83204999999819,0.001019
37.84454999999906,0.000872
37.85704999999994,0.000661
37.869550000000814,0.00045
37.882049999998294,0.000313
37.89454999999917,0.000282
37.90705000000005,0.000387
37.91955000000092,0.000598
37.932049999998405,0.00084
37.94454999999928,0.00104
37.95705000000016,0.001083
37.96955000000103,0.000967
37.982049999998516,0.000724
37.99454999999939,0.00044
38.00705000000026,0.000187
38.01955000000114,8.1E-05
38.03204999999863,0.000176
38.044549999999504,0.000408
38.05705000000037,0.000735
38.06955000000125,0.001104
38.08204999999874,0.001378
38.09454999999961,0.001494
38.107050000000484,0.001473
38.11955000000136,0.001314
38.13204999999884,0.001146
38.14454999999972,0.000998
38.157050000000595,0.000967
38.16954999999808,0.001019
38.18204999999895,0.001167
38.19454999999983,0.001346
38.207050000000706,0.001483
38.219549999998186,0.001546
38.23204999999906,0.001515
38.24454999999994,0.00143
38.25705000000081,0.001357
38.2695499999983,0.001346
38.282049999999174,0.001409
38.29455000000005,0.001525
38.30705000000092,0.001652
38.31954999999841,0.001789
38.332049999999285,0.001841
38.344550000000154,0.001799
38.35705000000103,0.001662
38.36954999999852,0.001504
38.382049999999396,0.001378
38.394550000000265,0.001378
38.40705000000114,0.001515
38.41954999999863,0.001757
38.4320499999995,0.002094
38.444550000000376,0.0024
38.45705000000125,0.002611
38.46954999999874,0.002674
38.48204999999961,0.002579
38.49455000000049,0.002347
38.507050000001364,0.002073
38.519549999998844,0.00181
38.53204999999972,0.001588
38.5445500000006,0.001504
38.557049999998085,0.001494
38.569549999998955,0.001494
38.58204999999983,0.001473
38.59455000000071,0.001399
38.60704999999819,0.001251
38.619549999999066,0.001061
38.63204999999994,0.000893
38.64455000000081,0.000798
38.6570499999983,0.000809
38.66954999999918,0.000967
38.682050000000054,0.001241
38.69455000000092,0.001567
38.70704999999841,0.001884
38.71954999999929,0.002094
38.73205000000016,0.002168
38.744550000001034,0.002136
38.75704999999852,0.00201
38.7695499999994,0.001884
38.78205000000027,0.001831
38.794550000001145,0.001873
38.80704999999863,0.002063
38.8195499999995,0.0024
38.83205000000038,0.002727
38.844550000001256,0.003022
38.85704999999874,0.003201
38.86954999999961,0.003169
38.88205000000049,0.002958
38.89455000000137,0.00259
38.90704999999885,0.002168
38.919549999999724,0.001747
38.9320500000006,0.001388
38.94454999999809,0.001199
38.95704999999896,0.001156
38.969549999999835,0.001209
38.98205000000071,0.001346
38.99454999999819,0.001515
39.00704999999907,0.001694
39.019549999999946,0.00181
39.032050000000815,0.001873
39.0445499999983,0.001884
39.05704999999918,0.001873
39.069550000000056,0.00181
39.082050000000926,0.001704
39.094549999998414,0.001536
39.10704999999929,0.001314
39.11955000000016,0.001061
39.13205000000104,0.000787
39.144549999998524,0.000566
39.1570499999994,0.000408
39.16955000000027,0.000376
39.18205000000115,0.00044
39.194549999998635,0.000598
39.207049999999505,0.000777
39.21955000000038,0.000946
39.23205000000126,0.001083
39.244549999998746,0.001061
39.257049999999616,0.000967
39.26955000000049,0.000777
39.28205000000137,0.000587
39.29454999999885,0.00045
39.30704999999973,0.000398
39.3195500000006,0.000419
39.33204999999809,0.000492
39.34454999999896,0.000587
39.35704999999984,0.000619
39.369550000000714,0.000556
39.382049999998195,0.000387
39.39454999999907,0.000176
39.40704999999995,-2.4E-05
39.41955000000082,-9.8E-05
39.432049999998306,-1.3E-05
39.44454999999918,0.000229
39.45705000000006,0.000608
39.46955000000093,0.00104
39.48204999999842,0.00143
39.49454999999929,0.001662
39.50705000000016,0.001694
39.51955000000104,0.001578
39.53204999999853,0.001378
39.544549999999404,0.001177
39.557050000000274,0.001083
39.56955000000115,0.001188
39.58204999999864,0.001473
39.59454999999951,0.001894
39.607050000000385,0.002326
39.61955000000126,0.002716
39.63204999999875,0.002958
39.64454999999962,0.003022
39.657050000000496,0.002853
39.66955000000137,0.00259
39.68204999999885,0.00221
39.69454999999973,0.001894
39.707050000000606,0.001662
39.719549999998094,0.001525
39.732049999998964,0.001525
39.74454999999984,0.001599
39.75705000000072,0.001725
39.7695499999982,0.001831
39.782049999999074,0.001862
39.79454999999995,0.001778
39.80705000000082,0.001631
39.81954999999831,0.001451
39.832049999999185,0.001262
39.84455000000006,0.001125
39.85705000000093,0.001061
39.86954999999842,0.001104
39.882049999999296,0.001241
39.894550000000166,0.001399
39.90705000000104,0.001567
39.91954999999853,0.001704
39.93204999999941,0.001789
39.94455000000028,0.001768
39.95705000000115,0.001704
39.96954999999864,0.00162
39.98204999999951,0.001567
39.99455000000039,0.001525
40.007050000001264,0.001504
40.01954999999875,0.001504
40.03204999999962,0.001525
40.0445500000005,0.001515
40.057050000001375,0.001451
40.069549999998856,0.001399
40.08204999999973,0.001304
40.09455000000061,0.00123
40.1070499999981,0.001177
40.119549999998966,0.001156
40.13204999999984,0.001156
40.14455000000072,0.001156
40.1570499999982,0.001156
40.16954999999908,0.001156
40.182049999999954,0.001177
40.194550000000824,0.001209
40.20704999999831,0.001272
40.21954999999919,0.001346
40.232050000000065,0.00142
40.244550000000935,0.001462
40.25704999999842,0.001388
40.2695499999993,0.001241
40.28205000000017,0.001009
40.294550000001045,0.000745
40.30704999999853,0.000524
40.31954999999941,0.000387
40.33205000000028,0.000419
40.344550000001156,0.000587
40.357049999998644,0.00084
40.36954999999951,0.001125
40.38205000000039,0.001325
40.39455000000127,0.001399
40.40704999999875,0.001367
40.419549999999624,0.001209
40.4320500000005,0.001061
40.44455000000137,0.000956
40.45704999999886,0.000967
40.469549999999735,0.00104
40.48205000000061,0.001188
40.49454999999809,0.001336
40.50704999999897,0.001462
40.519549999999846,0.001473
40.532050000000716,0.001451
40.5445499999982,0.001367
40.55704999999908,0.001325
40.56954999999996,0.001346
40.58205000000083,0.001399
40.594549999998314,0.001557
40.60704999999919,0.001715
40.61955000000006,0.001831
40.63205000000094,0.001905
40.644549999998425,0.001926
40.6570499999993,0.001936
40.66955000000017,0.001978
40.68205000000105,0.002063
40.694549999998536,0.0022
40.707049999999406,0.002326
40.71955000000028,0.00241
40.73205000000116,0.002432
40.74454999999865,0.002347
40.757049999999516,0.0022
40.76955000000039,0.001999
40.78205000000127,0.001799
40.79454999999875,0.001673
40.80704999999963,0.001652
40.819550000000504,0.001757
40.832050000001374,0.001947
40.84454999999886,0.002179
40.85704999999974,0.002432
40.869550000000615,0.0026
40.882049999998095,0.002706
40.89454999999897,0.002695
40.90704999999985,0.00259
40.91955000000072,0.0024
40.932049999998206,0.002179
40.94454999999908,0.001926
40.95704999999996,0.001715
40.96955000000083,0.001567
40.98204999999832,0.001473
40.994549999999194,0.001451
41.00705000000006,0.001515
41.01955000000094,0.001599
41.03204999999843,0.001652
41.044549999999305,0.001641
41.057050000000174,0.00162
41.06955000000105,0.001536
41.08204999999854,0.001462
41.09454999999941,0.001399
41.107050000000285,0.001388
41.11955000000116,0.001462
41.13204999999865,0.001504
41.14454999999952,0.001567
41.157050000000396,0.001578
41.16955000000127,0.001567
41.18204999999875,0.001567
41.19454999999963,0.001536
41.20705000000051,0.001599
41.21955000000138,0.001736
41.232049999998864,0.001894
41.24454999999974,0.002073
41.25705000000062,0.0022
41.2695499999981,0.002221
41.282049999998975,0.002126
41.29454999999985,0.001957
41.30705000000072,0.001725
41.31954999999821,0.001483
41.332049999999086,0.001304
41.34454999999996,0.00122
41.35705000000083,0.001209
41.36954999999832,0.001283
41.3820499999992,0.001357
41.394550000000066,0.00142
41.40705000000094,0.00143
41.41954999999843,0.001388
41.43204999999931,0.001272
41.44455000000018,0.001104
41.457050000001054,0.000882
41.46954999999854,0.000661
41.48204999999941,0.000471
41.49455000000029,0.000355
41.507050000001165,0.000345
41.51954999999865,0.000482
41.53204999999952,0.000756
41.5445500000004,0.001083
41.557050000001276,0.001494
41.569549999998756,0.001862
41.58204999999963,0.002094
41.59455000000051,0.002189
41.60705000000138,0.002094
41.61954999999887,0.001884
41.632049999999744,0.001599
41.64455000000062,0.001325
41.6570499999981,0.001125
41.66954999999898,0.000998
41.682049999999855,0.000935
41.694550000000724,0.000893
41.70704999999821,0.000861
41.71954999999909,0.000787
41.732049999999965,0.000693
41.744550000000835,0.00064
41.75704999999832,0.000661
41.7695499999992,0.000766
41.78205000000007,0.000988
41.794550000000946,0.001272
41.80704999999843,0.001567
41.81954999999931,0.001789
41.83205000000018,0.001873
41.84455000000106,0.001873
41.857049999998544,0.001768
41.869549999999414,0.001631
41.88205000000029,0.001515
41.89455000000117,0.001473
41.907049999998655,0.001462
41.919549999999525,0.001504
41.9320500000004,0.001546
41.94455000000128,0.00161
41.95704999999876,0.001715
41.969549999999636,0.001831
41.98205000000051,0.002031
41.99455000000138,0.002284
42.00704999999887,0.002579
42.01954999999975,0.002853
42.03205000000062,0.003064
42.044549999998104,0.00318
42.05704999999898,0.003117
42.06954999999986,0.003011
42.08205000000073,0.002832
42.094549999998215,0.002695
42.10704999999909,0.002611
42.11954999999997,0.0026
42.13205000000084,0.002632
42.144549999998326,0.002663
42.1570499999992,0.002663
42.16955000000007,0.002569
42.18205000000095,0.0024
42.194549999998436,0.002189
42.20704999999931,0.001968
42.21955000000018,0.00182
42.23205000000106,0.001715
42.24454999999855,0.001652
42.25704999999942,0.001599
42.269550000000294,0.001504
42.28205000000117,0.001357
42.29454999999866,0.001209
42.30704999999953,0.001051
42.319550000000405,0.000967
42.33205000000128,0.000956
42.34454999999876,0.000998
42.35704999999964,0.001114
42.369550000000515,0.001188
42.382050000001385,0.001188
42.39454999999887,0.001114
42.40704999999975,0.000977
42.419550000000626,0.00083
42.43204999999811,0.000766
42.44454999999898,0.000798
42.45704999999986,0.000914
42.46955000000073,0.001072
42.48204999999822,0.001241
42.494549999999094,0.001336
42.50704999999997,0.001293
42.51955000000084,0.00122
42.53204999999833,0.00104
42.544549999999205,0.000872
42.557050000000075,0.000724
42.56955000000095,0.00065
42.58204999999844,0.000608
42.594549999999316,0.000598
42.607050000000186,0.000577
42.61955000000106,0.000545
42.63204999999855,0.000513
42.64454999999942,0.000492
42.6570500000003,0.000482
42.66955000000117,0.000503
42.68204999999866,0.000503
42.69454999999953,0.000471
42.70705000000041,0.000355
42.719550000001284,0.000166
42.732049999998765,-6.6E-05
42.74454999999964,-0.000256
42.75705000000052,-0.000351
42.76955000000139,-0.000266
42.782049999998875,-3E-06
42.79454999999975,0.000398
42.80705000000062,0.000861
42.81954999999811,0.001304
42.832049999998986,0.001641
42.84454999999986,0.001841
42.85705000000073,0.001926
42.86954999999822,0.001915
42.8820499999991,0.001862
42.89454999999997,0.001831
42.907050000000844,0.001841
42.91954999999833,0.001873
42.93204999999921,0.001894
42.94455000000008,0.001894
42.957050000000955,0.001831
42.96954999999844,0.001768
42.98204999999931,0.001725
42.99455000000019,0.001725
43.007050000001065,0.001799
43.01954999999855,0.001968
43.03204999999942,0.002105
43.0445500000003,0.002168
43.057050000001176,0.002115
43.06954999999866,0.001926
43.08204999999953,0.00162
43.09455000000041,0.001283
43.10705000000128,0.001061
43.11954999999877,0.000977
43.132049999999644,0.001093
43.14455000000052,0.001346
43.15705000000139,0.001694
43.16954999999888,0.00201
43.182049999999755,0.002158
43.194550000000625,0.002147
43.20704999999811,0.001978
43.21954999999899,0.001715
43.232049999999866,0.001451
43.244550000000736,0.001262
43.25704999999822,0.001167
43.2695499999991,0.001199
43.28204999999997,0.001304
43.29455000000085,0.001441
43.307049999998334,0.001525
43.31954999999921,0.001578
43.33205000000008,0.001567
43.34455000000096,0.001578
43.357049999998445,0.00162
43.369549999999315,0.001683
43.38205000000019,0.001747
43.39455000000107,0.00181
43.407049999998556,0.00181
43.419549999999425,0.001757
43.4320500000003,0.00162
43.44455000000118,0.001483
43.45704999999866,0.001325
43.469549999999536,0.00122
43.48205000000041,0.001177
43.49455000000128,0.001135
43.50704999999877,0.001104
43.51954999999965,0.001019
43.532050000000524,0.000903
43.544550000001394,0.000724
43.55704999999888,0.000524
43.56954999999976,0.000376
43.58205000000063,0.000282
43.594549999998115,0.000345
43.60704999999899,0.000429
43.61954999999987,0.000566
43.63205000000074,0.000682
43.644549999998226,0.000724
43.6570499999991,0.000724
43.66954999999997,0.00065
43.68205000000085,0.000577
43.69454999999834,0.000566
43.707049999999214,0.00064
43.71955000000008,0.000798
43.73205000000096,0.001009
43.74454999999845,0.001241
43.75704999999932,0.001388
43.769550000000194,0.001451
43.78205000000107,0.001367
43.79454999999856,0.001199
43.80704999999943,0.001009
43.819550000000305,0.000798
43.83205000000118,0.000745
43.84454999999866,0.000766
43.85704999999954,0.000946
43.869550000000416,0.001199
43.882050000001286,0.001473
43.89454999999877,0.001673
43.90704999999965,0.001768
43.91955000000053,0.001683
43.9320500000014,0.001483
43.944549999998884,0.00123
43.95704999999976,0.000988
43.96955000000063,0.00084
43.98204999999812,0.000809
43.994549999998995,0.000935
44.00704999999987,0.001093
44.01955000000074,0.001314
44.03204999999823,0.001462
44.044549999999106,0.001546
44.057049999999975,0.001536
44.06955000000085,0.001525
44.08204999999834,0.001483
44.09454999999922,0.001546
44.107050000000086,0.001683
44.11955000000096,0.001894
44.13204999999845,0.002136
44.14454999999932,0.0024
44.1570500000002,0.0026
44.169550000001074,0.002779
44.18204999999856,0.002916
44.19454999999943,0.003022
44.20705000000031,0.003106
44.219550000001185,0.003148
44.232049999998665,0.003117
44.24454999999954,0.00298
44.25705000000042,0.002727
44.26955000000129,0.0024
44.282049999998776,0.002031
44.29454999999965,0.001747
44.30705000000053,0.001578
44.3195500000014,0.001557
44.33204999999889,0.001673
44.344549999999764,0.001873
44.35705000000063,0.002042
44.36954999999812,0.002094
44.382049999999,0.002021
44.394549999999875,0.00182
44.407050000000744,0.001599
44.41954999999823,0.001388
44.43204999999911,0.001304
44.44454999999998,0.001367
44.457050000000855,0.001557
44.46954999999834,0.001789
44.48204999999922,0.001947
44.49455000000009,0.001989
44.507050000000966,0.001831
44.51954999999845,0.001567
44.53204999999932,0.001188
44.5445500000002,0.000851
44.55705000000108,0.000577
44.569549999998564,0.000482
44.582049999999434,0.000503
44.59455000000031,0.00064
44.60705000000119,0.000766
44.61954999999867,0.000872
44.632049999999545,0.000924
44.64455000000042,0.00084
44.65705000000129,0.000703
44.66954999999878,0.000566
44.682049999999656,0.000419
44.69455000000053,0.000324
44.7070500000014,0.00025
44.71954999999889,0.000218
44.73204999999977,0.000229
44.744550000000636,0.000208
44.757049999998124,0.000197
44.769549999999,0.000176
44.78204999999988,0.000166
44.79455000000075,0.000155
44.807049999998235,0.000176
44.81954999999911,0.000218
44.83204999999998,0.000324
44.84455000000086,0.00045
44.857049999998345,0.000598
44.86954999999922,0.000756
44.88205000000009,0.000946
44.89455000000097,0.001093
44.907049999998456,0.001199
44.919549999999326,0.001304
44.9320500000002,0.001346
44.94455000000108,0.001357
44.95704999999857,0.001304
44.96954999999944,0.001325
44.982050000000314,0.001346
44.99455000000119,0.001441
45.00704999999867,0.001599
45.01954999999955,0.001884
45.032050000000424,0.00221
45.044550000001294,0.002484
45.05704999999878,0.002706
45.06954999999966,0.002811
45.08205000000053,0.002748
45.094550000001405,0.002558
45.10704999999889,0.002284
45.11954999999977,0.001989
45.13205000000064,0.001747
45.14454999999813,0.001641
45.157049999999,0.001715
45.16954999999987,0.001947
45.18205000000075,0.002263
45.19454999999824,0.00259
45.207049999999114,0.002885
45.219549999999984,0.003074
45.23205000000086,0.003169
45.24454999999835,0.003138
45.25704999999922,0.003095
45.269550000000095,0.003032
45.28205000000097,0.003032
45.29454999999846,0.003106
45.30704999999933,0.00319
45.319550000000206,0.003254
45.33205000000108,0.003275
45.34454999999856,0.003232
45.35704999999944,0.003138
45.36955000000032,0.003011
45.382050000001186,0.002916
45.394549999998674,0.002895
45.40704999999955,0.00299
45.41955000000043,0.003148
45.4320500000013,0.003317
45.444549999998785,0.003475
45.45704999999966,0.003538
45.46955000000053,0.003496
45.48205000000141,0.003338
45.494549999998895,0.003106
45.50704999999977,0.002853
45.51955000000064,0.002611
45.53204999999813,0.002453
45.544549999999006,0.002389
45.557049999999876,0.00241
45.56955000000075,0.002495
45.58204999999824,0.0026
45.59454999999912,0.002684
45.60704999999999,0.002695
45.619550000000864,0.002663
45.63204999999835,0.002579
45.64454999999922,0.002453
45.6570500000001,0.002316
45.669550000000974,0.002147
45.68204999999846,0.00201
45.69454999999933,0.001915
45.70705000000021,0.001831
45.719550000001085,0.001789
45.732049999998566,0.001736
45.74454999999944,0.001694
45.75705000000032,0.001652
45.76955000000119,0.00161
45.78204999999868,0.001588
45.79454999999955,0.001599
45.80705000000043,0.001662
45.8195500000013,0.001715
45.83204999999879,0.00182
45.844549999999664,0.001905
45.857050000000534,0.001947
45.86955000000141,0.001915
45.8820499999989,0.001789
45.894549999999775,0.001599
45.907050000000645,0.001399
45.91954999999813,0.001177
45.93204999999901,0.000998
45.94454999999988,0.000914
45.957050000000756,0.000872
45.96954999999824,0.000872
45.98204999999912,0.000914
45.99454999999999,0.000946
46.007050000000866,0.000977
46.019549999998354,0.001009
46.032049999999224,0.001019
46.0445500000001,0.001019
46.05705000000098,0.001009
46.069549999998465,0.000977
46.082049999999334,0.000914
46.09455000000021,0.00083
46.10705000000109,0.000735
46.11954999999857,0.00065
46.132049999999445,0.000587
46.14455000000032,0.000598
46.15705000000119,0.000682
46.16954999999868,0.000798
46.182049999999556,0.000935
46.19455000000043,0.00103
46.2070500000013,0.001125
46.21954999999879,0.001209
46.23204999999967,0.00123
46.24455000000054,0.001325
46.25705000000141,0.001399
46.2695499999989,0.001494
46.28204999999978,0.001588
46.29455000000065,0.001631
46.307049999998135,0.001599
46.31954999999901,0.001515
46.33204999999988,0.00143
46.34455000000076,0.001336
46.357049999998246,0.001314
46.36954999999912,0.001357
46.38204999999999,0.001462
46.39455000000087,0.001578
46.40704999999836,0.00162
46.41954999999923,0.001567
46.4320500000001,0.001388
46.44455000000098,0.001156
46.45704999999847,0.000872
46.46954999999934,0.000661
46.482050000000214,0.000587
46.49455000000109,0.000672
46.50704999999857,0.000851
46.51954999999945,0.001072
46.532050000000325,0.001199
46.544550000001195,0.00122
46.55704999999868,0.001061
46.56954999999956,0.000766
46.582050000000436,0.000492
46.594550000001306,0.00025
46.60704999999879,0.000166
46.61954999999967,0.000313
46.63205000000054,0.000598
46.644550000001416,0.000977
46.657049999998904,0.001304
46.66954999999978,0.001494
46.68205000000065,0.001473
46.69454999999814,0.001283
46.707049999999015,0.000946
46.719549999999884,0.000513
46.73205000000076,0.000102
46.74454999999825,-0.000235
46.757049999999126,-0.000424
46.769549999999995,-0.000519
46.78205000000087,-0.000488
46.79454999999836,-0.000393
46.80704999999923,-0.000256
46.819550000000106,-0.000108
46.83205000000098,3.9E-05
46.84454999999847,0.000176
46.85704999999934,0.000292
46.86955000000022,0.000376
46.882050000001094,0.000398
46.894549999998574,0.000355
46.90704999999945,0.000218
46.91955000000033,1.8E-05
46.9320500000012,-0.000214
46.944549999998685,-0.000424
46.95704999999956,-0.000561
46.96955000000044,-0.000551
46.98205000000131,-0.000435
46.994549999998796,-0.000245
47.00704999999967,-3E-06
47.01955000000054,0.000239
47.03205000000142,0.000408
47.04454999999891,0.000503
47.05704999999978,0.000545
47.06955000000065,0.000587
47.08204999999814,0.00064
47.09454999999902,0.000787
47.10704999999989,0.000967
47.119550000000764,0.001177
47.13204999999825,0.001388
47.14454999999913,0.001525
47.15705,0.001599
47.169550000000875,0.001578
47.18204999999836,0.001504
47.19454999999923,0.00142
47.20705000000011,0.001325
47.219550000000986,0.001283
47.23204999999847,0.001241
47.24454999999934,0.001188
47.25705000000022,0.001083
47.2695500000011,0.000935
47.28204999999858,0.000745
47.294549999999454,0.000566
47.30705000000033,0.000419
47.3195500000012,0.000376
47.33204999999869,0.000429
47.344549999999565,0.000598
47.357050000000434,0.000809
47.36955000000131,0.00104
47.3820499999988,0.001241
47.394549999999676,0.001325
47.407050000000545,0.001314
47.41955000000142,0.001262
47.43204999999891,0.001146
47.44454999999978,0.001083
47.457050000000656,0.001051
47.469549999998144,0.001072
47.48204999999902,0.001146
47.49454999999989,0.001283
47.50705000000077,0.001388
47.519549999998254,0.001462
47.532049999999124,0.001494
47.54455,0.001515
47.55705000000088,0.001557
47.569549999998365,0.001641
47.582049999999235,0.001778
47.59455000000011,0.00201
47.60705000000099,0.002252
47.61954999999847,0.002516
47.632049999999346,0.002706
47.64455000000022,0.002821
47.65705000000109,0.002811
47.66954999999858,0.002663
47.68204999999946,0.002463
47.69455000000033,0.00221
47.7070500000012,0.001957
47.71954999999869,0.001747
47.73204999999957,0.00162
47.74455000000044,0.001567
47.757050000001314,0.001557
47.7695499999988,0.00162
47.78204999999968,0.001662
47.79455000000055,0.001704
47.807050000001425,0.001641
47.81954999999891,0.001494
47.83204999999978,0.001262
47.84455000000066,0.000935
47.85704999999815,0.000566
47.86954999999902,0.000229
47.88204999999989,-2.4E-05
47.89455000000077,-0.000182
47.90704999999826,-0.000161
47.91954999999913,8E-06
47.932050000000004,0.00025
47.94455000000088,0.000545
47.95704999999837,0.000819
47.96954999999924,0.00103
47.982050000000115,0.001156
47.99455000000099,0.00122
48.00704999999847,0.001199
48.01954999999935,0.001146
48.032050000000226,0.001093
48.044550000001095,0.00103
48.05704999999858,0.000956
48.06954999999946,0.000882
48.082050000000336,0.000787
48.094550000001206,0.000672
48.107049999998694,0.000587
48.11954999999957,0.000513
48.13205000000044,0.000513
48.14455000000132,0.000566
48.157049999998804,0.000693
48.16954999999968,0.000861
48.18205000000055,0.001019
48.19455000000143,0.001125
48.207049999998915,0.001199
48.219549999999785,0.001209
48.23205000000066,0.001156
48.24454999999815,0.001061
48.257049999999026,0.000998
48.269549999999896,0.000946
48.28205000000077,0.000924
48.29454999999826,0.000977
48.30704999999913,0.001093
48.31955000000001,0.001283
48.33205000000088,0.001483
48.34454999999837,0.001736
48.35704999999924,0.001968
48.36955000000012,0.002094
48.382050000000994,0.002158
48.394549999998475,0.002115
48.40704999999935,0.00201
48.41955000000023,0.001884
48.4320500000011,0.001778
48.444549999998586,0.001747
48.45704999999946,0.001789
48.46955000000034,0.001915
48.48205000000121,0.002063
48.494549999998696,0.00221
48.50704999999957,0.002295
48.51955000000044,0.002326
48.53205000000132,0.002305
48.54454999999881,0.002252
48.557049999999684,0.0022
48.569550000000554,0.002168
48.58205000000143,0.002147
48.59454999999892,0.002094
48.60704999999979,0.001999
48.619550000000665,0.001831
48.63204999999815,0.001662
48.64454999999903,0.001494
48.6570499999999,0.001378
48.669550000000775,0.001378
48.68204999999826,0.001515
48.69454999999913,0.001715
48.70705000000001,0.001978
48.719550000000886,0.002189
48.732049999998374,0.002284
48.74454999999924,0.00221
48.75705000000012,0.00201
48.769550000001,0.001725
48.78204999999848,0.001378
48.794549999999354,0.001125
48.80705000000023,0.000998
48.8195500000011,0.000977
48.83204999999859,0.001051
48.844549999999465,0.001177
48.85705000000034,0.001293
48.86955000000121,0.001378
48.8820499999987,0.001399
48.894549999999576,0.001378
48.907050000000446,0.001357
48.91955000000132,0.001325
48.93204999999881,0.001283
48.94454999999969,0.001199
48.95705000000056,0.001083
48.96955000000143,0.000861
48.98204999999892,0.000587
48.99454999999979,0.000324
49.00705000000067,9.2E-05
49.019549999998155,2.9E-05
49.03204999999903,0.000134
49.0445499999999,0.000376
49.05705000000078,0.000745
49.069549999998266,0.001083
49.082049999999136,0.001325
49.09455000000001,0.001357
49.10705000000089,0.001199
49.11954999999838,0.000914
49.132049999999246,0.000524
49.14455000000012,0.000208
49.157050000001,3.9E-05
49.16954999999848,5E-05
49.18204999999936,0.000208
49.194550000000234,0.000471
49.207050000001104,0.000777
49.21954999999859,0.000967
49.23204999999947,0.001093
49.244550000000345,0.001083
49.257050000001215,0.001061
49.2695499999987,0.00104
49.28204999999958,0.001135
49.29455000000045,0.001346
49.307050000001325,0.00162
49.31954999999881,0.001957
49.33204999999969,0.00221
49.34455000000056,0.002358
49.357050000001436,0.002337
49.369549999998924,0.002158
49.38204999999979,0.001884
49.39455000000067,0.001631
49.40704999999816,0.001462
49.419549999999035,0.00142
49.432049999999904,0.001536
49.44455000000078,0.001778
49.45704999999827,0.002094
49.46954999999914,0.002337
49.482050000000015,0.002537
49.49455000000089,0.00259
49.50704999999838,0.002505
49.51954999999925,0.002326
49.532050000000126,0.002126
49.544550000001,0.001968
49.55704999999848,0.001926
49.56954999999936,0.002021
49.58205000000024,0.002252
49.59455000000111,0.002558
49.607049999998594,0.002895
49.61954999999947,0.00318
49.63205000000034,0.003338
49.64455000000122,0.003338
49.657049999998705,0.00318
49.66954999999958,0.002937
49.68205000000045,0.002653
49.69455000000133,0.0024
49.707049999998816,0.002252
49.719549999999685,0.002189
49.73205000000056,0.00221
49.74455000000144,0.002305
49.75704999999893,0.002421
49.769549999999796,0.002516
49.78205000000067,0.002547
49.79454999999816,0.002505
49.80704999999903,0.0024
49.81954999999991,0.002231
49.832050000000784,0.002042
49.84454999999827,0.001884
49.85704999999914,0.001768
49.86955000000002,0.001768
49.882050000000895,0.001884
49.894549999998375,0.002063
49.90704999999925,0.002316
49.91955000000013,0.002547
49.932050000001,0.002737
49.944549999998486,0.0028
49.95704999999936,0.002706
49.96955000000024,0.002495
49.98205000000111,0.002179
49.9945499999986,0.00182
50.007049999999474,0.001483
50.01955000000034,0.001167
50.03205000000122,0.000988
50.04454999999871,0.000882
50.057049999999585,0.000851
50.069550000000454,0.000819
50.08205000000133,0.000798
50.09454999999882,0.000745
50.10704999999969,0.00065
50.119550000000565,0.000545
50.13205000000144,0.00044
50.14454999999893,0.000345
50.1570499999998,0.000282
50.169550000000676,0.000229
50.18204999999816,0.000208
50.19454999999903,0.000155
50.20704999999991,8.1E-05
50.21955000000079,-5.6E-05
50.232049999998274,-0.000224
50.244549999999144,-0.000403
50.25705000000002,-0.000614
50.2695500000009,-0.000772
50.28204999999838,-0.000846
50.294549999999255,-0.000825
50.30705000000013,-0.000762
50.319550000001,-0.000614
50.33204999999849,-0.000477
50.344549999999366,-0.000351
50.35705000000024,-0.00034
50.36955000000111,-0.000382
50.3820499999986,-0.000509
50.39454999999948,-0.000614
50.407050000000346,-0.000688
50.41955000000122,-0.000656
50.43204999999871,-0.00054
50.44454999999959,-0.000319
50.45705000000046,-0.000108
50.469550000001334,3.9E-05
50.48204999999882,2.9E-05
50.49454999999969,-0.000119
50.50705000000057,-0.000414
50.519550000001445,-0.000762
50.53204999999893,-0.001099
50.5445499999998,-0.001278
50.55705000000068,-0.001278
50.569549999998166,-0.001036
50.582049999999036,-0.000688
50.59454999999991,-0.000266
50.60705000000079,6E-05
50.61954999999828,0.000271
50.63204999999915,0.000292
50.644550000000024,0.000187
50.6570500000009,2.9E-05
50.66954999999838,-0.000119
50.68204999999926,-0.000172
50.694550000000135,-0.000119
50.707050000001004,5E-05
50.71954999999849,0.000292
50.73204999999937,0.000535
50.744550000000245,0.000735
50.757050000001115,0.000935
50.7695499999986,0.001135
50.78204999999948,0.001357
50.79455000000035,0.001557
50.807050000001226,0.001778
50.81954999999871,0.001989
50.83204999999959,0.002105
50.84455000000046,0.002105
50.85705000000134,0.001999
50.869549999998824,0.001841
50.882049999999694,0.001683
50.89455000000057,0.00162
50.90705000000145,0.001673
50.919549999998935,0.001852
50.932049999999805,0.002115
50.94455000000068,0.002337
50.95704999999817,0.002505
50.96954999999904,0.002558
50.982049999999916,0.002463
50.99455000000079,0.002305


==> data/homade-APD-data/a23.csv <==
0.9820499999987008,0.000998
0.9945499999995753,0.001209
1.0070500000004496,0.001334
1.0195500000013242,0.001379
1.0320499999988104,0.001338
1.044549999999685,0.001251
1.0570500000005594,0.00118
1.0695500000014337,0.001147
1.0820499999989202,0.00118
1.0945499999997945,0.001288
1.107050000000669,0.001474
1.1195499999981553,0.001673
1.1320499999990297,0.001851
1.1445499999999043,0.001975
1.1570500000007786,0.002033
1.169549999998265,0.002029
1.1820499999991394,0.001967
1.1945500000000138,0.00188
1.2070500000008884,0.001797
1.2195499999983745,0.001743
1.2320499999992491,0.001706
1.2445500000001235,0.001689
1.2570500000009979,0.001685
1.2695499999984843,0.001656
1.2820499999993586,0.001607
1.294550000000233,0.001524
1.3070500000011076,0.001433
1.3195499999985938,0.001313
1.3320499999994684,0.001214
1.3445500000003427,0.001123
1.3570500000012171,0.00106
1.3695499999987035,0.001019
1.382049999999578,0.000978
1.3945500000004523,0.000928
1.4070500000013269,0.000854
1.419549999998813,0.000763
1.4320499999996876,0.000655
1.444550000000562,0.000556
1.4570500000014364,0.000481
1.4695499999989228,0.000448
1.4820499999997971,0.000444
1.4945500000006717,0.000477
1.507049999998158,0.000523
1.5195499999990323,0.000568
1.5320499999999069,0.000581
1.5445500000007812,0.000576
1.5570499999982677,0.000543
1.569549999999142,0.000494
1.5820500000000164,0.000461
1.594550000000891,0.000444
1.6070499999983772,0.000448
1.6195499999992518,0.000456
1.6320500000001261,0.000461
1.6445500000010005,0.000452
1.657049999998487,0.000432
1.6695499999993613,0.00039
1.6820500000002356,0.000345
1.6945500000011102,0.000324
1.7070499999985964,0.000316
1.719549999999471,0.000332
1.7320500000003454,0.000365
1.7445500000012197,0.000382
1.7570499999987061,0.000382
1.7695499999995805,0.000365
1.782050000000455,0.000336
1.7945500000013295,0.000336
1.8070499999988157,0.00039
1.8195499999996902,0.000485
1.8320500000005646,0.000626
1.844550000001439,0.000804
1.8570499999989254,0.000953
1.8695499999997998,0.001073
1.8820500000006744,0.001127
1.8945499999981605,0.001118
1.9070499999990351,0.001069
1.9195499999999095,0.001007
1.9320500000007839,0.000978
1.9445499999982703,0.000969
1.9570499999991446,0.00099
1.969550000000019,0.001023
1.9820500000008936,0.00104
1.9945499999983798,0.001019
2.0070499999992544,0.000953
2.019550000000129,0.000866
2.032050000001003,0.000796
2.0445499999984893,0.000763
2.057049999999364,0.000816
2.0695500000002385,0.000941
2.0820500000011126,0.001118
2.0945499999985993,0.001292
2.1070499999994734,0.001429
2.119550000000348,0.001478
2.1320500000012226,0.001433
2.1445499999987088,0.001305
2.1570499999995834,0.001123
2.1695500000004575,0.000941
2.182050000001332,0.000779
2.1945499999988183,0.00068
2.207049999999693,0.000622
2.2195500000005675,0.000589
2.2320500000014416,0.000568
2.2445499999989282,0.000543
2.2570499999998024,0.000514
2.269550000000677,0.00049
2.282049999998163,0.000473
2.2945499999990377,0.000473
2.3070499999999123,0.000518
2.3195500000007865,0.000539
2.3320499999982727,0.000564
2.3445499999991473,0.00056
2.357050000000022,0.000527
2.369550000000896,0.000481
2.3820499999983826,0.000436
2.3945499999992568,0.000432
2.4070500000001314,0.000481
2.419550000001006,0.000564
2.432049999998492,0.000667
2.4445499999993667,0.000754
2.457050000000241,0.000792
2.4695500000011155,0.00075
2.4820499999986017,0.000622
2.4945499999994762,0.000444
2.507050000000351,0.000241
2.519550000001225,6.8E-05
2.5320499999987116,-5.7E-05
2.5445499999995858,-9.8E-05
2.5570500000004603,-8.1E-05
2.569550000001335,-1.5E-05
2.582049999998821,5.1E-05
2.5945499999996957,7.6E-05
2.60705000000057,5.5E-05
2.6195500000014444,-3E-06
2.6320499999989306,-9E-05
2.6445499999998052,-0.000193
2.6570500000006794,-0.00028
2.669549999998166,-0.00033
2.68204999999904,-0.000354
2.6945499999999147,-0.000338
2.7070500000007893,-0.000326
2.7195499999982755,-0.000313
2.73204999999915,-0.00033
2.7445500000000242,-0.000371
2.757050000000899,-0.000433
2.769549999998385,-0.000508
2.7820499999992596,-0.000566
2.794550000000134,-0.000586
2.8070500000010083,-0.000586
2.819549999998495,-0.000528
2.832049999999369,-0.000454
2.8445500000002437,-0.00035
2.8570500000011183,-0.000263
2.8695499999986045,-0.000177
2.882049999999479,-0.000102
2.8945500000003532,-4.4E-05
2.907050000001228,1.8E-05
2.919549999998714,0.000117
2.9320499999995886,0.000212
2.9445500000004627,0.000332
2.9570500000013373,0.000432
2.9695499999988235,0.00049
2.982049999999698,0.00049
2.9945500000005727,0.000423
3.007050000001447,0.000299
3.0195499999989335,0.000163
3.0320499999998076,2.6E-05
3.044550000000682,-6.1E-05
3.0570499999981684,-8.1E-05
3.069549999999043,-4.4E-05
3.0820499999999176,3.9E-05
3.0945500000007917,0.00013
3.1070499999982784,0.000208
3.1195499999991525,0.000254
3.132050000000027,0.00027
3.1445500000009017,0.000258
3.157049999998388,0.000241
3.1695499999992625,0.000237
3.1820500000001366,0.000245
3.194550000001011,0.000262
3.2070499999984974,0.000287
3.219549999999372,0.00032
3.232050000000246,0.000332
3.2445500000011207,0.000365
3.257049999998607,0.000407
3.2695499999994815,0.000477
3.282050000000356,0.000576
3.29455000000123,0.000701
3.307049999998717,0.000829
3.319549999999591,0.000945
3.3320500000004656,0.001015
3.34455000000134,0.001036
3.3570499999988264,0.000994
3.369549999999701,0.000899
3.382050000000575,0.000783
3.3945500000014497,0.000672
3.407049999998936,0.000589
3.4195499999998105,0.000547
3.432050000000685,0.000543
3.4445499999981712,0.000581
3.457049999999046,0.000638
3.46954999999992,0.000684
3.4820500000007946,0.000709
3.4945499999982808,0.000717
3.5070499999991553,0.000684
3.5195500000000295,0.000622
3.532050000000904,0.000552
3.5445499999983903,0.000494
3.557049999999265,0.000448
3.5695500000001394,0.000452
3.5820500000010136,0.000469
3.5945499999985002,0.00051
3.6070499999993744,0.000556
3.619550000000249,0.000601
3.6320500000011235,0.000614
3.6445499999986097,0.000605
3.6570499999994843,0.000572
3.6695500000003585,0.000523
3.682050000001233,0.000473
3.6945499999987192,0.00044
3.707049999999594,0.000427
3.7195500000004684,0.000427
3.7320500000013426,0.00044
3.7445499999988288,0.000444
3.7570499999997033,0.000403
3.769550000000578,0.000332
3.782050000001452,0.000208
3.7945499999989387,5.5E-05
3.807049999999813,-9.4E-05
3.8195500000006875,-0.000222
3.8320499999981736,-0.000288
3.8445499999990482,-0.000297
3.857049999999923,-0.000235
3.869550000000797,-0.000119
3.8820499999982836,1.4E-05
3.8945499999991577,0.000134
3.9070500000000323,0.000216
3.919550000000907,0.000237
3.932049999998393,0.0002
3.9445499999992677,0.00013
3.957050000000142,4.3E-05
3.9695500000010164,-2.4E-05
3.9820499999985026,-6.5E-05
3.994549999999377,-7.3E-05
4.007050000000252,-4.4E-05
4.019550000001126,1E-06
4.032049999998613,5.1E-05
4.044549999999487,9.6E-05
4.057050000000361,0.00013
4.069550000001236,0.000171
4.082049999998722,0.000196
4.094549999999597,0.000233
4.107050000000471,0.000266
4.119550000001345,0.000303
4.132049999998832,0.000341
4.144549999999706,0.00037
4.157050000000581,0.000399
4.1695499999980665,0.000419
4.182049999998942,0.000461
4.194549999999816,0.000494
4.20705000000069,0.000547
4.2195499999981765,0.000614
4.232049999999051,0.000676
4.244549999999926,0.000734
4.2570500000008,0.000787
4.269549999998286,0.000833
4.282049999999161,0.000878
4.294550000000035,0.00092
4.30705000000091,0.000978
4.3195499999983955,0.001036
4.3320499999992705,0.001073
4.344550000000145,0.001085
4.357050000001019,0.001069
4.3695499999985055,0.00099
4.38204999999938,0.000887
4.394550000000255,0.000758
4.407050000001129,0.000663
4.419549999998615,0.000597
4.43204999999949,0.000568
4.444550000000364,0.000585
4.457050000001239,0.000614
4.4695499999987245,0.000634
4.482049999999599,0.00061
4.494550000000474,0.000552
4.507050000001348,0.000432
4.5195499999988344,0.000299
4.532049999999709,0.000167
4.544550000000583,5.5E-05
4.557049999998069,1E-06
4.5695499999989435,-3E-06
4.5820499999998185,3E-05
4.594550000000693,8.4E-05
4.607049999998179,0.000121
4.6195499999990535,0.00015
4.632049999999928,0.000125
4.644550000000803,8E-05
4.657049999998288,1E-06
4.669549999999163,-9.8E-05
4.682050000000038,-0.000193
4.694550000000912,-0.00028
4.707049999998398,-0.000334
4.7195499999992725,-0.000371
4.7320500000001475,-0.000379
4.744550000001022,-0.000383
4.757049999998508,-0.000388
4.7695499999993825,-0.000408
4.782050000000257,-0.000441
4.794550000001132,-0.000483
4.807049999998617,-0.000532
4.819549999999492,-0.000549
4.8320500000003666,-0.000537
4.844550000001241,-0.00047
4.857049999998727,-0.000379
4.8695499999996015,-0.00028
4.8820500000004765,-0.000201
4.894550000001351,-0.000172
4.907049999998837,-0.000201
4.919549999999711,-0.000284
4.932050000000586,-0.000396
4.944549999998072,-0.000483
4.957049999998946,-0.000499
4.969549999999821,-0.000441
4.9820500000006955,-0.000317
4.994549999998182,-0.000152
5.007049999999056,5E-06
5.0195499999999305,0.000109
5.0320500000008055,0.000134
5.044549999998291,8.8E-05
5.057049999999165,1E-05
5.06955000000004,-5.7E-05
5.082050000000915,-8.1E-05
5.094549999998401,-3.6E-05
5.107049999999275,5.9E-05
5.1195500000001495,0.000175
5.1320500000010245,0.000283
5.14454999999851,0.000332
5.157049999999385,0.000341
5.169550000000259,0.000312
5.182050000001134,0.000279
5.19454999999862,0.000279
5.207049999999494,0.000307
5.219550000000369,0.000382
5.2320500000012435,0.000465
5.24454999999873,0.000531
5.257049999999604,0.00056
5.2695500000004785,0.000547
5.2820500000013535,0.000518
5.294549999998839,0.000494
5.307049999999714,0.00049
5.319550000000588,0.000531
5.332049999998075,0.000601
5.344549999998949,0.000672
5.357049999999823,0.000713
5.369550000000698,0.000701
5.382049999998184,0.000626
5.394549999999059,0.000523
5.407049999999933,0.000432
5.419550000000807,0.000378
5.432049999998294,0.000394
5.444549999999168,0.00049
5.457050000000043,0.000626
5.469550000000917,0.000771
5.482049999998404,0.000874
5.494549999999278,0.000912
5.507050000000152,0.000878
5.519550000001027,0.000779
5.532049999998513,0.000672
5.544549999999388,0.00056
5.557050000000262,0.000514
5.569550000001136,0.000506
5.582049999998623,0.000539
5.594549999999497,0.000572
5.607050000000372,0.000576
5.619550000001246,0.000552
5.632049999998732,0.000473
5.644549999999607,0.00037
5.657050000000481,0.000279
5.6695500000013554,0.000225
5.682049999998842,0.000221
5.694549999999716,0.000295
5.707050000000591,0.000415
5.719549999998077,0.000556
5.732049999998952,0.000667
5.744549999999826,0.000738
5.7570500000007,0.000742
5.769549999998187,0.000688
5.782049999999061,0.000601
5.794549999999936,0.000498
5.80705000000081,0.000419
5.819549999998297,0.00037
5.832049999999171,0.000349
5.844550000000045,0.000336
5.85705000000092,0.000324
5.869549999998406,0.000274
5.882049999999281,0.000212
5.894550000000155,0.000125
5.907050000001029,4.3E-05
5.919549999998516,-7E-06
5.93204999999939,-1.1E-05
5.944550000000265,1.4E-05
5.957050000001139,5.9E-05
5.969549999998626,0.000109
5.9820499999995,0.000125
5.994550000000374,8.8E-05
6.007050000001249,-3E-06
6.019549999998735,-0.000123
6.03204999999961,-0.000243
6.044550000000484,-0.000346
6.057050000001358,-0.000379
6.069549999998845,-0.000363
6.082049999999719,-0.000292
6.094550000000594,-0.000197
6.10704999999808,-0.000102
6.119549999998955,-2.8E-05
6.132049999999829,3E-05
6.144550000000703,8E-05
6.15704999999819,0.00013
6.169549999999064,0.000183
6.182049999999939,0.000266
6.194550000000813,0.000349
6.207049999998299,0.000407
6.219549999999174,0.000436
6.232050000000048,0.000423
6.244550000000922,0.000361
6.257049999998409,0.000266
6.269549999999283,0.000183
6.282050000000158,0.000134
6.294550000001032,0.000159
6.307049999998519,0.000266
6.319549999999393,0.000461
6.332050000000267,0.000672
6.344550000001142,0.000874
6.357049999998628,0.001036
6.369549999999503,0.001106
6.382050000000377,0.001085
6.394550000001251,0.000986
6.407049999998738,0.000858
6.419549999999612,0.000705
6.432050000000487,0.000601
6.444550000001361,0.000539
6.457049999998848,0.000527
6.469549999999722,0.00056
6.482050000000596,0.000597
6.494549999998083,0.000634
6.507049999998957,0.000655
6.519549999999832,0.000651
6.532050000000706,0.000643
6.544549999998193,0.000638
6.557049999999067,0.000647
6.569549999999941,0.000651
6.582050000000816,0.000655
6.594549999998302,0.000622
6.607049999999177,0.000568
6.619550000000051,0.000465
6.632050000000925,0.000357
6.644549999998412,0.000258
6.657049999999286,0.000204
6.669550000000161,0.000204
6.682050000001035,0.000262
6.694549999998522,0.000357
6.707049999999396,0.00044
6.71955000000027,0.000498
6.732050000001145,0.000506
6.744549999998631,0.000452
6.757049999999506,0.000357
6.76955000000038,0.000266
6.782050000001254,0.000208
6.794549999998741,0.000196
6.807049999999615,0.000229
6.819550000000489,0.000287
6.832050000001364,0.000332
6.84454999999885,0.000324
6.857049999999725,0.000258
6.869550000000599,0.00013
6.8820499999980855,-2.4E-05
6.89454999999896,-0.000164
6.907049999999834,-0.000255
6.919550000000709,-0.000284
6.932049999998195,-0.000259
6.94454999999907,-0.000206
6.957049999999944,-0.00016
6.969550000000818,-0.00016
6.982049999998305,-0.00021
6.994549999999179,-0.000301
7.007050000000054,-0.000396
7.019550000000928,-0.000466
7.0320499999984145,-0.000462
7.044549999999289,-0.000375
7.057050000000163,-0.000218
7.069550000001038,-3.2E-05
7.082049999998524,0.000159
7.094549999999399,0.000295
7.107050000000273,0.00037
7.119550000001147,0.000386
7.1320499999986335,0.000345
7.144549999999508,0.000283
7.157050000000383,0.000241
7.169550000001257,0.0002
7.1820499999987435,0.000175
7.194549999999618,0.000159
7.207050000000492,0.000138
7.219550000001367,0.000101
7.232049999998853,5.1E-05
7.244549999999728,-1.1E-05
7.257050000000602,-6.1E-05
7.269549999998088,-7.3E-05
7.2820499999989625,-3.6E-05
7.294549999999837,2.6E-05
7.307050000000712,0.000117
7.319549999998197,0.000233
7.3320499999990725,0.000324
7.344549999999947,0.000386
7.357050000000821,0.000407
7.369549999998307,0.000399
7.3820499999991815,0.00037
7.394550000000056,0.000324
7.407050000000931,0.00027
7.4195499999984165,0.000237
7.4320499999992915,0.000212
7.444550000000166,0.000216
7.45705000000104,0.000254
7.469549999998526,0.000328
7.482049999999401,0.000448
7.494550000000276,0.000585
7.50705000000115,0.000721
7.519549999998636,0.000833
7.5320499999995105,0.000903
7.544550000000385,0.000895
7.55705000000126,0.000841
7.5695499999987454,0.000746
7.5820499999996205,0.000647
7.594550000000495,0.000572
7.607050000001369,0.000556
7.619549999998855,0.000605
7.6320499999997296,0.000692
7.644550000000605,0.0008
7.65704999999809,0.000891
7.669549999998965,0.000932
7.6820499999998395,0.000912
7.694550000000714,0.000845
7.7070499999982,0.000767
7.719549999999074,0.000696
7.7320499999999495,0.000634
7.744550000000824,0.00063
7.75704999999831,0.000638
7.769549999999184,0.000643
7.7820500000000585,0.000626
7.794550000000934,0.000581
7.807049999998419,0.000506
7.819549999999294,0.000423
7.8320500000001685,0.000349
7.844550000001043,0.000307
7.857049999998529,0.000291
7.869549999999403,0.000295
7.8820500000002784,0.000299
7.894550000001153,0.000279
7.907049999998639,0.000237
7.919549999999513,0.000167
7.9320500000003875,9.2E-05
7.9445500000012625,4.3E-05
7.957049999998748,1.8E-05
7.969549999999622,3E-05
7.9820500000004975,6.3E-05
7.994550000001372,0.000113
8.007049999998857,0.000138
8.019549999999732,0.00013
8.032050000000607,7.6E-05
8.044549999998093,-1.5E-05
8.057049999998968,-0.00011
8.069549999999841,-0.000201
8.082050000000716,-0.000268
8.094549999998202,-0.000288
8.107049999999077,-0.000288
8.119549999999952,-0.000259
8.132050000000826,-0.000214
8.144549999998313,-0.000172
8.157049999999186,-0.000143
8.169550000000061,-0.000119
8.182050000000936,-0.000102
8.194549999998422,-0.000115
8.207049999999297,-0.000139
8.21955000000017,-0.000189
8.232050000001045,-0.000243
8.244549999998531,-0.000309
8.257049999999406,-0.000338
8.269550000000281,-0.000346
8.282050000001155,-0.000321
8.294549999998642,-0.000268
8.307049999999515,-0.00021
8.31955000000039,-0.000164
8.332050000001265,-0.000172
8.344549999998751,-0.000201
8.357049999999626,-0.000251
8.3695500000005,-0.000292
8.382050000001374,-0.000317
8.39454999999886,-0.000284
8.407049999999735,-0.000201
8.41955000000061,-6.5E-05
8.432049999998096,6.8E-05
8.444549999998971,0.000192
8.457049999999844,0.000279
8.46955000000072,0.000328
8.482049999998205,0.000336
8.49454999999908,0.000328
8.507049999999955,0.000328
8.519550000000828,0.000336
8.532049999998316,0.000365
8.54454999999919,0.000399
8.557050000000064,0.000415
8.56955000000094,0.000436
8.582049999998425,0.000432
8.5945499999993,0.000427
8.607050000000173,0.000415
8.619550000001048,0.000407
8.632049999998534,0.000403
8.644549999999409,0.000394
8.657050000000284,0.000361
8.669550000001157,0.000303
8.682049999998645,0.000212
8.694549999999518,0.000109
8.707050000000393,3E-05
8.719550000001268,-1.5E-05
8.732049999998754,-1.1E-05
8.744549999999629,5.5E-05
8.757050000000502,0.000159
8.769550000001377,0.000258
8.782049999998863,0.000328
8.794549999999738,0.000349
8.807050000000611,0.000312
8.819549999998099,0.000225
8.832049999998972,0.000142
8.844549999999847,9.6E-05
8.857050000000722,9.6E-05
8.869549999998208,0.000167
8.882049999999083,0.00027
8.894549999999956,0.00039
8.907050000000831,0.000469
8.919549999998317,0.000494
8.932049999999192,0.000456
8.944550000000067,0.00037
8.95705000000094,0.00027
8.969549999998428,0.000183
8.982049999999301,0.000171
8.994550000000176,0.000192
9.007050000001051,0.000258
9.019549999998537,0.000324
9.032049999999412,0.000353
9.044550000000285,0.000324
9.05705000000116,0.000216
9.069549999998646,5.1E-05
9.082049999999521,-0.000143
9.094550000000396,-0.000317
9.10705000000127,-0.000441
9.119549999998757,-0.000487
9.13204999999963,-0.000466
9.144550000000505,-0.000404
9.15705000000138,-0.000317
9.169549999998866,-0.000251
9.182049999999741,-0.000218
9.194550000000614,-0.000239
9.207049999998102,-0.000292
9.219549999998975,-0.000359
9.23204999999985,-0.000417
9.244550000000725,-0.000462
9.25704999999821,-0.000499
9.269549999999086,-0.000537
9.282049999999959,-0.000582
9.294550000000834,-0.000636
9.30704999999832,-0.000702
9.319549999999195,-0.000764
9.33205000000007,-0.000793
9.344550000000943,-0.000781
9.35704999999843,-0.000706
9.369549999999304,-0.00059
9.382050000000179,-0.000446
9.394550000001054,-0.000288
9.40704999999854,-0.000177
9.419549999999415,-8.1E-05
9.432050000000288,-3.2E-05
9.444550000001163,1.4E-05
9.457049999998649,5.1E-05
9.469549999999524,0.000121
9.482050000000399,0.000208
9.494550000001272,0.000324
9.50704999999876,0.000456
9.519549999999633,0.000572
9.532050000000508,0.000663
9.544550000001383,0.000709
9.557049999998869,0.000742
9.569549999999744,0.000758
9.582050000000617,0.000763
9.594549999998105,0.000775
9.607049999998978,0.000783
9.619549999999853,0.000787
9.632050000000728,0.000771
9.644549999998214,0.00073
9.657049999999089,0.000672
9.669549999999962,0.000593
9.682050000000837,0.000523
9.694549999998323,0.000481
9.707049999999198,0.000456
9.719550000000073,0.000477
9.732050000000946,0.00051
9.744549999998434,0.000547
9.757049999999307,0.000581
9.769550000000182,0.000589
9.782050000001057,0.000576
9.794549999998543,0.00056
9.807049999999418,0.000556
9.81955000000029,0.000564
9.832050000001166,0.000614
9.844549999998652,0.000672
9.857049999999527,0.000738
9.869550000000402,0.000783
9.882050000001275,0.0008
9.894549999998763,0.000783
9.907049999999636,0.00075
9.91955000000051,0.000725
9.932050000001386,0.000717
9.944549999998872,0.000758
9.957049999999745,0.000837
9.96955000000062,0.000945
9.982049999998106,0.001056
9.99454999999898,0.001131
10.007049999999856,0.001152
10.019550000000729,0.00111
10.032049999998216,0.001011
10.04454999999909,0.000866
10.057049999999965,0.000721
10.06955000000084,0.000605
10.082049999998326,0.000543
10.0945499999992,0.000531
10.107050000000074,0.000552
10.119550000000949,0.000597
10.132049999998435,0.00063
10.14454999999931,0.000626
10.157050000000185,0.000589
10.169550000001058,0.000506
10.182049999998545,0.000394
10.194549999999419,0.000274
10.207050000000294,0.000163
10.219550000001169,6.8E-05
10.232049999998654,1E-05
10.24454999999953,-3.2E-05
10.257050000000403,-4.4E-05
10.269550000001278,-5.2E-05
10.282049999998764,-5.7E-05
10.294549999999639,-6.5E-05
10.307050000000514,-7.7E-05
10.319550000001387,-9.4E-05
10.332049999998874,-9E-05
10.344549999999748,-8.1E-05
10.357050000000623,-3.2E-05
10.369549999998108,4.3E-05
10.382049999998983,0.000154
10.394549999999859,0.000283
10.407050000000732,0.000403
10.41954999999822,0.000498
10.432049999999093,0.000547
10.444549999999968,0.000543
10.457050000000843,0.000477
10.469549999998328,0.000378
10.482049999999203,0.000279
10.494550000000077,0.000196
10.507050000000952,0.000167
10.519549999998437,0.0002
10.532049999999312,0.000279
10.544550000000187,0.000382
10.55705000000106,0.000481
10.569549999998548,0.00056
10.582049999999422,0.000581
10.594550000000297,0.000564
10.607050000001172,0.000527
10.619549999998657,0.000481
10.632049999999532,0.000448
10.644550000000406,0.000444
10.65705000000128,0.000469
10.669549999998766,0.000506
10.682049999999641,0.000535
10.694550000000516,0.000539
10.70705000000139,0.000527
10.719549999998877,0.000477
10.73204999999975,0.000407
10.744550000000626,0.000332
10.757049999998111,0.000279
10.769549999998986,0.000241
10.782049999999861,0.000221
10.794550000000735,0.000225
10.807049999998222,0.00025
10.819549999999095,0.000287
10.83204999999997,0.000324
10.844550000000845,0.000365
10.857049999998331,0.000394
10.869549999999206,0.000403
10.88205000000008,0.000386
10.894550000000955,0.000345
10.90704999999844,0.00027
10.919549999999315,0.000196
10.93205000000019,0.000121
10.944550000001064,9.6E-05
10.957049999998551,9.2E-05
10.969549999999424,0.00013
10.9820500000003,0.000196
10.994550000001174,0.00027
11.00704999999866,0.000328
11.019549999999535,0.000357
11.032050000000408,0.000336
11.044550000001284,0.000279
11.05704999999877,0.000183
11.069549999999644,8.8E-05
11.08205000000052,1E-06
11.094550000001393,-5.7E-05
11.107049999998878,-9.4E-05
11.119549999999753,-9E-05
11.132050000000628,-7.7E-05
11.144549999998114,-6.1E-05
11.15704999999899,-5.2E-05
11.169549999999862,-5.7E-05
11.182050000000737,-9.8E-05
11.194549999998223,-0.000156
11.207049999999098,-0.00023
11.219549999999973,-0.000297
11.232050000000847,-0.00035
11.244549999998334,-0.000367
11.257049999999207,-0.000346
11.269550000000082,-0.000272
11.282050000000957,-0.000172
11.294549999998443,-7.7E-05
11.307049999999318,-3E-06
11.319550000000191,-3E-06
11.332050000001066,-6.9E-05
11.344549999998552,-0.000197
11.357049999999427,-0.000359
11.369550000000302,-0.000503
11.382050000001176,-0.000599
11.394549999998663,-0.000611
11.407049999999536,-0.000528
11.419550000000411,-0.000388
11.432050000001286,-0.000226
11.444549999998772,-7.7E-05
11.457049999999647,1E-05
11.46955000000052,2.6E-05
11.482050000001395,-1.9E-05
11.494549999998881,-0.000102
11.507049999999756,-0.000193
11.519550000000631,-0.000251
11.532049999998117,-0.000255
11.544549999998992,-0.000206
11.557049999999865,-0.000115
11.56955000000074,1.4E-05
11.582049999998226,0.000142
11.594549999999101,0.000262
11.607049999999976,0.000365
11.61955000000085,0.000432
11.632049999998337,0.000473
11.64454999999921,0.000481
11.657050000000085,0.000456
11.66955000000096,0.000423
11.682049999998446,0.00039
11.694549999999321,0.000378
11.707050000000194,0.000403
11.71955000000107,0.000485
11.732049999998555,0.000593
11.74454999999943,0.000709
11.757050000000305,0.000821
11.769550000001178,0.000891
11.782049999998666,0.000895
11.79454999999954,0.000837
11.807050000000414,0.00073
11.81955000000129,0.000601
11.832049999998775,0.000473
11.84454999999965,0.000399
11.857050000000523,0.000378
11.869550000001398,0.000427
11.882049999998884,0.000518
11.894549999999759,0.00061
11.907050000000634,0.000692
11.91954999999812,0.000717
11.932049999998995,0.00068
11.944549999999868,0.000581
11.957050000000743,0.000456
11.969549999998229,0.000307
11.982049999999104,0.000183
11.994549999999979,9.2E-05
12.007050000000852,5.5E-05
12.01954999999834,6.3E-05
12.032049999999213,0.000101
12.044550000000088,0.000167
12.057050000000963,0.000233
12.069549999998449,0.000283
12.082049999999324,0.000312
12.094550000000197,0.000328
12.107050000001072,0.000332
12.119549999998558,0.000345
12.132049999999433,0.000357
12.144550000000308,0.000382
12.157050000001181,0.000415
12.169549999998669,0.000432
12.182049999999542,0.000444
12.194550000000417,0.000427
12.207050000001292,0.00039
12.219549999998778,0.000336
12.232049999999653,0.00027
12.244550000000526,0.000216
12.257050000001401,0.000192
12.269549999998887,0.000188
12.282049999999762,0.000216
12.294550000000635,0.000237
12.307049999998123,0.000262
12.319549999998996,0.000262
12.332049999999871,0.000225
12.344550000000746,0.000159
12.357049999998232,7.6E-05
12.369549999999107,-2.4E-05
12.38204999999998,-0.000115
12.394550000000855,-0.000185
12.40704999999834,-0.000218
12.419549999999216,-0.000239
12.43205000000009,-0.000259
12.444550000000964,-0.000268
12.457049999998452,-0.000305
12.469549999999325,-0.000359
12.4820500000002,-0.000441
12.494550000001075,-0.00052
12.50704999999856,-0.000594
12.519549999999436,-0.000632
12.532050000000309,-0.000615
12.544550000001184,-0.000549
12.55704999999867,-0.000454
12.569549999999545,-0.000321
12.58205000000042,-0.000185
12.594550000001293,-7.3E-05
12.60704999999878,2.6E-05
12.619549999999654,8.8E-05
12.632050000000529,0.000125
12.644550000001404,0.000125
12.65704999999889,0.000101
12.669549999999765,7.2E-05
12.682050000000638,2.6E-05
12.694549999998126,-1.1E-05
12.707049999998999,-2.8E-05
12.719549999999874,-2.4E-05
12.732050000000749,1.8E-05
12.744549999998235,8E-05
12.75704999999911,0.000171
12.769549999999983,0.000279
12.782050000000858,0.000378
12.794549999998344,0.00044
12.807049999999219,0.000494
12.819550000000094,0.000531
12.832050000000967,0.000581
12.844549999998454,0.000626
12.857049999999328,0.000717
12.869550000000203,0.000837
12.882050000001078,0.000969
12.894549999998564,0.001077
12.907049999999439,0.001164
12.919550000000312,0.001193
12.932050000001187,0.001172
12.944549999998673,0.001102
12.957049999999548,0.001019
12.969550000000423,0.000961
12.982050000001296,0.000949
12.994549999998783,0.000994
13.007049999999657,0.001094
13.019550000000532,0.001251
13.032050000001407,0.001412
13.044549999998893,0.001549
13.057049999999768,0.001631
13.06955000000064,0.001644
13.082049999998128,0.001582
13.094549999999002,0.001454
13.107049999999877,0.001296
13.119550000000752,0.001152
13.132049999998237,0.00104
13.144549999999112,0.000986
13.157049999999986,0.000998
13.16955000000086,0.001069
13.182049999998346,0.001156
13.194549999999222,0.001214
13.207050000000097,0.001238
13.21955000000097,0.001197
13.232049999998457,0.001094
13.24454999999933,0.000961
13.257050000000206,0.000845
13.26955000000108,0.00075
13.282049999998566,0.000717
13.294549999999441,0.000742
13.307050000000315,0.000808
13.31955000000119,0.00087
13.332049999998675,0.000903
13.34454999999955,0.000887
13.357050000000426,0.000812
13.369550000001299,0.000696
13.382049999998785,0.000572
13.39454999999966,0.000477
13.407050000000535,0.000432
13.419550000001408,0.00044
13.432049999998895,0.00049
13.444549999999769,0.000572
13.457050000000644,0.000634
13.46954999999813,0.000672
13.482049999999004,0.000688
13.49454999999988,0.000688
13.507050000000753,0.000688
13.51954999999824,0.000705
13.532049999999114,0.000746
13.544549999999989,0.000821
13.557050000000864,0.000895
13.56954999999835,0.000961
13.582049999999224,0.00099
13.594550000000098,0.000974
13.607050000000973,0.000903
13.619549999998458,0.000804
13.632049999999333,0.000684
13.644550000000208,0.000572
13.657050000001082,0.000481
13.66954999999857,0.000427
13.682049999999442,0.000415
13.694550000000318,0.000436
13.707050000001193,0.000473
13.719549999998678,0.000523
13.732049999999553,0.000576
13.744550000000427,0.000618
13.757050000001302,0.000663
13.769549999998787,0.000705
13.782049999999662,0.00075
13.794550000000537,0.000792
13.80705000000141,0.000845
13.819549999998898,0.000883
13.832049999999771,0.000932
13.844550000000647,0.000949
13.857049999998132,0.000974
13.869549999999007,0.000998
13.882049999999882,0.00104
13.894550000000756,0.001118
13.907049999998243,0.001222
13.919549999999116,0.001358
13.932049999999991,0.001507
13.944550000000866,0.001644
13.957049999998352,0.001735
13.969549999999227,0.00176
13.9820500000001,0.001722
13.994550000000975,0.00164
14.007049999998461,0.00154
14.019549999999336,0.001445
14.032050000000211,0.0014
14.044550000001085,0.001396
14.057049999998572,0.001425
14.069549999999445,0.001466
14.08205000000032,0.001499
14.094550000001195,0.001487
14.107049999998681,0.001433
14.119549999999556,0.001342
14.13205000000043,0.001255
14.144550000001304,0.00118
14.15704999999879,0.001147
14.169549999999665,0.001168
14.18205000000054,0.001205
14.194550000001414,0.001255
14.207049999998901,0.001263
14.219549999999774,0.00123
14.23205000000065,0.001139
14.244549999998135,0.001019
14.25704999999901,0.000883
14.269549999999885,0.000763
14.282050000000758,0.000663
14.294549999998246,0.000597
14.30704999999912,0.000564
14.319549999999994,0.000539
14.33205000000087,0.000518
14.344549999998355,0.000485
14.35704999999923,0.000452
14.369550000000103,0.000427
14.382050000000978,0.000415
14.394549999998464,0.00044
14.407049999999339,0.000506
14.419550000000214,0.000589
14.432050000001087,0.000667
14.444549999998575,0.000738
14.457049999999448,0.000758
14.469550000000323,0.000717
14.482050000001198,0.000618
14.494549999998684,0.000494
14.507049999999559,0.000357
14.519550000000432,0.000237
14.532050000001307,0.000159
14.544549999998793,0.00013
14.557049999999668,0.000142
14.569550000000541,0.000167
14.582050000001416,0.000204
14.594549999998902,0.000216
14.607049999999777,0.000216
14.619550000000652,0.0002
14.632049999998138,0.000192
14.644549999999013,0.0002
14.657049999999886,0.00025
14.669550000000761,0.000332
14.682049999998247,0.000456
14.694549999999122,0.000581
14.707049999999997,0.000696
14.71955000000087,0.000763
14.732049999998358,0.000787
14.744549999999231,0.00075
14.757050000000106,0.000684
14.769550000000981,0.000597
14.782049999998467,0.000531
14.794549999999342,0.00049
14.807050000000215,0.000485
14.81955000000109,0.000527
14.832049999998576,0.000589
14.844549999999451,0.000651
14.857050000000326,0.000701
14.8695500000012,0.000725
14.882049999998687,0.000721
14.89454999999956,0.000688
14.907050000000435,0.000651
14.91955000000131,0.000618
14.932049999998796,0.000597
14.944549999999671,0.000589
14.957050000000544,0.000605
14.96955000000142,0.000638
14.982049999998905,0.000684
14.99454999999978,0.000725
15.007050000000655,0.000787
15.01954999999814,0.000833
15.032049999999016,0.00087
15.044549999999889,0.000891
15.057050000000764,0.000907
15.06954999999825,0.000903
15.082049999999125,0.00087
15.09455,0.000821
15.107050000000873,0.000758
15.11954999999836,0.000709
15.132049999999234,0.000667
15.144550000000109,0.000663
15.157050000000984,0.000663
15.16954999999847,0.000688
15.182049999999345,0.000684
15.194550000000218,0.000663
15.207050000001093,0.000601
15.219549999998579,0.000494
15.232049999999454,0.000365
15.244550000000329,0.000229
15.257050000001202,0.000121
15.26954999999869,5.9E-05
15.282049999999563,5.5E-05
15.294550000000438,9.6E-05
15.307050000001313,0.000159
15.319549999998799,0.000221
15.332049999999674,0.00025
15.344550000000547,0.000254
15.357050000001422,0.000212
15.369549999998908,0.000167
15.382049999999783,0.000117
15.394550000000658,8.4E-05
15.407049999998144,8.4E-05
15.419549999999019,0.000101
15.432049999999892,0.000134
15.444550000000767,0.000146
15.457049999998253,0.000125
15.469549999999128,7.6E-05
15.482050000000003,-3E-06
15.494550000000876,-0.000102
15.507049999998364,-0.000185
15.519549999999237,-0.000247
15.532050000000112,-0.000247
15.544550000000987,-0.000189
15.557049999998473,-9.4E-05
15.569549999999348,3.4E-05
15.582050000000221,0.000159
15.594550000001096,0.00027
15.607049999998582,0.000336
15.619549999999457,0.000357
15.632050000000332,0.00032
15.644550000001205,0.000262
15.657049999998693,0.000188
15.669549999999566,0.000121
15.68205000000044,8E-05
15.694550000001316,6.3E-05
15.707049999998802,8.4E-05
15.719549999999675,0.00013
15.73205000000055,0.000159
15.744550000001425,0.000179
15.75704999999891,0.000192
15.769549999999786,0.000175
15.782050000000659,0.000146
15.794549999998146,0.00013
15.80704999999902,0.00013
15.819549999999895,0.000154
15.83205000000077,0.000192
15.844549999998256,0.000254
15.85704999999913,0.000312
15.869550000000004,0.000365
15.882050000000879,0.000394
15.894549999998365,0.000419
15.90704999999924,0.000427
15.919550000000115,0.000444
15.932050000000988,0.000469
15.944549999998475,0.000485
15.957049999999349,0.000518
15.969550000000224,0.000543
15.982050000001099,0.00056
15.994549999998585,0.00056
16.00704999999946,0.000535
16.019550000000333,0.000506
16.03205000000121,0.000461
16.044549999998694,0.000419
16.05704999999957,0.000382
16.069550000000444,0.000374
16.082050000001317,0.000382
16.094549999998804,0.000403
16.107049999999678,0.00044
16.119550000000554,0.000473
16.132050000001428,0.000498
16.144549999998915,0.000502
16.15704999999979,0.000485
16.169550000000662,0.000448
16.18204999999815,0.000382
16.194549999999023,0.000332
16.2070499999999,0.000283
16.219550000000773,0.00027
16.23204999999826,0.000291
16.244549999999133,0.000361
16.257050000000007,0.000444
16.269550000000883,0.000518
16.282049999998367,0.000564
16.29454999999924,0.000547
16.307050000000118,0.000465
16.31955000000099,0.000341
16.33204999999848,0.000208
16.34454999999935,0.000109
16.357050000000225,8.4E-05
16.3695500000011,0.00015
16.382049999998586,0.000283
16.394549999999462,0.000461
16.407050000000336,0.000626
16.41955000000121,0.00073
16.432049999998696,0.000738
16.44454999999957,0.000667
16.457050000000446,0.000547
16.46955000000132,0.000432
16.482049999998807,0.000345
16.49454999999968,0.000349
16.507050000000554,0.000423
16.51955000000143,0.000556
16.532049999998915,0.000692
16.54454999999979,0.000787
16.557050000000665,0.000825
16.569549999998152,0.000775
16.582049999999025,0.000684
16.5945499999999,0.00056
16.607050000000775,0.000452
16.61954999999826,0.000378
16.632049999999136,0.00032
16.64455000000001,0.000274
16.657050000000883,0.000216
16.66954999999837,0.00013
16.682049999999244,2.2E-05
16.69455000000012,-9.4E-05
16.707050000000994,-0.000197
16.71954999999848,-0.000268
16.732049999999354,-0.000297
16.744550000000228,-0.000297
16.757050000001104,-0.000288
16.76954999999859,-0.000305
16.782049999999465,-0.000354
16.79455000000034,-0.000437
16.80705000000121,-0.000508
16.8195499999987,-0.000553
16.832049999999573,-0.000503
16.84455000000045,-0.000354
16.857050000001323,-0.000106
16.86954999999881,0.000192
16.882049999999683,0.000473
16.894550000000557,0.000696
16.907050000001433,0.000792
16.919549999998917,0.000763
16.932049999999794,0.000622
16.944550000000667,0.000432
16.957049999998155,0.000254
16.96954999999903,0.000146
16.9820499999999,0.000154
16.99455000000078,0.000258
17.007049999998262,0.000436
17.01954999999914,0.000622
17.032050000000012,0.000767
17.044550000000886,0.000825
17.057049999998373,0.0008
17.069549999999246,0.000701
17.082050000000123,0.000556
17.094550000000996,0.000427
17.107049999998484,0.000361
17.119549999999357,0.000378
17.13205000000023,0.000456
17.144550000001107,0.000597
17.15704999999859,0.000771
17.169549999999468,0.000924
17.18205000000034,0.001032
17.194550000001215,0.001077
17.207049999998702,0.001065
17.219549999999575,0.001015
17.232050000000452,0.000924
17.244550000001325,0.000829
17.257049999998813,0.00073
17.269549999999686,0.000647
17.28205000000056,0.000568
17.294550000001436,0.000494
17.30704999999892,0.000432
17.319549999999797,0.000361
17.33205000000067,0.000303
17.344549999998158,0.000258
17.35704999999903,0.000229
17.369549999999904,0.000216
17.38205000000078,0.000212
17.394549999998265,0.000212
17.407049999999142,0.000204
17.419550000000015,0.000163
17.43205000000089,8.4E-05
17.444549999998376,-7E-06
17.45704999999925,-0.000119
17.469550000000126,-0.00023
17.482050000001,-0.000334
17.494549999998487,-0.000408
17.50704999999936,-0.000446
17.519550000000233,-0.000446
17.53205000000111,-0.000425
17.544549999998594,-0.000379
17.55704999999947,-0.00033
17.569550000000344,-0.000255
17.582050000001217,-0.000189
17.594549999998705,-0.000115
17.607049999999578,-7.3E-05
17.619550000000455,-6.5E-05
17.63205000000133,-0.000106
17.644549999998816,-0.000197
17.65704999999969,-0.000334
17.669550000000562,-0.00047
17.68205000000144,-0.000582
17.694549999998923,-0.000632
17.7070499999998,-0.00059
17.719550000000673,-0.000474
17.73204999999816,-0.000313
17.744549999999034,-0.000143
17.757049999999907,-3.6E-05
17.769550000000784,1E-06
17.782049999998268,-4.8E-05
17.794549999999145,-0.000156
17.807050000000018,-0.000288
17.81955000000089,-0.000379
17.83204999999838,-0.000404
17.844549999999252,-0.000346
17.85705000000013,-0.00023
17.869550000001002,-8.6E-05
17.88204999999849,4.3E-05
17.894549999999363,0.000113
17.907050000000236,0.000117
17.919550000001113,7.6E-05
17.932049999998597,1E-06
17.944549999999474,-6.5E-05
17.957050000000347,-9E-05
17.96955000000122,-8.1E-05
17.982049999998708,-2.8E-05
17.99454999999958,4.3E-05
18.007050000000458,0.00013
18.01955000000133,0.000216
18.03204999999882,0.000307
18.044549999999692,0.000403
18.057050000000565,0.000494
18.069550000001442,0.000593
18.082049999998926,0.000676
18.094549999999803,0.000734
18.107050000000676,0.000758
18.119549999998164,0.00075
18.132049999999037,0.000713
18.14454999999991,0.000667
18.157050000000787,0.000647
18.16954999999827,0.000659
18.182049999999148,0.000709
18.19455000000002,0.000792
18.207050000000894,0.000874
18.21954999999838,0.000928
18.232049999999255,0.000949
18.24455000000013,0.000916
18.257050000001005,0.000849
18.269549999998492,0.000775
18.282049999999366,0.00073
18.29455000000024,0.000717
18.307050000001116,0.000742
18.3195499999986,0.000808
18.332049999999477,0.000866
18.34455000000035,0.000895
18.357050000001223,0.000878
18.36954999999871,0.0008
18.382049999999584,0.000684
18.39455000000046,0.000535
18.407050000001334,0.000394
18.41954999999882,0.000287
18.432049999999695,0.000229
18.444550000000568,0.000225
18.457050000001445,0.000258
18.46954999999893,0.000307
18.482049999999806,0.00037
18.49455000000068,0.000419
18.507049999998166,0.000423
18.51954999999904,0.000399
18.532049999999913,0.000345
18.54455000000079,0.000254
18.557049999998274,0.000159
18.569549999999147,7.2E-05
18.582050000000024,5E-06
18.594550000000897,-2.8E-05
18.607049999998384,-3.6E-05
18.619549999999258,-1.5E-05
18.63205000000013,1.8E-05
18.644550000001008,4.7E-05
18.657049999998492,5.9E-05
18.66954999999937,3.9E-05
18.682050000000242,-2.4E-05
18.694550000001115,-0.000106
18.707049999998603,-0.000197
18.719549999999476,-0.000272
18.732050000000353,-0.00033
18.744550000001226,-0.000342
18.757049999998713,-0.000305
18.769549999999587,-0.00021
18.78205000000046,-8.6E-05
18.794550000001337,6.3E-05
18.80704999999882,0.000212
18.819549999999698,0.000316
18.83205000000057,0.000386
18.844550000001444,0.00039
18.85704999999893,0.000353
18.869549999999805,0.000279
18.88205000000068,0.000175
18.894549999998166,8E-05
18.907049999999042,1E-05
18.919549999999916,-1.9E-05
18.93205000000079,5E-06
18.944549999998276,6.8E-05
18.95704999999915,0.000163
18.969550000000027,0.000287
18.9820500000009,0.000407
18.994549999998387,0.000502
19.00704999999926,0.000572
19.019550000000134,0.000622
19.03205000000101,0.000659
19.044549999998495,0.000684
19.05704999999937,0.000701
19.069550000000245,0.000721
19.082050000001118,0.000746
19.094549999998605,0.000767
19.10704999999948,0.000796
19.119550000000356,0.000837
19.13205000000123,0.000883
19.144549999998716,0.00092
19.15704999999959,0.000969
19.169550000000463,0.001015
19.18205000000134,0.001023
19.194549999998824,0.001027
19.2070499999997,0.001011
19.219550000000574,0.000978
19.232050000001447,0.000945
19.244549999998934,0.000932
19.257049999999808,0.00092
19.269550000000685,0.000936
19.28204999999817,0.000953
19.294549999999045,0.000965
19.30704999999992,0.000978
19.319550000000792,0.000969
19.33204999999828,0.000961
19.344549999999153,0.000949
19.35705000000003,0.000949
19.369550000000903,0.000961
19.38204999999839,0.000986
19.394549999999263,0.000994
19.407050000000137,0.000978
19.419550000001014,0.000916
19.432049999998497,0.000812
19.444549999999374,0.000659
19.457050000000248,0.000502
19.46955000000112,0.000349
19.48204999999861,0.000241
19.49454999999948,0.000188
19.50705000000036,0.000192
19.51955000000123,0.000229
19.53204999999872,0.000283
19.544549999999592,0.000341
19.557050000000466,0.000374
19.569550000001342,0.000378
19.582049999998826,0.000365
19.594549999999703,0.000345
19.607050000000577,0.00032
19.61955000000145,0.000303
19.632049999998937,0.000307
19.64454999999981,0.000316
19.657050000000687,0.000332
19.66954999999817,0.000336
19.682049999999048,0.000328
19.69454999999992,0.000299
19.707050000000795,0.000266
19.719549999998282,0.000216
19.732049999999155,0.000163
19.744550000000032,0.000101
19.757050000000905,3.4E-05
19.769549999998393,-3.2E-05
19.782049999999266,-0.000119
19.79455000000014,-0.000206
19.807050000001016,-0.00028
19.8195499999985,-0.000359
19.832049999999377,-0.000404
19.84455000000025,-0.000425
19.857050000001124,-0.0004
19.86954999999861,-0.000326
19.882049999999484,-0.000239
19.89455000000036,-0.000143
19.907050000001234,-6.1E-05
19.919549999998722,-1.9E-05
19.932049999999595,-4E-05
19.94455000000047,-9.8E-05
19.957050000001345,-0.000201
19.96954999999883,-0.000313
19.982049999999706,-0.000396
19.99455000000058,-0.000454
20.007049999998067,-0.000462
20.01954999999894,-0.000437
20.032049999999813,-0.000388
20.04455000000069,-0.000354
20.057049999998174,-0.000342
20.06954999999905,-0.000338
20.082049999999924,-0.000338
20.094550000000797,-0.000313
20.107049999998285,-0.000259
20.11954999999916,-0.000164
20.132050000000035,-4.8E-05
20.14455000000091,7.2E-05
20.157049999998396,0.000142
20.16954999999927,0.000167
20.182050000000142,0.000121
20.19455000000102,4.7E-05
20.207049999998503,-1.9E-05
20.21954999999938,-4.8E-05
20.232050000000253,-1.5E-05
20.244550000001126,9.6E-05
20.257049999998614,0.000254
20.269549999999487,0.000432
20.282050000000364,0.000585
20.294550000001237,0.000676
20.307049999998725,0.000717
20.319549999999598,0.000713
20.33205000000047,0.000684
20.344550000001348,0.00068
20.357049999998832,0.000696
20.36954999999971,0.000738
20.382050000000582,0.0008
20.39454999999807,0.000866
20.407049999998943,0.000916
20.419549999999816,0.000949
20.432050000000693,0.000965
20.444549999998177,0.000974
20.457049999999054,0.00099
20.469549999999927,0.001015
20.4820500000008,0.001036
20.494549999998288,0.001044
20.50704999999916,0.001027
20.519550000000038,0.000974
20.53205000000091,0.000895
20.5445499999984,0.000808
20.557049999999272,0.000742
20.569550000000145,0.000709
20.582050000001022,0.000705
20.594549999998506,0.000738
20.607049999999383,0.000779
20.619550000000256,0.000796
20.63205000000113,0.000779
20.644549999998617,0.000721
20.65704999999949,0.000626
20.669550000000367,0.000531
20.68205000000124,0.000448
20.694549999998728,0.00039
20.7070499999996,0.000374
20.719550000000474,0.00039
20.73205000000135,0.000427
20.744549999998835,0.000469
20.757049999999712,0.00049
20.769550000000585,0.00049
20.782049999998073,0.000465
20.794549999998946,0.000419
20.80704999999982,0.00037
20.819550000000696,0.000299
20.83204999999818,0.000237
20.844549999999057,0.000171
20.85704999999993,0.000113
20.869550000000803,5.9E-05
20.88204999999829,2.2E-05
20.894549999999164,1E-05
20.907050000000037,1E-05
20.919550000000914,3E-05
20.932049999998398,4.7E-05
20.944549999999275,5.1E-05
20.957050000000148,5.5E-05
20.96955000000102,3E-05
20.98204999999851,-3E-06
20.994549999999382,-4.4E-05
21.00705000000026,-9E-05
21.019550000001132,-0.000115
21.03204999999862,-0.000131
21.044549999999493,-0.000123
21.057050000000366,-0.000115
21.069550000001243,-9.8E-05
21.082049999998727,-9.4E-05
21.094549999999604,-9.8E-05
21.107050000000477,-0.00011
21.11955000000135,-0.000135
21.132049999998838,-0.000168
21.14454999999971,-0.00021
21.157050000000588,-0.000247
21.169549999998072,-0.000272
21.18204999999895,-0.00028
21.194549999999822,-0.000276
21.207050000000695,-0.000226
21.219549999998183,-0.000168
21.232049999999056,-9.8E-05
21.244549999999933,-3.2E-05
21.257050000000806,1E-06
21.269549999998294,1.4E-05
21.282049999999167,-7E-06
21.29455000000004,-4.8E-05
21.307050000000917,-8.1E-05
21.3195499999984,-7.7E-05
21.332049999999278,-1.5E-05
21.34455000000015,0.000113
21.357050000001024,0.000287
21.36954999999851,0.000485
21.382049999999385,0.000667
21.39455000000026,0.000821
21.407050000001135,0.000924
21.419549999998623,0.000953
21.432049999999496,0.000953
21.44455000000037,0.00092
21.457050000001246,0.000903
21.46954999999873,0.000907
21.482049999999607,0.000928
21.49455000000048,0.000961
21.507050000001353,0.000974
21.51954999999884,0.000978
21.532049999999714,0.000949
21.54455000000059,0.000907
21.557049999998075,0.000862
21.56954999999895,0.000845
21.582049999999825,0.000858
21.594550000000698,0.000907
21.607049999998186,0.000957
21.61954999999906,0.001003
21.632049999999936,0.001003
21.64455000000081,0.000953
21.657049999998296,0.000837
21.66954999999917,0.000713
21.682050000000043,0.000572
21.69455000000092,0.00044
21.707049999998404,0.000341
21.71954999999928,0.000254
21.732050000000154,0.000183
21.744550000001027,8E-05
21.757049999998515,-2.8E-05
21.769549999999388,-0.000143
21.782050000000265,-0.000235
21.794550000001138,-0.000297
21.807049999998625,-0.000276
21.8195499999995,-0.000185
21.832050000000372,-2.4E-05
21.84455000000125,0.000154
21.857049999998733,0.000299
21.86954999999961,0.000394
21.882050000000483,0.000419
21.894550000001356,0.00037
21.907049999998844,0.000283
21.919549999999717,0.000183
21.932050000000594,0.000121
21.944549999998078,9.2E-05
21.957049999998954,0.000117
21.969549999999828,0.000179
21.9820500000007,0.000237
21.99454999999819,0.000274
22.00704999999906,0.000303
22.01954999999994,0.000312
22.03205000000081,0.000336
22.0445499999983,0.000386
22.057049999999172,0.000448
22.069550000000046,0.000535
22.082050000000923,0.000605
22.094549999998407,0.000647
22.107049999999283,0.00063
22.119550000000157,0.000552
22.13205000000103,0.000436
22.144549999998517,0.000307
22.15704999999939,0.000192
22.169550000000267,0.00015
22.18205000000114,0.000159
22.194549999998628,0.000233
22.2070499999995,0.000361
22.219550000000375,0.00049
22.23205000000125,0.000593
22.244549999998736,0.000634
22.257049999999612,0.000614
22.269550000000486,0.000543
22.28205000000136,0.000432
22.294549999998846,0.000328
22.30704999999972,0.000258
22.319550000000596,0.000229
22.33204999999808,0.000266
22.344549999998957,0.000349
22.35704999999983,0.000461
22.369550000000704,0.000564
22.38204999999819,0.000647
22.394549999999064,0.000692
22.40704999999994,0.000701
22.419550000000815,0.000688
22.432049999998302,0.000651
22.444549999999175,0.00061
22.45705000000005,0.000572
22.469550000000925,0.000535
22.48204999999841,0.000502
22.494549999999286,0.000485
22.50705000000016,0.000469
22.519550000001033,0.000469
22.53204999999852,0.000494
22.544549999999393,0.000531
22.55705000000027,0.000593
22.569550000001144,0.000643
22.58204999999863,0.000663
22.594549999999504,0.000651
22.607050000000378,0.000601
22.619550000001254,0.000527
22.63204999999874,0.000448
22.644549999999615,0.00039
22.65705000000049,0.000374
22.66955000000136,0.000394
22.68204999999885,0.000432
22.694549999999722,0.000477
22.7070500000006,0.00049
22.719549999998083,0.000461
22.73204999999896,0.000382
22.744549999999833,0.000262
22.757050000000707,0.000167
22.769549999998194,0.000105
22.782049999999067,0.000105
22.794549999999944,0.000183
22.807050000000817,0.000312
22.819549999998305,0.000456
22.832049999999178,0.000572
22.84455000000005,0.000614
22.85705000000093,0.000556
22.869549999998412,0.000411
22.88204999999929,0.000183
22.894550000000162,-6.1E-05
22.907050000001036,-0.000288
22.919549999998523,-0.000441
22.932049999999396,-0.000495
22.944550000000273,-0.000454
22.957050000001146,-0.000342
22.969549999998634,-0.000172
22.982049999999507,-1.5E-05
22.99455000000038,9.6E-05
23.007050000001257,0.000142
23.01954999999874,0.000121
23.032049999999618,5.1E-05
23.04455000000049,-2.8E-05
23.057050000001365,-9.8E-05
23.069549999998852,-0.000115
23.082049999999725,-7.7E-05
23.094550000000602,5E-06
23.107049999998086,0.000121
23.119549999998963,0.000216
23.132049999999836,0.00027
23.14455000000071,0.000274
23.157049999998197,0.000229
23.16954999999907,0.000154
23.182049999999943,8E-05
23.19455000000082,3.9E-05
23.207049999998304,4.7E-05
23.21954999999918,0.000101
23.232050000000054,0.000196
23.244550000000928,0.000279
23.257049999998415,0.000336
23.26954999999929,0.000357
23.282050000000165,0.000328
23.29455000000104,0.000274
23.307049999998526,0.0002
23.3195499999994,0.00015
23.332050000000272,0.000134
23.34455000000115,0.000163
23.357049999998633,0.000229
23.36954999999951,0.000312
23.382050000000383,0.000386
23.394550000001257,0.000452
23.407049999998744,0.000465
23.419549999999617,0.000465
23.432050000000494,0.00044
23.444550000001367,0.000419
23.457049999998855,0.000423
23.469549999999728,0.000436
23.4820500000006,0.000465
23.49454999999809,0.000518
23.507049999998962,0.000552
23.51954999999984,0.000568
23.532050000000712,0.000556
23.5445499999982,0.000527
23.557049999999073,0.000481
23.569549999999946,0.000456
23.582050000000823,0.000436
23.594549999998307,0.000444
23.607049999999184,0.000452
23.619550000000057,0.000452
23.63205000000093,0.000448
23.644549999998418,0.000407
23.65704999999929,0.00032
23.669550000000168,0.000233
23.68205000000104,0.000146
23.69454999999853,8.4E-05
23.707049999999402,5.1E-05
23.719550000000275,7.2E-05
23.732050000001152,0.000125
23.744549999998636,0.000183
23.757049999999513,0.0002
23.769550000000386,0.0002
23.78205000000126,0.000142
23.794549999998747,2.6E-05
23.80704999999962,-0.000127
23.819550000000497,-0.000247
23.83205000000137,-0.000313
23.844549999998858,-0.000342
23.85704999999973,-0.000288
23.869550000000604,-0.000139
23.88204999999809,5.5E-05
23.894549999998965,0.000241
23.907049999999842,0.000386
23.919550000000715,0.000518
23.932049999998203,0.00061
23.944549999999076,0.000634
23.95704999999995,0.000643
23.969550000000826,0.000709
23.98204999999831,0.000837
23.994549999999187,0.001027
24.00705000000006,0.001292
24.019550000000933,0.001648
24.03204999999842,0.002062
24.044549999999294,0.002492
24.05705000000017,0.002943
24.069550000001044,0.00346
24.08204999999853,0.004015
24.094549999999405,0.004594
24.107050000000278,0.005202
24.119550000001155,0.005864
24.13204999999864,0.006505
24.144549999999516,0.007072
24.15705000000039,0.007573
24.169550000001262,0.008016
24.18204999999875,0.008375
24.194549999999623,0.008698
24.2070500000005,0.009042
24.219550000001373,0.009464
24.23204999999886,0.009944
24.244549999999734,0.010428
24.257050000000607,0.010924
24.269549999998095,0.011371
24.282049999998968,0.011718
24.294549999999845,0.011913
24.307050000000718,0.012037
24.319549999998205,0.012145
24.33204999999908,0.012273
24.344549999999952,0.012463
24.35705000000083,0.01274
24.369549999998313,0.013117
24.38204999999919,0.013489
24.394550000000063,0.013775
24.407050000000936,0.013953
24.419549999998424,0.014002
24.432049999999297,0.013924
24.444550000000174,0.013738
24.457050000001047,0.013535
24.469549999998534,0.013415
24.482049999999408,0.013353
24.49455000000028,0.013349
24.507050000001158,0.013419
24.51954999999864,0.013522
24.53204999999952,0.013593
24.54455000000039,0.01358
24.557050000001265,0.013531
24.569549999998753,0.013436
24.582049999999626,0.013311
24.594550000000503,0.013175
24.607050000001376,0.01308
24.619549999998863,0.013026
24.632049999999737,0.012997
24.64455000000061,0.012968
24.657049999998097,0.01296
24.66954999999897,0.012935
24.682049999999848,0.012906
24.69455000000072,0.012865
24.70704999999821,0.012848
24.71954999999908,0.012852
24.732049999999955,0.012885
24.74455000000083,0.012951
24.757049999998316,0.013067
24.769549999999192,0.013154
24.782050000000066,0.013249
24.79455000000094,0.013299
24.807049999998426,0.013316
24.8195499999993,0.013266
24.832050000000176,0.013191
24.84455000000105,0.013121
24.857049999998537,0.013067
24.86954999999941,0.013014
24.882050000000284,0.012993
24.89455000000116,0.012997
24.907049999998645,0.013005
24.91954999999952,0.012985
24.932050000000395,0.012943
24.944550000001268,0.012889
24.957049999998755,0.012836
24.96954999999963,0.01274
24.982050000000505,0.012625
24.99455000000138,0.012505
25.007049999998866,0.01236
25.01954999999974,0.012132
25.032050000000613,0.011855
25.0445499999981,0.011557
25.057049999998974,0.011234
25.06954999999985,0.010899
25.082050000000724,0.010581
25.09454999999821,0.010312
25.107049999999084,0.010084
25.119549999999958,0.009857
25.132050000000834,0.009596
25.14454999999832,0.009306
25.157049999999195,0.008992
25.16955000000007,0.008586
25.18205000000094,0.008144
25.19454999999843,0.007726
25.207049999999303,0.00732
25.21955000000018,0.006927
25.232050000001053,0.006567
25.24454999999854,0.006261
25.257049999999413,0.00598
25.269550000000287,0.005657
25.282050000001163,0.005322
25.294549999998647,0.004999
25.307049999999524,0.004656
25.319550000000397,0.0043
25.33205000000127,0.003944
25.34454999999876,0.003642
25.35704999999963,0.003365
25.36955000000051,0.003084
25.38205000000138,0.002827
25.39454999999887,0.002616
25.407049999999742,0.002418
25.419550000000616,0.002223
25.432049999998103,0.002062
25.444549999998976,0.001971
25.457049999999853,0.001917
25.469550000000726,0.001888
25.48204999999821,0.001913
25.494549999999087,0.001967
25.50704999999996,0.001996
25.519550000000834,0.001979
25.53204999999832,0.001905
25.544549999999195,0.001814
25.55705000000007,0.001669
25.569550000000945,0.001499
25.582049999998432,0.001354
25.594549999999305,0.001263
25.60705000000018,0.001205
25.619550000001055,0.001168
25.63204999999854,0.001139
25.644549999999416,0.001118
25.65705000000029,0.001073
25.669550000001163,0.001007
25.68204999999865,0.000941
25.694549999999523,0.000899
25.7070500000004,0.000887
25.719550000001274,0.000895
25.73204999999876,0.000912
25.744549999999634,0.000912
25.757050000000508,0.000866
25.769550000001384,0.000767
25.78204999999887,0.000618
25.794549999999745,0.000469
25.80705000000062,0.000353
25.819549999998106,0.000283
25.83204999999898,0.000299
25.844549999999852,0.000411
25.85705000000073,0.00056
25.869549999998213,0.000692
25.88204999999909,0.000783
25.894549999999963,0.000792
25.907050000000837,0.000709
25.919549999998324,0.00056
25.932049999999197,0.00039
25.944550000000074,0.000245
25.957050000000947,0.000146
25.969549999998435,0.000105
25.982049999999308,0.000117
25.99455000000018,0.000188
26.00705000000106,0.00027
26.019549999998542,0.000353
26.03204999999942,0.000403
26.044550000000292,0.000436
26.057050000001166,0.00044
26.069549999998653,0.000423
26.082049999999526,0.000399
26.094550000000403,0.000361
26.107050000001276,0.00032
26.119549999998764,0.000283
26.132049999999637,0.000254
26.14455000000051,0.000241
26.157050000001387,0.000245
26.16954999999887,0.000266
26.182049999999748,0.000287
26.19455000000062,0.000299
26.20704999999811,0.000283
26.219549999998982,0.000233
26.232049999999855,0.00015
26.244550000000732,5.9E-05
26.257049999998216,-2.8E-05
26.269549999999093,-9E-05
26.282049999999966,-9.4E-05
26.29455000000084,-7.3E-05
26.307049999998327,-2.4E-05
26.3195499999992,1.4E-05
26.332050000000077,2.2E-05
26.34455000000095,1E-05
26.357049999998438,-3.6E-05
26.36954999999931,-8.1E-05
26.382050000000184,-8.1E-05
26.39455000000106,-4.4E-05
26.407049999998545,7.6E-05
26.419549999999422,0.000245
26.432050000000295,0.000436
26.44455000000117,0.000589
26.457049999998656,0.000667
26.46954999999953,0.000663
26.482050000000406,0.000572
26.49455000000128,0.000407
26.507049999998767,0.000229
26.51954999999964,9.6E-05
26.532050000000513,3.9E-05
26.54455000000139,7.2E-05
26.557049999998874,0.000183
26.56954999999975,0.000349
26.582050000000624,0.000523
26.59454999999811,0.000676
26.607049999998985,0.000767
26.619549999999858,0.000812
26.632050000000735,0.0008
26.64454999999822,0.000767
26.657049999999096,0.000721
26.66954999999997,0.000696
26.682050000000842,0.000709
26.69454999999833,0.000754
26.707049999999203,0.000816
26.71955000000008,0.00092
26.732050000000953,0.001044
26.74454999999844,0.001164
26.757049999999314,0.001284
26.769550000000187,0.001412
26.782050000001064,0.001528
26.794549999998548,0.001631
26.807049999999425,0.001718
26.819550000000298,0.00178
26.83205000000117,0.00183
26.84454999999866,0.001859
26.857049999999532,0.001867
26.86955000000041,0.001859
26.882050000001282,0.00183
26.89454999999877,0.001797
26.907049999999643,0.001764
26.919550000000516,0.001735
26.932050000001393,0.001722
26.944549999998877,0.001731
26.957049999999754,0.001785
26.969550000000627,0.001859
26.982049999998114,0.001954
26.994549999998988,0.002045
27.00704999999986,0.00212
27.019550000000738,0.002145
27.032049999998222,0.002099
27.0445499999991,0.001983
27.057049999999972,0.001826
27.069550000000845,0.001648
27.082049999998333,0.001478
27.094549999999206,0.001354
27.107050000000083,0.001305
27.119550000000956,0.001309
27.132049999998443,0.001371
27.144549999999317,0.001445
27.15705000000019,0.001503
27.169550000001067,0.00152
27.18204999999855,0.001458
27.194549999999428,0.001334
27.2070500000003,0.001176
27.219550000001174,0.001015
27.23204999999866,0.000862
27.244549999999535,0.000779
27.25705000000041,0.000758
27.269550000001285,0.000787
27.282049999998772,0.000837
27.294549999999646,0.000891
27.30705000000052,0.000912
27.319550000001396,0.000891
27.33204999999888,0.000821
27.344549999999757,0.000721
27.35705000000063,0.00061
27.369549999998117,0.000502
27.38204999999899,0.000427
27.394549999999864,0.000386
27.40705000000074,0.000374
27.419549999998225,0.000382
27.4320499999991,0.000394
27.444549999999975,0.000427
27.457050000000848,0.000448
27.469549999998335,0.000473
27.48204999999921,0.000498
27.494550000000086,0.000535
27.50705000000096,0.000581
27.519549999998446,0.000626
27.53204999999932,0.000667
27.544550000000193,0.000676
27.55705000000107,0.000647
27.569549999998554,0.000576
27.58204999999943,0.000456
27.594550000000304,0.000295
27.607050000001177,0.000134
27.619549999998664,-2.4E-05
27.632049999999538,-0.000152
27.644550000000415,-0.00023
27.657050000001288,-0.000263
27.669549999998775,-0.000268
27.68204999999965,-0.000263
27.694550000000522,-0.000272
27.7070500000014,-0.000313
27.719549999998883,-0.000388
27.73204999999976,-0.000487
27.744550000000633,-0.00059
27.757049999998117,-0.000673
27.769549999998993,-0.000719
27.782049999999867,-0.000727
27.79455000000074,-0.000685
27.807049999998227,-0.000628
27.8195499999991,-0.000561
27.832049999999978,-0.000512
27.84455000000085,-0.000487
27.85704999999834,-0.000503
27.86954999999921,-0.000537
27.882050000000085,-0.000586
27.89455000000096,-0.000628
27.907049999998446,-0.000644
27.919549999999322,-0.000636
27.932050000000196,-0.000607
27.94455000000107,-0.00057
27.957049999998556,-0.000528
27.96954999999943,-0.000503
27.982050000000307,-0.000487
27.99455000000118,-0.000512
28.007049999998667,-0.000541
28.01954999999954,-0.00057
28.032050000000414,-0.00059
28.04455000000129,-0.00059
28.057049999998775,-0.000557
28.06954999999965,-0.000503
28.082050000000525,-0.000437
28.094550000001398,-0.000359
28.107049999998885,-0.000313
28.11954999999976,-0.000292
28.132050000000635,-0.000317
28.14454999999812,-0.000367
28.157049999998996,-0.000429
28.16954999999987,-0.000491
28.182050000000743,-0.000528
28.19454999999823,-0.00052
28.207049999999104,-0.000474
28.21954999999998,-0.000383
28.232050000000854,-0.000268
28.24454999999834,-0.000152
28.257049999999214,-4.8E-05
28.269550000000088,3.9E-05
28.282050000000964,9.6E-05
28.29454999999845,0.000117
28.307049999999325,0.000121
28.3195500000002,0.000117
28.33205000000107,0.000121
28.34454999999856,0.000125
28.357049999999433,0.000175
28.36955000000031,0.000262
28.382050000001183,0.000378
28.39454999999867,0.000506
28.407049999999543,0.000626
28.419550000000417,0.000713
28.432050000001293,0.00075
28.444549999998777,0.00073
28.457049999999654,0.000647
28.469550000000527,0.000552
28.4820500000014,0.000477
28.49454999999889,0.000427
28.50704999999976,0.000461
28.51955000000064,0.000556
28.532049999998122,0.000676
28.544549999999,0.0008
28.557049999999872,0.000895
28.569550000000746,0.000924
28.582049999998233,0.000883
28.594549999999106,0.000767
28.607049999999983,0.00063
28.619550000000856,0.000469
28.632049999998344,0.000332
28.644549999999217,0.000204
28.65705000000009,0.000121
28.669550000000967,5.1E-05
28.68204999999845,1E-06
28.694549999999328,-2.4E-05
28.7070500000002,-3.2E-05
28.719550000001075,-1.1E-05
28.732049999998562,2.2E-05
28.744549999999435,7.6E-05
28.757050000000312,0.000146
28.769550000001185,0.000192
28.782049999998673,0.000196
28.794549999999546,0.000196
28.80705000000042,0.000163
28.819550000001296,0.000109
28.83204999999878,5.9E-05
28.844549999999657,5.5E-05
28.85705000000053,8E-05
28.869550000001404,9.2E-05
28.88204999999889,0.000109
28.894549999999764,0.000109
28.90705000000064,9.6E-05
28.919549999998125,1E-06
28.932049999999002,-0.000131
28.944549999999875,-0.000247
28.95705000000075,-0.000346
28.969549999998236,-0.000466
28.98204999999911,-0.00057
28.994549999999986,-0.000628
29.00705000000086,-0.000673
29.019549999998347,-0.000805
29.03204999999922,-0.000963
29.044550000000093,-0.001116
29.05705000000097,-0.001294
29.069549999998454,-0.001542
29.08204999999933,-0.001827
29.094550000000204,-0.002105
29.107050000001077,-0.002403
29.119549999998565,-0.00282
29.13204999999944,-0.003288
29.144550000000315,-0.003793
29.15705000000119,-0.004343
29.169549999998676,-0.004976
29.18204999999955,-0.00565
29.194550000000422,-0.006321
29.2070500000013,-0.007028
29.219549999998783,-0.007847
29.23204999999966,-0.008704
29.244550000000533,-0.009593
29.257050000001406,-0.010528
29.269549999998894,-0.011513
29.282049999999767,-0.012498
29.294550000000644,-0.013429
29.307049999998128,-0.01436
29.319549999999005,-0.015295
29.332049999999878,-0.01623
29.34455000000075,-0.01714
29.35704999999824,-0.018067
29.369549999999112,-0.018989
29.38204999999999,-0.019838
29.394550000000862,-0.020591
29.40704999999835,-0.021265
29.419549999999223,-0.021832
29.432050000000096,-0.022316
29.444550000000973,-0.022688
29.457049999998457,-0.023052
29.469549999999334,-0.023375
29.482050000000207,-0.023632
29.49455000000108,-0.023797
29.507049999998568,-0.023888
29.51954999999944,-0.023838
29.532050000000318,-0.023661
29.54455000000119,-0.02335
29.55704999999868,-0.023015
29.569549999999552,-0.02261
29.582050000000425,-0.022171
29.594550000001302,-0.021712
29.607049999998786,-0.021277
29.619549999999663,-0.020769
29.632050000000536,-0.02021
29.64455000000141,-0.019581
29.657049999998897,-0.01889
29.66954999999977,-0.018129
29.682050000000647,-0.017306
29.69454999999813,-0.016461
29.707049999999008,-0.015609
29.71954999999988,-0.014715
29.732050000000754,-0.013809
29.74454999999824,-0.01292
29.757049999999115,-0.01203
29.76954999999999,-0.011141
29.782050000000865,-0.010284
29.794549999998353,-0.00949
29.807049999999226,-0.008733
29.8195500000001,-0.008009
29.832050000000976,-0.007318
29.84454999999846,-0.00671
29.857049999999337,-0.006118
29.86955000000021,-0.005551
29.882050000001083,-0.005042
29.89454999999857,-0.004633
29.907049999999444,-0.004264
29.91955000000032,-0.003925
29.932050000001194,-0.003635
29.94454999999868,-0.003429
29.957049999999555,-0.003218
29.969550000000428,-0.003015
29.982050000001305,-0.002841
29.99454999999879,-0.002767
30.007049999999666,-0.002729
30.01955000000054,-0.002721
30.032050000001412,-0.002771
30.0445499999989,-0.002903
30.057049999999773,-0.003023
30.06955000000065,-0.003127
30.082049999998134,-0.003213
30.094549999999007,-0.003317
30.107049999999884,-0.003408
30.119550000000757,-0.003466
30.132049999998245,-0.003532
30.144549999999118,-0.00364
30.15704999999999,-0.003747
30.169550000000868,-0.003838
30.182049999998352,-0.003933
30.19454999999923,-0.004049
30.207050000000102,-0.004165
30.219550000000975,-0.00426
30.232049999998463,-0.004364
30.244549999999336,-0.004455
30.257050000000213,-0.004537
30.269550000001086,-0.004575
30.282049999998573,-0.004599
30.294549999999447,-0.004587
30.30705000000032,-0.004562
30.319550000001197,-0.004508
30.33204999999868,-0.004459
30.344549999999558,-0.004393
30.35705000000043,-0.004314
30.369550000001304,-0.004198
30.38204999999879,-0.004037
30.394549999999665,-0.003818
30.40705000000054,-0.003573
30.419550000001415,-0.003313
30.432049999998902,-0.003081
30.444549999999776,-0.002907
30.45705000000065,-0.002808
30.469549999998137,-0.0028
30.48204999999901,-0.002849
30.494549999999887,-0.002932
30.50705000000076,-0.003015
30.519549999998247,-0.003044
30.53204999999912,-0.003019
30.544549999999994,-0.002945
30.55705000000087,-0.002841
30.569549999998355,-0.002717
30.58204999999923,-0.002597
30.594550000000105,-0.002498
30.607050000000978,-0.002431
30.619549999998465,-0.002357
30.63204999999934,-0.002291
30.644550000000216,-0.002208
30.65705000000109,-0.002109
30.669549999998576,-0.001976
30.68204999999945,-0.001852
30.694550000000323,-0.001753
30.7070500000012,-0.001678
30.719549999998684,-0.001621
30.73204999999956,-0.001575
30.744550000000434,-0.00153
30.757050000001307,-0.001447
30.769549999998794,-0.001302
30.782049999999668,-0.001079
30.794550000000545,-0.000826
30.807050000001418,-0.00052
30.819549999998905,-0.000206
30.83204999999978,8.4E-05
30.844550000000652,0.000299
30.85704999999814,0.000456
30.869549999999013,0.000556
30.88204999999989,0.00063
30.894550000000763,0.000696
30.90704999999825,0.000804
30.919549999999123,0.000965
30.932049999999997,0.00118
30.944550000000874,0.00142
30.957049999998357,0.001669
30.969549999999234,0.001896
30.982050000000108,0.002078
30.99455000000098,0.002202
31.00704999999847,0.002298
31.01954999999934,0.002376
31.03205000000022,0.002467
31.04455000000109,0.002575
31.05704999999858,0.002724
31.069549999999452,0.002869
31.082050000000326,0.002993
31.094550000001203,0.003075
31.107049999998686,0.003125
31.119549999999563,0.003109
31.132050000000437,0.003055
31.14455000000131,0.002968
31.157049999998797,0.002877
31.16954999999967,0.002773
31.182050000000547,0.00267
31.19455000000142,0.002562
31.207049999998908,0.002463
31.21954999999978,0.002356
31.232050000000655,0.002252
31.244549999998142,0.002165
31.257049999999015,0.002078
31.269549999999892,0.001979
31.282050000000766,0.001863
31.294549999998253,0.00171
31.307049999999126,0.001528
31.31955,0.00128
31.332050000000876,0.000986
31.34454999999836,0.000651
31.357049999999237,0.000299
31.36955000000011,-7.3E-05
31.382050000000984,-0.000446
31.39454999999847,-0.000772
31.407049999999344,-0.001066
31.41955000000022,-0.001302
31.432050000001095,-0.001476
31.444549999998582,-0.001579
31.457049999999455,-0.001633
31.46955000000033,-0.001678
31.482050000001205,-0.001741
31.49454999999869,-0.001815
31.507049999999566,-0.001939
31.51955000000044,-0.002121
31.532050000001313,-0.002328
31.5445499999988,-0.002518
31.557049999999673,-0.002684
31.56955000000055,-0.0028
31.582050000001423,-0.002866
31.59454999999891,-0.002878
31.607049999999784,-0.002878
31.619550000000658,-0.002899
31.632049999998145,-0.002928
31.64454999999902,-0.002978
31.657049999999895,-0.00304
31.66955000000077,-0.003093
31.682049999998256,-0.003106
31.69454999999913,-0.003056
31.707050000000002,-0.00299
31.71955000000088,-0.002895
31.732049999998363,-0.0028
31.74454999999924,-0.0027
31.757050000000113,-0.00263
31.769550000000987,-0.002593
31.782049999998474,-0.002551
31.794549999999347,-0.002506
31.807050000000224,-0.002485
31.819550000001097,-0.002473
31.832049999998585,-0.002489
31.844549999999458,-0.002535
31.85705000000033,-0.002614
31.869550000001208,-0.0027
31.882049999998692,-0.002771
31.89454999999957,-0.0028
31.907050000000442,-0.002771
31.919550000001315,-0.002663
31.932049999998803,-0.002518
31.944549999999676,-0.002353
31.957050000000553,-0.002212
31.969550000001426,-0.002088
31.982049999998914,-0.002005
31.994549999999787,-0.001981
32.00705000000066,-0.001972
32.01954999999815,-0.001943
32.032049999999025,-0.001889
32.044549999999894,-0.001803
32.05705000000077,-0.001666
32.06954999999826,-0.001492
32.08204999999913,-0.00129
32.094550000000005,-0.001091
32.10705000000088,-0.000884
32.11954999999837,-0.00069
32.13204999999924,-0.000545
32.144550000000116,-0.000437
32.15705000000099,-0.000388
32.16954999999847,-0.000383
32.18204999999935,-0.000417
32.19455000000023,-0.00045
32.2070500000011,-0.000462
32.219549999998584,-0.000421
32.23204999999946,-0.000326
32.24455000000034,-0.000172
32.25705000000121,5E-06
32.269549999998695,0.000204
32.28204999999957,0.000357
32.29455000000044,0.000461
32.30705000000132,0.000518
32.319549999998806,0.000531
32.33204999999968,0.000518
32.34455000000055,0.000502
32.35705000000143,0.000502
32.36954999999892,0.000498
32.382049999999786,0.000523
32.39455000000066,0.000514
32.40704999999815,0.000498
32.41954999999903,0.000469
32.4320499999999,0.000415
32.444550000000774,0.000353
32.45704999999826,0.000299
32.46954999999913,0.00025
32.48205000000001,0.000208
32.494550000000885,0.000171
32.50704999999837,0.000138
32.51954999999924,0.000101
32.53205000000012,7.6E-05
32.544550000000996,7.6E-05
32.557049999998476,8.4E-05
32.56954999999935,0.000105
32.58205000000023,0.000125
32.5945500000011,0.000125
32.60704999999859,8E-05
32.619549999999464,-3E-06
32.63205000000034,-0.000135
32.64455000000121,-0.000305
32.6570499999987,-0.000491
32.669549999999575,-0.000669
32.682050000000444,-0.000797
32.69455000000132,-0.000896
32.70704999999881,-0.000954
32.719549999999685,-0.000979
32.732050000000555,-0.000992
32.74455000000143,-0.001008
32.75704999999892,-0.001041
32.76954999999979,-0.001095
32.782050000000666,-0.001145
32.794549999998154,-0.001199
32.80704999999903,-0.001223
32.8195499999999,-0.001203
32.83205000000078,-0.001149
32.844549999998264,-0.001041
32.857049999999134,-0.000934
32.86955000000001,-0.000834
32.88205000000089,-0.000756
32.894549999998375,-0.000723
32.907049999999245,-0.000714
32.91955000000012,-0.000739
32.932050000001,-0.000764
32.94454999999848,-0.000748
32.957049999999356,-0.00071
32.96955000000023,-0.000636
32.9820500000011,-0.000549
32.99454999999859,-0.000474
33.00704999999947,-0.000429
33.01955000000034,-0.000421
33.03205000000121,-0.000454
33.0445499999987,-0.000483
33.05704999999958,-0.000487
33.06955000000045,-0.000429
33.082050000001324,-0.000305
33.09454999999881,-0.000131
33.10704999999969,7.2E-05
33.11955000000056,0.000241
33.132050000001435,0.000345
33.14454999999892,0.000361
33.15704999999979,0.000295
33.16955000000067,0.000171
33.182049999998156,5.1E-05
33.19454999999903,-5.7E-05
33.2070499999999,-0.000106
33.21955000000078,-9.8E-05
33.23204999999827,-3.6E-05
33.24454999999914,3.9E-05
33.257050000000014,9.6E-05
33.26955000000089,0.00015
33.28204999999838,0.000175
33.29454999999925,0.000188
33.307050000000125,0.000196
33.319550000001,0.000225
33.33204999999848,0.000254
33.34454999999936,0.000279
33.357050000000235,0.000299
33.369550000001105,0.000299
33.38204999999859,0.000287
33.39454999999947,0.000262
33.407050000000346,0.000237
33.419550000001216,0.000233
33.4320499999987,0.000237
33.44454999999958,0.00025
33.45705000000045,0.000254
33.46955000000133,0.000221
33.482049999998814,0.000163
33.49454999999969,8E-05
33.50705000000056,-7E-06
33.51955000000144,-9E-05
33.532049999998925,-0.000152
33.544549999999795,-0.000181
33.55705000000067,-0.000201
33.56954999999816,-0.000235
33.58204999999903,-0.000297
33.594549999999906,-0.000425
33.60705000000078,-0.00059
33.61954999999827,-0.000793
33.63204999999914,-0.001004
33.64455000000002,-0.001174
33.65705000000089,-0.001281
33.669549999998374,-0.001314
33.68204999999925,-0.001269
33.69455000000013,-0.001165
33.707050000001,-0.001058
33.719549999998485,-0.000963
33.73204999999936,-0.000901
33.74455000000024,-0.000901
33.75705000000111,-0.000934
33.769549999998596,-0.000992
33.78204999999947,-0.001037
33.79455000000034,-0.001058
33.80705000000122,-0.001029
33.819549999998706,-0.000959
33.83204999999958,-0.000876
33.84455000000045,-0.000764
33.85705000000133,-0.000669
33.86954999999882,-0.000586
33.88204999999969,-0.000528
33.894550000000564,-0.000495
33.90705000000144,-0.000479
33.91954999999893,-0.000458
33.9320499999998,-0.000421
33.944550000000675,-0.000367
33.95704999999816,-0.000276
33.96954999999903,-0.000156
33.98204999999991,-1.5E-05
33.994550000000785,0.00013
34.00704999999827,0.000241
34.01954999999914,0.00032
34.03205000000002,0.000349
34.044550000000896,0.000303
34.05704999999838,0.000241
34.06954999999925,0.000159
34.08205000000013,9.2E-05
34.094550000001,5.9E-05
34.10704999999849,8.4E-05
34.119549999999364,0.000183
34.13205000000024,0.000316
34.14455000000111,0.00044
34.1570499999986,0.000568
34.169549999999475,0.000655
34.182050000000345,0.000692
34.19455000000122,0.000684
34.20704999999871,0.000663
34.219549999999586,0.00063
34.232050000000456,0.000634
34.24455000000133,0.000663
34.25704999999882,0.000738
34.26954999999969,0.000837
34.28205000000057,0.000953
34.29455000000144,0.001032
34.30704999999893,0.001089
34.3195499999998,0.00111
34.33205000000068,0.001085
34.344549999998165,0.001036
34.357049999999035,0.000978
34.36954999999991,0.000928
34.38205000000079,0.000895
34.394549999998276,0.000887
34.407049999999145,0.000895
34.41955000000002,0.00092
34.4320500000009,0.000945
34.44454999999838,0.000961
34.457049999999256,0.000961
34.46955000000013,0.000928
34.482050000001,0.000878
34.49454999999849,0.000796
34.50704999999937,0.000713
34.519550000000244,0.00063
34.532050000001114,0.000539
34.5445499999986,0.000465
34.55704999999948,0.000411
34.56955000000035,0.000361
34.582050000001225,0.000316
34.59454999999871,0.000266
34.60704999999959,0.000188
34.61955000000046,8.4E-05
34.632050000001335,-7.7E-05
34.64454999999882,-0.000259
34.65704999999969,-0.000458
34.66955000000057,-0.000657
34.682050000001446,-0.000822
34.694549999998934,-0.000917
34.7070499999998,-0.00095
34.71955000000068,-0.000913
34.73204999999817,-0.000818
34.74454999999904,-0.00069
34.757049999999914,-0.000582
34.76955000000079,-0.000508
34.78204999999828,-0.000479
34.79454999999915,-0.000508
34.807050000000025,-0.000599
34.8195500000009,-0.00071
34.83204999999838,-0.000822
34.84454999999926,-0.000917
34.857050000000136,-0.000979
34.869550000001006,-0.000988
34.88204999999849,-0.000954
34.89454999999937,-0.000905
34.90705000000025,-0.000863
34.91955000000112,-0.000826
34.932049999998604,-0.000805
34.94454999999948,-0.000785
34.95705000000035,-0.000772
34.96955000000123,-0.000743
34.982049999998715,-0.000685
34.99454999999959,-0.000586
35.00705000000046,-0.000479
35.01955000000134,-0.00035
35.032049999998826,-0.00023
35.044549999999695,-0.000148
35.05705000000057,-0.000106
35.06955000000145,-9E-05
35.08204999999894,-6.9E-05
35.094549999999806,-5.7E-05
35.10705000000068,-3E-06
35.11954999999817,8.4E-05
35.13204999999904,0.000208
35.14454999999992,0.000328
35.157050000000794,0.000448
35.16954999999828,0.000523
35.18204999999915,0.000552
35.19455000000003,0.000535
35.207050000000905,0.000485
35.219549999998385,0.000427
35.23204999999926,0.000399
35.24455000000014,0.00039
35.25705000000101,0.000427
35.269549999998496,0.00049
35.28204999999937,0.000572
35.29455000000025,0.000643
35.30705000000112,0.000717
35.31954999999861,0.000763
35.332049999999484,0.000804
35.34455000000035,0.000833
35.35705000000123,0.000849
35.36954999999872,0.000862
35.382049999999595,0.000858
35.394550000000464,0.000841
35.40705000000134,0.0008
35.41954999999883,0.000763
35.4320499999997,0.000738
35.444550000000575,0.000721
35.45705000000145,0.000725
35.46954999999894,0.00073
35.48204999999981,0.000725
35.494550000000686,0.000701
35.50704999999817,0.000626
35.51954999999904,0.000518
35.53204999999992,0.000374
35.5445500000008,0.000225
35.557049999998284,8.4E-05
35.569549999999154,-1.1E-05
35.58205000000003,-6.9E-05
35.59455000000091,-8.6E-05
35.60704999999839,-8.6E-05
35.619549999999265,-7.7E-05
35.63205000000014,-6.5E-05
35.64455000000101,-6.9E-05
35.6570499999985,-7.3E-05
35.669549999999376,-7.3E-05
35.68205000000025,-6.1E-05
35.69455000000112,-4E-05
35.70704999999861,1E-06
35.71954999999949,4.7E-05
35.732050000000356,7.2E-05
35.74455000000123,8E-05
35.75704999999872,6.3E-05
35.7695499999996,5E-06
35.78205000000047,-5.2E-05
35.794550000001344,-0.000127
35.80704999999883,-0.000193
35.8195499999997,-0.000235
35.83205000000058,-0.000247
35.844550000001455,-0.000247
35.857049999998935,-0.000226
35.86954999999981,-0.000201
35.88205000000069,-0.000181
35.894549999998176,-0.000185
35.907049999999046,-0.00021
35.91954999999992,-0.000263
35.9320500000008,-0.000346
35.94454999999828,-0.000437
35.95704999999916,-0.000532
35.969550000000034,-0.000611
35.9820500000009,-0.000657
35.99454999999839,-0.000673
36.00704999999927,-0.000652
36.019550000000145,-0.000611
36.032050000001014,-0.000561
36.0445499999985,-0.000512
36.05704999999938,-0.000483
36.06955000000025,-0.000479
36.082050000001125,-0.000487
36.09454999999861,-0.000495
36.10704999999949,-0.000516
36.11955000000036,-0.000528
36.132050000001236,-0.000528
36.14454999999872,-0.000516
36.15704999999959,-0.000528
36.16955000000047,-0.000524
36.18205000000135,-0.000532
36.194549999998834,-0.000549
36.207049999999704,-0.000549
36.21955000000058,-0.00052
36.23204999999807,-0.000483
36.24454999999894,-0.000408
36.257049999999815,-0.000334
36.26955000000069,-0.000263
36.28204999999818,-0.000222
36.29454999999905,-0.000226
36.307049999999926,-0.000255
36.3195500000008,-0.000317
36.33204999999828,-0.000371
36.34454999999916,-0.000417
36.35705000000004,-0.000408
36.369550000000906,-0.000342
36.382049999998394,-0.000226
36.39454999999927,-8.1E-05
36.40705000000015,6.3E-05
36.41955000000102,0.000208
36.432049999998505,0.000303
36.44454999999938,0.000361
36.45705000000025,0.000407
36.46955000000113,0.000436
36.482049999998615,0.000473
36.49454999999949,0.000523
36.50705000000036,0.000585
36.51955000000124,0.000659
36.532049999998726,0.000713
36.544549999999596,0.000738
36.55705000000047,0.000734
36.56955000000135,0.000672
36.58204999999884,0.000585
36.59454999999971,0.000506
36.607050000000584,0.000436
36.61954999999807,0.000423
36.63204999999894,0.000461
36.64454999999982,0.000539
36.657050000000694,0.000651
36.66954999999818,0.000792
36.68204999999905,0.000912
36.69454999999993,0.000998
36.707050000000805,0.00104
36.719549999998286,0.001011
36.73204999999916,0.000941
36.74455000000004,0.000816
36.75705000000091,0.000676
36.7695499999984,0.000556
36.78204999999927,0.000461
36.79455000000015,0.000411
36.80705000000102,0.000427
36.81954999999851,0.000502
36.832049999999384,0.000622
36.844550000000254,0.000754
36.85705000000113,0.000895
36.86954999999862,0.00099
36.882049999999495,0.001036
36.894550000000365,0.001011
36.90705000000124,0.00092
36.91954999999873,0.000779
36.9320499999996,0.00061
36.944550000000476,0.000448
36.95705000000135,0.00032
36.96954999999884,0.000254
36.98204999999971,0.000258
36.99455000000059,0.000312
37.007049999998074,0.000407
37.019549999998944,0.00051
37.03204999999982,0.000576
37.0445500000007,0.000597
37.057049999998185,0.000581
37.069549999999055,0.000506
37.08204999999993,0.000411
37.09455000000081,0.000316
37.10704999999829,0.000241
37.119549999999165,0.0002
37.13205000000004,0.000192
37.14455000000091,0.000212
37.1570499999984,0.000241
37.169549999999276,0.000262
37.18205000000015,0.000266
37.19455000000102,0.000262
37.20704999999851,0.000241
37.21954999999939,0.000229
37.23205000000026,0.000221
37.244550000001134,0.000225
37.25704999999862,0.000237
37.2695499999995,0.000262
37.28205000000037,0.000266
37.294550000001244,0.00025
37.30704999999873,0.0002
37.3195499999996,0.000109
37.33205000000048,1E-06
37.344550000001355,-0.000135
37.35704999999884,-0.000255
37.36954999999971,-0.000359
37.38205000000059,-0.0004
37.39454999999808,-0.000404
37.40704999999895,-0.000354
37.41954999999982,-0.000259
37.4320500000007,-0.000106
37.44454999999819,5.1E-05
37.45704999999906,0.000225
37.469549999999934,0.000394
37.48205000000081,0.000556
37.49454999999829,0.000672
37.50704999999917,0.000767
37.519550000000045,0.000833
37.532050000000915,0.000874
37.5445499999984,0.000891
37.55704999999928,0.000903
37.569550000000156,0.000916
37.582050000001026,0.000928
37.59454999999851,0.000953
37.60704999999939,0.000986
37.61955000000026,0.001019
37.632050000001136,0.001044
37.644549999998624,0.001065
37.6570499999995,0.001089
37.66955000000037,0.001114
37.68205000000125,0.001168
37.694549999998735,0.001238
37.707049999999604,0.001321
37.71955000000048,0.001408
37.73205000000136,0.001474
37.744549999998846,0.001487
37.757049999999715,0.001437
37.76955000000059,0.001334
37.78204999999808,0.001193
37.79454999999895,0.001032
37.807049999999826,0.000891
37.8195500000007,0.000775
37.83204999999819,0.000721
37.84454999999906,0.000701
37.85704999999994,0.000688
37.869550000000814,0.000688
37.882049999998294,0.000659
37.89454999999917,0.000601
37.90705000000005,0.000514
37.91955000000092,0.000423
37.932049999998405,0.000357
37.94454999999928,0.000303
37.95705000000016,0.000291
37.96955000000103,0.000283
37.982049999998516,0.000291
37.99454999999939,0.000287
38.00705000000026,0.000258
38.01955000000114,0.000192
38.03204999999863,0.000109
38.044549999999504,2.6E-05
38.05705000000037,-6.1E-05
38.06955000000125,-0.000127
38.08204999999874,-0.000143
38.09454999999961,-0.000127
38.107050000000484,-7.3E-05
38.11955000000136,-3E-06
38.13204999999884,8E-05
38.14454999999972,0.000159
38.157050000000595,0.000204
38.16954999999808,0.000204
38.18204999999895,0.000171
38.19454999999983,0.000117
38.207050000000706,5.1E-05
38.219549999998186,1E-06
38.23204999999906,-1.5E-05
38.24454999999994,1E-05
38.25705000000081,5.5E-05
38.2695499999983,0.000125
38.282049999999174,0.000179
38.29455000000005,0.000216
38.30705000000092,0.000216
38.31954999999841,0.000208
38.332049999999285,0.000183
38.344550000000154,0.000204
38.35705000000103,0.000245
38.36954999999852,0.000332
38.382049999999396,0.000448
38.394550000000265,0.000564
38.40705000000114,0.000655
38.41954999999863,0.000709
38.4320499999995,0.000721
38.444550000000376,0.000701
38.45705000000125,0.000663
38.46954999999874,0.000614
38.48204999999961,0.000585
38.49455000000049,0.000547
38.507050000001364,0.000514
38.519549999998844,0.000485
38.53204999999972,0.000473
38.5445500000006,0.000485
38.557049999998085,0.000543
38.569549999998955,0.000647
38.58204999999983,0.000792
38.59455000000071,0.000953
38.60704999999819,0.001106
38.619549999999066,0.001205
38.63204999999994,0.00123
38.64455000000081,0.001189
38.6570499999983,0.00111
38.66954999999918,0.000994
38.682050000000054,0.00092
38.69455000000092,0.000887
38.70704999999841,0.000903
38.71954999999929,0.000965
38.73205000000016,0.001023
38.744550000001034,0.001056
38.75704999999852,0.001044
38.7695499999994,0.000982
38.78205000000027,0.000883
38.794550000001145,0.000796
38.80704999999863,0.000734
38.8195499999995,0.000734
38.83205000000038,0.000742
38.844550000001256,0.000775
38.85704999999874,0.000754
38.86954999999961,0.000684
38.88205000000049,0.000547
38.89455000000137,0.000365
38.90704999999885,0.000196
38.919549999999724,8.4E-05
38.9320500000006,2.6E-05
38.94454999999809,5.5E-05
38.95704999999896,0.000125
38.969549999999835,0.000196
38.98205000000071,0.000196
38.99454999999819,0.000117
39.00704999999907,-4.8E-05
39.019549999999946,-0.000276
39.032050000000815,-0.000483
39.0445499999983,-0.000644
39.05704999999918,-0.000723
39.069550000000056,-0.000698
39.082050000000926,-0.000603
39.094549999998414,-0.000483
39.10704999999929,-0.000388
39.11955000000016,-0.000334
39.13205000000104,-0.000346
39.144549999998524,-0.000379
39.1570499999994,-0.000429
39.16955000000027,-0.000458
39.18205000000115,-0.000458
39.194549999998635,-0.000417
39.207049999999505,-0.000359
39.21955000000038,-0.000305
39.23205000000126,-0.00028
39.244549999998746,-0.000292
39.257049999999616,-0.000342
39.26955000000049,-0.000417
39.28205000000137,-0.00047
39.29454999999885,-0.000503
39.30704999999973,-0.000503
39.3195500000006,-0.000441
39.33204999999809,-0.000338
39.34454999999896,-0.000206
39.35704999999984,-6.5E-05
39.369550000000714,7.2E-05
39.382049999998195,0.000188
39.39454999999907,0.000258
39.40704999999995,0.000307
39.41955000000082,0.000332
39.432049999998306,0.000349
39.44454999999918,0.000386
39.45705000000006,0.000448
39.46955000000093,0.000564
39.48204999999842,0.000725
39.49454999999929,0.000903
39.50705000000016,0.001073
39.51955000000104,0.001222
39.53204999999853,0.001296
39.544549999999404,0.001313
39.557050000000274,0.001272
39.56955000000115,0.001189
39.58204999999864,0.001077
39.59454999999951,0.000982
39.607050000000385,0.000924
39.61955000000126,0.000895
39.63204999999875,0.000907
39.64454999999962,0.000936
39.657050000000496,0.000978
39.66955000000137,0.001019
39.68204999999885,0.001056
39.69454999999973,0.001081
39.707050000000606,0.001098
39.719549999998094,0.001102
39.732049999998964,0.001081
39.74454999999984,0.001044
39.75705000000072,0.000978
39.7695499999982,0.000883
39.782049999999074,0.000771
39.79454999999995,0.000651
39.80705000000082,0.000539
39.81954999999831,0.000456
39.832049999999185,0.000403
39.84455000000006,0.00039
39.85705000000093,0.000419
39.86954999999842,0.000477
39.882049999999296,0.000552
39.894550000000166,0.000618
39.90705000000104,0.000659
39.91954999999853,0.000663
39.93204999999941,0.000618
39.94455000000028,0.000527
39.95705000000115,0.000411
39.96954999999864,0.000274
39.98204999999951,0.000142
39.99455000000039,4.3E-05
40.007050000001264,-1.5E-05
40.01954999999875,-2.8E-05
40.03204999999962,-1.1E-05
40.0445500000005,4.7E-05
40.057050000001375,9.2E-05
40.069549999998856,0.000121
40.08204999999973,0.000117
40.09455000000061,7.6E-05
40.1070499999981,1.4E-05
40.119549999998966,-6.5E-05
40.13204999999984,-0.000143
40.14455000000072,-0.000193
40.1570499999982,-0.000226
40.16954999999908,-0.000218
40.182049999999954,-0.000222
40.194550000000824,-0.00023
40.20704999999831,-0.000255
40.21954999999919,-0.000313
40.232050000000065,-0.000404
40.244550000000935,-0.000491
40.25704999999842,-0.000553
40.2695499999993,-0.000574
40.28205000000017,-0.000537
40.294550000001045,-0.000454
40.30704999999853,-0.000309
40.31954999999941,-0.00016
40.33205000000028,-4E-05
40.344550000001156,4.7E-05
40.357049999998644,7.2E-05
40.36954999999951,5.5E-05
40.38205000000039,-1.1E-05
40.39455000000127,-7.3E-05
40.40704999999875,-0.000123
40.419549999999624,-0.000139
40.4320500000005,-0.000131
40.44455000000137,-9.4E-05
40.45704999999886,-4E-05
40.469549999999735,-7E-06
40.48205000000061,2.6E-05
40.49454999999809,4.3E-05
40.50704999999897,5.5E-05
40.519549999999846,5.9E-05
40.532050000000716,7.2E-05
40.5445499999982,9.2E-05
40.55704999999908,0.000117
40.56954999999996,0.000138
40.58205000000083,0.000138
40.594549999998314,0.000134
40.60704999999919,0.000134
40.61955000000006,0.00015
40.63205000000094,0.000179
40.644549999998425,0.000212
40.6570499999993,0.000266
40.66955000000017,0.000316
40.68205000000105,0.000349
40.694549999998536,0.000357
40.707049999999406,0.000345
40.71955000000028,0.000307
40.73205000000116,0.000258
40.74454999999865,0.000212
40.757049999999516,0.000167
40.76955000000039,0.000146
40.78205000000127,0.000142
40.79454999999875,0.000167
40.80704999999963,0.000196
40.819550000000504,0.000262
40.832050000001374,0.000341
40.84454999999886,0.000432
40.85704999999974,0.000523
40.869550000000615,0.000614
40.882049999998095,0.000676
40.89454999999897,0.000701
40.90704999999985,0.000684
40.91955000000072,0.000655
40.932049999998206,0.000614
40.94454999999908,0.000581
40.95704999999996,0.000581
40.96955000000083,0.000593
40.98204999999832,0.000626
40.994549999999194,0.000667
41.00705000000006,0.000688
41.01955000000094,0.000692
41.03204999999843,0.000663
41.044549999999305,0.000618
41.057050000000174,0.000564
41.06955000000105,0.00051
41.08204999999854,0.000456
41.09454999999941,0.000423
41.107050000000285,0.000386
41.11955000000116,0.000357
41.13204999999865,0.000328
41.14454999999952,0.000312
41.157050000000396,0.000283
41.16955000000127,0.000262
41.18204999999875,0.000241
41.19454999999963,0.000229
41.20705000000051,0.000212
41.21955000000138,0.0002
41.232049999998864,0.000171
41.24454999999974,0.000125
41.25705000000062,9.2E-05
41.2695499999981,5.9E-05
41.282049999998975,3E-05
41.29454999999985,5E-06
41.30705000000072,-3E-06
41.31954999999821,-1.5E-05
41.332049999999086,-2.4E-05
41.34454999999996,-1.9E-05
41.35705000000083,-1.1E-05
41.36954999999832,1E-06
41.3820499999992,3E-05
41.394550000000066,7.6E-05
41.40705000000094,0.000134
41.41954999999843,0.0002
41.43204999999931,0.000279
41.44455000000018,0.000345
41.457050000001054,0.000423
41.46954999999854,0.000502
41.48204999999941,0.000581
41.49455000000029,0.000651
41.507050000001165,0.000709
41.51954999999865,0.00075
41.53204999999952,0.000763
41.5445500000004,0.000742
41.557050000001276,0.000701
41.569549999998756,0.000676
41.58204999999963,0.000655
41.59455000000051,0.000663
41.60705000000138,0.000701
41.61954999999887,0.000746
41.632049999999744,0.000796
41.64455000000062,0.000816
41.6570499999981,0.000796
41.66954999999898,0.000754
41.682049999999855,0.000688
41.694550000000724,0.000626
41.70704999999821,0.000597
41.71954999999909,0.000626
41.732049999999965,0.000701
41.744550000000835,0.000804
41.75704999999832,0.000912
41.7695499999992,0.00099
41.78205000000007,0.001027
41.794550000000946,0.001032
41.80704999999843,0.001019
41.81954999999931,0.000994
41.83205000000018,0.001007
41.84455000000106,0.00106
41.857049999998544,0.001139
41.869549999999414,0.001234
41.88205000000029,0.001305
41.89455000000117,0.001342
41.907049999998655,0.001313
41.919549999999525,0.001234
41.9320500000004,0.001135
41.94455000000128,0.001023
41.95704999999876,0.000936
41.969549999999636,0.000891
41.98205000000051,0.000891
41.99455000000138,0.00092
42.00704999999887,0.000969
42.01954999999975,0.001011
42.03205000000062,0.001023
42.044549999998104,0.001007
42.05704999999898,0.000978
42.06954999999986,0.000916
42.08205000000073,0.000854
42.094549999998215,0.000796
42.10704999999909,0.00075
42.11954999999997,0.000734
42.13205000000084,0.000713
42.144549999998326,0.000692
42.1570499999992,0.000655
42.16955000000007,0.000597
42.18205000000095,0.00051
42.194549999998436,0.000415
42.20704999999931,0.000336
42.21955000000018,0.00027
42.23205000000106,0.000254
42.24454999999855,0.000299
42.25704999999942,0.000378
42.269550000000294,0.000477
42.28205000000117,0.000564
42.29454999999866,0.000605
42.30704999999953,0.000581
42.319550000000405,0.000465
42.33205000000128,0.000291
42.34454999999876,0.000117
42.35704999999964,-4.4E-05
42.369550000000515,-0.000152
42.382050000001385,-0.000168
42.39454999999887,-0.00011
42.40704999999975,1.4E-05
42.419550000000626,0.000163
42.43204999999811,0.000291
42.44454999999898,0.000361
42.45704999999986,0.000345
42.46955000000073,0.000266
42.48204999999822,0.000134
42.494549999999094,-1.5E-05
42.50704999999997,-0.000168
42.51955000000084,-0.000284
42.53204999999833,-0.000338
42.544549999999205,-0.000334
42.557050000000075,-0.000288
42.56955000000095,-0.000206
42.58204999999844,-0.000102
42.594549999999316,-1.5E-05
42.607050000000186,5.5E-05
42.61955000000106,0.000109
42.63204999999855,0.000125
42.64454999999942,0.00013
42.6570500000003,0.000117
42.66955000000117,0.000113
42.68204999999866,0.000113
42.69454999999953,0.000117
42.70705000000041,0.00013
42.719550000001284,0.000146
42.732049999998765,0.000167
42.74454999999964,0.000183
42.75705000000052,0.000216
42.76955000000139,0.000266
42.782049999998875,0.000345
42.79454999999975,0.000436
42.80705000000062,0.000543
42.81954999999811,0.000638
42.832049999998986,0.000701
42.84454999999986,0.000692
42.85705000000073,0.000622
42.86954999999822,0.000494
42.8820499999991,0.000328
42.89454999999997,0.00015
42.907050000000844,2.2E-05
42.91954999999833,-3.2E-05
42.93204999999921,-1.9E-05
42.94455000000008,6.8E-05
42.957050000000955,0.000204
42.96954999999844,0.000382
42.98204999999931,0.000543
42.99455000000019,0.000684
43.007050000001065,0.000796
43.01954999999855,0.000883
43.03204999999942,0.000953
43.0445500000003,0.000994
43.057050000001176,0.00104
43.06954999999866,0.001073
43.08204999999953,0.001106
43.09455000000041,0.001123
43.10705000000128,0.001139
43.11954999999877,0.001164
43.132049999999644,0.001176
43.14455000000052,0.00118
43.15705000000139,0.001176
43.16954999999888,0.001131
43.182049999999755,0.001052
43.194550000000625,0.000924
43.20704999999811,0.000758
43.21954999999899,0.000585
43.232049999999866,0.000415
43.244550000000736,0.000291
43.25704999999822,0.000221
43.2695499999991,0.000233
43.28204999999997,0.000287
43.29455000000085,0.000394
43.307049999998334,0.000485
43.31954999999921,0.000543
43.33205000000008,0.00056
43.34455000000096,0.00051
43.357049999998445,0.000423
43.369549999999315,0.000312
43.38205000000019,0.000221
43.39455000000107,0.000142
43.407049999998556,9.6E-05
43.419549999999425,8.4E-05
43.4320500000003,9.2E-05
43.44455000000118,0.000113
43.45704999999866,0.000125
43.469549999999536,0.000125
43.48205000000041,0.000101
43.49455000000128,7.6E-05
43.50704999999877,4.7E-05
43.51954999999965,2.6E-05
43.532050000000524,1E-05
43.544550000001394,3.4E-05
43.55704999999888,4.7E-05
43.56954999999976,6.8E-05
43.58205000000063,7.6E-05
43.594549999998115,7.6E-05
43.60704999999899,4.3E-05
43.61954999999987,-7E-06
43.63205000000074,-6.5E-05
43.644549999998226,-0.000115
43.6570499999991,-0.000131
43.66954999999997,-0.00011
43.68205000000085,-4.8E-05
43.69454999999834,3E-05
43.707049999999214,0.000138
43.71955000000008,0.000241
43.73205000000096,0.000324
43.74454999999845,0.000378
43.75704999999932,0.000407
43.769550000000194,0.000427
43.78205000000107,0.000461
43.79454999999856,0.000523
43.80704999999943,0.00061
43.819550000000305,0.000717
43.83205000000118,0.000829
43.84454999999866,0.00092
43.85704999999954,0.000978
43.869550000000416,0.001007
43.882050000001286,0.001007
43.89454999999877,0.000974
43.90704999999965,0.000928
43.91955000000053,0.000891
43.9320500000014,0.000866
43.944549999998884,0.000849
43.95704999999976,0.000825
43.96955000000063,0.000816
43.98204999999812,0.000812
43.994549999998995,0.000816
44.00704999999987,0.000849
44.01955000000074,0.000924
44.03204999999823,0.00104
44.044549999999106,0.001168
44.057049999999975,0.001338
44.06955000000085,0.001487
44.08204999999834,0.001619
44.09454999999922,0.001677
44.107050000000086,0.001669
44.11955000000096,0.001582
44.13204999999845,0.001445
44.14454999999932,0.001272
44.1570500000002,0.001094
44.169550000001074,0.000965
44.18204999999856,0.000891
44.19454999999943,0.000903
44.20705000000031,0.000969
44.219550000001185,0.001073
44.232049999998665,0.001185
44.24454999999954,0.001259
44.25705000000042,0.001296
44.26955000000129,0.001284
44.282049999998776,0.001201
44.29454999999965,0.001106
44.30705000000053,0.000986
44.3195500000014,0.000862
44.33204999999889,0.000758
44.344549999999764,0.000655
44.35705000000063,0.00056
44.36954999999812,0.000485
44.382049999999,0.000411
44.394549999999875,0.000353
44.407050000000744,0.000307
44.41954999999823,0.000283
44.43204999999911,0.000283
44.44454999999998,0.000279
44.457050000000855,0.000274
44.46954999999834,0.000241
44.48204999999922,0.000179
44.49455000000009,9.6E-05
44.507050000000966,1.4E-05
44.51954999999845,-5.2E-05
44.53204999999932,-6.5E-05
44.5445500000002,-1.5E-05
44.55705000000108,7.2E-05
44.569549999998564,0.000192
44.582049999999434,0.000299
44.59455000000031,0.000382
44.60705000000119,0.000403
44.61954999999867,0.000349
44.632049999999545,0.000258
44.64455000000042,0.000138
44.65705000000129,1.8E-05
44.66954999999878,-8.1E-05
44.682049999999656,-0.000135
44.69455000000053,-0.000135
44.7070500000014,-0.000106
44.71954999999889,-4E-05
44.73204999999977,2.2E-05
44.744550000000636,9.2E-05
44.757049999998124,0.000125
44.769549999999,0.00013
44.78204999999988,0.000105
44.79455000000075,5.9E-05
44.807049999998235,1E-05
44.81954999999911,-3.6E-05
44.83204999999998,-5.2E-05
44.84455000000086,-4.8E-05
44.857049999998345,-3.2E-05
44.86954999999922,-1.1E-05
44.88205000000009,-3E-06
44.89455000000097,-3.2E-05
44.907049999998456,-8.6E-05
44.919549999999326,-0.000168
44.9320500000002,-0.000235
44.94455000000108,-0.000263
44.95704999999857,-0.000235
44.96954999999944,-0.000123
44.982050000000314,6.3E-05
44.99455000000119,0.000283
45.00704999999867,0.000494
45.01954999999955,0.000659
45.032050000000424,0.000767
45.044550000001294,0.000783
45.05704999999878,0.000746
45.06954999999966,0.000684
45.08205000000053,0.000643
45.094550000001405,0.000638
45.10704999999889,0.000688
45.11954999999977,0.000775
45.13205000000064,0.000887
45.14454999999813,0.000986
45.157049999999,0.00106
45.16954999999987,0.001094
45.18205000000075,0.001106
45.19454999999824,0.00111
45.207049999999114,0.001127
45.219549999999984,0.001172
45.23205000000086,0.001238
45.24454999999835,0.0013
45.25704999999922,0.001358
45.269550000000095,0.0014
45.28205000000097,0.0014
45.29454999999846,0.001375
45.30704999999933,0.00135
45.319550000000206,0.001354
45.33205000000108,0.001404
45.34454999999856,0.001478
45.35704999999944,0.001598
45.36955000000032,0.001714
45.382050000001186,0.001797
45.394549999998674,0.001814
45.40704999999955,0.001747
45.41955000000043,0.001627
45.4320500000013,0.00147
45.444549999998785,0.001325
45.45704999999966,0.001234
45.46955000000053,0.001214
45.48205000000141,0.001276
45.494549999998895,0.001383
45.50704999999977,0.001507
45.51955000000064,0.001603
45.53204999999813,0.00164
45.544549999999006,0.001619
45.557049999999876,0.001536
45.56955000000075,0.001454
45.58204999999824,0.001383
45.59454999999912,0.001367
45.60704999999999,0.001391
45.619550000000864,0.001445
45.63204999999835,0.001495
45.64454999999922,0.001516
45.6570500000001,0.001487
45.669550000000974,0.001412
45.68204999999846,0.001305
45.69454999999933,0.001214
45.70705000000021,0.001147
45.719550000001085,0.001102
45.732049999998566,0.001085
45.74454999999944,0.00106
45.75705000000032,0.000994
45.76955000000119,0.000883
45.78204999999868,0.000725
45.79454999999955,0.000552
45.80705000000043,0.000386
45.8195500000013,0.000266
45.83204999999879,0.000221
45.844549999999664,0.000233
45.857050000000534,0.000307
45.86955000000141,0.000357
45.8820499999989,0.000415
45.894549999999775,0.000407
45.907050000000645,0.000349
45.91954999999813,0.000262
45.93204999999901,0.000154
45.94454999999988,7.2E-05
45.957050000000756,2.6E-05
45.96954999999824,1E-05
45.98204999999912,3.9E-05
45.99454999999999,9.2E-05
46.007050000000866,0.00013
46.019549999998354,0.000167
46.032049999999224,0.000179
46.0445500000001,0.000179
46.05705000000098,0.000167
46.069549999998465,0.00015
46.082049999999334,0.000146
46.09455000000021,0.000163
46.10705000000109,0.0002
46.11954999999857,0.000245
46.132049999999445,0.000299
46.14455000000032,0.000357
46.15705000000119,0.000403
46.16954999999868,0.00044
46.182049999999556,0.000461
46.19455000000043,0.000465
46.2070500000013,0.000444
46.21954999999879,0.000399
46.23204999999967,0.000349
46.24455000000054,0.000283
46.25705000000141,0.000212
46.2695499999989,0.00013
46.28204999999978,5.1E-05
46.29455000000065,-2.4E-05
46.307049999998135,-9.8E-05
46.31954999999901,-0.00016
46.33204999999988,-0.000197
46.34455000000076,-0.000206
46.357049999998246,-0.000172
46.36954999999912,-0.000119
46.38204999999999,-3.6E-05
46.39455000000087,6.8E-05
46.40704999999836,0.00015
46.41954999999923,0.000192
46.4320500000001,0.000192
46.44455000000098,0.000138
46.45704999999847,2.2E-05
46.46954999999934,-0.000127
46.482050000000214,-0.000276
46.49455000000109,-0.0004
46.50704999999857,-0.000487
46.51954999999945,-0.000528
46.532050000000325,-0.000528
46.544550000001195,-0.000495
46.55704999999868,-0.000474
46.56954999999956,-0.000479
46.582050000000436,-0.000532
46.594550000001306,-0.000632
46.60704999999879,-0.000772
46.61954999999967,-0.000921
46.63205000000054,-0.001054
46.644550000001416,-0.001157
46.657049999998904,-0.001215
46.66954999999978,-0.001236
46.68205000000065,-0.001219
46.69454999999814,-0.001182
46.707049999999015,-0.001153
46.719549999999884,-0.00112
46.73205000000076,-0.001099
46.74454999999825,-0.001087
46.757049999999126,-0.001074
46.769549999999995,-0.001079
46.78205000000087,-0.001066
46.79454999999836,-0.001058
46.80704999999923,-0.001045
46.819550000000106,-0.001021
46.83205000000098,-0.000967
46.84454999999847,-0.000888
46.85704999999934,-0.000789
46.86955000000022,-0.000661
46.882050000001094,-0.00052
46.894549999998574,-0.000367
46.90704999999945,-0.000226
46.91955000000033,-0.000106
46.9320500000012,-3E-06
46.944549999998685,6.8E-05
46.95704999999956,0.000109
46.96955000000044,0.00013
46.98205000000131,0.000146
46.994549999998796,0.000142
47.00704999999967,0.000134
47.01955000000054,0.000142
47.03205000000142,0.000163
47.04454999999891,0.000183
47.05704999999978,0.0002
47.06955000000065,0.000225
47.08204999999814,0.000241
47.09454999999902,0.000233
47.10704999999989,0.000241
47.119550000000764,0.000254
47.13204999999825,0.000279
47.14454999999913,0.000332
47.15705,0.000399
47.169550000000875,0.000473
47.18204999999836,0.000535
47.19454999999923,0.000568
47.20705000000011,0.00056
47.219550000000986,0.000498
47.23204999999847,0.000407
47.24454999999934,0.000283
47.25705000000022,0.000163
47.2695500000011,7.6E-05
47.28204999999858,2.2E-05
47.294549999999454,1.8E-05
47.30705000000033,8E-05
47.3195500000012,0.000192
47.33204999999869,0.000316
47.344549999999565,0.000452
47.357050000000434,0.00056
47.36955000000131,0.00061
47.3820499999988,0.000597
47.394549999999676,0.00051
47.407050000000545,0.00039
47.41955000000142,0.000245
47.43204999999891,0.000121
47.44454999999978,5.5E-05
47.457050000000656,6.8E-05
47.469549999998144,0.000138
47.48204999999902,0.000258
47.49454999999989,0.00037
47.50705000000077,0.00044
47.519549999998254,0.000448
47.532049999999124,0.000386
47.54455,0.000274
47.55705000000088,0.00015
47.569549999998365,5.5E-05
47.582049999999235,2.2E-05
47.59455000000011,4.7E-05
47.60705000000099,0.000113
47.61954999999847,0.000221
47.632049999999346,0.000291
47.64455000000022,0.00032
47.65705000000109,0.000287
47.66954999999858,0.0002
47.68204999999946,7.6E-05
47.69455000000033,-4.4E-05
47.7070500000012,-0.000119
47.71954999999869,-0.000152
47.73204999999957,-0.000135
47.74455000000044,-6.1E-05
47.757050000001314,3.9E-05
47.7695499999988,0.000146
47.78204999999968,0.000241
47.79455000000055,0.000307
47.807050000001425,0.000336
47.81954999999891,0.000341
47.83204999999978,0.000324
47.84455000000066,0.000295
47.85704999999815,0.00027
47.86954999999902,0.00027
47.88204999999989,0.000295
47.89455000000077,0.000353
47.90704999999826,0.000407
47.91954999999913,0.000469
47.932050000000004,0.000506
47.94455000000088,0.000502
47.95704999999837,0.000469
47.96954999999924,0.000403
47.982050000000115,0.000324
47.99455000000099,0.000245
48.00704999999847,0.000171
48.01954999999935,0.000117
48.032050000000226,8.8E-05
48.044550000001095,6.8E-05
48.05704999999858,5.9E-05
48.06954999999946,5.9E-05
48.082050000000336,6.8E-05
48.094550000001206,7.6E-05
48.107049999998694,9.6E-05
48.11954999999957,0.000142
48.13205000000044,0.0002
48.14455000000132,0.000254
48.157049999998804,0.00032
48.16954999999968,0.000378
48.18205000000055,0.00044
48.19455000000143,0.000494
48.207049999998915,0.00056
48.219549999999785,0.00061
48.23205000000066,0.000638
48.24454999999815,0.000659
48.257049999999026,0.000672
48.269549999999896,0.000655
48.28205000000077,0.00063
48.29454999999826,0.000605
48.30704999999913,0.000581
48.31955000000001,0.000572
48.33205000000088,0.000568
48.34454999999837,0.000585
48.35704999999924,0.000589
48.36955000000012,0.000601
48.382050000000994,0.000605
48.394549999998475,0.000622
48.40704999999935,0.000643
48.41955000000023,0.000676
48.4320500000011,0.000705
48.444549999998586,0.00073
48.45704999999946,0.000734
48.46955000000034,0.000709
48.48205000000121,0.000647
48.494549999998696,0.000581
48.50704999999957,0.000502
48.51955000000044,0.000448
48.53205000000132,0.000427
48.54454999999881,0.00044
48.557049999999684,0.000456
48.569550000000554,0.000473
48.58205000000143,0.000448
48.59454999999892,0.000386
48.60704999999979,0.000299
48.619550000000665,0.000179
48.63204999999815,6.3E-05
48.64454999999903,-2.4E-05
48.6570499999999,-6.9E-05
48.669550000000775,-7.7E-05
48.68204999999826,-8.1E-05
48.69454999999913,-9.4E-05
48.70705000000001,-0.000119
48.719550000000886,-0.000177
48.732049999998374,-0.000243
48.74454999999924,-0.000305
48.75705000000012,-0.000371
48.769550000001,-0.000392
48.78204999999848,-0.000421
48.794549999999354,-0.000437
48.80705000000023,-0.000479
48.8195500000011,-0.000524
48.83204999999859,-0.000594
48.844549999999465,-0.000657
48.85705000000034,-0.000698
48.86955000000121,-0.000685
48.8820499999987,-0.000636
48.894549999999576,-0.000557
48.907050000000446,-0.000458
48.91955000000132,-0.000383
48.93204999999881,-0.000326
48.94454999999969,-0.000321
48.95705000000056,-0.000363
48.96955000000143,-0.000433
48.98204999999892,-0.000499
48.99454999999979,-0.000566
49.00705000000067,-0.000607
49.019549999998155,-0.000628
49.03204999999903,-0.000623
49.0445499999999,-0.000615
49.05705000000078,-0.000599
49.069549999998266,-0.000557
49.082049999999136,-0.000528
49.09455000000001,-0.000495
49.10705000000089,-0.000462
49.11954999999838,-0.000417
49.132049999999246,-0.000371
49.14455000000012,-0.000338
49.157050000001,-0.000288
49.16954999999848,-0.000226
49.18204999999936,-0.000143
49.194550000000234,-3.6E-05
49.207050000001104,9.6E-05
49.21954999999859,0.000237
49.23204999999947,0.000374
49.244550000000345,0.000494
49.257050000001215,0.000581
49.2695499999987,0.000643
49.28204999999958,0.00068
49.29455000000045,0.000688
49.307050000001325,0.000688
49.31954999999881,0.000701
49.33204999999969,0.000705
49.34455000000056,0.00073
49.357050000001436,0.000783
49.369549999998924,0.000849
49.38204999999979,0.000936
49.39455000000067,0.001036
49.40704999999816,0.001135
49.419549999999035,0.001209
49.432049999999904,0.001247
49.44455000000078,0.001251
49.45704999999827,0.001226
49.46954999999914,0.001189
49.482050000000015,0.00116
49.49455000000089,0.001143
49.50704999999838,0.00116
49.51954999999925,0.001214
49.532050000000126,0.00128
49.544550000001,0.001342
49.55704999999848,0.001404
49.56954999999936,0.001429
49.58205000000024,0.001429
49.59455000000111,0.001396
49.607049999998594,0.001342
49.61954999999947,0.001267
49.63205000000034,0.001201
49.64455000000122,0.001131
49.657049999998705,0.001089
49.66954999999958,0.001085
49.68205000000045,0.00111
49.69455000000133,0.00118
49.707049999998816,0.001267
49.719549999999685,0.001342
49.73205000000056,0.00135
49.74455000000144,0.001284
49.75704999999893,0.001127
49.769549999999796,0.000899
49.78205000000067,0.000647
49.79454999999816,0.000427
49.80704999999903,0.000299
49.81954999999991,0.000287
49.832050000000784,0.000386
49.84454999999827,0.00056
49.85704999999914,0.000738
49.86955000000002,0.000845
49.882050000000895,0.000837
49.894549999998375,0.000709
49.90704999999925,0.00049
49.91955000000013,0.000233
49.932050000001,3E-05
49.944549999998486,-8.1E-05
49.95704999999936,-7.3E-05
49.96955000000024,3E-05
49.98205000000111,0.0002
49.9945499999986,0.000365
50.007049999999474,0.000473
50.01955000000034,0.000506
50.03205000000122,0.000448
50.04454999999871,0.000345
50.057049999999585,0.000225
50.069550000000454,0.000125
50.08205000000133,6.3E-05
50.09454999999882,5.5E-05
50.10704999999969,0.000109
50.119550000000565,0.000192
50.13205000000144,0.000274
50.14454999999893,0.000349
50.1570499999998,0.000394
50.169550000000676,0.00037
50.18204999999816,0.000283
50.19454999999903,0.00015
50.20704999999991,-1.9E-05
50.21955000000079,-0.000189
50.232049999998274,-0.000338
50.244549999999144,-0.000429
50.25705000000002,-0.000454
50.2695500000009,-0.000425
50.28204999999838,-0.000354
50.294549999999255,-0.000284
50.30705000000013,-0.000255
50.319550000001,-0.000317
50.33204999999849,-0.000433
50.344549999999366,-0.000611
50.35705000000024,-0.00081
50.36955000000111,-0.000967
50.3820499999986,-0.001066
50.39454999999948,-0.001083
50.407050000000346,-0.001016
50.41955000000122,-0.000892
50.43204999999871,-0.000756
50.44454999999959,-0.000652
50.45705000000046,-0.000603
50.469550000001334,-0.000636
50.48204999999882,-0.000735
50.49454999999969,-0.000863
50.50705000000057,-0.000996
50.519550000001445,-0.00107
50.53204999999893,-0.001079
50.5445499999998,-0.001029
50.55705000000068,-0.00093
50.569549999998166,-0.000822
50.582049999999036,-0.000743
50.59454999999991,-0.000731
50.60705000000079,-0.000781
50.61954999999828,-0.000884
50.63204999999915,-0.000988
50.644550000000024,-0.001062
50.6570500000009,-0.001062
50.66954999999838,-0.000975
50.68204999999926,-0.000797
50.694550000000135,-0.000586
50.707050000001004,-0.000379
50.71954999999849,-0.00021
50.73204999999937,-0.000119
50.744550000000245,-9.8E-05
50.757050000001115,-0.000135
50.7695499999986,-0.000181
50.78204999999948,-0.000201
50.79455000000035,-0.000172
50.807050000001226,-9E-05
50.81954999999871,2.6E-05
50.83204999999959,0.00015
50.84455000000046,0.000254
50.85705000000134,0.00032
50.869549999998824,0.000349
50.882049999999694,0.000336
50.89455000000057,0.000303
50.90705000000145,0.000274
50.919549999998935,0.00027
50.932049999999805,0.000283
50.94455000000068,0.000303
50.95704999999817,0.000349
50.96954999999904,0.000419
50.982049999999916,0.000494
50.99455000000079,0.000568


==> data/homade-APD-data/a24.csv <==
0.9820499999987008,0.000776
0.9945499999995753,0.000954
1.0070500000004496,0.001103
1.0195500000013242,0.001198
1.0320499999988104,0.00124
1.044549999999685,0.001264
1.0570500000005594,0.001281
1.0695500000014337,0.001335
1.0820499999989202,0.001447
1.0945499999997945,0.001624
1.107050000000669,0.001864
1.1195499999981553,0.002109
1.1320499999990297,0.002353
1.1445499999999043,0.002531
1.1570500000007786,0.002638
1.169549999998265,0.002663
1.1820499999991394,0.002613
1.1945500000000138,0.002526
1.2070500000008884,0.002427
1.2195499999983745,0.002348
1.2320499999992491,0.002311
1.2445500000001235,0.002311
1.2570500000009979,0.00234
1.2695499999984843,0.002382
1.2820499999993586,0.002423
1.294550000000233,0.00246
1.3070500000011076,0.002473
1.3195499999985938,0.002468
1.3320499999994684,0.002452
1.3445500000003427,0.002431
1.3570500000012171,0.002402
1.3695499999987035,0.002361
1.382049999999578,0.002311
1.3945500000004523,0.00227
1.4070500000013269,0.002237
1.419549999998813,0.0022
1.4320499999996876,0.002179
1.444550000000562,0.002171
1.4570500000014364,0.002175
1.4695499999989228,0.002179
1.4820499999997971,0.002158
1.4945500000006717,0.002129
1.507049999998158,0.002084
1.5195499999990323,0.002017
1.5320499999999069,0.001951
1.5445500000007812,0.001898
1.5570499999982677,0.00186
1.569549999999142,0.001852
1.5820500000000164,0.001881
1.594550000000891,0.001918
1.6070499999983772,0.001984
1.6195499999992518,0.002059
1.6320500000001261,0.002125
1.6445500000010005,0.002187
1.657049999998487,0.002237
1.6695499999993613,0.002282
1.6820500000002356,0.002344
1.6945500000011102,0.002398
1.7070499999985964,0.002456
1.719549999999471,0.00251
1.7320500000003454,0.002543
1.7445500000012197,0.002531
1.7570499999987061,0.002481
1.7695499999995805,0.002402
1.782050000000455,0.002307
1.7945500000013295,0.002212
1.8070499999988157,0.002158
1.8195499999996902,0.00215
1.8320500000005646,0.002204
1.844550000001439,0.002282
1.8570499999989254,0.002361
1.8695499999997998,0.00239
1.8820500000006744,0.002353
1.8945499999981605,0.00222
1.9070499999990351,0.002013
1.9195499999999095,0.001782
1.9320500000007839,0.001554
1.9445499999982703,0.001389
1.9570499999991446,0.001318
1.969550000000019,0.001322
1.9820500000008936,0.001397
1.9945499999983798,0.001471
2.0070499999992544,0.001517
2.019550000000129,0.001484
2.032050000001003,0.001368
2.0445499999984893,0.001186
2.057049999999364,0.000996
2.0695500000002385,0.000834
2.0820500000011126,0.000756
2.0945499999985993,0.000756
2.1070499999994734,0.000851
2.119550000000348,0.000996
2.1320500000012226,0.00114
2.1445499999987088,0.001231
2.1570499999995834,0.001252
2.1695500000004575,0.001194
2.182050000001332,0.00107
2.1945499999988183,0.0009
2.207049999999693,0.000772
2.2195500000005675,0.000702
2.2320500000014416,0.00071
2.2445499999989282,0.000805
2.2570499999998024,0.000962
2.269550000000677,0.00114
2.282049999998163,0.00131
2.2945499999990377,0.00143
2.3070499999999123,0.001488
2.3195500000007865,0.001509
2.3320499999982727,0.001492
2.3445499999991473,0.001463
2.357050000000022,0.001459
2.369550000000896,0.00148
2.3820499999983826,0.001521
2.3945499999992568,0.001571
2.4070500000001314,0.001575
2.419550000001006,0.001542
2.432049999998492,0.001438
2.4445499999993667,0.001298
2.457050000000241,0.001136
2.4695500000011155,0.001004
2.4820499999986017,0.000921
2.4945499999994762,0.000925
2.507050000000351,0.000996
2.519550000001225,0.001107
2.5320499999987116,0.001231
2.5445499999995858,0.001327
2.5570500000004603,0.00138
2.569550000001335,0.001393
2.582049999998821,0.001376
2.5945499999996957,0.00138
2.60705000000057,0.00143
2.6195500000014444,0.001517
2.6320499999989306,0.001662
2.6445499999998052,0.001819
2.6570500000006794,0.001964
2.669549999998166,0.002067
2.68204999999904,0.0021
2.6945499999999147,0.002067
2.7070500000007893,0.001984
2.7195499999982755,0.001889
2.73204999999915,0.001794
2.7445500000000242,0.001732
2.757050000000899,0.001703
2.769549999998385,0.001699
2.7820499999992596,0.001715
2.794550000000134,0.001728
2.8070500000010083,0.001736
2.819549999998495,0.001736
2.832049999999369,0.001711
2.8445500000002437,0.001687
2.8570500000011183,0.001641
2.8695499999986045,0.001575
2.882049999999479,0.001488
2.8945500000003532,0.00138
2.907050000001228,0.001252
2.919549999998714,0.00112
2.9320499999995886,0.001
2.9445500000004627,0.000909
2.9570500000013373,0.000863
2.9695499999988235,0.000863
2.982049999999698,0.000892
2.9945500000005727,0.00095
3.007050000001447,0.001
3.0195499999989335,0.001041
3.0320499999998076,0.001053
3.044550000000682,0.001049
3.0570499999981684,0.001033
3.069549999999043,0.001008
3.0820499999999176,0.000962
3.0945500000007917,0.000929
3.1070499999982784,0.000909
3.1195499999991525,0.000884
3.132050000000027,0.00088
3.1445500000009017,0.000892
3.157049999998388,0.000925
3.1695499999992625,0.000971
3.1820500000001366,0.001025
3.194550000001011,0.00107
3.2070499999984974,0.001107
3.219549999999372,0.001124
3.232050000000246,0.00112
3.2445500000011207,0.001103
3.257049999998607,0.001082
3.2695499999994815,0.001078
3.282050000000356,0.001082
3.29455000000123,0.001128
3.307049999998717,0.001198
3.319549999999591,0.00126
3.3320500000004656,0.001335
3.34455000000134,0.001393
3.3570499999988264,0.001459
3.369549999999701,0.001517
3.382050000000575,0.001571
3.3945500000014497,0.001629
3.407049999998936,0.001678
3.4195499999998105,0.001707
3.432050000000685,0.001691
3.4445499999981712,0.001645
3.457049999999046,0.001567
3.46954999999992,0.001475
3.4820500000007946,0.001389
3.4945499999982808,0.001347
3.5070499999991553,0.001351
3.5195500000000295,0.001422
3.532050000000904,0.001529
3.5445499999983903,0.001678
3.557049999999265,0.001835
3.5695500000001394,0.001964
3.5820500000010136,0.002059
3.5945499999985002,0.002117
3.6070499999993744,0.002137
3.619550000000249,0.00215
3.6320500000011235,0.002146
3.6445499999986097,0.00215
3.6570499999994843,0.002154
3.6695500000003585,0.002166
3.682050000001233,0.002162
3.6945499999987192,0.002142
3.707049999999594,0.002084
3.7195500000004684,0.002017
3.7320500000013426,0.001935
3.7445499999988288,0.001844
3.7570499999997033,0.001782
3.769550000000578,0.001732
3.782050000001452,0.001736
3.7945499999989387,0.00179
3.807049999999813,0.00186
3.8195500000006875,0.001947
3.8320499999981736,0.002042
3.8445499999990482,0.002121
3.857049999999923,0.002179
3.869550000000797,0.002179
3.8820499999982836,0.00215
3.8945499999991577,0.002104
3.9070500000000323,0.002034
3.919550000000907,0.001968
3.932049999998393,0.001898
3.9445499999992677,0.001827
3.957050000000142,0.001778
3.9695500000010164,0.001744
3.9820499999985026,0.001728
3.994549999999377,0.001728
4.007050000000252,0.001761
4.019550000001126,0.001811
4.032049999998613,0.001881
4.044549999999487,0.001943
4.057050000000361,0.001993
4.069550000001236,0.001997
4.082049999998722,0.001964
4.094549999999597,0.001889
4.107050000000471,0.001782
4.119550000001345,0.001678
4.132049999998832,0.001587
4.144549999999706,0.001538
4.157050000000581,0.001525
4.1695499999980665,0.001542
4.182049999998942,0.001571
4.194549999999816,0.001587
4.20705000000069,0.001575
4.2195499999981765,0.001542
4.232049999999051,0.0015
4.244549999999926,0.001434
4.2570500000008,0.001384
4.269549999998286,0.001351
4.282049999999161,0.001356
4.294550000000035,0.001372
4.30705000000091,0.001393
4.3195499999983955,0.001393
4.3320499999992705,0.00138
4.344550000000145,0.001339
4.357050000001019,0.001277
4.3695499999985055,0.001198
4.38204999999938,0.001116
4.394550000000255,0.001053
4.407050000001129,0.001012
4.419549999998615,0.001008
4.43204999999949,0.001041
4.444550000000364,0.001091
4.457050000001239,0.001169
4.4695499999987245,0.001248
4.482049999999599,0.001298
4.494550000000474,0.001314
4.507050000001348,0.001285
4.5195499999988344,0.001202
4.532049999999709,0.001082
4.544550000000583,0.000942
4.557049999998069,0.000805
4.5695499999989435,0.000706
4.5820499999998185,0.00064
4.594550000000693,0.000615
4.607049999998179,0.000627
4.6195499999990535,0.00064
4.632049999999928,0.000644
4.644550000000803,0.000615
4.657049999998288,0.000574
4.669549999999163,0.00052
4.682050000000038,0.000474
4.694550000000912,0.000462
4.707049999998398,0.000499
4.7195499999992725,0.000574
4.7320500000001475,0.000669
4.744550000001022,0.000768
4.757049999998508,0.000842
4.7695499999993825,0.000896
4.782050000000257,0.000896
4.794550000001132,0.000884
4.807049999998617,0.000867
4.819549999999492,0.000863
4.8320500000003666,0.00088
4.844550000001241,0.000925
4.857049999998727,0.000979
4.8695499999996015,0.00102
4.8820500000004765,0.001041
4.894550000001351,0.001049
4.907049999998837,0.001037
4.919549999999711,0.001049
4.932050000000586,0.001099
4.944549999998072,0.001207
4.957049999998946,0.001368
4.969549999999821,0.001579
4.9820500000006955,0.00179
4.994549999998182,0.001976
5.007049999999056,0.002096
5.0195499999999305,0.002137
5.0320500000008055,0.002104
5.044549999998291,0.002022
5.057049999999165,0.001935
5.06955000000004,0.001877
5.082050000000915,0.001869
5.094549999998401,0.001914
5.107049999999275,0.001989
5.1195500000001495,0.002084
5.1320500000010245,0.002158
5.14454999999851,0.002187
5.157049999999385,0.002183
5.169550000000259,0.002142
5.182050000001134,0.00208
5.19454999999862,0.002013
5.207049999999494,0.001968
5.219550000000369,0.001943
5.2320500000012435,0.001939
5.24454999999873,0.001935
5.257049999999604,0.001935
5.2695500000004785,0.00191
5.2820500000013535,0.001885
5.294549999998839,0.001844
5.307049999999714,0.001811
5.319550000000588,0.001794
5.332049999998075,0.001794
5.344549999998949,0.001819
5.357049999999823,0.001869
5.369550000000698,0.001918
5.382049999998184,0.001947
5.394549999999059,0.001947
5.407049999999933,0.001906
5.419550000000807,0.001823
5.432049999998294,0.001699
5.444549999999168,0.001546
5.457050000000043,0.001401
5.469550000000917,0.001273
5.482049999998404,0.001169
5.494549999999278,0.001111
5.507050000000152,0.00107
5.519550000001027,0.001074
5.532049999998513,0.001074
5.544549999999388,0.001087
5.557050000000262,0.001087
5.569550000001136,0.001087
5.582049999998623,0.001053
5.594549999999497,0.000983
5.607050000000372,0.000867
5.619550000001246,0.000735
5.632049999998732,0.000565
5.644549999999607,0.000425
5.657050000000481,0.000321
5.6695500000013554,0.0003
5.682049999998842,0.00035
5.694549999999716,0.000491
5.707050000000591,0.000656
5.719549999998077,0.000842
5.732049999998952,0.000975
5.744549999999826,0.001045
5.7570500000007,0.00102
5.769549999998187,0.000933
5.782049999999061,0.000801
5.794549999999936,0.000673
5.80705000000081,0.000574
5.819549999998297,0.00054
5.832049999999171,0.000553
5.844550000000045,0.000615
5.85705000000092,0.000706
5.869549999998406,0.00078
5.882049999999281,0.000847
5.894550000000155,0.000896
5.907050000001029,0.000909
5.919549999998516,0.000933
5.93204999999939,0.000962
5.944550000000265,0.001012
5.957050000001139,0.00107
5.969549999998626,0.001136
5.9820499999995,0.001194
5.994550000000374,0.001231
6.007050000001249,0.001252
6.019549999998735,0.001256
6.03204999999961,0.001223
6.044550000000484,0.001202
6.057050000001358,0.001198
6.069549999998845,0.001219
6.082049999999719,0.001289
6.094550000000594,0.001376
6.10704999999808,0.001513
6.119549999998955,0.001641
6.132049999999829,0.001753
6.144550000000703,0.001815
6.15704999999819,0.001827
6.169549999999064,0.001773
6.182049999999939,0.001678
6.194550000000813,0.001562
6.207049999998299,0.001467
6.219549999999174,0.001409
6.232050000000048,0.001418
6.244550000000922,0.001488
6.257049999998409,0.001604
6.269549999999283,0.00172
6.282050000000158,0.001823
6.294550000001032,0.001873
6.307049999998519,0.001856
6.319549999999393,0.001798
6.332050000000267,0.001707
6.344550000001142,0.001645
6.357049999998628,0.001608
6.369549999999503,0.001633
6.382050000000377,0.00172
6.394550000001251,0.001848
6.407049999998738,0.001984
6.419549999999612,0.002084
6.432050000000487,0.002129
6.444550000001361,0.002104
6.457049999998848,0.002017
6.469549999999722,0.001898
6.482050000000596,0.001765
6.494549999998083,0.001649
6.507049999998957,0.001554
6.519549999999832,0.001513
6.532050000000706,0.0015
6.544549999998193,0.0015
6.557049999999067,0.001513
6.569549999999941,0.001521
6.582050000000816,0.001542
6.594549999998302,0.00155
6.607049999999177,0.001546
6.619550000000051,0.001529
6.632050000000925,0.001484
6.644549999998412,0.00138
6.657049999999286,0.001236
6.669550000000161,0.001041
6.682050000001035,0.000826
6.694549999998522,0.000627
6.707049999999396,0.000466
6.71955000000027,0.000367
6.732050000001145,0.000334
6.744549999998631,0.000363
6.757049999999506,0.000416
6.76955000000038,0.000466
6.782050000001254,0.000478
6.794549999998741,0.000429
6.807049999999615,0.000338
6.819550000000489,0.000205
6.832050000001364,5.6E-05
6.84454999999885,-7.6E-05
6.857049999999725,-0.000179
6.869550000000599,-0.000254
6.8820499999980855,-0.000295
6.89454999999896,-0.000295
6.907049999999834,-0.000279
6.919550000000709,-0.000254
6.932049999998195,-0.000213
6.94454999999907,-0.000159
6.957049999999944,-8E-05
6.969550000000818,1.9E-05
6.982049999998305,0.000131
6.994549999999179,0.000263
7.007050000000054,0.00042
7.019550000000928,0.000561
7.0320499999984145,0.000685
7.044549999999289,0.000768
7.057050000000163,0.000801
7.069550000001038,0.000776
7.082049999998524,0.000702
7.094549999999399,0.000603
7.107050000000273,0.000503
7.119550000001147,0.000445
7.1320499999986335,0.000445
7.144549999999508,0.000549
7.157050000000383,0.000731
7.169550000001257,0.000991
7.1820499999987435,0.001273
7.194549999999618,0.001554
7.207050000000492,0.001778
7.219550000001367,0.001914
7.232049999998853,0.00196
7.244549999999728,0.001918
7.257050000000602,0.001811
7.269549999998088,0.001674
7.2820499999989625,0.001562
7.294549999999837,0.001513
7.307050000000712,0.001546
7.319549999998197,0.001649
7.3320499999990725,0.001823
7.344549999999947,0.00203
7.357050000000821,0.002224
7.369549999998307,0.002348
7.3820499999991815,0.002398
7.394550000000056,0.002361
7.407050000000931,0.002253
7.4195499999984165,0.002096
7.4320499999992915,0.001939
7.444550000000166,0.001819
7.45705000000104,0.001749
7.469549999998526,0.001753
7.482049999999401,0.001802
7.494550000000276,0.001885
7.50705000000115,0.001951
7.519549999998636,0.001968
7.5320499999995105,0.001955
7.544550000000385,0.001881
7.55705000000126,0.001782
7.5695499999987454,0.001674
7.5820499999996205,0.001587
7.594550000000495,0.001529
7.607050000001369,0.001504
7.619549999998855,0.001525
7.6320499999997296,0.001542
7.644550000000605,0.001538
7.65704999999809,0.001529
7.669549999998965,0.001492
7.6820499999998395,0.001434
7.694550000000714,0.001389
7.7070499999982,0.001335
7.719549999999074,0.001298
7.7320499999999495,0.001269
7.744550000000824,0.00124
7.75704999999831,0.001198
7.769549999999184,0.00114
7.7820500000000585,0.001058
7.794550000000934,0.000962
7.807049999998419,0.000847
7.819549999999294,0.000747
7.8320500000001685,0.000656
7.844550000001043,0.000594
7.857049999998529,0.000549
7.869549999999403,0.00052
7.8820500000002784,0.000503
7.894550000001153,0.000487
7.907049999998639,0.000474
7.919549999999513,0.000449
7.9320500000003875,0.000425
7.9445500000012625,0.000391
7.957049999998748,0.00035
7.969549999999622,0.000313
7.9820500000004975,0.00028
7.994550000001372,0.000251
8.007049999998857,0.00023
8.019549999999732,0.000209
8.032050000000607,0.00018
8.044549999998093,0.000147
8.057049999998968,0.000114
8.069549999999841,6E-05
8.082050000000716,2.7E-05
8.094549999998202,2.7E-05
8.107049999999077,7.3E-05
8.119549999999952,0.000147
8.132050000000826,0.000272
8.144549999998313,0.0004
8.157049999999186,0.000511
8.169550000000061,0.000586
8.182050000000936,0.000619
8.194549999998422,0.000607
8.207049999999297,0.00059
8.21955000000017,0.000586
8.232050000001045,0.000636
8.244549999998531,0.000735
8.257049999999406,0.000888
8.269550000000281,0.001053
8.282050000001155,0.001211
8.294549999998642,0.00131
8.307049999999515,0.001364
8.31955000000039,0.001351
8.332050000001265,0.001318
8.344549999998751,0.001298
8.357049999999626,0.001293
8.3695500000005,0.001327
8.382050000001374,0.001397
8.39454999999886,0.001455
8.407049999999735,0.001509
8.41955000000061,0.001538
8.432049999998096,0.001521
8.444549999998971,0.001488
8.457049999999844,0.001463
8.46955000000072,0.001442
8.482049999998205,0.001447
8.49454999999908,0.001463
8.507049999999955,0.001475
8.519550000000828,0.001475
8.532049999998316,0.001451
8.54454999999919,0.001413
8.557050000000064,0.001364
8.56955000000094,0.001318
8.582049999998425,0.001298
8.5945499999993,0.001298
8.607050000000173,0.00131
8.619550000001048,0.001339
8.632049999998534,0.00136
8.644549999999409,0.001356
8.657050000000284,0.001347
8.669550000001157,0.001331
8.682049999998645,0.001302
8.694549999999518,0.001273
8.707050000000393,0.001264
8.719550000001268,0.001252
8.732049999998754,0.001244
8.744549999999629,0.001236
8.757050000000502,0.001219
8.769550000001377,0.001186
8.782049999998863,0.00114
8.794549999999738,0.001091
8.807050000000611,0.001004
8.819549999998099,0.000909
8.832049999998972,0.000797
8.844549999999847,0.000694
8.857050000000722,0.000611
8.869549999998208,0.000565
8.882049999999083,0.000549
8.894549999999956,0.000565
8.907050000000831,0.000594
8.919549999998317,0.000586
8.932049999999192,0.000532
8.944550000000067,0.00042
8.95705000000094,0.000243
8.969549999998428,4.8E-05
8.982049999999301,-0.000122
8.994550000000176,-0.000237
9.007050000001051,-0.00025
9.019549999998537,-0.000184
9.032049999999412,-6.4E-05
9.044550000000285,5.6E-05
9.05705000000116,0.000147
9.069549999998646,0.000168
9.082049999999521,0.000114
9.094550000000396,7E-06
9.10705000000127,-0.000109
9.119549999998757,-0.000184
9.13204999999963,-0.000196
9.144550000000505,-0.000138
9.15705000000138,-3.9E-05
9.169549999998866,8.1E-05
9.182049999999741,0.000156
9.194550000000614,0.000201
9.207049999998102,0.000197
9.219549999998975,0.000176
9.23204999999985,0.00016
9.244550000000725,0.000197
9.25704999999821,0.0003
9.269549999999086,0.000433
9.282049999999959,0.000578
9.294550000000834,0.000681
9.30704999999832,0.000731
9.319549999999195,0.000689
9.33205000000007,0.000603
9.344550000000943,0.00052
9.35704999999843,0.000462
9.369549999999304,0.000449
9.382050000000179,0.000516
9.394550000001054,0.000623
9.40704999999854,0.000743
9.419549999999415,0.000834
9.432050000000288,0.000896
9.444550000001163,0.000921
9.457049999998649,0.000942
9.469549999999524,0.000996
9.482050000000399,0.001087
9.494550000001272,0.001244
9.50704999999876,0.001434
9.519549999999633,0.001629
9.532050000000508,0.001798
9.544550000001383,0.001898
9.557049999998869,0.001935
9.569549999999744,0.001922
9.582050000000617,0.001889
9.594549999998105,0.001877
9.607049999998978,0.001889
9.619549999999853,0.001951
9.632050000000728,0.002046
9.644549999998214,0.002154
9.657049999999089,0.002237
9.669549999999962,0.002286
9.682050000000837,0.002303
9.694549999998323,0.002282
9.707049999999198,0.002253
9.719550000000073,0.002233
9.732050000000946,0.002224
9.744549999998434,0.002229
9.757049999999307,0.002245
9.769550000000182,0.002249
9.782050000001057,0.002249
9.794549999998543,0.002208
9.807049999999418,0.002137
9.81955000000029,0.00203
9.832050000001166,0.00191
9.844549999998652,0.001765
9.857049999999527,0.001624
9.869550000000402,0.001475
9.882050000001275,0.001351
9.894549999998763,0.001236
9.907049999999636,0.00112
9.91955000000051,0.00102
9.932050000001386,0.000921
9.944549999998872,0.00083
9.957049999999745,0.000735
9.96955000000062,0.00066
9.982049999998106,0.000603
9.99454999999898,0.000561
10.007049999999856,0.000565
10.019550000000729,0.000586
10.032049999998216,0.00064
10.04454999999909,0.000681
10.057049999999965,0.000727
10.06955000000084,0.000735
10.082049999998326,0.000702
10.0945499999992,0.000636
10.107050000000074,0.000545
10.119550000000949,0.000458
10.132049999998435,0.000391
10.14454999999931,0.000346
10.157050000000185,0.000346
10.169550000001058,0.000375
10.182049999998545,0.000412
10.194549999999419,0.000441
10.207050000000294,0.000466
10.219550000001169,0.000462
10.232049999998654,0.000449
10.24454999999953,0.000425
10.257050000000403,0.000416
10.269550000001278,0.000437
10.282049999998764,0.000491
10.294549999999639,0.000582
10.307050000000514,0.000702
10.319550000001387,0.000818
10.332049999998874,0.000921
10.344549999999748,0.000987
10.357050000000623,0.001016
10.369549999998108,0.001004
10.382049999998983,0.000954
10.394549999999859,0.0009
10.407050000000732,0.000871
10.41954999999822,0.000867
10.432049999999093,0.000905
10.444549999999968,0.000975
10.457050000000843,0.001087
10.469549999998328,0.001198
10.482049999999203,0.001302
10.494550000000077,0.001384
10.507050000000952,0.001447
10.519549999998437,0.00148
10.532049999999312,0.001504
10.544550000000187,0.001533
10.55705000000106,0.001562
10.569549999998548,0.001608
10.582049999999422,0.001662
10.594550000000297,0.001703
10.607050000001172,0.00172
10.619549999998657,0.001715
10.632049999999532,0.001695
10.644550000000406,0.001662
10.65705000000128,0.001633
10.669549999998766,0.001608
10.682049999999641,0.0016
10.694550000000516,0.00162
10.70705000000139,0.001653
10.719549999998877,0.00167
10.73204999999975,0.001691
10.744550000000626,0.001699
10.757049999998111,0.001707
10.769549999998986,0.001724
10.782049999999861,0.001773
10.794550000000735,0.00184
10.807049999998222,0.001922
10.819549999999095,0.001997
10.83204999999997,0.002038
10.844550000000845,0.002026
10.857049999998331,0.001968
10.869549999999206,0.001844
10.88205000000008,0.001707
10.894550000000955,0.001567
10.90704999999844,0.001459
10.919549999999315,0.001397
10.93205000000019,0.001393
10.944550000001064,0.00143
10.957049999998551,0.001475
10.969549999999424,0.001538
10.9820500000003,0.001595
10.994550000001174,0.001641
11.00704999999866,0.001691
11.019549999999535,0.001744
11.032050000000408,0.001819
11.044550000001284,0.001885
11.05704999999877,0.001918
11.069549999999644,0.001906
11.08205000000052,0.001831
11.094550000001393,0.001687
11.107049999998878,0.00148
11.119549999999753,0.001273
11.132050000000628,0.001099
11.144549999998114,0.000979
11.15704999999899,0.000938
11.169549999999862,0.000954
11.182050000000737,0.000987
11.194549999998223,0.000979
11.207049999999098,0.000913
11.219549999999973,0.00076
11.232050000000847,0.000532
11.244549999998334,0.00028
11.257049999999207,3.6E-05
11.269550000000082,-0.000122
11.282050000000957,-0.000188
11.294549999998443,-0.000167
11.307049999999318,-6.4E-05
11.319550000000191,6.9E-05
11.332050000001066,0.00018
11.344549999998552,0.000251
11.357049999999427,0.000259
11.369550000000302,0.000226
11.382050000001176,0.000176
11.394549999998663,0.000135
11.407049999999536,0.000114
11.419550000000411,0.000114
11.432050000001286,9.8E-05
11.444549999998772,8.1E-05
11.457049999999647,4E-05
11.46955000000052,-1.8E-05
11.482050000001395,-6.4E-05
11.494549999998881,-8.4E-05
11.507049999999756,-5.1E-05
11.519550000000631,6.9E-05
11.532049999998117,0.000226
11.544549999998992,0.000433
11.557049999999865,0.000619
11.56955000000074,0.000764
11.582049999998226,0.000838
11.594549999999101,0.000855
11.607049999999976,0.000834
11.61955000000085,0.000801
11.632049999998337,0.000801
11.64454999999921,0.000863
11.657050000000085,0.000975
11.66955000000096,0.001111
11.682049999998446,0.001256
11.694549999999321,0.001384
11.707050000000194,0.001496
11.71955000000107,0.001571
11.732049999998555,0.001645
11.74454999999943,0.001728
11.757050000000305,0.001848
11.769550000001178,0.001989
11.782049999998666,0.002133
11.79454999999954,0.002266
11.807050000000414,0.002353
11.81955000000129,0.002373
11.832049999998775,0.00234
11.84454999999965,0.002282
11.857050000000523,0.002212
11.869550000001398,0.002171
11.882049999998884,0.002191
11.894549999999759,0.002262
11.907050000000634,0.002369
11.91954999999812,0.002485
11.932049999998995,0.002584
11.944549999999868,0.002634
11.957050000000743,0.002634
11.969549999998229,0.002588
11.982049999999104,0.002506
11.994549999999979,0.002427
12.007050000000852,0.002353
12.01954999999834,0.002282
12.032049999999213,0.002245
12.044550000000088,0.002224
12.057050000000963,0.002208
12.069549999998449,0.002204
12.082049999999324,0.002195
12.094550000000197,0.002183
12.107050000001072,0.002146
12.119549999998558,0.00208
12.132049999999433,0.001976
12.144550000000308,0.001827
12.157050000001181,0.00167
12.169549999998669,0.001509
12.182049999999542,0.00138
12.194550000000417,0.001293
12.207050000001292,0.001244
12.219549999998778,0.001227
12.232049999999653,0.001215
12.244550000000526,0.001165
12.257050000001401,0.001041
12.269549999998887,0.000863
12.282049999999762,0.000644
12.294550000000635,0.000408
12.307049999998123,0.000214
12.319549999998996,9.4E-05
12.332049999999871,4.8E-05
12.344550000000746,6.9E-05
12.357049999998232,0.000123
12.369549999999107,0.00018
12.38204999999998,0.000197
12.394550000000855,0.000164
12.40704999999834,8.9E-05
12.419549999999216,-6E-06
12.43205000000009,-7.6E-05
12.444550000000964,-0.000117
12.457049999998452,-8.4E-05
12.469549999999325,7E-06
12.4820500000002,0.000114
12.494550000001075,0.000222
12.50704999999856,0.000317
12.519549999999436,0.000379
12.532050000000309,0.00042
12.544550000001184,0.000433
12.55704999999867,0.000445
12.569549999999545,0.000449
12.58205000000042,0.000449
12.594550000001293,0.000441
12.60704999999878,0.00042
12.619549999999654,0.000379
12.632050000000529,0.000338
12.644550000001404,0.000313
12.65704999999889,0.000334
12.669549999999765,0.000412
12.682050000000638,0.00054
12.694549999998126,0.000702
12.707049999998999,0.000888
12.719549999999874,0.001053
12.732050000000749,0.001169
12.744549999998235,0.001236
12.75704999999911,0.001248
12.769549999999983,0.001211
12.782050000000858,0.001178
12.794549999998344,0.001157
12.807049999999219,0.001173
12.819550000000094,0.001215
12.832050000000967,0.001298
12.844549999998454,0.001397
12.857049999999328,0.001504
12.869550000000203,0.001604
12.882050000001078,0.001707
12.894549999998564,0.001815
12.907049999999439,0.001922
12.919550000000312,0.002038
12.932050000001187,0.002137
12.944549999998673,0.002216
12.957049999999548,0.002253
12.969550000000423,0.002253
12.982050000001296,0.0022
12.994549999998783,0.002125
13.007049999999657,0.002026
13.019550000000532,0.001943
13.032050000001407,0.001902
13.044549999998893,0.001914
13.057049999999768,0.001968
13.06955000000064,0.002071
13.082049999998128,0.002204
13.094549999999002,0.002332
13.107049999999877,0.002435
13.119550000000752,0.002493
13.132049999998237,0.002522
13.144549999999112,0.002502
13.157049999999986,0.002464
13.16955000000086,0.002423
13.182049999998346,0.002377
13.194549999999222,0.002336
13.207050000000097,0.002303
13.21955000000097,0.002249
13.232049999998457,0.002191
13.24454999999933,0.002109
13.257050000000206,0.002001
13.26955000000108,0.001877
13.282049999998566,0.001773
13.294549999999441,0.001687
13.307050000000315,0.001633
13.31955000000119,0.00162
13.332049999998675,0.001645
13.34454999999955,0.001674
13.357050000000426,0.001711
13.369550000001299,0.001728
13.382049999998785,0.00172
13.39454999999966,0.001682
13.407050000000535,0.001637
13.419550000001408,0.001575
13.432049999998895,0.001517
13.444549999999769,0.001471
13.457050000000644,0.001418
13.46954999999813,0.001376
13.482049999999004,0.001306
13.49454999999988,0.001223
13.507050000000753,0.001128
13.51954999999824,0.001012
13.532049999999114,0.0009
13.544549999999989,0.000805
13.557050000000864,0.000735
13.56954999999835,0.000673
13.582049999999224,0.00064
13.594550000000098,0.000619
13.607050000000973,0.000615
13.619549999998458,0.000603
13.632049999999333,0.000578
13.644550000000208,0.000569
13.657050000001082,0.000582
13.66954999999857,0.000623
13.682049999999442,0.000694
13.694550000000318,0.000797
13.707050000001193,0.000925
13.719549999998678,0.001045
13.732049999999553,0.001153
13.744550000000427,0.001227
13.757050000001302,0.001269
13.769549999998787,0.001285
13.782049999999662,0.00126
13.794550000000537,0.001236
13.80705000000141,0.001236
13.819549999998898,0.001252
13.832049999999771,0.001302
13.844550000000647,0.00138
13.857049999998132,0.001471
13.869549999999007,0.001558
13.882049999999882,0.001604
13.894550000000756,0.001629
13.907049999998243,0.001616
13.919549999999116,0.001587
13.932049999999991,0.00155
13.944550000000866,0.001562
13.957049999998352,0.001633
13.969549999999227,0.001749
13.9820500000001,0.001926
13.994550000000975,0.002133
14.007049999998461,0.002324
14.019549999999336,0.002464
14.032050000000211,0.002551
14.044550000001085,0.002568
14.057049999998572,0.002551
14.069549999999445,0.002506
14.08205000000032,0.002477
14.094550000001195,0.002481
14.107049999998681,0.002522
14.119549999999556,0.002597
14.13205000000043,0.002675
14.144550000001304,0.00275
14.15704999999879,0.002795
14.169549999999665,0.002799
14.18205000000054,0.002779
14.194550000001414,0.002746
14.207049999998901,0.002708
14.219549999999774,0.002671
14.23205000000065,0.002655
14.244549999998135,0.002642
14.25704999999901,0.002634
14.269549999999885,0.002613
14.282050000000758,0.00258
14.294549999998246,0.002543
14.30704999999912,0.002485
14.319549999999994,0.002431
14.33205000000087,0.002353
14.344549999998355,0.002291
14.35704999999923,0.002208
14.369550000000103,0.002125
14.382050000000978,0.002038
14.394549999998464,0.001947
14.407049999999339,0.001831
14.419550000000214,0.001724
14.432050000001087,0.001579
14.444549999998575,0.001422
14.457049999999448,0.001244
14.469550000000323,0.001062
14.482050000001198,0.000871
14.494549999998684,0.000731
14.507049999999559,0.000615
14.519550000000432,0.000553
14.532050000001307,0.000549
14.544549999998793,0.00059
14.557049999999668,0.00064
14.569550000000541,0.000702
14.582050000001416,0.000718
14.594549999998902,0.000698
14.607049999999777,0.000607
14.619550000000652,0.000478
14.632049999998138,0.000325
14.644549999999013,0.00016
14.657049999999886,4E-05
14.669550000000761,-2.2E-05
14.682049999998247,-1E-05
14.694549999999122,6.5E-05
14.707049999999997,0.000205
14.71955000000087,0.000375
14.732049999998358,0.000545
14.744549999999231,0.000677
14.757050000000106,0.000751
14.769550000000981,0.00078
14.782049999998467,0.000764
14.794549999999342,0.000731
14.807050000000215,0.000706
14.81955000000109,0.00071
14.832049999998576,0.000727
14.844549999999451,0.000772
14.857050000000326,0.000805
14.8695500000012,0.000822
14.882049999998687,0.000789
14.89454999999956,0.000718
14.907050000000435,0.000656
14.91955000000131,0.000611
14.932049999998796,0.000615
14.944549999999671,0.000673
14.957050000000544,0.000785
14.96955000000142,0.000905
14.982049999998905,0.001029
14.99454999999978,0.001124
15.007050000000655,0.001182
15.01954999999814,0.001186
15.032049999999016,0.001169
15.044549999999889,0.001169
15.057050000000764,0.001198
15.06954999999825,0.00126
15.082049999999125,0.001384
15.09455,0.001538
15.107050000000873,0.001699
15.11954999999836,0.001852
15.132049999999234,0.001989
15.144550000000109,0.002096
15.157050000000984,0.002183
15.16954999999847,0.002249
15.182049999999345,0.002315
15.194550000000218,0.002361
15.207050000001093,0.002386
15.219549999998579,0.002377
15.232049999999454,0.002344
15.244550000000329,0.002286
15.257050000001202,0.002216
15.26954999999869,0.00215
15.282049999999563,0.0021
15.294550000000438,0.0021
15.307050000001313,0.002154
15.319549999998799,0.002237
15.332049999999674,0.002344
15.344550000000547,0.002431
15.357050000001422,0.002464
15.369549999998908,0.00244
15.382049999999783,0.002344
15.394550000000658,0.0022
15.407049999998144,0.002017
15.419549999999019,0.001844
15.432049999999892,0.001724
15.444550000000767,0.001633
15.457049999998253,0.001612
15.469549999999128,0.001624
15.482050000000003,0.001649
15.494550000000876,0.001653
15.507049999998364,0.001612
15.519549999999237,0.00155
15.532050000000112,0.001451
15.544550000000987,0.001331
15.557049999998473,0.001219
15.569549999999348,0.001145
15.582050000000221,0.001087
15.594550000001096,0.001041
15.607049999998582,0.001012
15.619549999999457,0.000983
15.632050000000332,0.000962
15.644550000001205,0.000929
15.657049999998693,0.000913
15.669549999999566,0.000917
15.68205000000044,0.000942
15.694550000001316,0.000958
15.707049999998802,0.000971
15.719549999999675,0.000938
15.73205000000055,0.000859
15.744550000001425,0.000743
15.75704999999891,0.000594
15.769549999999786,0.000458
15.782050000000659,0.000354
15.794549999998146,0.000296
15.80704999999902,0.000296
15.819549999999895,0.000346
15.83205000000077,0.000391
15.844549999998256,0.000416
15.85704999999913,0.000404
15.869550000000004,0.000346
15.882050000000879,0.000272
15.894549999998365,0.00018
15.90704999999924,0.000118
15.919550000000115,0.000106
15.932050000000988,0.000127
15.944549999998475,0.000193
15.957049999999349,0.00028
15.969550000000224,0.000367
15.982050000001099,0.000454
15.994549999998585,0.000536
16.00704999999946,0.000623
16.019550000000333,0.000718
16.03205000000121,0.000826
16.044549999998694,0.000921
16.05704999999957,0.001025
16.069550000000444,0.001095
16.082050000001317,0.001128
16.094549999998804,0.001149
16.107049999999678,0.001161
16.119550000000554,0.00119
16.132050000001428,0.00126
16.144549999998915,0.001372
16.15704999999979,0.001513
16.169550000000662,0.001649
16.18204999999815,0.001765
16.194549999999023,0.001852
16.2070499999999,0.001889
16.219550000000773,0.001893
16.23204999999826,0.001898
16.244549999999133,0.001931
16.257050000000007,0.001997
16.269550000000883,0.002109
16.282049999998367,0.002241
16.29454999999924,0.002369
16.307050000000118,0.002452
16.31955000000099,0.002473
16.33204999999848,0.002427
16.34454999999935,0.002324
16.357050000000225,0.0022
16.3695500000011,0.002067
16.382049999998586,0.001976
16.394549999999462,0.001935
16.407050000000336,0.001926
16.41955000000121,0.001955
16.432049999998696,0.002009
16.44454999999957,0.002051
16.457050000000446,0.002088
16.46955000000132,0.002113
16.482049999998807,0.002113
16.49454999999968,0.002104
16.507050000000554,0.002088
16.51955000000143,0.002059
16.532049999998915,0.002017
16.54454999999979,0.001968
16.557050000000665,0.001898
16.569549999998152,0.001811
16.582049999999025,0.001732
16.5945499999999,0.001662
16.607050000000775,0.001575
16.61954999999826,0.001525
16.632049999999136,0.001475
16.64455000000001,0.001434
16.657050000000883,0.001397
16.66954999999837,0.001376
16.682049999999244,0.001351
16.69455000000012,0.001339
16.707050000000994,0.001322
16.71954999999848,0.001302
16.732049999999354,0.001273
16.744550000000228,0.001219
16.757050000001104,0.001132
16.76954999999859,0.001
16.782049999999465,0.00083
16.79455000000034,0.00064
16.80705000000121,0.000454
16.8195499999987,0.000292
16.832049999999573,0.000193
16.84455000000045,0.000152
16.857050000001323,0.000176
16.86954999999881,0.000243
16.882049999999683,0.000338
16.894550000000557,0.000408
16.907050000001433,0.000449
16.919549999998917,0.000462
16.932049999999794,0.000429
16.944550000000667,0.000396
16.957049999998155,0.000391
16.96954999999903,0.000425
16.9820499999999,0.000495
16.99455000000078,0.000598
17.007049999998262,0.000694
17.01954999999914,0.000764
17.032050000000012,0.00078
17.044550000000886,0.000735
17.057049999998373,0.000669
17.069549999999246,0.000586
17.082050000000123,0.000536
17.094550000000996,0.000532
17.107049999998484,0.000561
17.119549999999357,0.000627
17.13205000000023,0.000681
17.144550000001107,0.000718
17.15704999999859,0.000698
17.169549999999468,0.00066
17.18205000000034,0.000611
17.194550000001215,0.000586
17.207049999998702,0.000627
17.219549999999575,0.000714
17.232050000000452,0.000842
17.244550000001325,0.000987
17.257049999998813,0.001111
17.269549999999686,0.001182
17.28205000000056,0.00119
17.294550000001436,0.001149
17.30704999999892,0.00112
17.319549999999797,0.001111
17.33205000000067,0.001178
17.344549999998158,0.001302
17.35704999999903,0.001471
17.369549999999904,0.001649
17.38205000000078,0.001782
17.394549999998265,0.001844
17.407049999999142,0.001835
17.419550000000015,0.001769
17.43205000000089,0.001691
17.444549999998376,0.001649
17.45704999999925,0.001666
17.469550000000126,0.001736
17.482050000001,0.00186
17.494549999998487,0.002005
17.50704999999936,0.002113
17.519550000000233,0.002154
17.53205000000111,0.002125
17.544549999998594,0.002038
17.55704999999947,0.001926
17.569550000000344,0.001811
17.582050000001217,0.001728
17.594549999998705,0.001678
17.607049999999578,0.001658
17.619550000000455,0.001649
17.63205000000133,0.00162
17.644549999998816,0.001546
17.65704999999969,0.001459
17.669550000000562,0.001343
17.68205000000144,0.001256
17.694549999998923,0.001207
17.7070499999998,0.001215
17.719550000000673,0.001269
17.73204999999816,0.00136
17.744549999999034,0.001455
17.757049999999907,0.001521
17.769550000000784,0.001533
17.782049999998268,0.001492
17.794549999999145,0.001413
17.807050000000018,0.001318
17.81955000000089,0.001248
17.83204999999838,0.001186
17.844549999999252,0.001157
17.85705000000013,0.001149
17.869550000001002,0.001153
17.88204999999849,0.001145
17.894549999999363,0.001095
17.907050000000236,0.001029
17.919550000001113,0.00095
17.932049999998597,0.000871
17.944549999999474,0.000809
17.957050000000347,0.000776
17.96955000000122,0.000768
17.982049999998708,0.000768
17.99454999999958,0.000756
18.007050000000458,0.000718
18.01955000000133,0.000644
18.03204999999882,0.000549
18.044549999999692,0.000445
18.057050000000565,0.00035
18.069550000001442,0.000292
18.082049999998926,0.000292
18.094549999999803,0.000309
18.107050000000676,0.00035
18.119549999998164,0.000383
18.132049999999037,0.000387
18.14454999999991,0.000358
18.157050000000787,0.000296
18.16954999999827,0.000243
18.182049999999148,0.000176
18.19455000000002,0.000152
18.207050000000894,0.000152
18.21954999999838,0.000193
18.232049999999255,0.000247
18.24455000000013,0.000305
18.257050000001005,0.000342
18.269549999998492,0.000379
18.282049999999366,0.000396
18.29455000000024,0.000429
18.307050000001116,0.000483
18.3195499999986,0.000594
18.332049999999477,0.000727
18.34455000000035,0.0009
18.357050000001223,0.001078
18.36954999999871,0.001236
18.382049999999584,0.001339
18.39455000000046,0.001389
18.407050000001334,0.001389
18.41954999999882,0.001343
18.432049999999695,0.001281
18.444550000000568,0.001236
18.457050000001445,0.00124
18.46954999999893,0.001298
18.482049999999806,0.001418
18.49455000000068,0.001575
18.507049999998166,0.001761
18.51954999999904,0.001922
18.532049999999913,0.002034
18.54455000000079,0.002088
18.557049999998274,0.00208
18.569549999999147,0.002022
18.582050000000024,0.001939
18.594550000000897,0.001881
18.607049999998384,0.00186
18.619549999999258,0.001889
18.63205000000013,0.00196
18.644550000001008,0.002051
18.657049999998492,0.002142
18.66954999999937,0.002171
18.682050000000242,0.00215
18.694550000001115,0.002075
18.707049999998603,0.00196
18.719549999999476,0.001831
18.732050000000353,0.001732
18.744550000001226,0.001682
18.757049999998713,0.001687
18.769549999999587,0.001744
18.78205000000046,0.001827
18.794550000001337,0.00191
18.80704999999882,0.001964
18.819549999999698,0.001976
18.83205000000057,0.001939
18.844550000001444,0.001881
18.85704999999893,0.001794
18.869549999999805,0.00172
18.88205000000068,0.001674
18.894549999998166,0.001653
18.907049999999042,0.001658
18.919549999999916,0.00167
18.93205000000079,0.001674
18.944549999998276,0.00167
18.95704999999915,0.001649
18.969550000000027,0.00162
18.9820500000009,0.0016
18.994549999998387,0.001604
19.00704999999926,0.001629
19.019550000000134,0.001695
19.03205000000101,0.001757
19.044549999998495,0.001819
19.05704999999937,0.001848
19.069550000000245,0.001827
19.082050000001118,0.001769
19.094549999998605,0.001649
19.10704999999948,0.001513
19.119550000000356,0.00136
19.13205000000123,0.001227
19.144549999998716,0.001128
19.15704999999959,0.001062
19.169550000000463,0.001033
19.18205000000134,0.001049
19.194549999998824,0.00107
19.2070499999997,0.001107
19.219550000000574,0.001132
19.232050000001447,0.001157
19.244549999998934,0.001178
19.257049999999808,0.00119
19.269550000000685,0.001211
19.28204999999817,0.001244
19.294549999999045,0.001269
19.30704999999992,0.001289
19.319550000000792,0.001314
19.33204999999828,0.001293
19.344549999999153,0.001256
19.35705000000003,0.001178
19.369550000000903,0.001074
19.38204999999839,0.000954
19.394549999999263,0.000847
19.407050000000137,0.00076
19.419550000001014,0.000718
19.432049999998497,0.000722
19.444549999999374,0.00078
19.457050000000248,0.000867
19.46955000000112,0.000958
19.48204999999861,0.001045
19.49454999999948,0.001103
19.50705000000036,0.001136
19.51955000000123,0.001136
19.53204999999872,0.001111
19.544549999999592,0.001066
19.557050000000466,0.001025
19.569550000001342,0.000971
19.582049999998826,0.000917
19.594549999999703,0.000876
19.607050000000577,0.000834
19.61955000000145,0.000818
19.632049999998937,0.000838
19.64454999999981,0.000905
19.657050000000687,0.001016
19.66954999999817,0.001169
19.682049999999048,0.001335
19.69454999999992,0.001488
19.707050000000795,0.001583
19.719549999998282,0.001595
19.732049999999155,0.001554
19.744550000000032,0.001447
19.757050000000905,0.001339
19.769549999998393,0.001256
19.782049999999266,0.001248
19.79455000000014,0.001306
19.807050000001016,0.001451
19.8195499999985,0.00162
19.832049999999377,0.001769
19.84455000000025,0.00184
19.857050000001124,0.001835
19.86954999999861,0.001732
19.882049999999484,0.001575
19.89455000000036,0.001418
19.907050000001234,0.001289
19.919549999998722,0.00124
19.932049999999595,0.00126
19.94455000000047,0.001356
19.957050000001345,0.001467
19.96954999999883,0.001571
19.982049999999706,0.001637
19.99455000000058,0.001658
20.007049999998067,0.001645
20.01954999999894,0.0016
20.032049999999813,0.001558
20.04455000000069,0.001517
20.057049999998174,0.001484
20.06954999999905,0.001451
20.082049999999924,0.001413
20.094550000000797,0.00138
20.107049999998285,0.001347
20.11954999999916,0.001343
20.132050000000035,0.001372
20.14455000000091,0.001409
20.157049999998396,0.001451
20.16954999999927,0.001459
20.182050000000142,0.001418
20.19455000000102,0.001293
20.207049999998503,0.001124
20.21954999999938,0.000938
20.232050000000253,0.000793
20.244550000001126,0.000722
20.257049999998614,0.000768
20.269549999999487,0.000929
20.282050000000364,0.001136
20.294550000001237,0.001331
20.307049999998725,0.001447
20.319549999999598,0.001442
20.33205000000047,0.001314
20.344550000001348,0.001099
20.357049999998832,0.000855
20.36954999999971,0.000648
20.382050000000582,0.00054
20.39454999999807,0.00054
20.407049999998943,0.000619
20.419549999999816,0.000743
20.432050000000693,0.000855
20.444549999998177,0.000913
20.457049999999054,0.000909
20.469549999999927,0.000851
20.4820500000008,0.00076
20.494549999998288,0.000685
20.50704999999916,0.000627
20.519550000000038,0.000631
20.53205000000091,0.000656
20.5445499999984,0.000714
20.557049999999272,0.000789
20.569550000000145,0.000842
20.582050000001022,0.00088
20.594549999998506,0.000913
20.607049999999383,0.000938
20.619550000000256,0.00095
20.63205000000113,0.000983
20.644549999998617,0.001029
20.65704999999949,0.001107
20.669550000000367,0.001194
20.68205000000124,0.00131
20.694549999998728,0.001426
20.7070499999996,0.001542
20.719550000000474,0.001641
20.73205000000135,0.001703
20.744549999998835,0.001728
20.757049999999712,0.001715
20.769550000000585,0.001691
20.782049999998073,0.001658
20.794549999998946,0.001649
20.80704999999982,0.001674
20.819550000000696,0.00174
20.83204999999818,0.001827
20.844549999999057,0.001939
20.85704999999993,0.00203
20.869550000000803,0.00208
20.88204999999829,0.002096
20.894549999999164,0.002042
20.907050000000037,0.001955
20.919550000000914,0.001835
20.932049999998398,0.001707
20.944549999999275,0.0016
20.957050000000148,0.001517
20.96955000000102,0.001488
20.98204999999851,0.001488
20.994549999999382,0.001525
21.00705000000026,0.001587
21.019550000001132,0.001649
21.03204999999862,0.001703
21.044549999999493,0.001724
21.057050000000366,0.001736
21.069550000001243,0.001724
21.082049999998727,0.001707
21.094549999999604,0.00172
21.107050000000477,0.00172
21.11955000000135,0.001761
21.132049999998838,0.001802
21.14454999999971,0.001844
21.157050000000588,0.001856
21.169549999998072,0.001844
21.18204999999895,0.00179
21.194549999999822,0.001699
21.207050000000695,0.001595
21.219549999998183,0.0015
21.232049999999056,0.001418
21.244549999999933,0.001368
21.257050000000806,0.001339
21.269549999998294,0.001327
21.282049999999167,0.001327
21.29455000000004,0.00131
21.307050000000917,0.001281
21.3195499999984,0.001252
21.332049999999278,0.001219
21.34455000000015,0.001202
21.357050000001024,0.001207
21.36954999999851,0.001207
21.382049999999385,0.001219
21.39455000000026,0.001207
21.407050000001135,0.001145
21.419549999998623,0.001041
21.432049999999496,0.000876
21.44455000000037,0.000694
21.457050000001246,0.000499
21.46954999999873,0.000338
21.482049999999607,0.000226
21.49455000000048,0.000185
21.507050000001353,0.000197
21.51954999999884,0.000259
21.532049999999714,0.000334
21.54455000000059,0.000404
21.557049999998075,0.000445
21.56954999999895,0.000458
21.582049999999825,0.000449
21.594550000000698,0.000425
21.607049999998186,0.0004
21.61954999999906,0.0004
21.632049999999936,0.000408
21.64455000000081,0.000449
21.657049999998296,0.000499
21.66954999999917,0.000578
21.682050000000043,0.000656
21.69455000000092,0.000751
21.707049999998404,0.000847
21.71954999999928,0.00095
21.732050000000154,0.001053
21.744550000001027,0.001136
21.757049999998515,0.001186
21.769549999999388,0.001207
21.782050000000265,0.001186
21.794550000001138,0.001149
21.807049999998625,0.001111
21.8195499999995,0.001095
21.832050000000372,0.001099
21.84455000000125,0.00112
21.857049999998733,0.001165
21.86954999999961,0.001202
21.882050000000483,0.001207
21.894550000001356,0.001186
21.907049999998844,0.001145
21.919549999999717,0.001078
21.932050000000594,0.001016
21.944549999998078,0.000971
21.957049999998954,0.000954
21.969549999999828,0.000967
21.9820500000007,0.000996
21.99454999999819,0.001053
22.00704999999906,0.001107
22.01954999999994,0.001173
22.03205000000081,0.001236
22.0445499999983,0.001306
22.057049999999172,0.001389
22.069550000000046,0.001475
22.082050000000923,0.001571
22.094549999998407,0.001653
22.107049999999283,0.00174
22.119550000000157,0.001806
22.13205000000103,0.001856
22.144549999998517,0.001893
22.15704999999939,0.00191
22.169550000000267,0.001918
22.18205000000114,0.001931
22.194549999998628,0.001931
22.2070499999995,0.001918
22.219550000000375,0.001898
22.23205000000125,0.001873
22.244549999998736,0.00184
22.257049999999612,0.001819
22.269550000000486,0.001806
22.28205000000136,0.001827
22.294549999998846,0.001873
22.30704999999972,0.001935
22.319550000000596,0.00198
22.33204999999808,0.002013
22.344549999998957,0.002005
22.35704999999983,0.001947
22.369550000000704,0.001848
22.38204999999819,0.001728
22.394549999999064,0.001629
22.40704999999994,0.00155
22.419550000000815,0.001517
22.432049999998302,0.001521
22.444549999999175,0.001554
22.45705000000005,0.001587
22.469550000000925,0.001587
22.48204999999841,0.001542
22.494549999999286,0.001451
22.50705000000016,0.001318
22.519550000001033,0.001182
22.53204999999852,0.00107
22.544549999999393,0.001008
22.55705000000027,0.000996
22.569550000001144,0.001033
22.58204999999863,0.001095
22.594549999999504,0.001157
22.607050000000378,0.001178
22.619550000001254,0.001161
22.63204999999874,0.001099
22.644549999999615,0.001008
22.65705000000049,0.000917
22.66955000000136,0.000851
22.68204999999885,0.000826
22.694549999999722,0.000838
22.7070500000006,0.000905
22.719549999998083,0.000991
22.73204999999896,0.001095
22.744549999999833,0.001178
22.757050000000707,0.001231
22.769549999998194,0.001252
22.782049999999067,0.001231
22.794549999999944,0.00119
22.807050000000817,0.001132
22.819549999998305,0.001074
22.832049999999178,0.001029
22.84455000000005,0.001008
22.85705000000093,0.001029
22.869549999998412,0.001058
22.88204999999929,0.001095
22.894550000000162,0.001136
22.907050000001036,0.001153
22.919549999998523,0.001153
22.932049999999396,0.001145
22.944550000000273,0.00114
22.957050000001146,0.001153
22.969549999998634,0.00119
22.982049999999507,0.001244
22.99455000000038,0.001327
23.007050000001257,0.001409
23.01954999999874,0.001475
23.032049999999618,0.001521
23.04455000000049,0.001546
23.057050000001365,0.001554
23.069549999998852,0.001558
23.082049999999725,0.001554
23.094550000000602,0.001575
23.107049999998086,0.0016
23.119549999998963,0.001641
23.132049999999836,0.001682
23.14455000000071,0.001715
23.157049999998197,0.001749
23.16954999999907,0.001782
23.182049999999943,0.001815
23.19455000000082,0.00184
23.207049999998304,0.001848
23.21954999999918,0.001844
23.232050000000054,0.001844
23.244550000000928,0.001811
23.257049999998415,0.001806
23.26954999999929,0.001819
23.282050000000165,0.001852
23.29455000000104,0.00191
23.307049999998526,0.001976
23.3195499999994,0.002022
23.332050000000272,0.002059
23.34455000000115,0.002051
23.357049999998633,0.002013
23.36954999999951,0.001951
23.382050000000383,0.001898
23.394550000001257,0.00186
23.407049999998744,0.001848
23.419549999999617,0.001869
23.432050000000494,0.001889
23.444550000001367,0.001902
23.457049999998855,0.001869
23.469549999999728,0.001782
23.4820500000006,0.001662
23.49454999999809,0.001521
23.507049999998962,0.001393
23.51954999999984,0.001285
23.532050000000712,0.001211
23.5445499999982,0.001169
23.557049999999073,0.001145
23.569549999999946,0.001136
23.582050000000823,0.00112
23.594549999998307,0.00112
23.607049999999184,0.001132
23.619550000000057,0.001169
23.63205000000093,0.001211
23.644549999998418,0.00126
23.65704999999929,0.001277
23.669550000000168,0.00124
23.68205000000104,0.001128
23.69454999999853,0.000942
23.707049999999402,0.000718
23.719550000000275,0.000478
23.732050000001152,0.00028
23.744549999998636,0.000139
23.757049999999513,0.000102
23.769550000000386,0.000127
23.78205000000126,0.00018
23.794549999998747,0.000255
23.80704999999962,0.000313
23.819550000000497,0.000325
23.83205000000137,0.00028
23.844549999998858,0.000243
23.85704999999973,0.000226
23.869550000000604,0.000214
23.88204999999809,0.000247
23.894549999998965,0.000342
23.907049999999842,0.000491
23.919550000000715,0.000652
23.932049999998203,0.00083
23.944549999999076,0.001053
23.95704999999995,0.001306
23.969550000000826,0.001558
23.98204999999831,0.001827
23.994549999999187,0.002129
24.00705000000006,0.002468
24.019550000000933,0.002795
24.03204999999842,0.003118
24.044549999999294,0.003482
24.05705000000017,0.003871
24.069550000001044,0.004268
24.08204999999853,0.004674
24.094549999999405,0.005125
24.107050000000278,0.005621
24.119550000001155,0.006105
24.13204999999864,0.006589
24.144549999999516,0.007102
24.15705000000039,0.007632
24.169550000001262,0.008145
24.18204999999875,0.008675
24.194549999999623,0.009221
24.2070500000005,0.0098
24.219550000001373,0.01035
24.23204999999886,0.010888
24.244549999999734,0.011426
24.257050000000607,0.011931
24.269549999998095,0.012382
24.282049999998968,0.012791
24.294549999999845,0.013189
24.307050000000718,0.013569
24.319549999998205,0.013884
24.33204999999908,0.014161
24.344549999999952,0.014409
24.35705000000083,0.014628
24.369549999998313,0.014748
24.38204999999919,0.014852
24.394550000000063,0.01493
24.407050000000936,0.014992
24.419549999998424,0.015013
24.432049999999297,0.015042
24.444550000000174,0.015075
24.457050000001047,0.015112
24.469549999998534,0.015092
24.482049999999408,0.015067
24.49455000000028,0.015046
24.507050000001158,0.015013
24.51954999999864,0.014959
24.53204999999952,0.014901
24.54455000000039,0.014852
24.557050000001265,0.014777
24.569549999998753,0.014653
24.582049999999626,0.014484
24.594550000000503,0.014277
24.607050000001376,0.014041
24.619549999998863,0.013768
24.632049999999737,0.013524
24.64455000000061,0.013321
24.657049999998097,0.013164
24.66954999999897,0.013048
24.682049999999848,0.012957
24.69455000000072,0.012882
24.70704999999821,0.012812
24.71954999999908,0.012733
24.732049999999955,0.012696
24.74455000000083,0.012688
24.757049999998316,0.012729
24.769549999999192,0.012829
24.782050000000066,0.012953
24.79455000000094,0.013052
24.807049999998426,0.013106
24.8195499999993,0.013114
24.832050000000176,0.013069
24.84455000000105,0.012982
24.857049999998537,0.012907
24.86954999999941,0.012895
24.882050000000284,0.012965
24.89455000000116,0.013093
24.907049999998645,0.013238
24.91954999999952,0.013375
24.932050000000395,0.013449
24.944550000001268,0.013416
24.957049999998755,0.013271
24.96954999999963,0.013077
24.982050000000505,0.012853
24.99455000000138,0.012626
25.007049999998866,0.012431
25.01954999999974,0.012299
25.032050000000613,0.012225
25.0445499999981,0.012146
25.057049999998974,0.012034
25.06954999999985,0.011898
25.082050000000724,0.011703
25.09454999999821,0.01143
25.107049999999084,0.011095
25.119549999999958,0.010739
25.132050000000834,0.010379
25.14454999999832,0.010023
25.157049999999195,0.009684
25.16955000000007,0.009386
25.18205000000094,0.009126
25.19454999999843,0.008857
25.207049999999303,0.008571
25.21955000000018,0.00829
25.232050000001053,0.007992
25.24454999999854,0.007657
25.257049999999413,0.007301
25.269550000000287,0.006982
25.282050000001163,0.006685
25.294549999998647,0.006407
25.307049999999524,0.006134
25.319550000000397,0.005915
25.33205000000127,0.0057
25.34454999999876,0.005452
25.35704999999963,0.005187
25.36955000000051,0.004955
25.38205000000138,0.004723
25.39454999999887,0.004529
25.407049999999742,0.004355
25.419550000000616,0.00426
25.432049999998103,0.004202
25.444549999998976,0.00414
25.457049999999853,0.004061
25.469550000000726,0.003987
25.48204999999821,0.003863
25.494549999999087,0.003706
25.50704999999996,0.003519
25.519550000000834,0.003375
25.53204999999832,0.003267
25.544549999999195,0.003184
25.55705000000007,0.003139
25.569550000000945,0.003135
25.582049999998432,0.003118
25.594549999999305,0.00306
25.60705000000018,0.00294
25.619550000001055,0.002791
25.63204999999854,0.002601
25.644549999999416,0.002394
25.65705000000029,0.002212
25.669550000001163,0.0021
25.68204999999865,0.002051
25.694549999999523,0.002063
25.7070500000004,0.002096
25.719550000001274,0.002146
25.73204999999876,0.002162
25.744549999999634,0.0021
25.757050000000508,0.001972
25.769550000001384,0.001806
25.78204999999887,0.001624
25.794549999999745,0.001442
25.80705000000062,0.001327
25.819549999998106,0.001269
25.83204999999898,0.001277
25.844549999999852,0.001322
25.85705000000073,0.00136
25.869549999998213,0.001393
25.88204999999909,0.001372
25.894549999999963,0.00131
25.907050000000837,0.001194
25.919549999998324,0.001066
25.932049999999197,0.000938
25.944550000000074,0.000842
25.957050000000947,0.00078
25.969549999998435,0.000776
25.982049999999308,0.000818
25.99455000000018,0.000863
26.00705000000106,0.000925
26.019549999998542,0.000975
26.03204999999942,0.000987
26.044550000000292,0.00095
26.057050000001166,0.000867
26.069549999998653,0.000785
26.082049999999526,0.000689
26.094550000000403,0.000623
26.107050000001276,0.000619
26.119549999998764,0.000665
26.132049999999637,0.000764
26.14455000000051,0.000888
26.157050000001387,0.000979
26.16954999999887,0.001016
26.182049999999748,0.000975
26.19455000000062,0.000847
26.20704999999811,0.00066
26.219549999998982,0.000474
26.232049999999855,0.000329
26.244550000000732,0.00028
26.257049999998216,0.000338
26.269549999999093,0.000503
26.282049999999966,0.000718
26.29455000000084,0.000946
26.307049999998327,0.001107
26.3195499999992,0.00119
26.332050000000077,0.001169
26.34455000000095,0.001078
26.357049999998438,0.000958
26.36954999999931,0.000863
26.382050000000184,0.000822
26.39455000000106,0.000871
26.407049999998545,0.000979
26.419549999999422,0.001111
26.432050000000295,0.001227
26.44455000000117,0.001289
26.457049999998656,0.001252
26.46954999999953,0.001153
26.482050000000406,0.00102
26.49455000000128,0.000905
26.507049999998767,0.000855
26.51954999999964,0.000892
26.532050000000513,0.001033
26.54455000000139,0.00124
26.557049999998874,0.001459
26.56954999999975,0.001653
26.582050000000624,0.001782
26.59454999999811,0.001848
26.607049999998985,0.001848
26.619549999999858,0.001806
26.632050000000735,0.001778
26.64454999999822,0.001761
26.657049999999096,0.001806
26.66954999999997,0.001881
26.682050000000842,0.001984
26.69454999999833,0.002121
26.707049999999203,0.002274
26.71955000000008,0.002431
26.732050000000953,0.002609
26.74454999999844,0.002791
26.757049999999314,0.002965
26.769550000000187,0.003118
26.782050000001064,0.003221
26.794549999998548,0.003275
26.807049999999425,0.003271
26.819550000000298,0.003213
26.83205000000117,0.00313
26.84454999999866,0.003064
26.857049999999532,0.003023
26.86955000000041,0.003006
26.882050000001282,0.003048
26.89454999999877,0.003093
26.907049999999643,0.00313
26.919550000000516,0.003135
26.932050000001393,0.003102
26.944549999998877,0.003044
26.957049999999754,0.002948
26.969550000000627,0.002866
26.982049999998114,0.002804
26.994549999998988,0.00275
27.00704999999986,0.002708
27.019550000000738,0.002684
27.032049999998222,0.002634
27.0445499999991,0.002584
27.057049999999972,0.00251
27.069550000000845,0.002423
27.082049999998333,0.002344
27.094549999999206,0.00227
27.107050000000083,0.002208
27.119550000000956,0.002137
27.132049999998443,0.002071
27.144549999999317,0.001984
27.15705000000019,0.001881
27.169550000001067,0.001769
27.18204999999855,0.00167
27.194549999999428,0.001575
27.2070500000003,0.001513
27.219550000001174,0.001488
27.23204999999866,0.001471
27.244549999999535,0.001451
27.25705000000041,0.001409
27.269550000001285,0.001343
27.282049999998772,0.001252
27.294549999999646,0.001145
27.30705000000052,0.001049
27.319550000001396,0.000979
27.33204999999888,0.000962
27.344549999999757,0.000967
27.35705000000063,0.000996
27.369549999998117,0.001033
27.38204999999899,0.001058
27.394549999999864,0.001041
27.40705000000074,0.000987
27.419549999998225,0.000917
27.4320499999991,0.000842
27.444549999999975,0.000785
27.457050000000848,0.000739
27.469549999998335,0.000722
27.48204999999921,0.000735
27.494550000000086,0.00076
27.50705000000096,0.000772
27.519549999998446,0.000801
27.53204999999932,0.000805
27.544550000000193,0.000814
27.55705000000107,0.000801
27.569549999998554,0.000797
27.58204999999943,0.000805
27.594550000000304,0.000838
27.607050000001177,0.00088
27.619549999998664,0.000971
27.632049999999538,0.001078
27.644550000000415,0.001198
27.657050000001288,0.001335
27.669549999998775,0.001451
27.68204999999965,0.001529
27.694550000000522,0.001538
27.7070500000014,0.001488
27.719549999998883,0.001364
27.73204999999976,0.001202
27.744550000000633,0.001016
27.757049999998117,0.000863
27.769549999998993,0.000768
27.782049999999867,0.000751
27.79455000000074,0.000818
27.807049999998227,0.000954
27.8195499999991,0.001107
27.832049999999978,0.00124
27.84455000000085,0.001302
27.85704999999834,0.001281
27.86954999999921,0.001186
27.882050000000085,0.001012
27.89455000000096,0.000834
27.907049999998446,0.000685
27.919549999999322,0.000619
27.932050000000196,0.000623
27.94455000000107,0.000702
27.957049999998556,0.000814
27.96954999999943,0.000905
27.982050000000307,0.000962
27.99455000000118,0.000942
28.007049999998667,0.000859
28.01954999999954,0.000731
28.032050000000414,0.000607
28.04455000000129,0.000516
28.057049999998775,0.00047
28.06954999999965,0.000483
28.082050000000525,0.000536
28.094550000001398,0.000603
28.107049999998885,0.000665
28.11954999999976,0.00071
28.132050000000635,0.000739
28.14454999999812,0.000768
28.157049999998996,0.000805
28.16954999999987,0.000842
28.182050000000743,0.000884
28.19454999999823,0.000921
28.207049999999104,0.000925
28.21954999999998,0.000888
28.232050000000854,0.000809
28.24454999999834,0.000706
28.257049999999214,0.000598
28.269550000000088,0.000532
28.282050000000964,0.000507
28.29454999999845,0.000532
28.307049999999325,0.00059
28.3195500000002,0.000636
28.33205000000107,0.000665
28.34454999999856,0.00064
28.357049999999433,0.000582
28.36955000000031,0.000487
28.382050000001183,0.000391
28.39454999999867,0.000321
28.407049999999543,0.000296
28.419550000000417,0.000329
28.432050000001293,0.000383
28.444549999998777,0.000437
28.457049999999654,0.00047
28.469550000000527,0.00047
28.4820500000014,0.000437
28.49454999999889,0.000383
28.50704999999976,0.000358
28.51955000000064,0.000375
28.532049999998122,0.000437
28.544549999999,0.000565
28.557049999999872,0.000718
28.569550000000746,0.00088
28.582049999998233,0.001008
28.594549999999106,0.001087
28.607049999999983,0.00112
28.619550000000856,0.00112
28.632049999998344,0.001103
28.644549999999217,0.001099
28.65705000000009,0.001128
28.669550000000967,0.001194
28.68204999999845,0.001277
28.694549999999328,0.001351
28.7070500000002,0.001376
28.719550000001075,0.001347
28.732049999998562,0.001264
28.744549999999435,0.001157
28.757050000000312,0.001041
28.769550000001185,0.000962
28.782049999998673,0.000933
28.794549999999546,0.000967
28.80705000000042,0.001029
28.819550000001296,0.001111
28.83204999999878,0.00119
28.844549999999657,0.001236
28.85705000000053,0.001223
28.869550000001404,0.001186
28.88204999999889,0.001153
28.894549999999764,0.001111
28.90705000000064,0.001082
28.919549999998125,0.001087
28.932049999999002,0.001132
28.944549999999875,0.001161
28.95705000000075,0.001153
28.969549999998236,0.001149
28.98204999999911,0.001116
28.994549999999986,0.001029
29.00705000000086,0.000876
29.019549999998347,0.000751
29.03204999999922,0.000656
29.044550000000093,0.000536
29.05705000000097,0.000387
29.069549999998454,0.000267
29.08204999999933,0.000152
29.094550000000204,-2.6E-05
29.107050000001077,-0.000304
29.119549999998565,-0.00061
29.13204999999944,-0.000957
29.144550000000315,-0.001417
29.15705000000119,-0.001983
29.169549999998676,-0.002575
29.18204999999955,-0.0032
29.194550000000422,-0.003903
29.2070500000013,-0.004656
29.219549999998783,-0.005388
29.23204999999966,-0.006088
29.244550000000533,-0.006799
29.257050000001406,-0.007528
29.269549999998894,-0.008214
29.282049999999767,-0.008934
29.294550000000644,-0.009737
29.307049999998128,-0.010647
29.319549999999005,-0.011607
29.332049999999878,-0.012654
29.34455000000075,-0.013767
29.35704999999824,-0.014892
29.369549999999112,-0.015918
29.38204999999999,-0.016895
29.394550000000862,-0.017784
29.40704999999835,-0.018587
29.419549999999223,-0.01929
29.432050000000096,-0.019969
29.444550000000973,-0.020643
29.457049999998457,-0.021293
29.469549999999334,-0.021876
29.482050000000207,-0.022418
29.49455000000108,-0.022886
29.507049999998568,-0.023241
29.51954999999944,-0.02344
29.532050000000318,-0.023577
29.54455000000119,-0.02361
29.55704999999868,-0.02356
29.569549999999552,-0.023403
29.582050000000425,-0.023208
29.594550000001302,-0.02291
29.607049999998786,-0.022509
29.619549999999663,-0.021988
29.632050000000536,-0.0214
29.64455000000141,-0.020734
29.657049999998897,-0.019998
29.66954999999977,-0.019212
29.682050000000647,-0.018421
29.69454999999813,-0.017598
29.707049999999008,-0.016742
29.71954999999988,-0.015873
29.732050000000754,-0.015
29.74454999999824,-0.014106
29.757049999999115,-0.013183
29.76954999999999,-0.012294
29.782050000000865,-0.011433
29.794549999998353,-0.010564
29.807049999999226,-0.009687
29.8195500000001,-0.008852
29.832050000000976,-0.008028
29.84454999999846,-0.007188
29.857049999999337,-0.006369
29.86955000000021,-0.005641
29.882050000001083,-0.004962
29.89454999999857,-0.004342
29.907049999999444,-0.003775
29.91955000000032,-0.00334
29.932050000001194,-0.002952
29.94454999999868,-0.002583
29.957049999999555,-0.002252
29.969550000000428,-0.002033
29.982050000001305,-0.001843
29.99454999999879,-0.001698
30.007049999999666,-0.001594
30.01955000000054,-0.001586
30.032050000001412,-0.001594
30.0445499999989,-0.001582
30.057049999999773,-0.001537
30.06955000000065,-0.001524
30.082049999998134,-0.001479
30.094549999999007,-0.001404
30.107049999999884,-0.001346
30.119550000000757,-0.001375
30.132049999998245,-0.001462
30.144549999999118,-0.001611
30.15704999999999,-0.001822
30.169550000000868,-0.002103
30.182049999998352,-0.002385
30.19454999999923,-0.002625
30.207050000000102,-0.002794
30.219550000000975,-0.002927
30.232049999998463,-0.002993
30.244549999999336,-0.003026
30.257050000000213,-0.003034
30.269550000001086,-0.003059
30.282049999998573,-0.003105
30.294549999999447,-0.003163
30.30705000000032,-0.003225
30.319550000001197,-0.003274
30.33204999999868,-0.003311
30.344549999999558,-0.003303
30.35705000000043,-0.003283
30.369550000001304,-0.003233
30.38204999999879,-0.003179
30.394549999999665,-0.003092
30.40705000000054,-0.002981
30.419550000001415,-0.002832
30.432049999998902,-0.002658
30.444549999999776,-0.002451
30.45705000000065,-0.002227
30.469549999998137,-0.002016
30.48204999999901,-0.001855
30.494549999999887,-0.001756
30.50705000000076,-0.001727
30.519549999998247,-0.001772
30.53204999999912,-0.001855
30.544549999999994,-0.001938
30.55705000000087,-0.001996
30.569549999998355,-0.002004
30.58204999999923,-0.001979
30.594550000000105,-0.001925
30.607050000000978,-0.001847
30.619549999998465,-0.001785
30.63204999999934,-0.001756
30.644550000000216,-0.001735
30.65705000000109,-0.001698
30.669549999998576,-0.001685
30.68204999999945,-0.00164
30.694550000000323,-0.001574
30.7070500000012,-0.001462
30.719549999998684,-0.001359
30.73204999999956,-0.00128
30.744550000000434,-0.001189
30.757050000001307,-0.001098
30.769549999998794,-0.001032
30.782049999999668,-0.000974
30.794550000000545,-0.000895
30.807050000001418,-0.000796
30.819549999998905,-0.000668
30.83204999999978,-0.000535
30.844550000000652,-0.00037
30.85704999999814,-0.000171
30.869549999999013,2.7E-05
30.88204999999989,0.000251
30.894550000000763,0.000487
30.90704999999825,0.000747
30.919549999999123,0.001033
30.932049999999997,0.001314
30.944550000000874,0.001612
30.957049999998357,0.001918
30.969549999999234,0.002191
30.982050000000108,0.002452
30.99455000000098,0.002688
31.00704999999847,0.002911
31.01954999999934,0.003102
31.03205000000022,0.003284
31.04455000000109,0.00349
31.05704999999858,0.003701
31.069549999999452,0.003912
31.082050000000326,0.00414
31.094550000001203,0.004359
31.107049999998686,0.004537
31.119549999999563,0.004657
31.132050000000437,0.004719
31.14455000000131,0.004736
31.157049999998797,0.00469
31.16954999999967,0.004612
31.182050000000547,0.004533
31.19455000000142,0.00445
31.207049999998908,0.004372
31.21954999999978,0.004264
31.232050000000655,0.004144
31.244549999998142,0.003987
31.257049999999015,0.003788
31.269549999999892,0.00359
31.282050000000766,0.003412
31.294549999998253,0.003267
31.307049999999126,0.00318
31.31955,0.003143
31.332050000000876,0.003143
31.34454999999836,0.003126
31.357049999999237,0.003068
31.36955000000011,0.002928
31.382050000000984,0.002721
31.39454999999847,0.002444
31.407049999999344,0.002104
31.41955000000022,0.00179
31.432050000001095,0.001488
31.444549999998582,0.001211
31.457049999999455,0.000962
31.46955000000033,0.000731
31.482050000001205,0.000511
31.49454999999869,0.000263
31.507049999999566,-2E-06
31.51955000000044,-0.000242
31.532050000001313,-0.000473
31.5445499999988,-0.000701
31.557049999999673,-0.000895
31.56955000000055,-0.001073
31.582050000001423,-0.001239
31.59454999999891,-0.001433
31.607049999999784,-0.001661
31.619550000000658,-0.001868
31.632049999998145,-0.002079
31.64454999999902,-0.00229
31.657049999999895,-0.002476
31.66955000000077,-0.002629
31.682049999998256,-0.002761
31.69454999999913,-0.002906
31.707050000000002,-0.003051
31.71955000000088,-0.003179
31.732049999998363,-0.003316
31.74454999999924,-0.003436
31.757050000000113,-0.003518
31.769550000000987,-0.003535
31.782049999998474,-0.003527
31.794549999999347,-0.003469
31.807050000000224,-0.003403
31.819550000001097,-0.003332
31.832049999998585,-0.003291
31.844549999999458,-0.003274
31.85705000000033,-0.003283
31.869550000001208,-0.00327
31.882049999998692,-0.003258
31.89454999999957,-0.003204
31.907050000000442,-0.003117
31.919550000001315,-0.002993
31.932049999998803,-0.002861
31.944549999999676,-0.002732
31.957050000000553,-0.002608
31.969550000001426,-0.002492
31.982049999998914,-0.002405
31.994549999999787,-0.00231
32.00705000000066,-0.00219
32.01954999999815,-0.002066
32.032049999999025,-0.001921
32.044549999999894,-0.001743
32.05705000000077,-0.001549
32.06954999999826,-0.001354
32.08204999999913,-0.001172
32.094550000000005,-0.000982
32.10705000000088,-0.000792
32.11954999999837,-0.000589
32.13204999999924,-0.000386
32.144550000000116,-0.000159
32.15705000000099,6.9E-05
32.16954999999847,0.000284
32.18204999999935,0.000462
32.19455000000023,0.000615
32.2070500000011,0.000743
32.219549999998584,0.000851
32.23204999999946,0.00095
32.24455000000034,0.001074
32.25705000000121,0.001231
32.269549999998695,0.001413
32.28204999999957,0.001616
32.29455000000044,0.001831
32.30705000000132,0.001989
32.319549999998806,0.002096
32.33204999999968,0.002146
32.34455000000055,0.002142
32.35705000000143,0.002117
32.36954999999892,0.002084
32.382049999999786,0.002096
32.39455000000066,0.00215
32.40704999999815,0.002241
32.41954999999903,0.002344
32.4320499999999,0.002444
32.444550000000774,0.002502
32.45704999999826,0.00251
32.46954999999913,0.002464
32.48205000000001,0.002394
32.494550000000885,0.002295
32.50704999999837,0.002204
32.51954999999924,0.002121
32.53205000000012,0.002063
32.544550000000996,0.002022
32.557049999998476,0.001984
32.56954999999935,0.001931
32.58205000000023,0.00186
32.5945500000011,0.001753
32.60704999999859,0.0016
32.619549999999464,0.001409
32.63205000000034,0.001186
32.64455000000121,0.000958
32.6570499999987,0.000722
32.669549999999575,0.00052
32.682050000000444,0.00035
32.69455000000132,0.000226
32.70704999999881,0.000139
32.719549999999685,9.8E-05
32.732050000000555,5.2E-05
32.74455000000143,1.9E-05
32.75704999999892,-2.2E-05
32.76954999999979,-8.4E-05
32.782050000000666,-0.000134
32.794549999998154,-0.000184
32.80704999999903,-0.000213
32.8195499999999,-0.000217
32.83205000000078,-0.000213
32.844549999998264,-0.000208
32.857049999999134,-0.000221
32.86955000000001,-0.000279
32.88205000000089,-0.000366
32.894549999998375,-0.000494
32.907049999999245,-0.000635
32.91955000000012,-0.000742
32.932050000001,-0.000829
32.94454999999848,-0.000846
32.957049999999356,-0.000792
32.96955000000023,-0.000697
32.9820500000011,-0.00056
32.99454999999859,-0.000424
33.00704999999947,-0.000295
33.01955000000034,-0.000192
33.03205000000121,-0.000109
33.0445499999987,-4.7E-05
33.05704999999958,1.9E-05
33.06955000000045,9.8E-05
33.082050000001324,0.000201
33.09454999999881,0.000334
33.10704999999969,0.000487
33.11955000000056,0.000648
33.132050000001435,0.000789
33.14454999999892,0.000913
33.15704999999979,0.000987
33.16955000000067,0.001016
33.182049999998156,0.000996
33.19454999999903,0.000946
33.2070499999999,0.000892
33.21955000000078,0.000834
33.23204999999827,0.000809
33.24454999999914,0.000834
33.257050000000014,0.0009
33.26955000000089,0.001012
33.28204999999838,0.001161
33.29454999999925,0.001327
33.307050000000125,0.001496
33.319550000001,0.001629
33.33204999999848,0.001744
33.34454999999936,0.001827
33.357050000000235,0.001893
33.369550000001105,0.001935
33.38204999999859,0.001976
33.39454999999947,0.002013
33.407050000000346,0.002038
33.419550000001216,0.002059
33.4320499999987,0.002067
33.44454999999958,0.002038
33.45705000000045,0.001997
33.46955000000133,0.001918
33.482049999998814,0.001848
33.49454999999969,0.001782
33.50705000000056,0.001736
33.51955000000144,0.001736
33.532049999998925,0.001761
33.544549999999795,0.001806
33.55705000000067,0.001856
33.56954999999816,0.001889
33.58204999999903,0.001898
33.594549999999906,0.00186
33.60705000000078,0.001786
33.61954999999827,0.001682
33.63204999999914,0.001571
33.64455000000002,0.001463
33.65705000000089,0.001368
33.669549999998374,0.001298
33.68204999999925,0.001256
33.69455000000013,0.001236
33.707050000001,0.001211
33.719549999998485,0.001186
33.73204999999936,0.001161
33.74455000000024,0.001111
33.75705000000111,0.001049
33.769549999998596,0.000958
33.78204999999947,0.000855
33.79455000000034,0.000727
33.80705000000122,0.000594
33.819549999998706,0.000458
33.83204999999958,0.000321
33.84455000000045,0.000201
33.85705000000133,0.000106
33.86954999999882,4.4E-05
33.88204999999969,1.5E-05
33.894550000000564,1.1E-05
33.90705000000144,2.3E-05
33.91954999999893,3.2E-05
33.9320499999998,1.1E-05
33.944550000000675,-3.1E-05
33.95704999999816,-9.3E-05
33.96954999999903,-0.000159
33.98204999999991,-0.000242
33.994550000000785,-0.000287
34.00704999999827,-0.000287
34.01954999999914,-0.000229
34.03205000000002,-0.000134
34.044550000000896,-2E-06
34.05704999999838,0.000143
34.06954999999925,0.000267
34.08205000000013,0.000363
34.094550000001,0.000429
34.10704999999849,0.000445
34.119549999999364,0.000454
34.13205000000024,0.000445
34.14455000000111,0.000449
34.1570499999986,0.000462
34.169549999999475,0.000483
34.182050000000345,0.000511
34.19455000000122,0.000528
34.20704999999871,0.000545
34.219549999999586,0.000574
34.232050000000456,0.000607
34.24455000000133,0.000681
34.25704999999882,0.000809
34.26954999999969,0.000991
34.28205000000057,0.001198
34.29455000000144,0.001422
34.30704999999893,0.001633
34.3195499999998,0.001778
34.33205000000068,0.00186
34.344549999998165,0.001877
34.357049999999035,0.001831
34.36954999999991,0.001753
34.38205000000079,0.001666
34.394549999998276,0.001591
34.407049999999145,0.001554
34.41955000000002,0.001546
34.4320500000009,0.001562
34.44454999999838,0.001612
34.457049999999256,0.001691
34.46955000000013,0.001798
34.482050000001,0.001943
34.49454999999849,0.0021
34.50704999999937,0.002257
34.519550000000244,0.002382
34.532050000001114,0.002481
34.5445499999986,0.002522
34.55704999999948,0.002502
34.56955000000035,0.00244
34.582050000001225,0.002348
34.59454999999871,0.002286
34.60704999999959,0.002253
34.61955000000046,0.002262
34.632050000001335,0.002299
34.64454999999882,0.002353
34.65704999999969,0.002373
34.66955000000057,0.002361
34.682050000001446,0.002299
34.694549999998934,0.002204
34.7070499999998,0.002075
34.71955000000068,0.001976
34.73204999999817,0.00191
34.74454999999904,0.001864
34.757049999999914,0.001835
34.76955000000079,0.001798
34.78204999999828,0.001732
34.79454999999915,0.00162
34.807050000000025,0.001447
34.8195500000009,0.001252
34.83204999999838,0.001049
34.84454999999926,0.000851
34.857050000000136,0.000677
34.869550000001006,0.00052
34.88204999999849,0.000387
34.89454999999937,0.000238
34.90705000000025,9.4E-05
34.91955000000112,-6.8E-05
34.932049999998604,-0.000221
34.94454999999948,-0.000349
34.95705000000035,-0.000419
34.96955000000123,-0.000411
34.982049999998715,-0.000349
34.99454999999959,-0.000233
35.00705000000046,-0.000109
35.01955000000134,-2E-06
35.032049999998826,6E-05
35.044549999999695,5.2E-05
35.05705000000057,-2.2E-05
35.06955000000145,-0.000146
35.08204999999894,-0.000275
35.094549999999806,-0.000395
35.10705000000068,-0.000457
35.11954999999817,-0.00044
35.13204999999904,-0.000357
35.14454999999992,-0.0002
35.157050000000794,-1.4E-05
35.16954999999828,0.000189
35.18204999999915,0.000367
35.19455000000003,0.000483
35.207050000000905,0.000536
35.219549999998385,0.000545
35.23204999999926,0.000511
35.24455000000014,0.000483
35.25705000000101,0.000462
35.269549999998496,0.000495
35.28204999999937,0.000565
35.29455000000025,0.000685
35.30705000000112,0.000797
35.31954999999861,0.00088
35.332049999999484,0.000913
35.34455000000035,0.000892
35.35705000000123,0.000818
35.36954999999872,0.000727
35.382049999999595,0.000627
35.394550000000464,0.000582
35.40705000000134,0.000603
35.41954999999883,0.000677
35.4320499999997,0.00078
35.444550000000575,0.000921
35.45705000000145,0.001053
35.46954999999894,0.001157
35.48204999999981,0.001231
35.494550000000686,0.001285
35.50704999999817,0.001318
35.51954999999904,0.001368
35.53204999999992,0.001434
35.5445500000008,0.001525
35.557049999998284,0.001633
35.569549999999154,0.001753
35.58205000000003,0.001864
35.59455000000091,0.00196
35.60704999999839,0.002046
35.619549999999265,0.002104
35.63205000000014,0.002142
35.64455000000101,0.002158
35.6570499999985,0.002146
35.669549999999376,0.002117
35.68205000000025,0.002075
35.69455000000112,0.002046
35.70704999999861,0.002026
35.71954999999949,0.002026
35.732050000000356,0.002063
35.74455000000123,0.002113
35.75704999999872,0.002171
35.7695499999996,0.002216
35.78205000000047,0.002224
35.794550000001344,0.002208
35.80704999999883,0.002133
35.8195499999997,0.002051
35.83205000000058,0.001955
35.844550000001455,0.001869
35.857049999998935,0.001827
35.86954999999981,0.001802
35.88205000000069,0.001811
35.894549999998176,0.001831
35.907049999999046,0.001848
35.91954999999992,0.001823
35.9320500000008,0.001769
35.94454999999828,0.001658
35.95704999999916,0.001492
35.969550000000034,0.001318
35.9820500000009,0.00112
35.99454999999839,0.000946
36.00704999999927,0.00078
36.019550000000145,0.000669
36.032050000001014,0.000586
36.0445499999985,0.000532
36.05704999999938,0.000499
36.06955000000025,0.000462
36.082050000001125,0.000441
36.09454999999861,0.000404
36.10704999999949,0.000358
36.11955000000036,0.000342
36.132050000001236,0.000309
36.14454999999872,0.00028
36.15704999999959,0.000234
36.16955000000047,0.000172
36.18205000000135,8.9E-05
36.194549999998834,-1.8E-05
36.207049999999704,-0.000113
36.21955000000058,-0.000188
36.23204999999807,-0.000233
36.24454999999894,-0.000242
36.257049999999815,-0.000192
36.26955000000069,-0.000126
36.28204999999818,-5.5E-05
36.29454999999905,7E-06
36.307049999999926,4.4E-05
36.3195500000008,5.2E-05
36.33204999999828,4E-05
36.34454999999916,3.2E-05
36.35705000000004,4.4E-05
36.369550000000906,8.9E-05
36.382049999998394,0.000164
36.39454999999927,0.000247
36.40705000000015,0.000346
36.41955000000102,0.000437
36.432049999998505,0.000528
36.44454999999938,0.000578
36.45705000000025,0.000627
36.46955000000113,0.000669
36.482049999998615,0.000694
36.49454999999949,0.000727
36.50705000000036,0.000756
36.51955000000124,0.000789
36.532049999998726,0.000822
36.544549999999596,0.000876
36.55705000000047,0.000954
36.56955000000135,0.001058
36.58204999999884,0.001186
36.59454999999971,0.001339
36.607050000000584,0.001488
36.61954999999807,0.001637
36.63204999999894,0.001765
36.64454999999982,0.001873
36.657050000000694,0.001935
36.66954999999818,0.001972
36.68204999999905,0.001993
36.69454999999993,0.002001
36.707050000000805,0.002017
36.719549999998286,0.002017
36.73204999999916,0.00203
36.74455000000004,0.002067
36.75705000000091,0.002129
36.7695499999984,0.0022
36.78204999999927,0.002295
36.79455000000015,0.002386
36.80705000000102,0.002464
36.81954999999851,0.002485
36.832049999999384,0.002473
36.844550000000254,0.002386
36.85705000000113,0.002266
36.86954999999862,0.002129
36.882049999999495,0.002005
36.894550000000365,0.001931
36.90705000000124,0.001914
36.91954999999873,0.001951
36.9320499999996,0.002013
36.944550000000476,0.002071
36.95705000000135,0.002096
36.96954999999884,0.002063
36.98204999999971,0.00198
36.99455000000059,0.001852
37.007049999998074,0.001695
37.019549999998944,0.001558
37.03204999999982,0.001451
37.0445500000007,0.001376
37.057049999998185,0.001356
37.069549999999055,0.001351
37.08204999999993,0.00138
37.09455000000081,0.001409
37.10704999999829,0.00143
37.119549999999165,0.001442
37.13205000000004,0.001442
37.14455000000091,0.001434
37.1570499999984,0.001409
37.169549999999276,0.001356
37.18205000000015,0.001269
37.19455000000102,0.001157
37.20704999999851,0.001012
37.21954999999939,0.000876
37.23205000000026,0.000756
37.244550000001134,0.000673
37.25704999999862,0.000648
37.2695499999995,0.000677
37.28205000000037,0.000731
37.294550000001244,0.000776
37.30704999999873,0.000789
37.3195499999996,0.000751
37.33205000000048,0.000644
37.344550000001355,0.000507
37.35704999999884,0.000387
37.36954999999971,0.000296
37.38205000000059,0.000288
37.39454999999808,0.000346
37.40704999999895,0.000474
37.41954999999982,0.000607
37.4320500000007,0.000727
37.44454999999819,0.000785
37.45704999999906,0.000768
37.469549999999934,0.000702
37.48205000000081,0.000615
37.49454999999829,0.00054
37.50704999999917,0.000524
37.519550000000045,0.000594
37.532050000000915,0.000727
37.5445499999984,0.000892
37.55704999999928,0.001074
37.569550000000156,0.001219
37.582050000001026,0.001302
37.59454999999851,0.001306
37.60704999999939,0.001269
37.61955000000026,0.001202
37.632050000001136,0.00114
37.644549999998624,0.001107
37.6570499999995,0.001124
37.66955000000037,0.001169
37.68205000000125,0.00126
37.694549999998735,0.001376
37.707049999999604,0.001509
37.71955000000048,0.001633
37.73205000000136,0.001732
37.744549999998846,0.001819
37.757049999999715,0.001869
37.76955000000059,0.001881
37.78204999999808,0.001873
37.79454999999895,0.001856
37.807049999999826,0.001827
37.8195500000007,0.001831
37.83204999999819,0.001852
37.84454999999906,0.00191
37.85704999999994,0.002009
37.869550000000814,0.002117
37.882049999998294,0.00222
37.89454999999917,0.002307
37.90705000000005,0.002357
37.91955000000092,0.002353
37.932049999998405,0.002315
37.94454999999928,0.002237
37.95705000000016,0.002129
37.96955000000103,0.002026
37.982049999998516,0.001926
37.99454999999939,0.001848
38.00705000000026,0.001806
38.01955000000114,0.001798
38.03204999999863,0.001827
38.044549999999504,0.001873
38.05705000000037,0.001935
38.06955000000125,0.002001
38.08204999999874,0.002063
38.09454999999961,0.002104
38.107050000000484,0.002125
38.11955000000136,0.002104
38.13204999999884,0.002055
38.14454999999972,0.001955
38.157050000000595,0.001835
38.16954999999808,0.001691
38.18204999999895,0.001546
38.19454999999983,0.001422
38.207050000000706,0.001335
38.219549999998186,0.001289
38.23204999999906,0.001302
38.24454999999994,0.001331
38.25705000000081,0.001372
38.2695499999983,0.001397
38.282049999999174,0.00138
38.29455000000005,0.001318
38.30705000000092,0.00124
38.31954999999841,0.001165
38.332049999999285,0.001116
38.344550000000154,0.001103
38.35705000000103,0.001136
38.36954999999852,0.001219
38.382049999999396,0.001277
38.394550000000265,0.001306
38.40705000000114,0.001277
38.41954999999863,0.00119
38.4320499999995,0.001045
38.444550000000376,0.000888
38.45705000000125,0.000747
38.46954999999874,0.000636
38.48204999999961,0.000574
38.49455000000049,0.000536
38.507050000001364,0.000507
38.519549999998844,0.000478
38.53204999999972,0.000458
38.5445500000006,0.000441
38.557049999998085,0.00047
38.569549999998955,0.000545
38.58204999999983,0.000673
38.59455000000071,0.000834
38.60704999999819,0.000996
38.619549999999066,0.001111
38.63204999999994,0.001153
38.64455000000081,0.001128
38.6570499999983,0.001058
38.66954999999918,0.000967
38.682050000000054,0.000905
38.69455000000092,0.000896
38.70704999999841,0.000942
38.71954999999929,0.001037
38.73205000000016,0.001111
38.744550000001034,0.001165
38.75704999999852,0.001149
38.7695499999994,0.001058
38.78205000000027,0.000942
38.794550000001145,0.000809
38.80704999999863,0.000714
38.8195499999995,0.000698
38.83205000000038,0.000727
38.844550000001256,0.000809
38.85704999999874,0.000913
38.86954999999961,0.000996
38.88205000000049,0.001058
38.89455000000137,0.001091
38.90704999999885,0.001103
38.919549999999724,0.00112
38.9320500000006,0.001153
38.94454999999809,0.001211
38.95704999999896,0.001281
38.969549999999835,0.001364
38.98205000000071,0.001438
38.99454999999819,0.001513
39.00704999999907,0.001554
39.019549999999946,0.001591
39.032050000000815,0.00162
39.0445499999983,0.001645
39.05704999999918,0.001662
39.069550000000056,0.001662
39.082050000000926,0.001629
39.094549999998414,0.001567
39.10704999999929,0.001471
39.11955000000016,0.001364
39.13205000000104,0.001252
39.144549999998524,0.001178
39.1570499999994,0.00114
39.16955000000027,0.001145
39.18205000000115,0.001173
39.194549999998635,0.001219
39.207049999999505,0.001269
39.21955000000038,0.001273
39.23205000000126,0.001248
39.244549999998746,0.001194
39.257049999999616,0.001132
39.26955000000049,0.001066
39.28205000000137,0.00102
39.29454999999885,0.001
39.30704999999973,0.00102
39.3195500000006,0.001062
39.33204999999809,0.001124
39.34454999999896,0.001186
39.35704999999984,0.001244
39.369550000000714,0.001273
39.382049999998195,0.001285
39.39454999999907,0.001277
39.40704999999995,0.001248
39.41955000000082,0.001202
39.432049999998306,0.001165
39.44454999999918,0.001145
39.45705000000006,0.001132
39.46955000000093,0.001149
39.48204999999842,0.001194
39.49454999999929,0.001248
39.50705000000016,0.001318
39.51955000000104,0.001397
39.53204999999853,0.001451
39.544549999999404,0.001504
39.557050000000274,0.001533
39.56955000000115,0.001533
39.58204999999864,0.001542
39.59454999999951,0.001538
39.607050000000385,0.001533
39.61955000000126,0.001521
39.63204999999875,0.001517
39.64454999999962,0.001492
39.657050000000496,0.001467
39.66955000000137,0.001434
39.68204999999885,0.001409
39.69454999999973,0.001384
39.707050000000606,0.001372
39.719549999998094,0.001372
39.732049999998964,0.00138
39.74454999999984,0.00138
39.75705000000072,0.001368
39.7695499999982,0.001343
39.782049999999074,0.001298
39.79454999999995,0.001231
39.80705000000082,0.001145
39.81954999999831,0.001062
39.832049999999185,0.000975
39.84455000000006,0.000876
39.85705000000093,0.000797
39.86954999999842,0.000727
39.882049999999296,0.000685
39.894550000000166,0.000677
39.90705000000104,0.000702
39.91954999999853,0.00076
39.93204999999941,0.000842
39.94455000000028,0.000913
39.95705000000115,0.000971
39.96954999999864,0.001
39.98204999999951,0.000979
39.99455000000039,0.00095
40.007050000001264,0.000925
40.01954999999875,0.000954
40.03204999999962,0.001
40.0445500000005,0.001091
40.057050000001375,0.001186
40.069549999998856,0.00126
40.08204999999973,0.001281
40.09455000000061,0.001236
40.1070499999981,0.001149
40.119549999998966,0.001053
40.13204999999984,0.000987
40.14455000000072,0.000991
40.1570499999982,0.001082
40.16954999999908,0.001236
40.182049999999954,0.001413
40.194550000000824,0.001579
40.20704999999831,0.001687
40.21954999999919,0.001711
40.232050000000065,0.001678
40.244550000000935,0.00162
40.25704999999842,0.001567
40.2695499999993,0.001554
40.28205000000017,0.001587
40.294550000001045,0.001645
40.30704999999853,0.00172
40.31954999999941,0.001744
40.33205000000028,0.001711
40.344550000001156,0.001637
40.357049999998644,0.001538
40.36954999999951,0.001447
40.38205000000039,0.001401
40.39455000000127,0.001405
40.40704999999875,0.001475
40.419549999999624,0.001579
40.4320500000005,0.001682
40.44455000000137,0.001744
40.45704999999886,0.001765
40.469549999999735,0.001757
40.48205000000061,0.001711
40.49454999999809,0.001662
40.50704999999897,0.00162
40.519549999999846,0.001595
40.532050000000716,0.001579
40.5445499999982,0.001579
40.55704999999908,0.001587
40.56954999999996,0.001591
40.58205000000083,0.001595
40.594549999998314,0.001608
40.60704999999919,0.00162
40.61955000000006,0.001633
40.63205000000094,0.001641
40.644549999998425,0.001633
40.6570499999993,0.001587
40.66955000000017,0.001529
40.68205000000105,0.001463
40.694549999998536,0.001409
40.707049999999406,0.001368
40.71955000000028,0.001351
40.73205000000116,0.001376
40.74454999999865,0.001393
40.757049999999516,0.001397
40.76955000000039,0.00138
40.78205000000127,0.00131
40.79454999999875,0.001219
40.80704999999963,0.001099
40.819550000000504,0.000996
40.832050000001374,0.000925
40.84454999999886,0.000896
40.85704999999974,0.000905
40.869550000000615,0.00095
40.882049999998095,0.001
40.89454999999897,0.001041
40.90704999999985,0.001045
40.91955000000072,0.001016
40.932049999998206,0.000958
40.94454999999908,0.000876
40.95704999999996,0.000789
40.96955000000083,0.000702
40.98204999999832,0.000623
40.994549999999194,0.000557
41.00705000000006,0.000499
41.01955000000094,0.000454
41.03204999999843,0.00042
41.044549999999305,0.000416
41.057050000000174,0.000449
41.06955000000105,0.000524
41.08204999999854,0.000631
41.09454999999941,0.000751
41.107050000000285,0.000892
41.11955000000116,0.001029
41.13204999999865,0.001145
41.14454999999952,0.00124
41.157050000000396,0.001314
41.16955000000127,0.001389
41.18204999999875,0.001459
41.19454999999963,0.001521
41.20705000000051,0.001562
41.21955000000138,0.001604
41.232049999998864,0.001608
41.24454999999974,0.001587
41.25705000000062,0.001554
41.2695499999981,0.001517
41.282049999998975,0.001484
41.29454999999985,0.001467
41.30705000000072,0.001471
41.31954999999821,0.001496
41.332049999999086,0.001517
41.34454999999996,0.001533
41.35705000000083,0.00155
41.36954999999832,0.00155
41.3820499999992,0.001567
41.394550000000066,0.001587
41.40705000000094,0.001633
41.41954999999843,0.001687
41.43204999999931,0.001732
41.44455000000018,0.001765
41.457050000001054,0.001761
41.46954999999854,0.001724
41.48204999999941,0.001658
41.49455000000029,0.001595
41.507050000001165,0.00155
41.51954999999865,0.00155
41.53204999999952,0.001612
41.5445500000004,0.001728
41.557050000001276,0.00186
41.569549999998756,0.001976
41.58204999999963,0.002063
41.59455000000051,0.002104
41.60705000000138,0.002075
41.61954999999887,0.002013
41.632049999999744,0.001939
41.64455000000062,0.001864
41.6570499999981,0.001819
41.66954999999898,0.001823
41.682049999999855,0.001885
41.694550000000724,0.001972
41.70704999999821,0.002096
41.71954999999909,0.002224
41.732049999999965,0.002348
41.744550000000835,0.002444
41.75704999999832,0.002477
41.7695499999992,0.002468
41.78205000000007,0.002402
41.794550000000946,0.002307
41.80704999999843,0.002183
41.81954999999931,0.002051
41.83205000000018,0.001935
41.84455000000106,0.001835
41.857049999998544,0.001753
41.869549999999414,0.001678
41.88205000000029,0.001608
41.89455000000117,0.001542
41.907049999998655,0.001467
41.919549999999525,0.001405
41.9320500000004,0.00136
41.94455000000128,0.001343
41.95704999999876,0.001343
41.969549999999636,0.001372
41.98205000000051,0.001409
41.99455000000138,0.001426
42.00704999999887,0.001409
42.01954999999975,0.00138
42.03205000000062,0.001314
42.044549999998104,0.001244
42.05704999999898,0.00119
42.06954999999986,0.001157
42.08205000000073,0.001157
42.094549999998215,0.001186
42.10704999999909,0.001202
42.11954999999997,0.001211
42.13205000000084,0.001182
42.144549999998326,0.001107
42.1570499999992,0.001004
42.16955000000007,0.000913
42.18205000000095,0.000842
42.194549999998436,0.000814
42.20704999999931,0.000818
42.21955000000018,0.000871
42.23205000000106,0.000929
42.24454999999855,0.001
42.25704999999942,0.001037
42.269550000000294,0.001053
42.28205000000117,0.001037
42.29454999999866,0.001004
42.30704999999953,0.000962
42.319550000000405,0.000925
42.33205000000128,0.000884
42.34454999999876,0.000871
42.35704999999964,0.000859
42.369550000000515,0.000859
42.382050000001385,0.000847
42.39454999999887,0.000867
42.40704999999975,0.000892
42.419550000000626,0.000929
42.43204999999811,0.000958
42.44454999999898,0.000983
42.45704999999986,0.000987
42.46955000000073,0.000958
42.48204999999822,0.0009
42.494549999999094,0.000851
42.50704999999997,0.00083
42.51955000000084,0.000838
42.53204999999833,0.000884
42.544549999999205,0.000987
42.557050000000075,0.001103
42.56955000000095,0.001211
42.58204999999844,0.001273
42.594549999999316,0.001302
42.607050000000186,0.001289
42.61955000000106,0.001256
42.63204999999855,0.001227
42.64454999999942,0.001219
42.6570500000003,0.001264
42.66955000000117,0.001339
42.68204999999866,0.00143
42.69454999999953,0.001513
42.70705000000041,0.001575
42.719550000001284,0.0016
42.732049999998765,0.00162
42.74454999999964,0.001624
42.75705000000052,0.001649
42.76955000000139,0.001687
42.782049999998875,0.001769
42.79454999999975,0.00186
42.80705000000062,0.001951
42.81954999999811,0.001993
42.832049999998986,0.001989
42.84454999999986,0.001914
42.85705000000073,0.001806
42.86954999999822,0.001695
42.8820499999991,0.001595
42.89454999999997,0.001562
42.907050000000844,0.001583
42.91954999999833,0.00167
42.93204999999921,0.00179
42.94455000000008,0.001898
42.957050000000955,0.00196
42.96954999999844,0.001964
42.98204999999931,0.001889
42.99455000000019,0.001773
43.007050000001065,0.001645
43.01954999999855,0.001542
43.03204999999942,0.001475
43.0445500000003,0.001459
43.057050000001176,0.001475
43.06954999999866,0.001496
43.08204999999953,0.001533
43.09455000000041,0.001533
43.10705000000128,0.001509
43.11954999999877,0.001467
43.132049999999644,0.001418
43.14455000000052,0.001376
43.15705000000139,0.001327
43.16954999999888,0.001269
43.182049999999755,0.001207
43.194550000000625,0.001099
43.20704999999811,0.000971
43.21954999999899,0.000822
43.232049999999866,0.000698
43.244550000000736,0.000598
43.25704999999822,0.000569
43.2695499999991,0.000594
43.28204999999997,0.000673
43.29455000000085,0.000789
43.307049999998334,0.000913
43.31954999999921,0.001004
43.33205000000008,0.001053
43.34455000000096,0.00107
43.357049999998445,0.001041
43.369549999999315,0.000979
43.38205000000019,0.000909
43.39455000000107,0.00083
43.407049999998556,0.00076
43.419549999999425,0.000694
43.4320500000003,0.000644
43.44455000000118,0.000619
43.45704999999866,0.000623
43.469549999999536,0.00066
43.48205000000041,0.000727
43.49455000000128,0.000809
43.50704999999877,0.000896
43.51954999999965,0.000962
43.532050000000524,0.001012
43.544550000001394,0.001029
43.55704999999888,0.001033
43.56954999999976,0.001029
43.58205000000063,0.00102
43.594549999998115,0.001033
43.60704999999899,0.001074
43.61954999999987,0.001128
43.63205000000074,0.001202
43.644549999998226,0.001289
43.6570499999991,0.001405
43.66954999999997,0.001513
43.68205000000085,0.00162
43.69454999999834,0.001724
43.707049999999214,0.001806
43.71955000000008,0.001869
43.73205000000096,0.001893
43.74454999999845,0.001898
43.75704999999932,0.001881
43.769550000000194,0.001873
43.78205000000107,0.001889
43.79454999999856,0.001943
43.80704999999943,0.002038
43.819550000000305,0.002158
43.83205000000118,0.002291
43.84454999999866,0.00239
43.85704999999954,0.002481
43.869550000000416,0.00251
43.882050000001286,0.002526
43.89454999999877,0.002535
43.90704999999965,0.002555
43.91955000000053,0.002609
43.9320500000014,0.002696
43.944549999998884,0.002816
43.95704999999976,0.00294
43.96955000000063,0.003048
43.98204999999812,0.003093
43.994549999998995,0.003064
44.00704999999987,0.002961
44.01955000000074,0.002791
44.03204999999823,0.002597
44.044549999999106,0.002411
44.057049999999975,0.002245
44.06955000000085,0.002133
44.08204999999834,0.002088
44.09454999999922,0.002096
44.107050000000086,0.002137
44.11955000000096,0.002191
44.13204999999845,0.002241
44.14454999999932,0.002262
44.1570500000002,0.00222
44.169550000001074,0.002137
44.18204999999856,0.002026
44.19454999999943,0.001889
44.20705000000031,0.00174
44.219550000001185,0.001616
44.232049999998665,0.001521
44.24454999999954,0.001451
44.25705000000042,0.001405
44.26955000000129,0.001393
44.282049999998776,0.001376
44.29454999999965,0.001356
44.30705000000053,0.001298
44.3195500000014,0.001231
44.33204999999889,0.001149
44.344549999999764,0.001062
44.35705000000063,0.000971
44.36954999999812,0.00088
44.382049999999,0.000797
44.394549999999875,0.000722
44.407050000000744,0.00064
44.41954999999823,0.000574
44.43204999999911,0.000516
44.44454999999998,0.000478
44.457050000000855,0.000466
44.46954999999834,0.000491
44.48204999999922,0.00054
44.49455000000009,0.000598
44.507050000000966,0.000648
44.51954999999845,0.000681
44.53204999999932,0.000652
44.5445500000002,0.000574
44.55705000000108,0.00047
44.569549999998564,0.000346
44.582049999999434,0.000247
44.59455000000031,0.000185
44.60705000000119,0.000168
44.61954999999867,0.000197
44.632049999999545,0.000251
44.64455000000042,0.000321
44.65705000000129,0.000379
44.66954999999878,0.000433
44.682049999999656,0.000487
44.69455000000053,0.00054
44.7070500000014,0.000615
44.71954999999889,0.000718
44.73204999999977,0.000847
44.744550000000636,0.000975
44.757049999998124,0.001062
44.769549999999,0.001107
44.78204999999988,0.001091
44.79455000000075,0.001041
44.807049999998235,0.000975
44.81954999999911,0.000946
44.83204999999998,0.000983
44.84455000000086,0.001107
44.857049999998345,0.001339
44.86954999999922,0.001591
44.88205000000009,0.001844
44.89455000000097,0.002026
44.907049999998456,0.002125
44.919549999999326,0.002117
44.9320500000002,0.002022
44.94455000000108,0.001918
44.95704999999857,0.001848
44.96954999999944,0.001852
44.982050000000314,0.001918
44.99455000000119,0.002051
45.00704999999867,0.0022
45.01954999999955,0.00232
45.032050000000424,0.002382
45.044550000001294,0.002386
45.05704999999878,0.00234
45.06954999999966,0.002295
45.08205000000053,0.002278
45.094550000001405,0.002315
45.10704999999889,0.002411
45.11954999999977,0.00251
45.13205000000064,0.002626
45.14454999999813,0.002684
45.157049999999,0.002688
45.16954999999987,0.002605
45.18205000000075,0.002497
45.19454999999824,0.002365
45.207049999999114,0.002257
45.219549999999984,0.002187
45.23205000000086,0.002179
45.24454999999835,0.002241
45.25704999999922,0.002348
45.269550000000095,0.002468
45.28205000000097,0.002593
45.29454999999846,0.002671
45.30704999999933,0.002684
45.319550000000206,0.002634
45.33205000000108,0.002518
45.34454999999856,0.002361
45.35704999999944,0.002179
45.36955000000032,0.002013
45.382050000001186,0.001893
45.394549999998674,0.001819
45.40704999999955,0.001806
45.41955000000043,0.001819
45.4320500000013,0.001831
45.444549999998785,0.001835
45.45704999999966,0.001798
45.46955000000053,0.001736
45.48205000000141,0.001637
45.494549999998895,0.001554
45.50704999999977,0.00148
45.51955000000064,0.001451
45.53204999999813,0.001442
45.544549999999006,0.001459
45.557049999999876,0.001484
45.56955000000075,0.001492
45.58204999999824,0.001484
45.59454999999912,0.001447
45.60704999999999,0.001397
45.619550000000864,0.001339
45.63204999999835,0.001285
45.64454999999922,0.001252
45.6570500000001,0.001244
45.669550000000974,0.001256
45.68204999999846,0.001302
45.69454999999933,0.001368
45.70705000000021,0.001447
45.719550000001085,0.001542
45.732049999998566,0.001629
45.74454999999944,0.001707
45.75705000000032,0.00174
45.76955000000119,0.001736
45.78204999999868,0.001687
45.79454999999955,0.001608
45.80705000000043,0.001529
45.8195500000013,0.001467
45.83204999999879,0.001434
45.844549999999664,0.001438
45.857050000000534,0.001463
45.86955000000141,0.001475
45.8820499999989,0.001467
45.894549999999775,0.001405
45.907050000000645,0.001306
45.91954999999813,0.00119
45.93204999999901,0.001107
45.94454999999988,0.001062
45.957050000000756,0.001095
45.96954999999824,0.00119
45.98204999999912,0.001335
45.99454999999999,0.001471
46.007050000000866,0.001604
46.019549999998354,0.00167
46.032049999999224,0.001703
46.0445500000001,0.001715
46.05705000000098,0.001724
46.069549999998465,0.001769
46.082049999999334,0.001852
46.09455000000021,0.001972
46.10705000000109,0.002088
46.11954999999857,0.002166
46.132049999999445,0.0022
46.14455000000032,0.002146
46.15705000000119,0.002017
46.16954999999868,0.001864
46.182049999999556,0.001711
46.19455000000043,0.001579
46.2070500000013,0.001504
46.21954999999879,0.001475
46.23204999999967,0.00148
46.24455000000054,0.001496
46.25705000000141,0.001496
46.2695499999989,0.00148
46.28204999999978,0.001438
46.29455000000065,0.001372
46.307049999998135,0.001289
46.31954999999901,0.001248
46.33204999999988,0.001211
46.34455000000076,0.001186
46.357049999998246,0.001178
46.36954999999912,0.001169
46.38204999999999,0.001161
46.39455000000087,0.001111
46.40704999999836,0.001049
46.41954999999923,0.000962
46.4320500000001,0.000863
46.44455000000098,0.000743
46.45704999999847,0.000615
46.46954999999934,0.00047
46.482050000000214,0.00035
46.49455000000109,0.000234
46.50704999999857,0.000123
46.51954999999945,5.2E-05
46.532050000000325,-1E-05
46.544550000001195,-5.9E-05
46.55704999999868,-9.3E-05
46.56954999999956,-0.000122
46.582050000000436,-0.000163
46.594550000001306,-0.000225
46.60704999999879,-0.000312
46.61954999999967,-0.000399
46.63205000000054,-0.000498
46.644550000001416,-0.00061
46.657049999998904,-0.000713
46.66954999999978,-0.000833
46.68205000000065,-0.000945
46.69454999999814,-0.001061
46.707049999999015,-0.001164
46.719549999999884,-0.001218
46.73205000000076,-0.001193
46.74454999999825,-0.001102
46.757049999999126,-0.000945
46.769549999999995,-0.000734
46.78205000000087,-0.000539
46.79454999999836,-0.000382
46.80704999999923,-0.000299
46.819550000000106,-0.000324
46.83205000000098,-0.000419
46.84454999999847,-0.000539
46.85704999999934,-0.000618
46.86955000000022,-0.000635
46.882050000001094,-0.000539
46.894549999998574,-0.000353
46.90704999999945,-0.000113
46.91955000000033,0.000131
46.9320500000012,0.000309
46.944549999998685,0.000404
46.95704999999956,0.000429
46.96955000000044,0.000391
46.98205000000131,0.000367
46.994549999998796,0.000391
47.00704999999967,0.000503
47.01955000000054,0.000698
47.03205000000142,0.000921
47.04454999999891,0.001165
47.05704999999978,0.001364
47.06955000000065,0.001492
47.08204999999814,0.001567
47.09454999999902,0.001595
47.10704999999989,0.001637
47.119550000000764,0.001703
47.13204999999825,0.00184
47.14454999999913,0.002017
47.15705,0.002208
47.169550000000875,0.002365
47.18204999999836,0.002489
47.19454999999923,0.002514
47.20705000000011,0.002481
47.219550000000986,0.002394
47.23204999999847,0.002311
47.24454999999934,0.002253
47.25705000000022,0.002249
47.2695500000011,0.002291
47.28204999999858,0.002344
47.294549999999454,0.002402
47.30705000000033,0.002415
47.3195500000012,0.002369
47.33204999999869,0.002266
47.344549999999565,0.002109
47.357050000000434,0.001951
47.36955000000131,0.00179
47.3820499999988,0.001678
47.394549999999676,0.001595
47.407050000000545,0.001575
47.41955000000142,0.001562
47.43204999999891,0.001562
47.44454999999978,0.001538
47.457050000000656,0.001492
47.469549999998144,0.001422
47.48204999999902,0.001339
47.49454999999989,0.001285
47.50705000000077,0.00124
47.519549999998254,0.00124
47.532049999999124,0.001264
47.54455,0.001306
47.55705000000088,0.00136
47.569549999998365,0.001393
47.582049999999235,0.001409
47.59455000000011,0.001397
47.60705000000099,0.001376
47.61954999999847,0.001347
47.632049999999346,0.001318
47.64455000000022,0.001269
47.65705000000109,0.001223
47.66954999999858,0.001173
47.68204999999946,0.001124
47.69455000000033,0.001066
47.7070500000012,0.001016
47.71954999999869,0.000996
47.73204999999957,0.000991
47.74455000000044,0.001008
47.757050000001314,0.001037
47.7695499999988,0.001053
47.78204999999968,0.001033
47.79455000000055,0.000979
47.807050000001425,0.000871
47.81954999999891,0.000727
47.83204999999978,0.000557
47.84455000000066,0.000408
47.85704999999815,0.0003
47.86954999999902,0.000234
47.88204999999989,0.000234
47.89455000000077,0.0003
47.90704999999826,0.000387
47.91954999999913,0.000503
47.932050000000004,0.000611
47.94455000000088,0.000714
47.95704999999837,0.000793
47.96954999999924,0.000838
47.982050000000115,0.00088
47.99455000000099,0.000888
48.00704999999847,0.00088
48.01954999999935,0.000867
48.032050000000226,0.000847
48.044550000001095,0.000826
48.05704999999858,0.00083
48.06954999999946,0.000867
48.082050000000336,0.000938
48.094550000001206,0.001053
48.107049999998694,0.001198
48.11954999999957,0.001347
48.13205000000044,0.001484
48.14455000000132,0.001583
48.157049999998804,0.001645
48.16954999999968,0.001662
48.18205000000055,0.001637
48.19455000000143,0.001616
48.207049999998915,0.001608
48.219549999999785,0.001649
48.23205000000066,0.00174
48.24454999999815,0.00186
48.257049999999026,0.002017
48.269549999999896,0.002162
48.28205000000077,0.002278
48.29454999999826,0.002348
48.30704999999913,0.002369
48.31955000000001,0.002348
48.33205000000088,0.002295
48.34454999999837,0.002241
48.35704999999924,0.002187
48.36955000000012,0.002129
48.382050000000994,0.00208
48.394549999998475,0.002026
48.40704999999935,0.001968
48.41955000000023,0.001893
48.4320500000011,0.00184
48.444549999998586,0.001782
48.45704999999946,0.001744
48.46955000000034,0.001749
48.48205000000121,0.001757
48.494549999998696,0.001773
48.50704999999957,0.001778
48.51955000000044,0.001757
48.53205000000132,0.001715
48.54454999999881,0.001645
48.557049999999684,0.00155
48.569550000000554,0.001459
48.58205000000143,0.001376
48.59454999999892,0.001293
48.60704999999979,0.001215
48.619550000000665,0.00114
48.63204999999815,0.001049
48.64454999999903,0.00095
48.6570499999999,0.000838
48.669550000000775,0.000747
48.68204999999826,0.000652
48.69454999999913,0.000586
48.70705000000001,0.00054
48.719550000000886,0.000511
48.732049999998374,0.000495
48.74454999999924,0.000466
48.75705000000012,0.000425
48.769550000001,0.000371
48.78204999999848,0.000317
48.794549999999354,0.000247
48.80705000000023,0.000185
48.8195500000011,0.000127
48.83204999999859,6.5E-05
48.844549999999465,2.3E-05
48.85705000000034,-3.1E-05
48.86955000000121,-9.3E-05
48.8820499999987,-0.000146
48.894549999999576,-0.000204
48.907050000000446,-0.000242
48.91955000000132,-0.000275
48.93204999999881,-0.000304
48.94454999999969,-0.000328
48.95705000000056,-0.000341
48.96955000000143,-0.000357
48.98204999999892,-0.000395
48.99454999999979,-0.000424
49.00705000000067,-0.000473
49.019549999998155,-0.00051
49.03204999999903,-0.000556
49.0445499999999,-0.000568
49.05705000000078,-0.000539
49.069549999998266,-0.000457
49.082049999999136,-0.000316
49.09455000000001,-0.000134
49.10705000000089,8.9E-05
49.11954999999838,0.000313
49.132049999999246,0.000503
49.14455000000012,0.000636
49.157050000001,0.000689
49.16954999999848,0.000673
49.18204999999936,0.000611
49.194550000000234,0.000536
49.207050000001104,0.000507
49.21954999999859,0.000536
49.23204999999947,0.000644
49.244550000000345,0.000818
49.257050000001215,0.001041
49.2695499999987,0.001273
49.28204999999958,0.001492
49.29455000000045,0.001678
49.307050000001325,0.001835
49.31954999999881,0.001964
49.33204999999969,0.00208
49.34455000000056,0.002204
49.357050000001436,0.002328
49.369549999998924,0.002444
49.38204999999979,0.002547
49.39455000000067,0.002634
49.40704999999816,0.002692
49.419549999999035,0.002713
49.432049999999904,0.002713
49.44455000000078,0.002721
49.45704999999827,0.002717
49.46954999999914,0.002725
49.482050000000015,0.002742
49.49455000000089,0.002762
49.50704999999838,0.002804
49.51954999999925,0.002837
49.532050000000126,0.002878
49.544550000001,0.002915
49.55704999999848,0.002944
49.56954999999936,0.002965
49.58205000000024,0.002969
49.59455000000111,0.002957
49.607049999998594,0.002944
49.61954999999947,0.002915
49.63205000000034,0.002895
49.64455000000122,0.002878
49.657049999998705,0.002866
49.66954999999958,0.002862
49.68205000000045,0.002857
49.69455000000133,0.002837
49.707049999998816,0.002783
49.719549999999685,0.002688
49.73205000000056,0.002564
49.74455000000144,0.00239
49.75704999999893,0.002212
49.769549999999796,0.002042
49.78205000000067,0.001902
49.79454999999816,0.001802
49.80704999999903,0.001744
49.81954999999991,0.001732
49.832050000000784,0.001724
49.84454999999827,0.001703
49.85704999999914,0.001645
49.86955000000002,0.001546
49.882050000000895,0.001426
49.894549999998375,0.001285
49.90704999999925,0.001157
49.91955000000013,0.001062
49.932050000001,0.001012
49.944549999998486,0.000983
49.95704999999936,0.000962
49.96955000000024,0.000946
49.98205000000111,0.000913
49.9945499999986,0.000863
50.007049999999474,0.000797
50.01955000000034,0.000747
50.03205000000122,0.000689
50.04454999999871,0.000644
50.057049999999585,0.000586
50.069550000000454,0.000528
50.08205000000133,0.000441
50.09454999999882,0.000334
50.10704999999969,0.000214
50.119550000000565,0.00011
50.13205000000144,2.7E-05
50.14454999999893,-1.4E-05
50.1570499999998,-1.8E-05
50.169550000000676,1.5E-05
50.18204999999816,4.4E-05
50.19454999999903,5.6E-05
50.20704999999991,3.6E-05
50.21955000000079,-1.4E-05
50.232049999998274,-9.3E-05
50.244549999999144,-0.000155
50.25705000000002,-0.000188
50.2695500000009,-0.000151
50.28204999999838,-8E-05
50.294549999999255,4.4E-05
50.30705000000013,0.000193
50.319550000001,0.00035
50.33204999999849,0.000483
50.344549999999366,0.000569
50.35705000000024,0.000603
50.36955000000111,0.000611
50.3820499999986,0.000569
50.39454999999948,0.000507
50.407050000000346,0.000445
50.41955000000122,0.000412
50.43204999999871,0.000404
50.44454999999959,0.000429
50.45705000000046,0.00052
50.469550000001334,0.000615
50.48204999999882,0.000727
50.49454999999969,0.00083
50.50705000000057,0.000909
50.519550000001445,0.000938
50.53204999999893,0.000933
50.5445499999998,0.000917
50.55705000000068,0.000905
50.569549999998166,0.000905
50.582049999999036,0.000929
50.59454999999991,0.000983
50.60705000000079,0.001041
50.61954999999828,0.001078
50.63204999999915,0.001087
50.644550000000024,0.00107
50.6570500000009,0.001029
50.66954999999838,0.000979
50.68204999999926,0.000942
50.694550000000135,0.000921
50.707050000001004,0.000946
50.71954999999849,0.000983
50.73204999999937,0.00102
50.744550000000245,0.001033
50.757050000001115,0.001025
50.7695499999986,0.000971
50.78204999999948,0.000905
50.79455000000035,0.000826
50.807050000001226,0.000776
50.81954999999871,0.000772
50.83204999999959,0.000822
50.84455000000046,0.000921
50.85705000000134,0.001049
50.869549999998824,0.001186
50.882049999999694,0.001302
50.89455000000057,0.00138
50.90705000000145,0.001413
50.919549999998935,0.001401
50.932049999999805,0.001364
50.94455000000068,0.001314
50.95704999999817,0.001289
50.96954999999904,0.001285
50.982049999999916,0.001298
50.99455000000079,


==> data/homade-APD-data/b11.csv <==
0.9820499999987008,0.001371
0.9945499999995753,0.001507
1.0070500000004496,0.001631
1.0195500000013242,0.001743
1.0320499999988104,0.001834
1.044549999999685,0.001917
1.0570500000005594,0.001996
1.0695500000014337,0.002074
1.0820499999989202,0.002157
1.0945499999997945,0.002231
1.107050000000669,0.002293
1.1195499999981553,0.002339
1.1320499999990297,0.002372
1.1445499999999043,0.002384
1.1570500000007786,0.002409
1.169549999998265,0.002459
1.1820499999991394,0.002538
1.1945500000000138,0.002649
1.2070500000008884,0.002778
1.2195499999983745,0.002898
1.2320499999992491,0.002984
1.2445500000001235,0.00303
1.2570500000009979,0.003038
1.2695499999984843,0.003013
1.2820499999993586,0.002989
1.294550000000233,0.00298
1.3070500000011076,0.002989
1.3195499999985938,0.003034
1.3320499999994684,0.003109
1.3445500000003427,0.003175
1.3570500000012171,0.003229
1.3695499999987035,0.003262
1.382049999999578,0.003266
1.3945500000004523,0.003224
1.4070500000013269,0.003179
1.419549999998813,0.003125
1.4320499999996876,0.00308
1.444550000000562,0.003046
1.4570500000014364,0.00303
1.4695499999989228,0.003026
1.4820499999997971,0.00303
1.4945500000006717,0.00303
1.507049999998158,0.003038
1.5195499999990323,0.003034
1.5320499999999069,0.003009
1.5445500000007812,0.00296
1.5570499999982677,0.002893
1.569549999999142,0.002798
1.5820500000000164,0.002695
1.594550000000891,0.0026
1.6070499999983772,0.002529
1.6195499999992518,0.002496
1.6320500000001261,0.002513
1.6445500000010005,0.002567
1.657049999998487,0.002633
1.6695499999993613,0.002703
1.6820500000002356,0.002732
1.6945500000011102,0.002707
1.7070499999985964,0.002637
1.719549999999471,0.002525
1.7320500000003454,0.002401
1.7445500000012197,0.002277
1.7570499999987061,0.002173
1.7695499999995805,0.002128
1.782050000000455,0.002111
1.7945500000013295,0.00212
1.8070499999988157,0.002128
1.8195499999996902,0.002145
1.8320500000005646,0.002136
1.844550000001439,0.002111
1.8570499999989254,0.002078
1.8695499999997998,0.002025
1.8820500000006744,0.001958
1.8945499999981605,0.001892
1.9070499999990351,0.001818
1.9195499999999095,0.001756
1.9320500000007839,0.001698
1.9445499999982703,0.001656
1.9570499999991446,0.001656
1.969550000000019,0.001698
1.9820500000008936,0.001768
1.9945499999983798,0.00183
2.0070499999992544,0.001884
2.019550000000129,0.001896
2.032050000001003,0.001847
2.0445499999984893,0.001768
2.057049999999364,0.001677
2.0695500000002385,0.001603
2.0820500000011126,0.001565
2.0945499999985993,0.001594
2.1070499999994734,0.00166
2.119550000000348,0.001739
2.1320500000012226,0.00178
2.1445499999987088,0.001756
2.1570499999995834,0.001648
2.1695500000004575,0.001483
2.182050000001332,0.001284
2.1945499999988183,0.001106
2.207049999999693,0.001011
2.2195500000005675,0.001027
2.2320500000014416,0.001127
2.2445499999989282,0.001309
2.2570499999998024,0.001491
2.269550000000677,0.001636
2.282049999998163,0.001714
2.2945499999990377,0.00171
2.3070499999999123,0.001648
2.3195500000007865,0.001561
2.3320499999982727,0.001516
2.3445499999991473,0.001511
2.357050000000022,0.001578
2.369550000000896,0.001677
2.3820499999983826,0.001793
2.3945499999992568,0.001871
2.4070500000001314,0.001917
2.419550000001006,0.0019
2.432049999998492,0.001871
2.4445499999993667,0.001847
2.457050000000241,0.001855
2.4695500000011155,0.001921
2.4820499999986017,0.002025
2.4945499999994762,0.002145
2.507050000000351,0.00224
2.519550000001225,0.002306
2.5320499999987116,0.002314
2.5445499999995858,0.002273
2.5570500000004603,0.002211
2.569550000001335,0.002153
2.582049999998821,0.002111
2.5945499999996957,0.002103
2.60705000000057,0.002128
2.6195500000014444,0.002157
2.6320499999989306,0.002157
2.6445499999998052,0.002128
2.6570500000006794,0.002062
2.669549999998166,0.001971
2.68204999999904,0.00188
2.6945499999999147,0.001814
2.7070500000007893,0.001797
2.7195499999982755,0.00183
2.73204999999915,0.001892
2.7445500000000242,0.001954
2.757050000000899,0.001979
2.769549999998385,0.001967
2.7820499999992596,0.001892
2.794550000000134,0.00178
2.8070500000010083,0.001652
2.819549999998495,0.001536
2.832049999999369,0.001433
2.8445500000002437,0.001371
2.8570500000011183,0.001358
2.8695499999986045,0.001342
2.882049999999479,0.001334
2.8945500000003532,0.0013
2.907050000001228,0.001263
2.919549999998714,0.001197
2.9320499999995886,0.001131
2.9445500000004627,0.001077
2.9570500000013373,0.001048
2.9695499999988235,0.00104
2.982049999999698,0.001036
2.9945500000005727,0.001069
3.007050000001447,0.001077
3.0195499999989335,0.001077
3.0320499999998076,0.001052
3.044550000000682,0.001036
3.0570499999981684,0.001019
3.069549999999043,0.001019
3.0820499999999176,0.001027
3.0945500000007917,0.001056
3.1070499999982784,0.001089
3.1195499999991525,0.001102
3.132050000000027,0.001098
3.1445500000009017,0.001069
3.157049999998388,0.001011
3.1695499999992625,0.000957
3.1820500000001366,0.000912
3.194550000001011,0.000903
3.2070499999984974,0.000941
3.219549999999372,0.001007
3.232050000000246,0.001089
3.2445500000011207,0.001172
3.257049999998607,0.001226
3.2695499999994815,0.001259
3.282050000000356,0.001267
3.29455000000123,0.001263
3.307049999998717,0.001284
3.319549999999591,0.001334
3.3320500000004656,0.001433
3.34455000000134,0.001549
3.3570499999988264,0.001702
3.369549999999701,0.001838
3.382050000000575,0.001967
3.3945500000014497,0.002049
3.407049999998936,0.002103
3.4195499999998105,0.002132
3.432050000000685,0.002149
3.4445499999981712,0.002165
3.457049999999046,0.002207
3.46954999999992,0.00226
3.4820500000007946,0.002343
3.4945499999982808,0.002447
3.5070499999991553,0.00255
3.5195500000000295,0.002645
3.532050000000904,0.002749
3.5445499999983903,0.002819
3.557049999999265,0.002869
3.5695500000001394,0.002893
3.5820500000010136,0.002902
3.5945499999985002,0.002893
3.6070499999993744,0.002881
3.619550000000249,0.002877
3.6320500000011235,0.002902
3.6445499999986097,0.002935
3.6570499999994843,0.002984
3.6695500000003585,0.00303
3.682050000001233,0.003051
3.6945499999987192,0.003046
3.707049999999594,0.002989
3.7195500000004684,0.002906
3.7320500000013426,0.00279
3.7445499999988288,0.002682
3.7570499999997033,0.002579
3.769550000000578,0.002529
3.782050000001452,0.002521
3.7945499999989387,0.002542
3.807049999999813,0.002604
3.8195500000006875,0.00267
3.8320499999981736,0.00274
3.8445499999990482,0.002769
3.857049999999923,0.002778
3.869550000000797,0.002732
3.8820499999982836,0.002658
3.8945499999991577,0.00255
3.9070500000000323,0.002442
3.919550000000907,0.002339
3.932049999998393,0.002252
3.9445499999992677,0.00219
3.957050000000142,0.002157
3.9695500000010164,0.002132
3.9820499999985026,0.00212
3.994549999999377,0.002082
4.007050000000252,0.002033
4.019550000001126,0.001975
4.032049999998613,0.001905
4.044549999999487,0.001838
4.057050000000361,0.001789
4.069550000001236,0.001743
4.082049999998722,0.001706
4.094549999999597,0.001656
4.107050000000471,0.001565
4.119550000001345,0.001449
4.132049999998832,0.001309
4.144549999999706,0.001168
4.157050000000581,0.001052
4.1695499999980665,0.000969
4.182049999998942,0.000957
4.194549999999816,0.00099
4.20705000000069,0.001077
4.2195499999981765,0.001168
4.232049999999051,0.001247
4.244549999999926,0.001288
4.2570500000008,0.001305
4.269549999998286,0.001276
4.282049999999161,0.001238
4.294550000000035,0.001197
4.30705000000091,0.001168
4.3195499999983955,0.001147
4.3320499999992705,0.001131
4.344550000000145,0.001118
4.357050000001019,0.001118
4.3695499999985055,0.001118
4.38204999999938,0.001135
4.394550000000255,0.00118
4.407050000001129,0.001255
4.419549999998615,0.001329
4.43204999999949,0.001408
4.444550000000364,0.001466
4.457050000001239,0.001491
4.4695499999987245,0.001462
4.482049999999599,0.001416
4.494550000000474,0.001375
4.507050000001348,0.00135
4.5195499999988344,0.001375
4.532049999999709,0.001449
4.544550000000583,0.001565
4.557049999998069,0.001714
4.5695499999989435,0.001851
4.5820499999998185,0.001962
4.594550000000693,0.002029
4.607049999998179,0.002058
4.6195499999990535,0.002053
4.632049999999928,0.002029
4.644550000000803,0.00202
4.657049999998288,0.00202
4.669549999999163,0.002033
4.682050000000038,0.002037
4.694550000000912,0.002025
4.707049999998398,0.002004
4.7195499999992725,0.001962
4.7320500000001475,0.001905
4.744550000001022,0.001863
4.757049999998508,0.001834
4.7695499999993825,0.001855
4.782050000000257,0.001921
4.794550000001132,0.002008
4.807049999998617,0.002111
4.819549999999492,0.002211
4.8320500000003666,0.002281
4.844550000001241,0.00231
4.857049999998727,0.002293
4.8695499999996015,0.002244
4.8820500000004765,0.002178
4.894550000001351,0.002103
4.907049999998837,0.002037
4.919549999999711,0.002004
4.932050000000586,0.001996
4.944549999998072,0.002016
4.957049999998946,0.002058
4.969549999999821,0.002111
4.9820500000006955,0.002153
4.994549999998182,0.002182
5.007049999999056,0.002198
5.0195499999999305,0.00219
5.0320500000008055,0.002153
5.044549999998291,0.00212
5.057049999999165,0.002074
5.06955000000004,0.002049
5.082050000000915,0.002029
5.094549999998401,0.00202
5.107049999999275,0.002004
5.1195500000001495,0.001971
5.1320500000010245,0.0019
5.14454999999851,0.001805
5.157049999999385,0.001677
5.169550000000259,0.001549
5.182050000001134,0.001437
5.19454999999862,0.001379
5.207049999999494,0.001383
5.219550000000369,0.001429
5.2320500000012435,0.001499
5.24454999999873,0.001565
5.257049999999604,0.001598
5.2695500000004785,0.001574
5.2820500000013535,0.001483
5.294549999998839,0.001375
5.307049999999714,0.001263
5.319550000000588,0.001189
5.332049999998075,0.001143
5.344549999998949,0.001164
5.357049999999823,0.001243
5.369550000000698,0.001325
5.382049999998184,0.001408
5.394549999999059,0.001487
5.407049999999933,0.001532
5.419550000000807,0.001553
5.432049999998294,0.001565
5.444549999999168,0.001598
5.457050000000043,0.001615
5.469550000000917,0.00164
5.482049999998404,0.001665
5.494549999999278,0.001685
5.507050000000152,0.001689
5.519550000001027,0.001685
5.532049999998513,0.001677
5.544549999999388,0.001677
5.557050000000262,0.001702
5.569550000001136,0.001743
5.582049999998623,0.001814
5.594549999999497,0.001888
5.607050000000372,0.001967
5.619550000001246,0.002025
5.632049999998732,0.002066
5.644549999999607,0.002078
5.657050000000481,0.002041
5.6695500000013554,0.001971
5.682049999998842,0.001876
5.694549999999716,0.001764
5.707050000000591,0.001656
5.719549999998077,0.001594
5.732049999998952,0.001586
5.744549999999826,0.001648
5.7570500000007,0.001772
5.769549999998187,0.001942
5.782049999999061,0.00212
5.794549999999936,0.002273
5.80705000000081,0.002397
5.819549999998297,0.002447
5.832049999999171,0.002467
5.844550000000045,0.002447
5.85705000000092,0.00243
5.869549999998406,0.002418
5.882049999999281,0.002426
5.894550000000155,0.002447
5.907050000001029,0.002459
5.919549999998516,0.002442
5.93204999999939,0.002413
5.944550000000265,0.002356
5.957050000001139,0.002293
5.969549999998626,0.002252
5.9820499999995,0.002219
5.994550000000374,0.002236
6.007050000001249,0.002244
6.019549999998735,0.002269
6.03204999999961,0.002269
6.044550000000484,0.002248
6.057050000001358,0.002202
6.069549999998845,0.002149
6.082049999999719,0.002107
6.094550000000594,0.002087
6.10704999999808,0.002091
6.119549999998955,0.002111
6.132049999999829,0.002153
6.144550000000703,0.002165
6.15704999999819,0.002157
6.169549999999064,0.002124
6.182049999999939,0.002082
6.194550000000813,0.00202
6.207049999998299,0.001983
6.219549999999174,0.001946
6.232050000000048,0.001921
6.244550000000922,0.001905
6.257049999998409,0.001847
6.269549999999283,0.001776
6.282050000000158,0.001681
6.294550000001032,0.001574
6.307049999998519,0.001483
6.319549999999393,0.00142
6.332050000000267,0.001412
6.344550000001142,0.001466
6.357049999998628,0.001557
6.369549999999503,0.001665
6.382050000000377,0.001768
6.394550000001251,0.001838
6.407049999998738,0.001851
6.419549999999612,0.001805
6.432050000000487,0.001714
6.444550000001361,0.001611
6.457049999998848,0.001507
6.469549999999722,0.001425
6.482050000000596,0.0014
6.494549999998083,0.001416
6.507049999998957,0.00147
6.519549999999832,0.001549
6.532050000000706,0.001644
6.544549999998193,0.001722
6.557049999999067,0.001768
6.569549999999941,0.001776
6.582050000000816,0.001743
6.594549999998302,0.001673
6.607049999999177,0.001569
6.619550000000051,0.001454
6.632050000000925,0.001358
6.644549999998412,0.00128
6.657049999999286,0.001259
6.669550000000161,0.001267
6.682050000001035,0.001325
6.694549999998522,0.001396
6.707049999999396,0.001487
6.71955000000027,0.001553
6.732050000001145,0.00159
6.744549999998631,0.001598
6.757049999999506,0.001582
6.76955000000038,0.001553
6.782050000001254,0.001524
6.794549999998741,0.001516
6.807049999999615,0.001532
6.819550000000489,0.001549
6.832050000001364,0.00159
6.84454999999885,0.001607
6.857049999999725,0.001603
6.869550000000599,0.001574
6.8820499999980855,0.001516
6.89454999999896,0.001458
6.907049999999834,0.001387
6.919550000000709,0.00135
6.932049999998195,0.001342
6.94454999999907,0.001371
6.957049999999944,0.001429
6.969550000000818,0.00152
6.982049999998305,0.001615
6.994549999999179,0.001714
7.007050000000054,0.001801
7.019550000000928,0.001863
7.0320499999984145,0.001896
7.044549999999289,0.001905
7.057050000000163,0.001892
7.069550000001038,0.001876
7.082049999998524,0.001859
7.094549999999399,0.001855
7.107050000000273,0.001855
7.119550000001147,0.001867
7.1320499999986335,0.001884
7.144549999999508,0.001892
7.157050000000383,0.001917
7.169550000001257,0.001925
7.1820499999987435,0.001958
7.194549999999618,0.002016
7.207050000000492,0.002099
7.219550000001367,0.002202
7.232049999998853,0.00231
7.244549999999728,0.002401
7.257050000000602,0.002459
7.269549999998088,0.002438
7.2820499999989625,0.002372
7.294549999999837,0.002252
7.307050000000712,0.002103
7.319549999998197,0.001962
7.3320499999990725,0.001888
7.344549999999947,0.001871
7.357050000000821,0.001921
7.369549999998307,0.002012
7.3820499999991815,0.002136
7.394550000000056,0.002244
7.407050000000931,0.002318
7.4195499999984165,0.002327
7.4320499999992915,0.002298
7.444550000000166,0.002231
7.45705000000104,0.002157
7.469549999998526,0.002091
7.482049999999401,0.002062
7.494550000000276,0.002062
7.50705000000115,0.002107
7.519549999998636,0.002161
7.5320499999995105,0.002211
7.544550000000385,0.002236
7.55705000000126,0.002211
7.5695499999987454,0.002145
7.5820499999996205,0.002033
7.594550000000495,0.001905
7.607050000001369,0.001764
7.619549999998855,0.00164
7.6320499999997296,0.001569
7.644550000000605,0.001545
7.65704999999809,0.001578
7.669549999998965,0.001631
7.6820499999998395,0.001698
7.694550000000714,0.001747
7.7070499999982,0.001764
7.719549999999074,0.001751
7.7320499999999495,0.001727
7.744550000000824,0.001706
7.75704999999831,0.001718
7.769549999999184,0.001739
7.7820500000000585,0.001793
7.794550000000934,0.001851
7.807049999998419,0.001892
7.819549999999294,0.001896
7.8320500000001685,0.001855
7.844550000001043,0.001785
7.857049999998529,0.001706
7.869549999999403,0.001652
7.8820500000002784,0.00164
7.894550000001153,0.001681
7.907049999998639,0.001751
7.919549999999513,0.001838
7.9320500000003875,0.001892
7.9445500000012625,0.001909
7.957049999998748,0.001876
7.969549999999622,0.001809
7.9820500000004975,0.001747
7.994550000001372,0.001702
8.007049999998857,0.001718
8.019549999999732,0.001785
8.032050000000607,0.00188
8.044549999998093,0.001979
8.057049999998968,0.002053
8.069549999999841,0.00207
8.082050000000716,0.002037
8.094549999998202,0.001954
8.107049999999077,0.001851
8.119549999999952,0.001768
8.132050000000826,0.001722
8.144549999998313,0.001731
8.157049999999186,0.001764
8.169550000000061,0.00183
8.182050000000936,0.001892
8.194549999998422,0.001958
8.207049999999297,0.002012
8.21955000000017,0.002062
8.232050000001045,0.002103
8.244549999998531,0.00214
8.257049999999406,0.002178
8.269550000000281,0.00219
8.282050000001155,0.002178
8.294549999998642,0.002153
8.307049999999515,0.002103
8.31955000000039,0.002045
8.332050000001265,0.001987
8.344549999998751,0.00195
8.357049999999626,0.001909
8.3695500000005,0.001884
8.382050000001374,0.001842
8.39454999999886,0.00178
8.407049999999735,0.001706
8.41955000000061,0.001627
8.432049999998096,0.001582
8.444549999998971,0.001578
8.457049999999844,0.001648
8.46955000000072,0.001751
8.482049999998205,0.001888
8.49454999999908,0.002012
8.507049999999955,0.00207
8.519550000000828,0.002049
8.532049999998316,0.001925
8.54454999999919,0.001751
8.557050000000064,0.001569
8.56955000000094,0.001425
8.582049999998425,0.001367
8.5945499999993,0.001416
8.607050000000173,0.001536
8.619550000001048,0.001714
8.632049999998534,0.001871
8.644549999999409,0.001975
8.657050000000284,0.002
8.669550000001157,0.001954
8.682049999998645,0.001863
8.694549999999518,0.001756
8.707050000000393,0.00166
8.719550000001268,0.001594
8.732049999998754,0.001549
8.744549999999629,0.00152
8.757050000000502,0.001474
8.769550000001377,0.001412
8.782049999998863,0.001338
8.794549999999738,0.001263
8.807050000000611,0.001205
8.819549999998099,0.001197
8.832049999998972,0.00123
8.844549999999847,0.0013
8.857050000000722,0.001379
8.869549999998208,0.001433
8.882049999999083,0.001454
8.894549999999956,0.001429
8.907050000000831,0.001379
8.919549999998317,0.001329
8.932049999999192,0.0013
8.944550000000067,0.0013
8.95705000000094,0.001329
8.969549999998428,0.001371
8.982049999999301,0.001408
8.994550000000176,0.001412
9.007050000001051,0.001396
9.019549999998537,0.001346
9.032049999999412,0.0013
9.044550000000285,0.001276
9.05705000000116,0.001284
9.069549999998646,0.001329
9.082049999999521,0.001379
9.094550000000396,0.001433
9.10705000000127,0.001474
9.119549999998757,0.001487
9.13204999999963,0.001499
9.144550000000505,0.00152
9.15705000000138,0.001574
9.169549999998866,0.001648
9.182049999999741,0.001735
9.194550000000614,0.001818
9.207049999998102,0.001867
9.219549999998975,0.001851
9.23204999999985,0.001772
9.244550000000725,0.001669
9.25704999999821,0.001569
9.269549999999086,0.001511
9.282049999999959,0.001516
9.294550000000834,0.001594
9.30704999999832,0.001722
9.319549999999195,0.001863
9.33205000000007,0.001962
9.344550000000943,0.001996
9.35704999999843,0.001946
9.369549999999304,0.001838
9.382050000000179,0.001706
9.394550000001054,0.001582
9.40704999999854,0.001524
9.419549999999415,0.001536
9.432050000000288,0.00164
9.444550000001163,0.00178
9.457049999998649,0.001942
9.469549999999524,0.00207
9.482050000000399,0.002149
9.494550000001272,0.002157
9.50704999999876,0.002103
9.519549999999633,0.00202
9.532050000000508,0.001942
9.544550000001383,0.001896
9.557049999998869,0.001905
9.569549999999744,0.001958
9.582050000000617,0.002053
9.594549999998105,0.002149
9.607049999998978,0.002215
9.619549999999853,0.002219
9.632050000000728,0.002169
9.644549999998214,0.002074
9.657049999999089,0.001971
9.669549999999962,0.001892
9.682050000000837,0.001871
9.694549999998323,0.001909
9.707049999999198,0.001987
9.719550000000073,0.002078
9.732050000000946,0.002136
9.744549999998434,0.002136
9.757049999999307,0.002049
9.769550000000182,0.001896
9.782050000001057,0.001702
9.794549999998543,0.001532
9.807049999999418,0.001425
9.81955000000029,0.00142
9.832050000001166,0.001499
9.844549999998652,0.001656
9.857049999999527,0.001838
9.869550000000402,0.002004
9.882050000001275,0.002103
9.894549999998763,0.00214
9.907049999999636,0.002107
9.91955000000051,0.00202
9.932050000001386,0.001942
9.944549999998872,0.001871
9.957049999999745,0.001838
9.96955000000062,0.001842
9.982049999998106,0.001859
9.99454999999898,0.001867
10.007049999999856,0.001847
10.019550000000729,0.001785
10.032049999998216,0.001689
10.04454999999909,0.001569
10.057049999999965,0.001449
10.06955000000084,0.00135
10.082049999998326,0.001313
10.0945499999992,0.001329
10.107050000000074,0.001404
10.119550000000949,0.001516
10.132049999998435,0.001619
10.14454999999931,0.001694
10.157050000000185,0.001706
10.169550000001058,0.00164
10.182049999998545,0.001516
10.194549999999419,0.001367
10.207050000000294,0.001226
10.219550000001169,0.001152
10.232049999998654,0.001172
10.24454999999953,0.001305
10.257050000000403,0.00152
10.269550000001278,0.001768
10.282049999998764,0.001987
10.294549999999639,0.00214
10.307050000000514,0.002178
10.319550000001387,0.002107
10.332049999998874,0.001967
10.344549999999748,0.001805
10.357050000000623,0.001694
10.369549999998108,0.001665
10.382049999998983,0.001747
10.394549999999859,0.001896
10.407050000000732,0.002087
10.41954999999822,0.002256
10.432049999999093,0.00236
10.444549999999968,0.002376
10.457050000000843,0.002302
10.469549999998328,0.002182
10.482049999999203,0.002058
10.494550000000077,0.001967
10.507050000000952,0.001946
10.519549999998437,0.001983
10.532049999999312,0.002058
10.544550000000187,0.002145
10.55705000000106,0.002194
10.569549999998548,0.002186
10.582049999999422,0.002107
10.594550000000297,0.001979
10.607050000001172,0.001818
10.619549999998657,0.001652
10.632049999999532,0.001503
10.644550000000406,0.0014
10.65705000000128,0.001354
10.669549999998766,0.001358
10.682049999999641,0.001396
10.694550000000516,0.001474
10.70705000000139,0.001561
10.719549999998877,0.001636
10.73204999999975,0.001685
10.744550000000626,0.001689
10.757049999998111,0.001673
10.769549999998986,0.001623
10.782049999999861,0.001565
10.794550000000735,0.001528
10.807049999998222,0.00152
10.819549999999095,0.001545
10.83204999999997,0.001619
10.844550000000845,0.001722
10.857049999998331,0.001847
10.869549999999206,0.001975
10.88205000000008,0.002082
10.894550000000955,0.002182
10.90704999999844,0.002264
10.919549999999315,0.002331
10.93205000000019,0.002393
10.944550000001064,0.002426
10.957049999998551,0.002442
10.969549999999424,0.002426
10.9820500000003,0.002364
10.994550000001174,0.002256
11.00704999999866,0.002111
11.019549999999535,0.001991
11.032050000000408,0.001871
11.044550000001284,0.001797
11.05704999999877,0.001772
11.069549999999644,0.001768
11.08205000000052,0.001797
11.094550000001393,0.001801
11.107049999998878,0.00176
11.119549999999753,0.00166
11.132050000000628,0.001503
11.144549999998114,0.001305
11.15704999999899,0.001106
11.169549999999862,0.000945
11.182050000000737,0.000841
11.194549999998223,0.000833
11.207049999999098,0.000878
11.219549999999973,0.000978
11.232050000000847,0.001089
11.244549999998334,0.001164
11.257049999999207,0.001201
11.269550000000082,0.001164
11.282050000000957,0.001081
11.294549999998443,0.000974
11.307049999999318,0.000858
11.319550000000191,0.000771
11.332050000001066,0.000717
11.344549999998552,0.000713
11.357049999999427,0.000742
11.369550000000302,0.000812
11.382050000001176,0.000899
11.394549999998663,0.00099
11.407049999999536,0.001089
11.419550000000411,0.00116
11.432050000001286,0.001205
11.444549999998772,0.00123
11.457049999999647,0.001218
11.46955000000052,0.001209
11.482050000001395,0.001189
11.494549999998881,0.001189
11.507049999999756,0.00118
11.519550000000631,0.001197
11.532049999998117,0.001201
11.544549999998992,0.001201
11.557049999999865,0.001185
11.56955000000074,0.001147
11.582049999998226,0.001127
11.594549999999101,0.001118
11.607049999999976,0.001139
11.61955000000085,0.001205
11.632049999998337,0.001321
11.64454999999921,0.001433
11.657050000000085,0.001532
11.66955000000096,0.00159
11.682049999998446,0.001603
11.694549999999321,0.001598
11.707050000000194,0.001578
11.71955000000107,0.001582
11.732049999998555,0.001644
11.74454999999943,0.001768
11.757050000000305,0.001933
11.769550000001178,0.002107
11.782049999998666,0.002269
11.79454999999954,0.002376
11.807050000000414,0.002409
11.81955000000129,0.002397
11.832049999998775,0.002368
11.84454999999965,0.002327
11.857050000000523,0.002318
11.869550000001398,0.002343
11.882049999998884,0.002384
11.894549999999759,0.00243
11.907050000000634,0.002451
11.91954999999812,0.002434
11.932049999998995,0.002393
11.944549999999868,0.002331
11.957050000000743,0.002298
11.969549999998229,0.002293
11.982049999999104,0.002331
11.994549999999979,0.002401
12.007050000000852,0.002517
12.01954999999834,0.002629
12.032049999999213,0.00272
12.044550000000088,0.002782
12.057050000000963,0.002819
12.069549999998449,0.002802
12.082049999999324,0.002753
12.094550000000197,0.002678
12.107050000001072,0.002587
12.119549999998558,0.002504
12.132049999999433,0.00243
12.144550000000308,0.002384
12.157050000001181,0.002372
12.169549999998669,0.002364
12.182049999999542,0.002372
12.194550000000417,0.00236
12.207050000001292,0.002306
12.219549999998778,0.002202
12.232049999999653,0.002041
12.244550000000526,0.001842
12.257050000001401,0.001627
12.269549999998887,0.001429
12.282049999999762,0.001263
12.294550000000635,0.001147
12.307049999998123,0.001089
12.319549999998996,0.001065
12.332049999999871,0.001065
12.344550000000746,0.001069
12.357049999998232,0.00106
12.369549999999107,0.001036
12.38204999999998,0.001011
12.394550000000855,0.000961
12.40704999999834,0.000912
12.419549999999216,0.000858
12.43205000000009,0.000812
12.444550000000964,0.000775
12.457049999998452,0.000746
12.469549999999325,0.000746
12.4820500000002,0.000754
12.494550000001075,0.000787
12.50704999999856,0.000821
12.519549999999436,0.000833
12.532050000000309,0.000804
12.544550000001184,0.000738
12.55704999999867,0.000634
12.569549999999545,0.000514
12.58205000000042,0.00039
12.594550000001293,0.000324
12.60704999999878,0.000299
12.619549999999654,0.000345
12.632050000000529,0.000448
12.644550000001404,0.000568
12.65704999999889,0.000701
12.669549999999765,0.000816
12.682050000000638,0.00092
12.694549999998126,0.001015
12.707049999998999,0.001085
12.719549999999874,0.00116
12.732050000000749,0.001226
12.744549999998235,0.001284
12.75704999999911,0.001309
12.769549999999983,0.0013
12.782050000000858,0.001292
12.794549999998344,0.00128
12.807049999999219,0.001305
12.819550000000094,0.001391
12.832050000000967,0.001545
12.844549999998454,0.001756
12.857049999999328,0.001996
12.869550000000203,0.002236
12.882050000001078,0.002434
12.894549999998564,0.002583
12.907049999999439,0.002649
12.919550000000312,0.00267
12.932050000001187,0.002649
12.944549999998673,0.002629
12.957049999999548,0.002595
12.969550000000423,0.002571
12.982050000001296,0.002546
12.994549999998783,0.002533
13.007049999999657,0.002504
13.019550000000532,0.0025
13.032050000001407,0.002517
13.044549999998893,0.00255
13.057049999999768,0.00262
13.06955000000064,0.002703
13.082049999998128,0.002773
13.094549999999002,0.002827
13.107049999999877,0.002844
13.119550000000752,0.002831
13.132049999998237,0.002802
13.144549999999112,0.002773
13.157049999999986,0.002749
13.16955000000086,0.002744
13.182049999998346,0.002749
13.194549999999222,0.002749
13.207050000000097,0.002736
13.21955000000097,0.002687
13.232049999998457,0.0026
13.24454999999933,0.002496
13.257050000000206,0.002389
13.26955000000108,0.002285
13.282049999998566,0.002223
13.294549999999441,0.002198
13.307050000000315,0.002198
13.31955000000119,0.002236
13.332049999998675,0.002281
13.34454999999955,0.002322
13.357050000000426,0.002343
13.369550000001299,0.002347
13.382049999998785,0.002318
13.39454999999966,0.002236
13.407050000000535,0.00212
13.419550000001408,0.001954
13.432049999998895,0.001776
13.444549999999769,0.001594
13.457050000000644,0.001433
13.46954999999813,0.001342
13.482049999999004,0.001309
13.49454999999988,0.001354
13.507050000000753,0.001449
13.51954999999824,0.001565
13.532049999999114,0.001685
13.544549999999989,0.001756
13.557050000000864,0.001785
13.56954999999835,0.001756
13.582049999999224,0.001706
13.594550000000098,0.001631
13.607050000000973,0.001598
13.619549999998458,0.00159
13.632049999999333,0.001594
13.644550000000208,0.001627
13.657050000001082,0.001648
13.66954999999857,0.001648
13.682049999999442,0.001615
13.694550000000318,0.001553
13.707050000001193,0.001462
13.719549999998678,0.001358
13.732049999999553,0.001263
13.744550000000427,0.001205
13.757050000001302,0.00118
13.769549999998787,0.001218
13.782049999999662,0.001313
13.794550000000537,0.001445
13.80705000000141,0.001611
13.819549999998898,0.001768
13.832049999999771,0.001884
13.844550000000647,0.001967
13.857049999998132,0.001991
13.869549999999007,0.001962
13.882049999999882,0.001913
13.894550000000756,0.001876
13.907049999998243,0.001871
13.919549999999116,0.001917
13.932049999999991,0.002008
13.944550000000866,0.002136
13.957049999998352,0.002273
13.969549999999227,0.00238
13.9820500000001,0.002451
13.994550000000975,0.002484
14.007049999998461,0.0025
14.019549999999336,0.002542
14.032050000000211,0.00262
14.044550000001085,0.002765
14.057049999998572,0.002931
14.069549999999445,0.003117
14.08205000000032,0.003266
14.094550000001195,0.003357
14.107049999998681,0.003328
14.119549999999556,0.00322
14.13205000000043,0.003059
14.144550000001304,0.002889
14.15704999999879,0.002769
14.169549999999665,0.002707
14.18205000000054,0.002732
14.194550000001414,0.002798
14.207049999998901,0.002885
14.219549999999774,0.002943
14.23205000000065,0.002955
14.244549999998135,0.002914
14.25704999999901,0.002823
14.269549999999885,0.002715
14.282050000000758,0.002604
14.294549999998246,0.002517
14.30704999999912,0.002455
14.319549999999994,0.002401
14.33205000000087,0.002343
14.344549999998355,0.002277
14.35704999999923,0.002198
14.369550000000103,0.002116
14.382050000000978,0.002058
14.394549999998464,0.002041
14.407049999999339,0.002078
14.419550000000214,0.002149
14.432050000001087,0.002231
14.444549999998575,0.002281
14.457049999999448,0.002298
14.469550000000323,0.00224
14.482050000001198,0.002132
14.494549999998684,0.001991
14.507049999999559,0.001863
14.519550000000432,0.00176
14.532050000001307,0.001694
14.544549999998793,0.001669
14.557049999999668,0.00166
14.569550000000541,0.001636
14.582050000001416,0.001574
14.594549999998902,0.001462
14.607049999999777,0.001313
14.619550000000652,0.001143
14.632049999998138,0.00099
14.644549999999013,0.000883
14.657049999999886,0.000825
14.669550000000761,0.000829
14.682049999998247,0.000874
14.694549999999122,0.000941
14.707049999999997,0.001023
14.71955000000087,0.001089
14.732049999998358,0.001152
14.744549999999231,0.001201
14.757050000000106,0.00123
14.769550000000981,0.001238
14.782049999998467,0.001218
14.794549999999342,0.00118
14.807050000000215,0.001118
14.81955000000109,0.001052
14.832049999998576,0.000998
14.844549999999451,0.00099
14.857050000000326,0.001023
14.8695500000012,0.00111
14.882049999998687,0.001226
14.89454999999956,0.001346
14.907050000000435,0.001437
14.91955000000131,0.001487
14.932049999998796,0.001503
14.944549999999671,0.001487
14.957050000000544,0.00147
14.96955000000142,0.001499
14.982049999998905,0.001569
14.99454999999978,0.001706
15.007050000000655,0.001851
15.01954999999814,0.002004
15.032049999999016,0.002116
15.044549999999889,0.002161
15.057050000000764,0.002136
15.06954999999825,0.00207
15.082049999999125,0.002004
15.09455,0.001958
15.107050000000873,0.001962
15.11954999999836,0.00202
15.132049999999234,0.002103
15.144550000000109,0.002215
15.157050000000984,0.002306
15.16954999999847,0.002372
15.182049999999345,0.002401
15.194550000000218,0.002401
15.207050000001093,0.002405
15.219549999998579,0.002409
15.232049999999454,0.002434
15.244550000000329,0.002459
15.257050000001202,0.00248
15.26954999999869,0.002492
15.282049999999563,0.002484
15.294550000000438,0.002455
15.307050000001313,0.002422
15.319549999998799,0.002422
15.332049999999674,0.002442
15.344550000000547,0.002504
15.357050000001422,0.002567
15.369549999998908,0.002629
15.382049999999783,0.002637
15.394550000000658,0.002583
15.407049999998144,0.002467
15.419549999999019,0.002322
15.432049999999892,0.002178
15.444550000000767,0.00207
15.457049999998253,0.002037
15.469549999999128,0.00207
15.482050000000003,0.002136
15.494550000000876,0.002223
15.507049999998364,0.002269
15.519549999999237,0.002264
15.532050000000112,0.002194
15.544550000000987,0.002087
15.557049999998473,0.001946
15.569549999999348,0.001805
15.582050000000221,0.001685
15.594550000001096,0.00159
15.607049999998582,0.001516
15.619549999999457,0.001454
15.632050000000332,0.001404
15.644550000001205,0.001363
15.657049999998693,0.001354
15.669549999999566,0.001363
15.68205000000044,0.001396
15.694550000001316,0.001437
15.707049999998802,0.001458
15.719549999999675,0.001441
15.73205000000055,0.001387
15.744550000001425,0.001288
15.75704999999891,0.001147
15.769549999999786,0.000994
15.782050000000659,0.000862
15.794549999998146,0.000742
15.80704999999902,0.000684
15.819549999999895,0.000647
15.83205000000077,0.000651
15.844549999998256,0.000684
15.85704999999913,0.00073
15.869550000000004,0.000792
15.882050000000879,0.000841
15.894549999998365,0.000891
15.90704999999924,0.000916
15.919550000000115,0.000903
15.932050000000988,0.000866
15.944549999998475,0.000821
15.957049999999349,0.000787
15.969550000000224,0.000787
15.982050000001099,0.000849
15.994549999998585,0.000994
16.00704999999946,0.001185
16.019550000000333,0.001391
16.03205000000121,0.001582
16.044549999998694,0.001702
16.05704999999957,0.001727
16.069550000000444,0.001689
16.082050000001317,0.001611
16.094549999998804,0.001545
16.107049999999678,0.001528
16.119550000000554,0.001598
16.132050000001428,0.001743
16.144549999998915,0.001942
16.15704999999979,0.002128
16.169550000000662,0.002264
16.18204999999815,0.002331
16.194549999999023,0.002327
16.2070499999999,0.002285
16.219550000000773,0.002244
16.23204999999826,0.002256
16.244549999999133,0.002331
16.257050000000007,0.002467
16.269550000000883,0.002658
16.282049999998367,0.002848
16.29454999999924,0.003009
16.307050000000118,0.003109
16.31955000000099,0.003158
16.33204999999848,0.003162
16.34454999999935,0.00315
16.357050000000225,0.003129
16.3695500000011,0.003142
16.382049999998586,0.003158
16.394549999999462,0.003179
16.407050000000336,0.003183
16.41955000000121,0.003154
16.432049999998696,0.00308
16.44454999999957,0.002964
16.457050000000446,0.002823
16.46955000000132,0.002674
16.482049999998807,0.002554
16.49454999999968,0.002492
16.507050000000554,0.002467
16.51955000000143,0.002496
16.532049999998915,0.002567
16.54454999999979,0.002624
16.557050000000665,0.002687
16.569549999998152,0.002715
16.582049999999025,0.002707
16.5945499999999,0.00267
16.607050000000775,0.002608
16.61954999999826,0.002542
16.632049999999136,0.002459
16.64455000000001,0.002364
16.657050000000883,0.002269
16.66954999999837,0.002165
16.682049999999244,0.002058
16.69455000000012,0.001942
16.707050000000994,0.001826
16.71954999999848,0.001718
16.732049999999354,0.001615
16.744550000000228,0.001503
16.757050000001104,0.001412
16.76954999999859,0.001334
16.782049999999465,0.001267
16.79455000000034,0.00123
16.80705000000121,0.001247
16.8195499999987,0.001288
16.832049999999573,0.001358
16.84455000000045,0.001412
16.857050000001323,0.001454
16.86954999999881,0.001425
16.882049999999683,0.001329
16.894550000000557,0.001176
16.907050000001433,0.000986
16.919549999998917,0.000812
16.932049999999794,0.000692
16.944550000000667,0.000655
16.957049999998155,0.000717
16.96954999999903,0.000845
16.9820499999999,0.001003
16.99455000000078,0.001156
17.007049999998262,0.001259
17.01954999999914,0.001309
17.032050000000012,0.001321
17.044550000000886,0.001325
17.057049999998373,0.001354
17.069549999999246,0.001425
17.082050000000123,0.001536
17.094550000000996,0.001685
17.107049999998484,0.001805
17.119549999999357,0.0019
17.13205000000023,0.001933
17.144550000001107,0.001925
17.15704999999859,0.0019
17.169549999999468,0.001876
17.18205000000034,0.001896
17.194550000001215,0.001971
17.207049999998702,0.002091
17.219549999999575,0.002248
17.232050000000452,0.002401
17.244550000001325,0.002533
17.257049999998813,0.00262
17.269549999999686,0.002658
17.28205000000056,0.002666
17.294550000001436,0.002666
17.30704999999892,0.00267
17.319549999999797,0.002699
17.33205000000067,0.002765
17.344549999998158,0.002856
17.35704999999903,0.002951
17.369549999999904,0.003038
17.38205000000078,0.003109
17.394549999998265,0.00315
17.407049999999142,0.003166
17.419550000000015,0.003154
17.43205000000089,0.003121
17.444549999998376,0.003092
17.45704999999925,0.003046
17.469550000000126,0.003022
17.482050000001,0.002997
17.494549999998487,0.002989
17.50704999999936,0.002984
17.519550000000233,0.00296
17.53205000000111,0.002939
17.544549999998594,0.002902
17.55704999999947,0.002844
17.569550000000344,0.002773
17.582050000001217,0.002699
17.594549999998705,0.002624
17.607049999999578,0.00255
17.619550000000455,0.002492
17.63205000000133,0.002438
17.644549999998816,0.002376
17.65704999999969,0.002318
17.669550000000562,0.002252
17.68205000000144,0.002178
17.694549999998923,0.002091
17.7070499999998,0.002008
17.719550000000673,0.001938
17.73204999999816,0.001892
17.744549999999034,0.001867
17.757049999999907,0.001876
17.769550000000784,0.001909
17.782049999998268,0.001946
17.794549999999145,0.001971
17.807050000000018,0.002004
17.81955000000089,0.002016
17.83204999999838,0.002004
17.844549999999252,0.001987
17.85705000000013,0.001946
17.869550000001002,0.001896
17.88204999999849,0.001818
17.894549999999363,0.001731
17.907050000000236,0.001619
17.919550000001113,0.001503
17.932049999998597,0.001379
17.944549999999474,0.001272
17.957050000000347,0.001197
17.96955000000122,0.001147
17.982049999998708,0.001114
17.99454999999958,0.001089
18.007050000000458,0.001085
18.01955000000133,0.001065
18.03204999999882,0.001036
18.044549999999692,0.001003
18.057050000000565,0.000961
18.069550000001442,0.000936
18.082049999998926,0.000945
18.094549999999803,0.00099
18.107050000000676,0.001056
18.119549999998164,0.001135
18.132049999999037,0.001201
18.14454999999991,0.001251
18.157050000000787,0.001272
18.16954999999827,0.001247
18.182049999999148,0.001209
18.19455000000002,0.001156
18.207050000000894,0.001131
18.21954999999838,0.001164
18.232049999999255,0.001247
18.24455000000013,0.001396
18.257050000001005,0.001598
18.269549999998492,0.001822
18.282049999999366,0.002041
18.29455000000024,0.002215
18.307050000001116,0.002327
18.3195499999986,0.002347
18.332049999999477,0.00231
18.34455000000035,0.002227
18.357050000001223,0.002132
18.36954999999871,0.002074
18.382049999999584,0.002091
18.39455000000046,0.002194
18.407050000001334,0.002356
18.41954999999882,0.00255
18.432049999999695,0.002749
18.444550000000568,0.002898
18.457050000001445,0.002976
18.46954999999893,0.002968
18.482049999999806,0.002926
18.49455000000068,0.002848
18.507049999998166,0.002786
18.51954999999904,0.002753
18.532049999999913,0.002749
18.54455000000079,0.002757
18.557049999998274,0.002765
18.569549999999147,0.002761
18.582050000000024,0.002732
18.594550000000897,0.002699
18.607049999998384,0.002682
18.619549999999258,0.002703
18.63205000000013,0.002757
18.644550000001008,0.002844
18.657049999998492,0.002947
18.66954999999937,0.003009
18.682050000000242,0.003038
18.694550000001115,0.003001
18.707049999998603,0.002926
18.719549999999476,0.002835
18.732050000000353,0.002744
18.744550000001226,0.002703
18.757049999998713,0.002699
18.769549999999587,0.00272
18.78205000000046,0.002736
18.794550000001337,0.002732
18.80704999999882,0.002662
18.819549999999698,0.002542
18.83205000000057,0.002389
18.844550000001444,0.002223
18.85704999999893,0.002107
18.869549999999805,0.002037
18.88205000000068,0.002053
18.894549999998166,0.002116
18.907049999999042,0.00219
18.919549999999916,0.002244
18.93205000000079,0.002248
18.944549999998276,0.002178
18.95704999999915,0.002066
18.969550000000027,0.001933
18.9820500000009,0.00183
18.994549999998387,0.001776
19.00704999999926,0.001793
19.019550000000134,0.001871
19.03205000000101,0.001962
19.044549999998495,0.002033
19.05704999999937,0.002041
19.069550000000245,0.001979
19.082050000001118,0.001851
19.094549999998605,0.001673
19.10704999999948,0.001478
19.119550000000356,0.001296
19.13205000000123,0.001143
19.144549999998716,0.001027
19.15704999999959,0.000957
19.169550000000463,0.000903
19.18205000000134,0.000878
19.194549999998824,0.00087
19.2070499999997,0.000895
19.219550000000574,0.000974
19.232050000001447,0.001098
19.244549999998934,0.00128
19.257049999999808,0.00147
19.269550000000685,0.001677
19.28204999999817,0.00183
19.294549999999045,0.001913
19.30704999999992,0.001938
19.319550000000792,0.001863
19.33204999999828,0.001751
19.344549999999153,0.001631
19.35705000000003,0.001524
19.369550000000903,0.001462
19.38204999999839,0.00147
19.394549999999263,0.00154
19.407050000000137,0.001665
19.419550000001014,0.001805
19.432049999998497,0.001958
19.444549999999374,0.002099
19.457050000000248,0.002207
19.46955000000112,0.002293
19.48204999999861,0.002339
19.49454999999948,0.002372
19.50705000000036,0.002389
19.51955000000123,0.002405
19.53204999999872,0.00243
19.544549999999592,0.002442
19.557050000000466,0.002463
19.569550000001342,0.002484
19.582049999998826,0.002525
19.594549999999703,0.002554
19.607050000000577,0.002604
19.61955000000145,0.002641
19.632049999998937,0.002666
19.64454999999981,0.002687
19.657050000000687,0.002682
19.66954999999817,0.002658
19.682049999999048,0.002645
19.69454999999992,0.002637
19.707050000000795,0.002616
19.719549999998282,0.002633
19.732049999999155,0.002662
19.744550000000032,0.002687
19.757050000000905,0.002691
19.769549999998393,0.002658
19.782049999999266,0.002575
19.79455000000014,0.002442
19.807050000001016,0.002285
19.8195499999985,0.002124
19.832049999999377,0.001991
19.84455000000025,0.001921
19.857050000001124,0.0019
19.86954999999861,0.001946
19.882049999999484,0.00202
19.89455000000036,0.002099
19.907050000001234,0.00214
19.919549999998722,0.002128
19.932049999999595,0.002049
19.94455000000047,0.001933
19.957050000001345,0.001785
19.96954999999883,0.001648
19.982049999999706,0.001561
19.99455000000058,0.001516
20.007049999998067,0.001511
20.01954999999894,0.001553
20.032049999999813,0.001627
20.04455000000069,0.001694
20.057049999998174,0.001739
20.06954999999905,0.001751
20.082049999999924,0.001727
20.094550000000797,0.001677
20.107049999998285,0.001598
20.11954999999916,0.001503
20.132050000000035,0.001425
20.14455000000091,0.00135
20.157049999998396,0.001317
20.16954999999927,0.001305
20.182050000000142,0.001309
20.19455000000102,0.001334
20.207049999998503,0.001363
20.21954999999938,0.001367
20.232050000000253,0.001354
20.244550000001126,0.001342
20.257049999998614,0.0013
20.269549999999487,0.001292
20.282050000000364,0.0013
20.294550000001237,0.001346
20.307049999998725,0.001412
20.319549999999598,0.001503
20.33205000000047,0.001582
20.344550000001348,0.001648
20.357049999998832,0.001677
20.36954999999971,0.001673
20.382050000000582,0.00164
20.39454999999807,0.001603
20.407049999998943,0.00159
20.419549999999816,0.001607
20.432050000000693,0.001677
20.444549999998177,0.001797
20.457049999999054,0.001942
20.469549999999927,0.002087
20.4820500000008,0.002211
20.494549999998288,0.002285
20.50704999999916,0.002298
20.519550000000038,0.002281
20.53205000000091,0.002231
20.5445499999984,0.002202
20.557049999999272,0.002198
20.569550000000145,0.002231
20.582050000001022,0.002322
20.594549999998506,0.002438
20.607049999999383,0.002542
20.619550000000256,0.002653
20.63205000000113,0.00272
20.644549999998617,0.002744
20.65704999999949,0.00274
20.669550000000367,0.002711
20.68205000000124,0.002662
20.694549999998728,0.002616
20.7070499999996,0.002575
20.719550000000474,0.002542
20.73205000000135,0.002525
20.744549999998835,0.002509
20.757049999999712,0.0025
20.769550000000585,0.002517
20.782049999998073,0.002538
20.794549999998946,0.002562
20.80704999999982,0.002591
20.819550000000696,0.002612
20.83204999999818,0.002604
20.844549999999057,0.002591
20.85704999999993,0.002558
20.869550000000803,0.002538
20.88204999999829,0.002529
20.894549999999164,0.002538
20.907050000000037,0.002558
20.919550000000914,0.002579
20.932049999998398,0.002575
20.944549999999275,0.002529
20.957050000000148,0.002438
20.96955000000102,0.002318
20.98204999999851,0.002182
20.994549999999382,0.002066
21.00705000000026,0.001979
21.019550000001132,0.001942
21.03204999999862,0.001958
21.044549999999493,0.001975
21.057050000000366,0.001987
21.069550000001243,0.001958
21.082049999998727,0.001884
21.094549999999604,0.001764
21.107050000000477,0.001631
21.11955000000135,0.001511
21.132049999998838,0.001437
21.14454999999971,0.001412
21.157050000000588,0.001437
21.169549999998072,0.001483
21.18204999999895,0.001516
21.194549999999822,0.00152
21.207050000000695,0.001478
21.219549999998183,0.001387
21.232049999999056,0.001276
21.244549999999933,0.001147
21.257050000000806,0.001056
21.269549999998294,0.000998
21.282049999999167,0.001003
21.29455000000004,0.001044
21.307050000000917,0.001131
21.3195499999984,0.001218
21.332049999999278,0.001305
21.34455000000015,0.001363
21.357050000001024,0.001391
21.36954999999851,0.001391
21.382049999999385,0.001367
21.39455000000026,0.001342
21.407050000001135,0.001325
21.419549999998623,0.001342
21.432049999999496,0.001371
21.44455000000037,0.001437
21.457050000001246,0.001528
21.46954999999873,0.001607
21.482049999999607,0.001673
21.49455000000048,0.001706
21.507050000001353,0.001706
21.51954999999884,0.00166
21.532049999999714,0.001598
21.54455000000059,0.001511
21.557049999998075,0.001433
21.56954999999895,0.001371
21.582049999999825,0.001325
21.594550000000698,0.001305
21.607049999998186,0.001288
21.61954999999906,0.001276
21.632049999999936,0.001272
21.64455000000081,0.001255
21.657049999998296,0.001251
21.66954999999917,0.001263
21.682050000000043,0.001296
21.69455000000092,0.001342
21.707049999998404,0.001412
21.71954999999928,0.001483
21.732050000000154,0.001557
21.744550000001027,0.001623
21.757049999998515,0.00166
21.769549999999388,0.001702
21.782050000000265,0.001722
21.794550000001138,0.001747
21.807049999998625,0.001785
21.8195499999995,0.001814
21.832050000000372,0.001859
21.84455000000125,0.001896
21.857049999998733,0.001913
21.86954999999961,0.001921
21.882050000000483,0.001913
21.894550000001356,0.001884
21.907049999998844,0.001855
21.919549999999717,0.001851
21.932050000000594,0.001884
21.944549999998078,0.001958
21.957049999998954,0.002074
21.969549999999828,0.002207
21.9820500000007,0.002322
21.99454999999819,0.002418
22.00704999999906,0.002463
22.01954999999994,0.002463
22.03205000000081,0.002434
22.0445499999983,0.002422
22.057049999999172,0.002426
22.069550000000046,0.002455
22.082050000000923,0.0025
22.094549999998407,0.002529
22.107049999999283,0.002496
22.119550000000157,0.002405
22.13205000000103,0.002215
22.144549999998517,0.001958
22.15704999999939,0.001669
22.169550000000267,0.0014
22.18205000000114,0.001214
22.194549999998628,0.001123
22.2070499999995,0.001139
22.219550000000375,0.001267
22.23205000000125,0.001466
22.244549999998736,0.001689
22.257049999999612,0.00188
22.269550000000486,0.002033
22.28205000000136,0.002103
22.294549999998846,0.002099
22.30704999999972,0.002016
22.319550000000596,0.001888
22.33204999999808,0.001722
22.344549999998957,0.001578
22.35704999999983,0.001483
22.369550000000704,0.00142
22.38204999999819,0.00142
22.394549999999064,0.001466
22.40704999999994,0.001545
22.419550000000815,0.001619
22.432049999998302,0.001665
22.444549999999175,0.001677
22.45705000000005,0.001669
22.469550000000925,0.001627
22.48204999999841,0.001598
22.494549999999286,0.001569
22.50705000000016,0.001574
22.519550000001033,0.00159
22.53204999999852,0.001623
22.544549999999393,0.001652
22.55705000000027,0.001673
22.569550000001144,0.001677
22.58204999999863,0.001669
22.594549999999504,0.001665
22.607050000000378,0.001648
22.619550000001254,0.001648
22.63204999999874,0.001673
22.644549999999615,0.001706
22.65705000000049,0.001764
22.66955000000136,0.001814
22.68204999999885,0.001871
22.694549999999722,0.001925
22.7070500000006,0.001967
22.719549999998083,0.001991
22.73204999999896,0.001991
22.744549999999833,0.001979
22.757050000000707,0.00195
22.769549999998194,0.001921
22.782049999999067,0.001905
22.794549999999944,0.001917
22.807050000000817,0.001942
22.819549999998305,0.001979
22.832049999999178,0.002012
22.84455000000005,0.002016
22.85705000000093,0.001996
22.869549999998412,0.001946
22.88204999999929,0.001876
22.894550000000162,0.001826
22.907050000001036,0.001822
22.919549999998523,0.001863
22.932049999999396,0.001958
22.944550000000273,0.002082
22.957050000001146,0.002198
22.969549999998634,0.002277
22.982049999999507,0.002306
22.99455000000038,0.002281
23.007050000001257,0.002198
23.01954999999874,0.002107
23.032049999999618,0.00202
23.04455000000049,0.001971
23.057050000001365,0.001946
23.069549999998852,0.001962
23.082049999999725,0.001987
23.094550000000602,0.00202
23.107049999998086,0.002029
23.119549999998963,0.002025
23.132049999999836,0.001991
23.14455000000071,0.001962
23.157049999998197,0.001929
23.16954999999907,0.001892
23.182049999999943,0.001859
23.19455000000082,0.001842
23.207049999998304,0.001842
23.21954999999918,0.001847
23.232050000000054,0.001855
23.244550000000928,0.001851
23.257049999998415,0.001838
23.26954999999929,0.001793
23.282050000000165,0.001727
23.29455000000104,0.00164
23.307049999998526,0.001549
23.3195499999994,0.00147
23.332050000000272,0.001416
23.34455000000115,0.001408
23.357049999998633,0.001433
23.36954999999951,0.001483
23.382050000000383,0.001528
23.394550000001257,0.001557
23.407049999998744,0.001565
23.419549999999617,0.001557
23.432050000000494,0.001553
23.444550000001367,0.001561
23.457049999998855,0.001582
23.469549999999728,0.00164
23.4820500000006,0.001706
23.49454999999809,0.00176
23.507049999998962,0.00178
23.51954999999984,0.001743
23.532050000000712,0.001656
23.5445499999982,0.001516
23.557049999999073,0.001379
23.569549999999946,0.001259
23.582050000000823,0.00118
23.594549999998307,0.001139
23.607049999999184,0.001131
23.619550000000057,0.001131
23.63205000000093,0.001135
23.644549999998418,0.001106
23.65704999999929,0.001056
23.669550000000168,0.00099
23.68205000000104,0.000924
23.69454999999853,0.000883
23.707049999999402,0.00087
23.719550000000275,0.000878
23.732050000001152,0.00092
23.744549999998636,0.000982
23.757049999999513,0.001052
23.769550000000386,0.00111
23.78205000000126,0.001185
23.794549999998747,0.001276
23.80704999999962,0.001354
23.819550000000497,0.001412
23.83205000000137,0.001466
23.844549999998858,0.001495
23.85704999999973,0.001462
23.869550000000604,0.001383
23.88204999999809,0.0013
23.894549999998965,0.001218
23.907049999999842,0.001156
23.919550000000715,0.001123
23.932049999998203,0.001164
23.944549999999076,0.001288
23.95704999999995,0.001425
23.969550000000826,0.001582
23.98204999999831,0.00176
23.994549999999187,0.00195
24.00705000000006,0.002124
24.019550000000933,0.002281
24.03204999999842,0.002492
24.044549999999294,0.002765
24.05705000000017,0.003067
24.069550000001044,0.003411
24.08204999999853,0.003837
24.094549999999405,0.004317
24.107050000000278,0.00478
24.119550000001155,0.005243
24.13204999999864,0.005736
24.144549999999516,0.006249
24.15705000000039,0.006729
24.169550000001262,0.007213
24.18204999999875,0.007734
24.194549999999623,0.008276
24.2070500000005,0.008806
24.219550000001373,0.009335
24.23204999999886,0.009898
24.244549999999734,0.010461
24.257050000000607,0.010994
24.269549999998095,0.011532
24.282049999998968,0.012078
24.294549999999845,0.012625
24.307050000000718,0.013138
24.319549999998205,0.013659
24.33204999999908,0.014201
24.344549999999952,0.014735
24.35705000000083,0.015227
24.369549999998313,0.015703
24.38204999999919,0.016158
24.394550000000063,0.016572
24.407050000000936,0.016903
24.419549999998424,0.017188
24.432049999999297,0.017441
24.444550000000174,0.017643
24.457050000001047,0.017763
24.469549999998534,0.01785
24.482049999999408,0.017883
24.49455000000028,0.017863
24.507050000001158,0.017743
24.51954999999864,0.017623
24.53204999999952,0.017486
24.54455000000039,0.01735
24.557050000001265,0.017209
24.569549999998753,0.017114
24.582049999999626,0.017031
24.594550000000503,0.016961
24.607050000001376,0.016824
24.619549999998863,0.01663
24.632049999999737,0.016369
24.64455000000061,0.016059
24.657049999998097,0.015703
24.66954999999897,0.015372
24.682049999999848,0.015099
24.69455000000072,0.014888
24.70704999999821,0.014735
24.71954999999908,0.014627
24.732049999999955,0.014515
24.74455000000083,0.014366
24.757049999998316,0.014168
24.769549999999192,0.01394
24.782050000000066,0.013692
24.79455000000094,0.013481
24.807049999998426,0.013344
24.8195499999993,0.013291
24.832050000000176,0.013299
24.84455000000105,0.013324
24.857049999998537,0.013332
24.86954999999941,0.013295
24.882050000000284,0.013138
24.89455000000116,0.01291
24.907049999998645,0.012662
24.91954999999952,0.012451
24.932050000000395,0.012294
24.944550000001268,0.012244
24.957049999998755,0.012318
24.96954999999963,0.012467
24.982050000000505,0.012608
24.99455000000138,0.012691
25.007049999998866,0.012711
25.01954999999974,0.012633
25.032050000000613,0.012463
25.0445499999981,0.01224
25.057049999998974,0.012029
25.06954999999985,0.011867
25.082050000000724,0.01176
25.09454999999821,0.01169
25.107049999999084,0.011673
25.119549999999958,0.011681
25.132050000000834,0.011656
25.14454999999832,0.011599
25.157049999999195,0.01152
25.16955000000007,0.011408
25.18205000000094,0.011239
25.19454999999843,0.011019
25.207049999999303,0.0108
25.21955000000018,0.010543
25.232050000001053,0.010258
25.24454999999854,0.009964
25.257049999999413,0.009704
25.269550000000287,0.009484
25.282050000001163,0.009286
25.294549999998647,0.0091
25.307049999999524,0.008926
25.319550000000397,0.00874
25.33205000000127,0.008491
25.34454999999876,0.008189
25.35704999999963,0.007879
25.36955000000051,0.00754
25.38205000000138,0.007209
25.39454999999887,0.006919
25.407049999999742,0.0067
25.419550000000616,0.006547
25.432049999998103,0.006423
25.444549999998976,0.006311
25.457049999999853,0.006216
25.469550000000726,0.006104
25.48204999999821,0.005955
25.494549999999087,0.005769
25.50704999999996,0.005599
25.519550000000834,0.005425
25.53204999999832,0.005248
25.544549999999195,0.005078
25.55705000000007,0.004958
25.569550000000945,0.004846
25.582049999998432,0.00473
25.594549999999305,0.004639
25.60705000000018,0.004573
25.619550000001055,0.004511
25.63204999999854,0.004445
25.644549999999416,0.004383
25.65705000000029,0.004325
25.669550000001163,0.004238
25.68204999999865,0.004139
25.694549999999523,0.004002
25.7070500000004,0.00387
25.719550000001274,0.003733
25.73204999999876,0.003584
25.744549999999634,0.003452
25.757050000000508,0.003365
25.769550000001384,0.00332
25.78204999999887,0.003303
25.794549999999745,0.003315
25.80705000000062,0.003357
25.819549999998106,0.003398
25.83204999999898,0.003419
25.844549999999852,0.003394
25.85705000000073,0.003353
25.869549999998213,0.003257
25.88204999999909,0.003137
25.894549999999963,0.003022
25.907050000000837,0.002939
25.919549999998324,0.002877
25.932049999999197,0.00286
25.944550000000074,0.002869
25.957050000000947,0.002918
25.969549999998435,0.002976
25.982049999999308,0.003038
25.99455000000018,0.003109
26.00705000000106,0.003158
26.019549999998542,0.003204
26.03204999999942,0.00322
26.044550000000292,0.003245
26.057050000001166,0.003233
26.069549999998653,0.003216
26.082049999999526,0.003179
26.094550000000403,0.00315
26.107050000001276,0.003154
26.119549999998764,0.0032
26.132049999999637,0.003282
26.14455000000051,0.003415
26.157050000001387,0.003568
26.16954999999887,0.003729
26.182049999999748,0.003862
26.19455000000062,0.003936
26.20704999999811,0.003969
26.219549999998982,0.003944
26.232049999999855,0.003899
26.244550000000732,0.003845
26.257049999998216,0.003799
26.269549999999093,0.003787
26.282049999999966,0.003795
26.29455000000084,0.003833
26.307049999998327,0.003882
26.3195499999992,0.003928
26.332050000000077,0.00399
26.34455000000095,0.004039
26.357049999998438,0.004093
26.36954999999931,0.004147
26.382050000000184,0.004201
26.39455000000106,0.004238
26.407049999998545,0.004242
26.419549999999422,0.004217
26.432050000000295,0.004172
26.44455000000117,0.004122
26.457049999998656,0.004056
26.46954999999953,0.004019
26.482050000000406,0.004023
26.49455000000128,0.004056
26.507049999998767,0.004118
26.51954999999964,0.004201
26.532050000000513,0.004275
26.54455000000139,0.004358
26.557049999998874,0.004399
26.56954999999975,0.004424
26.582050000000624,0.004428
26.59454999999811,0.004408
26.607049999998985,0.004379
26.619549999999858,0.004329
26.632050000000735,0.004263
26.64454999999822,0.004205
26.657049999999096,0.004168
26.66954999999997,0.004143
26.682050000000842,0.004176
26.69454999999833,0.004246
26.707049999999203,0.004341
26.71955000000008,0.004445
26.732050000000953,0.004536
26.74454999999844,0.004586
26.757049999999314,0.004577
26.769550000000187,0.004536
26.782050000001064,0.004457
26.794549999998548,0.004395
26.807049999999425,0.004362
26.819550000000298,0.004379
26.83205000000117,0.004461
26.84454999999866,0.004586
26.857049999999532,0.00471
26.86955000000041,0.004817
26.882050000001282,0.004896
26.89454999999877,0.004933
26.907049999999643,0.004941
26.919550000000516,0.004929
26.932050000001393,0.004925
26.944549999998877,0.004937
26.957049999999754,0.00497
26.969550000000627,0.005028
26.982049999998114,0.005099
26.994549999998988,0.005165
27.00704999999986,0.00521
27.019550000000738,0.005243
27.032049999998222,0.005268
27.0445499999991,0.005305
27.057049999999972,0.005339
27.069550000000845,0.005376
27.082049999998333,0.005413
27.094549999999206,0.005434
27.107050000000083,0.005417
27.119550000000956,0.005355
27.132049999998443,0.005264
27.144549999999317,0.005148
27.15705000000019,0.005024
27.169550000001067,0.004917
27.18204999999855,0.004859
27.194549999999428,0.00485
27.2070500000003,0.004867
27.219550000001174,0.004904
27.23204999999866,0.004941
27.244549999999535,0.00495
27.25705000000041,0.004933
27.269550000001285,0.0049
27.282049999998772,0.004871
27.294549999999646,0.004871
27.30705000000052,0.004921
27.319550000001396,0.005012
27.33204999999888,0.00514
27.344549999999757,0.005285
27.35705000000063,0.005413
27.369549999998117,0.005508
27.38204999999899,0.005558
27.394549999999864,0.005587
27.40705000000074,0.005599
27.419549999998225,0.005628
27.4320499999991,0.005694
27.444549999999975,0.005802
27.457050000000848,0.005947
27.469549999998335,0.0061
27.48204999999921,0.006236
27.494550000000086,0.006336
27.50705000000096,0.006377
27.519549999998446,0.006369
27.53204999999932,0.006311
27.544550000000193,0.006245
27.55705000000107,0.006166
27.569549999998554,0.006129
27.58204999999943,0.006129
27.594550000000304,0.006187
27.607050000001177,0.006278
27.619549999998664,0.006402
27.632049999999538,0.006547
27.644550000000415,0.006675
27.657050000001288,0.006783
27.669549999998775,0.00684
27.68204999999965,0.006832
27.694550000000522,0.006774
27.7070500000014,0.006658
27.719549999998883,0.006522
27.73204999999976,0.006406
27.744550000000633,0.006319
27.757049999998117,0.006315
27.769549999998993,0.006381
27.782049999999867,0.006514
27.79455000000074,0.006679
27.807049999998227,0.006849
27.8195499999991,0.006965
27.832049999999978,0.007014
27.84455000000085,0.006994
27.85704999999834,0.006894
27.86954999999921,0.006758
27.882050000000085,0.006621
27.89455000000096,0.006534
27.907049999998446,0.006493
27.919549999999322,0.006501
27.932050000000196,0.006534
27.94455000000107,0.006596
27.957049999998556,0.006617
27.96954999999943,0.006609
27.982050000000307,0.006572
27.99455000000118,0.006514
28.007049999998667,0.006452
28.01954999999954,0.006414
28.032050000000414,0.006423
28.04455000000129,0.006447
28.057049999998775,0.006489
28.06954999999965,0.006526
28.082050000000525,0.006547
28.094550000001398,0.006543
28.107049999998885,0.006514
28.11954999999976,0.006485
28.132050000000635,0.006481
28.14454999999812,0.006489
28.157049999998996,0.006538
28.16954999999987,0.006596
28.182050000000743,0.006654
28.19454999999823,0.006696
28.207049999999104,0.006733
28.21954999999998,0.006758
28.232050000000854,0.006783
28.24454999999834,0.006816
28.257049999999214,0.006882
28.269550000000088,0.006965
28.282050000000964,0.007056
28.29454999999845,0.007143
28.307049999999325,0.0072
28.3195500000002,0.007225
28.33205000000107,0.007242
28.34454999999856,0.007258
28.357049999999433,0.0073
28.36955000000031,0.007382
28.382050000001183,0.007502
28.39454999999867,0.007656
28.407049999999543,0.007796
28.419550000000417,0.007912
28.432050000001293,0.007978
28.444549999998777,0.007999
28.457049999999654,0.007982
28.469550000000527,0.007958
28.4820500000014,0.007962
28.49454999999889,0.007991
28.50704999999976,0.008049
28.51955000000064,0.008111
28.532049999998122,0.008156
28.544549999999,0.008169
28.557049999999872,0.008127
28.569550000000746,0.008061
28.582049999998233,0.008011
28.594549999999106,0.007991
28.607049999999983,0.008016
28.619550000000856,0.00809
28.632049999998344,0.008198
28.644549999999217,0.008301
28.65705000000009,0.008367
28.669550000000967,0.008363
28.68204999999845,0.008318
28.694549999999328,0.008251
28.7070500000002,0.008181
28.719550000001075,0.008156
28.732049999998562,0.008189
28.744549999999435,0.008289
28.757050000000312,0.008417
28.769550000001185,0.008562
28.782049999998673,0.00869
28.794549999999546,0.008797
28.80705000000042,0.008884
28.819550000001296,0.008971
28.83204999999878,0.009058
28.844549999999657,0.00917
28.85705000000053,0.009298
28.869550000001404,0.009426
28.88204999999889,0.00953
28.894549999999764,0.009608
28.90705000000064,0.00967
28.919549999998125,0.00972
28.932049999999002,0.009778
28.944549999999875,0.009844
28.95705000000075,0.009968
28.969549999998236,0.01013
28.98204999999911,0.010295
28.994549999999986,0.010428
29.00705000000086,0.010556
29.019549999998347,0.010655
29.03204999999922,0.010701
29.044550000000093,0.010672
29.05705000000097,0.010655
29.069549999998454,0.010626
29.08204999999933,0.010543
29.094550000000204,0.010407
29.107050000001077,0.01025
29.119549999998565,0.010064
29.13204999999944,0.009811
29.144550000000315,0.009493
29.15705000000119,0.009178
29.169549999998676,0.00886
29.18204999999955,0.008479
29.194550000000422,0.008028
29.2070500000013,0.007552
29.219549999998783,0.007023
29.23204999999966,0.006381
29.244550000000533,0.005624
29.257050000001406,0.004846
29.269549999998894,0.004035
29.282049999999767,0.003179
29.294550000000644,0.002318
29.307049999998128,0.001511
29.319549999999005,0.000734
29.332049999999878,-3.6E-05
29.34455000000075,-0.000814
29.35704999999824,-0.001558
29.369549999999112,-0.002332
29.38204999999999,-0.003156
29.394550000000862,-0.004045
29.40704999999835,-0.00493
29.419549999999223,-0.005853
29.432050000000096,-0.006763
29.444550000000973,-0.00764
29.457049999998457,-0.008389
29.469549999999334,-0.009043
29.482050000000207,-0.009597
29.49455000000108,-0.010057
29.507049999998568,-0.010417
29.51954999999944,-0.010773
29.532050000000318,-0.011137
29.54455000000119,-0.011492
29.55704999999868,-0.011786
29.569549999999552,-0.012055
29.582050000000425,-0.012229
29.594550000001302,-0.012279
29.607049999998786,-0.012154
29.619549999999663,-0.011952
29.632050000000536,-0.01167
29.64455000000141,-0.011331
29.657049999998897,-0.010942
29.66954999999977,-0.010553
29.682050000000647,-0.010148
29.69454999999813,-0.009693
29.707049999999008,-0.009151
29.71954999999988,-0.008563
29.732050000000754,-0.007909
29.74454999999824,-0.007218
29.757049999999115,-0.006507
29.76954999999999,-0.005816
29.782050000000865,-0.005141
29.794549999998353,-0.004467
29.807049999999226,-0.003793
29.8195500000001,-0.003122
29.832050000000976,-0.002436
29.84454999999846,-0.001753
29.857049999999337,-0.001124
29.86955000000021,-0.000574
29.882050000001083,-8.1E-05
29.89454999999857,0.000324
29.907049999999444,0.000663
29.91955000000032,0.000965
29.932050000001194,0.001292
29.94454999999868,0.001644
29.957049999999555,0.001983
29.969550000000428,0.002327
29.982050000001305,0.002637
29.99454999999879,0.002898
30.007049999999666,0.00303
30.01955000000054,0.003088
30.032050000001412,0.00308
30.0445499999989,0.003051
30.057049999999773,0.002955
30.06955000000065,0.002869
30.082049999998134,0.002786
30.094549999999007,0.002687
30.107049999999884,0.002538
30.119550000000757,0.002343
30.132049999998245,0.002136
30.144549999999118,0.001909
30.15704999999999,0.001644
30.169550000000868,0.001408
30.182049999998352,0.001214
30.19454999999923,0.001077
30.207050000000102,0.000965
30.219550000000975,0.000895
30.232049999998463,0.000866
30.244549999999336,0.000841
30.257050000000213,0.0008
30.269550000001086,0.000746
30.282049999998573,0.000655
30.294549999999447,0.00051
30.30705000000032,0.000332
30.319550000001197,0.000125
30.33204999999868,-7.7E-05
30.344549999999558,-0.000239
30.35705000000043,-0.00033
30.369550000001304,-0.000346
30.38204999999879,-0.000268
30.394549999999665,-0.000152
30.40705000000054,1E-05
30.419550000001415,0.000138
30.432049999998902,0.000229
30.444549999999776,0.000258
30.45705000000065,0.000258
30.469549999998137,0.000245
30.48204999999901,0.000241
30.494549999999887,0.000283
30.50705000000076,0.000365
30.519549999998247,0.000473
30.53204999999912,0.000585
30.544549999999994,0.000667
30.55705000000087,0.000717
30.569549999998355,0.000721
30.58204999999923,0.000705
30.594550000000105,0.000672
30.607050000000978,0.000638
30.619549999998465,0.000618
30.63204999999934,0.000626
30.644550000000216,0.000638
30.65705000000109,0.000663
30.669549999998576,0.00068
30.68204999999945,0.000725
30.694550000000323,0.000796
30.7070500000012,0.000883
30.719549999998684,0.000994
30.73204999999956,0.001123
30.744550000000434,0.001255
30.757050000001307,0.001358
30.769549999998794,0.001429
30.782049999999668,0.00147
30.794550000000545,0.001507
30.807050000001418,0.001524
30.819549999998905,0.001561
30.83204999999978,0.001623
30.844550000000652,0.001698
30.85704999999814,0.001793
30.869549999999013,0.001888
30.88204999999989,0.002004
30.894550000000763,0.00214
30.90704999999825,0.002293
30.919549999999123,0.002488
30.932049999999997,0.002711
30.944550000000874,0.002955
30.957049999998357,0.003183
30.969549999999234,0.003394
30.982050000000108,0.00358
30.99455000000098,0.003746
31.00704999999847,0.003895
31.01954999999934,0.00406
31.03205000000022,0.004271
31.04455000000109,0.004528
31.05704999999858,0.004805
31.069549999999452,0.005099
31.082050000000326,0.005372
31.094550000001203,0.005583
31.107049999998686,0.005728
31.119549999999563,0.005785
31.132050000000437,0.005802
31.14455000000131,0.005769
31.157049999998797,0.005719
31.16954999999967,0.00567
31.182050000000547,0.005636
31.19455000000142,0.005599
31.207049999998908,0.005554
31.21954999999978,0.005529
31.232050000000655,0.005475
31.244549999998142,0.005413
31.257049999999015,0.005334
31.269549999999892,0.005248
31.282050000000766,0.005136
31.294549999998253,0.004991
31.307049999999126,0.004826
31.31955,0.004644
31.332050000000876,0.004432
31.34454999999836,0.004197
31.357049999999237,0.003969
31.36955000000011,0.003762
31.382050000000984,0.00356
31.39454999999847,0.003361
31.407049999999344,0.003191
31.41955000000022,0.003026
31.432050000001095,0.002844
31.444549999998582,0.002641
31.457049999999455,0.002426
31.46955000000033,0.002202
31.482050000001205,0.001962
31.49454999999869,0.001722
31.507049999999566,0.001507
31.51955000000044,0.001313
31.532050000001313,0.001131
31.5445499999988,0.000965
31.557049999999673,0.000816
31.56955000000055,0.000663
31.582050000001423,0.000473
31.59454999999891,0.000274
31.607049999999784,8.4E-05
31.619550000000658,-0.000102
31.632049999998145,-0.000268
31.64454999999902,-0.0004
31.657049999999895,-0.000479
31.66955000000077,-0.000528
31.682049999998256,-0.000586
31.69454999999913,-0.000669
31.707050000000002,-0.000781
31.71955000000088,-0.000921
31.732049999998363,-0.001091
31.74454999999924,-0.001256
31.757050000000113,-0.001368
31.769550000000987,-0.001439
31.782049999998474,-0.001459
31.794549999999347,-0.001447
31.807050000000224,-0.00141
31.819550000001097,-0.00141
31.832049999998585,-0.001451
31.844549999999458,-0.001513
31.85705000000033,-0.001579
31.869550000001208,-0.001658
31.882049999998692,-0.001699
31.89454999999957,-0.001687
31.907050000000442,-0.001633
31.919550000001315,-0.001563
31.932049999998803,-0.001484
31.944549999999676,-0.001426
31.957050000000553,-0.001385
31.969550000001426,-0.001381
31.982049999998914,-0.001389
31.994549999999787,-0.001381
32.00705000000066,-0.001331
32.01954999999815,-0.001232
32.032049999999025,-0.00107
32.044549999999894,-0.000855
32.05705000000077,-0.000615
32.06954999999826,-0.000371
32.08204999999913,-0.000143
32.094550000000005,2.6E-05
32.10705000000088,0.000142
32.11954999999837,0.0002
32.13204999999924,0.000229
32.144550000000116,0.000254
32.15705000000099,0.000299
32.16954999999847,0.000394
32.18204999999935,0.000543
32.19455000000023,0.000742
32.2070500000011,0.000969
32.219549999998584,0.001197
32.23204999999946,0.001416
32.24455000000034,0.00159
32.25705000000121,0.001714
32.269549999998695,0.001797
32.28204999999957,0.001867
32.29455000000044,0.001929
32.30705000000132,0.001996
32.319549999998806,0.002078
32.33204999999968,0.002153
32.34455000000055,0.002236
32.35705000000143,0.002281
32.36954999999892,0.002306
32.382049999999786,0.002314
32.39455000000066,0.002306
32.40704999999815,0.002285
32.41954999999903,0.002277
32.4320499999999,0.002281
32.444550000000774,0.002306
32.45704999999826,0.002331
32.46954999999913,0.00236
32.48205000000001,0.002384
32.494550000000885,0.002401
32.50704999999837,0.002409
32.51954999999924,0.00243
32.53205000000012,0.002451
32.544550000000996,0.002475
32.557049999998476,0.002488
32.56954999999935,0.002492
32.58205000000023,0.002467
32.5945500000011,0.002422
32.60704999999859,0.002339
32.619549999999464,0.002227
32.63205000000034,0.002091
32.64455000000121,0.001938
32.6570499999987,0.001772
32.669549999999575,0.001611
32.682050000000444,0.001466
32.69455000000132,0.001325
32.70704999999881,0.001214
32.719549999999685,0.001127
32.732050000000555,0.00106
32.74455000000143,0.000998
32.75704999999892,0.000945
32.76954999999979,0.000883
32.782050000000666,0.000804
32.794549999998154,0.000713
32.80704999999903,0.000614
32.8195499999999,0.00051
32.83205000000078,0.000399
32.844549999998264,0.000328
32.857049999999134,0.000254
32.86955000000001,0.000212
32.88205000000089,0.000175
32.894549999998375,0.000146
32.907049999999245,0.000121
32.91955000000012,0.000101
32.932050000001,9.2E-05
32.94454999999848,8E-05
32.957049999999356,0.000105
32.96955000000023,0.00013
32.9820500000011,0.000183
32.99454999999859,0.00025
33.00704999999947,0.000332
33.01955000000034,0.000407
33.03205000000121,0.000465
33.0445499999987,0.000502
33.05704999999958,0.000498
33.06955000000045,0.000465
33.082050000001324,0.000403
33.09454999999881,0.000345
33.10704999999969,0.000299
33.11955000000056,0.000312
33.132050000001435,0.000378
33.14454999999892,0.000514
33.15704999999979,0.000709
33.16955000000067,0.000941
33.182049999998156,0.001164
33.19454999999903,0.001367
33.2070499999999,0.001524
33.21955000000078,0.001627
33.23204999999827,0.001681
33.24454999999914,0.001718
33.257050000000014,0.001722
33.26955000000089,0.001751
33.28204999999838,0.001793
33.29454999999925,0.001838
33.307050000000125,0.001888
33.319550000001,0.001929
33.33204999999848,0.001958
33.34454999999936,0.001979
33.357050000000235,0.002008
33.369550000001105,0.002053
33.38204999999859,0.002111
33.39454999999947,0.002186
33.407050000000346,0.002269
33.419550000001216,0.002335
33.4320499999987,0.002376
33.44454999999958,0.002364
33.45705000000045,0.002339
33.46955000000133,0.002269
33.482049999998814,0.002198
33.49454999999969,0.002124
33.50705000000056,0.002062
33.51955000000144,0.002008
33.532049999998925,0.001942
33.544549999999795,0.00188
33.55705000000067,0.00178
33.56954999999816,0.001665
33.58204999999903,0.001545
33.594549999999906,0.001433
33.60705000000078,0.001346
33.61954999999827,0.001309
33.63204999999914,0.001305
33.64455000000002,0.001313
33.65705000000089,0.001325
33.669549999998374,0.001317
33.68204999999925,0.001251
33.69455000000013,0.001131
33.707050000001,0.000978
33.719549999998485,0.000804
33.73204999999936,0.000634
33.74455000000024,0.000485
33.75705000000111,0.000394
33.769549999998596,0.000341
33.78204999999947,0.000345
33.79455000000034,0.000382
33.80705000000122,0.000444
33.819549999998706,0.000506
33.83204999999958,0.000547
33.84455000000045,0.000572
33.85705000000133,0.00056
33.86954999999882,0.000514
33.88204999999969,0.000423
33.894550000000564,0.000303
33.90705000000144,0.000171
33.91954999999893,5.1E-05
33.9320499999998,-4E-05
33.944550000000675,-8.1E-05
33.95704999999816,-6.9E-05
33.96954999999903,-3E-06
33.98204999999991,8E-05
33.994550000000785,0.000171
34.00704999999827,0.000237
34.01954999999914,0.000258
34.03205000000002,0.000237
34.044550000000896,0.000179
34.05704999999838,0.000109
34.06954999999925,5.9E-05
34.08205000000013,4.3E-05
34.094550000001,6.8E-05
34.10704999999849,0.000138
34.119549999999364,0.00025
34.13205000000024,0.00037
34.14455000000111,0.000481
34.1570499999986,0.000556
34.169549999999475,0.000585
34.182050000000345,0.000568
34.19455000000122,0.000527
34.20704999999871,0.000481
34.219549999999586,0.000461
34.232050000000456,0.000506
34.24455000000133,0.000618
34.25704999999882,0.0008
34.26954999999969,0.001011
34.28205000000057,0.001214
34.29455000000144,0.001379
34.30704999999893,0.001449
34.3195499999998,0.00142
34.33205000000068,0.001321
34.344549999998165,0.001189
34.357049999999035,0.001077
34.36954999999991,0.001048
34.38205000000079,0.001139
34.394549999998276,0.001338
34.407049999999145,0.001594
34.41955000000002,0.001867
34.4320500000009,0.002099
34.44454999999838,0.002236
34.457049999999256,0.002277
34.46955000000013,0.002244
34.482050000001,0.002186
34.49454999999849,0.002153
34.50704999999937,0.002182
34.519550000000244,0.002298
34.532050000001114,0.002463
34.5445499999986,0.002658
34.55704999999948,0.002823
34.56955000000035,0.002943
34.582050000001225,0.002993
34.59454999999871,0.00298
34.60704999999959,0.002935
34.61955000000046,0.00286
34.632050000001335,0.002786
34.64454999999882,0.002715
34.65704999999969,0.002653
34.66955000000057,0.002604
34.682050000001446,0.002571
34.694549999998934,0.002546
34.7070499999998,0.002546
34.71955000000068,0.002583
34.73204999999817,0.002633
34.74454999999904,0.002687
34.757049999999914,0.00272
34.76955000000079,0.002715
34.78204999999828,0.002649
34.79454999999915,0.002538
34.807050000000025,0.002368
34.8195500000009,0.00219
34.83204999999838,0.002012
34.84454999999926,0.001871
34.857050000000136,0.001768
34.869550000001006,0.001694
34.88204999999849,0.00164
34.89454999999937,0.001574
34.90705000000025,0.001495
34.91955000000112,0.001404
34.932049999998604,0.001288
34.94454999999948,0.001147
34.95705000000035,0.001019
34.96955000000123,0.000907
34.982049999998715,0.000812
34.99454999999959,0.000746
35.00705000000046,0.000742
35.01955000000134,0.000783
35.032049999998826,0.000841
35.044549999999695,0.000916
35.05705000000057,0.00099
35.06955000000145,0.001015
35.08204999999894,0.000994
35.094549999999806,0.000907
35.10705000000068,0.000787
35.11954999999817,0.000647
35.13204999999904,0.000523
35.14454999999992,0.000444
35.157050000000794,0.000419
35.16954999999828,0.000444
35.18204999999915,0.000498
35.19455000000003,0.000543
35.207050000000905,0.000572
35.219549999998385,0.000552
35.23204999999926,0.00051
35.24455000000014,0.000465
35.25705000000101,0.000427
35.269549999998496,0.000432
35.28204999999937,0.000465
35.29455000000025,0.000518
35.30705000000112,0.00056
35.31954999999861,0.000572
35.332049999999484,0.000539
35.34455000000035,0.000465
35.35705000000123,0.000399
35.36954999999872,0.000374
35.382049999999595,0.000436
35.394550000000464,0.000585
35.40705000000134,0.000816
35.41954999999883,0.001085
35.4320499999997,0.001363
35.444550000000575,0.001586
35.45705000000145,0.00171
35.46954999999894,0.001751
35.48204999999981,0.001727
35.494550000000686,0.001669
35.50704999999817,0.001631
35.51954999999904,0.00164
35.53204999999992,0.001706
35.5445500000008,0.00183
35.557049999998284,0.001979
35.569549999999154,0.002136
35.58205000000003,0.002264
35.59455000000091,0.00236
35.60704999999839,0.002413
35.619549999999265,0.00243
35.63205000000014,0.002413
35.64455000000101,0.002389
35.6570499999985,0.002343
35.669549999999376,0.002298
35.68205000000025,0.002252
35.69455000000112,0.002198
35.70704999999861,0.00214
35.71954999999949,0.002099
35.732050000000356,0.002066
35.74455000000123,0.002062
35.75704999999872,0.002078
35.7695499999996,0.002107
35.78205000000047,0.002153
35.794550000001344,0.00219
35.80704999999883,0.002215
35.8195499999997,0.002215
35.83205000000058,0.00219
35.844550000001455,0.002149
35.857049999998935,0.002091
35.86954999999981,0.002029
35.88205000000069,0.001971
35.894549999998176,0.001896
35.907049999999046,0.001822
35.91954999999992,0.001751
35.9320500000008,0.001681
35.94454999999828,0.001623
35.95704999999916,0.001578
35.969550000000034,0.001545
35.9820500000009,0.001532
35.99454999999839,0.001524
36.00704999999927,0.00152
36.019550000000145,0.001499
36.032050000001014,0.001454
36.0445499999985,0.001379
36.05704999999938,0.001276
36.06955000000025,0.00116
36.082050000001125,0.001032
36.09454999999861,0.00092
36.10704999999949,0.000829
36.11955000000036,0.000775
36.132050000001236,0.000742
36.14454999999872,0.000725
36.15704999999959,0.000721
36.16955000000047,0.000701
36.18205000000135,0.000638
36.194549999998834,0.000539
36.207049999999704,0.000407
36.21955000000058,0.000254
36.23204999999807,0.000113
36.24454999999894,1E-05
36.257049999999815,-2.4E-05
36.26955000000069,-7E-06
36.28204999999818,8E-05
36.29454999999905,0.000192
36.307049999999926,0.000312
36.3195500000008,0.000399
36.33204999999828,0.00044
36.34454999999916,0.000452
36.35705000000004,0.000427
36.369550000000906,0.000399
36.382049999998394,0.000357
36.39454999999927,0.000336
36.40705000000015,0.000341
36.41955000000102,0.000361
36.432049999998505,0.000403
36.44454999999938,0.000477
36.45705000000025,0.000589
36.46955000000113,0.00073
36.482049999998615,0.000895
36.49454999999949,0.001065
36.50705000000036,0.001218
36.51955000000124,0.001321
36.532049999998726,0.001358
36.544549999999596,0.00135
36.55705000000047,0.001292
36.56955000000135,0.001238
36.58204999999884,0.001218
36.59454999999971,0.001255
36.607050000000584,0.001367
36.61954999999807,0.001507
36.63204999999894,0.001652
36.64454999999982,0.001756
36.657050000000694,0.001776
36.66954999999818,0.001747
36.68204999999905,0.001669
36.69454999999993,0.001603
36.707050000000805,0.001569
36.719549999998286,0.001603
36.73204999999916,0.001681
36.74455000000004,0.001776
36.75705000000091,0.001847
36.7695499999984,0.001888
36.78204999999927,0.001871
36.79455000000015,0.001826
36.80705000000102,0.001772
36.81954999999851,0.001756
36.832049999999384,0.001793
36.844550000000254,0.00188
36.85705000000113,0.001975
36.86954999999862,0.002058
36.882049999999495,0.002095
36.894550000000365,0.002045
36.90705000000124,0.001954
36.91954999999873,0.001834
36.9320499999996,0.001743
36.944550000000476,0.001677
36.95705000000135,0.001698
36.96954999999884,0.001764
36.98204999999971,0.001859
36.99455000000059,0.001942
37.007049999998074,0.001991
37.019549999998944,0.001971
37.03204999999982,0.001892
37.0445500000007,0.001756
37.057049999998185,0.00159
37.069549999999055,0.00142
37.08204999999993,0.001267
37.09455000000081,0.001139
37.10704999999829,0.001065
37.119549999999165,0.001032
37.13205000000004,0.001036
37.14455000000091,0.001065
37.1570499999984,0.00111
37.169549999999276,0.00116
37.18205000000015,0.001197
37.19455000000102,0.001201
37.20704999999851,0.001164
37.21954999999939,0.001114
37.23205000000026,0.001048
37.244550000001134,0.000982
37.25704999999862,0.000936
37.2695499999995,0.000903
37.28205000000037,0.000887
37.294550000001244,0.00087
37.30704999999873,0.000862
37.3195499999996,0.000829
37.33205000000048,0.000787
37.344550000001355,0.000738
37.35704999999884,0.000692
37.36954999999971,0.000655
37.38205000000059,0.000655
37.39454999999808,0.000663
37.40704999999895,0.000692
37.41954999999982,0.000709
37.4320500000007,0.000709
37.44454999999819,0.000684
37.45704999999906,0.000659
37.469549999999934,0.000634
37.48205000000081,0.000638
37.49454999999829,0.000676
37.50704999999917,0.000763
37.519550000000045,0.000874
37.532050000000915,0.001011
37.5445499999984,0.001131
37.55704999999928,0.001226
37.569550000000156,0.001272
37.582050000001026,0.001272
37.59454999999851,0.001234
37.60704999999939,0.00118
37.61955000000026,0.001139
37.632050000001136,0.00111
37.644549999998624,0.001127
37.6570499999995,0.001164
37.66955000000037,0.00123
37.68205000000125,0.001317
37.694549999998735,0.0014
37.707049999999604,0.001466
37.71955000000048,0.001499
37.73205000000136,0.001511
37.744549999998846,0.001516
37.757049999999715,0.001511
37.76955000000059,0.001511
37.78204999999808,0.001528
37.79454999999895,0.001561
37.807049999999826,0.001631
37.8195500000007,0.001706
37.83204999999819,0.001793
37.84454999999906,0.001876
37.85704999999994,0.001942
37.869550000000814,0.001975
37.882049999998294,0.001958
37.89454999999917,0.001913
37.90705000000005,0.001834
37.91955000000092,0.001751
37.932049999998405,0.00166
37.94454999999928,0.001598
37.95705000000016,0.001553
37.96955000000103,0.00154
37.982049999998516,0.001532
37.99454999999939,0.001532
38.00705000000026,0.001536
38.01955000000114,0.00154
38.03204999999863,0.001532
38.044549999999504,0.00154
38.05705000000037,0.001582
38.06955000000125,0.001644
38.08204999999874,0.001743
38.09454999999961,0.001842
38.107050000000484,0.001942
38.11955000000136,0.002012
38.13204999999884,0.002033
38.14454999999972,0.001996
38.157050000000595,0.001921
38.16954999999808,0.001822
38.18204999999895,0.001702
38.19454999999983,0.001603
38.207050000000706,0.001536
38.219549999998186,0.00152
38.23204999999906,0.001536
38.24454999999994,0.001574
38.25705000000081,0.001627
38.2695499999983,0.001669
38.282049999999174,0.001673
38.29455000000005,0.001631
38.30705000000092,0.001561
38.31954999999841,0.001454
38.332049999999285,0.001342
38.344550000000154,0.00123
38.35705000000103,0.001139
38.36954999999852,0.001077
38.382049999999396,0.001048
38.394550000000265,0.00104
38.40705000000114,0.001019
38.41954999999863,0.001007
38.4320499999995,0.000982
38.444550000000376,0.000932
38.45705000000125,0.000899
38.46954999999874,0.000878
38.48204999999961,0.000874
38.49455000000049,0.000899
38.507050000001364,0.000936
38.519549999998844,0.000974
38.53204999999972,0.000994
38.5445500000006,0.000969
38.557049999998085,0.000907
38.569549999998955,0.000812
38.58204999999983,0.000701
38.59455000000071,0.000597
38.60704999999819,0.000527
38.619549999999066,0.000523
38.63204999999994,0.000572
38.64455000000081,0.000676
38.6570499999983,0.000821
38.66954999999918,0.000965
38.682050000000054,0.001094
38.69455000000092,0.001193
38.70704999999841,0.001238
38.71954999999929,0.001267
38.73205000000016,0.001267
38.744550000001034,0.001284
38.75704999999852,0.001305
38.7695499999994,0.00135
38.78205000000027,0.001433
38.794550000001145,0.00152
38.80704999999863,0.001611
38.8195499999995,0.001665
38.83205000000038,0.001706
38.844550000001256,0.001681
38.85704999999874,0.001623
38.86954999999961,0.00152
38.88205000000049,0.001416
38.89455000000137,0.001317
38.90704999999885,0.001263
38.919549999999724,0.001255
38.9320500000006,0.001317
38.94454999999809,0.00142
38.95704999999896,0.001569
38.969549999999835,0.001735
38.98205000000071,0.001884
38.99454999999819,0.001991
39.00704999999907,0.002066
39.019549999999946,0.002091
39.032050000000815,0.002099
39.0445499999983,0.002099
39.05704999999918,0.002111
39.069550000000056,0.002145
39.082050000000926,0.002178
39.094549999998414,0.002223
39.10704999999929,0.002244
39.11955000000016,0.002236
39.13205000000104,0.002194
39.144549999998524,0.00212
39.1570499999994,0.002025
39.16955000000027,0.001958
39.18205000000115,0.001909
39.194549999998635,0.001884
39.207049999999505,0.00188
39.21955000000038,0.001884
39.23205000000126,0.001884
39.244549999998746,0.001863
39.257049999999616,0.001822
39.26955000000049,0.00176
39.28205000000137,0.001694
39.29454999999885,0.00164
39.30704999999973,0.001611
39.3195500000006,0.001619
39.33204999999809,0.001652
39.34454999999896,0.00171
39.35704999999984,0.001785
39.369550000000714,0.001838
39.382049999998195,0.001892
39.39454999999907,0.001896
39.40704999999995,0.001876
39.41955000000082,0.001818
39.432049999998306,0.001735
39.44454999999918,0.001631
39.45705000000006,0.001545
39.46955000000093,0.001483
39.48204999999842,0.001454
39.49454999999929,0.00147
39.50705000000016,0.001516
39.51955000000104,0.001561
39.53204999999853,0.001565
39.544549999999404,0.001545
39.557050000000274,0.00147
39.56955000000115,0.001367
39.58204999999864,0.001267
39.59454999999951,0.001201
39.607050000000385,0.001193
39.61955000000126,0.001238
39.63204999999875,0.001321
39.64454999999962,0.001408
39.657050000000496,0.001449
39.66955000000137,0.001425
39.68204999999885,0.001334
39.69454999999973,0.001205
39.707050000000606,0.001089
39.719549999998094,0.001003
39.732049999998964,0.001003
39.74454999999984,0.00106
39.75705000000072,0.001172
39.7695499999982,0.001272
39.782049999999074,0.001338
39.79454999999995,0.00135
39.80705000000082,0.001309
39.81954999999831,0.001234
39.832049999999185,0.001168
39.84455000000006,0.001147
39.85705000000093,0.001176
39.86954999999842,0.001243
39.882049999999296,0.001334
39.894550000000166,0.001412
39.90705000000104,0.001462
39.91954999999853,0.00147
39.93204999999941,0.001441
39.94455000000028,0.001408
39.95705000000115,0.001387
39.96954999999864,0.00142
39.98204999999951,0.001487
39.99455000000039,0.001569
40.007050000001264,0.00166
40.01954999999875,0.001735
40.03204999999962,0.001789
40.0445500000005,0.001822
40.057050000001375,0.001842
40.069549999998856,0.001876
40.08204999999973,0.001925
40.09455000000061,0.001996
40.1070499999981,0.00207
40.119549999998966,0.002136
40.13204999999984,0.002153
40.14455000000072,0.002116
40.1570499999982,0.002037
40.16954999999908,0.001905
40.182049999999954,0.001772
40.194550000000824,0.001636
40.20704999999831,0.00154
40.21954999999919,0.001499
40.232050000000065,0.001495
40.244550000000935,0.001516
40.25704999999842,0.001561
40.2695499999993,0.001598
40.28205000000017,0.00159
40.294550000001045,0.001569
40.30704999999853,0.001503
40.31954999999941,0.001429
40.33205000000028,0.00135
40.344550000001156,0.001292
40.357049999998644,0.001263
40.36954999999951,0.001267
40.38205000000039,0.0013
40.39455000000127,0.001342
40.40704999999875,0.001371
40.419549999999624,0.001387
40.4320500000005,0.001371
40.44455000000137,0.001317
40.45704999999886,0.001259
40.469549999999735,0.001197
40.48205000000061,0.001152
40.49454999999809,0.001143
40.50704999999897,0.001168
40.519549999999846,0.001226
40.532050000000716,0.0013
40.5445499999982,0.001375
40.55704999999908,0.001441
40.56954999999996,0.001483
40.58205000000083,0.001516
40.594549999998314,0.001516
40.60704999999919,0.001516
40.61955000000006,0.00152
40.63205000000094,0.001528
40.644549999998425,0.001545
40.6570499999993,0.00159
40.66955000000017,0.00164
40.68205000000105,0.001698
40.694549999998536,0.001751
40.707049999999406,0.001797
40.71955000000028,0.001814
40.73205000000116,0.001776
40.74454999999865,0.001698
40.757049999999516,0.001574
40.76955000000039,0.001412
40.78205000000127,0.001251
40.79454999999875,0.001118
40.80704999999963,0.001052
40.819550000000504,0.001065
40.832050000001374,0.001143
40.84454999999886,0.00128
40.85704999999974,0.001437
40.869550000000615,0.001578
40.882049999998095,0.001669
40.89454999999897,0.001677
40.90704999999985,0.001615
40.91955000000072,0.001503
40.932049999998206,0.001363
40.94454999999908,0.001222
40.95704999999996,0.001102
40.96955000000083,0.001023
40.98204999999832,0.000978
40.994549999999194,0.000957
41.00705000000006,0.000957
41.01955000000094,0.000965
41.03204999999843,0.000974
41.044549999999305,0.00099
41.057050000000174,0.001015
41.06955000000105,0.001027
41.08204999999854,0.00104
41.09454999999941,0.00104
41.107050000000285,0.001023
41.11955000000116,0.00099
41.13204999999865,0.000945
41.14454999999952,0.000924
41.157050000000396,0.000932
41.16955000000127,0.000982
41.18204999999875,0.001102
41.19454999999963,0.001272
41.20705000000051,0.001449
41.21955000000138,0.001636
41.232049999998864,0.00178
41.24454999999974,0.001871
41.25705000000062,0.001884
41.2695499999981,0.001838
41.282049999998975,0.001764
41.29454999999985,0.001677
41.30705000000072,0.001631
41.31954999999821,0.001619
41.332049999999086,0.001656
41.34454999999996,0.001714
41.35705000000083,0.00178
41.36954999999832,0.001855
41.3820499999992,0.001909
41.394550000000066,0.001929
41.40705000000094,0.001933
41.41954999999843,0.001938
41.43204999999931,0.001962
41.44455000000018,0.001975
41.457050000001054,0.001996
41.46954999999854,0.001996
41.48204999999941,0.001983
41.49455000000029,0.001938
41.507050000001165,0.001863
41.51954999999865,0.001785
41.53204999999952,0.001714
41.5445500000004,0.001677
41.557050000001276,0.001673
41.569549999998756,0.001706
41.58204999999963,0.001756
41.59455000000051,0.001797
41.60705000000138,0.001801
41.61954999999887,0.001756
41.632049999999744,0.001665
41.64455000000062,0.001545
41.6570499999981,0.001429
41.66954999999898,0.001325
41.682049999999855,0.001272
41.694550000000724,0.001267
41.70704999999821,0.001305
41.71954999999909,0.001379
41.732049999999965,0.001466
41.744550000000835,0.001569
41.75704999999832,0.001648
41.7695499999992,0.001722
41.78205000000007,0.001776
41.794550000000946,0.001801
41.80704999999843,0.001809
41.81954999999931,0.00178
41.83205000000018,0.001714
41.84455000000106,0.001611
41.857049999998544,0.001503
41.869549999999414,0.001412
41.88205000000029,0.001354
41.89455000000117,0.001354
41.907049999998655,0.001396
41.919549999999525,0.001491
41.9320500000004,0.001615
41.94455000000128,0.001722
41.95704999999876,0.001805
41.969549999999636,0.001847
41.98205000000051,0.001838
41.99455000000138,0.001797
42.00704999999887,0.001743
42.01954999999975,0.001698
42.03205000000062,0.001665
42.044549999998104,0.001631
42.05704999999898,0.001603
42.06954999999986,0.001574
42.08205000000073,0.001524
42.094549999998215,0.001466
42.10704999999909,0.001396
42.11954999999997,0.001317
42.13205000000084,0.001263
42.144549999998326,0.001209
42.1570499999992,0.00118
42.16955000000007,0.001164
42.18205000000095,0.001172
42.194549999998436,0.001185
42.20704999999931,0.001205
42.21955000000018,0.001247
42.23205000000106,0.001305
42.24454999999855,0.001383
42.25704999999942,0.001449
42.269550000000294,0.001503
42.28205000000117,0.00152
42.29454999999866,0.001466
42.30704999999953,0.001363
42.319550000000405,0.001197
42.33205000000128,0.001032
42.34454999999876,0.000874
42.35704999999964,0.000775
42.369550000000515,0.000754
42.382050000001385,0.000804
42.39454999999887,0.000916
42.40704999999975,0.001044
42.419550000000626,0.001152
42.43204999999811,0.001189
42.44454999999898,0.001164
42.45704999999986,0.001077
42.46955000000073,0.000957
42.48204999999822,0.000849
42.494549999999094,0.000796
42.50704999999997,0.000808
42.51955000000084,0.000883
42.53204999999833,0.000998
42.544549999999205,0.001118
42.557050000000075,0.001218
42.56955000000095,0.001251
42.58204999999844,0.001238
42.594549999999316,0.001172
42.607050000000186,0.001106
42.61955000000106,0.00104
42.63204999999855,0.001015
42.64454999999942,0.001023
42.6570500000003,0.001073
42.66955000000117,0.001135
42.68204999999866,0.001189
42.69454999999953,0.001226
42.70705000000041,0.001243
42.719550000001284,0.00123
42.732049999998765,0.001189
42.74454999999964,0.001135
42.75705000000052,0.001085
42.76955000000139,0.001044
42.782049999998875,0.001007
42.79454999999975,0.000998
42.80705000000062,0.001023
42.81954999999811,0.001069
42.832049999998986,0.001135
42.84454999999986,0.001214
42.85705000000073,0.0013
42.86954999999822,0.001363
42.8820499999991,0.001408
42.89454999999997,0.001429
42.907050000000844,0.001425
42.91954999999833,0.001404
42.93204999999921,0.001387
42.94455000000008,0.001367
42.957050000000955,0.001358
42.96954999999844,0.00135
42.98204999999931,0.00135
42.99455000000019,0.00135
43.007050000001065,0.001342
43.01954999999855,0.00135
43.03204999999942,0.001371
43.0445500000003,0.001416
43.057050000001176,0.001491
43.06954999999866,0.001578
43.08204999999953,0.001673
43.09455000000041,0.001739
43.10705000000128,0.00178
43.11954999999877,0.001768
43.132049999999644,0.001722
43.14455000000052,0.001636
43.15705000000139,0.001532
43.16954999999888,0.001433
43.182049999999755,0.001354
43.194550000000625,0.001292
43.20704999999811,0.001251
43.21954999999899,0.001243
43.232049999999866,0.001259
43.244550000000736,0.001296
43.25704999999822,0.00135
43.2695499999991,0.001404
43.28204999999997,0.001462
43.29455000000085,0.001491
43.307049999998334,0.001499
43.31954999999921,0.001487
43.33205000000008,0.001458
43.34455000000096,0.001425
43.357049999998445,0.001412
43.369549999999315,0.001429
43.38205000000019,0.001458
43.39455000000107,0.001499
43.407049999998556,0.00152
43.419549999999425,0.001495
43.4320500000003,0.00142
43.44455000000118,0.001305
43.45704999999866,0.001164
43.469549999999536,0.001036
43.48205000000041,0.000953
43.49455000000128,0.000932
43.50704999999877,0.000965
43.51954999999965,0.001023
43.532050000000524,0.001085
43.544550000001394,0.001123
43.55704999999888,0.001135
43.56954999999976,0.00111
43.58205000000063,0.001102
43.594549999998115,0.001123
43.60704999999899,0.00118
43.61954999999987,0.00128
43.63205000000074,0.001387
43.644549999998226,0.001474
43.6570499999991,0.001491
43.66954999999997,0.001458
43.68205000000085,0.001367
43.69454999999834,0.001259
43.707049999999214,0.001176
43.71955000000008,0.001139
43.73205000000096,0.001172
43.74454999999845,0.001247
43.75704999999932,0.001334
43.769550000000194,0.001408
43.78205000000107,0.001437
43.79454999999856,0.001433
43.80704999999943,0.001412
43.819550000000305,0.001408
43.83205000000118,0.001458
43.84454999999866,0.001565
43.85704999999954,0.00171
43.869550000000416,0.001871
43.882050000001286,0.002025
43.89454999999877,0.002132
43.90704999999965,0.002186
43.91955000000053,0.002202
43.9320500000014,0.002186
43.944549999998884,0.002194
43.95704999999976,0.002202
43.96955000000063,0.002252
43.98204999999812,0.002293
43.994549999998995,0.002339
44.00704999999987,0.00236
44.01955000000074,0.00236
44.03204999999823,0.00236
44.044549999999106,0.002364
44.057049999999975,0.00238
44.06955000000085,0.002418
44.08204999999834,0.002455
44.09454999999922,0.002475
44.107050000000086,0.002467
44.11955000000096,0.002418
44.13204999999845,0.002343
44.14454999999932,0.002248
44.1570500000002,0.002178
44.169550000001074,0.002124
44.18204999999856,0.002128
44.19454999999943,0.002161
44.20705000000031,0.002215
44.219550000001185,0.002264
44.232049999998665,0.002285
44.24454999999954,0.002264
44.25705000000042,0.002202
44.26955000000129,0.002099
44.282049999998776,0.001971
44.29454999999965,0.001834
44.30705000000053,0.001694
44.3195500000014,0.001545
44.33204999999889,0.001404
44.344549999999764,0.001292
44.35705000000063,0.001209
44.36954999999812,0.001152
44.382049999999,0.001127
44.394549999999875,0.001127
44.407050000000744,0.001131
44.41954999999823,0.001123
44.43204999999911,0.001106
44.44454999999998,0.001073
44.457050000000855,0.001036
44.46954999999834,0.000986
44.48204999999922,0.000978
44.49455000000009,0.000978
44.507050000000966,0.001003
44.51954999999845,0.001027
44.53204999999932,0.001036
44.5445500000002,0.001003
44.55705000000108,0.000945
44.569549999998564,0.000841
44.582049999999434,0.00073
44.59455000000031,0.000655
44.60705000000119,0.000622
44.61954999999867,0.000647
44.632049999999545,0.000725
44.64455000000042,0.000845
44.65705000000129,0.000982
44.66954999999878,0.001098
44.682049999999656,0.001185
44.69455000000053,0.001243
44.7070500000014,0.001263
44.71954999999889,0.001247
44.73204999999977,0.001197
44.744550000000636,0.001139
44.757049999998124,0.001056
44.769549999999,0.000965
44.78204999999988,0.000874
44.79455000000075,0.000816
44.807049999998235,0.000792
44.81954999999911,0.000825
44.83204999999998,0.000932
44.84455000000086,0.001106
44.857049999998345,0.001317
44.86954999999922,0.001507
44.88205000000009,0.001656
44.89455000000097,0.001735
44.907049999998456,0.001722
44.919549999999326,0.001648
44.9320500000002,0.001545
44.94455000000108,0.001449
44.95704999999857,0.001408
44.96954999999944,0.001449
44.982050000000314,0.001578
44.99455000000119,0.001756
45.00704999999867,0.001946
45.01954999999955,0.002124
45.032050000000424,0.00226
45.044550000001294,0.002322
45.05704999999878,0.002314
45.06954999999966,0.002264
45.08205000000053,0.002198
45.094550000001405,0.002132
45.10704999999889,0.002095
45.11954999999977,0.002091
45.13205000000064,0.002128
45.14454999999813,0.002198
45.157049999999,0.002285
45.16954999999987,0.002389
45.18205000000075,0.0025
45.19454999999824,0.0026
45.207049999999114,0.002707
45.219549999999984,0.002815
45.23205000000086,0.002922
45.24454999999835,0.003034
45.25704999999922,0.003121
45.269550000000095,0.003171
45.28205000000097,0.003171
45.29454999999846,0.003109
45.30704999999933,0.003013
45.319550000000206,0.002873
45.33205000000108,0.00274
45.34454999999856,0.002641
45.35704999999944,0.002579
45.36955000000032,0.002604
45.382050000001186,0.002666
45.394549999998674,0.002778
45.40704999999955,0.002864
45.41955000000043,0.002926
45.4320500000013,0.002931
45.444549999998785,0.002877
45.45704999999966,0.002773
45.46955000000053,0.002666
45.48205000000141,0.002579
45.494549999998895,0.002533
45.50704999999977,0.00255
45.51955000000064,0.0026
45.53204999999813,0.002682
45.544549999999006,0.002761
45.557049999999876,0.002815
45.56955000000075,0.002827
45.58204999999824,0.002782
45.59454999999912,0.00267
45.60704999999999,0.002538
45.619550000000864,0.002384
45.63204999999835,0.00224
45.64454999999922,0.002128
45.6570500000001,0.002058
45.669550000000974,0.002053
45.68204999999846,0.002078
45.69454999999933,0.002145
45.70705000000021,0.002227
45.719550000001085,0.002281
45.732049999998566,0.002306
45.74454999999944,0.002273
45.75705000000032,0.002186
45.76955000000119,0.002091
45.78204999999868,0.001983
45.79454999999955,0.0019
45.80705000000043,0.001863
45.8195500000013,0.001871
45.83204999999879,0.001921
45.844549999999664,0.001996
45.857050000000534,0.002045
45.86955000000141,0.002066
45.8820499999989,0.002016
45.894549999999775,0.001884
45.907050000000645,0.001706
45.91954999999813,0.001483
45.93204999999901,0.001272
45.94454999999988,0.001102
45.957050000000756,0.001023
45.96954999999824,0.001052
45.98204999999912,0.001172
45.99454999999999,0.001379
46.007050000000866,0.001611
46.019549999998354,0.00183
46.032049999999224,0.001979
46.0445500000001,0.002033
46.05705000000098,0.002
46.069549999998465,0.001876
46.082049999999334,0.001718
46.09455000000021,0.001578
46.10705000000109,0.001478
46.11954999999857,0.001445
46.132049999999445,0.001474
46.14455000000032,0.001545
46.15705000000119,0.001627
46.16954999999868,0.001681
46.182049999999556,0.001681
46.19455000000043,0.001636
46.2070500000013,0.00154
46.21954999999879,0.001445
46.23204999999967,0.001367
46.24455000000054,0.001325
46.25705000000141,0.001338
46.2695499999989,0.001408
46.28204999999978,0.001503
46.29455000000065,0.001598
46.307049999998135,0.001689
46.31954999999901,0.001756
46.33204999999988,0.00178
46.34455000000076,0.001768
46.357049999998246,0.00171
46.36954999999912,0.001627
46.38204999999999,0.001524
46.39455000000087,0.0014
46.40704999999836,0.001267
46.41954999999923,0.001147
46.4320500000001,0.001044
46.44455000000098,0.000961
46.45704999999847,0.000903
46.46954999999934,0.000866
46.482050000000214,0.000845
46.49455000000109,0.000816
46.50704999999857,0.000787
46.51954999999945,0.000734
46.532050000000325,0.000663
46.544550000001195,0.000581
46.55704999999868,0.000506
46.56954999999956,0.00044
46.582050000000436,0.000394
46.594550000001306,0.000361
46.60704999999879,0.000349
46.61954999999967,0.000328
46.63205000000054,0.000295
46.644550000001416,0.000229
46.657049999998904,0.000125
46.66954999999978,1E-06
46.68205000000065,-0.000123
46.69454999999814,-0.000243
46.707049999999015,-0.000326
46.719549999999884,-0.000354
46.73205000000076,-0.000334
46.74454999999825,-0.00028
46.757049999999126,-0.000193
46.769549999999995,-9.4E-05
46.78205000000087,-2.4E-05
46.79454999999836,4.7E-05
46.80704999999923,8E-05
46.819550000000106,8E-05
46.83205000000098,6.8E-05
46.84454999999847,3.9E-05
46.85704999999934,-3E-06
46.86955000000022,-3.6E-05
46.882050000001094,-8.1E-05
46.894549999998574,-0.000115
46.90704999999945,-0.000123
46.91955000000033,-0.000115
46.9320500000012,-7.7E-05
46.944549999998685,1.4E-05
46.95704999999956,0.000121
46.96955000000044,0.000258
46.98205000000131,0.000399
46.994549999998796,0.000527
47.00704999999967,0.000634
47.01955000000054,0.000717
47.03205000000142,0.000771
47.04454999999891,0.000796
47.05704999999978,0.000796
47.06955000000065,0.000804
47.08204999999814,0.000812
47.09454999999902,0.000854
47.10704999999989,0.000907
47.119550000000764,0.00099
47.13204999999825,0.001102
47.14454999999913,0.001222
47.15705,0.001321
47.169550000000875,0.0014
47.18204999999836,0.001449
47.19454999999923,0.00147
47.20705000000011,0.001449
47.219550000000986,0.001416
47.23204999999847,0.00142
47.24454999999934,0.001462
47.25705000000022,0.001561
47.2695500000011,0.001718
47.28204999999858,0.001896
47.294549999999454,0.002062
47.30705000000033,0.002165
47.3195500000012,0.002182
47.33204999999869,0.002111
47.344549999999565,0.001971
47.357050000000434,0.001797
47.36955000000131,0.00166
47.3820499999988,0.001607
47.394549999999676,0.00164
47.407050000000545,0.001747
47.41955000000142,0.001888
47.43204999999891,0.002008
47.44454999999978,0.002053
47.457050000000656,0.002008
47.469549999998144,0.00188
47.48204999999902,0.00171
47.49454999999989,0.00154
47.50705000000077,0.001425
47.519549999998254,0.001371
47.532049999999124,0.001367
47.54455,0.001383
47.55705000000088,0.001387
47.569549999998365,0.001329
47.582049999999235,0.001222
47.59455000000011,0.001065
47.60705000000099,0.000907
47.61954999999847,0.000783
47.632049999999346,0.000725
47.64455000000022,0.00075
47.65705000000109,0.000833
47.66954999999858,0.000945
47.68204999999946,0.001048
47.69455000000033,0.00111
47.7070500000012,0.001118
47.71954999999869,0.001077
47.73204999999957,0.001007
47.74455000000044,0.000932
47.757050000001314,0.00087
47.7695499999988,0.000829
47.78204999999968,0.000821
47.79455000000055,0.000841
47.807050000001425,0.000887
47.81954999999891,0.000945
47.83204999999978,0.001019
47.84455000000066,0.001081
47.85704999999815,0.001139
47.86954999999902,0.001176
47.88204999999989,0.001185
47.89455000000077,0.001172
47.90704999999826,0.001131
47.91954999999913,0.001094
47.932050000000004,0.001069
47.94455000000088,0.001069
47.95704999999837,0.001102
47.96954999999924,0.001143
47.982050000000115,0.001189
47.99455000000099,0.001218
48.00704999999847,0.001205
48.01954999999935,0.00118
48.032050000000226,0.001147
48.044550000001095,0.001127
48.05704999999858,0.001114
48.06954999999946,0.001143
48.082050000000336,0.001201
48.094550000001206,0.001251
48.107049999998694,0.00128
48.11954999999957,0.00128
48.13205000000044,0.001234
48.14455000000132,0.001168
48.157049999998804,0.001106
48.16954999999968,0.001073
48.18205000000055,0.001089
48.19455000000143,0.001135
48.207049999998915,0.001214
48.219549999999785,0.001305
48.23205000000066,0.001379
48.24454999999815,0.001445
48.257049999999026,0.001483
48.269549999999896,0.001524
48.28205000000077,0.001574
48.29454999999826,0.001636
48.30704999999913,0.001718
48.31955000000001,0.00183
48.33205000000088,0.001942
48.34454999999837,0.002045
48.35704999999924,0.002136
48.36955000000012,0.002198
48.382050000000994,0.002236
48.394549999998475,0.002264
48.40704999999935,0.002289
48.41955000000023,0.002314
48.4320500000011,0.002347
48.444549999998586,0.002393
48.45704999999946,0.002434
48.46955000000034,0.002484
48.48205000000121,0.002517
48.494549999998696,0.002533
48.50704999999957,0.0025
48.51955000000044,0.002422
48.53205000000132,0.002293
48.54454999999881,0.002128
48.557049999999684,0.00195
48.569550000000554,0.001776
48.58205000000143,0.001644
48.59454999999892,0.001578
48.60704999999979,0.001578
48.619550000000665,0.001623
48.63204999999815,0.001681
48.64454999999903,0.001714
48.6570499999999,0.001689
48.669550000000775,0.001603
48.68204999999826,0.001437
48.69454999999913,0.00123
48.70705000000001,0.001011
48.719550000000886,0.000816
48.732049999998374,0.000672
48.74454999999924,0.000581
48.75705000000012,0.000539
48.769550000001,0.000523
48.78204999999848,0.000518
48.794549999999354,0.00051
48.80705000000023,0.000523
48.8195500000011,0.000531
48.83204999999859,0.000539
48.844549999999465,0.000547
48.85705000000034,0.000547
48.86955000000121,0.000502
48.8820499999987,0.000403
48.894549999999576,0.00025
48.907050000000446,7.2E-05
48.91955000000132,-0.000123
48.93204999999881,-0.000309
48.94454999999969,-0.000429
48.95705000000056,-0.000474
48.96955000000143,-0.00045
48.98204999999892,-0.000371
48.99454999999979,-0.000276
49.00705000000067,-0.000181
49.019549999998155,-0.000131
49.03204999999903,-0.000119
49.0445499999999,-0.000127
49.05705000000078,-0.000148
49.069549999998266,-0.000168
49.082049999999136,-0.00016
49.09455000000001,-0.000148
49.10705000000089,-0.000115
49.11954999999838,-9E-05
49.132049999999246,-6.5E-05
49.14455000000012,-4.4E-05
49.157050000001,1E-06
49.16954999999848,5.9E-05
49.18204999999936,0.000159
49.194550000000234,0.000291
49.207050000001104,0.000452
49.21954999999859,0.000614
49.23204999999947,0.000754
49.244550000000345,0.000849
49.257050000001215,0.000912
49.2695499999987,0.000941
49.28204999999958,0.000957
49.29455000000045,0.001011
49.307050000001325,0.001098
49.31954999999881,0.00123
49.33204999999969,0.001416
49.34455000000056,0.001619
49.357050000001436,0.001801
49.369549999998924,0.001946
49.38204999999979,0.002041
49.39455000000067,0.002087
49.40704999999816,0.002087
49.419549999999035,0.002095
49.432049999999904,0.002116
49.44455000000078,0.002165
49.45704999999827,0.002252
49.46954999999914,0.002364
49.482050000000015,0.002496
49.49455000000089,0.002612
49.50704999999838,0.002695
49.51954999999925,0.002749
49.532050000000126,0.002778
49.544550000001,0.002794
49.55704999999848,0.002786
49.56954999999936,0.002794
49.58205000000024,0.002798
49.59455000000111,0.002819
49.607049999998594,0.00284
49.61954999999947,0.002893
49.63205000000034,0.002947
49.64455000000122,0.003005
49.657049999998705,0.003059
49.66954999999958,0.003096
49.68205000000045,0.003088
49.69455000000133,0.003034
49.707049999998816,0.002918
49.719549999999685,0.002778
49.73205000000056,0.002624
49.74455000000144,0.002496
49.75704999999893,0.002389
49.769549999999796,0.002343
49.78205000000067,0.002339
49.79454999999816,0.002339
49.80704999999903,0.00231
49.81954999999991,0.002231
49.832050000000784,0.002091
49.84454999999827,0.001905
49.85704999999914,0.00171
49.86955000000002,0.00154
49.882050000000895,0.001425
49.894549999998375,0.001379
49.90704999999925,0.001404
49.91955000000013,0.001454
49.932050000001,0.001483
49.944549999998486,0.001474
49.95704999999936,0.001379
49.96955000000024,0.001234
49.98205000000111,0.001032
49.9945499999986,0.000825
50.007049999999474,0.000667
50.01955000000034,0.000568
50.03205000000122,0.000552
50.04454999999871,0.000576
50.057049999999585,0.000651
50.069550000000454,0.000713
50.08205000000133,0.000754
50.09454999999882,0.000738
50.10704999999969,0.000676
50.119550000000565,0.000597
50.13205000000144,0.000502
50.14454999999893,0.000432
50.1570499999998,0.000394
50.169550000000676,0.000403
50.18204999999816,0.000432
50.19454999999903,0.000506
50.20704999999991,0.000585
50.21955000000079,0.000655
50.232049999998274,0.000684
50.244549999999144,0.000672
50.25705000000002,0.000626
50.2695500000009,0.000547
50.28204999999838,0.000444
50.294549999999255,0.000341
50.30705000000013,0.000266
50.319550000001,0.000212
50.33204999999849,0.0002
50.344549999999366,0.000212
50.35705000000024,0.000258
50.36955000000111,0.000312
50.3820499999986,0.000341
50.39454999999948,0.000365
50.407050000000346,0.000345
50.41955000000122,0.000312
50.43204999999871,0.000283
50.44454999999959,0.000262
50.45705000000046,0.000287
50.469550000001334,0.000361
50.48204999999882,0.000485
50.49454999999969,0.000655
50.50705000000057,0.000825
50.519550000001445,0.000961
50.53204999999893,0.001044
50.5445499999998,0.001065
50.55705000000068,0.001015
50.569549999998166,0.00092
50.582049999999036,0.000808
50.59454999999991,0.000725
50.60705000000079,0.000684
50.61954999999828,0.000692
50.63204999999915,0.000738
50.644550000000024,0.000787
50.6570500000009,0.000825
50.66954999999838,0.000821
50.68204999999926,0.000796
50.694550000000135,0.000742
50.707050000001004,0.000713
50.71954999999849,0.00073
50.73204999999937,0.000804
50.744550000000245,0.000945
50.757050000001115,0.001114
50.7695499999986,0.001292
50.78204999999948,0.001437
50.79455000000035,0.001532
50.807050000001226,0.001578
50.81954999999871,0.001582
50.83204999999959,0.001565
50.84455000000046,0.001549
50.85705000000134,0.001549
50.869549999998824,0.001561
50.882049999999694,0.001586
50.89455000000057,0.001598
50.90705000000145,0.00159
50.919549999998935,0.001561
50.932049999999805,0.001532
50.94455000000068,0.001499
50.95704999999817,0.001474
50.96954999999904,0.001474
50.982049999999916,0.001495
50.99455000000079,0.00152


==> data/homade-APD-data/b12.csv <==
0.9820499999987008,0.000725
0.9945499999995753,0.000932
1.0070500000004496,0.001098
1.0195500000013242,0.001185
1.0320499999988104,0.001205
1.044549999999685,0.001164
1.0570500000005594,0.001127
1.0695500000014337,0.001127
1.0820499999989202,0.001176
1.0945499999997945,0.00128
1.107050000000669,0.00142
1.1195499999981553,0.001578
1.1320499999990297,0.001694
1.1445499999999043,0.001722
1.1570500000007786,0.00166
1.169549999998265,0.001511
1.1820499999991394,0.001321
1.1945500000000138,0.00111
1.2070500000008884,0.000936
1.2195499999983745,0.000829
1.2320499999992491,0.0008
1.2445500000001235,0.000837
1.2570500000009979,0.000899
1.2695499999984843,0.000974
1.2820499999993586,0.001027
1.294550000000233,0.00104
1.3070500000011076,0.001011
1.3195499999985938,0.000953
1.3320499999994684,0.000891
1.3445500000003427,0.000812
1.3570500000012171,0.000742
1.3695499999987035,0.000684
1.382049999999578,0.000643
1.3945500000004523,0.000597
1.4070500000013269,0.000552
1.419549999998813,0.000502
1.4320499999996876,0.000461
1.444550000000562,0.00044
1.4570500000014364,0.000419
1.4695499999989228,0.000419
1.4820499999997971,0.000427
1.4945500000006717,0.000448
1.507049999998158,0.000456
1.5195499999990323,0.000452
1.5320499999999069,0.000427
1.5445500000007812,0.00037
1.5570499999982677,0.000312
1.569549999999142,0.000237
1.5820500000000164,0.000188
1.594550000000891,0.000179
1.6070499999983772,0.000221
1.6195499999992518,0.000328
1.6320500000001261,0.000485
1.6445500000010005,0.000667
1.657049999998487,0.000858
1.6695499999993613,0.001003
1.6820500000002356,0.001114
1.6945500000011102,0.001168
1.7070499999985964,0.00118
1.719549999999471,0.00118
1.7320500000003454,0.001214
1.7445500000012197,0.00128
1.7570499999987061,0.0014
1.7695499999995805,0.001549
1.782050000000455,0.00171
1.7945500000013295,0.001805
1.8070499999988157,0.00183
1.8195499999996902,0.001756
1.8320500000005646,0.001611
1.844550000001439,0.001433
1.8570499999989254,0.00128
1.8695499999997998,0.001201
1.8820500000006744,0.001238
1.8945499999981605,0.001363
1.9070499999990351,0.001578
1.9195499999999095,0.001818
1.9320500000007839,0.002004
1.9445499999982703,0.002107
1.9570499999991446,0.002103
1.969550000000019,0.002
1.9820500000008936,0.001805
1.9945499999983798,0.00159
2.0070499999992544,0.001387
2.019550000000129,0.001238
2.032050000001003,0.001147
2.0445499999984893,0.00111
2.057049999999364,0.001127
2.0695500000002385,0.001168
2.0820500000011126,0.001222
2.0945499999985993,0.001255
2.1070499999994734,0.00128
2.119550000000348,0.001272
2.1320500000012226,0.001238
2.1445499999987088,0.001193
2.1570499999995834,0.001127
2.1695500000004575,0.00104
2.182050000001332,0.000965
2.1945499999988183,0.000891
2.207049999999693,0.000821
2.2195500000005675,0.00075
2.2320500000014416,0.00068
2.2445499999989282,0.00061
2.2570499999998024,0.000539
2.269550000000677,0.000469
2.282049999998163,0.000403
2.2945499999990377,0.000353
2.3070499999999123,0.000328
2.3195500000007865,0.000316
2.3320499999982727,0.000316
2.3445499999991473,0.000324
2.357050000000022,0.000341
2.369550000000896,0.00037
2.3820499999983826,0.000382
2.3945499999992568,0.000399
2.4070500000001314,0.000411
2.419550000001006,0.000423
2.432049999998492,0.000394
2.4445499999993667,0.000349
2.457050000000241,0.000274
2.4695500000011155,0.000188
2.4820499999986017,0.000105
2.4945499999994762,5.1E-05
2.507050000000351,5.1E-05
2.519550000001225,0.000101
2.5320499999987116,0.000188
2.5445499999995858,0.000295
2.5570500000004603,0.00039
2.569550000001335,0.000427
2.582049999998821,0.000419
2.5945499999996957,0.000353
2.60705000000057,0.000245
2.6195500000014444,0.000146
2.6320499999989306,5.9E-05
2.6445499999998052,3E-05
2.6570500000006794,5.1E-05
2.669549999998166,9.6E-05
2.68204999999904,0.000163
2.6945499999999147,0.000225
2.7070500000007893,0.000262
2.7195499999982755,0.000283
2.73204999999915,0.000283
2.7445500000000242,0.00027
2.757050000000899,0.000258
2.769549999998385,0.000262
2.7820499999992596,0.00027
2.794550000000134,0.000283
2.8070500000010083,0.000303
2.819549999998495,0.000324
2.832049999999369,0.000341
2.8445500000002437,0.000374
2.8570500000011183,0.000407
2.8695499999986045,0.000436
2.882049999999479,0.000465
2.8945500000003532,0.00049
2.907050000001228,0.000494
2.919549999998714,0.000477
2.9320499999995886,0.000461
2.9445500000004627,0.00044
2.9570500000013373,0.000432
2.9695499999988235,0.000432
2.982049999999698,0.000448
2.9945500000005727,0.000473
3.007050000001447,0.00049
3.0195499999989335,0.000481
3.0320499999998076,0.000456
3.044550000000682,0.000415
3.0570499999981684,0.00037
3.069549999999043,0.000341
3.0820499999999176,0.000328
3.0945500000007917,0.000353
3.1070499999982784,0.000382
3.1195499999991525,0.000423
3.132050000000027,0.000452
3.1445500000009017,0.000477
3.157049999998388,0.000465
3.1695499999992625,0.000452
3.1820500000001366,0.000448
3.194550000001011,0.000465
3.2070499999984974,0.000514
3.219549999999372,0.000589
3.232050000000246,0.000672
3.2445500000011207,0.000746
3.257049999998607,0.000792
3.2695499999994815,0.0008
3.282050000000356,0.000775
3.29455000000123,0.000725
3.307049999998717,0.000672
3.319549999999591,0.000634
3.3320500000004656,0.000626
3.34455000000134,0.000638
3.3570499999988264,0.000655
3.369549999999701,0.000663
3.382050000000575,0.000638
3.3945500000014497,0.00056
3.407049999998936,0.000432
3.4195499999998105,0.000279
3.432050000000685,0.000117
3.4445499999981712,-3E-06
3.457049999999046,-6.5E-05
3.46954999999992,-6.1E-05
3.4820500000007946,1.8E-05
3.4945499999982808,0.00015
3.5070499999991553,0.000291
3.5195500000000295,0.000423
3.532050000000904,0.000518
3.5445499999983903,0.000556
3.557049999999265,0.000535
3.5695500000001394,0.000473
3.5820500000010136,0.000382
3.5945499999985002,0.000283
3.6070499999993744,0.000208
3.619550000000249,0.00015
3.6320500000011235,0.000138
3.6445499999986097,0.000142
3.6570499999994843,0.000163
3.6695500000003585,0.000183
3.682050000001233,0.0002
3.6945499999987192,0.000212
3.707049999999594,0.000229
3.7195500000004684,0.000233
3.7320500000013426,0.00025
3.7445499999988288,0.00027
3.7570499999997033,0.000303
3.769550000000578,0.000341
3.782050000001452,0.000361
3.7945499999989387,0.000365
3.807049999999813,0.000349
3.8195500000006875,0.000303
3.8320499999981736,0.000233
3.8445499999990482,0.00015
3.857049999999923,7.6E-05
3.869550000000797,3.9E-05
3.8820499999982836,3.9E-05
3.8945499999991577,8E-05
3.9070500000000323,0.000183
3.919550000000907,0.000336
3.932049999998393,0.000506
3.9445499999992677,0.00068
3.957050000000142,0.000833
3.9695500000010164,0.000936
3.9820499999985026,0.000974
3.994549999999377,0.000949
4.007050000000252,0.000899
4.019550000001126,0.000845
4.032049999998613,0.000808
4.044549999999487,0.000829
4.057050000000361,0.000907
4.069550000001236,0.001019
4.082049999998722,0.001131
4.094549999999597,0.001205
4.107050000000471,0.001222
4.119550000001345,0.00116
4.132049999998832,0.001027
4.144549999999706,0.000854
4.157050000000581,0.00068
4.1695499999980665,0.000547
4.182049999998942,0.000469
4.194549999999816,0.000448
4.20705000000069,0.000456
4.2195499999981765,0.000481
4.232049999999051,0.00049
4.244549999999926,0.00049
4.2570500000008,0.000461
4.269549999998286,0.000432
4.282049999999161,0.000419
4.294550000000035,0.000427
4.30705000000091,0.000444
4.3195499999983955,0.000469
4.3320499999992705,0.000456
4.344550000000145,0.000411
4.357050000001019,0.00032
4.3695499999985055,0.000183
4.38204999999938,4.7E-05
4.394550000000255,-8.6E-05
4.407050000001129,-0.000177
4.419549999998615,-0.000247
4.43204999999949,-0.000292
4.444550000000364,-0.000342
4.457050000001239,-0.000417
4.4695499999987245,-0.00052
4.482049999999599,-0.000644
4.494550000000474,-0.000731
4.507050000001348,-0.000781
4.5195499999988344,-0.000764
4.532049999999709,-0.000685
4.544550000000583,-0.000553
4.557049999998069,-0.000412
4.5695499999989435,-0.000309
4.5820499999998185,-0.000263
4.594550000000693,-0.000284
4.607049999998179,-0.000371
4.6195499999990535,-0.000483
4.632049999999928,-0.000594
4.644550000000803,-0.000648
4.657049999998288,-0.000652
4.669549999999163,-0.000599
4.682050000000038,-0.000503
4.694550000000912,-0.000417
4.707049999998398,-0.000375
4.7195499999992725,-0.000388
4.7320500000001475,-0.000462
4.744550000001022,-0.000574
4.757049999998508,-0.000702
4.7695499999993825,-0.000801
4.782050000000257,-0.000843
4.794550000001132,-0.000801
4.807049999998617,-0.000694
4.819549999999492,-0.000545
4.8320500000003666,-0.000375
4.844550000001241,-0.000235
4.857049999998727,-0.000139
4.8695499999996015,-9.8E-05
4.8820500000004765,-0.000115
4.894550000001351,-0.000148
4.907049999998837,-0.000189
4.919549999999711,-0.000214
4.932050000000586,-0.000201
4.944549999998072,-0.000164
4.957049999998946,-8.6E-05
4.969549999999821,5E-06
4.9820500000006955,0.000121
4.994549999998182,0.000254
5.007049999999056,0.000394
5.0195499999999305,0.000531
5.0320500000008055,0.000676
5.044549999998291,0.000796
5.057049999999165,0.000878
5.06955000000004,0.000912
5.082050000000915,0.000895
5.094549999998401,0.000829
5.107049999999275,0.000746
5.1195500000001495,0.000672
5.1320500000010245,0.000634
5.14454999999851,0.000638
5.157049999999385,0.000688
5.169550000000259,0.000775
5.182050000001134,0.000891
5.19454999999862,0.000994
5.207049999999494,0.001069
5.219550000000369,0.001114
5.2320500000012435,0.001118
5.24454999999873,0.001077
5.257049999999604,0.001007
5.2695500000004785,0.000903
5.2820500000013535,0.000767
5.294549999998839,0.00061
5.307049999999714,0.000448
5.319550000000588,0.000312
5.332049999998075,0.000229
5.344549999998949,0.000204
5.357049999999823,0.00027
5.369550000000698,0.000386
5.382049999998184,0.000531
5.394549999999059,0.000655
5.407049999999933,0.000721
5.419550000000807,0.000705
5.432049999998294,0.000618
5.444549999999168,0.000481
5.457050000000043,0.000341
5.469550000000917,0.000233
5.482049999998404,0.000183
5.494549999999278,0.000196
5.507050000000152,0.000254
5.519550000001027,0.000307
5.532049999998513,0.000353
5.544549999999388,0.000324
5.557050000000262,0.000241
5.569550000001136,0.000101
5.582049999998623,-4.8E-05
5.594549999999497,-0.000185
5.607050000000372,-0.000272
5.619550000001246,-0.000321
5.632049999998732,-0.000309
5.644549999999607,-0.000268
5.657050000000481,-0.000218
5.6695500000013554,-0.000177
5.682049999998842,-0.000143
5.694549999999716,-0.000115
5.707050000000591,-8.6E-05
5.719549999998077,-3.6E-05
5.732049999998952,2.2E-05
5.744549999999826,8E-05
5.7570500000007,0.000105
5.769549999998187,9.2E-05
5.782049999999061,2.6E-05
5.794549999999936,-8.6E-05
5.80705000000081,-0.000226
5.819549999998297,-0.000334
5.832049999999171,-0.000396
5.844550000000045,-0.000371
5.85705000000092,-0.000235
5.869549999998406,-4.4E-05
5.882049999999281,0.000171
5.894550000000155,0.000365
5.907050000001029,0.00049
5.919549999998516,0.000523
5.93204999999939,0.000477
5.944550000000265,0.00039
5.957050000001139,0.000303
5.969549999998626,0.00025
5.9820499999995,0.000266
5.994550000000374,0.000341
6.007050000001249,0.000461
6.019549999998735,0.000597
6.03204999999961,0.000709
6.044550000000484,0.000779
6.057050000001358,0.000812
6.069549999998845,0.000821
6.082049999999719,0.000825
6.094550000000594,0.000821
6.10704999999808,0.000858
6.119549999998955,0.000912
6.132049999999829,0.000965
6.144550000000703,0.001023
6.15704999999819,0.001081
6.169549999999064,0.001127
6.182049999999939,0.00116
6.194550000000813,0.001176
6.207049999998299,0.001172
6.219549999999174,0.001139
6.232050000000048,0.001089
6.244550000000922,0.001023
6.257049999998409,0.000949
6.269549999999283,0.000891
6.282050000000158,0.000858
6.294550000001032,0.000862
6.307049999998519,0.000912
6.319549999999393,0.000978
6.332050000000267,0.001032
6.344550000001142,0.001056
6.357049999998628,0.001036
6.369549999999503,0.000986
6.382050000000377,0.000899
6.394550000001251,0.000816
6.407049999998738,0.00075
6.419549999999612,0.000701
6.432050000000487,0.000672
6.444550000001361,0.000651
6.457049999998848,0.000614
6.469549999999722,0.000543
6.482050000000596,0.000469
6.494549999998083,0.00039
6.507049999998957,0.000328
6.519549999999832,0.000299
6.532050000000706,0.000307
6.544549999998193,0.000336
6.557049999999067,0.000361
6.569549999999941,0.00037
6.582050000000816,0.00032
6.594549999998302,0.000233
6.607049999999177,0.000138
6.619550000000051,2.2E-05
6.632050000000925,-5.2E-05
6.644549999998412,-0.000102
6.657049999999286,-0.000115
6.669550000000161,-0.00011
6.682050000001035,-0.000127
6.694549999998522,-0.000164
6.707049999999396,-0.000239
6.71955000000027,-0.000342
6.732050000001145,-0.00045
6.744549999998631,-0.000545
6.757049999999506,-0.000594
6.76955000000038,-0.00059
6.782050000001254,-0.000549
6.794549999998741,-0.000487
6.807049999999615,-0.000421
6.819550000000489,-0.000392
6.832050000001364,-0.000392
6.84454999999885,-0.000429
6.857049999999725,-0.000491
6.869550000000599,-0.000545
6.8820499999980855,-0.000574
6.89454999999896,-0.00057
6.907049999999834,-0.000532
6.919550000000709,-0.000466
6.932049999998195,-0.000392
6.94454999999907,-0.000338
6.957049999999944,-0.000297
6.969550000000818,-0.000284
6.982049999998305,-0.000292
6.994549999999179,-0.000305
7.007050000000054,-0.000313
7.019550000000928,-0.000301
7.0320499999984145,-0.000255
7.044549999999289,-0.000185
7.057050000000163,-9.8E-05
7.069550000001038,-7E-06
7.082049999998524,7.6E-05
7.094549999999399,0.000134
7.107050000000273,0.000154
7.119550000001147,0.000154
7.1320499999986335,0.000138
7.144549999999508,0.000125
7.157050000000383,0.000134
7.169550000001257,0.000175
7.1820499999987435,0.000258
7.194549999999618,0.000374
7.207050000000492,0.000498
7.219550000001367,0.000634
7.232049999998853,0.00073
7.244549999999728,0.000783
7.257050000000602,0.000792
7.269549999998088,0.000763
7.2820499999989625,0.000717
7.294549999999837,0.000676
7.307050000000712,0.000663
7.319549999998197,0.000713
7.3320499999990725,0.000816
7.344549999999947,0.000953
7.357050000000821,0.001102
7.369549999998307,0.001209
7.3820499999991815,0.001267
7.394550000000056,0.001259
7.407050000000931,0.001172
7.4195499999984165,0.001044
7.4320499999992915,0.00092
7.444550000000166,0.000812
7.45705000000104,0.000758
7.469549999998526,0.00075
7.482049999999401,0.000758
7.494550000000276,0.000779
7.50705000000115,0.000787
7.519549999998636,0.000754
7.5320499999995105,0.000672
7.544550000000385,0.000581
7.55705000000126,0.000494
7.5695499999987454,0.000432
7.5820499999996205,0.00039
7.594550000000495,0.000399
7.607050000001369,0.000411
7.619549999998855,0.000423
7.6320499999997296,0.000423
7.644550000000605,0.000407
7.65704999999809,0.00037
7.669549999998965,0.000345
7.6820499999998395,0.000328
7.694550000000714,0.000345
7.7070499999982,0.000374
7.719549999999074,0.000382
7.7320499999999495,0.000374
7.744550000000824,0.000303
7.75704999999831,0.000175
7.769549999999184,5E-06
7.7820500000000585,-0.000172
7.794550000000934,-0.000317
7.807049999998419,-0.0004
7.819549999999294,-0.000396
7.8320500000001685,-0.000313
7.844550000001043,-0.000189
7.857049999998529,-6.1E-05
7.869549999999403,3E-05
7.8820500000002784,4.3E-05
7.894550000001153,-4E-05
7.907049999998639,-0.000185
7.919549999999513,-0.000359
7.9320500000003875,-0.000508
7.9445500000012625,-0.000599
7.957049999998748,-0.000611
7.969549999999622,-0.000549
7.9820500000004975,-0.000446
7.994550000001372,-0.000342
8.007049999998857,-0.00028
8.019549999999732,-0.000284
8.032050000000607,-0.000342
8.044549999998093,-0.000437
8.057049999998968,-0.000512
8.069549999999841,-0.000541
8.082050000000716,-0.000503
8.094549999998202,-0.000388
8.107049999999077,-0.000218
8.119549999999952,-4.8E-05
8.132050000000826,8.4E-05
8.144549999998313,0.000154
8.157049999999186,0.000167
8.169550000000061,0.000125
8.182050000000936,8.8E-05
8.194549999998422,8E-05
8.207049999999297,0.000121
8.21955000000017,0.000229
8.232050000001045,0.000382
8.244549999998531,0.000543
8.257049999999406,0.000676
8.269550000000281,0.000746
8.282050000001155,0.000738
8.294549999998642,0.000667
8.307049999999515,0.000572
8.31955000000039,0.000469
8.332050000001265,0.000374
8.344549999998751,0.000307
8.357049999999626,0.000274
8.3695500000005,0.000254
8.382050000001374,0.000233
8.39454999999886,0.000208
8.407049999999735,0.000183
8.41955000000061,0.000146
8.432049999998096,0.000134
8.444549999998971,0.00013
8.457049999999844,0.00015
8.46955000000072,0.000175
8.482049999998205,0.000175
8.49454999999908,0.000146
8.507049999999955,7.2E-05
8.519550000000828,-4.8E-05
8.532049999998316,-0.000193
8.54454999999919,-0.000326
8.557050000000064,-0.000425
8.56955000000094,-0.000487
8.582049999998425,-0.000483
8.5945499999993,-0.000425
8.607050000000173,-0.00035
8.619550000001048,-0.000259
8.632049999998534,-0.000185
8.644549999999409,-0.000156
8.657050000000284,-0.00016
8.669550000001157,-0.000197
8.682049999998645,-0.000263
8.694549999999518,-0.000338
8.707050000000393,-0.000412
8.719550000001268,-0.00047
8.732049999998754,-0.000503
8.744549999999629,-0.000528
8.757050000000502,-0.000532
8.769550000001377,-0.000516
8.782049999998863,-0.000503
8.794549999999738,-0.000499
8.807050000000611,-0.000503
8.819549999998099,-0.000532
8.832049999998972,-0.000582
8.844549999999847,-0.000644
8.857050000000722,-0.000706
8.869549999998208,-0.000752
8.882049999999083,-0.000768
8.894549999999956,-0.000739
8.907050000000831,-0.000677
8.919549999998317,-0.000582
8.932049999999192,-0.000479
8.944550000000067,-0.000404
8.95705000000094,-0.000388
8.969549999998428,-0.000421
8.982049999999301,-0.000532
8.994550000000176,-0.00069
9.007050000001051,-0.000855
9.019549999998537,-0.001
9.032049999999412,-0.001079
9.044550000000285,-0.001099
9.05705000000116,-0.001058
9.069549999998646,-0.000975
9.082049999999521,-0.000884
9.094550000000396,-0.000805
9.10705000000127,-0.000768
9.119549999998757,-0.00076
9.13204999999963,-0.000772
9.144550000000505,-0.000764
9.15705000000138,-0.000731
9.169549999998866,-0.000665
9.182049999999741,-0.00057
9.194550000000614,-0.000462
9.207049999998102,-0.000363
9.219549999998975,-0.00033
9.23204999999985,-0.000334
9.244550000000725,-0.000392
9.25704999999821,-0.000466
9.269549999999086,-0.000528
9.282049999999959,-0.000553
9.294550000000834,-0.00052
9.30704999999832,-0.000433
9.319549999999195,-0.000284
9.33205000000007,-0.000106
9.344550000000943,5.1E-05
9.35704999999843,0.000204
9.369549999999304,0.000312
9.382050000000179,0.00039
9.394550000001054,0.000432
9.40704999999854,0.000452
9.419549999999415,0.000477
9.432050000000288,0.00049
9.444550000001163,0.000514
9.457049999998649,0.000547
9.469549999999524,0.000597
9.482050000000399,0.000647
9.494550000001272,0.000684
9.50704999999876,0.000717
9.519549999999633,0.000721
9.532050000000508,0.000709
9.544550000001383,0.000676
9.557049999998869,0.000651
9.569549999999744,0.000638
9.582050000000617,0.000655
9.594549999998105,0.000701
9.607049999998978,0.000758
9.619549999999853,0.000821
9.632050000000728,0.000862
9.644549999998214,0.000845
9.657049999999089,0.000787
9.669549999999962,0.000667
9.682050000000837,0.000523
9.694549999998323,0.00037
9.707049999999198,0.000237
9.719550000000073,0.000154
9.732050000000946,0.000113
9.744549999998434,0.000105
9.757049999999307,0.000101
9.769550000000182,8.8E-05
9.782050000001057,3.9E-05
9.794549999998543,-3.2E-05
9.807049999999418,-0.000123
9.81955000000029,-0.000214
9.832050000001166,-0.000305
9.844549999998652,-0.000354
9.857049999999527,-0.000388
9.869550000000402,-0.000383
9.882050000001275,-0.00035
9.894549999998763,-0.000305
9.907049999999636,-0.000243
9.91955000000051,-0.000177
9.932050000001386,-0.00011
9.944549999998872,-5.2E-05
9.957049999999745,-3.2E-05
9.96955000000062,-4.4E-05
9.982049999998106,-0.00011
9.99454999999898,-0.000222
10.007049999999856,-0.000346
10.019550000000729,-0.000487
10.032049999998216,-0.000594
10.04454999999909,-0.000636
10.057049999999965,-0.000619
10.06955000000084,-0.000545
10.082049999998326,-0.000437
10.0945499999992,-0.000338
10.107050000000074,-0.00028
10.119550000000949,-0.000272
10.132049999998435,-0.000334
10.14454999999931,-0.000433
10.157050000000185,-0.000541
10.169550000001058,-0.000611
10.182049999998545,-0.000615
10.194549999999419,-0.000549
10.207050000000294,-0.000429
10.219550000001169,-0.000288
10.232049999998654,-0.000135
10.24454999999953,-5.2E-05
10.257050000000403,-3.6E-05
10.269550000001278,-6.5E-05
10.282049999998764,-0.000123
10.294549999999639,-0.000164
10.307050000000514,-0.000164
10.319550000001387,-9.4E-05
10.332049999998874,4.3E-05
10.344549999999748,0.000229
10.357050000000623,0.000407
10.369549999998108,0.00056
10.382049999998983,0.000638
10.394549999999859,0.000638
10.407050000000732,0.000572
10.41954999999822,0.00049
10.432049999999093,0.000415
10.444549999999968,0.00037
10.457050000000843,0.000394
10.469549999998328,0.000465
10.482049999999203,0.000568
10.494550000000077,0.000676
10.507050000000952,0.000779
10.519549999998437,0.000854
10.532049999999312,0.000912
10.544550000000187,0.000957
10.55705000000106,0.001007
10.569549999998548,0.001073
10.582049999999422,0.001156
10.594550000000297,0.001222
10.607050000001172,0.001276
10.619549999998657,0.001276
10.632049999999532,0.001218
10.644550000000406,0.001098
10.65705000000128,0.000941
10.669549999998766,0.000779
10.682049999999641,0.00063
10.694550000000516,0.000494
10.70705000000139,0.000403
10.719549999998877,0.000349
10.73204999999975,0.000312
10.744550000000626,0.000283
10.757049999998111,0.000266
10.769549999998986,0.00025
10.782049999999861,0.000237
10.794550000000735,0.000237
10.807049999998222,0.000254
10.819549999999095,0.000279
10.83204999999997,0.000299
10.844550000000845,0.000307
10.857049999998331,0.000295
10.869549999999206,0.000237
10.88205000000008,0.000167
10.894550000000955,8.4E-05
10.90704999999844,5E-06
10.919549999999315,-3.6E-05
10.93205000000019,-5.2E-05
10.944550000001064,-1.5E-05
10.957049999998551,4.3E-05
10.969549999999424,9.6E-05
10.9820500000003,0.000109
10.994550000001174,8.4E-05
11.00704999999866,-7E-06
11.019549999999535,-0.000148
11.032050000000408,-0.000326
11.044550000001284,-0.000503
11.05704999999877,-0.000657
11.069549999999644,-0.00076
11.08205000000052,-0.000818
11.094550000001393,-0.000834
11.107049999998878,-0.00083
11.119549999999753,-0.00081
11.132050000000628,-0.000801
11.144549999998114,-0.000805
11.15704999999899,-0.00081
11.169549999999862,-0.000822
11.182050000000737,-0.000814
11.194549999998223,-0.000793
11.207049999999098,-0.000772
11.219549999999973,-0.000727
11.232050000000847,-0.000706
11.244549999998334,-0.000685
11.257049999999207,-0.000681
11.269550000000082,-0.000681
11.282050000000957,-0.000669
11.294549999998443,-0.000615
11.307049999999318,-0.000537
11.319550000000191,-0.000425
11.332050000001066,-0.000309
11.344549999998552,-0.000214
11.357049999999427,-0.000164
11.369550000000302,-0.000177
11.382050000001176,-0.000255
11.394549999998663,-0.000367
11.407049999999536,-0.000479
11.419550000000411,-0.000566
11.432050000001286,-0.000578
11.444549999998772,-0.000516
11.457049999999647,-0.000379
11.46955000000052,-0.000197
11.482050000001395,-3E-06
11.494549999998881,0.000154
11.507049999999756,0.000254
11.519550000000631,0.000291
11.532049999998117,0.000279
11.544549999998992,0.000241
11.557049999999865,0.000216
11.56955000000074,0.000225
11.582049999998226,0.000295
11.594549999999101,0.000411
11.607049999999976,0.000547
11.61955000000085,0.000672
11.632049999998337,0.000758
11.64454999999921,0.000792
11.657050000000085,0.000779
11.66955000000096,0.000721
11.682049999998446,0.000676
11.694549999999321,0.000647
11.707050000000194,0.000643
11.71955000000107,0.000667
11.732049999998555,0.000705
11.74454999999943,0.000725
11.757050000000305,0.000705
11.769550000001178,0.000655
11.782049999998666,0.000597
11.79454999999954,0.000564
11.807050000000414,0.000547
11.81955000000129,0.00061
11.832049999998775,0.000717
11.84454999999965,0.000837
11.857050000000523,0.000936
11.869550000001398,0.000986
11.882049999998884,0.000949
11.894549999999759,0.000841
11.907050000000634,0.000684
11.91954999999812,0.000535
11.932049999998995,0.000448
11.944549999999868,0.000436
11.957050000000743,0.000506
11.969549999998229,0.000647
11.982049999999104,0.000792
11.994549999999979,0.000903
12.007050000000852,0.000928
12.01954999999834,0.000874
12.032049999999213,0.000758
12.044550000000088,0.00061
12.057050000000963,0.000494
12.069549999998449,0.00044
12.082049999999324,0.000456
12.094550000000197,0.000543
12.107050000001072,0.000659
12.119549999998558,0.000763
12.132049999999433,0.000821
12.144550000000308,0.000804
12.157050000001181,0.000713
12.169549999998669,0.000568
12.182049999999542,0.000407
12.194550000000417,0.000274
12.207050000001292,0.000183
12.219549999998778,0.00015
12.232049999999653,0.000167
12.244550000000526,0.000204
12.257050000001401,0.000241
12.269549999998887,0.000258
12.282049999999762,0.000233
12.294550000000635,0.000171
12.307049999998123,7.6E-05
12.319549999998996,-3.2E-05
12.332049999999871,-0.000139
12.344550000000746,-0.000218
12.357049999998232,-0.000288
12.369549999999107,-0.000326
12.38204999999998,-0.000354
12.394550000000855,-0.000379
12.40704999999834,-0.000412
12.419549999999216,-0.000454
12.43205000000009,-0.000487
12.444550000000964,-0.000516
12.457049999998452,-0.000516
12.469549999999325,-0.000495
12.4820500000002,-0.000462
12.494550000001075,-0.000412
12.50704999999856,-0.000383
12.519549999999436,-0.000363
12.532050000000309,-0.000375
12.544550000001184,-0.000408
12.55704999999867,-0.000437
12.569549999999545,-0.000458
12.58205000000042,-0.000437
12.594550000001293,-0.000375
12.60704999999878,-0.000268
12.619549999999654,-0.000135
12.632050000000529,-7E-06
12.644550000001404,0.000101
12.65704999999889,0.000179
12.669549999999765,0.000221
12.682050000000638,0.000237
12.694549999998126,0.000245
12.707049999998999,0.000266
12.719549999999874,0.000328
12.732050000000749,0.000419
12.744549999998235,0.000527
12.75704999999911,0.000643
12.769549999999983,0.000738
12.782050000000858,0.000796
12.794549999998344,0.000808
12.807049999999219,0.000775
12.819550000000094,0.000705
12.832050000000967,0.000638
12.844549999998454,0.000564
12.857049999999328,0.000518
12.869550000000203,0.000518
12.882050000001078,0.000552
12.894549999998564,0.000622
12.907049999999439,0.000709
12.919550000000312,0.000804
12.932050000001187,0.00087
12.944549999998673,0.000878
12.957049999999548,0.000837
12.969550000000423,0.000721
12.982050000001296,0.000568
12.994549999998783,0.000394
13.007049999999657,0.000262
13.019550000000532,0.000192
13.032050000001407,0.000204
13.044549999998893,0.000303
13.057049999999768,0.000448
13.06955000000064,0.000593
13.082049999998128,0.00068
13.094549999999002,0.000684
13.107049999999877,0.000601
13.119550000000752,0.000461
13.132049999998237,0.000307
13.144549999999112,0.000192
13.157049999999986,0.000142
13.16955000000086,0.000192
13.182049999998346,0.000295
13.194549999999222,0.000407
13.207050000000097,0.00049
13.21955000000097,0.000502
13.232049999998457,0.00044
13.24454999999933,0.000303
13.257050000000206,0.000167
13.26955000000108,6.3E-05
13.282049999998566,1.8E-05
13.294549999999441,5.9E-05
13.307050000000315,0.000142
13.31955000000119,0.000229
13.332049999998675,0.000295
13.34454999999955,0.000299
13.357050000000426,0.000237
13.369550000001299,0.000125
13.382049999998785,1E-06
13.39454999999966,-0.000123
13.407050000000535,-0.000185
13.419550000001408,-0.00021
13.432049999998895,-0.000172
13.444549999999769,-8.1E-05
13.457050000000644,3.4E-05
13.46954999999813,0.000188
13.482049999999004,0.000345
13.49454999999988,0.00049
13.507050000000753,0.000618
13.51954999999824,0.000701
13.532049999999114,0.000721
13.544549999999989,0.00068
13.557050000000864,0.000605
13.56954999999835,0.000518
13.582049999999224,0.000423
13.594550000000098,0.000382
13.607050000000973,0.000415
13.619549999998458,0.000498
13.632049999999333,0.000618
13.644550000000208,0.000746
13.657050000001082,0.000837
13.66954999999857,0.00087
13.682049999999442,0.000833
13.694550000000318,0.000746
13.707050000001193,0.000638
13.719549999998678,0.000535
13.732049999999553,0.000469
13.744550000000427,0.00044
13.757050000001302,0.000444
13.769549999998787,0.000477
13.782049999999662,0.000514
13.794550000000537,0.000564
13.80705000000141,0.000618
13.819549999998898,0.000663
13.832049999999771,0.000725
13.844550000000647,0.0008
13.857049999998132,0.000878
13.869549999999007,0.000949
13.882049999999882,0.000998
13.894550000000756,0.001015
13.907049999998243,0.001003
13.919549999999116,0.000957
13.932049999999991,0.000903
13.944550000000866,0.000849
13.957049999998352,0.000821
13.969549999999227,0.000821
13.9820500000001,0.000866
13.994550000000975,0.000936
14.007049999998461,0.001027
14.019549999999336,0.001123
14.032050000000211,0.001205
14.044550000001085,0.001263
14.057049999998572,0.001292
14.069549999999445,0.001292
14.08205000000032,0.001259
14.094550000001195,0.001201
14.107049999998681,0.001123
14.119549999999556,0.001036
14.13205000000043,0.000936
14.144550000001304,0.000833
14.15704999999879,0.000734
14.169549999999665,0.000651
14.18205000000054,0.000589
14.194550000001414,0.000543
14.207049999998901,0.000539
14.219549999999774,0.000543
14.23205000000065,0.000585
14.244549999998135,0.00063
14.25704999999901,0.00068
14.269549999999885,0.000713
14.282050000000758,0.000725
14.294549999998246,0.000713
14.30704999999912,0.000688
14.319549999999994,0.000647
14.33205000000087,0.00061
14.344549999998355,0.000585
14.35704999999923,0.000581
14.369550000000103,0.000585
14.382050000000978,0.00061
14.394549999998464,0.00063
14.407049999999339,0.000626
14.419550000000214,0.000614
14.432050000001087,0.000552
14.444549999998575,0.00049
14.457049999999448,0.000407
14.469550000000323,0.000341
14.482050000001198,0.000283
14.494549999998684,0.000258
14.507049999999559,0.000266
14.519550000000432,0.000299
14.532050000001307,0.000365
14.544549999998793,0.000432
14.557049999999668,0.000481
14.569550000000541,0.000531
14.582050000001416,0.000543
14.594549999998902,0.000535
14.607049999999777,0.000502
14.619550000000652,0.000444
14.632049999998138,0.000386
14.644549999999013,0.00032
14.657049999999886,0.000258
14.669550000000761,0.000196
14.682049999998247,0.00015
14.694549999999122,0.000109
14.707049999999997,8.4E-05
14.71955000000087,7.2E-05
14.732049999998358,5.5E-05
14.744549999999231,6.3E-05
14.757050000000106,6.8E-05
14.769550000000981,7.2E-05
14.782049999998467,7.6E-05
14.794549999999342,7.6E-05
14.807050000000215,7.6E-05
14.81955000000109,7.2E-05
14.832049999998576,6.3E-05
14.844549999999451,5.5E-05
14.857050000000326,4.7E-05
14.8695500000012,3.4E-05
14.882049999998687,3E-05
14.89454999999956,4.3E-05
14.907050000000435,7.6E-05
14.91955000000131,0.000125
14.932049999998796,0.000212
14.944549999999671,0.000328
14.957050000000544,0.00044
14.96955000000142,0.000547
14.982049999998905,0.000614
14.99454999999978,0.000638
15.007050000000655,0.000614
15.01954999999814,0.000552
15.032049999999016,0.000469
15.044549999999889,0.000394
15.057050000000764,0.000336
15.06954999999825,0.000316
15.082049999999125,0.000324
15.09455,0.000345
15.107050000000873,0.000361
15.11954999999836,0.000378
15.132049999999234,0.000378
15.144550000000109,0.000353
15.157050000000984,0.000324
15.16954999999847,0.000299
15.182049999999345,0.000291
15.194550000000218,0.000291
15.207050000001093,0.000299
15.219549999998579,0.00032
15.232049999999454,0.000353
15.244550000000329,0.000382
15.257050000001202,0.000419
15.26954999999869,0.00044
15.282049999999563,0.000456
15.294550000000438,0.000436
15.307050000001313,0.000399
15.319549999998799,0.000332
15.332049999999674,0.000254
15.344550000000547,0.000159
15.357050000001422,8.8E-05
15.369549999998908,3.9E-05
15.382049999999783,3E-05
15.394550000000658,5.1E-05
15.407049999998144,0.000117
15.419549999999019,0.0002
15.432049999999892,0.000287
15.444550000000767,0.000365
15.457049999998253,0.000415
15.469549999999128,0.00044
15.482050000000003,0.000423
15.494550000000876,0.00039
15.507049999998364,0.000341
15.519549999999237,0.000266
15.532050000000112,0.0002
15.544550000000987,0.00015
15.557049999998473,0.000146
15.569549999999348,0.000175
15.582050000000221,0.000237
15.594550000001096,0.000332
15.607049999998582,0.000423
15.619549999999457,0.000481
15.632050000000332,0.000506
15.644550000001205,0.000473
15.657049999998693,0.000407
15.669549999999566,0.00032
15.68205000000044,0.000237
15.694550000001316,0.000196
15.707049999998802,0.0002
15.719549999999675,0.000262
15.73205000000055,0.000349
15.744550000001425,0.000432
15.75704999999891,0.000514
15.769549999999786,0.000547
15.782050000000659,0.000552
15.794549999998146,0.000523
15.80704999999902,0.000498
15.819549999999895,0.000473
15.83205000000077,0.000481
15.844549999998256,0.00051
15.85704999999913,0.000572
15.869550000000004,0.000626
15.882050000000879,0.000684
15.894549999998365,0.000717
15.90704999999924,0.000734
15.919550000000115,0.000746
15.932050000000988,0.000734
15.944549999998475,0.000717
15.957049999999349,0.000692
15.969550000000224,0.00068
15.982050000001099,0.000651
15.994549999998585,0.00061
16.00704999999946,0.000556
16.019550000000333,0.000498
16.03205000000121,0.000436
16.044549999998694,0.000382
16.05704999999957,0.000349
16.069550000000444,0.000332
16.082050000001317,0.000353
16.094549999998804,0.000382
16.107049999999678,0.000419
16.119550000000554,0.000448
16.132050000001428,0.000465
16.144549999998915,0.000461
16.15704999999979,0.000427
16.169550000000662,0.000386
16.18204999999815,0.000345
16.194549999999023,0.000287
16.2070499999999,0.000241
16.219550000000773,0.000192
16.23204999999826,0.000146
16.244549999999133,8.4E-05
16.257050000000007,3.4E-05
16.269550000000883,1E-05
16.282049999998367,2.2E-05
16.29454999999924,6.3E-05
16.307050000000118,0.000146
16.31955000000099,0.000254
16.33204999999848,0.000365
16.34454999999935,0.000452
16.357050000000225,0.000518
16.3695500000011,0.000535
16.382049999998586,0.000518
16.394549999999462,0.000494
16.407050000000336,0.000477
16.41955000000121,0.00049
16.432049999998696,0.000539
16.44454999999957,0.000605
16.457050000000446,0.000663
16.46955000000132,0.000696
16.482049999998807,0.00068
16.49454999999968,0.000605
16.507050000000554,0.000498
16.51955000000143,0.00037
16.532049999998915,0.000262
16.54454999999979,0.000188
16.557050000000665,0.000159
16.569549999998152,0.000175
16.582049999999025,0.000204
16.5945499999999,0.000237
16.607050000000775,0.000245
16.61954999999826,0.000225
16.632049999999136,0.000188
16.64455000000001,0.000142
16.657050000000883,0.000109
16.66954999999837,0.000121
16.682049999999244,0.000163
16.69455000000012,0.000241
16.707050000000994,0.000353
16.71954999999848,0.000465
16.732049999999354,0.000581
16.744550000000228,0.000672
16.757050000001104,0.000734
16.76954999999859,0.000775
16.782049999999465,0.0008
16.79455000000034,0.000808
16.80705000000121,0.000787
16.8195499999987,0.000758
16.832049999999573,0.000713
16.84455000000045,0.000643
16.857050000001323,0.000564
16.86954999999881,0.00049
16.882049999999683,0.000427
16.894550000000557,0.000382
16.907050000001433,0.000386
16.919549999998917,0.000415
16.932049999999794,0.000461
16.944550000000667,0.000502
16.957049999998155,0.000523
16.96954999999903,0.000494
16.9820499999999,0.000411
16.99455000000078,0.000299
17.007049999998262,0.000154
17.01954999999914,3.4E-05
17.032050000000012,-6.1E-05
17.044550000000886,-0.000106
17.057049999998373,-9.8E-05
17.069549999999246,-5.7E-05
17.082050000000123,-1.5E-05
17.094550000000996,2.6E-05
17.107049999998484,3E-05
17.119549999999357,3.4E-05
17.13205000000023,2.2E-05
17.144550000001107,1.8E-05
17.15704999999859,2.2E-05
17.169549999999468,5.1E-05
17.18205000000034,7.2E-05
17.194550000001215,8.8E-05
17.207049999998702,9.6E-05
17.219549999999575,7.6E-05
17.232050000000452,4.3E-05
17.244550000001325,1E-06
17.257049999998813,-2.8E-05
17.269549999999686,-3.2E-05
17.28205000000056,-1.9E-05
17.294550000001436,1E-06
17.30704999999892,1E-05
17.319549999999797,1E-05
17.33205000000067,1E-06
17.344549999998158,-7E-06
17.35704999999903,1E-06
17.369549999999904,3.4E-05
17.38205000000078,0.000105
17.394549999998265,0.000183
17.407049999999142,0.000262
17.419550000000015,0.000303
17.43205000000089,0.000307
17.444549999998376,0.000254
17.45704999999925,0.000183
17.469550000000126,0.000121
17.482050000001,0.000117
17.494549999998487,0.000167
17.50704999999936,0.000303
17.519550000000233,0.000469
17.53205000000111,0.000634
17.544549999998594,0.000754
17.55704999999947,0.0008
17.569550000000344,0.000763
17.582050000001217,0.000676
17.594549999998705,0.000572
17.607049999999578,0.000502
17.619550000000455,0.000481
17.63205000000133,0.000527
17.644549999998816,0.000622
17.65704999999969,0.000725
17.669550000000562,0.000804
17.68205000000144,0.000821
17.694549999998923,0.000763
17.7070499999998,0.000651
17.719550000000673,0.000523
17.73204999999816,0.000407
17.744549999999034,0.000345
17.757049999999907,0.000361
17.769550000000784,0.00044
17.782049999998268,0.00056
17.794549999999145,0.000672
17.807050000000018,0.00075
17.81955000000089,0.000754
17.83204999999838,0.000676
17.844549999999252,0.000518
17.85705000000013,0.000341
17.869550000001002,0.000167
17.88204999999849,4.3E-05
17.894549999999363,1E-06
17.907050000000236,4.7E-05
17.919550000001113,0.000154
17.932049999998597,0.000312
17.944549999999474,0.000461
17.957050000000347,0.000552
17.96955000000122,0.000572
17.982049999998708,0.00051
17.99454999999958,0.000399
18.007050000000458,0.000262
18.01955000000133,0.000142
18.03204999999882,7.6E-05
18.044549999999692,7.6E-05
18.057050000000565,0.000138
18.069550000001442,0.000233
18.082049999998926,0.000357
18.094549999999803,0.000452
18.107050000000676,0.000514
18.119549999998164,0.000535
18.132049999999037,0.000523
18.14454999999991,0.000477
18.157050000000787,0.000427
18.16954999999827,0.000382
18.182049999999148,0.000328
18.19455000000002,0.000279
18.207050000000894,0.000212
18.21954999999838,0.000146
18.232049999999255,7.6E-05
18.24455000000013,2.2E-05
18.257050000001005,-1.1E-05
18.269549999998492,-1.5E-05
18.282049999999366,1.4E-05
18.29455000000024,6.8E-05
18.307050000001116,0.000138
18.3195499999986,0.000229
18.332049999999477,0.000316
18.34455000000035,0.000399
18.357050000001223,0.000465
18.36954999999871,0.000527
18.382049999999584,0.00056
18.39455000000046,0.000552
18.407050000001334,0.00051
18.41954999999882,0.000432
18.432049999999695,0.000312
18.444550000000568,0.000192
18.457050000001445,8.8E-05
18.46954999999893,2.6E-05
18.482049999999806,1.8E-05
18.49455000000068,6.3E-05
18.507049999998166,0.000159
18.51954999999904,0.000262
18.532049999999913,0.000374
18.54455000000079,0.000469
18.557049999998274,0.000535
18.569549999999147,0.00061
18.582050000000024,0.000676
18.594550000000897,0.000763
18.607049999998384,0.000854
18.619549999999258,0.000928
18.63205000000013,0.000969
18.644550000001008,0.000949
18.657049999998492,0.000858
18.66954999999937,0.000713
18.682050000000242,0.000556
18.694550000001115,0.000419
18.707049999998603,0.000353
18.719549999999476,0.000357
18.732050000000353,0.000432
18.744550000001226,0.000543
18.757049999998713,0.000651
18.769549999999587,0.000717
18.78205000000046,0.00073
18.794550000001337,0.000696
18.80704999999882,0.000634
18.819549999999698,0.000581
18.83205000000057,0.000564
18.844550000001444,0.000597
18.85704999999893,0.000667
18.869549999999805,0.000758
18.88205000000068,0.000837
18.894549999998166,0.000887
18.907049999999042,0.000903
18.919549999999916,0.000874
18.93205000000079,0.000837
18.944549999998276,0.000804
18.95704999999915,0.000787
18.969550000000027,0.000792
18.9820500000009,0.000816
18.994549999998387,0.000841
19.00704999999926,0.000854
19.019550000000134,0.000849
19.03205000000101,0.000829
19.044549999998495,0.000792
19.05704999999937,0.000763
19.069550000000245,0.000742
19.082050000001118,0.000754
19.094549999998605,0.000771
19.10704999999948,0.000804
19.119550000000356,0.000837
19.13205000000123,0.000862
19.144549999998716,0.000878
19.15704999999959,0.000874
19.169550000000463,0.000866
19.18205000000134,0.000862
19.194549999998824,0.000858
19.2070499999997,0.000845
19.219550000000574,0.000849
19.232050000001447,0.000825
19.244549999998934,0.000783
19.257049999999808,0.000734
19.269550000000685,0.000659
19.28204999999817,0.000581
19.294549999999045,0.000514
19.30704999999992,0.000452
19.319550000000792,0.000419
19.33204999999828,0.000394
19.344549999999153,0.000386
19.35705000000003,0.000374
19.369550000000903,0.000349
19.38204999999839,0.000307
19.394549999999263,0.000254
19.407050000000137,0.000179
19.419550000001014,0.000121
19.432049999998497,7.2E-05
19.444549999999374,4.3E-05
19.457050000000248,4.3E-05
19.46955000000112,7.6E-05
19.48204999999861,0.000121
19.49454999999948,0.000171
19.50705000000036,0.000221
19.51955000000123,0.000245
19.53204999999872,0.000241
19.544549999999592,0.000208
19.557050000000466,0.00015
19.569550000001342,8E-05
19.582049999998826,1.8E-05
19.594549999999703,-3.6E-05
19.607050000000577,-6.9E-05
19.61955000000145,-7.7E-05
19.632049999998937,-6.5E-05
19.64454999999981,-2.8E-05
19.657050000000687,1E-05
19.66954999999817,4.7E-05
19.682049999999048,7.6E-05
19.69454999999992,9.2E-05
19.707050000000795,8E-05
19.719549999998282,5.1E-05
19.732049999999155,-7E-06
19.744550000000032,-7.3E-05
19.757050000000905,-0.000115
19.769549999998393,-0.000148
19.782049999999266,-0.000143
19.79455000000014,-9.8E-05
19.807050000001016,-3.2E-05
19.8195499999985,4.7E-05
19.832049999999377,0.000117
19.84455000000025,0.00015
19.857050000001124,0.000171
19.86954999999861,0.000167
19.882049999999484,0.000167
19.89455000000036,0.000188
19.907050000001234,0.000241
19.919549999998722,0.000332
19.932049999999595,0.000448
19.94455000000047,0.000568
19.957050000001345,0.000651
19.96954999999883,0.000684
19.982049999999706,0.000651
19.99455000000058,0.000572
20.007049999998067,0.000477
20.01954999999894,0.000378
20.032049999999813,0.00032
20.04455000000069,0.000303
20.057049999998174,0.000328
20.06954999999905,0.000374
20.082049999999924,0.000427
20.094550000000797,0.000448
20.107049999998285,0.000456
20.11954999999916,0.000448
20.132050000000035,0.000427
20.14455000000091,0.000415
20.157049999998396,0.000419
20.16954999999927,0.000411
20.182050000000142,0.000399
20.19455000000102,0.000353
20.207049999998503,0.000291
20.21954999999938,0.000216
20.232050000000253,0.000167
20.244550000001126,0.000138
20.257049999998614,0.000179
20.269549999999487,0.00027
20.282050000000364,0.000411
20.294550000001237,0.000556
20.307049999998725,0.000659
20.319549999999598,0.000709
20.33205000000047,0.000667
20.344550000001348,0.00056
20.357049999998832,0.000407
20.36954999999971,0.000254
20.382050000000582,0.000113
20.39454999999807,1.8E-05
20.407049999998943,-1.1E-05
20.419549999999816,-1.9E-05
20.432050000000693,5E-06
20.444549999998177,1.8E-05
20.457049999999054,1E-05
20.469549999999927,-2.4E-05
20.4820500000008,-7.7E-05
20.494549999998288,-0.000135
20.50704999999916,-0.000189
20.519550000000038,-0.000222
20.53205000000091,-0.000218
20.5445499999984,-0.000189
20.557049999999272,-0.000139
20.569550000000145,-9E-05
20.582050000001022,-4.4E-05
20.594549999998506,-1.9E-05
20.607049999999383,-7E-06
20.619550000000256,1.4E-05
20.63205000000113,3.9E-05
20.644549999998617,7.6E-05
20.65704999999949,0.000142
20.669550000000367,0.000221
20.68205000000124,0.000307
20.694549999998728,0.000361
20.7070499999996,0.000394
20.719550000000474,0.000386
20.73205000000135,0.000349
20.744549999998835,0.000291
20.757049999999712,0.000245
20.769550000000585,0.000225
20.782049999998073,0.000237
20.794549999998946,0.00027
20.80704999999982,0.00032
20.819550000000696,0.00037
20.83204999999818,0.000394
20.844549999999057,0.00039
20.85704999999993,0.000382
20.869550000000803,0.000353
20.88204999999829,0.000349
20.894549999999164,0.000357
20.907050000000037,0.000394
20.919550000000914,0.000436
20.932049999998398,0.000469
20.944549999999275,0.000477
20.957050000000148,0.000432
20.96955000000102,0.000365
20.98204999999851,0.000279
20.994549999999382,0.000188
21.00705000000026,0.000142
21.019550000001132,0.00015
21.03204999999862,0.000196
21.044549999999493,0.000283
21.057050000000366,0.000374
21.069550000001243,0.00044
21.082049999998727,0.000461
21.094549999999604,0.000423
21.107050000000477,0.000353
21.11955000000135,0.000262
21.132049999998838,0.000175
21.14454999999971,0.000125
21.157050000000588,0.000113
21.169549999998072,0.000138
21.18204999999895,0.000175
21.194549999999822,0.000233
21.207050000000695,0.000283
21.219549999998183,0.000336
21.232049999999056,0.000386
21.244549999999933,0.000456
21.257050000000806,0.000527
21.269549999998294,0.000585
21.282049999999167,0.000614
21.29455000000004,0.000593
21.307050000000917,0.000514
21.3195499999984,0.000403
21.332049999999278,0.000266
21.34455000000015,0.000134
21.357050000001024,3.9E-05
21.36954999999851,1.4E-05
21.382049999999385,4.3E-05
21.39455000000026,0.000105
21.407050000001135,0.000188
21.419549999998623,0.000262
21.432049999999496,0.000307
21.44455000000037,0.000312
21.457050000001246,0.000287
21.46954999999873,0.000274
21.482049999999607,0.000274
21.49455000000048,0.000303
21.507050000001353,0.000345
21.51954999999884,0.000394
21.532049999999714,0.000411
21.54455000000059,0.000407
21.557049999998075,0.00037
21.56954999999895,0.000299
21.582049999999825,0.000225
21.594550000000698,0.000167
21.607049999998186,0.000134
21.61954999999906,0.000134
21.632049999999936,0.000154
21.64455000000081,0.000179
21.657049999998296,0.000204
21.66954999999917,0.000216
21.682050000000043,0.000216
21.69455000000092,0.000208
21.707049999998404,0.000188
21.71954999999928,0.000179
21.732050000000154,0.000175
21.744550000001027,0.000179
21.757049999998515,0.000188
21.769549999999388,0.000204
21.782050000000265,0.000212
21.794550000001138,0.000216
21.807049999998625,0.000208
21.8195499999995,0.000196
21.832050000000372,0.000163
21.84455000000125,0.000117
21.857049999998733,5.9E-05
21.86954999999961,5E-06
21.882050000000483,-4.8E-05
21.894550000001356,-6.9E-05
21.907049999998844,-6.9E-05
21.919549999999717,-5.7E-05
21.932050000000594,-2.4E-05
21.944549999998078,2.2E-05
21.957049999998954,3.4E-05
21.969549999999828,3.9E-05
21.9820500000007,1.8E-05
21.99454999999819,1E-06
22.00704999999906,-1.9E-05
22.01954999999994,-5.2E-05
22.03205000000081,-5.7E-05
22.0445499999983,-4.4E-05
22.057049999999172,-7E-06
22.069550000000046,4.3E-05
22.082050000000923,0.000121
22.094549999998407,0.000216
22.107049999999283,0.000324
22.119550000000157,0.00044
22.13205000000103,0.000543
22.144549999998517,0.00063
22.15704999999939,0.000688
22.169550000000267,0.000717
22.18205000000114,0.000717
22.194549999998628,0.000713
22.2070499999995,0.000721
22.219550000000375,0.000738
22.23205000000125,0.000779
22.244549999998736,0.000833
22.257049999999612,0.000891
22.269550000000486,0.000932
22.28205000000136,0.000945
22.294549999998846,0.000941
22.30704999999972,0.000928
22.319550000000596,0.00092
22.33204999999808,0.000932
22.344549999998957,0.00099
22.35704999999983,0.001073
22.369550000000704,0.00116
22.38204999999819,0.001214
22.394549999999064,0.001218
22.40704999999994,0.001147
22.419550000000815,0.001023
22.432049999998302,0.000858
22.444549999999175,0.000688
22.45705000000005,0.000535
22.469550000000925,0.000452
22.48204999999841,0.000419
22.494549999999286,0.00044
22.50705000000016,0.000485
22.519550000001033,0.000547
22.53204999999852,0.000585
22.544549999999393,0.000597
22.55705000000027,0.000585
22.569550000001144,0.000543
22.58204999999863,0.00051
22.594549999999504,0.000477
22.607050000000378,0.000465
22.619550000001254,0.000452
22.63204999999874,0.000444
22.644549999999615,0.00044
22.65705000000049,0.000436
22.66955000000136,0.000419
22.68204999999885,0.000411
22.694549999999722,0.00039
22.7070500000006,0.000365
22.719549999998083,0.000307
22.73204999999896,0.000258
22.744549999999833,0.000179
22.757050000000707,0.000105
22.769549999998194,4.3E-05
22.782049999999067,-1.1E-05
22.794549999999944,-2.8E-05
22.807050000000817,-3.2E-05
22.819549999998305,-1.1E-05
22.832049999999178,1E-05
22.84455000000005,-7E-06
22.85705000000093,-2.8E-05
22.869549999998412,-9E-05
22.88204999999929,-0.000156
22.894550000000162,-0.00021
22.907050000001036,-0.000247
22.919549999998523,-0.000243
22.932049999999396,-0.00021
22.944550000000273,-0.000156
22.957050000001146,-9.8E-05
22.969549999998634,-5.2E-05
22.982049999999507,-1.5E-05
22.99455000000038,-3E-06
23.007050000001257,1.8E-05
23.01954999999874,3.9E-05
23.032049999999618,8.4E-05
23.04455000000049,0.00013
23.057050000001365,0.000171
23.069549999998852,0.0002
23.082049999999725,0.000196
23.094550000000602,0.000163
23.107049999998086,0.000121
23.119549999998963,8E-05
23.132049999999836,6.8E-05
23.14455000000071,8E-05
23.157049999998197,0.000134
23.16954999999907,0.000208
23.182049999999943,0.00027
23.19455000000082,0.000336
23.207049999998304,0.000374
23.21954999999918,0.000399
23.232050000000054,0.000419
23.244550000000928,0.000456
23.257049999998415,0.000514
23.26954999999929,0.000597
23.282050000000165,0.00068
23.29455000000104,0.00075
23.307049999998526,0.000787
23.3195499999994,0.000796
23.332050000000272,0.000775
23.34455000000115,0.000738
23.357049999998633,0.000709
23.36954999999951,0.000696
23.382050000000383,0.000701
23.394550000001257,0.000721
23.407049999998744,0.000742
23.419549999999617,0.000742
23.432050000000494,0.000709
23.444550000001367,0.000655
23.457049999998855,0.000581
23.469549999999728,0.000531
23.4820500000006,0.00049
23.49454999999809,0.000485
23.507049999998962,0.000502
23.51954999999984,0.000535
23.532050000000712,0.000556
23.5445499999982,0.000564
23.557049999999073,0.000531
23.569549999999946,0.000477
23.582050000000823,0.000403
23.594549999998307,0.00032
23.607049999999184,0.000254
23.619550000000057,0.000204
23.63205000000093,0.000179
23.644549999998418,0.00015
23.65704999999929,0.00013
23.669550000000168,8.8E-05
23.68205000000104,3.9E-05
23.69454999999853,-5.2E-05
23.707049999999402,-0.000172
23.719550000000275,-0.000297
23.732050000001152,-0.000421
23.744549999998636,-0.000537
23.757049999999513,-0.00064
23.769550000000386,-0.000735
23.78205000000126,-0.000789
23.794549999998747,-0.00083
23.80704999999962,-0.000855
23.819550000000497,-0.000872
23.83205000000137,-0.000839
23.844549999998858,-0.000797
23.85704999999973,-0.000756
23.869550000000604,-0.000698
23.88204999999809,-0.000619
23.894549999998965,-0.00057
23.907049999999842,-0.000528
23.919550000000715,-0.000491
23.932049999998203,-0.000421
23.944549999999076,-0.00033
23.95704999999995,-0.00023
23.969550000000826,-9E-05
23.98204999999831,0.000117
23.994549999999187,0.000336
24.00705000000006,0.000564
24.019550000000933,0.000816
24.03204999999842,0.001098
24.044549999999294,0.001379
24.05705000000017,0.001656
24.069550000001044,0.001975
24.08204999999853,0.002368
24.094549999999405,0.002778
24.107050000000278,0.003195
24.119550000001155,0.003675
24.13204999999864,0.004213
24.144549999999516,0.004739
24.15705000000039,0.005289
24.169550000001262,0.005881
24.18204999999875,0.006534
24.194549999999623,0.007188
24.2070500000005,0.007858
24.219550000001373,0.008537
24.23204999999886,0.009207
24.244549999999734,0.009819
24.257050000000607,0.01037
24.269549999998095,0.010887
24.282049999998968,0.011392
24.294549999999845,0.011851
24.307050000000718,0.01231
24.319549999998205,0.012819
24.33204999999908,0.013369
24.344549999999952,0.013903
24.35705000000083,0.014416
24.369549999998313,0.0149
24.38204999999919,0.015326
24.394550000000063,0.015641
24.407050000000936,0.015852
24.419549999998424,0.016009
24.432049999999297,0.016117
24.444550000000174,0.016179
24.457050000001047,0.016228
24.469549999998534,0.016294
24.482049999999408,0.016369
24.49455000000028,0.016419
24.507050000001158,0.016431
24.51954999999864,0.016419
24.53204999999952,0.016361
24.54455000000039,0.016212
24.557050000001265,0.016013
24.569549999998753,0.015798
24.582049999999626,0.015554
24.594550000000503,0.015293
24.607050000001376,0.015024
24.619549999998863,0.014784
24.632049999999737,0.014553
24.64455000000061,0.014309
24.657049999998097,0.01406
24.66954999999897,0.013804
24.682049999999848,0.013518
24.69455000000072,0.013212
24.70704999999821,0.012906
24.71954999999908,0.012604
24.732049999999955,0.012318
24.74455000000083,0.012074
24.757049999998316,0.01188
24.769549999999192,0.011735
24.782050000000066,0.011619
24.79455000000094,0.011545
24.807049999998426,0.011483
24.8195499999993,0.011425
24.832050000000176,0.011334
24.84455000000105,0.011239
24.857049999998537,0.011131
24.86954999999941,0.011011
24.882050000000284,0.010879
24.89455000000116,0.010754
24.907049999998645,0.010634
24.91954999999952,0.010515
24.932050000000395,0.010374
24.944550000001268,0.010254
24.957049999998755,0.010142
24.96954999999963,0.010051
24.982050000000505,0.009952
24.99455000000138,0.009898
25.007049999998866,0.009881
25.01954999999974,0.009869
25.032050000000613,0.009836
25.0445499999981,0.009815
25.057049999998974,0.009778
25.06954999999985,0.00972
25.082050000000724,0.009637
25.09454999999821,0.009559
25.107049999999084,0.009497
25.119549999999958,0.009435
25.132050000000834,0.009335
25.14454999999832,0.009224
25.157049999999195,0.009075
25.16955000000007,0.00886
25.18205000000094,0.008599
25.19454999999843,0.008326
25.207049999999303,0.00804
25.21955000000018,0.007759
25.232050000001053,0.007494
25.24454999999854,0.007283
25.257049999999413,0.007093
25.269550000000287,0.006903
25.282050000001163,0.006687
25.294549999998647,0.006472
25.307049999999524,0.006245
25.319550000000397,0.005996
25.33205000000127,0.005765
25.34454999999876,0.005574
25.35704999999963,0.005425
25.36955000000051,0.005301
25.38205000000138,0.005177
25.39454999999887,0.005066
25.407049999999742,0.00495
25.419550000000616,0.004797
25.432049999998103,0.004606
25.444549999998976,0.004428
25.457049999999853,0.004279
25.469550000000726,0.004164
25.48204999999821,0.004068
25.494549999999087,0.004023
25.50704999999996,0.004002
25.519550000000834,0.003961
25.53204999999832,0.00387
25.544549999999195,0.00375
25.55705000000007,0.003597
25.569550000000945,0.003406
25.582049999998432,0.003224
25.594549999999305,0.003088
25.60705000000018,0.003013
25.619550000001055,0.003009
25.63204999999854,0.003055
25.644549999999416,0.003133
25.65705000000029,0.003187
25.669550000001163,0.0032
25.68204999999865,0.003133
25.694549999999523,0.003005
25.7070500000004,0.002835
25.719550000001274,0.002637
25.73204999999876,0.002459
25.744549999999634,0.002343
25.757050000000508,0.002273
25.769550000001384,0.002236
25.78204999999887,0.002202
25.794549999999745,0.002153
25.80705000000062,0.002062
25.819549999998106,0.001921
25.83204999999898,0.001727
25.844549999999852,0.001528
25.85705000000073,0.001354
25.869549999998213,0.001201
25.88204999999909,0.001118
25.894549999999963,0.001089
25.907050000000837,0.001106
25.919549999998324,0.001135
25.932049999999197,0.00118
25.944550000000074,0.001234
25.957050000000947,0.001296
25.969549999998435,0.001346
25.982049999999308,0.001437
25.99455000000018,0.001528
26.00705000000106,0.001615
26.019549999998542,0.001689
26.03204999999942,0.001727
26.044550000000292,0.001731
26.057050000001166,0.001706
26.069549999998653,0.00166
26.082049999999526,0.001619
26.094550000000403,0.001598
26.107050000001276,0.001586
26.119549999998764,0.001603
26.132049999999637,0.001627
26.14455000000051,0.001652
26.157050000001387,0.001669
26.16954999999887,0.001698
26.182049999999748,0.001739
26.19455000000062,0.001818
26.20704999999811,0.00195
26.219549999998982,0.002103
26.232049999999855,0.002281
26.244550000000732,0.002434
26.257049999998216,0.002558
26.269549999999093,0.002645
26.282049999999966,0.002687
26.29455000000084,0.002691
26.307049999998327,0.002703
26.3195499999992,0.002744
26.332050000000077,0.002827
26.34455000000095,0.002943
26.357049999998438,0.003063
26.36954999999931,0.003175
26.382050000000184,0.003249
26.39455000000106,0.003262
26.407049999998545,0.003229
26.419549999999422,0.003171
26.432050000000295,0.003121
26.44455000000117,0.003075
26.457049999998656,0.003063
26.46954999999953,0.0031
26.482050000000406,0.003162
26.49455000000128,0.003237
26.507049999998767,0.003303
26.51954999999964,0.003369
26.532050000000513,0.003423
26.54455000000139,0.00346
26.557049999998874,0.003477
26.56954999999975,0.003477
26.582050000000624,0.003473
26.59454999999811,0.003444
26.607049999998985,0.003406
26.619549999999858,0.00339
26.632050000000735,0.003402
26.64454999999822,0.003456
26.657049999999096,0.003551
26.66954999999997,0.003696
26.682050000000842,0.003837
26.69454999999833,0.003948
26.707049999999203,0.004006
26.71955000000008,0.003986
26.732050000000953,0.003911
26.74454999999844,0.003804
26.757049999999314,0.003696
26.769550000000187,0.003642
26.782050000001064,0.003671
26.794549999998548,0.003766
26.807049999999425,0.00389
26.819550000000298,0.004015
26.83205000000117,0.004102
26.84454999999866,0.004114
26.857049999999532,0.004073
26.86955000000041,0.003986
26.882050000001282,0.003924
26.89454999999877,0.003903
26.907049999999643,0.003948
26.919550000000516,0.004048
26.932050000001393,0.004193
26.944549999998877,0.004308
26.957049999999754,0.004362
26.969550000000627,0.004341
26.982049999998114,0.004275
26.994549999998988,0.004168
27.00704999999986,0.004081
27.019550000000738,0.004044
27.032049999998222,0.004089
27.0445499999991,0.004188
27.057049999999972,0.004329
27.069550000000845,0.004457
27.082049999998333,0.004561
27.094549999999206,0.004594
27.107050000000083,0.004594
27.119550000000956,0.004569
27.132049999998443,0.004548
27.144549999999317,0.004561
27.15705000000019,0.004623
27.169550000001067,0.004735
27.18204999999855,0.004871
27.194549999999428,0.004983
27.2070500000003,0.005094
27.219550000001174,0.005148
27.23204999999866,0.005186
27.244549999999535,0.005206
27.25705000000041,0.00521
27.269550000001285,0.005235
27.282049999998772,0.005293
27.294549999999646,0.005368
27.30705000000052,0.005467
27.319550000001396,0.005587
27.33204999999888,0.005715
27.344549999999757,0.005839
27.35705000000063,0.005943
27.369549999998117,0.006025
27.38204999999899,0.006096
27.394549999999864,0.006133
27.40705000000074,0.006137
27.419549999998225,0.006145
27.4320499999991,0.006183
27.444549999999975,0.006232
27.457050000000848,0.006315
27.469549999998335,0.006423
27.48204999999921,0.006576
27.494550000000086,0.0067
27.50705000000096,0.006791
27.519549999998446,0.006849
27.53204999999932,0.006865
27.544550000000193,0.006832
27.55705000000107,0.006787
27.569549999998554,0.006737
27.58204999999943,0.006692
27.594550000000304,0.006667
27.607050000001177,0.006692
27.619549999998664,0.006741
27.632049999999538,0.006824
27.644550000000415,0.006944
27.657050000001288,0.007072
27.669549999998775,0.007213
27.68204999999965,0.007358
27.694550000000522,0.007469
27.7070500000014,0.007552
27.719549999998883,0.007602
27.73204999999976,0.007631
27.744550000000633,0.007651
27.757049999998117,0.007685
27.769549999998993,0.00773
27.782049999999867,0.007788
27.79455000000074,0.00785
27.807049999998227,0.007871
27.8195499999991,0.00785
27.832049999999978,0.007763
27.84455000000085,0.007614
27.85704999999834,0.00744
27.86954999999921,0.007267
27.882050000000085,0.007143
27.89455000000096,0.007085
27.907049999998446,0.007093
27.919549999999322,0.007143
27.932050000000196,0.007213
27.94455000000107,0.007238
27.957049999998556,0.0072
27.96954999999943,0.007118
27.982050000000307,0.006989
27.99455000000118,0.006857
28.007049999998667,0.006737
28.01954999999954,0.006671
28.032050000000414,0.00665
28.04455000000129,0.006667
28.057049999998775,0.006692
28.06954999999965,0.006692
28.082050000000525,0.006683
28.094550000001398,0.00665
28.107049999998885,0.006621
28.11954999999976,0.006621
28.132050000000635,0.006658
28.14454999999812,0.006745
28.157049999998996,0.006853
28.16954999999987,0.006981
28.182050000000743,0.007089
28.19454999999823,0.007171
28.207049999999104,0.007225
28.21954999999998,0.007258
28.232050000000854,0.00732
28.24454999999834,0.007403
28.257049999999214,0.007523
28.269550000000088,0.007676
28.282050000000964,0.007862
28.29454999999845,0.00804
28.307049999999325,0.008206
28.3195500000002,0.008346
28.33205000000107,0.008458
28.34454999999856,0.008558
28.357049999999433,0.008615
28.36955000000031,0.008694
28.382050000001183,0.008781
28.39454999999867,0.008847
28.407049999999543,0.008926
28.419550000000417,0.008992
28.432050000001293,0.009054
28.444549999998777,0.009108
28.457049999999654,0.009145
28.469550000000527,0.009178
28.4820500000014,0.009224
28.49454999999889,0.009273
28.50704999999976,0.009344
28.51955000000064,0.009443
28.532049999998122,0.009579
28.544549999999,0.009716
28.557049999999872,0.009844
28.569550000000746,0.00996
28.582049999998233,0.010055
28.594549999999106,0.010105
28.607049999999983,0.010109
28.619550000000856,0.010113
28.632049999998344,0.010109
28.644549999999217,0.010121
28.65705000000009,0.010138
28.669550000000967,0.010175
28.68204999999845,0.010212
28.694549999999328,0.010221
28.7070500000002,0.010212
28.719550000001075,0.010171
28.732049999998562,0.010113
28.744549999999435,0.010059
28.757050000000312,0.010035
28.769550000001185,0.010059
28.782049999998673,0.010109
28.794549999999546,0.010192
28.80705000000042,0.010279
28.819550000001296,0.010345
28.83204999999878,0.010366
28.844549999999657,0.010353
28.85705000000053,0.010324
28.869550000001404,0.010299
28.88204999999889,0.010258
28.894549999999764,0.010241
28.90705000000064,0.010246
28.919549999998125,0.010233
28.932049999999002,0.010175
28.944549999999875,0.010105
28.95705000000075,0.010026
28.969549999998236,0.009919
28.98204999999911,0.009786
28.994549999999986,0.009708
29.00705000000086,0.009683
29.019549999998347,0.009699
29.03204999999922,0.009695
29.044550000000093,0.009728
29.05705000000097,0.009753
29.069549999998454,0.00972
29.08204999999933,0.009596
29.094550000000204,0.00943
29.107050000001077,0.009207
29.119549999998565,0.008942
29.13204999999944,0.008595
29.144550000000315,0.008235
29.15705000000119,0.007854
29.169549999998676,0.007436
29.18204999999955,0.006923
29.194550000000422,0.006402
29.2070500000013,0.005864
29.219549999998783,0.005277
29.23204999999966,0.004602
29.244550000000533,0.003948
29.257050000001406,0.003262
29.269549999998894,0.002521
29.282049999999767,0.001718
29.294550000000644,0.000916
29.307049999998128,0.000105
29.319549999999005,-0.000714
29.332049999999878,-0.001534
29.34455000000075,-0.002287
29.35704999999824,-0.002986
29.369549999999112,-0.003685
29.38204999999999,-0.004397
29.394550000000862,-0.005108
29.40704999999835,-0.005866
29.419549999999223,-0.006681
29.432050000000096,-0.007525
29.444550000000973,-0.008319
29.457049999998457,-0.009064
29.469549999999334,-0.009734
29.482050000000207,-0.010301
29.49455000000108,-0.010739
29.507049999998568,-0.011087
29.51954999999944,-0.011401
29.532050000000318,-0.011674
29.54455000000119,-0.011885
29.55704999999868,-0.012072
29.569549999999552,-0.012216
29.582050000000425,-0.012287
29.594550000001302,-0.012225
29.607049999998786,-0.012072
29.619549999999663,-0.011844
29.632050000000536,-0.01155
29.64455000000141,-0.011178
29.657049999998897,-0.010768
29.66954999999977,-0.010363
29.682050000000647,-0.009908
29.69454999999813,-0.009411
29.707049999999008,-0.008907
29.71954999999988,-0.008377
29.732050000000754,-0.007827
29.74454999999824,-0.007289
29.757049999999115,-0.006759
29.76954999999999,-0.006221
29.782050000000865,-0.005663
29.794549999998353,-0.005079
29.807049999999226,-0.004459
29.8195500000001,-0.003809
29.832050000000976,-0.003143
29.84454999999846,-0.002485
29.857049999999337,-0.001873
29.86955000000021,-0.001323
29.882050000001083,-0.000822
29.89454999999857,-0.000404
29.907049999999444,-1.9E-05
29.91955000000032,0.000345
29.932050000001194,0.000725
29.94454999999868,0.001044
29.957049999999555,0.001329
29.969550000000428,0.001565
29.982050000001305,0.001739
29.99454999999879,0.001797
30.007049999999666,0.001785
30.01955000000054,0.001718
30.032050000001412,0.001644
30.0445499999989,0.001532
30.057049999999773,0.001425
30.06955000000065,0.00135
30.082049999998134,0.001276
30.094549999999007,0.001164
30.107049999999884,0.001027
30.119550000000757,0.000878
30.132049999998245,0.000705
30.144549999999118,0.000485
30.15704999999999,0.00025
30.169550000000868,1.8E-05
30.182049999998352,-0.000181
30.19454999999923,-0.000383
30.207050000000102,-0.000561
30.219550000000975,-0.000706
30.232049999998463,-0.000843
30.244549999999336,-0.00095
30.257050000000213,-0.001054
30.269550000001086,-0.001145
30.282049999998573,-0.001232
30.294549999999447,-0.00131
30.30705000000032,-0.001376
30.319550000001197,-0.001443
30.33204999999868,-0.001513
30.344549999999558,-0.001538
30.35705000000043,-0.001546
30.369550000001304,-0.001534
30.38204999999879,-0.001509
30.394549999999665,-0.001472
30.40705000000054,-0.001447
30.419550000001415,-0.001439
30.432049999998902,-0.001443
30.444549999999776,-0.001455
30.45705000000065,-0.001455
30.469549999998137,-0.00143
30.48204999999901,-0.001352
30.494549999999887,-0.001223
30.50705000000076,-0.001062
30.519549999998247,-0.000901
30.53204999999912,-0.000768
30.544549999999994,-0.00069
30.55705000000087,-0.000669
30.569549999998355,-0.00069
30.58204999999923,-0.000702
30.594550000000105,-0.000694
30.607050000000978,-0.00064
30.619549999998465,-0.000528
30.63204999999934,-0.000367
30.644550000000216,-0.000214
30.65705000000109,-9.8E-05
30.669549999998576,-4E-05
30.68204999999945,-3.6E-05
30.694550000000323,-8.6E-05
30.7070500000012,-0.000135
30.719549999998684,-0.000156
30.73204999999956,-7.7E-05
30.744550000000434,6.3E-05
30.757050000001307,0.000266
30.769549999998794,0.00049
30.782049999999668,0.000709
30.794550000000545,0.000854
30.807050000001418,0.000924
30.819549999998905,0.000953
30.83204999999978,0.000978
30.844550000000652,0.001019
30.85704999999814,0.001135
30.869549999999013,0.001325
30.88204999999989,0.001607
30.894550000000763,0.001929
30.90704999999825,0.002269
30.919549999999123,0.002587
30.932049999999997,0.002877
30.944550000000874,0.003125
30.957049999998357,0.00334
30.969549999999234,0.003518
30.982050000000108,0.003696
30.99455000000098,0.003857
31.00704999999847,0.004015
31.01954999999934,0.004159
31.03205000000022,0.004288
31.04455000000109,0.004395
31.05704999999858,0.004486
31.069549999999452,0.004581
31.082050000000326,0.004681
31.094550000001203,0.004784
31.107049999998686,0.004904
31.119549999999563,0.005028
31.132050000000437,0.00514
31.14455000000131,0.005206
31.157049999998797,0.005227
31.16954999999967,0.005169
31.182050000000547,0.005041
31.19455000000142,0.00485
31.207049999998908,0.004631
31.21954999999978,0.004408
31.232050000000655,0.004197
31.244549999998142,0.004035
31.257049999999015,0.003903
31.269549999999892,0.003812
31.282050000000766,0.003733
31.294549999998253,0.003646
31.307049999999126,0.003531
31.31955,0.003382
31.332050000000876,0.0032
31.34454999999836,0.002984
31.357049999999237,0.002761
31.36955000000011,0.002538
31.382050000000984,0.002289
31.39454999999847,0.002041
31.407049999999344,0.001772
31.41955000000022,0.001495
31.432050000001095,0.001214
31.444549999998582,0.000945
31.457049999999455,0.000717
31.46955000000033,0.000535
31.482050000001205,0.000374
31.49454999999869,0.000266
31.507049999999566,0.000179
31.51955000000044,8.4E-05
31.532050000001313,-4.8E-05
31.5445499999988,-0.000189
31.557049999999673,-0.00035
31.56955000000055,-0.000512
31.582050000001423,-0.000673
31.59454999999891,-0.000772
31.607049999999784,-0.000839
31.619550000000658,-0.000872
31.632049999998145,-0.000896
31.64454999999902,-0.000909
31.657049999999895,-0.00095
31.66955000000077,-0.001029
31.682049999998256,-0.001153
31.69454999999913,-0.001281
31.707050000000002,-0.001422
31.71955000000088,-0.00155
31.732049999998363,-0.00167
31.74454999999924,-0.001745
31.757050000000113,-0.00179
31.769550000000987,-0.001803
31.782049999998474,-0.001778
31.794549999999347,-0.001732
31.807050000000224,-0.001662
31.819550000001097,-0.001612
31.832049999998585,-0.001558
31.844549999999458,-0.001538
31.85705000000033,-0.00155
31.869550000001208,-0.001604
31.882049999998692,-0.001691
31.89454999999957,-0.001769
31.907050000000442,-0.00184
31.919550000001315,-0.001877
31.932049999998803,-0.001861
31.944549999999676,-0.001782
31.957050000000553,-0.00167
31.969550000001426,-0.001534
31.982049999998914,-0.001393
31.994549999999787,-0.001269
32.00705000000066,-0.001182
32.01954999999815,-0.001128
32.032049999999025,-0.001091
32.044549999999894,-0.001062
32.05705000000077,-0.00105
32.06954999999826,-0.001033
32.08204999999913,-0.000996
32.094550000000005,-0.000946
32.10705000000088,-0.000888
32.11954999999837,-0.000818
32.13204999999924,-0.000719
32.144550000000116,-0.000599
32.15705000000099,-0.000458
32.16954999999847,-0.000305
32.18204999999935,-0.000139
32.19455000000023,1E-05
32.2070500000011,0.000113
32.219549999998584,0.000188
32.23204999999946,0.000229
32.24455000000034,0.000221
32.25705000000121,0.000196
32.269549999998695,0.000188
32.28204999999957,0.000216
32.29455000000044,0.000283
32.30705000000132,0.000411
32.319549999998806,0.00056
32.33204999999968,0.000734
32.34455000000055,0.000862
32.35705000000143,0.000957
32.36954999999892,0.000978
32.382049999999786,0.000932
32.39455000000066,0.000825
32.40704999999815,0.000705
32.41954999999903,0.000593
32.4320499999999,0.000518
32.444550000000774,0.00049
32.45704999999826,0.000514
32.46954999999913,0.00056
32.48205000000001,0.000597
32.494550000000885,0.000593
32.50704999999837,0.000539
32.51954999999924,0.000456
32.53205000000012,0.000332
32.544550000000996,0.000212
32.557049999998476,0.000125
32.56954999999935,8.4E-05
32.58205000000023,8.4E-05
32.5945500000011,0.000125
32.60704999999859,0.000163
32.619549999999464,0.000183
32.63205000000034,0.000171
32.64455000000121,9.6E-05
32.6570499999987,-1.9E-05
32.669549999999575,-0.000181
32.682050000000444,-0.000371
32.69455000000132,-0.000561
32.70704999999881,-0.000739
32.719549999999685,-0.000892
32.732050000000555,-0.000992
32.74455000000143,-0.001037
32.75704999999892,-0.001021
32.76954999999979,-0.000963
32.782050000000666,-0.000863
32.794549999998154,-0.000777
32.80704999999903,-0.000719
32.8195499999999,-0.000714
32.83205000000078,-0.000752
32.844549999998264,-0.000843
32.857049999999134,-0.00093
32.86955000000001,-0.001
32.88205000000089,-0.001025
32.894549999998375,-0.000983
32.907049999999245,-0.000876
32.91955000000012,-0.000743
32.932050000001,-0.000611
32.94454999999848,-0.00052
32.957049999999356,-0.00047
32.96955000000023,-0.000462
32.9820500000011,-0.00047
32.99454999999859,-0.000462
33.00704999999947,-0.000421
33.01955000000034,-0.000326
33.03205000000121,-0.000181
33.0445499999987,-2.8E-05
33.05704999999958,9.2E-05
33.06955000000045,0.000175
33.082050000001324,0.000183
33.09454999999881,0.000146
33.10704999999969,9.2E-05
33.11955000000056,6.3E-05
33.132050000001435,7.6E-05
33.14454999999892,0.000154
33.15704999999979,0.000303
33.16955000000067,0.000465
33.182049999998156,0.00063
33.19454999999903,0.000742
33.2070499999999,0.000792
33.21955000000078,0.000775
33.23204999999827,0.000696
33.24454999999914,0.000589
33.257050000000014,0.000477
33.26955000000089,0.000394
33.28204999999838,0.000349
33.29454999999925,0.000324
33.307050000000125,0.00032
33.319550000001,0.000332
33.33204999999848,0.000345
33.34454999999936,0.000341
33.357050000000235,0.000316
33.369550000001105,0.000274
33.38204999999859,0.000212
33.39454999999947,0.00013
33.407050000000346,3.9E-05
33.419550000001216,-6.9E-05
33.4320499999987,-0.00016
33.44454999999958,-0.000201
33.45705000000045,-0.00021
33.46955000000133,-0.00016
33.482049999998814,-6.5E-05
33.49454999999969,3.9E-05
33.50705000000056,0.000121
33.51955000000144,0.000154
33.532049999998925,0.000113
33.544549999999795,1.8E-05
33.55705000000067,-0.000139
33.56954999999816,-0.000305
33.58204999999903,-0.000441
33.594549999999906,-0.000516
33.60705000000078,-0.000524
33.61954999999827,-0.000462
33.63204999999914,-0.000379
33.64455000000002,-0.000292
33.65705000000089,-0.00023
33.669549999998374,-0.00021
33.68204999999925,-0.000226
33.69455000000013,-0.000255
33.707050000001,-0.000297
33.719549999998485,-0.000321
33.73204999999936,-0.000305
33.74455000000024,-0.000251
33.75705000000111,-0.000197
33.769549999998596,-0.000148
33.78204999999947,-0.000135
33.79455000000034,-0.000172
33.80705000000122,-0.000255
33.819549999998706,-0.000388
33.83204999999958,-0.000549
33.84455000000045,-0.000706
33.85705000000133,-0.000822
33.86954999999882,-0.000892
33.88204999999969,-0.00088
33.894550000000564,-0.000789
33.90705000000144,-0.000619
33.91954999999893,-0.000425
33.9320499999998,-0.000226
33.944550000000675,-7.7E-05
33.95704999999816,1.8E-05
33.96954999999903,2.6E-05
33.98204999999991,-1.1E-05
33.994550000000785,-9.4E-05
34.00704999999827,-0.000177
34.01954999999914,-0.000214
34.03205000000002,-0.000193
34.044550000000896,-0.000123
34.05704999999838,-1.9E-05
34.06954999999925,0.000105
34.08205000000013,0.000204
34.094550000001,0.000262
34.10704999999849,0.000258
34.119549999999364,0.000208
34.13205000000024,0.000125
34.14455000000111,4.3E-05
34.1570499999986,-1.1E-05
34.169549999999475,-3E-06
34.182050000000345,8.4E-05
34.19455000000122,0.000225
34.20704999999871,0.000411
34.219549999999586,0.000576
34.232050000000456,0.000705
34.24455000000133,0.000734
34.25704999999882,0.000676
34.26954999999969,0.000523
34.28205000000057,0.000324
34.29455000000144,0.00013
34.30704999999893,-7E-06
34.3195499999998,-6.1E-05
34.33205000000068,-1.5E-05
34.344549999998165,0.000105
34.357049999999035,0.000254
34.36954999999991,0.00039
34.38205000000079,0.000477
34.394549999998276,0.000494
34.407049999999145,0.000448
34.41955000000002,0.00037
34.4320500000009,0.000291
34.44454999999838,0.000245
34.457049999999256,0.000237
34.46955000000013,0.000274
34.482050000001,0.000336
34.49454999999849,0.000394
34.50704999999937,0.00044
34.519550000000244,0.000465
34.532050000001114,0.000469
34.5445499999986,0.000481
34.55704999999948,0.000506
34.56955000000035,0.000547
34.582050000001225,0.000601
34.59454999999871,0.000647
34.60704999999959,0.000684
34.61955000000046,0.000688
34.632050000001335,0.000688
34.64454999999882,0.000667
34.65704999999969,0.000676
34.66955000000057,0.000696
34.682050000001446,0.000738
34.694549999998934,0.000796
34.7070499999998,0.000833
34.71955000000068,0.000858
34.73204999999817,0.000829
34.74454999999904,0.000763
34.757049999999914,0.000667
34.76955000000079,0.000556
34.78204999999828,0.000452
34.79454999999915,0.000378
34.807050000000025,0.00032
34.8195500000009,0.000274
34.83204999999838,0.000225
34.84454999999926,0.000163
34.857050000000136,9.6E-05
34.869550000001006,4.3E-05
34.88204999999849,5E-06
34.89454999999937,-3E-06
34.90705000000025,1E-05
34.91955000000112,5.5E-05
34.932049999998604,9.6E-05
34.94454999999948,0.000121
34.95705000000035,0.000125
34.96955000000123,8.8E-05
34.982049999998715,2.2E-05
34.99454999999959,-4.4E-05
35.00705000000046,-0.000102
35.01955000000134,-0.000123
35.032049999998826,-0.000115
35.044549999999695,-8.6E-05
35.05705000000057,-3.6E-05
35.06955000000145,-2.8E-05
35.08204999999894,-4.4E-05
35.094549999999806,-8.6E-05
35.10705000000068,-0.000152
35.11954999999817,-0.000214
35.13204999999904,-0.000268
35.14454999999992,-0.000263
35.157050000000794,-0.000239
35.16954999999828,-0.000189
35.18204999999915,-0.000127
35.19455000000003,-7.7E-05
35.207050000000905,-4.4E-05
35.219549999998385,-4E-05
35.23204999999926,-3.6E-05
35.24455000000014,-3.2E-05
35.25705000000101,-7E-06
35.269549999998496,4.7E-05
35.28204999999937,0.000142
35.29455000000025,0.000245
35.30705000000112,0.000365
35.31954999999861,0.000456
35.332049999999484,0.000518
35.34455000000035,0.000543
35.35705000000123,0.000527
35.36954999999872,0.000469
35.382049999999595,0.00039
35.394550000000464,0.000291
35.40705000000134,0.000183
35.41954999999883,8E-05
35.4320499999997,-2.4E-05
35.444550000000575,-0.000123
35.45705000000145,-0.000206
35.46954999999894,-0.000259
35.48204999999981,-0.000288
35.494550000000686,-0.00028
35.50704999999817,-0.000251
35.51954999999904,-0.000181
35.53204999999992,-7.3E-05
35.5445500000008,3.4E-05
35.557049999998284,0.000134
35.569549999999154,0.0002
35.58205000000003,0.000229
35.59455000000091,0.000216
35.60704999999839,0.00015
35.619549999999265,9.2E-05
35.63205000000014,1E-05
35.64455000000101,-3.6E-05
35.6570499999985,-3.6E-05
35.669549999999376,2.2E-05
35.68205000000025,0.000121
35.69455000000112,0.00025
35.70704999999861,0.000382
35.71954999999949,0.00049
35.732050000000356,0.000547
35.74455000000123,0.000572
35.75704999999872,0.00056
35.7695499999996,0.000535
35.78205000000047,0.000523
35.794550000001344,0.000535
35.80704999999883,0.000593
35.8195499999997,0.000688
35.83205000000058,0.000779
35.844550000001455,0.000849
35.857049999998935,0.000887
35.86954999999981,0.000862
35.88205000000069,0.000792
35.894549999998176,0.00068
35.907049999999046,0.000568
35.91954999999992,0.000494
35.9320500000008,0.000469
35.94454999999828,0.00051
35.95704999999916,0.00061
35.969550000000034,0.000738
35.9820500000009,0.000878
35.99454999999839,0.000978
36.00704999999927,0.001044
36.019550000000145,0.001027
36.032050000001014,0.000961
36.0445499999985,0.000845
36.05704999999938,0.000709
36.06955000000025,0.000581
36.082050000001125,0.000461
36.09454999999861,0.000378
36.10704999999949,0.000328
36.11955000000036,0.000312
36.132050000001236,0.00032
36.14454999999872,0.000328
36.15704999999959,0.000349
36.16955000000047,0.000349
36.18205000000135,0.000328
36.194549999998834,0.000291
36.207049999999704,0.000233
36.21955000000058,0.000159
36.23204999999807,9.6E-05
36.24454999999894,4.3E-05
36.257049999999815,1.8E-05
36.26955000000069,1.4E-05
36.28204999999818,2.6E-05
36.29454999999905,6.3E-05
36.307049999999926,0.000105
36.3195500000008,0.000142
36.33204999999828,0.000167
36.34454999999916,0.000192
36.35705000000004,0.000225
36.369550000000906,0.000258
36.382049999998394,0.000287
36.39454999999927,0.00032
36.40705000000015,0.000341
36.41955000000102,0.000349
36.432049999998505,0.000324
36.44454999999938,0.000279
36.45705000000025,0.000216
36.46955000000113,0.000146
36.482049999998615,7.6E-05
36.49454999999949,1.8E-05
36.50705000000036,-2.4E-05
36.51955000000124,-3.2E-05
36.532049999998726,-2.8E-05
36.544549999999596,-7E-06
36.55705000000047,1E-05
36.56955000000135,3.4E-05
36.58204999999884,5.1E-05
36.59454999999971,5.1E-05
36.607050000000584,3.4E-05
36.61954999999807,-3E-06
36.63204999999894,-6.1E-05
36.64454999999982,-0.000123
36.657050000000694,-0.000181
36.66954999999818,-0.00023
36.68204999999905,-0.000247
36.69454999999993,-0.00023
36.707050000000805,-0.000177
36.719549999998286,-9.4E-05
36.73204999999916,-7E-06
36.74455000000004,8.8E-05
36.75705000000091,0.000154
36.7695499999984,0.000188
36.78204999999927,0.000204
36.79455000000015,0.000188
36.80705000000102,0.000171
36.81954999999851,0.000138
36.832049999999384,0.000117
36.844550000000254,0.000125
36.85705000000113,0.000146
36.86954999999862,0.000183
36.882049999999495,0.000229
36.894550000000365,0.000287
36.90705000000124,0.000353
36.91954999999873,0.000399
36.9320499999996,0.00044
36.944550000000476,0.000456
36.95705000000135,0.000448
36.96954999999884,0.000407
36.98204999999971,0.000353
36.99455000000059,0.000287
37.007049999998074,0.000233
37.019549999998944,0.000212
37.03204999999982,0.000212
37.0445500000007,0.000262
37.057049999998185,0.000341
37.069549999999055,0.00044
37.08204999999993,0.000552
37.09455000000081,0.00063
37.10704999999829,0.000663
37.119549999999165,0.000655
37.13205000000004,0.000593
37.14455000000091,0.000506
37.1570499999984,0.000407
37.169549999999276,0.000332
37.18205000000015,0.000295
37.19455000000102,0.000312
37.20704999999851,0.000365
37.21954999999939,0.000444
37.23205000000026,0.000498
37.244550000001134,0.000527
37.25704999999862,0.000485
37.2695499999995,0.000403
37.28205000000037,0.000283
37.294550000001244,0.000138
37.30704999999873,1E-06
37.3195499999996,-8.1E-05
37.33205000000048,-0.000123
37.344550000001355,-0.000106
37.35704999999884,-4E-05
37.36954999999971,6.3E-05
37.38205000000059,0.000171
37.39454999999808,0.000262
37.40704999999895,0.00032
37.41954999999982,0.000332
37.4320500000007,0.000316
37.44454999999819,0.000274
37.45704999999906,0.000216
37.469549999999934,0.000179
37.48205000000081,0.000167
37.49454999999829,0.000175
37.50704999999917,0.000212
37.519550000000045,0.000266
37.532050000000915,0.000291
37.5445499999984,0.000295
37.55704999999928,0.000258
37.569550000000156,0.0002
37.582050000001026,0.00013
37.59454999999851,4.7E-05
37.60704999999939,-7E-06
37.61955000000026,-4E-05
37.632050000001136,-4.8E-05
37.644549999998624,-4E-05
37.6570499999995,-2.4E-05
37.66955000000037,-1.9E-05
37.68205000000125,-1.9E-05
37.694549999998735,-2.4E-05
37.707049999999604,-1.9E-05
37.71955000000048,-3E-06
37.73205000000136,3.4E-05
37.744549999998846,7.6E-05
37.757049999999715,9.6E-05
37.76955000000059,0.000121
37.78204999999808,0.000121
37.79454999999895,8.8E-05
37.807049999999826,4.7E-05
37.8195500000007,-7E-06
37.83204999999819,-5.2E-05
37.84454999999906,-6.1E-05
37.85704999999994,-3.2E-05
37.869550000000814,3.4E-05
37.882049999998294,0.000138
37.89454999999917,0.000254
37.90705000000005,0.000374
37.91955000000092,0.000481
37.932049999998405,0.000564
37.94454999999928,0.000622
37.95705000000016,0.000655
37.96955000000103,0.000663
37.982049999998516,0.000663
37.99454999999939,0.000647
38.00705000000026,0.000634
38.01955000000114,0.000643
38.03204999999863,0.000655
38.044549999999504,0.000701
38.05705000000037,0.000771
38.06955000000125,0.00087
38.08204999999874,0.000974
38.09454999999961,0.001073
38.107050000000484,0.001147
38.11955000000136,0.001168
38.13204999999884,0.001143
38.14454999999972,0.00106
38.157050000000595,0.000961
38.16954999999808,0.000862
38.18204999999895,0.0008
38.19454999999983,0.000771
38.207050000000706,0.000796
38.219549999998186,0.000858
38.23204999999906,0.000912
38.24454999999994,0.000949
38.25705000000081,0.000953
38.2695499999983,0.000924
38.282049999999174,0.000874
38.29455000000005,0.000816
38.30705000000092,0.000783
38.31954999999841,0.000804
38.332049999999285,0.000862
38.344550000000154,0.000949
38.35705000000103,0.001036
38.36954999999852,0.001118
38.382049999999396,0.001152
38.394550000000265,0.001152
38.40705000000114,0.001118
38.41954999999863,0.001065
38.4320499999995,0.001011
38.444550000000376,0.000957
38.45705000000125,0.000928
38.46954999999874,0.000899
38.48204999999961,0.000858
38.49455000000049,0.000796
38.507050000001364,0.000734
38.519549999998844,0.000638
38.53204999999972,0.000552
38.5445500000006,0.000473
38.557049999998085,0.000399
38.569549999998955,0.000353
38.58204999999983,0.000316
38.59455000000071,0.000283
38.60704999999819,0.00025
38.619549999999066,0.000208
38.63204999999994,0.000159
38.64455000000081,0.000105
38.6570499999983,4.3E-05
38.66954999999918,-3E-06
38.682050000000054,-3.2E-05
38.69455000000092,-4.8E-05
38.70704999999841,-5.7E-05
38.71954999999929,-6.1E-05
38.73205000000016,-5.7E-05
38.744550000001034,-7.3E-05
38.75704999999852,-0.000123
38.7695499999994,-0.000189
38.78205000000027,-0.000301
38.794550000001145,-0.000412
38.80704999999863,-0.000532
38.8195499999995,-0.00064
38.83205000000038,-0.000723
38.844550000001256,-0.000772
38.85704999999874,-0.000777
38.86954999999961,-0.000748
38.88205000000049,-0.000677
38.89455000000137,-0.000607
38.90704999999885,-0.000524
38.919549999999724,-0.000446
38.9320500000006,-0.000367
38.94454999999809,-0.000292
38.95704999999896,-0.000218
38.969549999999835,-0.000152
38.98205000000071,-9E-05
38.99454999999819,-7E-06
39.00704999999907,5.1E-05
39.019549999999946,0.000105
39.032050000000815,0.00015
39.0445499999983,0.0002
39.05704999999918,0.000233
39.069550000000056,0.000262
39.082050000000926,0.000274
39.094549999998414,0.000274
39.10704999999929,0.000258
39.11955000000016,0.000237
39.13205000000104,0.000221
39.144549999998524,0.000212
39.1570499999994,0.000212
39.16955000000027,0.000233
39.18205000000115,0.000279
39.194549999998635,0.000316
39.207049999999505,0.000353
39.21955000000038,0.00037
39.23205000000126,0.000378
39.244549999998746,0.000382
39.257049999999616,0.000382
39.26955000000049,0.000386
39.28205000000137,0.000423
39.29454999999885,0.000498
39.30704999999973,0.000593
39.3195500000006,0.000721
39.33204999999809,0.000866
39.34454999999896,0.001003
39.35704999999984,0.001114
39.369550000000714,0.001193
39.382049999998195,0.001205
39.39454999999907,0.001156
39.40704999999995,0.001073
39.41955000000082,0.000974
39.432049999998306,0.000891
39.44454999999918,0.000837
39.45705000000006,0.000845
39.46955000000093,0.000907
39.48204999999842,0.000994
39.49454999999929,0.001081
39.50705000000016,0.001135
39.51955000000104,0.001139
39.53204999999853,0.001069
39.544549999999404,0.000969
39.557050000000274,0.000866
39.56955000000115,0.000783
39.58204999999864,0.000746
39.59454999999951,0.000779
39.607050000000385,0.000858
39.61955000000126,0.000969
39.63204999999875,0.001077
39.64454999999962,0.001147
39.657050000000496,0.001176
39.66955000000137,0.001152
39.68204999999885,0.001069
39.69454999999973,0.000953
39.707050000000606,0.000829
39.719549999998094,0.000701
39.732049999998964,0.000589
39.74454999999984,0.000498
39.75705000000072,0.000419
39.7695499999982,0.00037
39.782049999999074,0.00032
39.79454999999995,0.000299
39.80705000000082,0.000274
39.81954999999831,0.000233
39.832049999999185,0.000175
39.84455000000006,8E-05
39.85705000000093,-3.6E-05
39.86954999999842,-0.000185
39.882049999999296,-0.00035
39.894550000000166,-0.000491
39.90705000000104,-0.000578
39.91954999999853,-0.000619
39.93204999999941,-0.00059
39.94455000000028,-0.000532
39.95705000000115,-0.000466
39.96954999999864,-0.000412
39.98204999999951,-0.0004
39.99455000000039,-0.000433
40.007050000001264,-0.000479
40.01954999999875,-0.000524
40.03204999999962,-0.00052
40.0445500000005,-0.000458
40.057050000001375,-0.000338
40.069549999998856,-0.000189
40.08204999999973,-3.6E-05
40.09455000000061,6.3E-05
40.1070499999981,7.2E-05
40.119549999998966,1E-05
40.13204999999984,-0.000123
40.14455000000072,-0.000247
40.1570499999982,-0.00033
40.16954999999908,-0.000301
40.182049999999954,-0.000168
40.194550000000824,6.3E-05
40.20704999999831,0.00032
40.21954999999919,0.000552
40.232050000000065,0.000688
40.244550000000935,0.000705
40.25704999999842,0.000614
40.2695499999993,0.000465
40.28205000000017,0.000316
40.294550000001045,0.000233
40.30704999999853,0.000241
40.31954999999941,0.000349
40.33205000000028,0.000523
40.344550000001156,0.000696
40.357049999998644,0.000825
40.36954999999951,0.000883
40.38205000000039,0.000849
40.39455000000127,0.000758
40.40704999999875,0.000659
40.419549999999624,0.000585
40.4320500000005,0.000568
40.44455000000137,0.000605
40.45704999999886,0.000696
40.469549999999735,0.000796
40.48205000000061,0.000887
40.49454999999809,0.000941
40.50704999999897,0.000969
40.519549999999846,0.000953
40.532050000000716,0.000941
40.5445499999982,0.000932
40.55704999999908,0.000941
40.56954999999996,0.000953
40.58205000000083,0.000957
40.594549999998314,0.000957
40.60704999999919,0.000932
40.61955000000006,0.000887
40.63205000000094,0.000837
40.644549999998425,0.000796
40.6570499999993,0.000767
40.66955000000017,0.000771
40.68205000000105,0.000775
40.694549999998536,0.000754
40.707049999999406,0.000713
40.71955000000028,0.00061
40.73205000000116,0.000456
40.74454999999865,0.00025
40.757049999999516,3E-05
40.76955000000039,-0.000185
40.78205000000127,-0.000346
40.79454999999875,-0.000446
40.80704999999963,-0.000479
40.819550000000504,-0.000441
40.832050000001374,-0.000359
40.84454999999886,-0.000259
40.85704999999974,-0.000172
40.869550000000615,-0.000127
40.882049999998095,-0.000127
40.89454999999897,-0.000185
40.90704999999985,-0.000276
40.91955000000072,-0.000412
40.932049999998206,-0.000549
40.94454999999908,-0.000673
40.95704999999996,-0.000781
40.96955000000083,-0.000859
40.98204999999832,-0.000909
40.994549999999194,-0.00093
41.00705000000006,-0.00095
41.01955000000094,-0.000942
41.03204999999843,-0.000942
41.044549999999305,-0.00093
41.057050000000174,-0.000913
41.06955000000105,-0.000888
41.08204999999854,-0.000843
41.09454999999941,-0.000777
41.107050000000285,-0.000714
41.11955000000116,-0.000648
41.13204999999865,-0.000594
41.14454999999952,-0.000566
41.157050000000396,-0.000537
41.16955000000127,-0.000528
41.18204999999875,-0.000512
41.19454999999963,-0.000474
41.20705000000051,-0.000429
41.21955000000138,-0.00035
41.232049999998864,-0.000263
41.24454999999974,-0.000172
41.25705000000062,-0.000102
41.2695499999981,-5.2E-05
41.282049999998975,-2.4E-05
41.29454999999985,-1.1E-05
41.30705000000072,2.2E-05
41.31954999999821,6.8E-05
41.332049999999086,0.000154
41.34454999999996,0.000279
41.35705000000083,0.000415
41.36954999999832,0.000547
41.3820499999992,0.000655
41.394550000000066,0.000734
41.40705000000094,0.000779
41.41954999999843,0.000816
41.43204999999931,0.000862
41.44455000000018,0.000928
41.457050000001054,0.001032
41.46954999999854,0.001147
41.48204999999941,0.001263
41.49455000000029,0.001354
41.507050000001165,0.001408
41.51954999999865,0.001412
41.53204999999952,0.001387
41.5445500000004,0.00135
41.557050000001276,0.001334
41.569549999998756,0.00135
41.58204999999963,0.001416
41.59455000000051,0.001507
41.60705000000138,0.001603
41.61954999999887,0.00166
41.632049999999744,0.001656
41.64455000000062,0.001598
41.6570499999981,0.001462
41.66954999999898,0.001317
41.682049999999855,0.001156
41.694550000000724,0.001036
41.70704999999821,0.000957
41.71954999999909,0.00092
41.732049999999965,0.000916
41.744550000000835,0.000903
41.75704999999832,0.000891
41.7695499999992,0.000841
41.78205000000007,0.000767
41.794550000000946,0.000659
41.80704999999843,0.000543
41.81954999999931,0.000419
41.83205000000018,0.000295
41.84455000000106,0.000196
41.857049999998544,0.000117
41.869549999999414,9.2E-05
41.88205000000029,8.8E-05
41.89455000000117,0.00013
41.907049999998655,0.0002
41.919549999999525,0.00027
41.9320500000004,0.000291
41.94455000000128,0.000258
41.95704999999876,0.000159
41.969549999999636,1E-06
41.98205000000051,-0.000189
41.99455000000138,-0.000367
42.00704999999887,-0.000499
42.01954999999975,-0.000541
42.03205000000062,-0.000503
42.044549999998104,-0.000392
42.05704999999898,-0.000239
42.06954999999986,-0.000119
42.08205000000073,-4.4E-05
42.094549999998215,-4.4E-05
42.10704999999909,-0.000106
42.11954999999997,-0.00023
42.13205000000084,-0.000367
42.144549999998326,-0.00047
42.1570499999992,-0.000528
42.16955000000007,-0.000545
42.18205000000095,-0.000499
42.194549999998436,-0.000429
42.20704999999931,-0.000338
42.21955000000018,-0.000243
42.23205000000106,-0.000164
42.24454999999855,-9E-05
42.25704999999942,-2.8E-05
42.269550000000294,2.2E-05
42.28205000000117,5.5E-05
42.29454999999866,8E-05
42.30704999999953,8E-05
42.319550000000405,5.5E-05
42.33205000000128,1.4E-05
42.34454999999876,-3.2E-05
42.35704999999964,-5.7E-05
42.369550000000515,-5.7E-05
42.382050000001385,-2.4E-05
42.39454999999887,4.7E-05
42.40704999999975,0.000138
42.419550000000626,0.000229
42.43204999999811,0.000295
42.44454999999898,0.000324
42.45704999999986,0.000303
42.46955000000073,0.000266
42.48204999999822,0.000221
42.494549999999094,0.000204
42.50704999999997,0.000233
42.51955000000084,0.000291
42.53204999999833,0.000386
42.544549999999205,0.000481
42.557050000000075,0.000564
42.56955000000095,0.000614
42.58204999999844,0.000634
42.594549999999316,0.00061
42.607050000000186,0.000556
42.61955000000106,0.000506
42.63204999999855,0.000469
42.64454999999942,0.000444
42.6570500000003,0.000461
42.66955000000117,0.000494
42.68204999999866,0.000535
42.69454999999953,0.000593
42.70705000000041,0.000651
42.719550000001284,0.000705
42.732049999998765,0.000742
42.74454999999964,0.000775
42.75705000000052,0.000792
42.76955000000139,0.000792
42.782049999998875,0.000783
42.79454999999975,0.000779
42.80705000000062,0.000775
42.81954999999811,0.000775
42.832049999998986,0.000771
42.84454999999986,0.000775
42.85705000000073,0.000775
42.86954999999822,0.000763
42.8820499999991,0.000746
42.89454999999997,0.000746
42.907050000000844,0.00075
42.91954999999833,0.000771
42.93204999999921,0.000808
42.94455000000008,0.000825
42.957050000000955,0.000804
42.96954999999844,0.000734
42.98204999999931,0.000581
42.99455000000019,0.000357
43.007050000001065,0.000113
43.01954999999855,-0.000123
43.03204999999942,-0.000305
43.0445500000003,-0.000396
43.057050000001176,-0.000392
43.06954999999866,-0.000309
43.08204999999953,-0.00021
43.09455000000041,-0.000135
43.10705000000128,-0.000106
43.11954999999877,-0.000156
43.132049999999644,-0.000268
43.14455000000052,-0.0004
43.15705000000139,-0.00052
43.16954999999888,-0.000594
43.182049999999755,-0.000628
43.194550000000625,-0.000619
43.20704999999811,-0.000594
43.21954999999899,-0.000578
43.232049999999866,-0.00057
43.244550000000736,-0.000586
43.25704999999822,-0.000594
43.2695499999991,-0.000566
43.28204999999997,-0.000491
43.29455000000085,-0.000371
43.307049999998334,-0.00023
43.31954999999921,-0.000102
43.33205000000008,1E-06
43.34455000000096,3.4E-05
43.357049999998445,-3E-06
43.369549999999315,-0.00011
43.38205000000019,-0.000255
43.39455000000107,-0.000388
43.407049999998556,-0.000503
43.419549999999425,-0.000578
43.4320500000003,-0.000582
43.44455000000118,-0.000549
43.45704999999866,-0.000474
43.469549999999536,-0.000371
43.48205000000041,-0.000268
43.49455000000128,-0.000177
43.50704999999877,-0.000102
43.51954999999965,-4.4E-05
43.532050000000524,1.8E-05
43.544550000001394,0.000101
43.55704999999888,0.000204
43.56954999999976,0.000345
43.58205000000063,0.000514
43.594549999998115,0.000692
43.60704999999899,0.000849
43.61954999999987,0.000957
43.63205000000074,0.001007
43.644549999998226,0.000957
43.6570499999991,0.000845
43.66954999999997,0.000705
43.68205000000085,0.000572
43.69454999999834,0.000502
43.707049999999214,0.000518
43.71955000000008,0.000614
43.73205000000096,0.000783
43.74454999999845,0.000965
43.75704999999932,0.001127
43.769550000000194,0.001226
43.78205000000107,0.001243
43.79454999999856,0.001214
43.80704999999943,0.001156
43.819550000000305,0.00111
43.83205000000118,0.001118
43.84454999999866,0.001185
43.85704999999954,0.00128
43.869550000000416,0.001396
43.882050000001286,0.001491
43.89454999999877,0.001545
43.90704999999965,0.00154
43.91955000000053,0.001499
43.9320500000014,0.001437
43.944549999998884,0.001363
43.95704999999976,0.001313
43.96955000000063,0.001263
43.98204999999812,0.001218
43.994549999998995,0.001143
44.00704999999987,0.001044
44.01955000000074,0.000907
44.03204999999823,0.000746
44.044549999999106,0.000601
44.057049999999975,0.000481
44.06955000000085,0.000407
44.08204999999834,0.000378
44.09454999999922,0.000386
44.107050000000086,0.000423
44.11955000000096,0.000473
44.13204999999845,0.00051
44.14454999999932,0.000535
44.1570500000002,0.000552
44.169550000001074,0.00056
44.18204999999856,0.000547
44.19454999999943,0.000518
44.20705000000031,0.000469
44.219550000001185,0.000378
44.232049999998665,0.000254
44.24454999999954,0.000113
44.25705000000042,-3.6E-05
44.26955000000129,-0.000152
44.282049999998776,-0.000235
44.29454999999965,-0.000255
44.30705000000053,-0.00023
44.3195500000014,-0.000172
44.33204999999889,-0.000123
44.344549999999764,-9.8E-05
44.35705000000063,-0.000115
44.36954999999812,-0.000189
44.382049999999,-0.000288
44.394549999999875,-0.000392
44.407050000000744,-0.000474
44.41954999999823,-0.000512
44.43204999999911,-0.000487
44.44454999999998,-0.000429
44.457050000000855,-0.000363
44.46954999999834,-0.000309
44.48204999999922,-0.000301
44.49455000000009,-0.000334
44.507050000000966,-0.000417
44.51954999999845,-0.000508
44.53204999999932,-0.000599
44.5445500000002,-0.000628
44.55705000000108,-0.000619
44.569549999998564,-0.000557
44.582049999999434,-0.000454
44.59455000000031,-0.000338
44.60705000000119,-0.000247
44.61954999999867,-0.000181
44.632049999999545,-0.00016
44.64455000000042,-0.000185
44.65705000000129,-0.00023
44.66954999999878,-0.00028
44.682049999999656,-0.000313
44.69455000000053,-0.000305
44.7070500000014,-0.000268
44.71954999999889,-0.000193
44.73204999999977,-6.1E-05
44.744550000000636,5.9E-05
44.757049999998124,0.000179
44.769549999999,0.000279
44.78204999999988,0.000341
44.79455000000075,0.00037
44.807049999998235,0.000353
44.81954999999911,0.000341
44.83204999999998,0.000336
44.84455000000086,0.000365
44.857049999998345,0.000423
44.86954999999922,0.000527
44.88205000000009,0.000655
44.89455000000097,0.000792
44.907049999998456,0.000907
44.919549999999326,0.000986
44.9320500000002,0.001015
44.94455000000108,0.001003
44.95704999999857,0.000961
44.96954999999944,0.000912
44.982050000000314,0.000878
44.99455000000119,0.000854
45.00704999999867,0.000854
45.01954999999955,0.00087
45.032050000000424,0.000916
45.044550000001294,0.000953
45.05704999999878,0.00099
45.06954999999966,0.001023
45.08205000000053,0.001056
45.094550000001405,0.001085
45.10704999999889,0.00111
45.11954999999977,0.001127
45.13205000000064,0.001139
45.14454999999813,0.001131
45.157049999999,0.001094
45.16954999999987,0.001032
45.18205000000075,0.000932
45.19454999999824,0.000808
45.207049999999114,0.000676
45.219549999999984,0.000576
45.23205000000086,0.000506
45.24454999999835,0.000477
45.25704999999922,0.000477
45.269550000000095,0.000518
45.28205000000097,0.000572
45.29454999999846,0.000626
45.30704999999933,0.00068
45.319550000000206,0.000738
45.33205000000108,0.000812
45.34454999999856,0.000907
45.35704999999944,0.001007
45.36955000000032,0.001094
45.382050000001186,0.00116
45.394549999998674,0.001185
45.40704999999955,0.001156
45.41955000000043,0.001085
45.4320500000013,0.001011
45.444549999998785,0.000969
45.45704999999966,0.000978
45.46955000000053,0.001056
45.48205000000141,0.001201
45.494549999998895,0.001358
45.50704999999977,0.001503
45.51955000000064,0.001586
45.53204999999813,0.001578
45.544549999999006,0.001491
45.557049999999876,0.001371
45.56955000000075,0.001251
45.58204999999824,0.001172
45.59454999999912,0.001168
45.60704999999999,0.00123
45.619550000000864,0.001321
45.63204999999835,0.001404
45.64454999999922,0.001445
45.6570500000001,0.001416
45.669550000000974,0.001329
45.68204999999846,0.001193
45.69454999999933,0.001056
45.70705000000021,0.000936
45.719550000001085,0.000862
45.732049999998566,0.000829
45.74454999999944,0.000825
45.75705000000032,0.000821
45.76955000000119,0.000808
45.78204999999868,0.000771
45.79454999999955,0.000734
45.80705000000043,0.000696
45.8195500000013,0.000663
45.83204999999879,0.000659
45.844549999999664,0.000684
45.857050000000534,0.000713
45.86955000000141,0.000738
45.8820499999989,0.000738
45.894549999999775,0.000717
45.907050000000645,0.000676
45.91954999999813,0.000618
45.93204999999901,0.000556
45.94454999999988,0.000494
45.957050000000756,0.000448
45.96954999999824,0.000423
45.98204999999912,0.000407
45.99454999999999,0.00039
46.007050000000866,0.000399
46.019549999998354,0.000407
46.032049999999224,0.000403
46.0445500000001,0.000403
46.05705000000098,0.000403
46.069549999998465,0.000399
46.082049999999334,0.000394
46.09455000000021,0.000403
46.10705000000109,0.000436
46.11954999999857,0.000461
46.132049999999445,0.000502
46.14455000000032,0.000523
46.15705000000119,0.000527
46.16954999999868,0.00049
46.182049999999556,0.000411
46.19455000000043,0.000295
46.2070500000013,0.000171
46.21954999999879,3.9E-05
46.23204999999967,-6.9E-05
46.24455000000054,-0.000131
46.25705000000141,-0.000156
46.2695499999989,-0.000131
46.28204999999978,-8.1E-05
46.29455000000065,-3.2E-05
46.307049999998135,1.8E-05
46.31954999999901,3E-05
46.33204999999988,2.2E-05
46.34455000000076,-3E-06
46.357049999998246,-3.6E-05
46.36954999999912,-6.5E-05
46.38204999999999,-9.8E-05
46.39455000000087,-0.000135
46.40704999999836,-0.000185
46.41954999999923,-0.000255
46.4320500000001,-0.000346
46.44455000000098,-0.000474
46.45704999999847,-0.000603
46.46954999999934,-0.000727
46.482050000000214,-0.000822
46.49455000000109,-0.000872
46.50704999999857,-0.000868
46.51954999999945,-0.00083
46.532050000000325,-0.000781
46.544550000001195,-0.000727
46.55704999999868,-0.000723
46.56954999999956,-0.000739
46.582050000000436,-0.000772
46.594550000001306,-0.000805
46.60704999999879,-0.000814
46.61954999999967,-0.000785
46.63205000000054,-0.000702
46.644550000001416,-0.000623
46.657049999998904,-0.000545
46.66954999999978,-0.00052
46.68205000000065,-0.00059
46.69454999999814,-0.000706
46.707049999999015,-0.000863
46.719549999999884,-0.001008
46.73205000000076,-0.001108
46.74454999999825,-0.001112
46.757049999999126,-0.001029
46.769549999999995,-0.000872
46.78205000000087,-0.00069
46.79454999999836,-0.000524
46.80704999999923,-0.000412
46.819550000000106,-0.000375
46.83205000000098,-0.000417
46.84454999999847,-0.000503
46.85704999999934,-0.000615
46.86955000000022,-0.000731
46.882050000001094,-0.000801
46.894549999998574,-0.000839
46.90704999999945,-0.00083
46.91955000000033,-0.000797
46.9320500000012,-0.000743
46.944549999998685,-0.000681
46.95704999999956,-0.00064
46.96955000000044,-0.000615
46.98205000000131,-0.000615
46.994549999998796,-0.000628
47.00704999999967,-0.00064
47.01955000000054,-0.00064
47.03205000000142,-0.000586
47.04454999999891,-0.000479
47.05704999999978,-0.000326
47.06955000000065,-0.00016
47.08204999999814,-7E-06
47.09454999999902,8E-05
47.10704999999989,7.2E-05
47.119550000000764,-4E-05
47.13204999999825,-0.000197
47.14454999999913,-0.000367
47.15705,-0.000462
47.169550000000875,-0.000441
47.18204999999836,-0.000276
47.19454999999923,-1.5E-05
47.20705000000011,0.000287
47.219550000000986,0.00056
47.23204999999847,0.000721
47.24454999999934,0.000746
47.25705000000022,0.000647
47.2695500000011,0.000473
47.28204999999858,0.000291
47.294549999999454,0.000188
47.30705000000033,0.000171
47.3195500000012,0.000254
47.33204999999869,0.000407
47.344549999999565,0.000547
47.357050000000434,0.000638
47.36955000000131,0.000643
47.3820499999988,0.000552
47.394549999999676,0.000394
47.407050000000545,0.0002
47.41955000000142,3E-05
47.43204999999891,-9.8E-05
47.44454999999978,-0.000168
47.457050000000656,-0.000181
47.469549999998144,-0.000156
47.48204999999902,-0.000123
47.49454999999989,-7.7E-05
47.50705000000077,-4.4E-05
47.519549999998254,-2.4E-05
47.532049999999124,-7E-06
47.54455,5E-06
47.55705000000088,1E-05
47.569549999998365,2.2E-05
47.582049999999235,4.7E-05
47.59455000000011,7.2E-05
47.60705000000099,0.000105
47.61954999999847,0.000138
47.632049999999346,0.000179
47.64455000000022,0.000196
47.65705000000109,0.000196
47.66954999999858,0.000175
47.68204999999946,0.000142
47.69455000000033,0.000109
47.7070500000012,8.8E-05
47.71954999999869,0.000117
47.73204999999957,0.000175
47.74455000000044,0.00027
47.757050000001314,0.000357
47.7695499999988,0.000399
47.78204999999968,0.000399
47.79455000000055,0.000328
47.807050000001425,0.000208
47.81954999999891,6.3E-05
47.83204999999978,-5.7E-05
47.84455000000066,-0.000119
47.85704999999815,-0.000115
47.86954999999902,-4.8E-05
47.88204999999989,3E-05
47.89455000000077,0.000125
47.90704999999826,0.000175
47.91954999999913,0.000179
47.932050000000004,0.000167
47.94455000000088,0.000154
47.95704999999837,0.000171
47.96954999999924,0.000266
47.982050000000115,0.000382
47.99455000000099,0.000539
48.00704999999847,0.000667
48.01954999999935,0.00073
48.032050000000226,0.000696
48.044550000001095,0.000589
48.05704999999858,0.000452
48.06954999999946,0.000316
48.082050000000336,0.000221
48.094550000001206,0.000216
48.107049999998694,0.000274
48.11954999999957,0.000382
48.13205000000044,0.00049
48.14455000000132,0.000564
48.157049999998804,0.000597
48.16954999999968,0.000572
48.18205000000055,0.000527
48.19455000000143,0.000506
48.207049999998915,0.000523
48.219549999999785,0.000593
48.23205000000066,0.000701
48.24454999999815,0.000816
48.257049999999026,0.000928
48.269549999999896,0.001007
48.28205000000077,0.001036
48.29454999999826,0.001052
48.30704999999913,0.001048
48.31955000000001,0.00104
48.33205000000088,0.001056
48.34454999999837,0.001056
48.35704999999924,0.001019
48.36955000000012,0.000953
48.382050000000994,0.000845
48.394549999998475,0.000709
48.40704999999935,0.000576
48.41955000000023,0.000485
48.4320500000011,0.000465
48.444549999998586,0.000498
48.45704999999946,0.000589
48.46955000000034,0.000692
48.48205000000121,0.000754
48.494549999998696,0.000754
48.50704999999957,0.000684
48.51955000000044,0.000552
48.53205000000132,0.000394
48.54454999999881,0.000229
48.557049999999684,0.00013
48.569550000000554,8E-05
48.58205000000143,9.2E-05
48.59454999999892,0.000142
48.60704999999979,0.000208
48.619550000000665,0.000245
48.63204999999815,0.000233
48.64454999999903,0.000192
48.6570499999999,0.000121
48.669550000000775,4.7E-05
48.68204999999826,1E-06
48.69454999999913,1E-06
48.70705000000001,4.3E-05
48.719550000000886,0.000113
48.732049999998374,0.000196
48.74454999999924,0.000274
48.75705000000012,0.00032
48.769550000001,0.00032
48.78204999999848,0.000266
48.794549999999354,0.000167
48.80705000000023,4.7E-05
48.8195500000011,-8.6E-05
48.83204999999859,-0.000189
48.844549999999465,-0.000259
48.85705000000034,-0.000268
48.86955000000121,-0.000243
48.8820499999987,-0.000168
48.894549999999576,-9.8E-05
48.907050000000446,-3.2E-05
48.91955000000132,-1.1E-05
48.93204999999881,-6.5E-05
48.94454999999969,-0.000164
48.95705000000056,-0.000309
48.96955000000143,-0.000466
48.98204999999892,-0.000607
48.99454999999979,-0.000685
49.00705000000067,-0.000694
49.019549999998155,-0.000628
49.03204999999903,-0.00052
49.0445499999999,-0.0004
49.05705000000078,-0.000313
49.069549999998266,-0.000301
49.082049999999136,-0.000388
49.09455000000001,-0.000549
49.10705000000089,-0.00076
49.11954999999838,-0.000963
49.132049999999246,-0.001103
49.14455000000012,-0.001153
49.157050000001,-0.001083
49.16954999999848,-0.000909
49.18204999999936,-0.000665
49.194550000000234,-0.000392
49.207050000001104,-0.000152
49.21954999999859,2.2E-05
49.23204999999947,0.000117
49.244550000000345,0.000121
49.257050000001215,6.3E-05
49.2695499999987,-3.2E-05
49.28204999999958,-0.000119
49.29455000000045,-0.000185
49.307050000001325,-0.00021
49.31954999999881,-0.000189
49.33204999999969,-0.000119
49.34455000000056,-1.1E-05
49.357050000001436,0.000121
49.369549999998924,0.000274
49.38204999999979,0.000448
49.39455000000067,0.000618
49.40704999999816,0.000767
49.419549999999035,0.000878
49.432049999999904,0.000957
49.44455000000078,0.000965
49.45704999999827,0.00092
49.46954999999914,0.000841
49.482050000000015,0.000754
49.49455000000089,0.000692
49.50704999999838,0.000655
49.51954999999925,0.000692
49.532050000000126,0.000779
49.544550000001,0.000895
49.55704999999848,0.001027
49.56954999999936,0.001152
49.58205000000024,0.001251
49.59455000000111,0.001338
49.607049999998594,0.001408
49.61954999999947,0.001478
49.63205000000034,0.001565
49.64455000000122,0.001652
49.657049999998705,0.001722
49.66954999999958,0.001764
49.68205000000045,0.00176
49.69455000000133,0.001681
49.707049999998816,0.001582
49.719549999999685,0.001458
49.73205000000056,0.001371
49.74455000000144,0.00135
49.75704999999893,0.001391
49.769549999999796,0.001499
49.78205000000067,0.001611
49.79454999999816,0.001689
49.80704999999903,0.001685
49.81954999999991,0.001574
49.832050000000784,0.001383
49.84454999999827,0.001135
49.85704999999914,0.000883
49.86955000000002,0.000688
49.882050000000895,0.000556
49.894549999998375,0.000502
49.90704999999925,0.000506
49.91955000000013,0.000518
49.932050000001,0.000535
49.944549999998486,0.000531
49.95704999999936,0.000481
49.96955000000024,0.00044
49.98205000000111,0.000394
49.9945499999986,0.000378
50.007049999999474,0.00037
50.01955000000034,0.000378
50.03205000000122,0.000378
50.04454999999871,0.000341
50.057049999999585,0.000279
50.069550000000454,0.000167
50.08205000000133,1.8E-05
50.09454999999882,-0.000139
50.10704999999969,-0.00028
50.119550000000565,-0.0004
50.13205000000144,-0.000495
50.14454999999893,-0.000578
50.1570499999998,-0.000628
50.169550000000676,-0.00069
50.18204999999816,-0.00076
50.19454999999903,-0.000826
50.20704999999991,-0.00088
50.21955000000079,-0.000909
50.232049999998274,-0.000905
50.244549999999144,-0.000863
50.25705000000002,-0.000785
50.2695500000009,-0.00069
50.28204999999838,-0.000594
50.294549999999255,-0.000499
50.30705000000013,-0.00045
50.319550000001,-0.000446
50.33204999999849,-0.000495
50.344549999999366,-0.000578
50.35705000000024,-0.000694
50.36955000000111,-0.00083
50.3820499999986,-0.000975
50.39454999999948,-0.001103
50.407050000000346,-0.001203
50.41955000000122,-0.001277
50.43204999999871,-0.001319
50.44454999999959,-0.001319
50.45705000000046,-0.001302
50.469550000001334,-0.001261
50.48204999999882,-0.001199
50.49454999999969,-0.001153
50.50705000000057,-0.001103
50.519550000001445,-0.001066
50.53204999999893,-0.001045
50.5445499999998,-0.001033
50.55705000000068,-0.001008
50.569549999998166,-0.000967
50.582049999999036,-0.00088
50.59454999999991,-0.000756
50.60705000000079,-0.000603
50.61954999999828,-0.000446
50.63204999999915,-0.000297
50.644550000000024,-0.000189
50.6570500000009,-0.000143
50.66954999999838,-0.000148
50.68204999999926,-0.000185
50.694550000000135,-0.000243
50.707050000001004,-0.000305
50.71954999999849,-0.000321
50.73204999999937,-0.000288
50.744550000000245,-0.000214
50.757050000001115,-0.000106
50.7695499999986,1.8E-05
50.78204999999948,0.000138
50.79455000000035,0.000237
50.807050000001226,0.000303
50.81954999999871,0.000332
50.83204999999959,0.000336
50.84455000000046,0.000324
50.85705000000134,0.000299
50.869549999998824,0.000283
50.882049999999694,0.000295
50.89455000000057,0.000349
50.90705000000145,0.00044
50.919549999998935,0.000589
50.932049999999805,0.000771
50.94455000000068,0.000953
50.95704999999817,0.001123
50.96954999999904,0.001243
50.982049999999916,0.001305
50.99455000000079,0.001309


==> data/homade-APD-data/b13.csv <==
0.9820499999987008,0.000285
0.9945499999995753,0.000306
1.0070500000004496,0.000285
1.0195500000013242,0.000261
1.0320499999988104,0.00024
1.044549999999685,0.000261
1.0570500000005594,0.000323
1.0695500000014337,0.000439
1.0820499999989202,0.0006
1.0945499999997945,0.000774
1.107050000000669,0.000943
1.1195499999981553,0.001063
1.1320499999990297,0.001142
1.1445499999999043,0.001187
1.1570500000007786,0.001212
1.169549999998265,0.001266
1.1820499999991394,0.001353
1.1945500000000138,0.001494
1.2070500000008884,0.001643
1.2195499999983745,0.001804
1.2320499999992491,0.001928
1.2445500000001235,0.001969
1.2570500000009979,0.001945
1.2695499999984843,0.001854
1.2820499999993586,0.001734
1.294550000000233,0.001626
1.3070500000011076,0.001564
1.3195499999985938,0.00158
1.3320499999994684,0.001672
1.3445500000003427,0.0018
1.3570500000012171,0.00194
1.3695499999987035,0.00204
1.382049999999578,0.002069
1.3945500000004523,0.002027
1.4070500000013269,0.001911
1.419549999998813,0.001767
1.4320499999996876,0.001601
1.444550000000562,0.001452
1.4570500000014364,0.001324
1.4695499999989228,0.001216
1.4820499999997971,0.001113
1.4945500000006717,0.001026
1.507049999998158,0.000935
1.5195499999990323,0.00084
1.5320499999999069,0.000765
1.5445500000007812,0.000691
1.5570499999982677,0.000641
1.569549999999142,0.000592
1.5820500000000164,0.00053
1.594550000000891,0.000439
1.6070499999983772,0.000331
1.6195499999992518,0.000223
1.6320500000001261,0.000108
1.6445500000010005,3.3E-05
1.657049999998487,-4E-06
1.6695499999993613,-4E-06
1.6820500000002356,2.5E-05
1.6945500000011102,5.4E-05
1.7070499999985964,7.4E-05
1.719549999999471,5E-05
1.7320500000003454,-4E-06
1.7445500000012197,-6.2E-05
1.7570499999987061,-0.00012
1.7695499999995805,-0.000149
1.782050000000455,-0.000132
1.7945500000013295,-8.3E-05
1.8070499999988157,1.2E-05
1.8195499999996902,9.5E-05
1.8320500000005646,0.00017
1.844550000001439,0.000236
1.8570499999989254,0.000277
1.8695499999997998,0.00031
1.8820500000006744,0.000331
1.8945499999981605,0.000352
1.9070499999990351,0.000389
1.9195499999999095,0.000422
1.9320500000007839,0.000496
1.9445499999982703,0.000579
1.9570499999991446,0.000683
1.969550000000019,0.000811
1.9820500000008936,0.000964
1.9945499999983798,0.001105
2.0070499999992544,0.001221
2.019550000000129,0.001295
2.032050000001003,0.001287
2.0445499999984893,0.001229
2.057049999999364,0.001125
2.0695500000002385,0.001005
2.0820500000011126,0.000927
2.0945499999985993,0.00091
2.1070499999994734,0.000964
2.119550000000348,0.001101
2.1320500000012226,0.001274
2.1445499999987088,0.001456
2.1570499999995834,0.001589
2.1695500000004575,0.001663
2.182050000001332,0.001659
2.1945499999988183,0.00158
2.207049999999693,0.001469
2.2195500000005675,0.001365
2.2320500000014416,0.001287
2.2445499999989282,0.001262
2.2570499999998024,0.001287
2.269550000000677,0.001357
2.282049999998163,0.001427
2.2945499999990377,0.001477
2.3070499999999123,0.001473
2.3195500000007865,0.001423
2.3320499999982727,0.00132
2.3445499999991473,0.001175
2.357050000000022,0.001047
2.369550000000896,0.000939
2.3820499999983826,0.000873
2.3945499999992568,0.000861
2.4070500000001314,0.000881
2.419550000001006,0.00091
2.432049999998492,0.000931
2.4445499999993667,0.000906
2.457050000000241,0.000856
2.4695500000011155,0.00077
2.4820499999986017,0.00067
2.4945499999994762,0.000567
2.507050000000351,0.000488
2.519550000001225,0.000439
2.5320499999987116,0.000397
2.5445499999995858,0.000348
2.5570500000004603,0.000298
2.569550000001335,0.000211
2.582049999998821,0.000112
2.5945499999996957,1.7E-05
2.60705000000057,-6.2E-05
2.6195500000014444,-0.000112
2.6320499999989306,-0.000128
2.6445499999998052,-9.5E-05
2.6570500000006794,-5.8E-05
2.669549999998166,-2.5E-05
2.68204999999904,4E-06
2.6945499999999147,1.7E-05
2.7070500000007893,2.1E-05
2.7195499999982755,2.1E-05
2.73204999999915,3.7E-05
2.7445500000000242,6.6E-05
2.757050000000899,0.000116
2.769549999998385,0.000165
2.7820499999992596,0.000199
2.794550000000134,0.000215
2.8070500000010083,0.000186
2.819549999998495,0.000112
2.832049999999369,8E-06
2.8445500000002437,-0.000108
2.8570500000011183,-0.000228
2.8695499999986045,-0.000319
2.882049999999479,-0.000372
2.8945500000003532,-0.000393
2.907050000001228,-0.000377
2.919549999998714,-0.000348
2.9320499999995886,-0.000314
2.9445500000004627,-0.00029
2.9570500000013373,-0.000294
2.9695499999988235,-0.000327
2.982049999999698,-0.000364
2.9945500000005727,-0.000381
3.007050000001447,-0.000368
3.0195499999989335,-0.000323
3.0320499999998076,-0.000228
3.044550000000682,-0.000116
3.0570499999981684,0
3.069549999999043,9.1E-05
3.0820499999999176,0.000137
3.0945500000007917,0.000141
3.1070499999982784,0.000108
3.1195499999991525,4.6E-05
3.132050000000027,-8E-06
3.1445500000009017,-5.4E-05
3.157049999998388,-6.2E-05
3.1695499999992625,-2.9E-05
3.1820500000001366,3.3E-05
3.194550000001011,0.000128
3.2070499999984974,0.00024
3.219549999999372,0.000352
3.232050000000246,0.000476
3.2445500000011207,0.000592
3.257049999998607,0.000691
3.2695499999994815,0.000774
3.282050000000356,0.000836
3.29455000000123,0.000869
3.307049999998717,0.000865
3.319549999999591,0.000844
3.3320500000004656,0.000811
3.34455000000134,0.000782
3.3570499999988264,0.000778
3.369549999999701,0.000803
3.382050000000575,0.000877
3.3945500000014497,0.000968
3.407049999998936,0.001088
3.4195499999998105,0.001196
3.432050000000685,0.001278
3.4445499999981712,0.00132
3.457049999999046,0.001287
3.46954999999992,0.001192
3.4820500000007946,0.001059
3.4945499999982808,0.00089
3.5070499999991553,0.000724
3.5195500000000295,0.000592
3.532050000000904,0.000509
3.5445499999983903,0.000472
3.557049999999265,0.000476
3.5695500000001394,0.000501
3.5820500000010136,0.000517
3.5945499999985002,0.000517
3.6070499999993744,0.000484
3.619550000000249,0.000418
3.6320500000011235,0.000331
3.6445499999986097,0.000244
3.6570499999994843,0.000174
3.6695500000003585,0.000157
3.682050000001233,0.000174
3.6945499999987192,0.000228
3.707049999999594,0.000314
3.7195500000004684,0.000401
3.7320500000013426,0.000484
3.7445499999988288,0.00053
3.7570499999997033,0.00055
3.769550000000578,0.000542
3.782050000001452,0.000513
3.7945499999989387,0.000472
3.807049999999813,0.000434
3.8195500000006875,0.000414
3.8320499999981736,0.000401
3.8445499999990482,0.00041
3.857049999999923,0.00043
3.869550000000797,0.000451
3.8820499999982836,0.00048
3.8945499999991577,0.00048
3.9070500000000323,0.000463
3.919550000000907,0.000414
3.932049999998393,0.000331
3.9445499999992677,0.000257
3.957050000000142,0.000186
3.9695500000010164,0.000149
3.9820499999985026,0.000145
3.994549999999377,0.000199
4.007050000000252,0.000285
4.019550000001126,0.000389
4.032049999998613,0.000488
4.044549999999487,0.00055
4.057050000000361,0.000563
4.069550000001236,0.000542
4.082049999998722,0.000496
4.094549999999597,0.000447
4.107050000000471,0.000393
4.119550000001345,0.000364
4.132049999998832,0.000348
4.144549999999706,0.000323
4.157050000000581,0.00029
4.1695499999980665,0.000232
4.182049999998942,0.000161
4.194549999999816,0.000103
4.20705000000069,7.9E-05
4.2195499999981765,9.9E-05
4.232049999999051,0.000182
4.244549999999926,0.000302
4.2570500000008,0.000426
4.269549999998286,0.000534
4.282049999999161,0.000575
4.294550000000035,0.000542
4.30705000000091,0.000455
4.3195499999983955,0.000343
4.3320499999992705,0.000236
4.344550000000145,0.00019
4.357050000001019,0.000203
4.3695499999985055,0.000302
4.38204999999938,0.000434
4.394550000000255,0.000571
4.407050000001129,0.000699
4.419549999998615,0.000774
4.43204999999949,0.000786
4.444550000000364,0.000765
4.457050000001239,0.000745
4.4695499999987245,0.000716
4.482049999999599,0.00072
4.494550000000474,0.000741
4.507050000001348,0.000765
4.5195499999988344,0.000782
4.532049999999709,0.000753
4.544550000000583,0.000679
4.557049999998069,0.000559
4.5695499999989435,0.00041
4.5820499999998185,0.000257
4.594550000000693,0.00012
4.607049999998179,2.5E-05
4.6195499999990535,-1.2E-05
4.632049999999928,-8E-06
4.644550000000803,4.1E-05
4.657049999998288,9.5E-05
4.669549999999163,0.000149
4.682050000000038,0.000157
4.694550000000912,0.000141
4.707049999998398,7.4E-05
4.7195499999992725,-2.5E-05
4.7320500000001475,-0.000124
4.744550000001022,-0.000215
4.757049999998508,-0.000265
4.7695499999993825,-0.000257
4.782050000000257,-0.000194
4.794550000001132,-7.9E-05
4.807049999998617,7.4E-05
4.819549999999492,0.000228
4.8320500000003666,0.000339
4.844550000001241,0.000385
4.857049999998727,0.000343
4.8695499999996015,0.000219
4.8820500000004765,4.6E-05
4.894550000001351,-0.000153
4.907049999998837,-0.000298
4.919549999999711,-0.000381
4.932050000000586,-0.000339
4.944549999998072,-0.000215
4.957049999998946,-1.7E-05
4.969549999999821,0.00019
4.9820500000006955,0.000352
4.994549999998182,0.000426
5.007049999999056,0.000389
5.0195499999999305,0.000257
5.0320500000008055,8.3E-05
5.044549999998291,-9.9E-05
5.057049999999165,-0.000215
5.06955000000004,-0.000223
5.082050000000915,-0.000132
5.094549999998401,3.3E-05
5.107049999999275,0.00024
5.1195500000001495,0.000426
5.1320500000010245,0.00055
5.14454999999851,0.000571
5.157049999999385,0.000517
5.169550000000259,0.000401
5.182050000001134,0.000281
5.19454999999862,0.00017
5.207049999999494,0.000124
5.219550000000369,0.000141
5.2320500000012435,0.000194
5.24454999999873,0.000273
5.257049999999604,0.000343
5.2695500000004785,0.000368
5.2820500000013535,0.000348
5.294549999998839,0.000298
5.307049999999714,0.000207
5.319550000000588,0.000137
5.332049999998075,9.5E-05
5.344549999998949,0.000103
5.357049999999823,0.000145
5.369550000000698,0.000215
5.382049999998184,0.000306
5.394549999999059,0.000381
5.407049999999933,0.000451
5.419550000000807,0.000496
5.432049999998294,0.000554
5.444549999999168,0.000583
5.457050000000043,0.000629
5.469550000000917,0.00067
5.482049999998404,0.000691
5.494549999999278,0.000687
5.507050000000152,0.00065
5.519550000001027,0.000596
5.532049999998513,0.00053
5.544549999999388,0.000476
5.557050000000262,0.000439
5.569550000001136,0.000439
5.582049999998623,0.000451
5.594549999999497,0.00048
5.607050000000372,0.000488
5.619550000001246,0.00048
5.632049999998732,0.000439
5.644549999999607,0.000385
5.657050000000481,0.000339
5.6695500000013554,0.00031
5.682049999998842,0.000314
5.694549999999716,0.000343
5.707050000000591,0.000368
5.719549999998077,0.000389
5.732049999998952,0.000389
5.744549999999826,0.000339
5.7570500000007,0.000277
5.769549999998187,0.000207
5.782049999999061,0.000149
5.794549999999936,0.000124
5.80705000000081,0.000157
5.819549999998297,0.000223
5.832049999999171,0.000319
5.844550000000045,0.000418
5.85705000000092,0.000496
5.869549999998406,0.000542
5.882049999999281,0.000534
5.894550000000155,0.000496
5.907050000001029,0.00043
5.919549999998516,0.000352
5.93204999999939,0.000277
5.944550000000265,0.000219
5.957050000001139,0.00019
5.969549999998626,0.000178
5.9820499999995,0.000199
5.994550000000374,0.000223
6.007050000001249,0.000269
6.019549999998735,0.000323
6.03204999999961,0.000389
6.044550000000484,0.000459
6.057050000001358,0.00053
6.069549999998845,0.000596
6.082049999999719,0.000629
6.094550000000594,0.000658
6.10704999999808,0.000654
6.119549999998955,0.00065
6.132049999999829,0.000629
6.144550000000703,0.000625
6.15704999999819,0.000637
6.169549999999064,0.000683
6.182049999999939,0.000749
6.194550000000813,0.000827
6.207049999998299,0.00089
6.219549999999174,0.000902
6.232050000000048,0.000873
6.244550000000922,0.000794
6.257049999998409,0.000679
6.269549999999283,0.000542
6.282050000000158,0.000418
6.294550000001032,0.000331
6.307049999998519,0.000285
6.319549999999393,0.000294
6.332050000000267,0.000339
6.344550000001142,0.000393
6.357049999998628,0.000451
6.369549999999503,0.00048
6.382050000000377,0.000488
6.394550000001251,0.000472
6.407049999998738,0.000434
6.419549999999612,0.000393
6.432050000000487,0.000331
6.444550000001361,0.000269
6.457049999998848,0.000211
6.469549999999722,0.000161
6.482050000000596,0.000116
6.494549999998083,9.1E-05
6.507049999998957,9.1E-05
6.519549999999832,0.000116
6.532050000000706,0.00017
6.544549999998193,0.000257
6.557049999999067,0.000352
6.569549999999941,0.000443
6.582050000000816,0.000496
6.594549999998302,0.00053
6.607049999999177,0.000538
6.619550000000051,0.000509
6.632050000000925,0.000459
6.644549999998412,0.000405
6.657049999999286,0.000364
6.669550000000161,0.000343
6.682050000001035,0.000335
6.694549999998522,0.000352
6.707049999999396,0.000372
6.71955000000027,0.000397
6.732050000001145,0.00041
6.744549999998631,0.00041
6.757049999999506,0.000385
6.76955000000038,0.000348
6.782050000001254,0.000298
6.794549999998741,0.000248
6.807049999999615,0.000207
6.819550000000489,0.000153
6.832050000001364,0.000112
6.84454999999885,7.9E-05
6.857049999999725,2.9E-05
6.869550000000599,-4.1E-05
6.8820499999980855,-0.00012
6.89454999999896,-0.000207
6.907049999999834,-0.00029
6.919550000000709,-0.000368
6.932049999998195,-0.00041
6.94454999999907,-0.000426
6.957049999999944,-0.000397
6.969550000000818,-0.000348
6.982049999998305,-0.000273
6.994549999999179,-0.000207
7.007050000000054,-0.000161
7.019550000000928,-0.000153
7.0320499999984145,-0.000166
7.044549999999289,-0.000211
7.057050000000163,-0.000273
7.069550000001038,-0.000331
7.082049999998524,-0.000364
7.094549999999399,-0.000368
7.107050000000273,-0.000339
7.119550000001147,-0.000265
7.1320499999986335,-0.000186
7.144549999999508,-8.3E-05
7.157050000000383,8E-06
7.169550000001257,8.7E-05
7.1820499999987435,0.000153
7.194549999999618,0.000178
7.207050000000492,0.000186
7.219550000001367,0.00019
7.232049999998853,0.000182
7.244549999999728,0.000157
7.257050000000602,0.000145
7.269549999998088,0.000149
7.2820499999989625,0.000153
7.294549999999837,0.00017
7.307050000000712,0.000223
7.319549999998197,0.000281
7.3320499999990725,0.000372
7.344549999999947,0.000472
7.357050000000821,0.000579
7.369549999998307,0.000674
7.3820499999991815,0.000741
7.394550000000056,0.000774
7.407050000000931,0.000761
7.4195499999984165,0.000703
7.4320499999992915,0.000612
7.444550000000166,0.000505
7.45705000000104,0.000405
7.469549999998526,0.000343
7.482049999999401,0.000306
7.494550000000276,0.000314
7.50705000000115,0.000352
7.519549999998636,0.000426
7.5320499999995105,0.000488
7.544550000000385,0.000538
7.55705000000126,0.000567
7.5695499999987454,0.000579
7.5820499999996205,0.000575
7.594550000000495,0.000579
7.607050000001369,0.000608
7.619549999998855,0.000645
7.6320499999997296,0.000683
7.644550000000605,0.000703
7.65704999999809,0.000662
7.669549999998965,0.00055
7.6820499999998395,0.000385
7.694550000000714,0.00017
7.7070499999982,-4.1E-05
7.719549999999074,-0.000207
7.7320499999999495,-0.000285
7.744550000000824,-0.000265
7.75704999999831,-0.000141
7.769549999999184,2.5E-05
7.7820500000000585,0.000194
7.794550000000934,0.000319
7.807049999998419,0.000364
7.819549999999294,0.00031
7.8320500000001685,0.00019
7.844550000001043,5E-05
7.857049999998529,-5.8E-05
7.869549999999403,-0.00012
7.8820500000002784,-0.000112
7.894550000001153,-5E-05
7.907049999998639,3.7E-05
7.919549999999513,0.000112
7.9320500000003875,0.000137
7.9445500000012625,0.000116
7.957049999998748,4.1E-05
7.969549999999622,-5E-05
7.9820500000004975,-0.000137
7.994550000001372,-0.000199
8.007049999998857,-0.000203
8.019549999999732,-0.00019
8.032050000000607,-0.000141
8.044549999998093,-8.3E-05
8.057049999998968,-4.1E-05
8.069549999999841,-1.7E-05
8.082050000000716,0
8.094549999998202,0
8.107049999999077,-1.7E-05
8.119549999999952,-2.9E-05
8.132050000000826,-3.7E-05
8.144549999998313,-4.1E-05
8.157049999999186,-5E-05
8.169550000000061,-4.6E-05
8.182050000000936,-1.7E-05
8.194549999998422,3.3E-05
8.207049999999297,0.00012
8.21955000000017,0.000223
8.232050000001045,0.000348
8.244549999998531,0.000468
8.257049999999406,0.000583
8.269550000000281,0.000666
8.282050000001155,0.000707
8.294549999998642,0.000712
8.307049999999515,0.000687
8.31955000000039,0.000666
8.332050000001265,0.000637
8.344549999998751,0.000629
8.357049999999626,0.000625
8.3695500000005,0.000641
8.382050000001374,0.00067
8.39454999999886,0.000699
8.407049999999735,0.00072
8.41955000000061,0.000724
8.432049999998096,0.000732
8.444549999998971,0.000707
8.457049999999844,0.000683
8.46955000000072,0.000645
8.482049999998205,0.000604
8.49454999999908,0.000567
8.507049999999955,0.00053
8.519550000000828,0.000501
8.532049999998316,0.000484
8.54454999999919,0.000451
8.557050000000064,0.000426
8.56955000000094,0.000393
8.582049999998425,0.000319
8.5945499999993,0.000248
8.607050000000173,0.000161
8.619550000001048,5.4E-05
8.632049999998534,-5.4E-05
8.644549999999409,-0.000178
8.657050000000284,-0.000285
8.669550000001157,-0.000389
8.682049999998645,-0.000472
8.694549999999518,-0.00053
8.707050000000393,-0.000567
8.719550000001268,-0.000588
8.732049999998754,-0.0006
8.744549999999629,-0.000621
8.757050000000502,-0.000633
8.769550000001377,-0.00065
8.782049999998863,-0.000683
8.794549999999738,-0.000708
8.807050000000611,-0.000699
8.819549999998099,-0.000658
8.832049999998972,-0.000575
8.844549999999847,-0.00048
8.857050000000722,-0.000377
8.869549999998208,-0.000306
8.882049999999083,-0.00029
8.894549999999956,-0.000339
8.907050000000831,-0.000459
8.919549999998317,-0.000629
8.932049999999192,-0.00084
8.944550000000067,-0.00103
8.95705000000094,-0.001179
8.969549999998428,-0.001274
8.982049999999301,-0.001316
8.994550000000176,-0.001303
9.007050000001051,-0.001266
9.019549999998537,-0.001221
9.032049999999412,-0.001171
9.044550000000285,-0.001121
9.05705000000116,-0.001076
9.069549999998646,-0.001018
9.082049999999521,-0.000947
9.094550000000396,-0.000865
9.10705000000127,-0.000803
9.119549999998757,-0.000741
9.13204999999963,-0.000732
9.144550000000505,-0.000753
9.15705000000138,-0.000799
9.169549999998866,-0.000848
9.182049999999741,-0.000877
9.194550000000614,-0.000861
9.207049999998102,-0.000782
9.219549999998975,-0.000666
9.23204999999985,-0.000521
9.244550000000725,-0.000368
9.25704999999821,-0.000228
9.269549999999086,-0.000124
9.282049999999959,-7E-05
9.294550000000834,-2.9E-05
9.30704999999832,4E-06
9.319549999999195,4.6E-05
9.33205000000007,0.000116
9.344550000000943,0.000228
9.35704999999843,0.000356
9.369549999999304,0.000484
9.382050000000179,0.000604
9.394550000001054,0.000691
9.40704999999854,0.000724
9.419549999999415,0.000712
9.432050000000288,0.000658
9.444550000001163,0.000583
9.457049999998649,0.000505
9.469549999999524,0.000451
9.482050000000399,0.00043
9.494550000001272,0.000434
9.50704999999876,0.000455
9.519549999999633,0.00048
9.532050000000508,0.000476
9.544550000001383,0.00043
9.557049999998869,0.000327
9.569549999999744,0.000219
9.582050000000617,0.000103
9.594549999998105,1.7E-05
9.607049999998978,-8E-06
9.619549999999853,4.6E-05
9.632050000000728,0.000153
9.644549999998214,0.000298
9.657049999999089,0.000434
9.669549999999962,0.000525
9.682050000000837,0.000571
9.694549999998323,0.00055
9.707049999999198,0.00048
9.719550000000073,0.000389
9.732050000000946,0.000302
9.744549999998434,0.000223
9.757049999999307,0.00017
9.769550000000182,0.000132
9.782050000001057,7.9E-05
9.794549999998543,2.5E-05
9.807049999999418,-5E-05
9.81955000000029,-0.000141
9.832050000001166,-0.000244
9.844549999998652,-0.000331
9.857049999999527,-0.000405
9.869550000000402,-0.000468
9.882050000001275,-0.000521
9.894549999998763,-0.000559
9.907049999999636,-0.000604
9.91955000000051,-0.000658
9.932050000001386,-0.000708
9.944549999998872,-0.000749
9.957049999999745,-0.00077
9.96955000000062,-0.000753
9.982049999998106,-0.000699
9.99454999999898,-0.000612
10.007049999999856,-0.000501
10.019550000000729,-0.000393
10.032049999998216,-0.000314
10.04454999999909,-0.000269
10.057049999999965,-0.000298
10.06955000000084,-0.000372
10.082049999998326,-0.000513
10.0945499999992,-0.000666
10.107050000000074,-0.000811
10.119550000000949,-0.000902
10.132049999998435,-0.000927
10.14454999999931,-0.000885
10.157050000000185,-0.000774
10.169550000001058,-0.000629
10.182049999998545,-0.000492
10.194549999999419,-0.000377
10.207050000000294,-0.000306
10.219550000001169,-0.000277
10.232049999998654,-0.000257
10.24454999999953,-0.00024
10.257050000000403,-0.00019
10.269550000001278,-0.000116
10.282049999998764,-2.1E-05
10.294549999999639,6.6E-05
10.307050000000514,0.000103
10.319550000001387,0.000103
10.332049999998874,8.7E-05
10.344549999999748,6.2E-05
10.357050000000623,7.9E-05
10.369549999998108,0.000178
10.382049999998983,0.000356
10.394549999999859,0.000596
10.407050000000732,0.00084
10.41954999999822,0.001047
10.432049999999093,0.001167
10.444549999999968,0.001158
10.457050000000843,0.001055
10.469549999998328,0.000902
10.482049999999203,0.000765
10.494550000000077,0.000687
10.507050000000952,0.00072
10.519549999998437,0.000852
10.532049999999312,0.001038
10.544550000000187,0.001233
10.55705000000106,0.001378
10.569549999998548,0.001432
10.582049999999422,0.001386
10.594550000000297,0.001283
10.607050000001172,0.001158
10.619549999998657,0.001072
10.632049999999532,0.001047
10.644550000000406,0.001096
10.65705000000128,0.001183
10.669549999998766,0.001299
10.682049999999641,0.001369
10.694550000000516,0.001353
10.70705000000139,0.001266
10.719549999998877,0.00113
10.73204999999975,0.000956
10.744550000000626,0.000819
10.757049999998111,0.000736
10.769549999998986,0.000728
10.782049999999861,0.00077
10.794550000000735,0.000836
10.807049999998222,0.00089
10.819549999999095,0.000894
10.83204999999997,0.000832
10.844550000000845,0.000707
10.857049999998331,0.000538
10.869549999999206,0.000364
10.88205000000008,0.000199
10.894550000000955,7E-05
10.90704999999844,-2.1E-05
10.919549999999315,-7.9E-05
10.93205000000019,-0.00012
10.944550000001064,-0.000161
10.957049999998551,-0.000215
10.969549999999424,-0.000269
10.9820500000003,-0.000352
10.994550000001174,-0.000439
11.00704999999866,-0.000521
11.019549999999535,-0.000588
11.032050000000408,-0.000629
11.044550000001284,-0.000629
11.05704999999877,-0.000612
11.069549999999644,-0.000575
11.08205000000052,-0.000538
11.094550000001393,-0.00053
11.107049999998878,-0.00055
11.119549999999753,-0.000621
11.132050000000628,-0.00072
11.144549999998114,-0.000856
11.15704999999899,-0.000989
11.169549999999862,-0.001084
11.182050000000737,-0.001138
11.194549999998223,-0.001113
11.207049999999098,-0.001018
11.219549999999973,-0.000881
11.232050000000847,-0.000716
11.244549999998334,-0.000554
11.257049999999207,-0.000443
11.269550000000082,-0.000381
11.282050000000957,-0.000389
11.294549999998443,-0.000443
11.307049999999318,-0.000525
11.319550000000191,-0.000596
11.332050000001066,-0.000633
11.344549999998552,-0.000616
11.357049999999427,-0.000559
11.369550000000302,-0.000459
11.382050000001176,-0.000331
11.394549999998663,-0.00019
11.407049999999536,-6.2E-05
11.419550000000411,6.2E-05
11.432050000001286,0.00017
11.444549999998772,0.000261
11.457049999999647,0.000343
11.46955000000052,0.000426
11.482050000001395,0.000492
11.494549999998881,0.000542
11.507049999999756,0.000583
11.519550000000631,0.000596
11.532049999998117,0.0006
11.544549999998992,0.0006
11.557049999999865,0.000596
11.56955000000074,0.000625
11.582049999998226,0.000674
11.594549999999101,0.000741
11.607049999999976,0.000807
11.61955000000085,0.000869
11.632049999998337,0.00091
11.64454999999921,0.000923
11.657050000000085,0.000935
11.66955000000096,0.000943
11.682049999998446,0.000985
11.694549999999321,0.001063
11.707050000000194,0.001163
11.71955000000107,0.001283
11.732049999998555,0.001369
11.74454999999943,0.001403
11.757050000000305,0.001365
11.769550000001178,0.001241
11.782049999998666,0.001076
11.79454999999954,0.000885
11.807050000000414,0.000741
11.81955000000129,0.000654
11.832049999998775,0.000662
11.84454999999965,0.000745
11.857050000000523,0.000894
11.869550000001398,0.001051
11.882049999998884,0.001171
11.894549999999759,0.001225
11.907050000000634,0.001212
11.91954999999812,0.001121
11.932049999998995,0.000968
11.944549999999868,0.000794
11.957050000000743,0.000629
11.969549999998229,0.000484
11.982049999999104,0.000389
11.994549999999979,0.000335
12.007050000000852,0.000331
12.01954999999834,0.00036
12.032049999999213,0.000389
12.044550000000088,0.000414
12.057050000000963,0.000414
12.069549999998449,0.000368
12.082049999999324,0.000285
12.094550000000197,0.000182
12.107050000001072,6.6E-05
12.119549999998558,-5E-05
12.132049999999433,-0.000145
12.144550000000308,-0.000211
12.157050000001181,-0.000244
12.169549999998669,-0.000277
12.182049999999542,-0.000302
12.194550000000417,-0.000352
12.207050000001292,-0.000422
12.219549999998778,-0.000509
12.232049999999653,-0.000596
12.244550000000526,-0.00067
12.257050000001401,-0.000728
12.269549999998887,-0.000753
12.282049999999762,-0.000736
12.294550000000635,-0.000708
12.307049999998123,-0.000658
12.319549999998996,-0.000633
12.332049999999871,-0.000608
12.344550000000746,-0.0006
12.357049999998232,-0.000592
12.369549999999107,-0.000596
12.38204999999998,-0.000579
12.394550000000855,-0.000559
12.40704999999834,-0.000534
12.419549999999216,-0.000517
12.43205000000009,-0.000496
12.444550000000964,-0.000463
12.457049999998452,-0.000426
12.469549999999325,-0.000356
12.4820500000002,-0.000257
12.494550000001075,-0.000137
12.50704999999856,1.7E-05
12.519549999999436,0.000157
12.532050000000309,0.00029
12.544550000001184,0.000385
12.55704999999867,0.000439
12.569549999999545,0.000468
12.58205000000042,0.000468
12.594550000001293,0.000447
12.60704999999878,0.000422
12.619549999999654,0.000397
12.632050000000529,0.000389
12.644550000001404,0.000393
12.65704999999889,0.000397
12.669549999999765,0.00043
12.682050000000638,0.000505
12.694549999998126,0.0006
12.707049999998999,0.000728
12.719549999999874,0.000873
12.732050000000749,0.00101
12.744549999998235,0.001109
12.75704999999911,0.001171
12.769549999999983,0.001179
12.782050000000858,0.00115
12.794549999998344,0.001096
12.807049999999219,0.001055
12.819550000000094,0.001038
12.832050000000967,0.001051
12.844549999998454,0.001096
12.857049999999328,0.001146
12.869550000000203,0.001187
12.882050000001078,0.001212
12.894549999998564,0.001208
12.907049999999439,0.001187
12.919550000000312,0.001171
12.932050000001187,0.001163
12.944549999998673,0.001183
12.957049999999548,0.001212
12.969550000000423,0.001241
12.982050000001296,0.001241
12.994549999998783,0.001212
13.007049999999657,0.001142
13.019550000000532,0.001038
13.032050000001407,0.000906
13.044549999998893,0.000778
13.057049999999768,0.000654
13.06955000000064,0.000559
13.082049999998128,0.00048
13.094549999999002,0.000405
13.107049999999877,0.000323
13.119550000000752,0.000236
13.132049999998237,0.000161
13.144549999999112,8.3E-05
13.157049999999986,2.5E-05
13.16955000000086,-8E-06
13.182049999998346,-2.5E-05
13.194549999999222,-4.1E-05
13.207050000000097,-4.1E-05
13.21955000000097,-5.8E-05
13.232049999998457,-8.7E-05
13.24454999999933,-0.000132
13.257050000000206,-0.00019
13.26955000000108,-0.000244
13.282049999998566,-0.000306
13.294549999999441,-0.000368
13.307050000000315,-0.00043
13.31955000000119,-0.000492
13.332049999998675,-0.000542
13.34454999999955,-0.000571
13.357050000000426,-0.000575
13.369550000001299,-0.000546
13.382049999998785,-0.00048
13.39454999999966,-0.000389
13.407050000000535,-0.00029
13.419550000001408,-0.000186
13.432049999998895,-0.000108
13.444549999999769,-4.6E-05
13.457050000000644,8E-06
13.46954999999813,3.7E-05
13.482049999999004,9.5E-05
13.49454999999988,0.000165
13.507050000000753,0.000277
13.51954999999824,0.000418
13.532049999999114,0.0006
13.544549999999989,0.000794
13.557050000000864,0.00096
13.56954999999835,0.001096
13.582049999999224,0.001187
13.594550000000098,0.001229
13.607050000000973,0.001229
13.619549999998458,0.001192
13.632049999999333,0.001163
13.644550000000208,0.001134
13.657050000001082,0.00113
13.66954999999857,0.001138
13.682049999999442,0.001171
13.694550000000318,0.001192
13.707050000001193,0.001204
13.719549999998678,0.001233
13.732049999999553,0.001254
13.744550000000427,0.001312
13.757050000001302,0.001382
13.769549999998787,0.001485
13.782049999999662,0.001618
13.794550000000537,0.001725
13.80705000000141,0.001808
13.819549999998898,0.001829
13.832049999999771,0.001791
13.844550000000647,0.001696
13.857049999998132,0.00156
13.869549999999007,0.001436
13.882049999999882,0.001349
13.894550000000756,0.001316
13.907049999998243,0.001332
13.919549999999116,0.001382
13.932049999999991,0.001448
13.944550000000866,0.001485
13.957049999998352,0.001481
13.969549999999227,0.001452
13.9820500000001,0.00139
13.994550000000975,0.001312
14.007049999998461,0.001241
14.019549999999336,0.001204
14.032050000000211,0.001192
14.044550000001085,0.001196
14.057049999998572,0.001216
14.069549999999445,0.001229
14.08205000000032,0.001204
14.094550000001195,0.001146
14.107049999998681,0.001059
14.119549999999556,0.000939
14.13205000000043,0.000803
14.144550000001304,0.000666
14.15704999999879,0.000542
14.169549999999665,0.000455
14.18205000000054,0.00041
14.194550000001414,0.000426
14.207049999998901,0.000484
14.219549999999774,0.000579
14.23205000000065,0.000666
14.244549999998135,0.000716
14.25704999999901,0.000728
14.269549999999885,0.000695
14.282050000000758,0.000608
14.294549999998246,0.000513
14.30704999999912,0.00041
14.319549999999994,0.000323
14.33205000000087,0.000261
14.344549999998355,0.000215
14.35704999999923,0.000186
14.369550000000103,0.000137
14.382050000000978,6.6E-05
14.394549999998464,-2.5E-05
14.407049999999339,-0.000132
14.419550000000214,-0.000261
14.432050000001087,-0.000372
14.444549999998575,-0.000455
14.457049999999448,-0.000513
14.469550000000323,-0.000525
14.482050000001198,-0.000505
14.494549999998684,-0.000451
14.507049999999559,-0.000393
14.519550000000432,-0.000348
14.532050000001307,-0.000331
14.544549999998793,-0.000343
14.557049999999668,-0.000414
14.569550000000541,-0.000525
14.582050000001416,-0.000616
14.594549999998902,-0.000683
14.607049999999777,-0.000695
14.619550000000652,-0.000608
14.632049999998138,-0.00043
14.644549999999013,-0.000194
14.657049999999886,6.2E-05
14.669550000000761,0.000273
14.682049999998247,0.000434
14.694549999999122,0.000521
14.707049999999997,0.000538
14.71955000000087,0.00053
14.732049999998358,0.000542
14.744549999999231,0.000608
14.757050000000106,0.000716
14.769550000000981,0.000869
14.782049999998467,0.001026
14.794549999999342,0.001146
14.807050000000215,0.001208
14.81955000000109,0.001221
14.832049999998576,0.001187
14.844549999999451,0.001138
14.857050000000326,0.001121
14.8695500000012,0.001142
14.882049999998687,0.001192
14.89454999999956,0.001258
14.907050000000435,0.001312
14.91955000000131,0.001345
14.932049999998796,0.001336
14.944549999999671,0.001324
14.957050000000544,0.001324
14.96955000000142,0.001357
14.982049999998905,0.001448
14.99454999999978,0.001568
15.007050000000655,0.001672
15.01954999999814,0.001754
15.032049999999016,0.001763
15.044549999999889,0.001705
15.057050000000764,0.001593
15.06954999999825,0.001465
15.082049999999125,0.001353
15.09455,0.001287
15.107050000000873,0.001287
15.11954999999836,0.001312
15.132049999999234,0.001345
15.144550000000109,0.001345
15.157050000000984,0.001283
15.16954999999847,0.001154
15.182049999999345,0.00096
15.194550000000218,0.000745
15.207050000001093,0.00053
15.219549999998579,0.00036
15.232049999999454,0.000257
15.244550000000329,0.000223
15.257050000001202,0.000257
15.26954999999869,0.000335
15.282049999999563,0.00043
15.294550000000438,0.000521
15.307050000001313,0.000592
15.319549999998799,0.000621
15.332049999999674,0.000596
15.344550000000547,0.000534
15.357050000001422,0.000447
15.369549999998908,0.000356
15.382049999999783,0.000261
15.394550000000658,0.000194
15.407049999998144,0.000141
15.419549999999019,0.000132
15.432049999999892,0.000141
15.444550000000767,0.000132
15.457049999998253,0.000108
15.469549999999128,5.4E-05
15.482050000000003,-3.7E-05
15.494550000000876,-0.000153
15.507049999998364,-0.000298
15.519549999999237,-0.000463
15.532050000000112,-0.000629
15.544550000000987,-0.000774
15.557049999998473,-0.00091
15.569549999999348,-0.001001
15.582050000000221,-0.001059
15.594550000001096,-0.001072
15.607049999998582,-0.001014
15.619549999999457,-0.000927
15.632050000000332,-0.000807
15.644550000001205,-0.000683
15.657049999998693,-0.000563
15.669549999999566,-0.000472
15.68205000000044,-0.000401
15.694550000001316,-0.000356
15.707049999998802,-0.000319
15.719549999999675,-0.000285
15.73205000000055,-0.000223
15.744550000001425,-0.000157
15.75704999999891,-8.7E-05
15.769549999999786,-8E-06
15.782050000000659,6.6E-05
15.794549999998146,0.000128
15.80704999999902,0.000199
15.819549999999895,0.000277
15.83205000000077,0.000381
15.844549999998256,0.000505
15.85704999999913,0.000637
15.869550000000004,0.000774
15.882050000000879,0.000877
15.894549999998365,0.00096
15.90704999999924,0.000993
15.919550000000115,0.000993
15.932050000000988,0.000964
15.944549999998475,0.000927
15.957049999999349,0.000877
15.969550000000224,0.000848
15.982050000001099,0.000848
15.994549999998585,0.000865
16.00704999999946,0.000894
16.019550000000333,0.000943
16.03205000000121,0.000985
16.044549999998694,0.001026
16.05704999999957,0.001051
16.069550000000444,0.001055
16.082050000001317,0.001038
16.094549999998804,0.000985
16.107049999999678,0.000923
16.119550000000554,0.000836
16.132050000001428,0.000741
16.144549999998915,0.000633
16.15704999999979,0.000534
16.169550000000662,0.000447
16.18204999999815,0.000385
16.194549999999023,0.000352
16.2070499999999,0.000343
16.219550000000773,0.000348
16.23204999999826,0.000364
16.244549999999133,0.000385
16.257050000000007,0.000401
16.269550000000883,0.000405
16.282049999998367,0.000397
16.29454999999924,0.000389
16.307050000000118,0.000376
16.31955000000099,0.000356
16.33204999999848,0.000343
16.34454999999935,0.000352
16.357050000000225,0.00036
16.3695500000011,0.000372
16.382049999998586,0.000385
16.394549999999462,0.000381
16.407050000000336,0.000348
16.41955000000121,0.000285
16.432049999998696,0.000203
16.44454999999957,0.000112
16.457050000000446,2.9E-05
16.46955000000132,-2.9E-05
16.482049999998807,-5.4E-05
16.49454999999968,-5E-05
16.507050000000554,-1.2E-05
16.51955000000143,4E-06
16.532049999998915,4E-06
16.54454999999979,-3.7E-05
16.557050000000665,-0.000116
16.569549999998152,-0.000232
16.582049999999025,-0.000352
16.5945499999999,-0.000463
16.607050000000775,-0.000534
16.61954999999826,-0.000567
16.632049999999136,-0.000559
16.64455000000001,-0.000517
16.657050000000883,-0.00048
16.66954999999837,-0.000463
16.682049999999244,-0.00048
16.69455000000012,-0.00053
16.707050000000994,-0.000616
16.71954999999848,-0.000695
16.732049999999354,-0.000749
16.744550000000228,-0.000765
16.757050000001104,-0.000724
16.76954999999859,-0.00065
16.782049999999465,-0.000525
16.79455000000034,-0.000397
16.80705000000121,-0.000257
16.8195499999987,-0.000128
16.832049999999573,-2.1E-05
16.84455000000045,6.2E-05
16.857050000001323,0.000128
16.86954999999881,0.000165
16.882049999999683,0.000186
16.894550000000557,0.000194
16.907050000001433,0.000211
16.919549999998917,0.000223
16.932049999999794,0.000261
16.944550000000667,0.000323
16.957049999998155,0.000393
16.96954999999903,0.000468
16.9820499999999,0.000538
16.99455000000078,0.000579
17.007049999998262,0.000588
17.01954999999914,0.000567
17.032050000000012,0.000521
17.044550000000886,0.00048
17.057049999998373,0.000434
17.069549999999246,0.00041
17.082050000000123,0.000401
17.094550000000996,0.000422
17.107049999998484,0.000463
17.119549999999357,0.000538
17.13205000000023,0.000612
17.144550000001107,0.000703
17.15704999999859,0.000786
17.169549999999468,0.000852
17.18205000000034,0.000902
17.194550000001215,0.00091
17.207049999998702,0.000869
17.219549999999575,0.000794
17.232050000000452,0.000695
17.244550000001325,0.0006
17.257049999998813,0.000525
17.269549999999686,0.000488
17.28205000000056,0.000501
17.294550000001436,0.000563
17.30704999999892,0.000641
17.319549999999797,0.000724
17.33205000000067,0.000803
17.344549999998158,0.000836
17.35704999999903,0.000836
17.369549999999904,0.000794
17.38205000000078,0.00072
17.394549999998265,0.000612
17.407049999999142,0.000488
17.419550000000015,0.000356
17.43205000000089,0.000236
17.444549999998376,0.000132
17.45704999999925,7.9E-05
17.469550000000126,6.6E-05
17.482050000001,9.5E-05
17.494549999998487,0.000161
17.50704999999936,0.000228
17.519550000000233,0.000269
17.53205000000111,0.000261
17.544549999998594,0.000203
17.55704999999947,9.5E-05
17.569550000000344,-4.1E-05
17.582050000001217,-0.00017
17.594549999998705,-0.000248
17.607049999999578,-0.000269
17.619550000000455,-0.000228
17.63205000000133,-0.000149
17.644549999998816,-3.3E-05
17.65704999999969,4.6E-05
17.669550000000562,6.2E-05
17.68205000000144,1.7E-05
17.694549999998923,-8.3E-05
17.7070499999998,-0.000228
17.719550000000673,-0.000381
17.73204999999816,-0.000509
17.744549999999034,-0.0006
17.757049999999907,-0.000633
17.769550000000784,-0.000616
17.782049999998268,-0.000567
17.794549999999145,-0.000501
17.807050000000018,-0.000447
17.81955000000089,-0.000401
17.83204999999838,-0.000381
17.844549999999252,-0.000393
17.85705000000013,-0.000414
17.869550000001002,-0.000447
17.88204999999849,-0.00048
17.894549999999363,-0.000501
17.907050000000236,-0.000509
17.919550000001113,-0.000496
17.932049999998597,-0.000472
17.944549999999474,-0.00043
17.957050000000347,-0.000397
17.96955000000122,-0.000356
17.982049999998708,-0.000319
17.99454999999958,-0.000281
18.007050000000458,-0.000261
18.01955000000133,-0.000232
18.03204999999882,-0.000194
18.044549999999692,-0.000153
18.057050000000565,-9.9E-05
18.069550000001442,-3.3E-05
18.082049999998926,4.6E-05
18.094549999999803,0.000124
18.107050000000676,0.000211
18.119549999998164,0.000294
18.132049999999037,0.000381
18.14454999999991,0.000451
18.157050000000787,0.000517
18.16954999999827,0.000571
18.182049999999148,0.000612
18.19455000000002,0.00065
18.207050000000894,0.000674
18.21954999999838,0.000699
18.232049999999255,0.000728
18.24455000000013,0.000753
18.257050000001005,0.000782
18.269549999998492,0.000819
18.282049999999366,0.00084
18.29455000000024,0.000856
18.307050000001116,0.000861
18.3195499999986,0.000836
18.332049999999477,0.000799
18.34455000000035,0.000745
18.357050000001223,0.000687
18.36954999999871,0.000641
18.382049999999584,0.000616
18.39455000000046,0.000608
18.407050000001334,0.000608
18.41954999999882,0.000645
18.432049999999695,0.000666
18.444550000000568,0.000662
18.457050000001445,0.000637
18.46954999999893,0.000563
18.482049999999806,0.000472
18.49455000000068,0.000356
18.507049999998166,0.000232
18.51954999999904,0.000124
18.532049999999913,3.7E-05
18.54455000000079,-8E-06
18.557049999998274,-1.7E-05
18.569549999999147,8E-06
18.582050000000024,3.7E-05
18.594550000000897,6.6E-05
18.607049999998384,7.4E-05
18.619549999999258,5.4E-05
18.63205000000013,-4E-06
18.644550000001008,-9.5E-05
18.657049999998492,-0.000194
18.66954999999937,-0.00029
18.682050000000242,-0.000356
18.694550000001115,-0.000389
18.707049999998603,-0.000368
18.719549999999476,-0.000314
18.732050000000353,-0.000236
18.744550000001226,-0.000161
18.757049999998713,-0.000103
18.769549999999587,-7.9E-05
18.78205000000046,-8.7E-05
18.794550000001337,-0.00012
18.80704999999882,-0.000157
18.819549999999698,-0.000207
18.83205000000057,-0.000236
18.844550000001444,-0.000257
18.85704999999893,-0.000265
18.869549999999805,-0.000265
18.88205000000068,-0.000257
18.894549999998166,-0.000261
18.907049999999042,-0.000257
18.919549999999916,-0.000232
18.93205000000079,-0.000194
18.944549999998276,-0.00012
18.95704999999915,-2.5E-05
18.969550000000027,9.1E-05
18.9820500000009,0.000223
18.994549999998387,0.000327
19.00704999999926,0.000418
19.019550000000134,0.000472
19.03205000000101,0.000488
19.044549999998495,0.000484
19.05704999999937,0.000459
19.069550000000245,0.000434
19.082050000001118,0.00041
19.094549999998605,0.000397
19.10704999999948,0.000385
19.119550000000356,0.000385
19.13205000000123,0.000385
19.144549999998716,0.000381
19.15704999999959,0.000389
19.169550000000463,0.000393
19.18205000000134,0.000414
19.194549999998824,0.000443
19.2070499999997,0.000472
19.219550000000574,0.000501
19.232050000001447,0.000492
19.244549999998934,0.000476
19.257049999999808,0.000426
19.269550000000685,0.000364
19.28204999999817,0.000323
19.294549999999045,0.000302
19.30704999999992,0.000314
19.319550000000792,0.000372
19.33204999999828,0.000459
19.344549999999153,0.00055
19.35705000000003,0.00065
19.369550000000903,0.000736
19.38204999999839,0.000803
19.394549999999263,0.000869
19.407050000000137,0.000914
19.419550000001014,0.000952
19.432049999998497,0.000968
19.444549999999374,0.000985
19.457050000000248,0.000976
19.46955000000112,0.00096
19.48204999999861,0.000923
19.49454999999948,0.000885
19.50705000000036,0.000844
19.51955000000123,0.000807
19.53204999999872,0.000765
19.544549999999592,0.000716
19.557050000000466,0.00065
19.569550000001342,0.000571
19.582049999998826,0.00048
19.594549999999703,0.000397
19.607050000000577,0.000327
19.61955000000145,0.000281
19.632049999998937,0.000244
19.64454999999981,0.000219
19.657050000000687,0.00019
19.66954999999817,0.000132
19.682049999999048,3.7E-05
19.69454999999992,-7E-05
19.707050000000795,-0.000182
19.719549999998282,-0.000273
19.732049999999155,-0.000319
19.744550000000032,-0.00031
19.757050000000905,-0.000265
19.769549999998393,-0.00019
19.782049999999266,-0.000141
19.79455000000014,-0.000108
19.807050000001016,-0.000116
19.8195499999985,-0.000161
19.832049999999377,-0.000199
19.84455000000025,-0.000228
19.857050000001124,-0.000228
19.86954999999861,-0.000194
19.882049999999484,-0.000149
19.89455000000036,-0.000116
19.907050000001234,-0.000103
19.919549999998722,-0.000137
19.932049999999595,-0.000199
19.94455000000047,-0.000269
19.957050000001345,-0.000331
19.96954999999883,-0.000348
19.982049999999706,-0.000319
19.99455000000058,-0.000248
20.007049999998067,-0.000141
20.01954999999894,-5.4E-05
20.032049999999813,1.7E-05
20.04455000000069,5E-05
20.057049999998174,4.6E-05
20.06954999999905,2.1E-05
20.082049999999924,-8E-06
20.094550000000797,-2.9E-05
20.107049999998285,-4.1E-05
20.11954999999916,-5E-05
20.132050000000035,-4.1E-05
20.14455000000091,-5.8E-05
20.157049999998396,-7.4E-05
20.16954999999927,-0.000108
20.182050000000142,-0.00012
20.19455000000102,-0.00012
20.207049999998503,-0.000103
20.21954999999938,-6.6E-05
20.232050000000253,-8E-06
20.244550000001126,2.9E-05
20.257049999998614,5.8E-05
20.269549999999487,4.1E-05
20.282050000000364,8E-06
20.294550000001237,-4.6E-05
20.307049999998725,-7.9E-05
20.319549999999598,-8.3E-05
20.33205000000047,-2.1E-05
20.344550000001348,8.3E-05
20.357049999998832,0.000223
20.36954999999971,0.000372
20.382050000000582,0.000517
20.39454999999807,0.0006
20.407049999998943,0.000629
20.419549999999816,0.000616
20.432050000000693,0.000571
20.444549999998177,0.000521
20.457049999999054,0.000476
20.469549999999927,0.000459
20.4820500000008,0.000476
20.494549999998288,0.000505
20.50704999999916,0.00055
20.519550000000038,0.0006
20.53205000000091,0.000641
20.5445499999984,0.000658
20.557049999999272,0.000654
20.569550000000145,0.000645
20.582050000001022,0.000621
20.594549999998506,0.000588
20.607049999999383,0.000538
20.619550000000256,0.000501
20.63205000000113,0.000484
20.644549999998617,0.000492
20.65704999999949,0.000534
20.669550000000367,0.000604
20.68205000000124,0.000683
20.694549999998728,0.000749
20.7070499999996,0.000786
20.719550000000474,0.000774
20.73205000000135,0.000703
20.744549999998835,0.000575
20.757049999999712,0.00041
20.769550000000585,0.000248
20.782049999998073,0.000108
20.794549999998946,1.2E-05
20.80704999999982,8E-06
20.819550000000696,5E-05
20.83204999999818,0.000157
20.844549999999057,0.00029
20.85704999999993,0.000418
20.869550000000803,0.000517
20.88204999999829,0.000592
20.894549999999164,0.000596
20.907050000000037,0.000563
20.919550000000914,0.000509
20.932049999998398,0.000447
20.944549999999275,0.000405
20.957050000000148,0.000397
20.96955000000102,0.000418
20.98204999999851,0.000468
20.994549999999382,0.000521
21.00705000000026,0.000579
21.019550000001132,0.000616
21.03204999999862,0.000637
21.044549999999493,0.000625
21.057050000000366,0.000604
21.069550000001243,0.000563
21.082049999998727,0.000517
21.094549999999604,0.00048
21.107050000000477,0.000439
21.11955000000135,0.000389
21.132049999998838,0.000343
21.14454999999971,0.00031
21.157050000000588,0.000302
21.169549999998072,0.000302
21.18204999999895,0.000339
21.194549999999822,0.000405
21.207050000000695,0.000484
21.219549999998183,0.000571
21.232049999999056,0.000654
21.244549999999933,0.000712
21.257050000000806,0.000736
21.269549999998294,0.000716
21.282049999999167,0.000654
21.29455000000004,0.000571
21.307050000000917,0.000496
21.3195499999984,0.000422
21.332049999999278,0.000368
21.34455000000015,0.000339
21.357050000001024,0.000343
21.36954999999851,0.000352
21.382049999999385,0.000348
21.39455000000026,0.000323
21.407050000001135,0.00029
21.419549999998623,0.000215
21.432049999999496,0.000141
21.44455000000037,7.9E-05
21.457050000001246,3.3E-05
21.46954999999873,1.7E-05
21.482049999999607,1.7E-05
21.49455000000048,6.2E-05
21.507050000001353,0.000103
21.51954999999884,0.000124
21.532049999999714,0.000157
21.54455000000059,0.000165
21.557049999998075,0.000174
21.56954999999895,0.000182
21.582049999999825,0.000165
21.594550000000698,0.000161
21.607049999998186,0.000161
21.61954999999906,0.000153
21.632049999999936,0.000153
21.64455000000081,0.000149
21.657049999998296,0.000161
21.66954999999917,0.000182
21.682050000000043,0.000207
21.69455000000092,0.000232
21.707049999998404,0.00024
21.71954999999928,0.00024
21.732050000000154,0.000223
21.744550000001027,0.000199
21.757049999998515,0.000178
21.769549999999388,0.000174
21.782050000000265,0.000207
21.794550000001138,0.000294
21.807049999998625,0.000414
21.8195499999995,0.000554
21.832050000000372,0.000687
21.84455000000125,0.000799
21.857049999998733,0.000844
21.86954999999961,0.000823
21.882050000000483,0.000749
21.894550000001356,0.000621
21.907049999998844,0.000484
21.919549999999717,0.000352
21.932050000000594,0.00024
21.944549999998078,0.000165
21.957049999998954,0.000124
21.969549999999828,0.000108
21.9820500000007,0.00012
21.99454999999819,0.000145
22.00704999999906,0.000182
22.01954999999994,0.000236
22.03205000000081,0.000314
22.0445499999983,0.000397
22.057049999999172,0.000488
22.069550000000046,0.00055
22.082050000000923,0.000588
22.094549999998407,0.000563
22.107049999999283,0.000501
22.119550000000157,0.000401
22.13205000000103,0.00031
22.144549999998517,0.000236
22.15704999999939,0.00019
22.169550000000267,0.00019
22.18205000000114,0.000223
22.194549999998628,0.000269
22.2070499999995,0.000302
22.219550000000375,0.000302
22.23205000000125,0.000281
22.244549999998736,0.000232
22.257049999999612,0.000182
22.269550000000486,0.000141
22.28205000000136,0.000137
22.294549999998846,0.000157
22.30704999999972,0.000203
22.319550000000596,0.000257
22.33204999999808,0.000302
22.344549999998957,0.000331
22.35704999999983,0.000352
22.369550000000704,0.000385
22.38204999999819,0.000426
22.394549999999064,0.000484
22.40704999999994,0.000563
22.419550000000815,0.000633
22.432049999998302,0.00067
22.444549999999175,0.000654
22.45705000000005,0.000588
22.469550000000925,0.000476
22.48204999999841,0.000319
22.494549999999286,0.000161
22.50705000000016,3.3E-05
22.519550000001033,-6.6E-05
22.53204999999852,-0.000124
22.544549999999393,-0.000145
22.55705000000027,-0.000141
22.569550000001144,-0.000128
22.58204999999863,-0.000112
22.594549999999504,-7.9E-05
22.607050000000378,-5.4E-05
22.619550000001254,-2.9E-05
22.63204999999874,-4E-06
22.644549999999615,-2.5E-05
22.65705000000049,-7.9E-05
22.66955000000136,-0.000166
22.68204999999885,-0.000265
22.694549999999722,-0.000372
22.7070500000006,-0.000434
22.719549999998083,-0.000439
22.73204999999896,-0.000372
22.744549999999833,-0.000252
22.757050000000707,-8.7E-05
22.769549999998194,7E-05
22.782049999999067,0.000186
22.794549999999944,0.000269
22.807050000000817,0.000277
22.819549999998305,0.00024
22.832049999999178,0.000165
22.84455000000005,8.7E-05
22.85705000000093,0
22.869549999998412,-7E-05
22.88204999999929,-0.000116
22.894550000000162,-0.000149
22.907050000001036,-0.000161
22.919549999998523,-0.000157
22.932049999999396,-0.000128
22.944550000000273,-7E-05
22.957050000001146,1.2E-05
22.969549999998634,0.000116
22.982049999999507,0.000228
22.99455000000038,0.000323
23.007050000001257,0.000405
23.01954999999874,0.000463
23.032049999999618,0.000488
23.04455000000049,0.000492
23.057050000001365,0.000476
23.069549999998852,0.000443
23.082049999999725,0.000418
23.094550000000602,0.000372
23.107049999998086,0.000319
23.119549999998963,0.000269
23.132049999999836,0.000223
23.14455000000071,0.00019
23.157049999998197,0.000186
23.16954999999907,0.000223
23.182049999999943,0.000285
23.19455000000082,0.000389
23.207049999998304,0.000496
23.21954999999918,0.000579
23.232050000000054,0.00065
23.244550000000928,0.000691
23.257049999998415,0.000699
23.26954999999929,0.000691
23.282050000000165,0.000695
23.29455000000104,0.00072
23.307049999998526,0.000757
23.3195499999994,0.000794
23.332050000000272,0.000844
23.34455000000115,0.000869
23.357049999998633,0.000865
23.36954999999951,0.00084
23.382050000000383,0.000807
23.394550000001257,0.000765
23.407049999998744,0.000753
23.419549999999617,0.000761
23.432050000000494,0.000799
23.444550000001367,0.000848
23.457049999998855,0.000898
23.469549999999728,0.000918
23.4820500000006,0.000898
23.49454999999809,0.000823
23.507049999998962,0.000683
23.51954999999984,0.000513
23.532050000000712,0.000335
23.5445499999982,0.000153
23.557049999999073,0
23.569549999999946,-8.7E-05
23.582050000000823,-0.000137
23.594549999998307,-0.000128
23.607049999999184,-9.9E-05
23.619550000000057,-7.9E-05
23.63205000000093,-0.000103
23.644549999998418,-0.000161
23.65704999999929,-0.000269
23.669550000000168,-0.000393
23.68205000000104,-0.000509
23.69454999999853,-0.000559
23.707049999999402,-0.000542
23.719550000000275,-0.000447
23.732050000001152,-0.000302
23.744549999998636,-0.000153
23.757049999999513,-4.6E-05
23.769550000000386,-1.2E-05
23.78205000000126,-6.2E-05
23.794549999998747,-0.00017
23.80704999999962,-0.00031
23.819550000000497,-0.000451
23.83205000000137,-0.000542
23.844549999998858,-0.000571
23.85704999999973,-0.000554
23.869550000000604,-0.000521
23.88204999999809,-0.000476
23.894549999998965,-0.000476
23.907049999999842,-0.000501
23.919550000000715,-0.000559
23.932049999998203,-0.000579
23.944549999999076,-0.000554
23.95704999999995,-0.000501
23.969550000000826,-0.000418
23.98204999999831,-0.000273
23.994549999999187,-0.000145
24.00705000000006,-6.2E-05
24.019550000000933,-3.7E-05
24.03204999999842,1.2E-05
24.044549999999294,3.3E-05
24.05705000000017,5.4E-05
24.069550000001044,0.000108
24.08204999999853,0.000232
24.094549999999405,0.000372
24.107050000000278,0.000517
24.119550000001155,0.000637
24.13204999999864,0.000819
24.144549999999516,0.001014
24.15705000000039,0.001245
24.169550000001262,0.001552
24.18204999999875,0.001998
24.194549999999623,0.00252
24.2070500000005,0.003066
24.219550000001373,0.003629
24.23204999999886,0.004195
24.244549999999734,0.004717
24.257050000000607,0.005176
24.269549999998095,0.005648
24.282049999998968,0.00621
24.294549999999845,0.006843
24.307050000000718,0.007534
24.319549999998205,0.0083
24.33204999999908,0.009106
24.344549999999952,0.009855
24.35705000000083,0.010488
24.369549999998313,0.011001
24.38204999999919,0.011428
24.394550000000063,0.011767
24.407050000000936,0.012065
24.419549999998424,0.012396
24.432049999999297,0.012801
24.444550000000174,0.013236
24.457050000001047,0.013666
24.469549999998534,0.014125
24.482049999999408,0.014531
24.49455000000028,0.014849
24.507050000001158,0.015081
24.51954999999864,0.015271
24.53204999999952,0.015416
24.54455000000039,0.015532
24.557050000001265,0.015635
24.569549999998753,0.015759
24.582049999999626,0.015879
24.594550000000503,0.01595
24.607050000001376,0.01597
24.619549999998863,0.015954
24.632049999999737,0.015859
24.64455000000061,0.015701
24.657049999998097,0.01549
24.66954999999897,0.015288
24.682049999999848,0.015073
24.69455000000072,0.014874
24.70704999999821,0.014692
24.71954999999908,0.014518
24.732049999999955,0.014344
24.74455000000083,0.014121
24.757049999998316,0.013864
24.769549999999192,0.013567
24.782050000000066,0.013227
24.79455000000094,0.012872
24.807049999998426,0.01252
24.8195499999993,0.012214
24.832050000000176,0.011945
24.84455000000105,0.011721
24.857049999998537,0.011543
24.86954999999941,0.01139
24.882050000000284,0.011221
24.89455000000116,0.011055
24.907049999998645,0.010886
24.91954999999952,0.010716
24.932050000000395,0.010534
24.944550000001268,0.010385
24.957049999998755,0.010277
24.96954999999963,0.010178
24.982050000000505,0.010087
24.99455000000138,0.010008
25.007049999998866,0.00995
25.01954999999974,0.009901
25.032050000000613,0.009839
25.0445499999981,0.009822
25.057049999998974,0.009859
25.06954999999985,0.009946
25.082050000000724,0.010037
25.09454999999821,0.010161
25.107049999999084,0.01029
25.119549999999958,0.010364
25.132050000000834,0.010348
25.14454999999832,0.010265
25.157049999999195,0.01012
25.16955000000007,0.00993
25.18205000000094,0.009719
25.19454999999843,0.009562
25.207049999999303,0.009479
25.21955000000018,0.009466
25.232050000001053,0.009479
25.24454999999854,0.009504
25.257049999999413,0.009495
25.269550000000287,0.009404
25.282050000001163,0.009181
25.294549999998647,0.008879
25.307049999999524,0.008527
25.319550000000397,0.008163
25.33205000000127,0.00782
25.34454999999876,0.007563
25.35704999999963,0.007398
25.36955000000051,0.00729
25.38205000000138,0.007195
25.39454999999887,0.007087
25.407049999999742,0.006959
25.419550000000616,0.006789
25.432049999998103,0.006562
25.444549999998976,0.006339
25.457049999999853,0.006128
25.469550000000726,0.005954
25.48204999999821,0.005776
25.494549999999087,0.005619
25.50704999999996,0.005449
25.519550000000834,0.005238
25.53204999999832,0.004965
25.544549999999195,0.00465
25.55705000000007,0.004319
25.569550000000945,0.003972
25.582049999998432,0.003604
25.594549999999305,0.003293
25.60705000000018,0.003037
25.619550000001055,0.002847
25.63204999999854,0.002689
25.644549999999416,0.002586
25.65705000000029,0.002536
25.669550000001163,0.002491
25.68204999999865,0.002396
25.694549999999523,0.002263
25.7070500000004,0.002098
25.719550000001274,0.001862
25.73204999999876,0.001572
25.744549999999634,0.001278
25.757050000000508,0.001047
25.769550000001384,0.000861
25.78204999999887,0.000749
25.794549999999745,0.000707
25.80705000000062,0.000695
25.819549999998106,0.000679
25.83204999999898,0.000612
25.844549999999852,0.000488
25.85705000000073,0.000314
25.869549999998213,0.000116
25.88204999999909,-8.7E-05
25.894549999999963,-0.000257
25.907050000000837,-0.00036
25.919549999998324,-0.00043
25.932049999999197,-0.00048
25.944550000000074,-0.000521
25.957050000000947,-0.000567
25.969549999998435,-0.000641
25.982049999999308,-0.000728
25.99455000000018,-0.000823
26.00705000000106,-0.000894
26.019549999998542,-0.000939
26.03204999999942,-0.000972
26.044550000000292,-0.000989
26.057050000001166,-0.001018
26.069549999998653,-0.001072
26.082049999999526,-0.00115
26.094550000000403,-0.001229
26.107050000001276,-0.001283
26.119549999998764,-0.001303
26.132049999999637,-0.001266
26.14455000000051,-0.001183
26.157050000001387,-0.001059
26.16954999999887,-0.000931
26.182049999999748,-0.000823
26.19455000000062,-0.000741
26.20704999999811,-0.000679
26.219549999998982,-0.000645
26.232049999999855,-0.000592
26.244550000000732,-0.000513
26.257049999998216,-0.000393
26.269549999999093,-0.00024
26.282049999999966,-6.2E-05
26.29455000000084,0.000112
26.307049999998327,0.000269
26.3195499999992,0.000385
26.332050000000077,0.000476
26.34455000000095,0.000554
26.357049999998438,0.000625
26.36954999999931,0.000712
26.382050000000184,0.000803
26.39455000000106,0.000902
26.407049999998545,0.000976
26.419549999999422,0.001034
26.432050000000295,0.001059
26.44455000000117,0.001047
26.457049999998656,0.001022
26.46954999999953,0.00101
26.482050000000406,0.001026
26.49455000000128,0.001096
26.507049999998767,0.001175
26.51954999999964,0.001291
26.532050000000513,0.001378
26.54455000000139,0.001432
26.557049999998874,0.001398
26.56954999999975,0.001312
26.582050000000624,0.001183
26.59454999999811,0.001034
26.607049999998985,0.000902
26.619549999999858,0.000823
26.632050000000735,0.000807
26.64454999999822,0.000848
26.657049999999096,0.000931
26.66954999999997,0.001034
26.682050000000842,0.001101
26.69454999999833,0.001125
26.707049999999203,0.001101
26.71955000000008,0.001034
26.732050000000953,0.000943
26.74454999999844,0.000852
26.757049999999314,0.000774
26.769550000000187,0.000736
26.782050000001064,0.000724
26.794549999998548,0.000724
26.807049999999425,0.000712
26.819550000000298,0.000691
26.83205000000117,0.000629
26.84454999999866,0.000554
26.857049999999532,0.000463
26.86955000000041,0.000389
26.882050000001282,0.000343
26.89454999999877,0.000331
26.907049999999643,0.000368
26.919550000000516,0.000443
26.932050000001393,0.000509
26.944549999998877,0.000554
26.957049999999754,0.00055
26.969550000000627,0.00048
26.982049999998114,0.000335
26.994549999998988,0.000145
27.00704999999986,-6.2E-05
27.019550000000738,-0.000252
27.032049999998222,-0.000381
27.0445499999991,-0.000422
27.057049999999972,-0.000405
27.069550000000845,-0.000319
27.082049999998333,-0.000211
27.094549999999206,-0.000132
27.107050000000083,-8.7E-05
27.119550000000956,-0.000108
27.132049999998443,-0.00017
27.144549999999317,-0.000252
27.15705000000019,-0.00031
27.169550000001067,-0.000319
27.18204999999855,-0.000261
27.194549999999428,-0.000145
27.2070500000003,0
27.219550000001174,0.000141
27.23204999999866,0.000248
27.244549999999535,0.000294
27.25705000000041,0.000285
27.269550000001285,0.000211
27.282049999998772,0.000137
27.294549999999646,7.4E-05
27.30705000000052,2.5E-05
27.319550000001396,3.3E-05
27.33204999999888,7.4E-05
27.344549999999757,0.000153
27.35705000000063,0.000248
27.369549999998117,0.000343
27.38204999999899,0.000447
27.394549999999864,0.000542
27.40705000000074,0.000637
27.419549999998225,0.000745
27.4320499999991,0.000869
27.444549999999975,0.000993
27.457050000000848,0.001121
27.469549999998335,0.001233
27.48204999999921,0.001341
27.494550000000086,0.001419
27.50705000000096,0.001473
27.519549999998446,0.001485
27.53204999999932,0.001452
27.544550000000193,0.001394
27.55705000000107,0.001307
27.569549999998554,0.001221
27.58204999999943,0.001158
27.594550000000304,0.001125
27.607050000001177,0.001163
27.619549999998664,0.001233
27.632049999999538,0.001324
27.644550000000415,0.001436
27.657050000001288,0.001518
27.669549999998775,0.001576
27.68204999999965,0.001585
27.694550000000522,0.001564
27.7070500000014,0.001514
27.719549999998883,0.001469
27.73204999999976,0.001415
27.744550000000633,0.001361
27.757049999998117,0.001307
27.769549999998993,0.001249
27.782049999999867,0.001167
27.79455000000074,0.001059
27.807049999998227,0.000956
27.8195499999991,0.000861
27.832049999999978,0.000761
27.84455000000085,0.000679
27.85704999999834,0.000612
27.86954999999921,0.000538
27.882050000000085,0.000455
27.89455000000096,0.000368
27.907049999998446,0.000285
27.919549999999322,0.000223
27.932050000000196,0.000161
27.94455000000107,0.000128
27.957049999998556,8.3E-05
27.96954999999943,3.3E-05
27.982050000000307,-7.4E-05
27.99455000000118,-0.000219
28.007049999998667,-0.000397
28.01954999999954,-0.000588
28.032050000000414,-0.000757
28.04455000000129,-0.000856
28.057049999998775,-0.000902
28.06954999999965,-0.000919
28.082050000000525,-0.000931
28.094550000001398,-0.000985
28.107049999998885,-0.001113
28.11954999999976,-0.001324
28.132050000000635,-0.001605
28.14454999999812,-0.001878
28.157049999998996,-0.002094
28.16954999999987,-0.002209
28.182050000000743,-0.002197
28.19454999999823,-0.002081
28.207049999999104,-0.001903
28.21954999999998,-0.001713
28.232050000000854,-0.001564
28.24454999999834,-0.001473
28.257049999999214,-0.001448
28.269550000000088,-0.001489
28.282050000000964,-0.001527
28.29454999999845,-0.001568
28.307049999999325,-0.001572
28.3195500000002,-0.001547
28.33205000000107,-0.001494
28.34454999999856,-0.001427
28.357049999999433,-0.001353
28.36955000000031,-0.001291
28.382050000001183,-0.001225
28.39454999999867,-0.001154
28.407049999999543,-0.001076
28.419550000000417,-0.000981
28.432050000001293,-0.000861
28.444549999998777,-0.000732
28.457049999999654,-0.000596
28.469550000000527,-0.000455
28.4820500000014,-0.00031
28.49454999999889,-0.000145
28.50704999999976,1.7E-05
28.51955000000064,0.000186
28.532049999998122,0.00036
28.544549999999,0.000513
28.557049999999872,0.000645
28.569550000000746,0.000745
28.582049999998233,0.000807
28.594549999999106,0.000823
28.607049999999983,0.000811
28.619550000000856,0.000778
28.632049999998344,0.000753
28.644549999999217,0.00077
28.65705000000009,0.000827
28.669550000000967,0.00096
28.68204999999845,0.001134
28.694549999999328,0.001332
28.7070500000002,0.001523
28.719550000001075,0.001655
28.732049999998562,0.001709
28.744549999999435,0.001667
28.757050000000312,0.001556
28.769550000001185,0.001411
28.782049999998673,0.001299
28.794549999999546,0.001245
28.80705000000042,0.001299
28.819550000001296,0.001432
28.83204999999878,0.001618
28.844549999999657,0.001775
28.85705000000053,0.001862
28.869550000001404,0.001849
28.88204999999889,0.001717
28.894549999999764,0.001518
28.90705000000064,0.001274
28.919549999998125,0.001059
28.932049999999002,0.000873
28.944549999999875,0.000765
28.95705000000075,0.000695
28.969549999998236,0.00065
28.98204999999911,0.000579
28.994549999999986,0.000488
29.00705000000086,0.000389
29.019549999998347,0.000281
29.03204999999922,0.000161
29.044550000000093,7E-05
29.05705000000097,1.2E-05
29.069549999998454,-3.7E-05
29.08204999999933,-0.000128
29.094550000000204,-0.000236
29.107050000001077,-0.00036
29.119549999998565,-0.000484
29.13204999999944,-0.000662
29.144550000000315,-0.000803
29.15705000000119,-0.000881
29.169549999998676,-0.000923
29.18204999999955,-0.000993
29.194550000000422,-0.001059
29.2070500000013,-0.001117
29.219549999998783,-0.001216
29.23204999999966,-0.001448
29.244550000000533,-0.001721
29.257050000001406,-0.002011
29.269549999998894,-0.002342
29.282049999999767,-0.002768
29.294550000000644,-0.003194
29.307049999998128,-0.003583
29.319549999999005,-0.003976
29.332049999999878,-0.004439
29.34455000000075,-0.004903
29.35704999999824,-0.00537
29.369549999999112,-0.005888
29.38204999999999,-0.00655
29.394550000000862,-0.007257
29.40704999999835,-0.008022
29.419549999999223,-0.008858
29.432050000000096,-0.009773
29.444550000000973,-0.010687
29.457049999998457,-0.011568
29.469549999999334,-0.012437
29.482050000000207,-0.013302
29.49455000000108,-0.014133
29.507049999998568,-0.014944
29.51954999999944,-0.015759
29.532050000000318,-0.016579
29.54455000000119,-0.017352
29.55704999999868,-0.018076
29.569549999999552,-0.01878
29.582050000000425,-0.01945
29.594550000001302,-0.020071
29.607049999998786,-0.020646
29.619549999999663,-0.021225
29.632050000000536,-0.021755
29.64455000000141,-0.022214
29.657049999998897,-0.022582
29.66954999999977,-0.022892
29.682050000000647,-0.023066
29.69454999999813,-0.023128
29.707049999999008,-0.023091
29.71954999999988,-0.023012
29.732050000000754,-0.022843
29.74454999999824,-0.022599
29.757049999999115,-0.022263
29.76954999999999,-0.021891
29.782050000000865,-0.021386
29.794549999998353,-0.020799
29.807049999999226,-0.020141
29.8195500000001,-0.019475
29.832050000000976,-0.018755
29.84454999999846,-0.018039
29.857049999999337,-0.017332
29.86955000000021,-0.016628
29.882050000001083,-0.015871
29.89454999999857,-0.015073
29.907049999999444,-0.014253
29.91955000000032,-0.013405
29.932050000001194,-0.012503
29.94454999999868,-0.011639
29.957049999999555,-0.010819
29.969550000000428,-0.010046
29.982050000001305,-0.009276
29.99454999999879,-0.008564
30.007049999999666,-0.007894
30.01955000000054,-0.007207
30.032050000001412,-0.006525
30.0445499999989,-0.005892
30.057049999999773,-0.005337
30.06955000000065,-0.004833
30.082049999998134,-0.004373
30.094549999999007,-0.004034
30.107049999999884,-0.003777
30.119550000000757,-0.003566
30.132049999998245,-0.00336
30.144549999999118,-0.003227
30.15704999999999,-0.00314
30.169550000000868,-0.003066
30.182049999998352,-0.003012
30.19454999999923,-0.003024
30.207050000000102,-0.003091
30.219550000000975,-0.003173
30.232049999998463,-0.003273
30.244549999999336,-0.003426
30.257050000000213,-0.003637
30.269550000001086,-0.00386
30.282049999998573,-0.004088
30.294549999999447,-0.00434
30.30705000000032,-0.004601
30.319550000001197,-0.004812
30.33204999999868,-0.004957
30.344549999999558,-0.005064
30.35705000000043,-0.005147
30.369550000001304,-0.005188
30.38204999999879,-0.005238
30.394549999999665,-0.005308
30.40705000000054,-0.00542
30.419550000001415,-0.005552
30.432049999998902,-0.005664
30.444549999999776,-0.005743
30.45705000000065,-0.005772
30.469549999998137,-0.005726
30.48204999999901,-0.005606
30.494549999999887,-0.005461
30.50705000000076,-0.005304
30.519549999998247,-0.005188
30.53204999999912,-0.005106
30.544549999999994,-0.005072
30.55705000000087,-0.005085
30.569549999998355,-0.005097
30.58204999999923,-0.00506
30.594550000000105,-0.004981
30.607050000000978,-0.004833
30.619549999998465,-0.004634
30.63204999999934,-0.00439
30.644550000000216,-0.004129
30.65705000000109,-0.003873
30.669549999998576,-0.003645
30.68204999999945,-0.003413
30.694550000000323,-0.00319
30.7070500000012,-0.002983
30.719549999998684,-0.002784
30.73204999999956,-0.002569
30.744550000000434,-0.002383
30.757050000001307,-0.002226
30.769549999998794,-0.002089
30.782049999999668,-0.001961
30.794550000000545,-0.001849
30.807050000001418,-0.001746
30.819549999998905,-0.001634
30.83204999999978,-0.001494
30.844550000000652,-0.001349
30.85704999999814,-0.001212
30.869549999999013,-0.00108
30.88204999999989,-0.000935
30.894550000000763,-0.000782
30.90704999999825,-0.000641
30.919549999999123,-0.000476
30.932049999999997,-0.000281
30.944550000000874,-8.7E-05
30.957049999998357,7.9E-05
30.969549999999234,0.000232
30.982050000000108,0.000356
30.99455000000098,0.00043
31.00704999999847,0.000492
31.01954999999934,0.000567
31.03205000000022,0.000683
31.04455000000109,0.00084
31.05704999999858,0.001055
31.069549999999452,0.001295
31.082050000000326,0.001547
31.094550000001203,0.00175
31.107049999998686,0.001911
31.119549999999563,0.002019
31.132050000000437,0.002085
31.14455000000131,0.002147
31.157049999998797,0.002197
31.16954999999967,0.002292
31.182050000000547,0.002396
31.19455000000142,0.002495
31.207049999998908,0.002573
31.21954999999978,0.002631
31.232050000000655,0.00264
31.244549999998142,0.002623
31.257049999999015,0.002594
31.269549999999892,0.002586
31.282050000000766,0.002586
31.294549999998253,0.002598
31.307049999999126,0.002607
31.31955,0.002602
31.332050000000876,0.002549
31.34454999999836,0.002453
31.357049999999237,0.002329
31.36955000000011,0.002193
31.382050000000984,0.002077
31.39454999999847,0.001969
31.407049999999344,0.001903
31.41955000000022,0.001833
31.432050000001095,0.001734
31.444549999998582,0.001585
31.457049999999455,0.001386
31.46955000000033,0.001138
31.482050000001205,0.000856
31.49454999999869,0.000575
31.507049999999566,0.000319
31.51955000000044,9.9E-05
31.532050000001313,-9.1E-05
31.5445499999988,-0.000265
31.557049999999673,-0.000443
31.56955000000055,-0.000662
31.582050000001423,-0.000927
31.59454999999891,-0.001216
31.607049999999784,-0.001502
31.619550000000658,-0.001754
31.632049999998145,-0.001953
31.64454999999902,-0.00206
31.657049999999895,-0.002098
31.66955000000077,-0.002085
31.682049999998256,-0.002073
31.69454999999913,-0.002077
31.707050000000002,-0.002139
31.71955000000088,-0.002259
31.732049999998363,-0.002425
31.74454999999924,-0.002598
31.757050000000113,-0.002756
31.769550000000987,-0.002867
31.782049999998474,-0.002925
31.794549999999347,-0.002933
31.807050000000224,-0.002896
31.819550000001097,-0.002847
31.832049999998585,-0.002797
31.844549999999458,-0.002751
31.85705000000033,-0.002702
31.869550000001208,-0.002652
31.882049999998692,-0.002578
31.89454999999957,-0.002482
31.907050000000442,-0.002375
31.919550000001315,-0.002271
31.932049999998803,-0.002205
31.944549999999676,-0.002185
31.957050000000553,-0.002205
31.969550000001426,-0.002276
31.982049999998914,-0.002358
31.994549999999787,-0.002404
32.00705000000066,-0.0024
32.01954999999815,-0.002321
32.032049999999025,-0.002176
32.044549999999894,-0.001994
32.05705000000077,-0.001837
32.06954999999826,-0.001729
32.08204999999913,-0.0017
32.094550000000005,-0.00175
32.10705000000088,-0.001866
32.11954999999837,-0.001986
32.13204999999924,-0.002077
32.144550000000116,-0.002106
32.15705000000099,-0.002065
32.16954999999847,-0.001949
32.18204999999935,-0.001775
32.19455000000023,-0.001597
32.2070500000011,-0.001444
32.219549999998584,-0.001324
32.23204999999946,-0.001233
32.24455000000034,-0.001187
32.25705000000121,-0.001158
32.269549999998695,-0.001109
32.28204999999957,-0.001055
32.29455000000044,-0.000985
32.30705000000132,-0.000914
32.319549999998806,-0.000852
32.33204999999968,-0.00079
32.34455000000055,-0.000753
32.35705000000143,-0.000716
32.36954999999892,-0.00067
32.382049999999786,-0.000608
32.39455000000066,-0.000542
32.40704999999815,-0.000468
32.41954999999903,-0.000401
32.4320499999999,-0.000343
32.444550000000774,-0.000302
32.45704999999826,-0.000273
32.46954999999913,-0.000236
32.48205000000001,-0.00019
32.494550000000885,-0.000124
32.50704999999837,-6.2E-05
32.51954999999924,-8E-06
32.53205000000012,0
32.544550000000996,-3.3E-05
32.557049999998476,-0.000103
32.56954999999935,-0.000174
32.58205000000023,-0.000223
32.5945500000011,-0.000207
32.60704999999859,-0.000128
32.619549999999464,1.2E-05
32.63205000000034,0.000153
32.64455000000121,0.000257
32.6570499999987,0.000281
32.669549999999575,0.000207
32.682050000000444,6.6E-05
32.69455000000132,-0.000132
32.70704999999881,-0.000323
32.719549999999685,-0.000472
32.732050000000555,-0.000559
32.74455000000143,-0.000604
32.75704999999892,-0.000641
32.76954999999979,-0.000687
32.782050000000666,-0.000757
32.794549999998154,-0.00084
32.80704999999903,-0.000906
32.8195499999999,-0.000943
32.83205000000078,-0.000898
32.844549999998264,-0.00079
32.857049999999134,-0.000658
32.86955000000001,-0.000538
32.88205000000089,-0.000472
32.894549999998375,-0.000492
32.907049999999245,-0.000583
32.91955000000012,-0.000716
32.932050000001,-0.000832
32.94454999999848,-0.000873
32.957049999999356,-0.000852
32.96955000000023,-0.000736
32.9820500000011,-0.0006
32.99454999999859,-0.000476
33.00704999999947,-0.000422
33.01955000000034,-0.000455
33.03205000000121,-0.000546
33.0445499999987,-0.000662
33.05704999999958,-0.000753
33.06955000000045,-0.000774
33.082050000001324,-0.000683
33.09454999999881,-0.00053
33.10704999999969,-0.000323
33.11955000000056,-0.00012
33.132050000001435,4.6E-05
33.14454999999892,0.000141
33.15704999999979,0.00017
33.16955000000067,0.00017
33.182049999998156,0.000157
33.19454999999903,0.000161
33.2070499999999,0.00019
33.21955000000078,0.000261
33.23204999999827,0.000348
33.24454999999914,0.000426
33.257050000000014,0.000476
33.26955000000089,0.000501
33.28204999999838,0.000496
33.29454999999925,0.00048
33.307050000000125,0.000459
33.319550000001,0.000451
33.33204999999848,0.000472
33.34454999999936,0.000505
33.357050000000235,0.000546
33.369550000001105,0.000579
33.38204999999859,0.000596
33.39454999999947,0.000579
33.407050000000346,0.00055
33.419550000001216,0.000517
33.4320499999987,0.000468
33.44454999999958,0.000414
33.45705000000045,0.000364
33.46955000000133,0.000306
33.482049999998814,0.00024
33.49454999999969,0.000145
33.50705000000056,2.9E-05
33.51955000000144,-9.5E-05
33.532049999998925,-0.000215
33.544549999999795,-0.000314
33.55705000000067,-0.000372
33.56954999999816,-0.000393
33.58204999999903,-0.000368
33.594549999999906,-0.000335
33.60705000000078,-0.000306
33.61954999999827,-0.000306
33.63204999999914,-0.000331
33.64455000000002,-0.000393
33.65705000000089,-0.000463
33.669549999998374,-0.000538
33.68204999999925,-0.000596
33.69455000000013,-0.000633
33.707050000001,-0.000666
33.719549999998485,-0.000691
33.73204999999936,-0.000732
33.74455000000024,-0.000799
33.75705000000111,-0.000869
33.769549999998596,-0.000956
33.78204999999947,-0.001039
33.79455000000034,-0.001076
33.80705000000122,-0.001092
33.819549999998706,-0.00108
33.83204999999958,-0.001063
33.84455000000045,-0.001047
33.85705000000133,-0.001059
33.86954999999882,-0.001105
33.88204999999969,-0.001179
33.894550000000564,-0.001278
33.90705000000144,-0.001345
33.91954999999893,-0.001369
33.9320499999998,-0.001332
33.944550000000675,-0.00125
33.95704999999816,-0.00113
33.96954999999903,-0.001014
33.98204999999991,-0.000923
33.994550000000785,-0.000877
34.00704999999827,-0.000856
34.01954999999914,-0.000861
34.03205000000002,-0.000848
34.044550000000896,-0.000803
34.05704999999838,-0.000699
34.06954999999925,-0.000559
34.08205000000013,-0.000389
34.094550000001,-0.00024
34.10704999999849,-0.000128
34.119549999999364,-7.4E-05
34.13205000000024,-5.8E-05
34.14455000000111,-7.9E-05
34.1570499999986,-7.9E-05
34.169549999999475,-6.6E-05
34.182050000000345,0
34.19455000000122,7.9E-05
34.20704999999871,0.000182
34.219549999999586,0.000269
34.232050000000456,0.000339
34.24455000000133,0.000385
34.25704999999882,0.000422
34.26954999999969,0.000459
34.28205000000057,0.000517
34.29455000000144,0.000616
34.30704999999893,0.000712
34.3195499999998,0.000807
34.33205000000068,0.000865
34.344549999998165,0.000885
34.357049999999035,0.000877
34.36954999999991,0.000848
34.38205000000079,0.000827
34.394549999998276,0.000852
34.407049999999145,0.000918
34.41955000000002,0.001022
34.4320500000009,0.00113
34.44454999999838,0.001208
34.457049999999256,0.001229
34.46955000000013,0.001179
34.482050000001,0.00108
34.49454999999849,0.000972
34.50704999999937,0.000877
34.519550000000244,0.000836
34.532050000001114,0.000832
34.5445499999986,0.000869
34.55704999999948,0.00091
34.56955000000035,0.000923
34.582050000001225,0.000873
34.59454999999871,0.000786
34.60704999999959,0.000654
34.61955000000046,0.000546
34.632050000001335,0.000455
34.64454999999882,0.00043
34.65704999999969,0.000451
34.66955000000057,0.000501
34.682050000001446,0.000534
34.694549999998934,0.000542
34.7070499999998,0.000501
34.71955000000068,0.000418
34.73204999999817,0.000331
34.74454999999904,0.000257
34.757049999999914,0.00024
34.76955000000079,0.000265
34.78204999999828,0.000352
34.79454999999915,0.000468
34.807050000000025,0.000588
34.8195500000009,0.000658
34.83204999999838,0.000674
34.84454999999926,0.000621
34.857050000000136,0.000501
34.869550000001006,0.000327
34.88204999999849,0.000132
34.89454999999937,-6.2E-05
34.90705000000025,-0.000236
34.91955000000112,-0.00036
34.932049999998604,-0.00043
34.94454999999948,-0.000439
34.95705000000035,-0.000414
34.96955000000123,-0.000372
34.982049999998715,-0.000343
34.99454999999959,-0.000343
35.00705000000046,-0.000397
35.01955000000134,-0.000496
35.032049999998826,-0.000625
35.044549999999695,-0.000745
35.05705000000057,-0.000832
35.06955000000145,-0.000873
35.08204999999894,-0.000844
35.094549999999806,-0.00077
35.10705000000068,-0.00067
35.11954999999817,-0.000579
35.13204999999904,-0.00053
35.14454999999992,-0.000534
35.157050000000794,-0.000583
35.16954999999828,-0.000658
35.18204999999915,-0.000724
35.19455000000003,-0.000765
35.207050000000905,-0.000774
35.219549999998385,-0.000736
35.23204999999926,-0.000666
35.24455000000014,-0.000571
35.25705000000101,-0.000455
35.269549999998496,-0.000343
35.28204999999937,-0.00024
35.29455000000025,-0.000132
35.30705000000112,-3.3E-05
35.31954999999861,5.8E-05
35.332049999999484,0.000132
35.34455000000035,0.000199
35.35705000000123,0.00024
35.36954999999872,0.000285
35.382049999999595,0.000323
35.394550000000464,0.000389
35.40705000000134,0.000488
35.41954999999883,0.000608
35.4320499999997,0.000736
35.444550000000575,0.000865
35.45705000000145,0.00096
35.46954999999894,0.001018
35.48204999999981,0.001026
35.494550000000686,0.000993
35.50704999999817,0.000935
35.51954999999904,0.000869
35.53204999999992,0.000819
35.5445500000008,0.000774
35.557049999998284,0.000736
35.569549999999154,0.000691
35.58205000000003,0.000637
35.59455000000091,0.000559
35.60704999999839,0.000472
35.619549999999265,0.000381
35.63205000000014,0.00031
35.64455000000101,0.000273
35.6570499999985,0.000265
35.669549999999376,0.00029
35.68205000000025,0.000314
35.69455000000112,0.000331
35.70704999999861,0.000323
35.71954999999949,0.000285
35.732050000000356,0.000215
35.74455000000123,0.000137
35.75704999999872,5.8E-05
35.7695499999996,1.2E-05
35.78205000000047,0
35.794550000001344,2.1E-05
35.80704999999883,7E-05
35.8195499999997,0.000124
35.83205000000058,0.000157
35.844550000001455,0.000153
35.857049999998935,0.000103
35.86954999999981,1.7E-05
35.88205000000069,-9.9E-05
35.894549999998176,-0.000186
35.907049999999046,-0.000257
35.91954999999992,-0.000269
35.9320500000008,-0.000244
35.94454999999828,-0.000182
35.95704999999916,-8.7E-05
35.969550000000034,-2.1E-05
35.9820500000009,2.5E-05
35.99454999999839,2.5E-05
36.00704999999927,-4E-06
36.019550000000145,-7E-05
36.032050000001014,-0.000153
36.0445499999985,-0.00024
36.05704999999938,-0.000306
36.06955000000025,-0.00036
36.082050000001125,-0.000393
36.09454999999861,-0.000401
36.10704999999949,-0.000418
36.11955000000036,-0.000426
36.132050000001236,-0.00043
36.14454999999872,-0.000451
36.15704999999959,-0.000463
36.16955000000047,-0.000492
36.18205000000135,-0.000501
36.194549999998834,-0.000513
36.207049999999704,-0.000513
36.21955000000058,-0.000517
36.23204999999807,-0.000509
36.24454999999894,-0.000521
36.257049999999815,-0.000554
36.26955000000069,-0.0006
36.28204999999818,-0.000641
36.29454999999905,-0.000679
36.307049999999926,-0.000695
36.3195500000008,-0.00067
36.33204999999828,-0.0006
36.34454999999916,-0.000501
36.35705000000004,-0.000385
36.369550000000906,-0.000285
36.382049999998394,-0.000228
36.39454999999927,-0.000219
36.40705000000015,-0.000277
36.41955000000102,-0.000368
36.432049999998505,-0.000459
36.44454999999938,-0.000525
36.45705000000025,-0.000525
36.46955000000113,-0.000451
36.482049999998615,-0.000306
36.49454999999949,-0.000108
36.50705000000036,9.9E-05
36.51955000000124,0.000281
36.532049999998726,0.000414
36.544549999999596,0.000484
36.55705000000047,0.000501
36.56955000000135,0.000484
36.58204999999884,0.000463
36.59454999999971,0.000439
36.607050000000584,0.000439
36.61954999999807,0.000447
36.63204999999894,0.000447
36.64454999999982,0.000443
36.657050000000694,0.00041
36.66954999999818,0.000368
36.68204999999905,0.000323
36.69454999999993,0.000273
36.707050000000805,0.00024
36.719549999998286,0.000219
36.73204999999916,0.000215
36.74455000000004,0.000215
36.75705000000091,0.000211
36.7695499999984,0.000223
36.78204999999927,0.000232
36.79455000000015,0.000248
36.80705000000102,0.000281
36.81954999999851,0.000319
36.832049999999384,0.000335
36.844550000000254,0.000327
36.85705000000113,0.000261
36.86954999999862,0.000141
36.882049999999495,-2.1E-05
36.894550000000365,-0.000199
36.90705000000124,-0.000385
36.91954999999873,-0.000509
36.9320499999996,-0.000559
36.944550000000476,-0.000517
36.95705000000135,-0.000405
36.96954999999884,-0.000257
36.98204999999971,-0.000108
36.99455000000059,4E-06
37.007049999998074,5.4E-05
37.019549999998944,3.7E-05
37.03204999999982,-3.7E-05
37.0445500000007,-0.000128
37.057049999998185,-0.000215
37.069549999999055,-0.000269
37.08204999999993,-0.000277
37.09455000000081,-0.00024
37.10704999999829,-0.00019
37.119549999999165,-0.000128
37.13205000000004,-8.7E-05
37.14455000000091,-4.6E-05
37.1570499999984,-2.1E-05
37.169549999999276,-8E-06
37.18205000000015,4.1E-05
37.19455000000102,9.1E-05
37.20704999999851,0.000165
37.21954999999939,0.000228
37.23205000000026,0.000269
37.244550000001134,0.000281
37.25704999999862,0.000252
37.2695499999995,0.000174
37.28205000000037,8.7E-05
37.294550000001244,-4E-06
37.30704999999873,-6.6E-05
37.3195499999996,-7.9E-05
37.33205000000048,-4.1E-05
37.344550000001355,5.8E-05
37.35704999999884,0.000174
37.36954999999971,0.000302
37.38205000000059,0.000422
37.39454999999808,0.000513
37.40704999999895,0.000563
37.41954999999982,0.000571
37.4320500000007,0.000538
37.44454999999819,0.000472
37.45704999999906,0.000381
37.469549999999934,0.00029
37.48205000000081,0.000232
37.49454999999829,0.000215
37.50704999999917,0.000244
37.519550000000045,0.000335
37.532050000000915,0.000455
37.5445499999984,0.000579
37.55704999999928,0.000662
37.569550000000156,0.000666
37.582050000001026,0.000575
37.59454999999851,0.000418
37.60704999999939,0.000219
37.61955000000026,3.3E-05
37.632050000001136,-8.3E-05
37.644549999998624,-0.000108
37.6570499999995,-4.1E-05
37.66955000000037,0.000103
37.68205000000125,0.000265
37.694549999998735,0.000389
37.707049999999604,0.000451
37.71955000000048,0.00043
37.73205000000136,0.000352
37.744549999998846,0.000236
37.757049999999715,0.000137
37.76955000000059,9.5E-05
37.78204999999808,0.000103
37.79454999999895,0.000165
37.807049999999826,0.000248
37.8195500000007,0.000323
37.83204999999819,0.000364
37.84454999999906,0.000381
37.85704999999994,0.000368
37.869550000000814,0.000343
37.882049999998294,0.000331
37.89454999999917,0.000306
37.90705000000005,0.000281
37.91955000000092,0.000252
37.932049999998405,0.000219
37.94454999999928,0.00017
37.95705000000016,0.000157
37.96955000000103,0.000161
37.982049999998516,0.000215
37.99454999999939,0.000298
38.00705000000026,0.000422
38.01955000000114,0.000554
38.03204999999863,0.000658
38.044549999999504,0.00072
38.05705000000037,0.000712
38.06955000000125,0.000654
38.08204999999874,0.00055
38.09454999999961,0.000439
38.107050000000484,0.000339
38.11955000000136,0.000269
38.13204999999884,0.000257
38.14454999999972,0.000273
38.157050000000595,0.000327
38.16954999999808,0.000397
38.18204999999895,0.000451
38.19454999999983,0.00048
38.207050000000706,0.000496
38.219549999998186,0.000476
38.23204999999906,0.000443
38.24454999999994,0.000401
38.25705000000081,0.000372
38.2695499999983,0.000339
38.282049999999174,0.000319
38.29455000000005,0.000306
38.30705000000092,0.00029
38.31954999999841,0.000269
38.332049999999285,0.000252
38.344550000000154,0.00024
38.35705000000103,0.000261
38.36954999999852,0.000302
38.382049999999396,0.000372
38.394550000000265,0.000459
38.40705000000114,0.000554
38.41954999999863,0.000616
38.4320499999995,0.000621
38.444550000000376,0.000567
38.45705000000125,0.000443
38.46954999999874,0.000294
38.48204999999961,0.000141
38.49455000000049,2.5E-05
38.507050000001364,-2.9E-05
38.519549999998844,-2.5E-05
38.53204999999972,2.1E-05
38.5445500000006,7.4E-05
38.557049999998085,0.000112
38.569549999998955,0.000112
38.58204999999983,7E-05
38.59455000000071,-4E-06
38.60704999999819,-7.4E-05
38.619549999999066,-0.00012
38.63204999999994,-0.000116
38.64455000000081,-5.8E-05
38.6570499999983,2.5E-05
38.66954999999918,0.000128
38.682050000000054,0.000194
38.69455000000092,0.000223
38.70704999999841,0.000219
38.71954999999929,0.000174
38.73205000000016,0.000132
38.744550000001034,0.000108
38.75704999999852,0.00012
38.7695499999994,0.000161
38.78205000000027,0.000228
38.794550000001145,0.000298
38.80704999999863,0.000356
38.8195499999995,0.000364
38.83205000000038,0.000327
38.844550000001256,0.000252
38.85704999999874,0.00017
38.86954999999961,9.5E-05
38.88205000000049,5.4E-05
38.89455000000137,5.4E-05
38.90704999999885,8.7E-05
38.919549999999724,0.000165
38.9320500000006,0.000252
38.94454999999809,0.000327
38.95704999999896,0.000381
38.969549999999835,0.000405
38.98205000000071,0.000389
38.99454999999819,0.000356
39.00704999999907,0.000314
39.019549999999946,0.000269
39.032050000000815,0.00024
39.0445499999983,0.000236
39.05704999999918,0.000261
39.069550000000056,0.00031
39.082050000000926,0.000364
39.094549999998414,0.000418
39.10704999999929,0.000447
39.11955000000016,0.000439
39.13205000000104,0.00041
39.144549999998524,0.00036
39.1570499999994,0.00029
39.16955000000027,0.000244
39.18205000000115,0.000219
39.194549999998635,0.000236
39.207049999999505,0.000281
39.21955000000038,0.00036
39.23205000000126,0.000451
39.244549999998746,0.000542
39.257049999999616,0.000608
39.26955000000049,0.000641
39.28205000000137,0.000633
39.29454999999885,0.000604
39.30704999999973,0.000517
39.3195500000006,0.000422
39.33204999999809,0.000323
39.34454999999896,0.000211
39.35704999999984,0.000128
39.369550000000714,6.6E-05
39.382049999998195,4.6E-05
39.39454999999907,6.2E-05
39.40704999999995,0.000108
39.41955000000082,0.000165
39.432049999998306,0.000211
39.44454999999918,0.00024
39.45705000000006,0.000261
39.46955000000093,0.000257
39.48204999999842,0.000248
39.49454999999929,0.000252
39.50705000000016,0.000281
39.51955000000104,0.000323
39.53204999999853,0.000385
39.544549999999404,0.000434
39.557050000000274,0.000468
39.56955000000115,0.000472
39.58204999999864,0.000455
39.59454999999951,0.000401
39.607050000000385,0.000352
39.61955000000126,0.000306
39.63204999999875,0.000269
39.64454999999962,0.000261
39.657050000000496,0.000257
39.66955000000137,0.000261
39.68204999999885,0.000269
39.69454999999973,0.000285
39.707050000000606,0.000302
39.719549999998094,0.000327
39.732049999998964,0.000356
39.74454999999984,0.000389
39.75705000000072,0.00041
39.7695499999982,0.000422
39.782049999999074,0.000426
39.79454999999995,0.000405
39.80705000000082,0.000381
39.81954999999831,0.000352
39.832049999999185,0.000327
39.84455000000006,0.000327
39.85705000000093,0.000339
39.86954999999842,0.000368
39.882049999999296,0.000397
39.894550000000166,0.000439
39.90705000000104,0.000463
39.91954999999853,0.000484
39.93204999999941,0.000501
39.94455000000028,0.000521
39.95705000000115,0.00053
39.96954999999864,0.000554
39.98204999999951,0.000559
39.99455000000039,0.000563
40.007050000001264,0.00055
40.01954999999875,0.000534
40.03204999999962,0.000509
40.0445500000005,0.000472
40.057050000001375,0.000418
40.069549999998856,0.000368
40.08204999999973,0.000302
40.09455000000061,0.000232
40.1070499999981,0.000174
40.119549999998966,0.000132
40.13204999999984,0.00012
40.14455000000072,0.000124
40.1570499999982,0.000153
40.16954999999908,0.000178
40.182049999999954,0.00019
40.194550000000824,0.000199
40.20704999999831,0.000165
40.21954999999919,0.000112
40.232050000000065,5E-05
40.244550000000935,-1.2E-05
40.25704999999842,-5.4E-05
40.2695499999993,-7.9E-05
40.28205000000017,-7E-05
40.294550000001045,-3.3E-05
40.30704999999853,2.9E-05
40.31954999999941,0.000108
40.33205000000028,0.000194
40.344550000001156,0.00029
40.357049999998644,0.000381
40.36954999999951,0.000468
40.38205000000039,0.000517
40.39455000000127,0.000521
40.40704999999875,0.000484
40.419549999999624,0.000414
40.4320500000005,0.000314
40.44455000000137,0.000223
40.45704999999886,0.000194
40.469549999999735,0.000207
40.48205000000061,0.000285
40.49454999999809,0.000397
40.50704999999897,0.00053
40.519549999999846,0.000637
40.532050000000716,0.000724
40.5445499999982,0.000753
40.55704999999908,0.000745
40.56954999999996,0.000712
40.58205000000083,0.000679
40.594549999998314,0.000637
40.60704999999919,0.000604
40.61955000000006,0.000579
40.63205000000094,0.000554
40.644549999998425,0.000521
40.6570499999993,0.000488
40.66955000000017,0.000476
40.68205000000105,0.000484
40.694549999998536,0.000521
40.707049999999406,0.000583
40.71955000000028,0.000654
40.73205000000116,0.000716
40.74454999999865,0.000741
40.757049999999516,0.000712
40.76955000000039,0.000637
40.78205000000127,0.000517
40.79454999999875,0.000397
40.80704999999963,0.000281
40.819550000000504,0.000194
40.832050000001374,0.000153
40.84454999999886,0.000128
40.85704999999974,0.000132
40.869550000000615,0.000132
40.882049999998095,0.000108
40.89454999999897,7.9E-05
40.90704999999985,3.7E-05
40.91955000000072,0
40.932049999998206,-2.9E-05
40.94454999999908,-4.6E-05
40.95704999999996,-4.6E-05
40.96955000000083,-4.1E-05
40.98204999999832,-5.4E-05
40.994549999999194,-8.3E-05
41.00705000000006,-0.000128
41.01955000000094,-0.00019
41.03204999999843,-0.000265
41.044549999999305,-0.000323
41.057050000000174,-0.000356
41.06955000000105,-0.000356
41.08204999999854,-0.000323
41.09454999999941,-0.000252
41.107050000000285,-0.000157
41.11955000000116,-5.8E-05
41.13204999999865,2.5E-05
41.14454999999952,7.9E-05
41.157050000000396,0.000108
41.16955000000127,0.00012
41.18204999999875,0.000132
41.19454999999963,0.000145
41.20705000000051,0.000165
41.21955000000138,0.000215
41.232049999998864,0.000273
41.24454999999974,0.000331
41.25705000000062,0.000381
41.2695499999981,0.000401
41.282049999998975,0.000405
41.29454999999985,0.000393
41.30705000000072,0.000376
41.31954999999821,0.000393
41.332049999999086,0.000434
41.34454999999996,0.000513
41.35705000000083,0.000625
41.36954999999832,0.000732
41.3820499999992,0.000811
41.394550000000066,0.000848
41.40705000000094,0.000844
41.41954999999843,0.000803
41.43204999999931,0.000741
41.44455000000018,0.000695
41.457050000001054,0.000666
41.46954999999854,0.000691
41.48204999999941,0.000749
41.49455000000029,0.000827
41.507050000001165,0.000898
41.51954999999865,0.000943
41.53204999999952,0.000947
41.5445500000004,0.000902
41.557050000001276,0.000836
41.569549999998756,0.000745
41.58204999999963,0.000662
41.59455000000051,0.000604
41.60705000000138,0.000563
41.61954999999887,0.000559
41.632049999999744,0.000571
41.64455000000062,0.000608
41.6570499999981,0.00065
41.66954999999898,0.000674
41.682049999999855,0.000691
41.694550000000724,0.000699
41.70704999999821,0.000687
41.71954999999909,0.000654
41.732049999999965,0.000616
41.744550000000835,0.000571
41.75704999999832,0.000517
41.7695499999992,0.000484
41.78205000000007,0.000468
41.794550000000946,0.00048
41.80704999999843,0.000521
41.81954999999931,0.000567
41.83205000000018,0.000616
41.84455000000106,0.000658
41.857049999998544,0.000699
41.869549999999414,0.000703
41.88205000000029,0.000679
41.89455000000117,0.000621
41.907049999998655,0.000554
41.919549999999525,0.000468
41.9320500000004,0.000393
41.94455000000128,0.000335
41.95704999999876,0.000298
41.969549999999636,0.000277
41.98205000000051,0.000269
41.99455000000138,0.000261
42.00704999999887,0.000236
42.01954999999975,0.000199
42.03205000000062,0.000132
42.044549999998104,4.1E-05
42.05704999999898,-5E-05
42.06954999999986,-0.000128
42.08205000000073,-0.000178
42.094549999998215,-0.00017
42.10704999999909,-8.7E-05
42.11954999999997,5.8E-05
42.13205000000084,0.000219
42.144549999998326,0.000393
42.1570499999992,0.000534
42.16955000000007,0.000629
42.18205000000095,0.000654
42.194549999998436,0.000616
42.20704999999931,0.000538
42.21955000000018,0.000447
42.23205000000106,0.000368
42.24454999999855,0.000327
42.25704999999942,0.000339
42.269550000000294,0.000376
42.28205000000117,0.00043
42.29454999999866,0.000472
42.30704999999953,0.000501
42.319550000000405,0.000468
42.33205000000128,0.00043
42.34454999999876,0.000372
42.35704999999964,0.000327
42.369550000000515,0.00031
42.382050000001385,0.000335
42.39454999999887,0.000381
42.40704999999975,0.00043
42.419550000000626,0.000455
42.43204999999811,0.000447
42.44454999999898,0.000385
42.45704999999986,0.000285
42.46955000000073,0.000161
42.48204999999822,6.6E-05
42.494549999999094,1.2E-05
42.50704999999997,1.2E-05
42.51955000000084,7E-05
42.53204999999833,0.000178
42.544549999999205,0.000294
42.557050000000075,0.000376
42.56955000000095,0.00041
42.58204999999844,0.000397
42.594549999999316,0.000335
42.607050000000186,0.000252
42.61955000000106,0.000174
42.63204999999855,0.000124
42.64454999999942,0.000137
42.6570500000003,0.000194
42.66955000000117,0.000285
42.68204999999866,0.000389
42.69454999999953,0.000472
42.70705000000041,0.000509
42.719550000001284,0.000517
42.732049999998765,0.000501
42.74454999999964,0.000476
42.75705000000052,0.000455
42.76955000000139,0.000459
42.782049999998875,0.000496
42.79454999999975,0.000534
42.80705000000062,0.000567
42.81954999999811,0.000546
42.832049999998986,0.000476
42.84454999999986,0.000343
42.85705000000073,0.000194
42.86954999999822,4.6E-05
42.8820499999991,-5.4E-05
42.89454999999997,-8.7E-05
42.907050000000844,-3.3E-05
42.91954999999833,9.1E-05
42.93204999999921,0.000248
42.94455000000008,0.000401
42.957050000000955,0.000501
42.96954999999844,0.000517
42.98204999999931,0.000426
42.99455000000019,0.000269
43.007050000001065,4.1E-05
43.01954999999855,-0.000182
43.03204999999942,-0.00036
43.0445500000003,-0.00048
43.057050000001176,-0.000525
43.06954999999866,-0.000484
43.08204999999953,-0.000397
43.09455000000041,-0.000294
43.10705000000128,-0.000207
43.11954999999877,-0.000157
43.132049999999644,-0.00017
43.14455000000052,-0.000236
43.15705000000139,-0.000339
43.16954999999888,-0.000463
43.182049999999755,-0.000571
43.194550000000625,-0.000654
43.20704999999811,-0.000679
43.21954999999899,-0.00065
43.232049999999866,-0.000554
43.244550000000736,-0.00043
43.25704999999822,-0.00029
43.2695499999991,-0.000161
43.28204999999997,-7E-05
43.29455000000085,-1.7E-05
43.307049999998334,-4E-06
43.31954999999921,-1.7E-05
43.33205000000008,-2.5E-05
43.34455000000096,0
43.357049999998445,6.6E-05
43.369549999999315,0.000149
43.38205000000019,0.000265
43.39455000000107,0.00036
43.407049999998556,0.00043
43.419549999999425,0.000455
43.4320500000003,0.000422
43.44455000000118,0.000356
43.45704999999866,0.000281
43.469549999999536,0.000232
43.48205000000041,0.000215
43.49455000000128,0.000257
43.50704999999877,0.000339
43.51954999999965,0.000439
43.532050000000524,0.000525
43.544550000001394,0.000608
43.55704999999888,0.000658
43.56954999999976,0.000695
43.58205000000063,0.000716
43.594549999998115,0.000732
43.60704999999899,0.000736
43.61954999999987,0.000741
43.63205000000074,0.000728
43.644549999998226,0.000687
43.6570499999991,0.000637
43.66954999999997,0.000579
43.68205000000085,0.000554
43.69454999999834,0.00055
43.707049999999214,0.000596
43.71955000000008,0.000679
43.73205000000096,0.00077
43.74454999999845,0.000844
43.75704999999932,0.000894
43.769550000000194,0.000877
43.78205000000107,0.000827
43.79454999999856,0.000765
43.80704999999943,0.000712
43.819550000000305,0.000695
43.83205000000118,0.000728
43.84454999999866,0.000774
43.85704999999954,0.000836
43.869550000000416,0.000869
43.882050000001286,0.000832
43.89454999999877,0.000753
43.90704999999965,0.000625
43.91955000000053,0.000484
43.9320500000014,0.000368
43.944549999998884,0.00031
43.95704999999976,0.000335
43.96955000000063,0.000443
43.98204999999812,0.000588
43.994549999998995,0.00077
44.00704999999987,0.000927
44.01955000000074,0.001051
44.03204999999823,0.001105
44.044549999999106,0.001105
44.057049999999975,0.001047
44.06955000000085,0.000943
44.08204999999834,0.000807
44.09454999999922,0.00067
44.107050000000086,0.000534
44.11955000000096,0.000405
44.13204999999845,0.000298
44.14454999999932,0.000211
44.1570500000002,0.000165
44.169550000001074,0.000153
44.18204999999856,0.000161
44.19454999999943,0.000203
44.20705000000031,0.000244
44.219550000001185,0.000277
44.232049999998665,0.00029
44.24454999999954,0.000265
44.25705000000042,0.000215
44.26955000000129,0.000145
44.282049999998776,5.4E-05
44.29454999999965,-2.1E-05
44.30705000000053,-8.7E-05
44.3195500000014,-0.00012
44.33204999999889,-0.000132
44.344549999999764,-0.00012
44.35705000000063,-9.9E-05
44.36954999999812,-6.2E-05
44.382049999999,-2.1E-05
44.394549999999875,1.2E-05
44.407050000000744,3.3E-05
44.41954999999823,4.6E-05
44.43204999999911,4.1E-05
44.44454999999998,2.5E-05
44.457050000000855,8E-06
44.46954999999834,4E-06
44.48204999999922,0
44.49455000000009,3.7E-05
44.507050000000966,9.5E-05
44.51954999999845,0.000157
44.53204999999932,0.000232
44.5445500000002,0.000294
44.55705000000108,0.000343
44.569549999998564,0.000385
44.582049999999434,0.000397
44.59455000000031,0.000401
44.60705000000119,0.000401
44.61954999999867,0.000393
44.632049999999545,0.000385
44.64455000000042,0.000368
44.65705000000129,0.000335
44.66954999999878,0.000306
44.682049999999656,0.000302
44.69455000000053,0.000319
44.7070500000014,0.000372
44.71954999999889,0.000455
44.73204999999977,0.000567
44.744550000000636,0.000674
44.757049999998124,0.000732
44.769549999999,0.000753
44.78204999999988,0.000699
44.79455000000075,0.000588
44.807049999998235,0.000443
44.81954999999911,0.000306
44.83204999999998,0.000215
44.84455000000086,0.000199
44.857049999998345,0.000244
44.86954999999922,0.000348
44.88205000000009,0.000472
44.89455000000097,0.000588
44.907049999998456,0.000666
44.919549999999326,0.000683
44.9320500000002,0.00067
44.94455000000108,0.000645
44.95704999999857,0.000633
44.96954999999944,0.000645
44.982050000000314,0.000687
44.99455000000119,0.000749
45.00704999999867,0.000815
45.01954999999955,0.000865
45.032050000000424,0.000873
45.044550000001294,0.000836
45.05704999999878,0.00077
45.06954999999966,0.000691
45.08205000000053,0.000612
45.094550000001405,0.000538
45.10704999999889,0.000501
45.11954999999977,0.000488
45.13205000000064,0.000501
45.14454999999813,0.000525
45.157049999999,0.000546
45.16954999999987,0.000571
45.18205000000075,0.000575
45.19454999999824,0.000579
45.207049999999114,0.000563
45.219549999999984,0.000521
45.23205000000086,0.000468
45.24454999999835,0.000401
45.25704999999922,0.000306
45.269550000000095,0.000211
45.28205000000097,0.00012
45.29454999999846,4.6E-05
45.30704999999933,-8E-06
45.319550000000206,-2.5E-05
45.33205000000108,0
45.34454999999856,6.6E-05
45.35704999999944,0.000145
45.36955000000032,0.000244
45.382050000001186,0.000343
45.394549999998674,0.000426
45.40704999999955,0.000484
45.41955000000043,0.00053
45.4320500000013,0.000563
45.444549999998785,0.000571
45.45704999999966,0.000575
45.46955000000053,0.000563
45.48205000000141,0.00055
45.494549999998895,0.000525
45.50704999999977,0.000513
45.51955000000064,0.000525
45.53204999999813,0.000579
45.544549999999006,0.000679
45.557049999999876,0.000823
45.56955000000075,0.001001
45.58204999999824,0.001204
45.59454999999912,0.00139
45.60704999999999,0.001531
45.619550000000864,0.001601
45.63204999999835,0.001626
45.64454999999922,0.001614
45.6570500000001,0.001585
45.669550000000974,0.001568
45.68204999999846,0.001568
45.69454999999933,0.001593
45.70705000000021,0.001647
45.719550000001085,0.001709
45.732049999998566,0.001779
45.74454999999944,0.001833
45.75705000000032,0.001891
45.76955000000119,0.001949
45.78204999999868,0.002015
45.79454999999955,0.002089
45.80705000000043,0.002156
45.8195500000013,0.002205
45.83204999999879,0.002218
45.844549999999664,0.002193
45.857050000000534,0.002135
45.86955000000141,0.002048
45.8820499999989,0.001949
45.894549999999775,0.001883
45.907050000000645,0.001837
45.91954999999813,0.001845
45.93204999999901,0.00187
45.94454999999988,0.001903
45.957050000000756,0.001911
45.96954999999824,0.001866
45.98204999999912,0.001771
45.99454999999999,0.001614
46.007050000000866,0.00144
46.019549999998354,0.001254
46.032049999999224,0.001072
46.0445500000001,0.000927
46.05705000000098,0.000815
46.069549999998465,0.000753
46.082049999999334,0.000707
46.09455000000021,0.000679
46.10705000000109,0.000658
46.11954999999857,0.000641
46.132049999999445,0.000596
46.14455000000032,0.000525
46.15705000000119,0.000447
46.16954999999868,0.000335
46.182049999999556,0.000199
46.19455000000043,7E-05
46.2070500000013,-3.3E-05
46.21954999999879,-0.000112
46.23204999999967,-0.000145
46.24455000000054,-0.000132
46.25705000000141,-8.7E-05
46.2695499999989,-4.1E-05
46.28204999999978,-2.9E-05
46.29455000000065,-5.4E-05
46.307049999998135,-0.000137
46.31954999999901,-0.000265
46.33204999999988,-0.000439
46.34455000000076,-0.000583
46.357049999998246,-0.000691
46.36954999999912,-0.000761
46.38204999999999,-0.000774
46.39455000000087,-0.000757
46.40704999999836,-0.00072
46.41954999999923,-0.000703
46.4320500000001,-0.000728
46.44455000000098,-0.000782
46.45704999999847,-0.000881
46.46954999999934,-0.000993
46.482050000000214,-0.001092
46.49455000000109,-0.001158
46.50704999999857,-0.001183
46.51954999999945,-0.001179
46.532050000000325,-0.001154
46.544550000001195,-0.001113
46.55704999999868,-0.001067
46.56954999999956,-0.001034
46.582050000000436,-0.001005
46.594550000001306,-0.000976
46.60704999999879,-0.000952
46.61954999999967,-0.000931
46.63205000000054,-0.000898
46.644550000001416,-0.000873
46.657049999998904,-0.000861
46.66954999999978,-0.000865
46.68205000000065,-0.000865
46.69454999999814,-0.000865
46.707049999999015,-0.000848
46.719549999999884,-0.000807
46.73205000000076,-0.000736
46.74454999999825,-0.000641
46.757049999999126,-0.000542
46.769549999999995,-0.000451
46.78205000000087,-0.000372
46.79454999999836,-0.000327
46.80704999999923,-0.000319
46.819550000000106,-0.000352
46.83205000000098,-0.000393
46.84454999999847,-0.000443
46.85704999999934,-0.000476
46.86955000000022,-0.000509
46.882050000001094,-0.000501
46.894549999998574,-0.000455
46.90704999999945,-0.000385
46.91955000000033,-0.000298
46.9320500000012,-0.00019
46.944549999998685,-8.7E-05
46.95704999999956,4E-06
46.96955000000044,7.4E-05
46.98205000000131,0.00012
46.994549999998796,0.000145
47.00704999999967,0.000153
47.01955000000054,0.000182
47.03205000000142,0.000228
47.04454999999891,0.000298
47.05704999999978,0.000393
47.06955000000065,0.000505
47.08204999999814,0.000604
47.09454999999902,0.000666
47.10704999999989,0.000699
47.119550000000764,0.000674
47.13204999999825,0.000608
47.14454999999913,0.000538
47.15705,0.000484
47.169550000000875,0.000455
47.18204999999836,0.000468
47.19454999999923,0.000513
47.20705000000011,0.00055
47.219550000000986,0.000575
47.23204999999847,0.000559
47.24454999999934,0.000488
47.25705000000022,0.000385
47.2695500000011,0.000269
47.28204999999858,0.000157
47.294549999999454,8.7E-05
47.30705000000033,5E-05
47.3195500000012,4.6E-05
47.33204999999869,4.6E-05
47.344549999999565,2.9E-05
47.357050000000434,-1.7E-05
47.36955000000131,-8.7E-05
47.3820499999988,-0.000182
47.394549999999676,-0.000265
47.407050000000545,-0.000339
47.41955000000142,-0.000381
47.43204999999891,-0.000377
47.44454999999978,-0.00036
47.457050000000656,-0.000348
47.469549999998144,-0.000377
47.48204999999902,-0.000443
47.49454999999989,-0.000563
47.50705000000077,-0.000695
47.519549999998254,-0.000848
47.532049999999124,-0.000989
47.54455,-0.00108
47.55705000000088,-0.001138
47.569549999998365,-0.00115
47.582049999999235,-0.001125
47.59455000000011,-0.001084
47.60705000000099,-0.001039
47.61954999999847,-0.001001
47.632049999999346,-0.000985
47.64455000000022,-0.000981
47.65705000000109,-0.001001
47.66954999999858,-0.001018
47.68204999999946,-0.001018
47.69455000000033,-0.001001
47.7070500000012,-0.000947
47.71954999999869,-0.000861
47.73204999999957,-0.000728
47.74455000000044,-0.000592
47.757050000001314,-0.000451
47.7695499999988,-0.000319
47.78204999999968,-0.000211
47.79455000000055,-0.000124
47.807050000001425,-4.6E-05
47.81954999999891,4.1E-05
47.83204999999978,0.000149
47.84455000000066,0.000281
47.85704999999815,0.000414
47.86954999999902,0.00053
47.88204999999989,0.000612
47.89455000000077,0.000629
47.90704999999826,0.000583
47.91954999999913,0.000501
47.932050000000004,0.00041
47.94455000000088,0.000368
47.95704999999837,0.000372
47.96954999999924,0.000463
47.982050000000115,0.000616
47.99455000000099,0.000794
48.00704999999847,0.000947
48.01954999999935,0.001067
48.032050000000226,0.001138
48.044550000001095,0.00115
48.05704999999858,0.001154
48.06954999999946,0.00115
48.082050000000336,0.001171
48.094550000001206,0.0012
48.107049999998694,0.001245
48.11954999999957,0.001262
48.13205000000044,0.001241
48.14455000000132,0.001175
48.157049999998804,0.00108
48.16954999999968,0.000976
48.18205000000055,0.000881
48.19455000000143,0.000844
48.207049999998915,0.000844
48.219549999999785,0.000894
48.23205000000066,0.000968
48.24454999999815,0.001026
48.257049999999026,0.00108
48.269549999999896,0.001084
48.28205000000077,0.001055
48.29454999999826,0.001005
48.30704999999913,0.000952
48.31955000000001,0.000914
48.33205000000088,0.000881
48.34454999999837,0.000865
48.35704999999924,0.000856
48.36955000000012,0.000836
48.382050000000994,0.000782
48.394549999998475,0.000699
48.40704999999935,0.000575
48.41955000000023,0.00043
48.4320500000011,0.000277
48.444549999998586,0.000145
48.45704999999946,4.1E-05
48.46955000000034,-2.5E-05
48.48205000000121,-5E-05
48.494549999998696,-4.1E-05
48.50704999999957,-3.3E-05
48.51955000000044,-3.7E-05
48.53205000000132,-7E-05
48.54454999999881,-0.000149
48.557049999999684,-0.000265
48.569550000000554,-0.00041
48.58205000000143,-0.000542
48.59454999999892,-0.00065
48.60704999999979,-0.000695
48.619550000000665,-0.000683
48.63204999999815,-0.000637
48.64454999999903,-0.000571
48.6570499999999,-0.000517
48.669550000000775,-0.000505
48.68204999999826,-0.000542
48.69454999999913,-0.000625
48.70705000000001,-0.000728
48.719550000000886,-0.000827
48.732049999998374,-0.000881
48.74454999999924,-0.000881
48.75705000000012,-0.000823
48.769550000001,-0.000708
48.78204999999848,-0.000588
48.794549999999354,-0.000459
48.80705000000023,-0.000368
48.8195500000011,-0.000314
48.83204999999859,-0.000294
48.844549999999465,-0.000306
48.85705000000034,-0.000323
48.86955000000121,-0.000314
48.8820499999987,-0.000281
48.894549999999576,-0.000232
48.907050000000446,-0.000174
48.91955000000132,-0.000112
48.93204999999881,-8.7E-05
48.94454999999969,-8.7E-05
48.95705000000056,-0.000116
48.96955000000143,-0.000161
48.98204999999892,-0.000194
48.99454999999979,-0.000199
49.00705000000067,-0.000174
49.019549999998155,-0.00012
49.03204999999903,-6.6E-05
49.0445499999999,-3.3E-05
49.05705000000078,-3.3E-05
49.069549999998266,-6.6E-05
49.082049999999136,-0.000112
49.09455000000001,-0.000161
49.10705000000089,-0.00019
49.11954999999838,-0.000161
49.132049999999246,-7.4E-05
49.14455000000012,5.8E-05
49.157050000001,0.000199
49.16954999999848,0.000327
49.18204999999936,0.000422
49.194550000000234,0.00048
49.207050000001104,0.000492
49.21954999999859,0.000476
49.23204999999947,0.000443
49.244550000000345,0.000401
49.257050000001215,0.000376
49.2695499999987,0.000352
49.28204999999958,0.000335
49.29455000000045,0.000314
49.307050000001325,0.000302
49.31954999999881,0.000314
49.33204999999969,0.000335
49.34455000000056,0.000389
49.357050000001436,0.000472
49.369549999998924,0.000563
49.38204999999979,0.00065
49.39455000000067,0.000699
49.40704999999816,0.000695
49.419549999999035,0.000645
49.432049999999904,0.000559
49.44455000000078,0.000459
49.45704999999827,0.000364
49.46954999999914,0.00031
49.482050000000015,0.000302
49.49455000000089,0.000339
49.50704999999838,0.00043
49.51954999999925,0.000525
49.532050000000126,0.000621
49.544550000001,0.000662
49.55704999999848,0.000662
49.56954999999936,0.000592
49.58205000000024,0.000476
49.59455000000111,0.000319
49.607049999998594,0.000165
49.61954999999947,4.1E-05
49.63205000000034,-4.1E-05
49.64455000000122,-6.2E-05
49.657049999998705,-8E-06
49.66954999999958,5E-05
49.68205000000045,0.000128
49.69455000000133,0.00017
49.707049999998816,0.000182
49.719549999999685,0.000161
49.73205000000056,0.000124
49.74455000000144,0.000108
49.75704999999893,0.000124
49.769549999999796,0.000165
49.78205000000067,0.000244
49.79454999999816,0.000306
49.80704999999903,0.000343
49.81954999999991,0.000331
49.832050000000784,0.000261
49.84454999999827,0.000153
49.85704999999914,5.8E-05
49.86955000000002,-8E-06
49.882050000000895,-1.2E-05
49.894549999998375,4.1E-05
49.90704999999925,0.000141
49.91955000000013,0.000236
49.932050000001,0.000306
49.944549999998486,0.000323
49.95704999999936,0.000302
49.96955000000024,0.00024
49.98205000000111,0.000194
49.9945499999986,0.000186
50.007049999999474,0.000223
50.01955000000034,0.00031
50.03205000000122,0.000405
50.04454999999871,0.000484
50.057049999999585,0.000501
50.069550000000454,0.000463
50.08205000000133,0.000368
50.09454999999882,0.000257
50.10704999999969,0.000165
50.119550000000565,0.000132
50.13205000000144,0.000165
50.14454999999893,0.000265
50.1570499999998,0.000381
50.169550000000676,0.000484
50.18204999999816,0.000534
50.19454999999903,0.000509
50.20704999999991,0.000439
50.21955000000079,0.000339
50.232049999998274,0.00024
50.244549999999144,0.00019
50.25705000000002,0.000186
50.2695500000009,0.000228
50.28204999999838,0.000277
50.294549999999255,0.00031
50.30705000000013,0.000285
50.319550000001,0.000232
50.33204999999849,0.000132
50.344549999999366,3.3E-05
50.35705000000024,-1.7E-05
50.36955000000111,-1.7E-05
50.3820499999986,5E-05
50.39454999999948,0.000145
50.407050000000346,0.000257
50.41955000000122,0.00031
50.43204999999871,0.000294
50.44454999999959,0.000211
50.45705000000046,5.8E-05
50.469550000001334,-0.00012
50.48204999999882,-0.000302
50.49454999999969,-0.000443
50.50705000000057,-0.00053
50.519550000001445,-0.000579
50.53204999999893,-0.000608
50.5445499999998,-0.000637
50.55705000000068,-0.00067
50.569549999998166,-0.000724
50.582049999999036,-0.000794
50.59454999999991,-0.000861
50.60705000000079,-0.000943
50.61954999999828,-0.001026
50.63204999999915,-0.001109
50.644550000000024,-0.001208
50.6570500000009,-0.00132
50.66954999999838,-0.001427
50.68204999999926,-0.00151
50.694550000000135,-0.001543
50.707050000001004,-0.001502
50.71954999999849,-0.001415
50.73204999999937,-0.001278
50.744550000000245,-0.00113
50.757050000001115,-0.00103
50.7695499999986,-0.000989
50.78204999999948,-0.001018
50.79455000000035,-0.001125
50.807050000001226,-0.00127
50.81954999999871,-0.001411
50.83204999999959,-0.001518
50.84455000000046,-0.001564
50.85705000000134,-0.001564
50.869549999998824,-0.001527
50.882049999999694,-0.001452
50.89455000000057,-0.001365
50.90705000000145,-0.001278
50.919549999998935,-0.001179
50.932049999999805,-0.001059
50.94455000000068,-0.000935
50.95704999999817,-0.001543
50.96954999999904,-0.001502
50.982049999999916,
50.99455000000079,


==> data/homade-APD-data/b14.csv <==
0.9820499999987008,0.000374
0.9945499999995753,0.000452
1.0070500000004496,0.000415
1.0195500000013242,0.000303
1.0320499999988104,0.000158
1.044549999999685,3E-05
1.0570500000005594,-2.8E-05
1.0695500000014337,-3E-06
1.0820499999989202,0.000109
1.0945499999997945,0.000266
1.107050000000669,0.000456
1.1195499999981553,0.000651
1.1320499999990297,0.000808
1.1445499999999043,0.000916
1.1570500000007786,0.000986
1.169549999998265,0.001044
1.1820499999991394,0.001065
1.1945500000000138,0.001106
1.2070500000008884,0.001139
1.2195499999983745,0.001205
1.2320499999992491,0.001276
1.2445500000001235,0.001358
1.2570500000009979,0.001437
1.2695499999984843,0.001511
1.2820499999993586,0.001549
1.294550000000233,0.001569
1.3070500000011076,0.001565
1.3195499999985938,0.001549
1.3320499999994684,0.001524
1.3445500000003427,0.001487
1.3570500000012171,0.001466
1.3695499999987035,0.001433
1.382049999999578,0.001404
1.3945500000004523,0.001354
1.4070500000013269,0.001313
1.419549999998813,0.001284
1.4320499999996876,0.001263
1.444550000000562,0.001263
1.4570500000014364,0.001292
1.4695499999989228,0.001333
1.4820499999997971,0.001354
1.4945500000006717,0.00135
1.507049999998158,0.001296
1.5195499999990323,0.001205
1.5320499999999069,0.001085
1.5445500000007812,0.000965
1.5570499999982677,0.000878
1.569549999999142,0.000829
1.5820500000000164,0.000825
1.594550000000891,0.000858
1.6070499999983772,0.000895
1.6195499999992518,0.000936
1.6320500000001261,0.000945
1.6445500000010005,0.000924
1.657049999998487,0.000858
1.6695499999993613,0.000791
1.6820500000002356,0.000717
1.6945500000011102,0.000659
1.7070499999985964,0.000609
1.719549999999471,0.000576
1.7320500000003454,0.000543
1.7445500000012197,0.000531
1.7570499999987061,0.00051
1.7695499999995805,0.000514
1.782050000000455,0.000556
1.7945500000013295,0.000614
1.8070499999988157,0.0007
1.8195499999996902,0.000812
1.8320500000005646,0.00092
1.844550000001439,0.001015
1.8570499999989254,0.001089
1.8695499999997998,0.001127
1.8820500000006744,0.001139
1.8945499999981605,0.001131
1.9070499999990351,0.001098
1.9195499999999095,0.001048
1.9320500000007839,0.000982
1.9445499999982703,0.000903
1.9570499999991446,0.000825
1.969550000000019,0.000754
1.9820500000008936,0.000717
1.9945499999983798,0.000717
2.0070499999992544,0.000767
2.019550000000129,0.000878
2.032050000001003,0.001023
2.0445499999984893,0.001176
2.057049999999364,0.001317
2.0695500000002385,0.001412
2.0820500000011126,0.001445
2.0945499999985993,0.001416
2.1070499999994734,0.001342
2.119550000000348,0.001242
2.1320500000012226,0.001151
2.1445499999987088,0.001081
2.1570499999995834,0.001052
2.1695500000004575,0.001048
2.182050000001332,0.00106
2.1945499999988183,0.001065
2.207049999999693,0.001065
2.2195500000005675,0.001023
2.2320500000014416,0.000953
2.2445499999989282,0.000874
2.2570499999998024,0.000804
2.269550000000677,0.000763
2.282049999998163,0.000763
2.2945499999990377,0.000804
2.3070499999999123,0.000895
2.3195500000007865,0.000982
2.3320499999982727,0.001065
2.3445499999991473,0.001102
2.357050000000022,0.001102
2.369550000000896,0.001044
2.3820499999983826,0.000965
2.3945499999992568,0.00087
2.4070500000001314,0.000791
2.419550000001006,0.00075
2.432049999998492,0.000742
2.4445499999993667,0.000775
2.457050000000241,0.000825
2.4695500000011155,0.000883
2.4820499999986017,0.00092
2.4945499999994762,0.000953
2.507050000000351,0.000932
2.519550000001225,0.000891
2.5320499999987116,0.000845
2.5445499999995858,0.000791
2.5570500000004603,0.000763
2.569550000001335,0.000742
2.582049999998821,0.000738
2.5945499999996957,0.000729
2.60705000000057,0.000705
2.6195500000014444,0.000651
2.6320499999989306,0.00058
2.6445499999998052,0.000506
2.6570500000006794,0.00044
2.669549999998166,0.000398
2.68204999999904,0.000382
2.6945499999999147,0.000398
2.7070500000007893,0.000415
2.7195499999982755,0.000419
2.73204999999915,0.000378
2.7445500000000242,0.000303
2.757050000000899,0.000204
2.769549999998385,6.7E-05
2.7820499999992596,-1.9E-05
2.794550000000134,-6.9E-05
2.8070500000010083,-8.2E-05
2.819549999998495,-4.8E-05
2.832049999999369,-3E-06
2.8445500000002437,3.8E-05
2.8570500000011183,7.2E-05
2.8695499999986045,8E-05
2.882049999999479,6.7E-05
2.8945500000003532,6.3E-05
2.907050000001228,8E-05
2.919549999998714,9.6E-05
2.9320499999995886,0.000121
2.9445500000004627,0.000134
2.9570500000013373,0.000113
2.9695499999988235,6.7E-05
2.982049999999698,-3E-06
2.9945500000005727,-5.7E-05
3.007050000001447,-0.000106
3.0195499999989335,-0.000119
3.0320499999998076,-0.000106
3.044550000000682,-7.7E-05
3.0570499999981684,-4.4E-05
3.069549999999043,-3.2E-05
3.0820499999999176,-5.3E-05
3.0945500000007917,-7.7E-05
3.1070499999982784,-9E-05
3.1195499999991525,-6.1E-05
3.132050000000027,1E-06
3.1445500000009017,0.000109
3.157049999998388,0.000229
3.1695499999992625,0.000324
3.1820500000001366,0.000378
3.194550000001011,0.000378
3.2070499999984974,0.000345
3.219549999999372,0.000312
3.232050000000246,0.000312
3.2445500000011207,0.000357
3.257049999998607,0.000465
3.2695499999994815,0.000605
3.282050000000356,0.000754
3.29455000000123,0.000849
3.307049999998717,0.000887
3.319549999999591,0.000866
3.3320500000004656,0.000796
3.34455000000134,0.000696
3.3570499999988264,0.000622
3.369549999999701,0.000576
3.382050000000575,0.000568
3.3945500000014497,0.000601
3.407049999998936,0.000659
3.4195499999998105,0.000709
3.432050000000685,0.000738
3.4445499999981712,0.000763
3.457049999999046,0.000779
3.46954999999992,0.000787
3.4820500000007946,0.000808
3.4945499999982808,0.000841
3.5070499999991553,0.000911
3.5195500000000295,0.001007
3.532050000000904,0.001127
3.5445499999983903,0.001263
3.557049999999265,0.001391
3.5695500000001394,0.001507
3.5820500000010136,0.001578
3.5945499999985002,0.001578
3.6070499999993744,0.00152
3.619550000000249,0.001408
3.6320500000011235,0.001271
3.6445499999986097,0.001131
3.6570499999994843,0.00104
3.6695500000003585,0.001003
3.682050000001233,0.001023
3.6945499999987192,0.001094
3.707049999999594,0.001189
3.7195500000004684,0.001263
3.7320500000013426,0.001325
3.7445499999988288,0.001342
3.7570499999997033,0.001346
3.769550000000578,0.001309
3.782050000001452,0.001271
3.7945499999989387,0.001222
3.807049999999813,0.001168
3.8195500000006875,0.001094
3.8320499999981736,0.001019
3.8445499999990482,0.000932
3.857049999999923,0.000854
3.869550000000797,0.000783
3.8820499999982836,0.00075
3.8945499999991577,0.000763
3.9070500000000323,0.000783
3.919550000000907,0.000812
3.932049999998393,0.0008
3.9445499999992677,0.000742
3.957050000000142,0.000634
3.9695500000010164,0.000485
3.9820499999985026,0.000341
3.994549999999377,0.000221
4.007050000000252,0.000158
4.019550000001126,0.000163
4.032049999998613,0.000216
4.044549999999487,0.000278
4.057050000000361,0.000324
4.069550000001236,0.000336
4.082049999998722,0.000303
4.094549999999597,0.000229
4.107050000000471,0.00015
4.119550000001345,8.4E-05
4.132049999998832,6.3E-05
4.144549999999706,7.2E-05
4.157050000000581,0.000105
4.1695499999980665,0.000146
4.182049999998942,0.000175
4.194549999999816,0.000187
4.20705000000069,0.000175
4.2195499999981765,0.000163
4.232049999999051,0.00015
4.244549999999926,0.000158
4.2570500000008,0.000183
4.269549999998286,0.000216
4.282049999999161,0.000266
4.294550000000035,0.000307
4.30705000000091,0.000349
4.3195499999983955,0.000382
4.3320499999992705,0.000415
4.344550000000145,0.000452
4.357050000001019,0.000481
4.3695499999985055,0.000502
4.38204999999938,0.00051
4.394550000000255,0.000494
4.407050000001129,0.000456
4.419549999998615,0.000407
4.43204999999949,0.000357
4.444550000000364,0.000336
4.457050000001239,0.000353
4.4695499999987245,0.000411
4.482049999999599,0.000494
4.494550000000474,0.000609
4.507050000001348,0.000729
4.5195499999988344,0.000833
4.532049999999709,0.000895
4.544550000000583,0.000924
4.557049999998069,0.000911
4.5695499999989435,0.000866
4.5820499999998185,0.0008
4.594550000000693,0.000725
4.607049999998179,0.000663
4.6195499999990535,0.000605
4.632049999999928,0.000568
4.644550000000803,0.000564
4.657049999998288,0.000585
4.669549999999163,0.000634
4.682050000000038,0.000705
4.694550000000912,0.000787
4.707049999998398,0.000874
4.7195499999992725,0.000928
4.7320500000001475,0.000965
4.744550000001022,0.000965
4.757049999998508,0.000928
4.7695499999993825,0.000858
4.782050000000257,0.000791
4.794550000001132,0.000729
4.807049999998617,0.00068
4.819549999999492,0.000667
4.8320500000003666,0.000667
4.844550000001241,0.000672
4.857049999998727,0.000663
4.8695499999996015,0.000614
4.8820500000004765,0.000539
4.894550000001351,0.000432
4.907049999998837,0.00032
4.919549999999711,0.000196
4.932050000000586,0.000121
4.944549999998072,7.6E-05
4.957049999998946,5.1E-05
4.969549999999821,3.8E-05
4.9820500000006955,2.6E-05
4.994549999998182,-1.5E-05
5.007049999999056,-6.5E-05
5.0195499999999305,-0.000148
5.0320500000008055,-0.000214
5.044549999998291,-0.000251
5.057049999999165,-0.000259
5.06955000000004,-0.000239
5.082050000000915,-0.000206
5.094549999998401,-0.000181
5.107049999999275,-0.000177
5.1195500000001495,-0.00021
5.1320500000010245,-0.000255
5.14454999999851,-0.000297
5.157049999999385,-0.000309
5.169550000000259,-0.000272
5.182050000001134,-0.000197
5.19454999999862,-8.6E-05
5.207049999999494,3.4E-05
5.219550000000369,0.00013
5.2320500000012435,0.000167
5.24454999999873,0.000163
5.257049999999604,0.000138
5.2695500000004785,0.000101
5.2820500000013535,9.2E-05
5.294549999998839,0.000113
5.307049999999714,0.000167
5.319550000000588,0.000233
5.332049999998075,0.000287
5.344549999998949,0.000307
5.357049999999823,0.000299
5.369550000000698,0.000283
5.382049999998184,0.000258
5.394549999999059,0.000249
5.407049999999933,0.000287
5.419550000000807,0.000361
5.432049999998294,0.000456
5.444549999999168,0.000535
5.457050000000043,0.000597
5.469550000000917,0.000622
5.482049999998404,0.000618
5.494549999999278,0.00058
5.507050000000152,0.000552
5.519550000001027,0.000535
5.532049999998513,0.000539
5.544549999999388,0.000539
5.557050000000262,0.00056
5.569550000001136,0.000556
5.582049999998623,0.000543
5.594549999999497,0.000531
5.607050000000372,0.000518
5.619550000001246,0.000547
5.632049999998732,0.000593
5.644549999999607,0.000667
5.657050000000481,0.000738
5.6695500000013554,0.000791
5.682049999998842,0.0008
5.694549999999716,0.000791
5.707050000000591,0.000746
5.719549999998077,0.000725
5.732049999998952,0.000725
5.744549999999826,0.000771
5.7570500000007,0.00087
5.769549999998187,0.000974
5.782049999999061,0.001073
5.794549999999936,0.001143
5.80705000000081,0.001151
5.819549999998297,0.001114
5.832049999999171,0.00106
5.844550000000045,0.001015
5.85705000000092,0.000998
5.869549999998406,0.001027
5.882049999999281,0.001106
5.894550000000155,0.001193
5.907050000001029,0.001267
5.919549999998516,0.001276
5.93204999999939,0.001222
5.944550000000265,0.001114
5.957050000001139,0.000965
5.969549999998626,0.000816
5.9820499999995,0.000717
5.994550000000374,0.000684
6.007050000001249,0.000717
6.019549999998735,0.000825
6.03204999999961,0.000949
6.044550000000484,0.001065
6.057050000001358,0.001122
6.069549999998845,0.001098
6.082049999999719,0.001015
6.094550000000594,0.000862
6.10704999999808,0.000696
6.119549999998955,0.000531
6.132049999999829,0.000419
6.144550000000703,0.000357
6.15704999999819,0.000349
6.169549999999064,0.000349
6.182049999999939,0.000341
6.194550000000813,0.000295
6.207049999998299,0.000192
6.219549999999174,3E-05
6.232050000000048,-0.000139
6.244550000000922,-0.000297
6.257049999998409,-0.000396
6.269549999999283,-0.000412
6.282050000000158,-0.000334
6.294550000001032,-0.000185
6.307049999998519,-7E-06
6.319549999999393,0.000146
6.332050000000267,0.000254
6.344550000001142,0.000287
6.357049999998628,0.000237
6.369549999999503,0.000134
6.382050000000377,1.4E-05
6.394550000001251,-0.000106
6.407049999998738,-0.000181
6.419549999999612,-0.000218
6.432050000000487,-0.000197
6.444550000001361,-0.000148
6.457049999998848,-6.5E-05
6.469549999999722,3.8E-05
6.482050000000596,0.000154
6.494549999998083,0.000274
6.507049999998957,0.000369
6.519549999999832,0.000444
6.532050000000706,0.000477
6.544549999998193,0.000469
6.557049999999067,0.000411
6.569549999999941,0.000336
6.582050000000816,0.000274
6.594549999998302,0.000237
6.607049999999177,0.00027
6.619550000000051,0.000365
6.632050000000925,0.000502
6.644549999998412,0.000659
6.657049999999286,0.000796
6.669550000000161,0.000866
6.682050000001035,0.000862
6.694549999998522,0.0008
6.707049999999396,0.000684
6.71955000000027,0.000568
6.732050000001145,0.000489
6.744549999998631,0.000469
6.757049999999506,0.00051
6.76955000000038,0.000597
6.782050000001254,0.000721
6.794549999998741,0.000829
6.807049999999615,0.000911
6.819550000000489,0.000936
6.832050000001364,0.000928
6.84454999999885,0.000866
6.857049999999725,0.000787
6.869550000000599,0.0007
6.8820499999980855,0.000634
6.89454999999896,0.000572
6.907049999999834,0.000547
6.919550000000709,0.000539
6.932049999998195,0.000543
6.94454999999907,0.000564
6.957049999999944,0.000572
6.969550000000818,0.000568
6.982049999998305,0.000523
6.994549999999179,0.000465
7.007050000000054,0.000386
7.019550000000928,0.000283
7.0320499999984145,0.0002
7.044549999999289,0.00013
7.057050000000163,8.4E-05
7.069550000001038,6.7E-05
7.082049999998524,5.9E-05
7.094549999999399,6.3E-05
7.107050000000273,5.1E-05
7.119550000001147,3.4E-05
7.1320499999986335,1E-06
7.144549999999508,-4.8E-05
7.157050000000383,-0.000106
7.169550000001257,-0.000168
7.1820499999987435,-0.000226
7.194549999999618,-0.000288
7.207050000000492,-0.000346
7.219550000001367,-0.000388
7.232049999998853,-0.000404
7.244549999999728,-0.0004
7.257050000000602,-0.000371
7.269549999998088,-0.000317
7.2820499999989625,-0.000255
7.294549999999837,-0.000193
7.307050000000712,-0.000152
7.319549999998197,-0.000152
7.3320499999990725,-0.000164
7.344549999999947,-0.00021
7.357050000000821,-0.000247
7.369549999998307,-0.000276
7.3820499999991815,-0.000272
7.394550000000056,-0.000247
7.407050000000931,-0.000193
7.4195499999984165,-0.000135
7.4320499999992915,-8.2E-05
7.444550000000166,-4.4E-05
7.45705000000104,-2.4E-05
7.469549999998526,-3E-06
7.482049999999401,1.8E-05
7.494550000000276,5.5E-05
7.50705000000115,0.000117
7.519549999998636,0.000204
7.5320499999995105,0.000287
7.544550000000385,0.000365
7.55705000000126,0.000415
7.5695499999987454,0.000444
7.5820499999996205,0.000432
7.594550000000495,0.000394
7.607050000001369,0.000349
7.619549999998855,0.000312
7.6320499999997296,0.000274
7.644550000000605,0.000249
7.65704999999809,0.000262
7.669549999998965,0.00027
7.6820499999998395,0.000299
7.694550000000714,0.000328
7.7070499999982,0.000374
7.719549999999074,0.000407
7.7320499999999495,0.000456
7.744550000000824,0.00051
7.75704999999831,0.00058
7.769549999999184,0.000655
7.7820500000000585,0.000729
7.794550000000934,0.000787
7.807049999998419,0.000829
7.819549999999294,0.00082
7.8320500000001685,0.000771
7.844550000001043,0.000696
7.857049999998529,0.000622
7.869549999999403,0.000564
7.8820500000002784,0.00056
7.894550000001153,0.000614
7.907049999998639,0.000734
7.919549999999513,0.000883
7.9320500000003875,0.001011
7.9445500000012625,0.001102
7.957049999998748,0.001131
7.969549999999622,0.001073
7.9820500000004975,0.000974
7.994550000001372,0.000866
8.007049999998857,0.000771
8.019549999999732,0.000738
8.032050000000607,0.000771
8.044549999998093,0.000858
8.057049999998968,0.000957
8.069549999999841,0.00104
8.082050000000716,0.00106
8.094549999998202,0.001015
8.107049999999077,0.000895
8.119549999999952,0.000738
8.132050000000826,0.000572
8.144549999998313,0.00044
8.157049999999186,0.000353
8.169550000000061,0.000307
8.182050000000936,0.000287
8.194549999998422,0.000283
8.207049999999297,0.000254
8.21955000000017,0.000204
8.232050000001045,0.000125
8.244549999998531,3.4E-05
8.257049999999406,-5.3E-05
8.269550000000281,-0.000127
8.282050000001155,-0.000177
8.294549999998642,-0.000197
8.307049999999515,-0.00023
8.31955000000039,-0.000276
8.332050000001265,-0.00035
8.344549999998751,-0.000454
8.357049999999626,-0.00059
8.3695500000005,-0.000727
8.382050000001374,-0.000839
8.39454999999886,-0.000917
8.407049999999735,-0.000938
8.41955000000061,-0.000926
8.432049999998096,-0.000868
8.444549999998971,-0.000806
8.457049999999844,-0.000727
8.46955000000072,-0.000669
8.482049999998205,-0.000624
8.49454999999908,-0.000586
8.507049999999955,-0.000553
8.519550000000828,-0.000504
8.532049999998316,-0.000458
8.54454999999919,-0.000404
8.557050000000064,-0.000359
8.56955000000094,-0.000338
8.582049999998425,-0.000342
8.5945499999993,-0.000388
8.607050000000173,-0.000454
8.619550000001048,-0.000545
8.632049999998534,-0.000611
8.644549999999409,-0.000677
8.657050000000284,-0.00069
8.669550000001157,-0.000665
8.682049999998645,-0.000578
8.694549999999518,-0.00047
8.707050000000393,-0.000355
8.719550000001268,-0.000251
8.732049999998754,-0.00016
8.744549999999629,-0.00011
8.757050000000502,-9.4E-05
8.769550000001377,-7.3E-05
8.782049999998863,-6.9E-05
8.794549999999738,-5.3E-05
8.807050000000611,-3E-06
8.819549999998099,7.2E-05
8.832049999998972,0.000175
8.844549999999847,0.000278
8.857050000000722,0.000361
8.869549999998208,0.000419
8.882049999999083,0.000444
8.894549999999956,0.00044
8.907050000000831,0.000419
8.919549999998317,0.000386
8.932049999999192,0.000349
8.944550000000067,0.000345
8.95705000000094,0.000349
8.969549999998428,0.000374
8.982049999999301,0.000398
8.994550000000176,0.000427
9.007050000001051,0.00044
9.019549999998537,0.000448
9.032049999999412,0.000444
9.044550000000285,0.000427
9.05705000000116,0.000411
9.069549999998646,0.00039
9.082049999999521,0.000369
9.094550000000396,0.000349
9.10705000000127,0.000328
9.119549999998757,0.000324
9.13204999999963,0.000324
9.144550000000505,0.000332
9.15705000000138,0.000349
9.169549999998866,0.000369
9.182049999999741,0.000386
9.194550000000614,0.000386
9.207049999998102,0.000349
9.219549999998975,0.000287
9.23204999999985,0.000179
9.244550000000725,6.7E-05
9.25704999999821,-7.3E-05
9.269549999999086,-0.000181
9.282049999999959,-0.000268
9.294550000000834,-0.000326
9.30704999999832,-0.000355
9.319549999999195,-0.000359
9.33205000000007,-0.000367
9.344550000000943,-0.000396
9.35704999999843,-0.000462
9.369549999999304,-0.000566
9.382050000000179,-0.000681
9.394550000001054,-0.000818
9.40704999999854,-0.000934
9.419549999999415,-0.000992
9.432050000000288,-0.001
9.444550000001163,-0.00095
9.457049999998649,-0.000872
9.469549999999524,-0.000756
9.482050000000399,-0.000648
9.494550000001272,-0.000566
9.50704999999876,-0.000532
9.519549999999633,-0.000524
9.532050000000508,-0.000553
9.544550000001383,-0.00059
9.557049999998869,-0.000636
9.569549999999744,-0.000648
9.582050000000617,-0.000632
9.594549999998105,-0.000607
9.607049999998978,-0.00057
9.619549999999853,-0.000537
9.632050000000728,-0.000532
9.644549999998214,-0.000566
9.657049999999089,-0.000624
9.669549999999962,-0.00069
9.682050000000837,-0.000756
9.694549999998323,-0.000781
9.707049999999198,-0.000752
9.719550000000073,-0.000661
9.732050000000946,-0.000528
9.744549999998434,-0.000363
9.757049999999307,-0.000214
9.769550000000182,-8.2E-05
9.782050000001057,-2.8E-05
9.794549999998543,-2.8E-05
9.807049999999418,-7.7E-05
9.81955000000029,-0.000144
9.832050000001166,-0.000193
9.844549999998652,-0.000218
9.857049999999527,-0.000177
9.869550000000402,-8.2E-05
9.882050000001275,5.1E-05
9.894549999998763,0.000208
9.907049999999636,0.000345
9.91955000000051,0.000427
9.932050000001386,0.000465
9.944549999998872,0.000432
9.957049999999745,0.000374
9.96955000000062,0.000299
9.982049999998106,0.000258
9.99454999999898,0.000258
10.007049999999856,0.00032
10.019550000000729,0.000427
10.032049999998216,0.00056
10.04454999999909,0.000705
10.057049999999965,0.000833
10.06955000000084,0.000911
10.082049999998326,0.000957
10.0945499999992,0.000974
10.107050000000074,0.000974
10.119550000000949,0.00099
10.132049999998435,0.001023
10.14454999999931,0.001098
10.157050000000185,0.00118
10.169550000001058,0.001276
10.182049999998545,0.00135
10.194549999999419,0.001383
10.207050000000294,0.001362
10.219550000001169,0.00128
10.232049999998654,0.001156
10.24454999999953,0.001007
10.257050000000403,0.000874
10.269550000001278,0.000775
10.282049999998764,0.000725
10.294549999999639,0.000729
10.307050000000514,0.000771
10.319550000001387,0.000845
10.332049999998874,0.000895
10.344549999999748,0.000924
10.357050000000623,0.000907
10.369549999998108,0.000837
10.382049999998983,0.000734
10.394549999999859,0.000601
10.407050000000732,0.000473
10.41954999999822,0.000365
10.432049999999093,0.000283
10.444549999999968,0.000241
10.457050000000843,0.000229
10.469549999998328,0.000229
10.482049999999203,0.000225
10.494550000000077,0.000196
10.507050000000952,0.000154
10.519549999998437,8.8E-05
10.532049999999312,1.4E-05
10.544550000000187,-6.1E-05
10.55705000000106,-0.000119
10.569549999998548,-0.000139
10.582049999999422,-0.000119
10.594550000000297,-7.3E-05
10.607050000001172,-1.9E-05
10.619549999998657,1.8E-05
10.632049999999532,3E-05
10.644550000000406,-7E-06
10.65705000000128,-8.2E-05
10.669549999998766,-0.000197
10.682049999999641,-0.000309
10.694550000000516,-0.0004
10.70705000000139,-0.000437
10.719549999998877,-0.000433
10.73204999999975,-0.000371
10.744550000000626,-0.00028
10.757049999998111,-0.000193
10.769549999998986,-0.000123
10.782049999999861,-9.4E-05
10.794550000000735,-0.000106
10.807049999998222,-0.00016
10.819549999999095,-0.000206
10.83204999999997,-0.000255
10.844550000000845,-0.000276
10.857049999998331,-0.000255
10.869549999999206,-0.000206
10.88205000000008,-0.000164
10.894550000000955,-0.000115
10.90704999999844,-9.4E-05
10.919549999999315,-9E-05
10.93205000000019,-0.000115
10.944550000001064,-0.000152
10.957049999998551,-0.000181
10.969549999999424,-0.000201
10.9820500000003,-0.000197
10.994550000001174,-0.000181
11.00704999999866,-0.000144
11.019549999999535,-8.2E-05
11.032050000000408,-2.4E-05
11.044550000001284,4.3E-05
11.05704999999877,9.6E-05
11.069549999999644,0.000142
11.08205000000052,0.000158
11.094550000001393,0.000146
11.107049999998878,0.000109
11.119549999999753,7.2E-05
11.132050000000628,3E-05
11.144549999998114,1E-05
11.15704999999899,1.8E-05
11.169549999999862,8E-05
11.182050000000737,0.000183
11.194549999998223,0.000324
11.207049999999098,0.000477
11.219549999999973,0.000622
11.232050000000847,0.000763
11.244549999998334,0.00087
11.257049999999207,0.000936
11.269550000000082,0.000969
11.282050000000957,0.000965
11.294549999998443,0.000928
11.307049999999318,0.000883
11.319550000000191,0.000825
11.332050000001066,0.000791
11.344549999998552,0.000771
11.357049999999427,0.000779
11.369550000000302,0.000804
11.382050000001176,0.000854
11.394549999998663,0.000891
11.407049999999536,0.000911
11.419550000000411,0.000895
11.432050000001286,0.000849
11.444549999998772,0.000763
11.457049999999647,0.000672
11.46955000000052,0.00058
11.482050000001395,0.000506
11.494549999998881,0.000465
11.507049999999756,0.000436
11.519550000000631,0.000411
11.532049999998117,0.000374
11.544549999998992,0.000303
11.557049999999865,0.0002
11.56955000000074,6.3E-05
11.582049999998226,-7.7E-05
11.594549999999101,-0.000218
11.607049999999976,-0.000313
11.61955000000085,-0.000371
11.632049999998337,-0.000375
11.64454999999921,-0.000346
11.657050000000085,-0.000297
11.66955000000096,-0.000276
11.682049999998446,-0.000268
11.694549999999321,-0.00028
11.707050000000194,-0.000309
11.71955000000107,-0.000338
11.732049999998555,-0.000346
11.74454999999943,-0.000313
11.757050000000305,-0.000247
11.769550000001178,-0.000139
11.782049999998666,-2.4E-05
11.79454999999954,8E-05
11.807050000000414,0.000158
11.81955000000129,0.000187
11.832049999998775,0.000167
11.84454999999965,0.000121
11.857050000000523,5.9E-05
11.869550000001398,1.4E-05
11.882049999998884,5E-06
11.894549999999759,3E-05
11.907050000000634,8.4E-05
11.91954999999812,0.000154
11.932049999998995,0.000225
11.944549999999868,0.000266
11.957050000000743,0.00027
11.969549999998229,0.000262
11.982049999999104,0.000221
11.994549999999979,0.000175
12.007050000000852,0.000138
12.01954999999834,0.000121
12.032049999999213,0.00013
12.044550000000088,0.000167
12.057050000000963,0.000225
12.069549999998449,0.000299
12.082049999999324,0.000378
12.094550000000197,0.000473
12.107050000001072,0.000564
12.119549999998558,0.000659
12.132049999999433,0.000738
12.144550000000308,0.000787
12.157050000001181,0.000825
12.169549999998669,0.000833
12.182049999999542,0.000816
12.194550000000417,0.000808
12.207050000001292,0.000812
12.219549999998778,0.000837
12.232049999999653,0.000878
12.244550000000526,0.000953
12.257050000001401,0.001036
12.269549999998887,0.00111
12.282049999999762,0.001147
12.294550000000635,0.00116
12.307049999998123,0.001135
12.319549999998996,0.001073
12.332049999999871,0.001011
12.344550000000746,0.00094
12.357049999998232,0.000887
12.369549999999107,0.000858
12.38204999999998,0.000841
12.394550000000855,0.000841
12.40704999999834,0.000845
12.419549999999216,0.000837
12.43205000000009,0.000804
12.444550000000964,0.000729
12.457049999998452,0.000622
12.469549999999325,0.000485
12.4820500000002,0.000332
12.494550000001075,0.000179
12.50704999999856,5.5E-05
12.519549999999436,-2.4E-05
12.532050000000309,-4.8E-05
12.544550000001184,-1.9E-05
12.55704999999867,3.8E-05
12.569549999999545,9.6E-05
12.58205000000042,0.000117
12.594550000001293,8E-05
12.60704999999878,-7E-06
12.619549999999654,-0.000148
12.632050000000529,-0.000288
12.644550000001404,-0.000396
12.65704999999889,-0.000458
12.669549999999765,-0.00045
12.682050000000638,-0.000375
12.694549999998126,-0.000268
12.707049999998999,-0.000168
12.719549999999874,-0.000106
12.732050000000749,-9.8E-05
12.744549999998235,-0.000144
12.75704999999911,-0.000206
12.769549999999983,-0.000272
12.782050000000858,-0.000297
12.794549999998344,-0.000268
12.807049999999219,-0.000181
12.819550000000094,-6.5E-05
12.832050000000967,4.3E-05
12.844549999998454,0.00013
12.857049999999328,0.000163
12.869550000000203,0.000146
12.882050000001078,8.8E-05
12.894549999998564,1.4E-05
12.907049999999439,-1.9E-05
12.919550000000312,-2.8E-05
12.932050000001187,5E-06
12.944549999998673,8E-05
12.957049999999548,0.000171
12.969550000000423,0.000245
12.982050000001296,0.000295
12.994549999998783,0.00032
13.007049999999657,0.000303
13.019550000000532,0.00027
13.032050000001407,0.000229
13.044549999998893,0.000196
13.057049999999768,0.000196
13.06955000000064,0.000233
13.082049999998128,0.000295
13.094549999999002,0.000382
13.107049999999877,0.000489
13.119550000000752,0.000597
13.132049999998237,0.000688
13.144549999999112,0.000763
13.157049999999986,0.000808
13.16955000000086,0.000829
13.182049999998346,0.000812
13.194549999999222,0.000775
13.207050000000097,0.000746
13.21955000000097,0.000717
13.232049999998457,0.000717
13.24454999999933,0.000742
13.257050000000206,0.000787
13.26955000000108,0.000849
13.282049999998566,0.000907
13.294549999999441,0.000936
13.307050000000315,0.000936
13.31955000000119,0.000903
13.332049999998675,0.000825
13.34454999999955,0.00075
13.357050000000426,0.000705
13.369550000001299,0.000705
13.382049999998785,0.000771
13.39454999999966,0.000895
13.407050000000535,0.001065
13.419550000001408,0.001234
13.432049999998895,0.001375
13.444549999999769,0.00147
13.457050000000644,0.001478
13.46954999999813,0.001445
13.482049999999004,0.001358
13.49454999999988,0.001267
13.507050000000753,0.001193
13.51954999999824,0.00116
13.532049999999114,0.001172
13.544549999999989,0.00123
13.557050000000864,0.001309
13.56954999999835,0.001375
13.582049999999224,0.001441
13.594550000000098,0.001458
13.607050000000973,0.001433
13.619549999998458,0.001379
13.632049999999333,0.001292
13.644550000000208,0.001185
13.657050000001082,0.001073
13.66954999999857,0.000974
13.682049999999442,0.000891
13.694550000000318,0.000841
13.707050000001193,0.000833
13.719549999998678,0.000833
13.732049999999553,0.000858
13.744550000000427,0.000878
13.757050000001302,0.000899
13.769549999998787,0.000903
13.782049999999662,0.000887
13.794550000000537,0.00087
13.80705000000141,0.000845
13.819549999998898,0.000841
13.832049999999771,0.000849
13.844550000000647,0.000849
13.857049999998132,0.000845
13.869549999999007,0.000808
13.882049999999882,0.000746
13.894550000000756,0.000651
13.907049999998243,0.000543
13.919549999999116,0.00046
13.932049999999991,0.000423
13.944550000000866,0.000411
13.957049999998352,0.00044
13.969549999999227,0.000485
13.9820500000001,0.000502
13.994550000000975,0.000477
14.007049999998461,0.000394
14.019549999999336,0.000274
14.032050000000211,0.000146
14.044550000001085,2.2E-05
14.057049999998572,-4E-05
14.069549999999445,-3.6E-05
14.08205000000032,3.4E-05
14.094550000001195,0.000146
14.107049999998681,0.000283
14.119549999999556,0.000398
14.13205000000043,0.000481
14.144550000001304,0.00051
14.15704999999879,0.00051
14.169549999999665,0.00046
14.18205000000054,0.000398
14.194550000001414,0.000316
14.207049999998901,0.000245
14.219549999999774,0.000179
14.23205000000065,0.000138
14.244549999998135,0.000138
14.25704999999901,0.000179
14.269549999999885,0.000254
14.282050000000758,0.000361
14.294549999998246,0.000469
14.30704999999912,0.000552
14.319549999999994,0.000609
14.33205000000087,0.000618
14.344549999998355,0.000609
14.35704999999923,0.000601
14.369550000000103,0.000601
14.382050000000978,0.000638
14.394549999998464,0.000717
14.407049999999339,0.000816
14.419550000000214,0.000899
14.432050000001087,0.000961
14.444549999998575,0.000965
14.457049999999448,0.00094
14.469550000000323,0.000895
14.482050000001198,0.00087
14.494549999998684,0.000887
14.507049999999559,0.000949
14.519550000000432,0.001056
14.532050000001307,0.001164
14.544549999998793,0.001247
14.557049999999668,0.001267
14.569550000000541,0.001214
14.582050000001416,0.001102
14.594549999998902,0.00094
14.607049999999777,0.000796
14.619550000000652,0.000676
14.632049999998138,0.000609
14.644549999999013,0.000593
14.657049999999886,0.000597
14.669550000000761,0.000605
14.682049999998247,0.000626
14.694549999999122,0.000622
14.707049999999997,0.000614
14.71955000000087,0.000597
14.732049999998358,0.000572
14.744549999999231,0.00056
14.757050000000106,0.000547
14.769550000000981,0.000506
14.782049999998467,0.000456
14.794549999999342,0.000378
14.807050000000215,0.000295
14.81955000000109,0.000221
14.832049999998576,0.000187
14.844549999999451,0.000192
14.857050000000326,0.000249
14.8695500000012,0.000316
14.882049999998687,0.000394
14.89454999999956,0.000465
14.907050000000435,0.00051
14.91955000000131,0.000539
14.932049999998796,0.000543
14.944549999999671,0.000535
14.957050000000544,0.00051
14.96955000000142,0.00046
14.982049999998905,0.000394
14.99454999999978,0.000303
15.007050000000655,0.000196
15.01954999999814,6.7E-05
15.032049999999016,-5.3E-05
15.044549999999889,-0.000131
15.057050000000764,-0.00016
15.06954999999825,-0.000123
15.082049999999125,-1.9E-05
15.09455,0.000101
15.107050000000873,0.000233
15.11954999999836,0.000341
15.132049999999234,0.00039
15.144550000000109,0.000374
15.157050000000984,0.000303
15.16954999999847,0.000183
15.182049999999345,5.9E-05
15.194550000000218,-4E-05
15.207050000001093,-9E-05
15.219549999998579,-5.7E-05
15.232049999999454,3.8E-05
15.244550000000329,0.000187
15.257050000001202,0.000345
15.26954999999869,0.000489
15.282049999999563,0.000572
15.294550000000438,0.000576
15.307050000001313,0.000494
15.319549999998799,0.000357
15.332049999999674,0.000196
15.344550000000547,5.1E-05
15.357050000001422,-4E-05
15.369549999998908,-7.3E-05
15.382049999999783,-3.2E-05
15.394550000000658,4.3E-05
15.407049999998144,0.00015
15.419549999999019,0.000245
15.432049999999892,0.000341
15.444550000000767,0.000427
15.457049999998253,0.000506
15.469549999999128,0.000576
15.482050000000003,0.000663
15.494550000000876,0.000725
15.507049999998364,0.000767
15.519549999999237,0.000783
15.532050000000112,0.00075
15.544550000000987,0.0007
15.557049999998473,0.000638
15.569549999999348,0.000605
15.582050000000221,0.000609
15.594550000001096,0.000655
15.607049999998582,0.000754
15.619549999999457,0.000849
15.632050000000332,0.00092
15.644550000001205,0.00094
15.657049999998693,0.000891
15.669549999999566,0.000787
15.68205000000044,0.000647
15.694550000001316,0.000523
15.707049999998802,0.000427
15.719549999999675,0.000369
15.73205000000055,0.000345
15.744550000001425,0.000345
15.75704999999891,0.000349
15.769549999999786,0.000341
15.782050000000659,0.00032
15.794549999998146,0.000299
15.80704999999902,0.000278
15.819549999999895,0.000278
15.83205000000077,0.000283
15.844549999998256,0.000299
15.85704999999913,0.000303
15.869550000000004,0.000274
15.882050000000879,0.000225
15.894549999998365,0.000163
15.90704999999924,8.4E-05
15.919550000000115,2.6E-05
15.932050000000988,-1.1E-05
15.944549999998475,-2.8E-05
15.957049999999349,-1.5E-05
15.969550000000224,5E-06
15.982050000001099,1.4E-05
15.994549999998585,5E-06
16.00704999999946,-2.4E-05
16.019550000000333,-7.3E-05
16.03205000000121,-0.00011
16.044549999998694,-0.000148
16.05704999999957,-0.000164
16.069550000000444,-0.000156
16.082050000001317,-0.000123
16.094549999998804,-8.6E-05
16.107049999999678,-6.1E-05
16.119550000000554,-5.7E-05
16.132050000001428,-7.7E-05
16.144549999998915,-0.000127
16.15704999999979,-0.000185
16.169550000000662,-0.000226
16.18204999999815,-0.000243
16.194549999999023,-0.000226
16.2070499999999,-0.000177
16.219550000000773,-0.000119
16.23204999999826,-5.7E-05
16.244549999999133,-2.8E-05
16.257050000000007,-4E-05
16.269550000000883,-8.2E-05
16.282049999998367,-0.000156
16.29454999999924,-0.000222
16.307050000000118,-0.000239
16.31955000000099,-0.000206
16.33204999999848,-0.000119
16.34454999999935,1.4E-05
16.357050000000225,0.000154
16.3695500000011,0.000278
16.382049999998586,0.000336
16.394549999999462,0.000332
16.407050000000336,0.000291
16.41955000000121,0.000245
16.432049999998696,0.000225
16.44454999999957,0.000258
16.457050000000446,0.000349
16.46955000000132,0.000469
16.482049999998807,0.00058
16.49454999999968,0.000655
16.507050000000554,0.000634
16.51955000000143,0.00056
16.532049999998915,0.000419
16.54454999999979,0.000287
16.557050000000665,0.0002
16.569549999998152,0.000183
16.582049999999025,0.000254
16.5945499999999,0.000382
16.607050000000775,0.00051
16.61954999999826,0.000597
16.632049999999136,0.000618
16.64455000000001,0.000535
16.657050000000883,0.000411
16.66954999999837,0.000266
16.682049999999244,0.000163
16.69455000000012,0.00015
16.707050000000994,0.000225
16.71954999999848,0.000369
16.732049999999354,0.000527
16.744550000000228,0.000663
16.757050000001104,0.000729
16.76954999999859,0.000709
16.782049999999465,0.000609
16.79455000000034,0.000473
16.80705000000121,0.000345
16.8195499999987,0.000274
16.832049999999573,0.000249
16.84455000000045,0.000299
16.857050000001323,0.000394
16.86954999999881,0.000473
16.882049999999683,0.000514
16.894550000000557,0.000506
16.907050000001433,0.000419
16.919549999998917,0.000299
16.932049999999794,0.000163
16.944550000000667,5.1E-05
16.957049999998155,-3.2E-05
16.96954999999903,-6.1E-05
16.9820499999999,-8.6E-05
16.99455000000078,-0.000106
17.007049999998262,-0.000152
17.01954999999914,-0.00023
17.032050000000012,-0.000326
17.044550000000886,-0.000421
17.057049999998373,-0.000479
17.069549999999246,-0.000487
17.082050000000123,-0.000425
17.094550000000996,-0.000334
17.107049999998484,-0.000206
17.119549999999357,-9.4E-05
17.13205000000023,-7E-06
17.144550000001107,3.8E-05
17.15704999999859,4.7E-05
17.169549999999468,3.4E-05
17.18205000000034,3.8E-05
17.194550000001215,4.7E-05
17.207049999998702,5.9E-05
17.219549999999575,6.7E-05
17.232050000000452,6.7E-05
17.244550000001325,4.7E-05
17.257049999998813,1.8E-05
17.269549999999686,-1.5E-05
17.28205000000056,-1.1E-05
17.294550000001436,3.8E-05
17.30704999999892,0.000142
17.319549999999797,0.000283
17.33205000000067,0.00044
17.344549999998158,0.00058
17.35704999999903,0.000692
17.369549999999904,0.000763
17.38205000000078,0.000779
17.394549999998265,0.000771
17.407049999999142,0.000742
17.419550000000015,0.000684
17.43205000000089,0.000622
17.444549999998376,0.000552
17.45704999999925,0.000481
17.469550000000126,0.000407
17.482050000001,0.000365
17.494549999998487,0.000341
17.50704999999936,0.000353
17.519550000000233,0.000403
17.53205000000111,0.000465
17.544549999998594,0.000514
17.55704999999947,0.000543
17.569550000000344,0.000527
17.582050000001217,0.000469
17.594549999998705,0.000394
17.607049999999578,0.00032
17.619550000000455,0.00027
17.63205000000133,0.000254
17.644549999998816,0.000254
17.65704999999969,0.000283
17.669550000000562,0.000295
17.68205000000144,0.000291
17.694549999998923,0.000254
17.7070499999998,0.000216
17.719550000000673,0.000179
17.73204999999816,0.000154
17.744549999999034,0.000163
17.757049999999907,0.000216
17.769550000000784,0.00027
17.782049999998268,0.000332
17.794549999999145,0.000394
17.807050000000018,0.000452
17.81955000000089,0.000502
17.83204999999838,0.00056
17.844549999999252,0.00063
17.85705000000013,0.000696
17.869550000001002,0.000758
17.88204999999849,0.000787
17.894549999999363,0.000783
17.907050000000236,0.00075
17.919550000001113,0.000692
17.932049999998597,0.000626
17.944549999999474,0.000597
17.957050000000347,0.000576
17.96955000000122,0.000585
17.982049999998708,0.000601
17.99454999999958,0.000597
18.007050000000458,0.000572
18.01955000000133,0.000518
18.03204999999882,0.000456
18.044549999999692,0.000398
18.057050000000565,0.000378
18.069550000001442,0.000407
18.082049999998926,0.000481
18.094549999999803,0.000585
18.107050000000676,0.000676
18.119549999998164,0.000734
18.132049999999037,0.000713
18.14454999999991,0.00063
18.157050000000787,0.000489
18.16954999999827,0.000324
18.182049999999148,0.000167
18.19455000000002,4.3E-05
18.207050000000894,-4E-05
18.21954999999838,-8.2E-05
18.232049999999255,-6.1E-05
18.24455000000013,-3.2E-05
18.257050000001005,1.4E-05
18.269549999998492,5.1E-05
18.282049999999366,9.2E-05
18.29455000000024,0.000113
18.307050000001116,0.000117
18.3195499999986,0.000117
18.332049999999477,8.8E-05
18.34455000000035,4.7E-05
18.357050000001223,5E-06
18.36954999999871,-2.8E-05
18.382049999999584,-4.4E-05
18.39455000000046,-3.2E-05
18.407050000001334,1E-06
18.41954999999882,5.5E-05
18.432049999999695,0.000117
18.444550000000568,0.000179
18.457050000001445,0.000216
18.46954999999893,0.000237
18.482049999999806,0.000241
18.49455000000068,0.000241
18.507049999998166,0.000245
18.51954999999904,0.000254
18.532049999999913,0.000278
18.54455000000079,0.000299
18.557049999998274,0.000328
18.569549999999147,0.000349
18.582050000000024,0.000361
18.594550000000897,0.000357
18.607049999998384,0.000357
18.619549999999258,0.000361
18.63205000000013,0.000378
18.644550000001008,0.000386
18.657049999998492,0.000427
18.66954999999937,0.000456
18.682050000000242,0.000485
18.694550000001115,0.000502
18.707049999998603,0.000523
18.719549999999476,0.000518
18.732050000000353,0.000514
18.744550000001226,0.000514
18.757049999998713,0.00051
18.769549999999587,0.000506
18.78205000000046,0.000506
18.794550000001337,0.000514
18.80704999999882,0.00051
18.819549999999698,0.000489
18.83205000000057,0.000465
18.844550000001444,0.000423
18.85704999999893,0.000378
18.869549999999805,0.000345
18.88205000000068,0.000328
18.894549999998166,0.000332
18.907049999999042,0.000357
18.919549999999916,0.000411
18.93205000000079,0.000469
18.944549999998276,0.000518
18.95704999999915,0.000531
18.969550000000027,0.00051
18.9820500000009,0.000444
18.994549999998387,0.000353
19.00704999999926,0.000233
19.019550000000134,0.000146
19.03205000000101,8.8E-05
19.044549999998495,7.6E-05
19.05704999999937,7.6E-05
19.069550000000245,0.000109
19.082050000001118,0.000138
19.094549999998605,0.000138
19.10704999999948,0.000101
19.119550000000356,2.6E-05
19.13205000000123,-6.9E-05
19.144549999998716,-0.000148
19.15704999999959,-0.000206
19.169550000000463,-0.000201
19.18205000000134,-0.000148
19.194549999998824,-1.9E-05
19.2070499999997,0.000113
19.219550000000574,0.000266
19.232050000001447,0.000382
19.244549999998934,0.000444
19.257049999999808,0.00044
19.269550000000685,0.000382
19.28204999999817,0.000274
19.294549999999045,0.000146
19.30704999999992,1.4E-05
19.319550000000792,-7.7E-05
19.33204999999828,-0.000139
19.344549999999153,-0.000148
19.35705000000003,-0.000119
19.369550000000903,-7.3E-05
19.38204999999839,-1.1E-05
19.394549999999263,2.6E-05
19.407050000000137,5.9E-05
19.419550000001014,5.5E-05
19.432049999998497,3.4E-05
19.444549999999374,3E-05
19.457050000000248,3.4E-05
19.46955000000112,6.7E-05
19.48204999999861,0.00013
19.49454999999948,0.000229
19.50705000000036,0.000324
19.51955000000123,0.000407
19.53204999999872,0.000477
19.544549999999592,0.000514
19.557050000000466,0.000539
19.569550000001342,0.000556
19.582049999998826,0.000576
19.594549999999703,0.000622
19.607050000000577,0.000676
19.61955000000145,0.000721
19.632049999998937,0.000754
19.64454999999981,0.000775
19.657050000000687,0.000754
19.66954999999817,0.000717
19.682049999999048,0.000655
19.69454999999992,0.000597
19.707050000000795,0.000552
19.719549999998282,0.000514
19.732049999999155,0.000489
19.744550000000032,0.000469
19.757050000000905,0.00046
19.769549999998393,0.000473
19.782049999999266,0.000481
19.79455000000014,0.00051
19.807050000001016,0.000556
19.8195499999985,0.000601
19.832049999999377,0.000638
19.84455000000025,0.000651
19.857050000001124,0.00063
19.86954999999861,0.00056
19.882049999999484,0.000456
19.89455000000036,0.000349
19.907050000001234,0.000241
19.919549999998722,0.000175
19.932049999999595,0.000142
19.94455000000047,0.00015
19.957050000001345,0.000192
19.96954999999883,0.000216
19.982049999999706,0.000237
19.99455000000058,0.000221
20.007049999998067,0.000183
20.01954999999894,0.000117
20.032049999999813,2.6E-05
20.04455000000069,-5.7E-05
20.057049999998174,-0.000152
20.06954999999905,-0.000239
20.082049999999924,-0.000317
20.094550000000797,-0.000359
20.107049999998285,-0.000371
20.11954999999916,-0.000355
20.132050000000035,-0.000288
20.14455000000091,-0.000214
20.157049999998396,-0.000135
20.16954999999927,-6.5E-05
20.182050000000142,-4E-05
20.19455000000102,-5.7E-05
20.207049999998503,-0.00011
20.21954999999938,-0.000189
20.232050000000253,-0.00023
20.244550000001126,-0.000251
20.257049999998614,-0.000235
20.269549999999487,-0.000164
20.282050000000364,-7.7E-05
20.294550000001237,1E-05
20.307049999998725,7.2E-05
20.319549999999598,0.000101
20.33205000000047,0.000105
20.344550000001348,0.000101
20.357049999998832,8.8E-05
20.36954999999971,9.6E-05
20.382050000000582,0.000125
20.39454999999807,0.000154
20.407049999998943,0.000175
20.419549999999816,0.000187
20.432050000000693,0.000192
20.444549999998177,0.000187
20.457049999999054,0.000204
20.469549999999927,0.000258
20.4820500000008,0.000357
20.494549999998288,0.000485
20.50704999999916,0.000626
20.519550000000038,0.000738
20.53205000000091,0.0008
20.5445499999984,0.000787
20.557049999999272,0.000709
20.569550000000145,0.000589
20.582050000001022,0.000448
20.594549999998506,0.000328
20.607049999999383,0.000254
20.619550000000256,0.000241
20.63205000000113,0.000287
20.644549999998617,0.000374
20.65704999999949,0.000469
20.669550000000367,0.000572
20.68205000000124,0.000663
20.694549999998728,0.000729
20.7070499999996,0.000775
20.719550000000474,0.000816
20.73205000000135,0.000858
20.744549999998835,0.00092
20.757049999999712,0.00099
20.769550000000585,0.001085
20.782049999998073,0.001185
20.794549999998946,0.001288
20.80704999999982,0.0014
20.819550000000696,0.001474
20.83204999999818,0.001511
20.844549999999057,0.001503
20.85704999999993,0.001441
20.869550000000803,0.001346
20.88204999999829,0.001238
20.894549999999164,0.001139
20.907050000000037,0.001085
20.919550000000914,0.001065
20.932049999998398,0.001085
20.944549999999275,0.001127
20.957050000000148,0.001147
20.96955000000102,0.001131
20.98204999999851,0.00106
20.994549999999382,0.00092
21.00705000000026,0.000734
21.019550000001132,0.000527
21.03204999999862,0.000349
21.044549999999493,0.000225
21.057050000000366,0.000146
21.069550000001243,0.000125
21.082049999998727,0.000146
21.094549999999604,0.000175
21.107050000000477,0.000196
21.11955000000135,0.000179
21.132049999998838,0.000158
21.14454999999971,0.00013
21.157050000000588,9.2E-05
21.169549999998072,8.8E-05
21.18204999999895,0.000101
21.194549999999822,0.000134
21.207050000000695,0.000167
21.219549999998183,0.000179
21.232049999999056,0.000154
21.244549999999933,0.000101
21.257050000000806,1.4E-05
21.269549999998294,-9E-05
21.282049999999167,-0.00021
21.29455000000004,-0.000309
21.307050000000917,-0.000384
21.3195499999984,-0.000417
21.332049999999278,-0.000408
21.34455000000015,-0.000355
21.357050000001024,-0.000255
21.36954999999851,-0.000131
21.382049999999385,-1.1E-05
21.39455000000026,8E-05
21.407050000001135,0.00013
21.419549999998623,0.000138
21.432049999999496,9.2E-05
21.44455000000037,2.6E-05
21.457050000001246,-4.4E-05
21.46954999999873,-6.1E-05
21.482049999999607,-4E-05
21.49455000000048,3E-05
21.507050000001353,0.000121
21.51954999999884,0.000216
21.532049999999714,0.00027
21.54455000000059,0.000249
21.557049999998075,0.000167
21.56954999999895,4.3E-05
21.582049999999825,-6.9E-05
21.594550000000698,-0.00016
21.607049999998186,-0.000173
21.61954999999906,-0.000106
21.632049999999936,1.4E-05
21.64455000000081,0.000167
21.657049999998296,0.000307
21.66954999999917,0.000423
21.682050000000043,0.000485
21.69455000000092,0.000531
21.707049999998404,0.00056
21.71954999999928,0.000593
21.732050000000154,0.000643
21.744550000001027,0.000713
21.757049999998515,0.000775
21.769549999999388,0.000812
21.782050000000265,0.000837
21.794550000001138,0.000825
21.807049999998625,0.000804
21.8195499999995,0.0008
21.832050000000372,0.000854
21.84455000000125,0.000945
21.857049999998733,0.001085
21.86954999999961,0.001234
21.882050000000483,0.001367
21.894550000001356,0.001453
21.907049999998844,0.001466
21.919549999999717,0.001425
21.932050000000594,0.001333
21.944549999998078,0.001226
21.957049999998954,0.001114
21.969549999999828,0.00104
21.9820500000007,0.000986
21.99454999999819,0.000953
22.00704999999906,0.000953
22.01954999999994,0.000949
22.03205000000081,0.000949
22.0445499999983,0.000945
22.057049999999172,0.000932
22.069550000000046,0.000911
22.082050000000923,0.000866
22.094549999998407,0.0008
22.107049999999283,0.000717
22.119550000000157,0.000614
22.13205000000103,0.000518
22.144549999998517,0.000427
22.15704999999939,0.000378
22.169550000000267,0.000336
22.18205000000114,0.000312
22.194549999998628,0.000283
22.2070499999995,0.000241
22.219550000000375,0.000179
22.23205000000125,0.000101
22.244549999998736,1.8E-05
22.257049999999612,-4.4E-05
22.269550000000486,-7.3E-05
22.28205000000136,-7.7E-05
22.294549999998846,-4.8E-05
22.30704999999972,-1.1E-05
22.319550000000596,1.8E-05
22.33204999999808,1E-06
22.344549999998957,-2.8E-05
22.35704999999983,-8.6E-05
22.369550000000704,-0.000135
22.38204999999819,-0.00016
22.394549999999064,-0.000164
22.40704999999994,-0.000135
22.419550000000815,-9.8E-05
22.432049999998302,-4.8E-05
22.444549999999175,-2.4E-05
22.45705000000005,-3E-06
22.469550000000925,1E-05
22.48204999999841,2.2E-05
22.494549999999286,5.9E-05
22.50705000000016,0.000105
22.519550000001033,0.000167
22.53204999999852,0.000221
22.544549999999393,0.000237
22.55705000000027,0.000212
22.569550000001144,0.000134
22.58204999999863,3.8E-05
22.594549999999504,-5.7E-05
22.607050000000378,-0.00011
22.619550000001254,-9.4E-05
22.63204999999874,-7E-06
22.644549999999615,0.000142
22.65705000000049,0.000332
22.66955000000136,0.000518
22.68204999999885,0.000663
22.694549999999722,0.000721
22.7070500000006,0.000705
22.719549999998083,0.000609
22.73204999999896,0.000494
22.744549999999833,0.000365
22.757050000000707,0.000291
22.769549999998194,0.000266
22.782049999999067,0.000307
22.794549999999944,0.000403
22.807050000000817,0.00051
22.819549999998305,0.000609
22.832049999999178,0.000667
22.84455000000005,0.000676
22.85705000000093,0.000626
22.869549999998412,0.000556
22.88204999999929,0.000489
22.894550000000162,0.000452
22.907050000001036,0.000465
22.919549999998523,0.000527
22.932049999999396,0.000622
22.944550000000273,0.000734
22.957050000001146,0.000825
22.969549999998634,0.000862
22.982049999999507,0.000854
22.99455000000038,0.000783
23.007050000001257,0.000672
23.01954999999874,0.000556
23.032049999999618,0.00044
23.04455000000049,0.000369
23.057050000001365,0.000349
23.069549999998852,0.000382
23.082049999999725,0.000436
23.094550000000602,0.000514
23.107049999998086,0.000576
23.119549999998963,0.00063
23.132049999999836,0.000634
23.14455000000071,0.000601
23.157049999998197,0.000543
23.16954999999907,0.000469
23.182049999999943,0.000382
23.19455000000082,0.00032
23.207049999998304,0.000295
23.21954999999918,0.000295
23.232050000000054,0.000316
23.244550000000928,0.000361
23.257049999998415,0.000386
23.26954999999929,0.000398
23.282050000000165,0.000378
23.29455000000104,0.000328
23.307049999998526,0.000258
23.3195499999994,0.000183
23.332050000000272,0.000134
23.34455000000115,0.000101
23.357049999998633,0.000101
23.36954999999951,0.000142
23.382050000000383,0.000187
23.394550000001257,0.000221
23.407049999998744,0.000204
23.419549999999617,0.000146
23.432050000000494,4.7E-05
23.444550000001367,-8.2E-05
23.457049999998855,-0.000218
23.469549999999728,-0.000346
23.4820500000006,-0.000437
23.49454999999809,-0.000508
23.507049999998962,-0.000553
23.51954999999984,-0.000599
23.532050000000712,-0.000644
23.5445499999982,-0.000677
23.557049999999073,-0.000727
23.569549999999946,-0.000735
23.582050000000823,-0.000719
23.594549999998307,-0.000661
23.607049999999184,-0.00059
23.619550000000057,-0.000483
23.63205000000093,-0.000408
23.644549999998418,-0.000355
23.65704999999929,-0.000342
23.669550000000168,-0.000367
23.68205000000104,-0.000375
23.69454999999853,-0.000392
23.707049999999402,-0.000375
23.719550000000275,-0.000313
23.732050000001152,-0.000226
23.744549999998636,-0.000148
23.757049999999513,-8.2E-05
23.769550000000386,-4.4E-05
23.78205000000126,-3.2E-05
23.794549999998747,-5.7E-05
23.80704999999962,-6.9E-05
23.819550000000497,-5.3E-05
23.83205000000137,-1.9E-05
23.844549999998858,2.2E-05
23.85704999999973,8.4E-05
23.869550000000604,0.000134
23.88204999999809,0.000163
23.894549999998965,0.000158
23.907049999999842,0.000138
23.919550000000715,0.000146
23.932049999998203,0.000167
23.944549999999076,0.000183
23.95704999999995,0.000241
23.969550000000826,0.000324
23.98204999999831,0.000378
23.994549999999187,0.000407
24.00705000000006,0.000423
24.019550000000933,0.000465
24.03204999999842,0.000514
24.044549999999294,0.000572
24.05705000000017,0.000676
24.069550000001044,0.000854
24.08204999999853,0.001044
24.094549999999405,0.001255
24.107050000000278,0.001487
24.119550000001155,0.001801
24.13204999999864,0.002115
24.144549999999516,0.002471
24.15705000000039,0.002873
24.169550000001262,0.003344
24.18204999999875,0.003824
24.194549999999623,0.004308
24.2070500000005,0.004797
24.219550000001373,0.005322
24.23204999999886,0.005818
24.244549999999734,0.006294
24.257050000000607,0.006787
24.269549999998095,0.007304
24.282049999998968,0.007796
24.294549999999845,0.008284
24.307050000000718,0.008773
24.319549999998205,0.009294
24.33204999999908,0.009795
24.344549999999952,0.010287
24.35705000000083,0.010792
24.369549999998313,0.011305
24.38204999999919,0.011768
24.394550000000063,0.012194
24.407050000000936,0.012571
24.419549999998424,0.012931
24.432049999999297,0.013212
24.444550000000174,0.01346
24.457050000001047,0.013725
24.469549999998534,0.013982
24.482049999999408,0.014222
24.49455000000028,0.014462
24.507050000001158,0.014697
24.51954999999864,0.014929
24.53204999999952,0.015099
24.54455000000039,0.015219
24.557050000001265,0.015297
24.569549999998753,0.015335
24.582049999999626,0.015277
24.594550000000503,0.015186
24.607050000001376,0.015045
24.619549999998863,0.014871
24.632049999999737,0.014668
24.64455000000061,0.014474
24.657049999998097,0.014304
24.66954999999897,0.014168
24.682049999999848,0.01404
24.69455000000072,0.01392
24.70704999999821,0.0138
24.71954999999908,0.013651
24.732049999999955,0.013456
24.74455000000083,0.013229
24.757049999998316,0.012976
24.769549999999192,0.012732
24.782050000000066,0.012517
24.79455000000094,0.01236
24.807049999998426,0.012277
24.8195499999993,0.012244
24.832050000000176,0.012256
24.84455000000105,0.012269
24.857049999998537,0.012231
24.86954999999941,0.012111
24.882050000000284,0.011929
24.89455000000116,0.011689
24.907049999998645,0.011404
24.91954999999952,0.011127
24.932050000000395,0.010912
24.944550000001268,0.010783
24.957049999998755,0.010767
24.96954999999963,0.010812
24.982050000000505,0.010936
24.99455000000138,0.011069
25.007049999998866,0.011135
25.01954999999974,0.011135
25.032050000000613,0.011048
25.0445499999981,0.010924
25.057049999998974,0.010771
25.06954999999985,0.010626
25.082050000000724,0.010576
25.09454999999821,0.010601
25.107049999999084,0.010696
25.119549999999958,0.010812
25.132050000000834,0.010928
25.14454999999832,0.011011
25.157049999999195,0.011027
25.16955000000007,0.010945
25.18205000000094,0.010816
25.19454999999843,0.010672
25.207049999999303,0.010498
25.21955000000018,0.010303
25.232050000001053,0.010126
25.24454999999854,0.009935
25.257049999999413,0.009708
25.269550000000287,0.00943
25.282050000001163,0.009145
25.294549999998647,0.008839
25.307049999999524,0.00852
25.319550000000397,0.008193
25.33205000000127,0.007891
25.34454999999876,0.00761
25.35704999999963,0.007333
25.36955000000051,0.007056
25.38205000000138,0.006787
25.39454999999887,0.006522
25.407049999999742,0.006232
25.419550000000616,0.005918
25.432049999998103,0.005603
25.444549999998976,0.005268
25.457049999999853,0.004908
25.469550000000726,0.004507
25.48204999999821,0.004118
25.494549999999087,0.003746
25.50704999999996,0.003377
25.519550000000834,0.003042
25.53204999999832,0.002765
25.544549999999195,0.002546
25.55705000000007,0.002351
25.569550000000945,0.002161
25.582049999998432,0.002004
25.594549999999305,0.001859
25.60705000000018,0.001685
25.619550000001055,0.001524
25.63204999999854,0.001375
25.644549999999416,0.001247
25.65705000000029,0.001135
25.669550000001163,0.001023
25.68204999999865,0.00094
25.694549999999523,0.000862
25.7070500000004,0.000771
25.719550000001274,0.000655
25.73204999999876,0.000527
25.744549999999634,0.000386
25.757050000000508,0.000229
25.769550000001384,5.9E-05
25.78204999999887,-5.7E-05
25.794549999999745,-0.000148
25.80705000000062,-0.000185
25.819549999998106,-0.000173
25.83204999999898,-9.4E-05
25.844549999999852,-3E-06
25.85705000000073,8.4E-05
25.869549999998213,0.000142
25.88204999999909,0.000142
25.894549999999963,7.2E-05
25.907050000000837,-5.7E-05
25.919549999998324,-0.00021
25.932049999999197,-0.000338
25.944550000000074,-0.000429
25.957050000000947,-0.00045
25.969549999998435,-0.000408
25.982049999999308,-0.000309
25.99455000000018,-0.000218
26.00705000000106,-0.000139
26.019549999998542,-0.000115
26.03204999999942,-0.000119
26.044550000000292,-0.000164
26.057050000001166,-0.000197
26.069549999998653,-0.000193
26.082049999999526,-0.000127
26.094550000000403,1E-06
26.107050000001276,0.000163
26.119549999998764,0.000332
26.132049999999637,0.00046
26.14455000000051,0.000523
26.157050000001387,0.000523
26.16954999999887,0.000465
26.182049999999748,0.000394
26.19455000000062,0.000336
26.20704999999811,0.000328
26.219549999998982,0.000369
26.232049999999855,0.000465
26.244550000000732,0.000585
26.257049999998216,0.000696
26.269549999999093,0.000775
26.282049999999966,0.000808
26.29455000000084,0.00082
26.307049999998327,0.000816
26.3195499999992,0.000829
26.332050000000077,0.000883
26.34455000000095,0.000978
26.357049999998438,0.001106
26.36954999999931,0.001247
26.382050000000184,0.001358
26.39455000000106,0.00142
26.407049999998545,0.001416
26.419549999999422,0.001362
26.432050000000295,0.001255
26.44455000000117,0.001127
26.457049999998656,0.001007
26.46954999999953,0.000895
26.482050000000406,0.000796
26.49455000000128,0.000713
26.507049999998767,0.000626
26.51954999999964,0.000527
26.532050000000513,0.000427
26.54455000000139,0.000324
26.557049999998874,0.000212
26.56954999999975,0.000125
26.582050000000624,5.1E-05
26.59454999999811,1E-06
26.607049999998985,-4.4E-05
26.619549999999858,-0.000106
26.632050000000735,-0.000193
26.64454999999822,-0.000284
26.657049999999096,-0.000404
26.66954999999997,-0.000516
26.682050000000842,-0.000599
26.69454999999833,-0.00064
26.707049999999203,-0.000624
26.71955000000008,-0.000549
26.732050000000953,-0.000462
26.74454999999844,-0.000367
26.757049999999314,-0.000309
26.769550000000187,-0.000309
26.782050000001064,-0.000367
26.794549999998548,-0.000487
26.807049999999425,-0.000628
26.819550000000298,-0.000748
26.83205000000117,-0.000835
26.84454999999866,-0.000847
26.857049999999532,-0.000781
26.86955000000041,-0.000661
26.882050000001282,-0.000479
26.89454999999877,-0.00028
26.907049999999643,-0.000119
26.919550000000516,2.2E-05
26.932050000001393,0.000105
26.944549999998877,0.00013
26.957049999999754,0.000125
26.969550000000627,0.000105
26.982049999998114,8.8E-05
26.994549999998988,0.000105
27.00704999999986,0.000163
27.019550000000738,0.000274
27.032049999998222,0.000423
27.0445499999991,0.000593
27.057049999999972,0.000767
27.069550000000845,0.000932
27.082049999998333,0.00106
27.094549999999206,0.001143
27.107050000000083,0.001193
27.119550000000956,0.001218
27.132049999998443,0.001234
27.144549999999317,0.001267
27.15705000000019,0.001313
27.169550000001067,0.001371
27.18204999999855,0.001437
27.194549999999428,0.001495
27.2070500000003,0.001536
27.219550000001174,0.001569
27.23204999999866,0.001582
27.244549999999535,0.001578
27.25705000000041,0.00159
27.269550000001285,0.001598
27.282049999998772,0.001598
27.294549999999646,0.001586
27.30705000000052,0.001553
27.319550000001396,0.001478
27.33204999999888,0.001379
27.344549999999757,0.001292
27.35705000000063,0.001226
27.369549999998117,0.001218
27.38204999999899,0.001267
27.394549999999864,0.001367
27.40705000000074,0.001478
27.419549999998225,0.001565
27.4320499999991,0.001598
27.444549999999975,0.001545
27.457050000000848,0.001429
27.469549999998335,0.001271
27.48204999999921,0.001135
27.494550000000086,0.00106
27.50705000000096,0.00106
27.519549999998446,0.001122
27.53204999999932,0.001214
27.544550000000193,0.001305
27.55705000000107,0.001325
27.569549999998554,0.001276
27.58204999999943,0.001168
27.594550000000304,0.001023
27.607050000001177,0.000887
27.619549999998664,0.000783
27.632049999999538,0.000746
27.644550000000415,0.000779
27.657050000001288,0.000841
27.669549999998775,0.000887
27.68204999999965,0.000903
27.694550000000522,0.00087
27.7070500000014,0.000771
27.719549999998883,0.000643
27.73204999999976,0.000498
27.744550000000633,0.000378
27.757049999998117,0.000299
27.769549999998993,0.000278
27.782049999999867,0.000295
27.79455000000074,0.000341
27.807049999998227,0.000374
27.8195499999991,0.000386
27.832049999999978,0.000349
27.84455000000085,0.000258
27.85704999999834,0.000109
27.86954999999921,-7.3E-05
27.882050000000085,-0.000272
27.89455000000096,-0.000441
27.907049999998446,-0.000586
27.919549999999322,-0.000665
27.932050000000196,-0.000706
27.94455000000107,-0.000715
27.957049999998556,-0.00071
27.96954999999943,-0.000723
27.982050000000307,-0.00076
27.99455000000118,-0.000839
28.007049999998667,-0.00095
28.01954999999954,-0.001058
28.032050000000414,-0.001149
28.04455000000129,-0.00119
28.057049999998775,-0.001178
28.06954999999965,-0.00112
28.082050000000525,-0.001025
28.094550000001398,-0.000926
28.107049999998885,-0.000847
28.11954999999976,-0.000789
28.132050000000635,-0.000756
28.14454999999812,-0.000727
28.157049999998996,-0.000706
28.16954999999987,-0.000644
28.182050000000743,-0.000553
28.19454999999823,-0.000433
28.207049999999104,-0.000301
28.21954999999998,-0.000156
28.232050000000854,-2.4E-05
28.24454999999834,7.2E-05
28.257049999999214,0.000167
28.269550000000088,0.000254
28.282050000000964,0.000324
28.29454999999845,0.000415
28.307049999999325,0.000527
28.3195500000002,0.000638
28.33205000000107,0.000734
28.34454999999856,0.000808
28.357049999999433,0.000858
28.36955000000031,0.000883
28.382050000001183,0.000874
28.39454999999867,0.000862
28.407049999999543,0.000845
28.419550000000417,0.000845
28.432050000001293,0.00087
28.444549999998777,0.000899
28.457049999999654,0.000949
28.469550000000527,0.001003
28.4820500000014,0.001027
28.49454999999889,0.001023
28.50704999999976,0.000998
28.51955000000064,0.000932
28.532049999998122,0.000858
28.544549999999,0.000783
28.557049999999872,0.000734
28.569550000000746,0.000709
28.582049999998233,0.000746
28.594549999999106,0.000812
28.607049999999983,0.000895
28.619550000000856,0.000953
28.632049999998344,0.000978
28.644549999999217,0.000953
28.65705000000009,0.000862
28.669550000000967,0.000709
28.68204999999845,0.000539
28.694549999999328,0.000386
28.7070500000002,0.000266
28.719550000001075,0.000204
28.732049999998562,0.000196
28.744549999999435,0.000229
28.757050000000312,0.00027
28.769550000001185,0.000299
28.782049999998673,0.000303
28.794549999999546,0.00027
28.80705000000042,0.000221
28.819550000001296,0.000154
28.83204999999878,8.8E-05
28.844549999999657,2.6E-05
28.85705000000053,-4E-05
28.869550000001404,-0.000123
28.88204999999889,-0.000222
28.894549999999764,-0.000346
28.90705000000064,-0.000466
28.919549999998125,-0.000595
28.932049999999002,-0.000698
28.944549999999875,-0.000764
28.95705000000075,-0.000801
28.969549999998236,-0.000868
28.98204999999911,-0.000909
28.994549999999986,-0.000954
29.00705000000086,-0.001017
29.019549999998347,-0.001099
29.03204999999922,-0.001141
29.044550000000093,-0.00112
29.05705000000097,-0.001058
29.069549999998454,-0.000992
29.08204999999933,-0.000884
29.094550000000204,-0.000772
29.107050000001077,-0.000694
29.119549999998565,-0.000719
29.13204999999944,-0.000764
29.144550000000315,-0.000818
29.15705000000119,-0.000897
29.169549999998676,-0.001037
29.18204999999955,-0.001161
29.194550000000422,-0.001273
29.2070500000013,-0.001439
29.219549999998783,-0.001699
29.23204999999966,-0.002018
29.244550000000533,-0.002394
29.257050000001406,-0.002858
29.269549999998894,-0.003425
29.282049999999767,-0.004024
29.294550000000644,-0.004637
29.307049999998128,-0.005295
29.319549999999005,-0.006031
29.332049999999878,-0.006759
29.34455000000075,-0.007521
29.35704999999824,-0.008303
29.369549999999112,-0.009159
29.38204999999999,-0.009999
29.394550000000862,-0.010851
29.40704999999835,-0.011741
29.419549999999223,-0.012655
29.432050000000096,-0.013557
29.444550000000973,-0.014434
29.457049999998457,-0.015303
29.469549999999334,-0.016155
29.482050000000207,-0.016933
29.49455000000108,-0.017678
29.507049999998568,-0.01839
29.51954999999944,-0.019085
29.532050000000318,-0.019734
29.54455000000119,-0.020376
29.55704999999868,-0.021017
29.569549999999552,-0.0216
29.582050000000425,-0.022088
29.594550000001302,-0.022486
29.607049999998786,-0.022779
29.619549999999663,-0.022928
29.632050000000536,-0.022953
29.64455000000141,-0.022912
29.657049999998897,-0.022829
29.66954999999977,-0.022709
29.682050000000647,-0.022539
29.69454999999813,-0.022382
29.707049999999008,-0.022167
29.71954999999988,-0.021857
29.732050000000754,-0.021435
29.74454999999824,-0.020905
29.757049999999115,-0.020293
29.76954999999999,-0.019552
29.782050000000865,-0.018758
29.794549999998353,-0.017934
29.807049999999226,-0.017124
29.8195500000001,-0.016284
29.832050000000976,-0.015444
29.84454999999846,-0.014637
29.857049999999337,-0.013818
29.86955000000021,-0.01297
29.882050000001083,-0.012146
29.89454999999857,-0.011327
29.907049999999444,-0.010508
29.91955000000032,-0.009693
29.932050000001194,-0.008911
29.94454999999868,-0.008183
29.957049999999555,-0.007475
29.969550000000428,-0.006805
29.982050000001305,-0.00623
29.99454999999879,-0.005737
30.007049999999666,-0.005291
30.01955000000054,-0.004897
30.032050000001412,-0.004591
30.0445499999989,-0.004347
30.057049999999773,-0.004099
30.06955000000065,-0.003876
30.082049999998134,-0.003722
30.094549999999007,-0.003615
30.107049999999884,-0.003516
30.119550000000757,-0.003433
30.132049999998245,-0.003429
30.144549999999118,-0.003458
30.15704999999999,-0.00347
30.169550000000868,-0.00347
30.182049999998352,-0.003516
30.19454999999923,-0.003586
30.207050000000102,-0.003673
30.219550000000975,-0.003776
30.232049999998463,-0.003954
30.244549999999336,-0.00414
30.257050000000213,-0.004302
30.269550000001086,-0.004418
30.282049999998573,-0.0045
30.294549999999447,-0.004542
30.30705000000032,-0.004554
30.319550000001197,-0.004533
30.33204999999868,-0.004562
30.344549999999558,-0.004612
30.35705000000043,-0.004678
30.369550000001304,-0.004732
30.38204999999879,-0.004769
30.394549999999665,-0.004769
30.40705000000054,-0.004703
30.419550000001415,-0.0046
30.432049999998902,-0.004467
30.444549999999776,-0.004339
30.45705000000065,-0.004215
30.469549999998137,-0.004091
30.48204999999901,-0.003962
30.494549999999887,-0.003822
30.50705000000076,-0.003652
30.519549999998247,-0.00347
30.53204999999912,-0.003292
30.544549999999994,-0.003143
30.55705000000087,-0.003044
30.569549999998355,-0.002957
30.58204999999923,-0.002903
30.594550000000105,-0.002841
30.607050000000978,-0.002738
30.619549999998465,-0.002572
30.63204999999934,-0.002369
30.644550000000216,-0.002154
30.65705000000109,-0.001964
30.669549999998576,-0.001803
30.68204999999945,-0.001728
30.694550000000323,-0.001712
30.7070500000012,-0.001732
30.719549999998684,-0.001732
30.73204999999956,-0.001724
30.744550000000434,-0.001683
30.757050000001307,-0.001592
30.769549999998794,-0.00148
30.782049999999668,-0.001385
30.794550000000545,-0.001306
30.807050000001418,-0.001248
30.819549999998905,-0.001182
30.83204999999978,-0.00112
30.844550000000652,-0.001054
30.85704999999814,-0.00095
30.869549999999013,-0.000806
30.88204999999989,-0.000657
30.894550000000763,-0.000508
30.90704999999825,-0.000384
30.919549999999123,-0.000268
30.932049999999997,-0.000189
30.944550000000874,-0.000156
30.957049999998357,-0.000123
30.969549999999234,-0.000102
30.982050000000108,-6.5E-05
30.99455000000098,-3E-06
31.00704999999847,0.000113
31.01954999999934,0.000307
31.03205000000022,0.000552
31.04455000000109,0.000841
31.05704999999858,0.001164
31.069549999999452,0.001458
31.082050000000326,0.001689
31.094550000001203,0.001847
31.107049999998686,0.001929
31.119549999999563,0.001954
31.132050000000437,0.001958
31.14455000000131,0.001987
31.157049999998797,0.002074
31.16954999999967,0.002211
31.182050000000547,0.002393
31.19455000000142,0.002587
31.207049999998908,0.002757
31.21954999999978,0.002864
31.232050000000655,0.00291
31.244549999998142,0.002906
31.257049999999015,0.002873
31.269549999999892,0.002831
31.282050000000766,0.002782
31.294549999998253,0.002753
31.307049999999126,0.002699
31.31955,0.002624
31.332050000000876,0.002496
31.34454999999836,0.002331
31.357049999999237,0.002153
31.36955000000011,0.001971
31.382050000000984,0.001818
31.39454999999847,0.001718
31.407049999999344,0.001677
31.41955000000022,0.001648
31.432050000001095,0.001607
31.444549999998582,0.00154
31.457049999999455,0.001387
31.46955000000033,0.001151
31.482050000001205,0.000874
31.49454999999869,0.000572
31.507049999999566,0.000291
31.51955000000044,4.7E-05
31.532050000001313,-0.000115
31.5445499999988,-0.00021
31.557049999999673,-0.000268
31.56955000000055,-0.000321
31.582050000001423,-0.0004
31.59454999999891,-0.00052
31.607049999999784,-0.00071
31.619550000000658,-0.000954
31.632049999998145,-0.001207
31.64454999999902,-0.001426
31.657049999999895,-0.001588
31.66955000000077,-0.001683
31.682049999998256,-0.001687
31.69454999999913,-0.001662
31.707050000000002,-0.001658
31.71955000000088,-0.001695
31.732049999998363,-0.001803
31.74454999999924,-0.001964
31.757050000000113,-0.002158
31.769550000000987,-0.002361
31.782049999998474,-0.002477
31.794549999999347,-0.002518
31.807050000000224,-0.002481
31.819550000001097,-0.002407
31.832049999998585,-0.002328
31.844549999999458,-0.002303
31.85705000000033,-0.002361
31.869550000001208,-0.002518
31.882049999998692,-0.002725
31.89454999999957,-0.002945
31.907050000000442,-0.003127
31.919550000001315,-0.003222
31.932049999998803,-0.003218
31.944549999999676,-0.003135
31.957050000000553,-0.003023
31.969550000001426,-0.002911
31.982049999998914,-0.002858
31.994549999999787,-0.002883
32.00705000000066,-0.002969
32.01954999999815,-0.003106
32.032049999999025,-0.003251
32.044549999999894,-0.003358
32.05705000000077,-0.003383
32.06954999999826,-0.003305
32.08204999999913,-0.003156
32.094550000000005,-0.002957
32.10705000000088,-0.002738
32.11954999999837,-0.002531
32.13204999999924,-0.002398
32.144550000000116,-0.00232
32.15705000000099,-0.002283
32.16954999999847,-0.002245
32.18204999999935,-0.002183
32.19455000000023,-0.002063
32.2070500000011,-0.001873
32.219549999998584,-0.001608
32.23204999999946,-0.001339
32.24455000000034,-0.001095
32.25705000000121,-0.000909
32.269549999998695,-0.000793
32.28204999999957,-0.00076
32.29455000000044,-0.00076
32.30705000000132,-0.000764
32.319549999998806,-0.000715
32.33204999999968,-0.000619
32.34455000000055,-0.000454
32.35705000000143,-0.000247
32.36954999999892,-3.6E-05
32.382049999999786,0.000146
32.39455000000066,0.000295
32.40704999999815,0.00039
32.41954999999903,0.000469
32.4320499999999,0.000523
32.444550000000774,0.000585
32.45704999999826,0.000659
32.46954999999913,0.00075
32.48205000000001,0.000816
32.494550000000885,0.000874
32.50704999999837,0.000903
32.51954999999924,0.000891
32.53205000000012,0.000841
32.544550000000996,0.000758
32.557049999998476,0.000663
32.56954999999935,0.000572
32.58205000000023,0.000481
32.5945500000011,0.000407
32.60704999999859,0.000365
32.619549999999464,0.000336
32.63205000000034,0.000324
32.64455000000121,0.000316
32.6570499999987,0.000299
32.669549999999575,0.000266
32.682050000000444,0.000192
32.69455000000132,6.7E-05
32.70704999999881,-8.2E-05
32.719549999999685,-0.000259
32.732050000000555,-0.000417
32.74455000000143,-0.000537
32.75704999999892,-0.000607
32.76954999999979,-0.000619
32.782050000000666,-0.000578
32.794549999998154,-0.00052
32.80704999999903,-0.000446
32.8195499999999,-0.0004
32.83205000000078,-0.000384
32.844549999998264,-0.0004
32.857049999999134,-0.00047
32.86955000000001,-0.000574
32.88205000000089,-0.000694
32.894549999998375,-0.000814
32.907049999999245,-0.00093
32.91955000000012,-0.000996
32.932050000001,-0.001012
32.94454999999848,-0.000988
32.957049999999356,-0.000934
32.96955000000023,-0.000859
32.9820500000011,-0.000814
32.99454999999859,-0.00081
33.00704999999947,-0.000851
33.01955000000034,-0.000926
33.03205000000121,-0.001017
33.0445499999987,-0.001074
33.05704999999958,-0.001083
33.06955000000045,-0.001008
33.082050000001324,-0.000868
33.09454999999881,-0.000686
33.10704999999969,-0.000524
33.11955000000056,-0.000417
33.132050000001435,-0.000375
33.14454999999892,-0.000408
33.15704999999979,-0.000499
33.16955000000067,-0.000595
33.182049999998156,-0.000648
33.19454999999903,-0.00064
33.2070499999999,-0.000557
33.21955000000078,-0.000404
33.23204999999827,-0.000226
33.24454999999914,-5.3E-05
33.257050000000014,7.6E-05
33.26955000000089,0.000154
33.28204999999838,0.000167
33.29454999999925,0.000146
33.307050000000125,0.000105
33.319550000001,8.4E-05
33.33204999999848,6.7E-05
33.34454999999936,6.3E-05
33.357050000000235,7.2E-05
33.369550000001105,9.2E-05
33.38204999999859,0.000105
33.39454999999947,0.000121
33.407050000000346,0.000146
33.419550000001216,0.000192
33.4320499999987,0.000233
33.44454999999958,0.000299
33.45705000000045,0.000357
33.46955000000133,0.000398
33.482049999998814,0.000411
33.49454999999969,0.000394
33.50705000000056,0.000349
33.51955000000144,0.000299
33.532049999998925,0.000245
33.544549999999795,0.000216
33.55705000000067,0.000196
33.56954999999816,0.000183
33.58204999999903,0.000171
33.594549999999906,0.00015
33.60705000000078,0.000109
33.61954999999827,4.3E-05
33.63204999999914,-3.6E-05
33.64455000000002,-0.000102
33.65705000000089,-0.000144
33.669549999998374,-0.000181
33.68204999999925,-0.000189
33.69455000000013,-0.000193
33.707050000001,-0.00021
33.719549999998485,-0.000264
33.73204999999936,-0.000338
33.74455000000024,-0.000425
33.75705000000111,-0.000508
33.769549999998596,-0.000553
33.78204999999947,-0.000561
33.79455000000034,-0.000528
33.80705000000122,-0.000462
33.819549999998706,-0.000404
33.83204999999958,-0.000375
33.84455000000045,-0.0004
33.85705000000133,-0.000475
33.86954999999882,-0.000582
33.88204999999969,-0.000694
33.894550000000564,-0.000785
33.90705000000144,-0.000835
33.91954999999893,-0.000835
33.9320499999998,-0.00081
33.944550000000675,-0.000772
33.95704999999816,-0.000748
33.96954999999903,-0.000748
33.98204999999991,-0.000781
33.994550000000785,-0.000814
34.00704999999827,-0.000872
34.01954999999914,-0.000892
34.03205000000002,-0.000892
34.044550000000896,-0.000868
34.05704999999838,-0.00083
34.06954999999925,-0.000793
34.08205000000013,-0.000772
34.094550000001,-0.000764
34.10704999999849,-0.000785
34.119549999999364,-0.000814
34.13205000000024,-0.000818
34.14455000000111,-0.000818
34.1570499999986,-0.000777
34.169549999999475,-0.000698
34.182050000000345,-0.000595
34.19455000000122,-0.000483
34.20704999999871,-0.0004
34.219549999999586,-0.000334
34.232050000000456,-0.000321
34.24455000000133,-0.000359
34.25704999999882,-0.000425
34.26954999999969,-0.000479
34.28205000000057,-0.00052
34.29455000000144,-0.000516
34.30704999999893,-0.000454
34.3195499999998,-0.000346
34.33205000000068,-0.00021
34.344549999998165,-7.3E-05
34.357049999999035,3.4E-05
34.36954999999991,0.000101
34.38205000000079,0.000105
34.394549999998276,5.5E-05
34.407049999999145,-2.4E-05
34.41955000000002,-9.4E-05
34.4320500000009,-0.000135
34.44454999999838,-0.000123
34.457049999999256,-4E-05
34.46955000000013,0.000105
34.482050000001,0.000283
34.49454999999849,0.000465
34.50704999999937,0.000605
34.519550000000244,0.000692
34.532050000001114,0.000705
34.5445499999986,0.000638
34.55704999999948,0.000523
34.56955000000035,0.000398
34.582050000001225,0.000307
34.59454999999871,0.000283
34.60704999999959,0.000332
34.61955000000046,0.00046
34.632050000001335,0.000634
34.64454999999882,0.000841
34.65704999999969,0.001031
34.66955000000057,0.001164
34.682050000001446,0.001247
34.694549999998934,0.001288
34.7070499999998,0.001309
34.71955000000068,0.001317
34.73204999999817,0.001325
34.74454999999904,0.001346
34.757049999999914,0.001371
34.76955000000079,0.001362
34.78204999999828,0.001321
34.79454999999915,0.001234
34.807050000000025,0.001106
34.8195500000009,0.000957
34.83204999999838,0.0008
34.84454999999926,0.000676
34.857050000000136,0.000564
34.869550000001006,0.000477
34.88204999999849,0.000411
34.89454999999937,0.000361
34.90705000000025,0.000316
34.91955000000112,0.000254
34.932049999998604,0.000183
34.94454999999948,0.000117
34.95705000000035,1.8E-05
34.96955000000123,-9.4E-05
34.982049999998715,-0.00023
34.99454999999959,-0.000392
35.00705000000046,-0.000553
35.01955000000134,-0.00071
35.032049999998826,-0.000851
35.044549999999695,-0.000963
35.05705000000057,-0.001046
35.06955000000145,-0.001108
35.08204999999894,-0.001153
35.094549999999806,-0.001199
35.10705000000068,-0.001261
35.11954999999817,-0.001298
35.13204999999904,-0.001306
35.14454999999992,-0.001273
35.157050000000794,-0.001186
35.16954999999828,-0.001062
35.18204999999915,-0.000921
35.19455000000003,-0.000801
35.207050000000905,-0.000727
35.219549999998385,-0.00071
35.23204999999926,-0.000739
35.24455000000014,-0.000793
35.25705000000101,-0.000843
35.269549999998496,-0.000822
35.28204999999937,-0.000756
35.29455000000025,-0.00064
35.30705000000112,-0.000508
35.31954999999861,-0.000392
35.332049999999484,-0.000326
35.34455000000035,-0.000305
35.35705000000123,-0.000313
35.36954999999872,-0.000305
35.382049999999595,-0.000255
35.394550000000464,-0.000135
35.40705000000134,3.4E-05
35.41954999999883,0.000237
35.4320499999997,0.000407
35.444550000000575,0.000506
35.45705000000145,0.000518
35.46954999999894,0.000452
35.48204999999981,0.000349
35.494550000000686,0.000274
35.50704999999817,0.00027
35.51954999999904,0.000369
35.53204999999992,0.000552
35.5445500000008,0.000779
35.557049999998284,0.001011
35.569549999999154,0.001172
35.58205000000003,0.001238
35.59455000000091,0.001197
35.60704999999839,0.001081
35.619549999999265,0.000949
35.63205000000014,0.000825
35.64455000000101,0.000746
35.6570499999985,0.000729
35.669549999999376,0.000767
35.68205000000025,0.000825
35.69455000000112,0.000866
35.70704999999861,0.000887
35.71954999999949,0.000895
35.732050000000356,0.000866
35.74455000000123,0.000866
35.75704999999872,0.000883
35.7695499999996,0.000932
35.78205000000047,0.001007
35.794550000001344,0.001073
35.80704999999883,0.001118
35.8195499999997,0.001098
35.83205000000058,0.001011
35.844550000001455,0.000883
35.857049999998935,0.000721
35.86954999999981,0.00058
35.88205000000069,0.000498
35.894549999998176,0.000477
35.907049999999046,0.000523
35.91954999999992,0.000589
35.9320500000008,0.000663
35.94454999999828,0.000692
35.95704999999916,0.000663
35.969550000000034,0.000564
35.9820500000009,0.000436
35.99454999999839,0.000287
36.00704999999927,0.000163
36.019550000000145,6.3E-05
36.032050000001014,1E-05
36.0445499999985,-1.1E-05
36.05704999999938,-2.8E-05
36.06955000000025,-6.9E-05
36.082050000001125,-0.000127
36.09454999999861,-0.000218
36.10704999999949,-0.000309
36.11955000000036,-0.000384
36.132050000001236,-0.000417
36.14454999999872,-0.000421
36.15704999999959,-0.000392
36.16955000000047,-0.000375
36.18205000000135,-0.000396
36.194549999998834,-0.000479
36.207049999999704,-0.000619
36.21955000000058,-0.000793
36.23204999999807,-0.000971
36.24454999999894,-0.001095
36.257049999999815,-0.001137
36.26955000000069,-0.001087
36.28204999999818,-0.000963
36.29454999999905,-0.000793
36.307049999999926,-0.000636
36.3195500000008,-0.00052
36.33204999999828,-0.000487
36.34454999999916,-0.000508
36.35705000000004,-0.000595
36.369550000000906,-0.000694
36.382049999998394,-0.00076
36.39454999999927,-0.000789
36.40705000000015,-0.000756
36.41955000000102,-0.000669
36.432049999998505,-0.000541
36.44454999999938,-0.0004
36.45705000000025,-0.000268
36.46955000000113,-0.000156
36.482049999998615,-6.5E-05
36.49454999999949,-1.1E-05
36.50705000000036,-1.1E-05
36.51955000000124,-4E-05
36.532049999998726,-8.6E-05
36.544549999999596,-0.000144
36.55705000000047,-0.000173
36.56955000000135,-0.000144
36.58204999999884,-6.1E-05
36.59454999999971,7.6E-05
36.607050000000584,0.000254
36.61954999999807,0.000444
36.63204999999894,0.000601
36.64454999999982,0.000705
36.657050000000694,0.000734
36.66954999999818,0.0007
36.68204999999905,0.000618
36.69454999999993,0.000523
36.707050000000805,0.000444
36.719549999998286,0.000386
36.73204999999916,0.000365
36.74455000000004,0.000357
36.75705000000091,0.000378
36.7695499999984,0.000423
36.78204999999927,0.000477
36.79455000000015,0.000564
36.80705000000102,0.000688
36.81954999999851,0.000854
36.832049999999384,0.001027
36.844550000000254,0.001197
36.85705000000113,0.001305
36.86954999999862,0.001329
36.882049999999495,0.001267
36.894550000000365,0.001118
36.90705000000124,0.000936
36.91954999999873,0.00075
36.9320499999996,0.000614
36.944550000000476,0.000552
36.95705000000135,0.000576
36.96954999999884,0.000647
36.98204999999971,0.000734
36.99455000000059,0.000767
37.007049999998074,0.000738
37.019549999998944,0.000634
37.03204999999982,0.00046
37.0445500000007,0.00027
37.057049999998185,8.4E-05
37.069549999999055,-8.6E-05
37.08204999999993,-0.000177
37.09455000000081,-0.000214
37.10704999999829,-0.000214
37.119549999999165,-0.000185
37.13205000000004,-0.000168
37.14455000000091,-0.000152
37.1570499999984,-0.00016
37.169549999999276,-0.000177
37.18205000000015,-0.000197
37.19455000000102,-0.00023
37.20704999999851,-0.000268
37.21954999999939,-0.000334
37.23205000000026,-0.000417
37.244550000001134,-0.000516
37.25704999999862,-0.000624
37.2695499999995,-0.000719
37.28205000000037,-0.00076
37.294550000001244,-0.000768
37.30704999999873,-0.000727
37.3195499999996,-0.000661
37.33205000000048,-0.000603
37.344550000001355,-0.000566
37.35704999999884,-0.00057
37.36954999999971,-0.000619
37.38205000000059,-0.00069
37.39454999999808,-0.000772
37.40704999999895,-0.00083
37.41954999999982,-0.000843
37.4320500000007,-0.000818
37.44454999999819,-0.00076
37.45704999999906,-0.000686
37.469549999999934,-0.000611
37.48205000000081,-0.000545
37.49454999999829,-0.00047
37.50704999999917,-0.0004
37.519550000000045,-0.000309
37.532050000000915,-0.000197
37.5445499999984,-8.2E-05
37.55704999999928,2.2E-05
37.569550000000156,9.2E-05
37.582050000001026,0.000121
37.59454999999851,0.000121
37.60704999999939,0.000105
37.61955000000026,0.000101
37.632050000001136,0.000138
37.644549999998624,0.000212
37.6570499999995,0.000336
37.66955000000037,0.000465
37.68205000000125,0.000568
37.694549999998735,0.000647
37.707049999999604,0.000663
37.71955000000048,0.000667
37.73205000000136,0.000651
37.744549999998846,0.000663
37.757049999999715,0.000709
37.76955000000059,0.000808
37.78204999999808,0.00092
37.79454999999895,0.001031
37.807049999999826,0.001114
37.8195500000007,0.001151
37.83204999999819,0.001135
37.84454999999906,0.001089
37.85704999999994,0.001023
37.869550000000814,0.000974
37.882049999998294,0.000949
37.89454999999917,0.000957
37.90705000000005,0.000998
37.91955000000092,0.001044
37.932049999998405,0.001081
37.94454999999928,0.001098
37.95705000000016,0.001085
37.96955000000103,0.001027
37.982049999998516,0.000945
37.99454999999939,0.000837
38.00705000000026,0.000742
38.01955000000114,0.000655
38.03204999999863,0.000601
38.044549999999504,0.000568
38.05705000000037,0.00058
38.06955000000125,0.000601
38.08204999999874,0.000618
38.09454999999961,0.000618
38.107050000000484,0.000601
38.11955000000136,0.000568
38.13204999999884,0.000535
38.14454999999972,0.00051
38.157050000000595,0.000518
38.16954999999808,0.000539
38.18204999999895,0.000572
38.19454999999983,0.000585
38.207050000000706,0.000568
38.219549999998186,0.000506
38.23204999999906,0.00039
38.24454999999994,0.000225
38.25705000000081,7.2E-05
38.2695499999983,-5.3E-05
38.282049999999174,-0.000139
38.29455000000005,-0.000173
38.30705000000092,-0.000168
38.31954999999841,-0.000164
38.332049999999285,-0.000164
38.344550000000154,-0.000214
38.35705000000103,-0.000293
38.36954999999852,-0.000396
38.382049999999396,-0.000487
38.394550000000265,-0.000549
38.40705000000114,-0.000557
38.41954999999863,-0.00052
38.4320499999995,-0.000466
38.444550000000376,-0.000408
38.45705000000125,-0.000375
38.46954999999874,-0.000388
38.48204999999961,-0.000417
38.49455000000049,-0.000454
38.507050000001364,-0.000454
38.519549999998844,-0.000417
38.53204999999972,-0.000338
38.5445500000006,-0.000239
38.557049999998085,-0.00016
38.569549999998955,-0.000119
38.58204999999983,-0.000152
38.59455000000071,-0.000255
38.60704999999819,-0.000392
38.619549999999066,-0.000528
38.63204999999994,-0.000619
38.64455000000081,-0.000615
38.6570499999983,-0.00052
38.66954999999918,-0.000355
38.682050000000054,-0.000148
38.69455000000092,2.6E-05
38.70704999999841,0.000158
38.71954999999929,0.000196
38.73205000000016,0.00015
38.744550000001034,7.6E-05
38.75704999999852,-1.1E-05
38.7695499999994,-4.8E-05
38.78205000000027,-3.6E-05
38.794550000001145,5.9E-05
38.80704999999863,0.000192
38.8195499999995,0.000345
38.83205000000038,0.000469
38.844550000001256,0.000543
38.85704999999874,0.000576
38.86954999999961,0.000589
38.88205000000049,0.000593
38.89455000000137,0.000622
38.90704999999885,0.000684
38.919549999999724,0.000775
38.9320500000006,0.000895
38.94454999999809,0.000986
38.95704999999896,0.001036
38.969549999999835,0.001031
38.98205000000071,0.000974
38.99454999999819,0.000887
39.00704999999907,0.000796
39.019549999999946,0.000738
39.032050000000815,0.000709
39.0445499999983,0.000721
39.05704999999918,0.000763
39.069550000000056,0.000804
39.082050000000926,0.000837
39.094549999998414,0.000837
39.10704999999929,0.000825
39.11955000000016,0.000791
39.13205000000104,0.000758
39.144549999998524,0.000725
39.1570499999994,0.0007
39.16955000000027,0.000688
39.18205000000115,0.000667
39.194549999998635,0.000643
39.207049999999505,0.000614
39.21955000000038,0.000572
39.23205000000126,0.000535
39.244549999998746,0.000489
39.257049999999616,0.000452
39.26955000000049,0.000411
39.28205000000137,0.000369
39.29454999999885,0.000303
39.30704999999973,0.000204
39.3195500000006,0.000101
39.33204999999809,-2.4E-05
39.34454999999896,-0.000135
39.35704999999984,-0.000235
39.369550000000714,-0.000293
39.382049999998195,-0.000313
39.39454999999907,-0.000301
39.40704999999995,-0.000268
39.41955000000082,-0.000214
39.432049999998306,-0.000164
39.44454999999918,-0.000115
39.45705000000006,-9E-05
39.46955000000093,-6.9E-05
39.48204999999842,-6.9E-05
39.49454999999929,-9.4E-05
39.50705000000016,-0.000148
39.51955000000104,-0.000222
39.53204999999853,-0.000301
39.544549999999404,-0.000388
39.557050000000274,-0.000429
39.56955000000115,-0.000429
39.58204999999864,-0.000363
39.59454999999951,-0.000218
39.607050000000385,-3.2E-05
39.61955000000126,0.000175
39.63204999999875,0.00039
39.64454999999962,0.000552
39.657050000000496,0.000638
39.66955000000137,0.000663
39.68204999999885,0.00063
39.69454999999973,0.000556
39.707050000000606,0.000473
39.719549999998094,0.000394
39.732049999998964,0.000345
39.74454999999984,0.000357
39.75705000000072,0.000411
39.7695499999982,0.000506
39.782049999999074,0.000634
39.79454999999995,0.000767
39.80705000000082,0.000883
39.81954999999831,0.000965
39.832049999999185,0.000998
39.84455000000006,0.000969
39.85705000000093,0.000891
39.86954999999842,0.000783
39.882049999999296,0.000672
39.894550000000166,0.000597
39.90705000000104,0.000593
39.91954999999853,0.000672
39.93204999999941,0.000833
39.94455000000028,0.001031
39.95705000000115,0.001263
39.96954999999864,0.001478
39.98204999999951,0.001623
39.99455000000039,0.001689
40.007050000001264,0.001652
40.01954999999875,0.00154
40.03204999999962,0.001367
40.0445500000005,0.001164
40.057050000001375,0.000982
40.069549999998856,0.000825
40.08204999999973,0.000713
40.09455000000061,0.000667
40.1070499999981,0.000638
40.119549999998966,0.000626
40.13204999999984,0.000609
40.14455000000072,0.000585
40.1570499999982,0.000543
40.16954999999908,0.000506
40.182049999999954,0.000469
40.194550000000824,0.000469
40.20704999999831,0.000502
40.21954999999919,0.000556
40.232050000000065,0.000614
40.244550000000935,0.000638
40.25704999999842,0.000622
40.2695499999993,0.000547
40.28205000000017,0.000419
40.294550000001045,0.000274
40.30704999999853,0.000154
40.31954999999941,8.4E-05
40.33205000000028,8.4E-05
40.344550000001156,0.000142
40.357049999998644,0.000233
40.36954999999951,0.000316
40.38205000000039,0.000369
40.39455000000127,0.000353
40.40704999999875,0.000287
40.419549999999624,0.000183
40.4320500000005,8.4E-05
40.44455000000137,1.4E-05
40.45704999999886,-2.8E-05
40.469549999999735,-1.9E-05
40.48205000000061,-7E-06
40.49454999999809,-3E-06
40.50704999999897,-7E-06
40.519549999999846,-4E-05
40.532050000000716,-6.9E-05
40.5445499999982,-8.6E-05
40.55704999999908,-8.2E-05
40.56954999999996,-5.3E-05
40.58205000000083,-1.9E-05
40.594549999998314,1E-06
40.60704999999919,-1.5E-05
40.61955000000006,-6.9E-05
40.63205000000094,-0.000156
40.644549999998425,-0.000251
40.6570499999993,-0.00033
40.66955000000017,-0.00035
40.68205000000105,-0.000321
40.694549999998536,-0.000251
40.707049999999406,-0.00016
40.71955000000028,-8.2E-05
40.73205000000116,-4E-05
40.74454999999865,-6.1E-05
40.757049999999516,-0.000115
40.76955000000039,-0.000168
40.78205000000127,-0.000189
40.79454999999875,-0.000135
40.80704999999963,-1.5E-05
40.819550000000504,0.000179
40.832050000001374,0.000403
40.84454999999886,0.000622
40.85704999999974,0.0008
40.869550000000615,0.000891
40.882049999998095,0.000907
40.89454999999897,0.000841
40.90704999999985,0.000767
40.91955000000072,0.000676
40.932049999998206,0.000634
40.94454999999908,0.000638
40.95704999999996,0.0007
40.96955000000083,0.000796
40.98204999999832,0.000907
40.994549999999194,0.001015
41.00705000000006,0.001106
41.01955000000094,0.00118
41.03204999999843,0.001238
41.044549999999305,0.001284
41.057050000000174,0.001325
41.06955000000105,0.001358
41.08204999999854,0.001379
41.09454999999941,0.001371
41.107050000000285,0.001325
41.11955000000116,0.001238
41.13204999999865,0.001127
41.14454999999952,0.000998
41.157050000000396,0.000891
41.16955000000127,0.00082
41.18204999999875,0.0008
41.19454999999963,0.000854
41.20705000000051,0.000936
41.21955000000138,0.001031
41.232049999998864,0.001118
41.24454999999974,0.00116
41.25705000000062,0.001151
41.2695499999981,0.001077
41.282049999998975,0.000978
41.29454999999985,0.000866
41.30705000000072,0.000775
41.31954999999821,0.000725
41.332049999999086,0.000729
41.34454999999996,0.000763
41.35705000000083,0.000841
41.36954999999832,0.000911
41.3820499999992,0.00094
41.394550000000066,0.00092
41.40705000000094,0.000825
41.41954999999843,0.000663
41.43204999999931,0.000452
41.44455000000018,0.000225
41.457050000001054,1.4E-05
41.46954999999854,-0.000144
41.48204999999941,-0.000247
41.49455000000029,-0.000276
41.507050000001165,-0.000251
41.51954999999865,-0.000214
41.53204999999952,-0.000164
41.5445500000004,-0.000152
41.557050000001276,-0.000164
41.569549999998756,-0.000206
41.58204999999963,-0.000264
41.59455000000051,-0.000317
41.60705000000138,-0.00035
41.61954999999887,-0.000346
41.632049999999744,-0.000326
41.64455000000062,-0.000293
41.6570499999981,-0.000264
41.66954999999898,-0.000255
41.682049999999855,-0.000264
41.694550000000724,-0.000288
41.70704999999821,-0.000297
41.71954999999909,-0.000309
41.732049999999965,-0.00028
41.744550000000835,-0.000226
41.75704999999832,-0.000164
41.7695499999992,-9.4E-05
41.78205000000007,-5.3E-05
41.794550000000946,-1.5E-05
41.80704999999843,-2.4E-05
41.81954999999931,-3.2E-05
41.83205000000018,-2.8E-05
41.84455000000106,-7E-06
41.857049999998544,5.9E-05
41.869549999999414,0.000167
41.88205000000029,0.000303
41.89455000000117,0.00044
41.907049999998655,0.000572
41.919549999999525,0.000663
41.9320500000004,0.000721
41.94455000000128,0.000738
41.95704999999876,0.000738
41.969549999999636,0.000742
41.98205000000051,0.000758
41.99455000000138,0.000796
42.00704999999887,0.000849
42.01954999999975,0.000903
42.03205000000062,0.00094
42.044549999998104,0.000949
42.05704999999898,0.000924
42.06954999999986,0.00087
42.08205000000073,0.000796
42.094549999998215,0.000729
42.10704999999909,0.000684
42.11954999999997,0.000688
42.13205000000084,0.000734
42.144549999998326,0.000825
42.1570499999992,0.00094
42.16955000000007,0.00106
42.18205000000095,0.001164
42.194549999998436,0.00123
42.20704999999931,0.001267
42.21955000000018,0.001263
42.23205000000106,0.00123
42.24454999999855,0.001193
42.25704999999942,0.001147
42.269550000000294,0.00111
42.28205000000117,0.001077
42.29454999999866,0.001036
42.30704999999953,0.001015
42.319550000000405,0.000982
42.33205000000128,0.000932
42.34454999999876,0.000899
42.35704999999964,0.000858
42.369550000000515,0.000816
42.382050000001385,0.000783
42.39454999999887,0.000763
42.40704999999975,0.000742
42.419550000000626,0.000729
42.43204999999811,0.000713
42.44454999999898,0.000692
42.45704999999986,0.000663
42.46955000000073,0.000622
42.48204999999822,0.000556
42.494549999999094,0.000485
42.50704999999997,0.000403
42.51955000000084,0.000316
42.53204999999833,0.000241
42.544549999999205,0.000175
42.557050000000075,0.000109
42.56955000000095,4.3E-05
42.58204999999844,1E-06
42.594549999999316,-4.8E-05
42.607050000000186,-9.8E-05
42.61955000000106,-0.000152
42.63204999999855,-0.000206
42.64454999999942,-0.000264
42.6570500000003,-0.000326
42.66955000000117,-0.000375
42.68204999999866,-0.000417
42.69454999999953,-0.000458
42.70705000000041,-0.000479
42.719550000001284,-0.000495
42.732049999998765,-0.000475
42.74454999999964,-0.000433
42.75705000000052,-0.000379
42.76955000000139,-0.000342
42.782049999998875,-0.000297
42.79454999999975,-0.000276
42.80705000000062,-0.000272
42.81954999999811,-0.000284
42.832049999998986,-0.000288
42.84454999999986,-0.000293
42.85705000000073,-0.000288
42.86954999999822,-0.000268
42.8820499999991,-0.000247
42.89454999999997,-0.000226
42.907050000000844,-0.000214
42.91954999999833,-0.000201
42.93204999999921,-0.000206
42.94455000000008,-0.00021
42.957050000000955,-0.00021
42.96954999999844,-0.00021
42.98204999999931,-0.000197
42.99455000000019,-0.000201
43.007050000001065,-0.000206
43.01954999999855,-0.000218
43.03204999999942,-0.000243
43.0445500000003,-0.000222
43.057050000001176,-0.000156
43.06954999999866,-3.6E-05
43.08204999999953,0.000158
43.09455000000041,0.000394
43.10705000000128,0.00063
43.11954999999877,0.000833
43.132049999999644,0.000957
43.14455000000052,0.000986
43.15705000000139,0.00092
43.16954999999888,0.000812
43.182049999999755,0.000696
43.194550000000625,0.000609
43.20704999999811,0.00058
43.21954999999899,0.000618
43.232049999999866,0.000709
43.244550000000736,0.00082
43.25704999999822,0.000936
43.2695499999991,0.001031
43.28204999999997,0.001114
43.29455000000085,0.00116
43.307049999998334,0.001193
43.31954999999921,0.001214
43.33205000000008,0.001218
43.34455000000096,0.001197
43.357049999998445,0.001151
43.369549999999315,0.001077
43.38205000000019,0.000978
43.39455000000107,0.000899
43.407049999998556,0.000841
43.419549999999425,0.000812
43.4320500000003,0.000849
43.44455000000118,0.000924
43.45704999999866,0.001011
43.469549999999536,0.001073
43.48205000000041,0.001081
43.49455000000128,0.001027
43.50704999999877,0.000907
43.51954999999965,0.000742
43.532050000000524,0.000572
43.544550000001394,0.000427
43.55704999999888,0.000349
43.56954999999976,0.000328
43.58205000000063,0.000369
43.594549999998115,0.000448
43.60704999999899,0.000523
43.61954999999987,0.000564
43.63205000000074,0.000552
43.644549999998226,0.000498
43.6570499999991,0.000398
43.66954999999997,0.000274
43.68205000000085,0.000192
43.69454999999834,0.000121
43.707049999999214,7.6E-05
43.71955000000008,5.9E-05
43.73205000000096,5.1E-05
43.74454999999845,2.6E-05
43.75704999999932,-1.5E-05
43.769550000000194,-7.7E-05
43.78205000000107,-0.000144
43.79454999999856,-0.000206
43.80704999999943,-0.00023
43.819550000000305,-0.000226
43.83205000000118,-0.000201
43.84454999999866,-0.00016
43.85704999999954,-0.000119
43.869550000000416,-9.4E-05
43.882050000001286,-9E-05
43.89454999999877,-0.000106
43.90704999999965,-0.000135
43.91955000000053,-0.000156
43.9320500000014,-0.000152
43.944549999998884,-0.000119
43.95704999999976,-4.8E-05
43.96955000000063,4.7E-05
43.98204999999812,0.00015
43.994549999998995,0.000254
44.00704999999987,0.000328
44.01955000000074,0.000378
44.03204999999823,0.000386
44.044549999999106,0.000374
44.057049999999975,0.000357
44.06955000000085,0.000341
44.08204999999834,0.000349
44.09454999999922,0.000394
44.107050000000086,0.000477
44.11955000000096,0.000597
44.13204999999845,0.000713
44.14454999999932,0.00082
44.1570500000002,0.000911
44.169550000001074,0.000974
44.18204999999856,0.001003
44.19454999999943,0.001015
44.20705000000031,0.001023
44.219550000001185,0.001056
44.232049999998665,0.001106
44.24454999999954,0.001189
44.25705000000042,0.001296
44.26955000000129,0.001396
44.282049999998776,0.001458
44.29454999999965,0.001478
44.30705000000053,0.001453
44.3195500000014,0.001375
44.33204999999889,0.001263
44.344549999999764,0.001164
44.35705000000063,0.001089
44.36954999999812,0.001069
44.382049999999,0.001077
44.394549999999875,0.001139
44.407050000000744,0.001193
44.41954999999823,0.001218
44.43204999999911,0.001197
44.44454999999998,0.00111
44.457050000000855,0.000982
44.46954999999834,0.000812
44.48204999999922,0.000643
44.49455000000009,0.000477
44.507050000000966,0.000353
44.51954999999845,0.000254
44.53204999999932,0.000187
44.5445500000002,0.000109
44.55705000000108,1.4E-05
44.569549999998564,-9.8E-05
44.582049999999434,-0.000218
44.59455000000031,-0.000342
44.60705000000119,-0.000429
44.61954999999867,-0.000466
44.632049999999545,-0.000446
44.64455000000042,-0.000375
44.65705000000129,-0.000301
44.66954999999878,-0.000222
44.682049999999656,-0.000177
44.69455000000053,-0.000197
44.7070500000014,-0.000276
44.71954999999889,-0.000404
44.73204999999977,-0.000545
44.744550000000636,-0.000698
44.757049999998124,-0.000814
44.769549999999,-0.000892
44.78204999999988,-0.000901
44.79455000000075,-0.000859
44.807049999998235,-0.00076
44.81954999999911,-0.000628
44.83204999999998,-0.000483
44.84455000000086,-0.000346
44.857049999998345,-0.000259
44.86954999999922,-0.000243
44.88205000000009,-0.000297
44.89455000000097,-0.000421
44.907049999998456,-0.000557
44.919549999999326,-0.000686
44.9320500000002,-0.000748
44.94455000000108,-0.000731
44.95704999999857,-0.00064
44.96954999999944,-0.000487
44.982050000000314,-0.000313
44.99455000000119,-0.000185
45.00704999999867,-0.000127
45.01954999999955,-0.000144
45.032050000000424,-0.000226
45.044550000001294,-0.000326
45.05704999999878,-0.000396
45.06954999999966,-0.000396
45.08205000000053,-0.000317
45.094550000001405,-0.000164
45.10704999999889,1E-05
45.11954999999977,0.000192
45.13205000000064,0.00032
45.14454999999813,0.000374
45.157049999999,0.000357
45.16954999999987,0.000312
45.18205000000075,0.000262
45.19454999999824,0.000237
45.207049999999114,0.000278
45.219549999999984,0.000374
45.23205000000086,0.000527
45.24454999999835,0.00068
45.25704999999922,0.000837
45.269550000000095,0.000949
45.28205000000097,0.001003
45.29454999999846,0.001044
45.30704999999933,0.001069
45.319550000000206,0.001094
45.33205000000108,0.001139
45.34454999999856,0.001201
45.35704999999944,0.00128
45.36955000000032,0.001367
45.382050000001186,0.001453
45.394549999998674,0.001536
45.40704999999955,0.001627
45.41955000000043,0.001714
45.4320500000013,0.001813
45.444549999998785,0.001925
45.45704999999966,0.002033
45.46955000000053,0.002111
45.48205000000141,0.002144
45.494549999998895,0.002124
45.50704999999977,0.002037
45.51955000000064,0.001925
45.53204999999813,0.001776
45.544549999999006,0.001648
45.557049999999876,0.001557
45.56955000000075,0.001491
45.58204999999824,0.001478
45.59454999999912,0.001491
45.60704999999999,0.00152
45.619550000000864,0.001528
45.63204999999835,0.001528
45.64454999999922,0.001516
45.6570500000001,0.001511
45.669550000000974,0.001507
45.68204999999846,0.001528
45.69454999999933,0.001582
45.70705000000021,0.001636
45.719550000001085,0.001681
45.732049999998566,0.001685
45.74454999999944,0.001631
45.75705000000032,0.001495
45.76955000000119,0.0013
45.78204999999868,0.001085
45.79454999999955,0.00087
45.80705000000043,0.000725
45.8195500000013,0.000643
45.83204999999879,0.000655
45.844549999999664,0.000734
45.857050000000534,0.000829
45.86955000000141,0.000887
45.8820499999989,0.000899
45.894549999999775,0.00082
45.907050000000645,0.000663
45.91954999999813,0.000465
45.93204999999901,0.000266
45.94454999999988,0.000101
45.957050000000756,-1.5E-05
45.96954999999824,-8.2E-05
45.98204999999912,-0.000115
45.99454999999999,-0.000139
46.007050000000866,-0.000185
46.019549999998354,-0.000243
46.032049999999224,-0.000301
46.0445500000001,-0.000326
46.05705000000098,-0.000305
46.069549999998465,-0.000226
46.082049999999334,-8.6E-05
46.09455000000021,7.6E-05
46.10705000000109,0.000216
46.11954999999857,0.000295
46.132049999999445,0.000295
46.14455000000032,0.000229
46.15705000000119,0.000105
46.16954999999868,-2.8E-05
46.182049999999556,-0.000123
46.19455000000043,-0.000177
46.2070500000013,-0.00016
46.21954999999879,-0.00011
46.23204999999967,-3.6E-05
46.24455000000054,3E-05
46.25705000000141,8.8E-05
46.2695499999989,0.000117
46.28204999999978,0.000138
46.29455000000065,0.000154
46.307049999998135,0.000163
46.31954999999901,0.000175
46.33204999999988,0.000179
46.34455000000076,0.000171
46.357049999998246,0.000134
46.36954999999912,0.000101
46.38204999999999,6.3E-05
46.39455000000087,3.8E-05
46.40704999999836,4.7E-05
46.41954999999923,7.6E-05
46.4320500000001,0.000125
46.44455000000098,0.000175
46.45704999999847,0.000229
46.46954999999934,0.000266
46.482050000000214,0.000307
46.49455000000109,0.000336
46.50704999999857,0.000382
46.51954999999945,0.000427
46.532050000000325,0.000469
46.544550000001195,0.00046
46.55704999999868,0.000415
46.56954999999956,0.000295
46.582050000000436,0.00013
46.594550000001306,-5.7E-05
46.60704999999879,-0.000222
46.61954999999967,-0.00033
46.63205000000054,-0.000359
46.644550000001416,-0.000317
46.657049999998904,-0.000222
46.66954999999978,-0.000115
46.68205000000065,-3.2E-05
46.69454999999814,-7E-06
46.707049999999015,-7.3E-05
46.719549999999884,-0.000201
46.73205000000076,-0.00035
46.74454999999825,-0.000504
46.757049999999126,-0.000615
46.769549999999995,-0.000681
46.78205000000087,-0.000694
46.79454999999836,-0.000652
46.80704999999923,-0.000619
46.819550000000106,-0.000574
46.83205000000098,-0.000566
46.84454999999847,-0.00057
46.85704999999934,-0.000615
46.86955000000022,-0.000686
46.882050000001094,-0.000764
46.894549999998574,-0.000843
46.90704999999945,-0.000913
46.91955000000033,-0.00095
46.9320500000012,-0.00095
46.944549999998685,-0.000905
46.95704999999956,-0.000818
46.96955000000044,-0.000723
46.98205000000131,-0.000628
46.994549999998796,-0.000566
47.00704999999967,-0.000553
47.01955000000054,-0.000619
47.03205000000142,-0.000735
47.04454999999891,-0.000868
47.05704999999978,-0.001
47.06955000000065,-0.001091
47.08204999999814,-0.00112
47.09454999999902,-0.001083
47.10704999999989,-0.001
47.119550000000764,-0.000897
47.13204999999825,-0.000806
47.14454999999913,-0.000756
47.15705,-0.000723
47.169550000000875,-0.000735
47.18204999999836,-0.000748
47.19454999999923,-0.000723
47.20705000000011,-0.000661
47.219550000000986,-0.000541
47.23204999999847,-0.000388
47.24454999999934,-0.000222
47.25705000000022,-7.7E-05
47.2695500000011,4.7E-05
47.28204999999858,9.2E-05
47.294549999999454,0.000101
47.30705000000033,6.3E-05
47.3195500000012,1E-05
47.33204999999869,-3.2E-05
47.344549999999565,-5.3E-05
47.357050000000434,-2.8E-05
47.36955000000131,1.8E-05
47.3820499999988,0.000109
47.394549999999676,0.000204
47.407050000000545,0.000316
47.41955000000142,0.000436
47.43204999999891,0.000539
47.44454999999978,0.000626
47.457050000000656,0.000684
47.469549999998144,0.000725
47.48204999999902,0.000738
47.49454999999989,0.000725
47.50705000000077,0.000692
47.519549999998254,0.000667
47.532049999999124,0.000651
47.54455,0.000643
47.55705000000088,0.000655
47.569549999998365,0.000684
47.582049999999235,0.000705
47.59455000000011,0.000713
47.60705000000099,0.000684
47.61954999999847,0.00063
47.632049999999346,0.000535
47.64455000000022,0.000436
47.65705000000109,0.000357
47.66954999999858,0.000307
47.68204999999946,0.000299
47.69455000000033,0.000336
47.7070500000012,0.000374
47.71954999999869,0.000403
47.73204999999957,0.000398
47.74455000000044,0.000349
47.757050000001314,0.000291
47.7695499999988,0.000229
47.78204999999968,0.0002
47.79455000000055,0.000216
47.807050000001425,0.000307
47.81954999999891,0.000419
47.83204999999978,0.000523
47.84455000000066,0.000589
47.85704999999815,0.00058
47.86954999999902,0.000494
47.88204999999989,0.000316
47.89455000000077,0.000117
47.90704999999826,-7.7E-05
47.91954999999913,-0.000239
47.932050000000004,-0.000321
47.94455000000088,-0.00033
47.95704999999837,-0.000272
47.96954999999924,-0.000177
47.982050000000115,-6.1E-05
47.99455000000099,3.4E-05
48.00704999999847,0.000117
48.01954999999935,0.000154
48.032050000000226,0.000171
48.044550000001095,0.000158
48.05704999999858,0.000109
48.06954999999946,3E-05
48.082050000000336,-6.9E-05
48.094550000001206,-0.000177
48.107049999998694,-0.000288
48.11954999999957,-0.000371
48.13205000000044,-0.000433
48.14455000000132,-0.000458
48.157049999998804,-0.000446
48.16954999999968,-0.0004
48.18205000000055,-0.000317
48.19455000000143,-0.000218
48.207049999998915,-0.000106
48.219549999999785,1.8E-05
48.23205000000066,0.000138
48.24454999999815,0.000237
48.257049999999026,0.000303
48.269549999999896,0.000291
48.28205000000077,0.000212
48.29454999999826,9.6E-05
48.30704999999913,-5.3E-05
48.31955000000001,-0.000193
48.33205000000088,-0.000272
48.34454999999837,-0.000259
48.35704999999924,-0.00016
48.36955000000012,-3E-06
48.382050000000994,0.000167
48.394549999998475,0.000299
48.40704999999935,0.000361
48.41955000000023,0.000324
48.4320500000011,0.000254
48.444549999998586,0.000163
48.45704999999946,0.000134
48.46955000000034,0.000179
48.48205000000121,0.000312
48.494549999998696,0.000502
48.50704999999957,0.000684
48.51955000000044,0.000808
48.53205000000132,0.000825
48.54454999999881,0.000746
48.557049999999684,0.000601
48.569550000000554,0.000436
48.58205000000143,0.000316
48.59454999999892,0.000299
48.60704999999979,0.000361
48.619550000000665,0.000494
48.63204999999815,0.000643
48.64454999999903,0.000775
48.6570499999999,0.000829
48.669550000000775,0.000825
48.68204999999826,0.000783
48.69454999999913,0.000717
48.70705000000001,0.000659
48.719550000000886,0.000597
48.732049999998374,0.000556
48.74454999999924,0.000514
48.75705000000012,0.000444
48.769550000001,0.000357
48.78204999999848,0.000283
48.794549999999354,0.000221
48.80705000000023,0.000196
48.8195500000011,0.000208
48.83204999999859,0.000258
48.844549999999465,0.000291
48.85705000000034,0.000274
48.86955000000121,0.000204
48.8820499999987,4.7E-05
48.894549999999576,-0.00016
48.907050000000446,-0.000384
48.91955000000132,-0.000582
48.93204999999881,-0.00071
48.94454999999969,-0.00076
48.95705000000056,-0.000735
48.96955000000143,-0.000694
48.98204999999892,-0.000644
48.99454999999979,-0.000652
49.00705000000067,-0.000706
49.019549999998155,-0.000826
49.03204999999903,-0.000983
49.0445499999999,-0.001141
49.05705000000078,-0.001261
49.069549999998266,-0.001339
49.082049999999136,-0.001343
49.09455000000001,-0.001298
49.10705000000089,-0.001203
49.11954999999838,-0.001083
49.132049999999246,-0.000938
49.14455000000012,-0.000806
49.157050000001,-0.000673
49.16954999999848,-0.000566
49.18204999999936,-0.000495
49.194550000000234,-0.000458
49.207050000001104,-0.000458
49.21954999999859,-0.000495
49.23204999999947,-0.000549
49.244550000000345,-0.000615
49.257050000001215,-0.000665
49.2695499999987,-0.00071
49.28204999999958,-0.000719
49.29455000000045,-0.00071
49.307050000001325,-0.000681
49.31954999999881,-0.000624
49.33204999999969,-0.000553
49.34455000000056,-0.000466
49.357050000001436,-0.000355
49.369549999998924,-0.000235
49.38204999999979,-9.8E-05
49.39455000000067,3.8E-05
49.40704999999816,0.00015
49.419549999999035,0.000254
49.432049999999904,0.00032
49.44455000000078,0.000361
49.45704999999827,0.000374
49.46954999999914,0.000394
49.482050000000015,0.000432
49.49455000000089,0.000498
49.50704999999838,0.000618
49.51954999999925,0.000787
49.532050000000126,0.000974
49.544550000001,0.001172
49.55704999999848,0.001346
49.56954999999936,0.00147
49.58205000000024,0.001536
49.59455000000111,0.001561
49.607049999998594,0.00154
49.61954999999947,0.001511
49.63205000000034,0.001474
49.64455000000122,0.001462
49.657049999998705,0.001453
49.66954999999958,0.001453
49.68205000000045,0.001449
49.69455000000133,0.001445
49.707049999998816,0.001445
49.719549999999685,0.001453
49.73205000000056,0.001474
49.74455000000144,0.001524
49.75704999999893,0.001594
49.769549999999796,0.001656
49.78205000000067,0.001693
49.79454999999816,0.001702
49.80704999999903,0.001669
49.81954999999991,0.001607
49.832050000000784,0.00152
49.84454999999827,0.001433
49.85704999999914,0.001358
49.86955000000002,0.001309
49.882050000000895,0.001263
49.894549999998375,0.001209
49.90704999999925,0.001106
49.91955000000013,0.000974
49.932050000001,0.0008
49.944549999998486,0.000605
49.95704999999936,0.000423
49.96955000000024,0.000266
49.98205000000111,0.000179
49.9945499999986,0.000158
50.007049999999474,0.000204
50.01955000000034,0.000262
50.03205000000122,0.000324
50.04454999999871,0.000361
50.057049999999585,0.00032
50.069550000000454,0.000208
50.08205000000133,5.1E-05
50.09454999999882,-0.000144
50.10704999999969,-0.00033
50.119550000000565,-0.000499
50.13205000000144,-0.00059
50.14454999999893,-0.000599
50.1570499999998,-0.000532
50.169550000000676,-0.000425
50.18204999999816,-0.000297
50.19454999999903,-0.000168
50.20704999999991,-0.000102
50.21955000000079,-9E-05
50.232049999998274,-0.000139
50.244549999999144,-0.000239
50.25705000000002,-0.000375
50.2695500000009,-0.000524
50.28204999999838,-0.00064
50.294549999999255,-0.000727
50.30705000000013,-0.000777
50.319550000001,-0.000797
50.33204999999849,-0.000793
50.344549999999366,-0.000785
50.35705000000024,-0.000785
50.36955000000111,-0.000785
50.3820499999986,-0.000793
50.39454999999948,-0.000797
50.407050000000346,-0.00081
50.41955000000122,-0.000806
50.43204999999871,-0.000793
50.44454999999959,-0.000789
50.45705000000046,-0.000772
50.469550000001334,-0.000756
50.48204999999882,-0.000731
50.49454999999969,-0.00069
50.50705000000057,-0.000661
50.519550000001445,-0.000644
50.53204999999893,-0.000644
50.5445499999998,-0.000661
50.55705000000068,-0.000698
50.569549999998166,-0.000727
50.582049999999036,-0.000735
50.59454999999991,-0.000694
50.60705000000079,-0.000611
50.61954999999828,-0.000458
50.63204999999915,-0.00028
50.644550000000024,-9.8E-05
50.6570500000009,5.1E-05
50.66954999999838,0.000146
50.68204999999926,0.000163
50.694550000000135,0.000117
50.707050000001004,3E-05
50.71954999999849,-6.1E-05
50.73204999999937,-0.000148
50.744550000000245,-0.000185
50.757050000001115,-0.000181
50.7695499999986,-0.000135
50.78204999999948,-7.7E-05
50.79455000000035,-1.1E-05
50.807050000001226,5.5E-05
50.81954999999871,0.000125
50.83204999999959,0.000192
50.84455000000046,0.000233
50.85705000000134,0.000291
50.869549999998824,0.000324
50.882049999999694,0.000332
50.89455000000057,0.000307
50.90705000000145,0.000274
50.919549999998935,0.000221
50.932049999999805,0.000192
50.94455000000068,0.000192
50.95704999999817,0.000237
50.96954999999904,0.000349
50.982049999999916,0.000498
50.99455000000079,


==> data/homade-APD-data/b15.csv <==
0.9820499999987008,7.2E-05
0.9945499999995753,0.000204
1.0070500000004496,0.000345
1.0195500000013242,0.000518
1.0320499999988104,0.000717
1.044549999999685,0.000878
1.0570500000005594,0.001015
1.0695500000014337,0.001102
1.0820499999989202,0.001139
1.0945499999997945,0.00116
1.107050000000669,0.001189
1.1195499999981553,0.001263
1.1320499999990297,0.001387
1.1445499999999043,0.001549
1.1570500000007786,0.001722
1.169549999998265,0.001863
1.1820499999991394,0.00195
1.1945500000000138,0.001942
1.2070500000008884,0.001847
1.2195499999983745,0.001722
1.2320499999992491,0.001607
1.2445500000001235,0.001511
1.2570500000009979,0.001474
1.2695499999984843,0.001491
1.2820499999993586,0.00154
1.294550000000233,0.001561
1.3070500000011076,0.001557
1.3195499999985938,0.001507
1.3320499999994684,0.001429
1.3445500000003427,0.001338
1.3570500000012171,0.001292
1.3695499999987035,0.001284
1.382049999999578,0.001329
1.3945500000004523,0.001387
1.4070500000013269,0.001433
1.419549999998813,0.001445
1.4320499999996876,0.001391
1.444550000000562,0.001271
1.4570500000014364,0.001127
1.4695499999989228,0.001003
1.4820499999997971,0.00092
1.4945500000006717,0.000903
1.507049999998158,0.000953
1.5195499999990323,0.001036
1.5320499999999069,0.001114
1.5445500000007812,0.00116
1.5570499999982677,0.001151
1.569549999999142,0.001089
1.5820500000000164,0.00099
1.594550000000891,0.000883
1.6070499999983772,0.000791
1.6195499999992518,0.000742
1.6320500000001261,0.000738
1.6445500000010005,0.00075
1.657049999998487,0.000796
1.6695499999993613,0.000816
1.6820500000002356,0.000841
1.6945500000011102,0.000854
1.7070499999985964,0.000845
1.719549999999471,0.000833
1.7320500000003454,0.000833
1.7445500000012197,0.000841
1.7570499999987061,0.000854
1.7695499999995805,0.00087
1.782050000000455,0.000899
1.7945500000013295,0.00092
1.8070499999988157,0.000928
1.8195499999996902,0.000953
1.8320500000005646,0.000965
1.844550000001439,0.000986
1.8570499999989254,0.001007
1.8695499999997998,0.001036
1.8820500000006744,0.00106
1.8945499999981605,0.001098
1.9070499999990351,0.001151
1.9195499999999095,0.001226
1.9320500000007839,0.001309
1.9445499999982703,0.0014
1.9570499999991446,0.001487
1.969550000000019,0.00154
1.9820500000008936,0.001557
1.9945499999983798,0.001528
2.0070499999992544,0.001462
2.019550000000129,0.001387
2.032050000001003,0.001321
2.0445499999984893,0.001292
2.057049999999364,0.001292
2.0695500000002385,0.001346
2.0820500000011126,0.001429
2.0945499999985993,0.001511
2.1070499999994734,0.00159
2.119550000000348,0.001636
2.1320500000012226,0.001648
2.1445499999987088,0.001627
2.1570499999995834,0.001578
2.1695500000004575,0.001507
2.182050000001332,0.001416
2.1945499999988183,0.001333
2.207049999999693,0.001242
2.2195500000005675,0.001172
2.2320500000014416,0.001098
2.2445499999989282,0.00106
2.2570499999998024,0.001052
2.269550000000677,0.001065
2.282049999998163,0.001089
2.2945499999990377,0.001102
2.3070499999999123,0.001089
2.3195500000007865,0.001023
2.3320499999982727,0.000924
2.3445499999991473,0.000791
2.357050000000022,0.000655
2.369550000000896,0.000564
2.3820499999983826,0.000535
2.3945499999992568,0.000576
2.4070500000001314,0.00068
2.419550000001006,0.000804
2.432049999998492,0.000911
2.4445499999993667,0.000957
2.457050000000241,0.000928
2.4695500000011155,0.000804
2.4820499999986017,0.000634
2.4945499999994762,0.00044
2.507050000000351,0.000283
2.519550000001225,0.000183
2.5320499999987116,0.000146
2.5445499999995858,0.000175
2.5570500000004603,0.000233
2.569550000001335,0.000283
2.582049999998821,0.000303
2.5945499999996957,0.000283
2.60705000000057,0.000212
2.6195500000014444,0.000117
2.6320499999989306,5E-06
2.6445499999998052,-8.6E-05
2.6570500000006794,-0.000164
2.669549999998166,-0.000214
2.68204999999904,-0.000243
2.6945499999999147,-0.000251
2.7070500000007893,-0.000264
2.7195499999982755,-0.000259
2.73204999999915,-0.000251
2.7445500000000242,-0.000226
2.757050000000899,-0.000197
2.769549999998385,-0.000156
2.7820499999992596,-0.000115
2.794550000000134,-8.2E-05
2.8070500000010083,-6.1E-05
2.819549999998495,-6.9E-05
2.832049999999369,-9.4E-05
2.8445500000002437,-0.000127
2.8570500000011183,-0.000189
2.8695499999986045,-0.000255
2.882049999999479,-0.000321
2.8945500000003532,-0.000375
2.907050000001228,-0.000412
2.919549999998714,-0.000446
2.9320499999995886,-0.000458
2.9445500000004627,-0.000462
2.9570500000013373,-0.000454
2.9695499999988235,-0.000441
2.982049999999698,-0.000425
2.9945500000005727,-0.0004
3.007050000001447,-0.000363
3.0195499999989335,-0.000309
3.0320499999998076,-0.000235
3.044550000000682,-0.000148
3.0570499999981684,-6.5E-05
3.069549999999043,1.4E-05
3.0820499999999176,6.3E-05
3.0945500000007917,5.1E-05
3.1070499999982784,1.4E-05
3.1195499999991525,-7.7E-05
3.132050000000027,-0.000156
3.1445500000009017,-0.000189
3.157049999998388,-0.000173
3.1695499999992625,-6.9E-05
3.1820500000001366,0.000113
3.194550000001011,0.000328
3.2070499999984974,0.000543
3.219549999999372,0.000709
3.232050000000246,0.000791
3.2445500000011207,0.000783
3.257049999998607,0.000705
3.2695499999994815,0.000585
3.282050000000356,0.000448
3.29455000000123,0.000357
3.307049999998717,0.000312
3.319549999999591,0.000332
3.3320500000004656,0.00039
3.34455000000134,0.000481
3.3570499999988264,0.000585
3.369549999999701,0.000692
3.382050000000575,0.000791
3.3945500000014497,0.000878
3.407049999998936,0.00094
3.4195499999998105,0.000974
3.432050000000685,0.000969
3.4445499999981712,0.00092
3.457049999999046,0.000841
3.46954999999992,0.000729
3.4820500000007946,0.000638
3.4945499999982808,0.000593
3.5070499999991553,0.000589
3.5195500000000295,0.000643
3.532050000000904,0.000721
3.5445499999983903,0.000804
3.557049999999265,0.000845
3.5695500000001394,0.000841
3.5820500000010136,0.000767
3.5945499999985002,0.000651
3.6070499999993744,0.000523
3.619550000000249,0.000407
3.6320500000011235,0.000328
3.6445499999986097,0.000299
3.6570499999994843,0.000316
3.6695500000003585,0.000349
3.682050000001233,0.00039
3.6945499999987192,0.000419
3.707049999999594,0.000432
3.7195500000004684,0.000448
3.7320500000013426,0.000465
3.7445499999988288,0.000502
3.7570499999997033,0.000568
3.769550000000578,0.000634
3.782050000001452,0.000696
3.7945499999989387,0.000725
3.807049999999813,0.000696
3.8195500000006875,0.000622
3.8320499999981736,0.000506
3.8445499999990482,0.000365
3.857049999999923,0.000245
3.869550000000797,0.000167
3.8820499999982836,0.000142
3.8945499999991577,0.000163
3.9070500000000323,0.000216
3.919550000000907,0.000258
3.932049999998393,0.000262
3.9445499999992677,0.000208
3.957050000000142,0.000117
3.9695500000010164,-2.4E-05
3.9820499999985026,-0.000148
3.994549999999377,-0.000235
4.007050000000252,-0.000243
4.019550000001126,-0.000168
4.032049999998613,-7E-06
4.044549999999487,0.0002
4.057050000000361,0.000411
4.069550000001236,0.000576
4.082049999998722,0.000684
4.094549999999597,0.000721
4.107050000000471,0.0007
4.119550000001345,0.000667
4.132049999998832,0.00063
4.144549999999706,0.000638
4.157050000000581,0.000676
4.1695499999980665,0.000734
4.182049999998942,0.000775
4.194549999999816,0.000771
4.20705000000069,0.000705
4.2195499999981765,0.000556
4.232049999999051,0.000353
4.244549999999926,0.000158
4.2570500000008,-1.5E-05
4.269549999998286,-0.000106
4.282049999999161,-0.00011
4.294550000000035,-2.8E-05
4.30705000000091,0.000117
4.3195499999983955,0.000274
4.3320499999992705,0.000415
4.344550000000145,0.00051
4.357050000001019,0.000539
4.3695499999985055,0.000527
4.38204999999938,0.000498
4.394550000000255,0.000444
4.407050000001129,0.000403
4.419549999998615,0.000374
4.43204999999949,0.000353
4.444550000000364,0.000328
4.457050000001239,0.000324
4.4695499999987245,0.00032
4.482049999999599,0.000307
4.494550000000474,0.000307
4.507050000001348,0.000316
4.5195499999988344,0.000328
4.532049999999709,0.000336
4.544550000000583,0.000336
4.557049999998069,0.000336
4.5695499999989435,0.000332
4.5820499999998185,0.000345
4.594550000000693,0.000378
4.607049999998179,0.000427
4.6195499999990535,0.000498
4.632049999999928,0.000556
4.644550000000803,0.000609
4.657049999998288,0.000638
4.669549999999163,0.000638
4.682050000000038,0.000622
4.694550000000912,0.000614
4.707049999998398,0.000634
4.7195499999992725,0.00068
4.7320500000001475,0.000746
4.744550000001022,0.000808
4.757049999998508,0.000845
4.7695499999993825,0.000816
4.782050000000257,0.000729
4.794550000001132,0.000601
4.807049999998617,0.000456
4.819549999999492,0.000341
4.8320500000003666,0.000295
4.844550000001241,0.000336
4.857049999998727,0.000452
4.8695499999996015,0.000597
4.8820500000004765,0.000725
4.894550000001351,0.000812
4.907049999998837,0.000812
4.919549999999711,0.000738
4.932050000000586,0.000614
4.944549999998072,0.000494
4.957049999998946,0.000403
4.969549999999821,0.000353
4.9820500000006955,0.000349
4.994549999998182,0.000361
5.007049999999056,0.000382
5.0195499999999305,0.000357
5.0320500000008055,0.000312
5.044549999998291,0.000233
5.057049999999165,0.000158
5.06955000000004,9.6E-05
5.082050000000915,8E-05
5.094549999998401,0.000109
5.107049999999275,0.000175
5.1195500000001495,0.000245
5.1320500000010245,0.000324
5.14454999999851,0.000382
5.157049999999385,0.000407
5.169550000000259,0.000407
5.182050000001134,0.00039
5.19454999999862,0.000361
5.207049999999494,0.000332
5.219550000000369,0.000299
5.2320500000012435,0.000287
5.24454999999873,0.000274
5.257049999999604,0.000266
5.2695500000004785,0.000237
5.2820500000013535,0.000212
5.294549999998839,0.000158
5.307049999999714,8.4E-05
5.319550000000588,1.8E-05
5.332049999998075,-5.3E-05
5.344549999998949,-8.6E-05
5.357049999999823,-8.2E-05
5.369550000000698,-4E-05
5.382049999998184,3E-05
5.394549999999059,0.000117
5.407049999999933,0.000187
5.419550000000807,0.000249
5.432049999998294,0.000283
5.444549999999168,0.000283
5.457050000000043,0.00027
5.469550000000917,0.000249
5.482049999998404,0.000237
5.494549999999278,0.000237
5.507050000000152,0.000258
5.519550000001027,0.000278
5.532049999998513,0.000299
5.544549999999388,0.000345
5.557050000000262,0.000386
5.569550000001136,0.000432
5.582049999998623,0.000514
5.594549999999497,0.000601
5.607050000000372,0.000684
5.619550000001246,0.00075
5.632049999998732,0.000775
5.644549999999607,0.000758
5.657050000000481,0.0007
5.6695500000013554,0.000622
5.682049999998842,0.000552
5.694549999999716,0.00051
5.707050000000591,0.000506
5.719549999998077,0.000552
5.732049999998952,0.000622
5.744549999999826,0.00068
5.7570500000007,0.000692
5.769549999998187,0.000672
5.782049999999061,0.000597
5.794549999999936,0.000489
5.80705000000081,0.000386
5.819549999998297,0.000299
5.832049999999171,0.000258
5.844550000000045,0.000278
5.85705000000092,0.000295
5.869549999998406,0.000324
5.882049999999281,0.000328
5.894550000000155,0.000295
5.907050000001029,0.000221
5.919549999998516,0.000101
5.93204999999939,-1.9E-05
5.944550000000265,-0.000131
5.957050000001139,-0.000214
5.969549999998626,-0.000247
5.9820499999995,-0.000259
5.994550000000374,-0.000222
6.007050000001249,-0.000189
6.019549999998735,-0.00016
6.03204999999961,-0.000152
6.044550000000484,-0.000177
6.057050000001358,-0.000197
6.069549999998845,-0.000226
6.082049999999719,-0.000226
6.094550000000594,-0.000193
6.10704999999808,-0.000119
6.119549999998955,-7E-06
6.132049999999829,9.6E-05
6.144550000000703,0.000212
6.15704999999819,0.000291
6.169549999999064,0.000332
6.182049999999939,0.000328
6.194550000000813,0.000295
6.207049999998299,0.000262
6.219549999999174,0.000225
6.232050000000048,0.000212
6.244550000000922,0.000212
6.257049999998409,0.000216
6.269549999999283,0.000208
6.282050000000158,0.000187
6.294550000001032,0.00015
6.307049999998519,9.6E-05
6.319549999999393,6.3E-05
6.332050000000267,5.9E-05
6.344550000001142,0.000105
6.357049999998628,0.000192
6.369549999999503,0.000307
6.382050000000377,0.000423
6.394550000001251,0.000518
6.407049999998738,0.000572
6.419549999999612,0.000556
6.432050000000487,0.000506
6.444550000001361,0.000415
6.457049999998848,0.000324
6.469549999999722,0.00027
6.482050000000596,0.000245
6.494549999998083,0.00027
6.507049999998957,0.000328
6.519549999999832,0.000403
6.532050000000706,0.000477
6.544549999998193,0.000535
6.557049999999067,0.000576
6.569549999999941,0.000601
6.582050000000816,0.000605
6.594549999998302,0.000605
6.607049999999177,0.000593
6.619550000000051,0.000576
6.632050000000925,0.000543
6.644549999998412,0.000502
6.657049999999286,0.000436
6.669550000000161,0.000353
6.682050000001035,0.000258
6.694549999998522,0.000167
6.707049999999396,7.2E-05
6.71955000000027,-1.9E-05
6.732050000001145,-0.000115
6.744549999998631,-0.000201
6.757049999999506,-0.000272
6.76955000000038,-0.000338
6.782050000001254,-0.000379
6.794549999998741,-0.000379
6.807049999999615,-0.000355
6.819550000000489,-0.000313
6.832050000001364,-0.000268
6.84454999999885,-0.000226
6.857049999999725,-0.000226
6.869550000000599,-0.000272
6.8820499999980855,-0.000355
6.89454999999896,-0.000454
6.907049999999834,-0.000545
6.919550000000709,-0.000607
6.932049999998195,-0.000611
6.94454999999907,-0.00057
6.957049999999944,-0.000491
6.969550000000818,-0.000396
6.982049999998305,-0.000317
6.994549999999179,-0.000268
7.007050000000054,-0.000243
7.019550000000928,-0.000251
7.0320499999984145,-0.000259
7.044549999999289,-0.000272
7.057050000000163,-0.000264
7.069550000001038,-0.000272
7.082049999998524,-0.000259
7.094549999999399,-0.000268
7.107050000000273,-0.00028
7.119550000001147,-0.000301
7.1320499999986335,-0.000297
7.144549999999508,-0.000284
7.157050000000383,-0.000226
7.169550000001257,-0.000135
7.1820499999987435,-2.8E-05
7.194549999999618,6.7E-05
7.207050000000492,0.000146
7.219550000001367,0.000175
7.232049999998853,0.000167
7.244549999999728,0.000142
7.257050000000602,0.000113
7.269549999998088,0.000101
7.2820499999989625,0.000117
7.294549999999837,0.00015
7.307050000000712,0.0002
7.319549999998197,0.000237
7.3320499999990725,0.000266
7.344549999999947,0.000249
7.357050000000821,0.000216
7.369549999998307,0.000175
7.3820499999991815,0.000138
7.394550000000056,0.00013
7.407050000000931,0.000171
7.4195499999984165,0.000249
7.4320499999992915,0.000378
7.444550000000166,0.000498
7.45705000000104,0.000622
7.469549999998526,0.000692
7.482049999999401,0.000717
7.494550000000276,0.000667
7.50705000000115,0.000576
7.519549999998636,0.000473
7.5320499999995105,0.000365
7.544550000000385,0.000291
7.55705000000126,0.000258
7.5695499999987454,0.000254
7.5820499999996205,0.000274
7.594550000000495,0.000299
7.607050000001369,0.000291
7.619549999998855,0.000283
7.6320499999997296,0.000262
7.644550000000605,0.000262
7.65704999999809,0.000299
7.669549999998965,0.000365
7.6820499999998395,0.000452
7.694550000000714,0.000531
7.7070499999982,0.000576
7.719549999999074,0.000547
7.7320499999999495,0.000456
7.744550000000824,0.000312
7.75704999999831,0.000154
7.769549999999184,4.7E-05
7.7820500000000585,1E-05
7.794550000000934,4.3E-05
7.807049999998419,0.00013
7.819549999999294,0.000229
7.8320500000001685,0.000303
7.844550000001043,0.000328
7.857049999998529,0.000295
7.869549999999403,0.000233
7.8820500000002784,0.000175
7.894550000001153,0.000146
7.907049999998639,0.000175
7.919549999999513,0.000241
7.9320500000003875,0.000312
7.9445500000012625,0.000357
7.957049999998748,0.000369
7.969549999999622,0.000328
7.9820500000004975,0.000254
7.994550000001372,0.000175
8.007049999998857,0.000113
8.019549999999732,9.6E-05
8.032050000000607,0.000101
8.044549999998093,0.000113
8.057049999998968,0.000109
8.069549999999841,8.4E-05
8.082050000000716,5.1E-05
8.094549999998202,2.6E-05
8.107049999999077,5.5E-05
8.119549999999952,0.000125
8.132050000000826,0.000249
8.144549999998313,0.000394
8.157049999999186,0.000523
8.169550000000061,0.000585
8.182050000000936,0.000576
8.194549999998422,0.000498
8.207049999999297,0.000386
8.21955000000017,0.000249
8.232050000001045,0.000163
8.244549999998531,0.000125
8.257049999999406,0.000125
8.269550000000281,0.00015
8.282050000001155,0.000163
8.294549999998642,0.00015
8.307049999999515,0.000109
8.31955000000039,4.7E-05
8.332050000001265,-7E-06
8.344549999998751,-1.1E-05
8.357049999999626,2.6E-05
8.3695500000005,0.000117
8.382050000001374,0.000216
8.39454999999886,0.000307
8.407049999999735,0.000349
8.41955000000061,0.000332
8.432049999998096,0.000274
8.444549999998971,0.000179
8.457049999999844,9.2E-05
8.46955000000072,3E-05
8.482049999998205,3E-05
8.49454999999908,7.2E-05
8.507049999999955,0.000117
8.519550000000828,0.000167
8.532049999998316,0.000187
8.54454999999919,0.000158
8.557050000000064,0.000121
8.56955000000094,5.1E-05
8.582049999998425,-3E-06
8.5945499999993,-2.8E-05
8.607050000000173,-2.4E-05
8.619550000001048,-1.1E-05
8.632049999998534,1E-05
8.644549999999409,2.6E-05
8.657050000000284,2.2E-05
8.669550000001157,-3E-06
8.682049999998645,-2.8E-05
8.694549999999518,-4E-05
8.707050000000393,-3.2E-05
8.719550000001268,5E-06
8.732049999998754,6.7E-05
8.744549999999629,0.000117
8.757050000000502,0.000146
8.769550000001377,0.000113
8.782049999998863,3E-05
8.794549999999738,-9.8E-05
8.807050000000611,-0.000251
8.819549999998099,-0.0004
8.832049999998972,-0.000508
8.844549999999847,-0.000561
8.857050000000722,-0.000557
8.869549999998208,-0.000512
8.882049999999083,-0.000462
8.894549999999956,-0.000437
8.907050000000831,-0.000454
8.919549999998317,-0.000524
8.932049999999192,-0.000628
8.944550000000067,-0.000739
8.95705000000094,-0.000847
8.969549999998428,-0.000901
8.982049999999301,-0.000909
8.994550000000176,-0.000851
9.007050000001051,-0.000772
9.019549999998537,-0.000677
9.032049999999412,-0.000586
9.044550000000285,-0.000516
9.05705000000116,-0.000458
9.069549999998646,-0.000421
9.082049999999521,-0.000371
9.094550000000396,-0.000313
9.10705000000127,-0.00023
9.119549999998757,-0.000152
9.13204999999963,-7.3E-05
9.144550000000505,-3.2E-05
9.15705000000138,-2.8E-05
9.169549999998866,-7.7E-05
9.182049999999741,-0.000156
9.194550000000614,-0.000251
9.207049999998102,-0.00033
9.219549999998975,-0.000355
9.23204999999985,-0.000317
9.244550000000725,-0.00021
9.25704999999821,-4E-05
9.269549999999086,0.000158
9.282049999999959,0.000345
9.294550000000834,0.000502
9.30704999999832,0.000589
9.319549999999195,0.000618
9.33205000000007,0.000597
9.344550000000943,0.000531
9.35704999999843,0.000456
9.369549999999304,0.000374
9.382050000000179,0.000312
9.394550000001054,0.000274
9.40704999999854,0.000254
9.419549999999415,0.000245
9.432050000000288,0.000254
9.444550000001163,0.000245
9.457049999998649,0.000254
9.469549999999524,0.000249
9.482050000000399,0.000245
9.494550000001272,0.000249
9.50704999999876,0.000249
9.519549999999633,0.000274
9.532050000000508,0.000316
9.544550000001383,0.000365
9.557049999998869,0.000423
9.569549999999744,0.000473
9.582050000000617,0.000518
9.594549999998105,0.000523
9.607049999998978,0.000498
9.619549999999853,0.000444
9.632050000000728,0.000374
9.644549999998214,0.000295
9.657049999999089,0.000233
9.669549999999962,0.000187
9.682050000000837,0.000158
9.694549999998323,0.000154
9.707049999999198,0.000163
9.719550000000073,0.000179
9.732050000000946,0.000196
9.744549999998434,0.000237
9.757049999999307,0.000303
9.769550000000182,0.000378
9.782050000001057,0.000465
9.794549999998543,0.000535
9.807049999999418,0.000568
9.81955000000029,0.000547
9.832050000001166,0.000452
9.844549999998652,0.000324
9.857049999999527,0.000175
9.869550000000402,3E-05
9.882050000001275,-6.1E-05
9.894549999998763,-8.6E-05
9.907049999999636,-4.8E-05
9.91955000000051,1E-06
9.932050000001386,6.7E-05
9.944549999998872,8.8E-05
9.957049999999745,6.3E-05
9.96955000000062,-1.5E-05
9.982049999998106,-0.000131
9.99454999999898,-0.000251
10.007049999999856,-0.000346
10.019550000000729,-0.000396
10.032049999998216,-0.000396
10.04454999999909,-0.00035
10.057049999999965,-0.000288
10.06955000000084,-0.000226
10.082049999998326,-0.000181
10.0945499999992,-0.000148
10.107050000000074,-0.000144
10.119550000000949,-0.000164
10.132049999998435,-0.000206
10.14454999999931,-0.000259
10.157050000000185,-0.000317
10.169550000001058,-0.000371
10.182049999998545,-0.000412
10.194549999999419,-0.000408
10.207050000000294,-0.000384
10.219550000001169,-0.000305
10.232049999998654,-0.000177
10.24454999999953,-4.8E-05
10.257050000000403,7.2E-05
10.269550000001278,0.000171
10.282049999998764,0.000221
10.294549999999639,0.000225
10.307050000000514,0.000175
10.319550000001387,0.000125
10.332049999998874,8E-05
10.344549999999748,7.6E-05
10.357050000000623,9.6E-05
10.369549999998108,0.000158
10.382049999998983,0.000258
10.394549999999859,0.000357
10.407050000000732,0.000452
10.41954999999822,0.000502
10.432049999999093,0.000514
10.444549999999968,0.000481
10.457050000000843,0.000427
10.469549999998328,0.000349
10.482049999999203,0.000295
10.494550000000077,0.000258
10.507050000000952,0.000274
10.519549999998437,0.000324
10.532049999999312,0.000411
10.544550000000187,0.000518
10.55705000000106,0.000643
10.569549999998548,0.000742
10.582049999999422,0.000825
10.594550000000297,0.000854
10.607050000001172,0.000845
10.619549999998657,0.000796
10.632049999999532,0.000709
10.644550000000406,0.000614
10.65705000000128,0.000531
10.669549999998766,0.000473
10.682049999999641,0.000465
10.694550000000516,0.000514
10.70705000000139,0.000605
10.719549999998877,0.000717
10.73204999999975,0.000833
10.744550000000626,0.000895
10.757049999998111,0.00092
10.769549999998986,0.000866
10.782049999999861,0.000791
10.794550000000735,0.000688
10.807049999998222,0.000589
10.819549999999095,0.000523
10.83204999999997,0.000473
10.844550000000845,0.000436
10.857049999998331,0.000407
10.869549999999206,0.000345
10.88205000000008,0.000249
10.894550000000955,0.000121
10.90704999999844,-2.4E-05
10.919549999999315,-0.00016
10.93205000000019,-0.000255
10.944550000001064,-0.000297
10.957049999998551,-0.000297
10.969549999999424,-0.000243
10.9820500000003,-0.000185
10.994550000001174,-0.000152
11.00704999999866,-0.000148
11.019549999999535,-0.000189
11.032050000000408,-0.000251
11.044550000001284,-0.000309
11.05704999999877,-0.000338
11.069549999999644,-0.000346
11.08205000000052,-0.000321
11.094550000001393,-0.000284
11.107049999998878,-0.000259
11.119549999999753,-0.000276
11.132050000000628,-0.000342
11.144549999998114,-0.000441
11.15704999999899,-0.000545
11.169549999999862,-0.000632
11.182050000000737,-0.000677
11.194549999998223,-0.000652
11.207049999999098,-0.000582
11.219549999999973,-0.000487
11.232050000000847,-0.000396
11.244549999998334,-0.000334
11.257049999999207,-0.00033
11.269550000000082,-0.000342
11.282050000000957,-0.000367
11.294549999998443,-0.000371
11.307049999999318,-0.00035
11.319550000000191,-0.000293
11.332050000001066,-0.000201
11.344549999998552,-0.000115
11.357049999999427,-2.4E-05
11.369550000000302,1.4E-05
11.382050000001176,2.6E-05
11.394549999998663,5E-06
11.407049999999536,-2.4E-05
11.419550000000411,-5.7E-05
11.432050000001286,-5.7E-05
11.444549999998772,-4.4E-05
11.457049999999647,-3E-06
11.46955000000052,4.7E-05
11.482050000001395,0.000117
11.494549999998881,0.0002
11.507049999999756,0.000299
11.519550000000631,0.000398
11.532049999998117,0.000485
11.544549999998992,0.000564
11.557049999999865,0.000601
11.56955000000074,0.000605
11.582049999998226,0.000564
11.594549999999101,0.000498
11.607049999999976,0.000448
11.61955000000085,0.000423
11.632049999998337,0.000456
11.64454999999921,0.000543
11.657050000000085,0.00068
11.66955000000096,0.000825
11.682049999998446,0.000945
11.694549999999321,0.001015
11.707050000000194,0.00104
11.71955000000107,0.001023
11.732049999998555,0.001003
11.74454999999943,0.001011
11.757050000000305,0.001069
11.769550000001178,0.001197
11.782049999998666,0.001346
11.79454999999954,0.001503
11.807050000000414,0.001611
11.81955000000129,0.001636
11.832049999998775,0.001573
11.84454999999965,0.001437
11.857050000000523,0.00128
11.869550000001398,0.001118
11.882049999998884,0.001011
11.894549999999759,0.000949
11.907050000000634,0.000949
11.91954999999812,0.000974
11.932049999998995,0.00099
11.944549999999868,0.000974
11.957050000000743,0.000936
11.969549999998229,0.000891
11.982049999999104,0.000833
11.994549999999979,0.000808
12.007050000000852,0.00082
12.01954999999834,0.000858
12.032049999999213,0.000899
12.044550000000088,0.000907
12.057050000000963,0.00087
12.069549999998449,0.000787
12.082049999999324,0.000663
12.094550000000197,0.000539
12.107050000001072,0.000444
12.119549999998558,0.000394
12.132049999999433,0.00039
12.144550000000308,0.000427
12.157050000001181,0.000448
12.169549999998669,0.000436
12.182049999999542,0.000369
12.194550000000417,0.000245
12.207050000001292,9.2E-05
12.219549999998778,-6.5E-05
12.232049999999653,-0.000185
12.244550000000526,-0.000255
12.257050000001401,-0.000264
12.269549999998887,-0.000235
12.282049999999762,-0.000193
12.294550000000635,-0.000156
12.307049999998123,-0.000135
12.319549999998996,-0.000135
12.332049999999871,-0.00016
12.344550000000746,-0.000177
12.357049999998232,-0.000173
12.369549999999107,-0.000177
12.38204999999998,-0.000152
12.394550000000855,-0.000131
12.40704999999834,-0.000106
12.419549999999216,-9.8E-05
12.43205000000009,-0.000106
12.444550000000964,-0.000123
12.457049999998452,-0.000135
12.469549999999325,-0.000181
12.4820500000002,-0.000226
12.494550000001075,-0.00028
12.50704999999856,-0.000355
12.519549999999436,-0.000425
12.532050000000309,-0.00047
12.544550000001184,-0.000491
12.55704999999867,-0.000483
12.569549999999545,-0.000433
12.58205000000042,-0.000355
12.594550000001293,-0.000268
12.60704999999878,-0.000193
12.619549999999654,-0.000135
12.632050000000529,-8.6E-05
12.644550000001404,-4.8E-05
12.65704999999889,-2.4E-05
12.669549999999765,1E-05
12.682050000000638,5.1E-05
12.694549999998126,8.4E-05
12.707049999998999,0.000113
12.719549999999874,0.000125
12.732050000000749,0.000121
12.744549999998235,0.000109
12.75704999999911,9.2E-05
12.769549999999983,9.6E-05
12.782050000000858,0.000113
12.794549999998344,0.000171
12.807049999999219,0.000233
12.819550000000094,0.00032
12.832050000000967,0.000419
12.844549999998454,0.000518
12.857049999999328,0.000601
12.869550000000203,0.000659
12.882050000001078,0.000696
12.894549999998564,0.000692
12.907049999999439,0.000663
12.919550000000312,0.000601
12.932050000001187,0.000523
12.944549999998673,0.000456
12.957049999999548,0.000407
12.969550000000423,0.000407
12.982050000001296,0.000448
12.994549999998783,0.000514
13.007049999999657,0.000605
13.019550000000532,0.00068
13.032050000001407,0.000725
13.044549999998893,0.000721
13.057049999999768,0.000663
13.06955000000064,0.000576
13.082049999998128,0.000473
13.094549999999002,0.00039
13.107049999999877,0.000316
13.119550000000752,0.000303
13.132049999998237,0.000324
13.144549999999112,0.000369
13.157049999999986,0.000423
13.16955000000086,0.000452
13.182049999998346,0.000456
13.194549999999222,0.000407
13.207050000000097,0.000328
13.21955000000097,0.000208
13.232049999998457,8E-05
13.24454999999933,-3.6E-05
13.257050000000206,-0.000144
13.26955000000108,-0.00023
13.282049999998566,-0.000288
13.294549999999441,-0.000334
13.307050000000315,-0.000363
13.31955000000119,-0.000363
13.332049999998675,-0.000346
13.34454999999955,-0.000309
13.357050000000426,-0.000226
13.369550000001299,-0.000123
13.382049999998785,5E-06
13.39454999999966,0.00015
13.407050000000535,0.000258
13.419550000001408,0.000328
13.432049999998895,0.000341
13.444549999999769,0.000303
13.457050000000644,0.000225
13.46954999999813,0.000154
13.482049999999004,0.000101
13.49454999999988,0.000105
13.507050000000753,0.000163
13.51954999999824,0.000249
13.532049999999114,0.000369
13.544549999999989,0.000465
13.557050000000864,0.000527
13.56954999999835,0.000547
13.582049999999224,0.000527
13.594550000000098,0.000502
13.607050000000973,0.000473
13.619549999998458,0.000473
13.632049999999333,0.00051
13.644550000000208,0.000564
13.657050000001082,0.000634
13.66954999999857,0.000713
13.682049999999442,0.000787
13.694550000000318,0.000862
13.707050000001193,0.000932
13.719549999998678,0.001011
13.732049999999553,0.001102
13.744550000000427,0.001185
13.757050000001302,0.001255
13.769549999998787,0.001329
13.782049999999662,0.001391
13.794550000000537,0.001441
13.80705000000141,0.001495
13.819549999998898,0.00154
13.832049999999771,0.001586
13.844550000000647,0.001607
13.857049999998132,0.001594
13.869549999999007,0.001557
13.882049999999882,0.00147
13.894550000000756,0.001379
13.907049999998243,0.001296
13.919549999999116,0.001259
13.932049999999991,0.001288
13.944550000000866,0.0014
13.957049999998352,0.001553
13.969549999999227,0.001698
13.9820500000001,0.001813
13.994550000000975,0.001838
14.007049999998461,0.001772
14.019549999999336,0.001631
14.032050000000211,0.001445
14.044550000001085,0.001284
14.057049999998572,0.001172
14.069549999999445,0.001151
14.08205000000032,0.001205
14.094550000001195,0.001313
14.107049999998681,0.001433
14.119549999999556,0.001503
14.13205000000043,0.001536
14.144550000001304,0.001491
14.15704999999879,0.001396
14.169549999999665,0.001271
14.18205000000054,0.001139
14.194550000001414,0.001003
14.207049999998901,0.000887
14.219549999999774,0.000763
14.23205000000065,0.00063
14.244549999998135,0.000523
14.25704999999901,0.000423
14.269549999999885,0.000361
14.282050000000758,0.000349
14.294549999998246,0.00039
14.30704999999912,0.000477
14.319549999999994,0.000585
14.33205000000087,0.000676
14.344549999998355,0.000738
14.35704999999923,0.000729
14.369550000000103,0.00068
14.382050000000978,0.000585
14.394549999998464,0.000481
14.407049999999339,0.000411
14.419550000000214,0.000365
14.432050000001087,0.000353
14.444549999998575,0.000374
14.457049999999448,0.00039
14.469550000000323,0.000407
14.482050000001198,0.00039
14.494549999998684,0.000357
14.507049999999559,0.00032
14.519550000000432,0.000274
14.532050000001307,0.000254
14.544549999998793,0.000241
14.557049999999668,0.000262
14.569550000000541,0.000266
14.582050000001416,0.000258
14.594549999998902,0.000237
14.607049999999777,0.000171
14.619550000000652,9.2E-05
14.632049999998138,2.2E-05
14.644549999999013,-7E-06
14.657049999999886,1E-05
14.669550000000761,0.000105
14.682049999998247,0.000258
14.694549999999122,0.000432
14.707049999999997,0.000597
14.71955000000087,0.0007
14.732049999998358,0.0007
14.744549999999231,0.000622
14.757050000000106,0.000465
14.769550000000981,0.000266
14.782049999998467,0.000105
14.794549999999342,1.8E-05
14.807050000000215,5E-06
14.81955000000109,7.6E-05
14.832049999998576,0.000196
14.844549999999451,0.000303
14.857050000000326,0.000361
14.8695500000012,0.000357
14.882049999998687,0.00032
14.89454999999956,0.000291
14.907050000000435,0.000283
14.91955000000131,0.000345
14.932049999998796,0.000452
14.944549999999671,0.000585
14.957050000000544,0.000684
14.96955000000142,0.000721
14.982049999998905,0.000672
14.99454999999978,0.000556
15.007050000000655,0.000386
15.01954999999814,0.000262
15.032049999999016,0.000208
15.044549999999889,0.000249
15.057050000000764,0.000369
15.06954999999825,0.00051
15.082049999999125,0.000622
15.09455,0.000655
15.107050000000873,0.000609
15.11954999999836,0.000514
15.132049999999234,0.000411
15.144550000000109,0.000361
15.157050000000984,0.000411
15.16954999999847,0.000535
15.182049999999345,0.000713
15.194550000000218,0.000845
15.207050000001093,0.000916
15.219549999998579,0.000866
15.232049999999454,0.000705
15.244550000000329,0.000465
15.257050000001202,0.000249
15.26954999999869,8.4E-05
15.282049999999563,1.8E-05
15.294550000000438,7.2E-05
15.307050000001313,0.000192
15.319549999998799,0.000336
15.332049999999674,0.000444
15.344550000000547,0.000485
15.357050000001422,0.000448
15.369549999998908,0.000361
15.382049999999783,0.000241
15.394550000000658,0.00015
15.407049999998144,0.000105
15.419549999999019,0.000109
15.432049999999892,0.000167
15.444550000000767,0.000225
15.457049999998253,0.000274
15.469549999999128,0.000295
15.482050000000003,0.000241
15.494550000000876,0.000146
15.507049999998364,1.8E-05
15.519549999999237,-0.000131
15.532050000000112,-0.000259
15.544550000000987,-0.000359
15.557049999998473,-0.000404
15.569549999999348,-0.000417
15.582050000000221,-0.000388
15.594550000001096,-0.00035
15.607049999998582,-0.000313
15.619549999999457,-0.000301
15.632050000000332,-0.000317
15.644550000001205,-0.000359
15.657049999998693,-0.000421
15.669549999999566,-0.000475
15.68205000000044,-0.000512
15.694550000001316,-0.000516
15.707049999998802,-0.000479
15.719549999999675,-0.000412
15.73205000000055,-0.000334
15.744550000001425,-0.000251
15.75704999999891,-0.000185
15.769549999999786,-0.000152
15.782050000000659,-0.000131
15.794549999998146,-0.000135
15.80704999999902,-0.000139
15.819549999999895,-0.000135
15.83205000000077,-0.000102
15.844549999998256,-3.2E-05
15.85704999999913,7.6E-05
15.869550000000004,0.000192
15.882050000000879,0.000328
15.894549999998365,0.00044
15.90704999999924,0.000523
15.919550000000115,0.000568
15.932050000000988,0.000576
15.944549999998475,0.000547
15.957049999999349,0.000498
15.969550000000224,0.000452
15.982050000001099,0.000448
15.994549999998585,0.000465
16.00704999999946,0.000531
16.019550000000333,0.000622
16.03205000000121,0.000721
16.044549999998694,0.000804
16.05704999999957,0.000854
16.069550000000444,0.000866
16.082050000001317,0.000841
16.094549999998804,0.000812
16.107049999999678,0.000771
16.119550000000554,0.000758
16.132050000001428,0.000783
16.144549999998915,0.000841
16.15704999999979,0.00092
16.169550000000662,0.000994
16.18204999999815,0.001036
16.194549999999023,0.001036
16.2070499999999,0.00099
16.219550000000773,0.000895
16.23204999999826,0.000783
16.244549999999133,0.000688
16.257050000000007,0.000647
16.269550000000883,0.000659
16.282049999998367,0.000754
16.29454999999924,0.000874
16.307050000000118,0.001011
16.31955000000099,0.001114
16.33204999999848,0.001156
16.34454999999935,0.001122
16.357050000000225,0.001015
16.3695500000011,0.000854
16.382049999998586,0.000692
16.394549999999462,0.000547
16.407050000000336,0.000456
16.41955000000121,0.000407
16.432049999998696,0.000382
16.44454999999957,0.000349
16.457050000000446,0.000291
16.46955000000132,0.000196
16.482049999998807,7.2E-05
16.49454999999968,-5.3E-05
16.507050000000554,-0.000135
16.51955000000143,-0.000156
16.532049999998915,-0.000123
16.54454999999979,-4.4E-05
16.557050000000665,3E-05
16.569549999998152,6.7E-05
16.582049999999025,3E-05
16.5945499999999,-7.7E-05
16.607050000000775,-0.000235
16.61954999999826,-0.0004
16.632049999999136,-0.00052
16.64455000000001,-0.000561
16.657050000000883,-0.000512
16.66954999999837,-0.000392
16.682049999999244,-0.000255
16.69455000000012,-0.000139
16.707050000000994,-0.000102
16.71954999999848,-0.000144
16.732049999999354,-0.000251
16.744550000000228,-0.000396
16.757050000001104,-0.000541
16.76954999999859,-0.00064
16.782049999999465,-0.000669
16.79455000000034,-0.00064
16.80705000000121,-0.000549
16.8195499999987,-0.000425
16.832049999999573,-0.000293
16.84455000000045,-0.000197
16.857050000001323,-0.000123
16.86954999999881,-9.4E-05
16.882049999999683,-8.6E-05
16.894550000000557,-0.000119
16.907050000001433,-0.000152
16.919549999998917,-0.000197
16.932049999999794,-0.000218
16.944550000000667,-0.000218
16.957049999998155,-0.000185
16.96954999999903,-0.000131
16.9820499999999,-6.5E-05
16.99455000000078,1.8E-05
17.007049999998262,9.2E-05
17.01954999999914,0.000158
17.032050000000012,0.000204
17.044550000000886,0.000274
17.057049999998373,0.000336
17.069549999999246,0.000419
17.082050000000123,0.000518
17.094550000000996,0.000634
17.107049999998484,0.000729
17.119549999999357,0.000796
17.13205000000023,0.000829
17.144550000001107,0.000812
17.15704999999859,0.000775
17.169549999999468,0.000725
17.18205000000034,0.000676
17.194550000001215,0.000655
17.207049999998702,0.000655
17.219549999999575,0.000672
17.232050000000452,0.000684
17.244550000001325,0.000672
17.257049999998813,0.000643
17.269549999999686,0.000585
17.28205000000056,0.000523
17.294550000001436,0.000477
17.30704999999892,0.000465
17.319549999999797,0.000477
17.33205000000067,0.000514
17.344549999998158,0.000543
17.35704999999903,0.000547
17.369549999999904,0.000518
17.38205000000078,0.000452
17.394549999998265,0.000382
17.407049999999142,0.00032
17.419550000000015,0.000299
17.43205000000089,0.000332
17.444549999998376,0.000403
17.45704999999925,0.000481
17.469550000000126,0.000535
17.482050000001,0.00051
17.494549999998487,0.000427
17.50704999999936,0.00027
17.519550000000233,8.8E-05
17.53205000000111,-8.2E-05
17.544549999998594,-0.000201
17.55704999999947,-0.000251
17.569550000000344,-0.000226
17.582050000001217,-0.000152
17.594549999998705,-6.1E-05
17.607049999999578,1.8E-05
17.619550000000455,6.3E-05
17.63205000000133,5.1E-05
17.644549999998816,1.8E-05
17.65704999999969,-2.8E-05
17.669550000000562,-9E-05
17.68205000000144,-0.000123
17.694549999998923,-0.000144
17.7070499999998,-0.000144
17.719550000000673,-0.000144
17.73204999999816,-0.000144
17.744549999999034,-0.000152
17.757049999999907,-0.000168
17.769550000000784,-0.000201
17.782049999998268,-0.000218
17.794549999999145,-0.000247
17.807050000000018,-0.000255
17.81955000000089,-0.000239
17.83204999999838,-0.000197
17.844549999999252,-0.000135
17.85705000000013,-7.7E-05
17.869550000001002,-3.2E-05
17.88204999999849,5E-06
17.894549999999363,-3E-06
17.907050000000236,-2.8E-05
17.919550000001113,-7.3E-05
17.932049999998597,-0.000127
17.944549999999474,-0.000152
17.957050000000347,-0.000135
17.96955000000122,-9.4E-05
17.982049999998708,-1.1E-05
17.99454999999958,7.6E-05
18.007050000000458,0.000125
18.01955000000133,0.000134
18.03204999999882,0.000105
18.044549999999692,3E-05
18.057050000000565,-5.7E-05
18.069550000001442,-0.000102
18.082049999998926,-9.4E-05
18.094549999999803,-3.2E-05
18.107050000000676,9.2E-05
18.119549999998164,0.000241
18.132049999999037,0.000386
18.14454999999991,0.000481
18.157050000000787,0.000531
18.16954999999827,0.000531
18.182049999999148,0.00051
18.19455000000002,0.000506
18.207050000000894,0.000527
18.21954999999838,0.000609
18.232049999999255,0.000729
18.24455000000013,0.00087
18.257050000001005,0.000986
18.269549999998492,0.001052
18.282049999999366,0.001052
18.29455000000024,0.000969
18.307050000001116,0.000841
18.3195499999986,0.000688
18.332049999999477,0.00056
18.34455000000035,0.000477
18.357050000001223,0.000448
18.36954999999871,0.000502
18.382049999999584,0.000589
18.39455000000046,0.000696
18.407050000001334,0.000796
18.41954999999882,0.000845
18.432049999999695,0.000854
18.444550000000568,0.000816
18.457050000001445,0.00075
18.46954999999893,0.000667
18.482049999999806,0.000597
18.49455000000068,0.000543
18.507049999998166,0.000489
18.51954999999904,0.000427
18.532049999999913,0.000345
18.54455000000079,0.000249
18.557049999998274,0.000146
18.569549999999147,4.7E-05
18.582050000000024,-1.1E-05
18.594550000000897,-2.4E-05
18.607049999998384,3.4E-05
18.619549999999258,0.000154
18.63205000000013,0.000299
18.644550000001008,0.000456
18.657049999998492,0.00056
18.66954999999937,0.00063
18.682050000000242,0.000634
18.694550000001115,0.00058
18.707049999998603,0.000506
18.719549999999476,0.000411
18.732050000000353,0.000316
18.744550000001226,0.000225
18.757049999998713,0.000142
18.769549999999587,5.9E-05
18.78205000000046,-3.2E-05
18.794550000001337,-0.000102
18.80704999999882,-0.000152
18.819549999999698,-0.000168
18.83205000000057,-0.000152
18.844550000001444,-0.00011
18.85704999999893,-6.5E-05
18.869549999999805,-4E-05
18.88205000000068,-5.3E-05
18.894549999998166,-0.000102
18.907049999999042,-0.000177
18.919549999999916,-0.000255
18.93205000000079,-0.000288
18.944549999998276,-0.00028
18.95704999999915,-0.000206
18.969550000000027,-0.000115
18.9820500000009,-3E-06
18.994549999998387,5.1E-05
19.00704999999926,6.3E-05
19.019550000000134,1.4E-05
19.03205000000101,-7.7E-05
19.044549999998495,-0.000168
19.05704999999937,-0.00021
19.069550000000245,-0.000201
19.082050000001118,-0.000106
19.094549999998605,4.3E-05
19.10704999999948,0.000204
19.119550000000356,0.000357
19.13205000000123,0.00046
19.144549999998716,0.00051
19.15704999999959,0.000539
19.169550000000463,0.000552
19.18205000000134,0.00058
19.194549999998824,0.000647
19.2070499999997,0.000734
19.219550000000574,0.000829
19.232050000001447,0.000911
19.244549999998934,0.000961
19.257049999999808,0.000957
19.269550000000685,0.000928
19.28204999999817,0.000874
19.294549999999045,0.00082
19.30704999999992,0.000791
19.319550000000792,0.000783
19.33204999999828,0.000787
19.344549999999153,0.000791
19.35705000000003,0.000783
19.369550000000903,0.000767
19.38204999999839,0.000742
19.394549999999263,0.000721
19.407050000000137,0.000734
19.419550000001014,0.000775
19.432049999998497,0.000841
19.444549999999374,0.000899
19.457050000000248,0.000945
19.46955000000112,0.000924
19.48204999999861,0.000845
19.49454999999948,0.000717
19.50705000000036,0.000556
19.51955000000123,0.000427
19.53204999999872,0.000336
19.544549999999592,0.000324
19.557050000000466,0.000374
19.569550000001342,0.000481
19.582049999998826,0.00058
19.594549999999703,0.00063
19.607050000000577,0.000605
19.61955000000145,0.00051
19.632049999998937,0.000345
19.64454999999981,0.000154
19.657050000000687,-1.9E-05
19.66954999999817,-0.000139
19.682049999999048,-0.000193
19.69454999999992,-0.000181
19.707050000000795,-0.000127
19.719549999998282,-5.3E-05
19.732049999999155,-3E-06
19.744550000000032,1.8E-05
19.757050000000905,1E-05
19.769549999998393,-1.9E-05
19.782049999999266,-5.3E-05
19.79455000000014,-6.5E-05
19.807050000001016,-6.9E-05
19.8195499999985,-5.7E-05
19.832049999999377,-5.3E-05
19.84455000000025,-6.1E-05
19.857050000001124,-0.000119
19.86954999999861,-0.000189
19.882049999999484,-0.000297
19.89455000000036,-0.000384
19.907050000001234,-0.00045
19.919549999998722,-0.000487
19.932049999999595,-0.00047
19.94455000000047,-0.000417
19.957050000001345,-0.000338
19.96954999999883,-0.000235
19.982049999999706,-0.000156
19.99455000000058,-8.2E-05
20.007049999998067,-3.6E-05
20.01954999999894,-1.5E-05
20.032049999999813,-1.5E-05
20.04455000000069,-3.6E-05
20.057049999998174,-4.8E-05
20.06954999999905,-6.5E-05
20.082049999999924,-6.1E-05
20.094550000000797,-4.8E-05
20.107049999998285,-1.5E-05
20.11954999999916,3.8E-05
20.132050000000035,9.6E-05
20.14455000000091,0.000167
20.157049999998396,0.000225
20.16954999999927,0.000283
20.182050000000142,0.000316
20.19455000000102,0.000345
20.207049999998503,0.000345
20.21954999999938,0.000357
20.232050000000253,0.000349
20.244550000001126,0.000332
20.257049999998614,0.000316
20.269549999999487,0.000287
20.282050000000364,0.000274
20.294550000001237,0.000274
20.307049999998725,0.000287
20.319549999999598,0.000336
20.33205000000047,0.000415
20.344550000001348,0.000506
20.357049999998832,0.000618
20.36954999999971,0.000729
20.382050000000582,0.000816
20.39454999999807,0.000895
20.407049999998943,0.00094
20.419549999999816,0.000957
20.432050000000693,0.000953
20.444549999998177,0.00092
20.457049999999054,0.000854
20.469549999999927,0.000775
20.4820500000008,0.000667
20.494549999998288,0.000547
20.50704999999916,0.00044
20.519550000000038,0.000349
20.53205000000091,0.000291
20.5445499999984,0.000266
20.557049999999272,0.000274
20.569550000000145,0.000295
20.582050000001022,0.000336
20.594549999998506,0.000357
20.607049999999383,0.000382
20.619550000000256,0.000382
20.63205000000113,0.000407
20.644549999998617,0.000427
20.65704999999949,0.000456
20.669550000000367,0.000489
20.68205000000124,0.000502
20.694549999998728,0.000485
20.7070499999996,0.000427
20.719550000000474,0.00032
20.73205000000135,0.000208
20.744549999998835,0.000101
20.757049999999712,4.3E-05
20.769550000000585,4.7E-05
20.782049999998073,0.000125
20.794549999998946,0.000245
20.80704999999982,0.000382
20.819550000000696,0.000489
20.83204999999818,0.000547
20.844549999999057,0.000543
20.85704999999993,0.000489
20.869550000000803,0.000398
20.88204999999829,0.000303
20.894549999999164,0.000221
20.907050000000037,0.000163
20.919550000000914,0.000134
20.932049999998398,0.000101
20.944549999999275,6.3E-05
20.957050000000148,-7E-06
20.96955000000102,-9.8E-05
20.98204999999851,-0.000177
20.994549999999382,-0.000235
21.00705000000026,-0.000259
21.019550000001132,-0.000243
21.03204999999862,-0.000173
21.044549999999493,-0.000102
21.057050000000366,-3.6E-05
21.069550000001243,1E-06
21.082049999998727,1E-06
21.094549999999604,-3.2E-05
21.107050000000477,-7.7E-05
21.11955000000135,-0.000106
21.132049999998838,-0.000106
21.14454999999971,-6.5E-05
21.157050000000588,5E-06
21.169549999998072,8.4E-05
21.18204999999895,0.000158
21.194549999999822,0.000216
21.207050000000695,0.000229
21.219549999998183,0.000208
21.232049999999056,0.000167
21.244549999999933,0.00013
21.257050000000806,0.000101
21.269549999998294,0.000113
21.282049999999167,0.000154
21.29455000000004,0.000229
21.307050000000917,0.00032
21.3195499999984,0.000407
21.332049999999278,0.000485
21.34455000000015,0.000543
21.357050000001024,0.000576
21.36954999999851,0.000597
21.382049999999385,0.000601
21.39455000000026,0.000597
21.407050000001135,0.000589
21.419549999998623,0.000585
21.432049999999496,0.000572
21.44455000000037,0.000543
21.457050000001246,0.000502
21.46954999999873,0.000456
21.482049999999607,0.000394
21.49455000000048,0.000341
21.507050000001353,0.000291
21.51954999999884,0.000274
21.532049999999714,0.00027
21.54455000000059,0.000287
21.557049999998075,0.000312
21.56954999999895,0.000328
21.582049999999825,0.000328
21.594550000000698,0.000307
21.607049999998186,0.000274
21.61954999999906,0.000229
21.632049999999936,0.000175
21.64455000000081,0.000125
21.657049999998296,9.6E-05
21.66954999999917,7.2E-05
21.682050000000043,7.2E-05
21.69455000000092,6.7E-05
21.707049999998404,7.6E-05
21.71954999999928,8.4E-05
21.732050000000154,8.4E-05
21.744550000001027,9.2E-05
21.757049999998515,9.6E-05
21.769549999999388,8.8E-05
21.782050000000265,7.6E-05
21.794550000001138,5.1E-05
21.807049999998625,1.4E-05
21.8195499999995,-1.9E-05
21.832050000000372,-6.1E-05
21.84455000000125,-8.2E-05
21.857049999998733,-9.8E-05
21.86954999999961,-0.000106
21.882050000000483,-9.4E-05
21.894550000001356,-8.6E-05
21.907049999998844,-6.9E-05
21.919549999999717,-7.7E-05
21.932050000000594,-7.7E-05
21.944549999998078,-7.7E-05
21.957049999998954,-9.4E-05
21.969549999999828,-0.000106
21.9820500000007,-9.8E-05
21.99454999999819,-8.2E-05
22.00704999999906,-4.8E-05
22.01954999999994,5E-06
22.03205000000081,9.2E-05
22.0445499999983,0.000179
22.057049999999172,0.000266
22.069550000000046,0.000353
22.082050000000923,0.000398
22.094549999998407,0.000407
22.107049999999283,0.00039
22.119550000000157,0.000353
22.13205000000103,0.000316
22.144549999998517,0.000303
22.15704999999939,0.000324
22.169550000000267,0.00039
22.18205000000114,0.000481
22.194549999998628,0.000572
22.2070499999995,0.000643
22.219550000000375,0.000672
22.23205000000125,0.000651
22.244549999998736,0.000593
22.257049999999612,0.000523
22.269550000000486,0.000473
22.28205000000136,0.000473
22.294549999998846,0.000514
22.30704999999972,0.000618
22.319550000000596,0.000738
22.33204999999808,0.000854
22.344549999998957,0.000932
22.35704999999983,0.000961
22.369550000000704,0.000928
22.38204999999819,0.000858
22.394549999999064,0.000754
22.40704999999994,0.000634
22.419550000000815,0.000547
22.432049999998302,0.000485
22.444549999999175,0.000469
22.45705000000005,0.000477
22.469550000000925,0.000514
22.48204999999841,0.000568
22.494549999999286,0.000638
22.50705000000016,0.000721
22.519550000001033,0.000779
22.53204999999852,0.000841
22.544549999999393,0.000883
22.55705000000027,0.000916
22.569550000001144,0.00092
22.58204999999863,0.000903
22.594549999999504,0.00087
22.607050000000378,0.000829
22.619550000001254,0.000775
22.63204999999874,0.000709
22.644549999999615,0.000638
22.65705000000049,0.000585
22.66955000000136,0.000531
22.68204999999885,0.000485
22.694549999999722,0.000456
22.7070500000006,0.000427
22.719549999998083,0.000407
22.73204999999896,0.000398
22.744549999999833,0.000386
22.757050000000707,0.000369
22.769549999998194,0.000361
22.782049999999067,0.000353
22.794549999999944,0.000357
22.807050000000817,0.000361
22.819549999998305,0.000378
22.832049999999178,0.000403
22.84455000000005,0.000411
22.85705000000093,0.000415
22.869549999998412,0.000386
22.88204999999929,0.000332
22.894550000000162,0.000266
22.907050000001036,0.000179
22.919549999998523,9.2E-05
22.932049999999396,3E-05
22.944550000000273,-2.4E-05
22.957050000001146,-5.7E-05
22.969549999998634,-8.2E-05
22.982049999999507,-0.000102
22.99455000000038,-0.000119
23.007050000001257,-0.000127
23.01954999999874,-0.000127
23.032049999999618,-0.000119
23.04455000000049,-8.2E-05
23.057050000001365,-2.8E-05
23.069549999998852,1.8E-05
23.082049999999725,7.6E-05
23.094550000000602,9.2E-05
23.107049999998086,0.000109
23.119549999998963,8.4E-05
23.132049999999836,7.2E-05
23.14455000000071,5.1E-05
23.157049999998197,6.7E-05
23.16954999999907,0.000105
23.182049999999943,0.000163
23.19455000000082,0.000229
23.207049999998304,0.000283
23.21954999999918,0.00032
23.232050000000054,0.000353
23.244550000000928,0.000369
23.257049999998415,0.00039
23.26954999999929,0.000436
23.282050000000165,0.000485
23.29455000000104,0.000523
23.307049999998526,0.000527
23.3195499999994,0.000498
23.332050000000272,0.000403
23.34455000000115,0.000283
23.357049999998633,0.000154
23.36954999999951,6.7E-05
23.382050000000383,5.9E-05
23.394550000001257,0.000154
23.407049999998744,0.000336
23.419549999999617,0.000576
23.432050000000494,0.000791
23.444550000001367,0.000969
23.457049999998855,0.001036
23.469549999999728,0.000998
23.4820500000006,0.000891
23.49454999999809,0.000754
23.507049999998962,0.000643
23.51954999999984,0.000597
23.532050000000712,0.000622
23.5445499999982,0.000705
23.557049999999073,0.000804
23.569549999999946,0.000874
23.582050000000823,0.000903
23.594549999998307,0.000858
23.607049999999184,0.000767
23.619550000000057,0.000647
23.63205000000093,0.00056
23.644549999998418,0.000514
23.65704999999929,0.000518
23.669550000000168,0.000572
23.68205000000104,0.000655
23.69454999999853,0.000738
23.707049999999402,0.00082
23.719550000000275,0.00087
23.732050000001152,0.000895
23.744549999998636,0.000878
23.757049999999513,0.00082
23.769550000000386,0.000725
23.78205000000126,0.000614
23.794549999998747,0.00046
23.80704999999962,0.000303
23.819550000000497,0.000171
23.83205000000137,7.2E-05
23.844549999998858,1.8E-05
23.85704999999973,1E-06
23.869550000000604,5E-06
23.88204999999809,2.6E-05
23.894549999998965,1E-06
23.907049999999842,-9E-05
23.919550000000715,-0.000218
23.932049999998203,-0.000355
23.944549999999076,-0.000491
23.95704999999995,-0.000595
23.969550000000826,-0.000615
23.98204999999831,-0.000532
23.994549999999187,-0.000412
24.00705000000006,-0.000288
24.019550000000933,-0.000189
24.03204999999842,-0.000119
24.044549999999294,-0.000115
24.05705000000017,-0.00016
24.069550000001044,-0.000189
24.08204999999853,-0.00011
24.094549999999405,5.5E-05
24.107050000000278,0.000328
24.119550000001155,0.0007
24.13204999999864,0.001197
24.144549999999516,0.001693
24.15705000000039,0.002173
24.169550000001262,0.002629
24.18204999999875,0.003104
24.194549999999623,0.003568
24.2070500000005,0.004039
24.219550000001373,0.004544
24.23204999999886,0.005132
24.244549999999734,0.005715
24.257050000000607,0.006286
24.269549999998095,0.006836
24.282049999998968,0.007399
24.294549999999845,0.00792
24.307050000000718,0.008437
24.319549999998205,0.008992
24.33204999999908,0.009621
24.344549999999952,0.010254
24.35705000000083,0.010903
24.369549999998313,0.011557
24.38204999999919,0.012178
24.394550000000063,0.012691
24.407050000000936,0.013117
24.419549999998424,0.013498
24.432049999999297,0.013837
24.444550000000174,0.014143
24.457050000001047,0.014453
24.469549999998534,0.014797
24.482049999999408,0.015152
24.49455000000028,0.015446
24.507050000001158,0.015711
24.51954999999864,0.015914
24.53204999999952,0.016071
24.54455000000039,0.016133
24.557050000001265,0.016145
24.569549999998753,0.016133
24.582049999999626,0.016121
24.594550000000503,0.016079
24.607050000001376,0.016046
24.619549999998863,0.016017
24.632049999999737,0.015984
24.64455000000061,0.01591
24.657049999998097,0.015802
24.66954999999897,0.015657
24.682049999999848,0.015467
24.69455000000072,0.015227
24.70704999999821,0.014946
24.71954999999908,0.014656
24.732049999999955,0.014354
24.74455000000083,0.014064
24.757049999998316,0.013771
24.769549999999192,0.013477
24.782050000000066,0.013183
24.79455000000094,0.012877
24.807049999998426,0.012554
24.8195499999993,0.012231
24.832050000000176,0.011913
24.84455000000105,0.011623
24.857049999998537,0.011396
24.86954999999941,0.01121
24.882050000000284,0.011073
24.89455000000116,0.010961
24.907049999998645,0.010866
24.91954999999952,0.01073
24.932050000000395,0.010543
24.944550000001268,0.010337
24.957049999998755,0.010121
24.96954999999963,0.009906
24.982050000000505,0.009703
24.99455000000138,0.009604
25.007049999998866,0.009584
25.01954999999974,0.009625
25.032050000000613,0.009712
25.0445499999981,0.009836
25.057049999998974,0.009952
25.06954999999985,0.010022
25.082050000000724,0.010006
25.09454999999821,0.009931
25.107049999999084,0.009811
25.119549999999958,0.009646
25.132050000000834,0.009455
25.14454999999832,0.009323
25.157049999999195,0.009224
25.16955000000007,0.009157
25.18205000000094,0.009091
25.19454999999843,0.009037
25.207049999999303,0.008963
25.21955000000018,0.008814
25.232050000001053,0.008599
25.24454999999854,0.008351
25.257049999999413,0.008094
25.269550000000287,0.007862
25.282050000001163,0.007635
25.294549999998647,0.007465
25.307049999999524,0.00732
25.319550000000397,0.007147
25.33205000000127,0.006902
25.34454999999876,0.006629
25.35704999999963,0.006298
25.36955000000051,0.005959
25.38205000000138,0.005636
25.39454999999887,0.005409
25.407049999999742,0.005276
25.419550000000616,0.005243
25.432049999998103,0.005231
25.444549999998976,0.005202
25.457049999999853,0.005111
25.469550000000726,0.004904
25.48204999999821,0.004602
25.494549999999087,0.004267
25.50704999999996,0.003948
25.519550000000834,0.003696
25.53204999999832,0.003539
25.544549999999195,0.003502
25.55705000000007,0.003543
25.569550000000945,0.003559
25.582049999998432,0.003535
25.594549999999305,0.003427
25.60705000000018,0.003253
25.619550000001055,0.003005
25.63204999999854,0.00274
25.644549999999416,0.002525
25.65705000000029,0.00238
25.669550000001163,0.002293
25.68204999999865,0.002231
25.694549999999523,0.002202
25.7070500000004,0.002144
25.719550000001274,0.002049
25.73204999999876,0.001892
25.744549999999634,0.001727
25.757050000000508,0.001557
25.769550000001384,0.001408
25.78204999999887,0.001276
25.794549999999745,0.001168
25.80705000000062,0.001048
25.819549999998106,0.000916
25.83204999999898,0.000729
25.844549999999852,0.000543
25.85705000000073,0.000349
25.869549999998213,0.000179
25.88204999999909,2.2E-05
25.894549999999963,-6.9E-05
25.907050000000837,-0.000131
25.919549999998324,-0.000168
25.932049999999197,-0.000214
25.944550000000074,-0.000264
25.957050000000947,-0.000342
25.969549999998435,-0.000417
25.982049999999308,-0.000504
25.99455000000018,-0.000566
26.00705000000106,-0.000603
26.019549999998542,-0.000615
26.03204999999942,-0.000628
26.044550000000292,-0.000624
26.057050000001166,-0.000632
26.069549999998653,-0.000636
26.082049999999526,-0.000636
26.094550000000403,-0.000632
26.107050000001276,-0.000619
26.119549999998764,-0.00059
26.132049999999637,-0.000566
26.14455000000051,-0.000528
26.157050000001387,-0.000491
26.16954999999887,-0.00045
26.182049999999748,-0.000396
26.19455000000062,-0.000326
26.20704999999811,-0.000235
26.219549999998982,-0.000148
26.232049999999855,-7.3E-05
26.244550000000732,-4.8E-05
26.257049999998216,-6.1E-05
26.269549999999093,-0.000106
26.282049999999966,-0.000148
26.29455000000084,-0.000173
26.307049999998327,-0.000139
26.3195499999992,-2.4E-05
26.332050000000077,0.000158
26.34455000000095,0.000378
26.357049999998438,0.00058
26.36954999999931,0.000734
26.382050000000184,0.0008
26.39455000000106,0.000771
26.407049999998545,0.000692
26.419549999999422,0.000589
26.432050000000295,0.000518
26.44455000000117,0.000506
26.457049999998656,0.000556
26.46954999999953,0.000667
26.482050000000406,0.000779
26.49455000000128,0.000878
26.507049999998767,0.000916
26.51954999999964,0.000911
26.532050000000513,0.000866
26.54455000000139,0.0008
26.557049999998874,0.000746
26.56954999999975,0.000721
26.582050000000624,0.000729
26.59454999999811,0.000763
26.607049999998985,0.000791
26.619549999999858,0.000829
26.632050000000735,0.000849
26.64454999999822,0.000862
26.657049999999096,0.000891
26.66954999999997,0.00092
26.682050000000842,0.000978
26.69454999999833,0.001031
26.707049999999203,0.001085
26.71955000000008,0.001118
26.732050000000953,0.001114
26.74454999999844,0.001094
26.757049999999314,0.00104
26.769550000000187,0.000957
26.782050000001064,0.00087
26.794549999998548,0.000796
26.807049999999425,0.000742
26.819550000000298,0.0007
26.83205000000117,0.000672
26.84454999999866,0.000659
26.857049999999532,0.000663
26.86955000000041,0.000655
26.882050000001282,0.000634
26.89454999999877,0.000609
26.907049999999643,0.00056
26.919550000000516,0.000485
26.932050000001393,0.000394
26.944549999998877,0.000303
26.957049999999754,0.000225
26.969550000000627,0.000179
26.982049999998114,0.000158
26.994549999998988,0.000167
27.00704999999986,0.000196
27.019550000000738,0.000212
27.032049999998222,0.000204
27.0445499999991,0.000163
27.057049999999972,7.6E-05
27.069550000000845,-1.9E-05
27.082049999998333,-9.8E-05
27.094549999999206,-0.000144
27.107050000000083,-0.000127
27.119550000000956,-4.8E-05
27.132049999998443,6.7E-05
27.144549999999317,0.000204
27.15705000000019,0.000299
27.169550000001067,0.000336
27.18204999999855,0.000299
27.194549999999428,0.000212
27.2070500000003,0.000109
27.219550000001174,1.8E-05
27.23204999999866,-1.9E-05
27.244549999999535,1E-05
27.25705000000041,0.000125
27.269550000001285,0.000278
27.282049999998772,0.000436
27.294549999999646,0.000552
27.30705000000052,0.000601
27.319550000001396,0.000576
27.33204999999888,0.000489
27.344549999999757,0.000394
27.35705000000063,0.000312
27.369549999998117,0.000295
27.38204999999899,0.000361
27.394549999999864,0.000489
27.40705000000074,0.000659
27.419549999998225,0.000837
27.4320499999991,0.000961
27.444549999999975,0.000994
27.457050000000848,0.00094
27.469549999998335,0.000825
27.48204999999921,0.000688
27.494550000000086,0.000568
27.50705000000096,0.000514
27.519549999998446,0.000518
27.53204999999932,0.000593
27.544550000000193,0.0007
27.55705000000107,0.0008
27.569549999998554,0.00087
27.58204999999943,0.000895
27.594550000000304,0.000895
27.607050000001177,0.000874
27.619549999998664,0.000874
27.632049999999538,0.000916
27.644550000000415,0.001003
27.657050000001288,0.001139
27.669549999998775,0.00128
27.68204999999965,0.001404
27.694550000000522,0.001487
27.7070500000014,0.001503
27.719549999998883,0.001458
27.73204999999976,0.001375
27.744550000000633,0.001263
27.757049999998117,0.00118
27.769549999998993,0.001118
27.782049999999867,0.001094
27.79455000000074,0.001098
27.807049999998227,0.001089
27.8195499999991,0.00106
27.832049999999978,0.00099
27.84455000000085,0.00087
27.85704999999834,0.000717
27.86954999999921,0.000556
27.882050000000085,0.000411
27.89455000000096,0.000287
27.907049999998446,0.000221
27.919549999999322,0.000171
27.932050000000196,0.00013
27.94455000000107,7.6E-05
27.957049999998556,-7E-06
27.96954999999943,-9.8E-05
27.982050000000307,-0.000214
27.99455000000118,-0.000288
28.007049999998667,-0.000326
28.01954999999954,-0.000321
28.032050000000414,-0.000293
28.04455000000129,-0.000264
28.057049999998775,-0.000259
28.06954999999965,-0.000321
28.082050000000525,-0.000433
28.094550000001398,-0.00059
28.107049999998885,-0.00076
28.11954999999976,-0.000897
28.132050000000635,-0.000983
28.14454999999812,-0.001004
28.157049999998996,-0.000979
28.16954999999987,-0.000946
28.182050000000743,-0.000963
28.19454999999823,-0.001046
28.207049999999104,-0.001199
28.21954999999998,-0.001418
28.232050000000854,-0.001654
28.24454999999834,-0.00184
28.257049999999214,-0.001947
28.269550000000088,-0.00196
28.282050000000964,-0.001861
28.29454999999845,-0.001695
28.307049999999325,-0.001505
28.3195500000002,-0.001323
28.33205000000107,-0.001186
28.34454999999856,-0.001116
28.357049999999433,-0.001091
28.36955000000031,-0.00112
28.382050000001183,-0.001153
28.39454999999867,-0.001194
28.407049999999543,-0.001207
28.419550000000417,-0.001199
28.432050000001293,-0.001149
28.444549999998777,-0.00107
28.457049999999654,-0.000971
28.469550000000527,-0.000868
28.4820500000014,-0.000768
28.49454999999889,-0.000702
28.50704999999976,-0.000669
28.51955000000064,-0.000673
28.532049999998122,-0.000681
28.544549999999,-0.000677
28.557049999999872,-0.000644
28.569550000000746,-0.000545
28.582049999998233,-0.000375
28.594549999999106,-0.000168
28.607049999999983,8.8E-05
28.619550000000856,0.000324
28.632049999998344,0.000531
28.644549999999217,0.000647
28.65705000000009,0.000692
28.669550000000967,0.00068
28.68204999999845,0.000634
28.694549999999328,0.000609
28.7070500000002,0.000643
28.719550000001075,0.000746
28.732049999998562,0.00092
28.744549999999435,0.001122
28.757050000000312,0.001321
28.769550000001185,0.001458
28.782049999998673,0.001491
28.794549999999546,0.00142
28.80705000000042,0.00128
28.819550000001296,0.001094
28.83204999999878,0.000932
28.844549999999657,0.000829
28.85705000000053,0.000812
28.869550000001404,0.000878
28.88204999999889,0.000982
28.894549999999764,0.001085
28.90705000000064,0.00118
28.919549999998125,0.001209
28.932049999999002,0.001164
28.944549999999875,0.001069
28.95705000000075,0.000974
28.969549999998236,0.000874
28.98204999999911,0.000754
28.994549999999986,0.000672
29.00705000000086,0.000622
29.019549999998347,0.000564
29.03204999999922,0.000477
29.044550000000093,0.000398
29.05705000000097,0.000345
29.069549999998454,0.000283
29.08204999999933,0.000187
29.094550000000204,0.000109
29.107050000001077,3.8E-05
29.119549999998565,-6.5E-05
29.13204999999944,-0.000268
29.144550000000315,-0.000504
29.15705000000119,-0.000756
29.169549999998676,-0.00107
29.18204999999955,-0.001468
29.194550000000422,-0.001827
29.2070500000013,-0.002158
29.219549999998783,-0.002498
29.23204999999966,-0.002878
29.244550000000533,-0.003242
29.257050000001406,-0.00364
29.269549999998894,-0.004103
29.282049999999767,-0.004703
29.294550000000644,-0.005361
29.307049999998128,-0.006081
29.319549999999005,-0.006875
29.332049999999878,-0.007744
29.34455000000075,-0.00858
29.35704999999824,-0.009387
29.369549999999112,-0.010164
29.38204999999999,-0.010946
29.394550000000862,-0.011683
29.40704999999835,-0.012403
29.419549999999223,-0.013181
29.432050000000096,-0.014029
29.444550000000973,-0.014893
29.457049999998457,-0.015812
29.469549999999334,-0.016772
29.482050000000207,-0.017719
29.49455000000108,-0.018596
29.507049999998568,-0.019403
29.51954999999944,-0.020136
29.532050000000318,-0.020785
29.54455000000119,-0.021323
29.55704999999868,-0.021811
29.569549999999552,-0.022287
29.582050000000425,-0.02273
29.594550000001302,-0.023106
29.607049999998786,-0.023466
29.619549999999663,-0.023768
29.632050000000536,-0.023963
29.64455000000141,-0.024008
29.657049999998897,-0.023959
29.66954999999977,-0.023805
29.682050000000647,-0.023503
29.69454999999813,-0.023094
29.707049999999008,-0.022614
29.71954999999988,-0.022064
29.732050000000754,-0.021426
29.74454999999824,-0.020736
29.757049999999115,-0.019999
29.76954999999999,-0.019238
29.782050000000865,-0.018431
29.794549999998353,-0.017608
29.807049999999226,-0.016797
29.8195500000001,-0.015977
29.832050000000976,-0.015125
29.84454999999846,-0.014281
29.857049999999337,-0.013433
29.86955000000021,-0.012577
29.882050000001083,-0.011712
29.89454999999857,-0.01088
29.907049999999444,-0.010086
29.91955000000032,-0.009312
29.932050000001194,-0.008563
29.94454999999868,-0.007885
29.957049999999555,-0.007239
29.969550000000428,-0.006631
29.982050000001305,-0.006031
29.99454999999879,-0.005518
30.007049999999666,-0.005055
30.01955000000054,-0.00462
30.032050000001412,-0.004207
30.0445499999989,-0.00388
30.057049999999773,-0.003561
30.06955000000065,-0.003247
30.082049999998134,-0.002932
30.094549999999007,-0.002688
30.107049999999884,-0.002514
30.119550000000757,-0.002386
30.132049999998245,-0.002324
30.144549999999118,-0.002382
30.15704999999999,-0.002485
30.169550000000868,-0.002589
30.182049999998352,-0.002676
30.19454999999923,-0.002758
30.207050000000102,-0.00282
30.219550000000975,-0.002878
30.232049999998463,-0.002936
30.244549999999336,-0.003085
30.257050000000213,-0.003296
30.269550000001086,-0.003557
30.282049999998573,-0.003813
30.294549999999447,-0.004082
30.30705000000032,-0.00431
30.319550000001197,-0.00448
30.33204999999868,-0.004604
30.344549999999558,-0.004724
30.35705000000043,-0.004852
30.369550000001304,-0.004976
30.38204999999879,-0.005104
30.394549999999665,-0.005212
30.40705000000054,-0.005291
30.419550000001415,-0.005311
30.432049999998902,-0.005257
30.444549999999776,-0.005175
30.45705000000065,-0.005084
30.469549999998137,-0.005009
30.48204999999901,-0.00498
30.494549999999887,-0.004988
30.50705000000076,-0.005001
30.519549999998247,-0.00503
30.53204999999912,-0.005001
30.544549999999994,-0.004918
30.55705000000087,-0.004777
30.569549999998355,-0.004575
30.58204999999923,-0.004331
30.594550000000105,-0.004058
30.607050000000978,-0.003776
30.619549999998465,-0.003511
30.63204999999934,-0.003255
30.644550000000216,-0.003027
30.65705000000109,-0.002833
30.669549999998576,-0.00268
30.68204999999945,-0.002535
30.694550000000323,-0.002415
30.7070500000012,-0.002312
30.719549999998684,-0.002196
30.73204999999956,-0.002047
30.744550000000434,-0.001898
30.757050000001307,-0.00177
30.769549999998794,-0.001645
30.782049999999668,-0.001538
30.794550000000545,-0.001472
30.807050000001418,-0.001447
30.819549999998905,-0.00143
30.83204999999978,-0.001381
30.844550000000652,-0.00131
30.85704999999814,-0.001211
30.869549999999013,-0.00107
30.88204999999989,-0.000901
30.894550000000763,-0.000739
30.90704999999825,-0.00059
30.919549999999123,-0.000429
30.932049999999997,-0.000251
30.944550000000874,-8.2E-05
30.957049999998357,0.000105
30.969549999999234,0.000295
30.982050000000108,0.000514
30.99455000000098,0.000717
31.00704999999847,0.00092
31.01954999999934,0.001143
31.03205000000022,0.001396
31.04455000000109,0.001664
31.05704999999858,0.001958
31.069549999999452,0.002256
31.082050000000326,0.002504
31.094550000001203,0.002678
31.107049999998686,0.002757
31.119549999999563,0.002761
31.132050000000437,0.002724
31.14455000000131,0.002703
31.157049999998797,0.002761
31.16954999999967,0.002906
31.182050000000547,0.003117
31.19455000000142,0.003353
31.207049999998908,0.003547
31.21954999999978,0.003626
31.232050000000655,0.003559
31.244549999998142,0.003357
31.257049999999015,0.003067
31.269549999999892,0.002782
31.282050000000766,0.002542
31.294549999998253,0.002393
31.307049999999126,0.002343
31.31955,0.002347
31.332050000000876,0.002343
31.34454999999836,0.002277
31.357049999999237,0.002128
31.36955000000011,0.0019
31.382050000000984,0.001615
31.39454999999847,0.001325
31.407049999999344,0.001073
31.41955000000022,0.000887
31.432050000001095,0.000729
31.444549999998582,0.000605
31.457049999999455,0.000456
31.46955000000033,0.000278
31.482050000001205,4.3E-05
31.49454999999869,-0.000214
31.507049999999566,-0.000475
31.51955000000044,-0.000756
31.532050000001313,-0.001021
31.5445499999988,-0.001277
31.557049999999673,-0.001525
31.56955000000055,-0.001778
31.582050000001423,-0.002043
31.59454999999891,-0.002278
31.607049999999784,-0.002473
31.619550000000658,-0.002609
31.632049999998145,-0.002696
31.64454999999902,-0.0027
31.657049999999895,-0.002663
31.66955000000077,-0.00263
31.682049999998256,-0.002638
31.69454999999913,-0.002676
31.707050000000002,-0.002771
31.71955000000088,-0.002911
31.732049999998363,-0.003069
31.74454999999924,-0.003189
31.757050000000113,-0.003259
31.769550000000987,-0.00328
31.782049999998474,-0.00323
31.794549999999347,-0.003131
31.807050000000224,-0.003007
31.819550000001097,-0.002899
31.832049999998585,-0.002816
31.844549999999458,-0.002771
31.85705000000033,-0.002783
31.869550000001208,-0.002825
31.882049999998692,-0.002895
31.89454999999957,-0.00294
31.907050000000442,-0.002949
31.919550000001315,-0.00292
31.932049999998803,-0.002849
31.944549999999676,-0.002729
31.957050000000553,-0.002605
31.969550000001426,-0.002456
31.982049999998914,-0.002324
31.994549999999787,-0.002204
32.00705000000066,-0.002113
32.01954999999815,-0.002034
32.032049999999025,-0.001976
32.044549999999894,-0.001923
32.05705000000077,-0.001898
32.06954999999826,-0.001885
32.08204999999913,-0.001894
32.094550000000005,-0.001902
32.10705000000088,-0.001923
32.11954999999837,-0.001919
32.13204999999924,-0.001865
32.144550000000116,-0.001774
32.15705000000099,-0.001641
32.16954999999847,-0.001476
32.18204999999935,-0.001285
32.19455000000023,-0.00112
32.2070500000011,-0.001004
32.219549999998584,-0.000921
32.23204999999946,-0.000868
32.24455000000034,-0.000822
32.25705000000121,-0.000764
32.269549999998695,-0.000669
32.28204999999957,-0.000541
32.29455000000044,-0.000396
32.30705000000132,-0.000255
32.319549999998806,-0.000144
32.33204999999968,-6.1E-05
32.34455000000055,-2.4E-05
32.35705000000143,-1.9E-05
32.36954999999892,-1.5E-05
32.382049999999786,-3E-06
32.39455000000066,2.2E-05
32.40704999999815,5.5E-05
32.41954999999903,7.6E-05
32.4320499999999,7.6E-05
32.444550000000774,3.4E-05
32.45704999999826,-3.2E-05
32.46954999999913,-0.000119
32.48205000000001,-0.000189
32.494550000000885,-0.000226
32.50704999999837,-0.000214
32.51954999999924,-0.000156
32.53205000000012,-6.5E-05
32.544550000000996,1E-05
32.557049999998476,5.1E-05
32.56954999999935,4.3E-05
32.58205000000023,-2.8E-05
32.5945500000011,-0.000123
32.60704999999859,-0.000251
32.619549999999464,-0.00035
32.63205000000034,-0.000412
32.64455000000121,-0.000446
32.6570499999987,-0.000454
32.669549999999575,-0.000446
32.682050000000444,-0.00045
32.69455000000132,-0.000466
32.70704999999881,-0.000516
32.719549999999685,-0.000578
32.732050000000555,-0.000652
32.74455000000143,-0.000731
32.75704999999892,-0.000818
32.76954999999979,-0.000901
32.782050000000666,-0.000975
32.794549999998154,-0.001058
32.80704999999903,-0.00112
32.8195499999999,-0.001186
32.83205000000078,-0.001236
32.844549999998264,-0.001277
32.857049999999134,-0.001298
32.86955000000001,-0.001302
32.88205000000089,-0.001294
32.894549999998375,-0.001281
32.907049999999245,-0.001285
32.91955000000012,-0.001302
32.932050000001,-0.001335
32.94454999999848,-0.001393
32.957049999999356,-0.001447
32.96955000000023,-0.001492
32.9820500000011,-0.001513
32.99454999999859,-0.001496
33.00704999999947,-0.001422
33.01955000000034,-0.001306
33.03205000000121,-0.001157
33.0445499999987,-0.000992
33.05704999999958,-0.000822
33.06955000000045,-0.000677
33.082050000001324,-0.000561
33.09454999999881,-0.000479
33.10704999999969,-0.000429
33.11955000000056,-0.000384
33.132050000001435,-0.000321
33.14454999999892,-0.00023
33.15704999999979,-0.000106
33.16955000000067,6.7E-05
33.182049999998156,0.000278
33.19454999999903,0.000506
33.2070499999999,0.000709
33.21955000000078,0.000858
33.23204999999827,0.000945
33.24454999999914,0.000961
33.257050000000014,0.00092
33.26955000000089,0.000854
33.28204999999838,0.000787
33.29454999999925,0.000746
33.307050000000125,0.000758
33.319550000001,0.000796
33.33204999999848,0.000849
33.34454999999936,0.000891
33.357050000000235,0.000907
33.369550000001105,0.000874
33.38204999999859,0.000791
33.39454999999947,0.000676
33.407050000000346,0.000539
33.419550000001216,0.000411
33.4320499999987,0.000307
33.44454999999958,0.000229
33.45705000000045,0.000192
33.46955000000133,0.000167
33.482049999998814,0.00015
33.49454999999969,0.00015
33.50705000000056,0.000138
33.51955000000144,0.000101
33.532049999998925,2.6E-05
33.544549999999795,-7.3E-05
33.55705000000067,-0.000206
33.56954999999816,-0.000363
33.58204999999903,-0.000528
33.594549999999906,-0.000669
33.60705000000078,-0.000777
33.61954999999827,-0.000822
33.63204999999914,-0.000835
33.64455000000002,-0.000818
33.65705000000089,-0.00081
33.669549999998374,-0.000826
33.68204999999925,-0.000905
33.69455000000013,-0.001021
33.707050000001,-0.001166
33.719549999998485,-0.001281
33.73204999999936,-0.001356
33.74455000000024,-0.001348
33.75705000000111,-0.001277
33.769549999998596,-0.001166
33.78204999999947,-0.001066
33.79455000000034,-0.000988
33.80705000000122,-0.000967
33.819549999998706,-0.001008
33.83204999999958,-0.00107
33.84455000000045,-0.001124
33.85705000000133,-0.001124
33.86954999999882,-0.001074
33.88204999999969,-0.000979
33.894550000000564,-0.000859
33.90705000000144,-0.000756
33.91954999999893,-0.000706
33.9320499999998,-0.00071
33.944550000000675,-0.000756
33.95704999999816,-0.000818
33.96954999999903,-0.000876
33.98204999999991,-0.000868
33.994550000000785,-0.000818
34.00704999999827,-0.000735
34.01954999999914,-0.000628
34.03205000000002,-0.000516
34.044550000000896,-0.000441
34.05704999999838,-0.000404
34.06954999999925,-0.000375
34.08205000000013,-0.00035
34.094550000001,-0.000309
34.10704999999849,-0.000247
34.119549999999364,-0.000168
34.13205000000024,-7.3E-05
34.14455000000111,1E-05
34.1570499999986,5.5E-05
34.169549999999475,7.6E-05
34.182050000000345,6.7E-05
34.19455000000122,4.7E-05
34.20704999999871,1.8E-05
34.219549999999586,1.4E-05
34.232050000000456,5.1E-05
34.24455000000133,0.000121
34.25704999999882,0.000212
34.26954999999969,0.000307
34.28205000000057,0.000398
34.29455000000144,0.000465
34.30704999999893,0.000518
34.3195499999998,0.000535
34.33205000000068,0.00056
34.344549999998165,0.000572
34.357049999999035,0.00058
34.36954999999991,0.00058
34.38205000000079,0.000576
34.394549999998276,0.000543
34.407049999999145,0.000485
34.41955000000002,0.000403
34.4320500000009,0.000303
34.44454999999838,0.000221
34.457049999999256,0.000171
34.46955000000013,0.000154
34.482050000001,0.000179
34.49454999999849,0.000233
34.50704999999937,0.000283
34.519550000000244,0.00032
34.532050000001114,0.000324
34.5445499999986,0.000287
34.55704999999948,0.000237
34.56955000000035,0.000192
34.582050000001225,0.00015
34.59454999999871,0.000146
34.60704999999959,0.000158
34.61955000000046,0.000179
34.632050000001335,0.000171
34.64454999999882,0.000117
34.65704999999969,1E-05
34.66955000000057,-0.000152
34.682050000001446,-0.000338
34.694549999998934,-0.000516
34.7070499999998,-0.00064
34.71955000000068,-0.000681
34.73204999999817,-0.000657
34.74454999999904,-0.00057
34.757049999999914,-0.000441
34.76955000000079,-0.000313
34.78204999999828,-0.00023
34.79454999999915,-0.000181
34.807050000000025,-0.000168
34.8195500000009,-0.000189
34.83204999999838,-0.000222
34.84454999999926,-0.000255
34.857050000000136,-0.00028
34.869550000001006,-0.000301
34.88204999999849,-0.000317
34.89454999999937,-0.000334
34.90705000000025,-0.000355
34.91955000000112,-0.000379
34.932049999998604,-0.000371
34.94454999999948,-0.000363
34.95705000000035,-0.00033
34.96955000000123,-0.000284
34.982049999998715,-0.000251
34.99454999999959,-0.000235
35.00705000000046,-0.000255
35.01955000000134,-0.000305
35.032049999998826,-0.000392
35.044549999999695,-0.000491
35.05705000000057,-0.000595
35.06955000000145,-0.000686
35.08204999999894,-0.000764
35.094549999999806,-0.00081
35.10705000000068,-0.000826
35.11954999999817,-0.000806
35.13204999999904,-0.000743
35.14454999999992,-0.000657
35.157050000000794,-0.000541
35.16954999999828,-0.000429
35.18204999999915,-0.000326
35.19455000000003,-0.000272
35.207050000000905,-0.000264
35.219549999998385,-0.000297
35.23204999999926,-0.000359
35.24455000000014,-0.000421
35.25705000000101,-0.000441
35.269549999998496,-0.000412
35.28204999999937,-0.000317
35.29455000000025,-0.000173
35.30705000000112,-1.1E-05
35.31954999999861,0.000134
35.332049999999484,0.000237
35.34455000000035,0.000283
35.35705000000123,0.000258
35.36954999999872,0.000196
35.382049999999595,0.000113
35.394550000000464,4.7E-05
35.40705000000134,2.6E-05
35.41954999999883,3.4E-05
35.4320499999997,9.6E-05
35.444550000000575,0.000183
35.45705000000145,0.000291
35.46954999999894,0.000394
35.48204999999981,0.000489
35.494550000000686,0.00056
35.50704999999817,0.000597
35.51954999999904,0.000597
35.53204999999992,0.000564
35.5445500000008,0.000494
35.557049999998284,0.000419
35.569549999999154,0.000349
35.58205000000003,0.000295
35.59455000000091,0.000266
35.60704999999839,0.00027
35.619549999999265,0.000295
35.63205000000014,0.000324
35.64455000000101,0.000353
35.6570499999985,0.000374
35.669549999999376,0.00039
35.68205000000025,0.000411
35.69455000000112,0.00046
35.70704999999861,0.000518
35.71954999999949,0.000585
35.732050000000356,0.000651
35.74455000000123,0.000676
35.75704999999872,0.000667
35.7695499999996,0.000597
35.78205000000047,0.000502
35.794550000001344,0.000378
35.80704999999883,0.000278
35.8195499999997,0.000229
35.83205000000058,0.000216
35.844550000001455,0.000241
35.857049999998935,0.000283
35.86954999999981,0.000312
35.88205000000069,0.000291
35.894549999998176,0.000237
35.907049999999046,0.000146
35.91954999999992,3E-05
35.9320500000008,-0.000102
35.94454999999828,-0.000226
35.95704999999916,-0.000334
35.969550000000034,-0.000425
35.9820500000009,-0.000491
35.99454999999839,-0.000532
36.00704999999927,-0.000553
36.019550000000145,-0.000549
36.032050000001014,-0.000524
36.0445499999985,-0.000487
36.05704999999938,-0.00045
36.06955000000025,-0.000437
36.082050000001125,-0.000446
36.09454999999861,-0.000454
36.10704999999949,-0.00047
36.11955000000036,-0.000446
36.132050000001236,-0.000379
36.14454999999872,-0.000247
36.15704999999959,-7.7E-05
36.16955000000047,8.4E-05
36.18205000000135,0.000233
36.194549999998834,0.000291
36.207049999999704,0.000278
36.21955000000058,0.000183
36.23204999999807,6.3E-05
36.24454999999894,-5.3E-05
36.257049999999815,-0.000127
36.26955000000069,-0.000139
36.28204999999818,-0.000106
36.29454999999905,-3.6E-05
36.307049999999926,2.2E-05
36.3195500000008,5.1E-05
36.33204999999828,5.1E-05
36.34454999999916,3.4E-05
36.35705000000004,3E-05
36.369550000000906,6.3E-05
36.382049999998394,0.000142
36.39454999999927,0.000249
36.40705000000015,0.000378
36.41955000000102,0.000448
36.432049999998505,0.000465
36.44454999999938,0.000403
36.45705000000025,0.000299
36.46955000000113,0.000187
36.482049999998615,0.000117
36.49454999999949,0.000109
36.50705000000036,0.000175
36.51955000000124,0.000278
36.532049999998726,0.000386
36.544549999999596,0.000444
36.55705000000047,0.00044
36.56955000000135,0.000345
36.58204999999884,0.000233
36.59454999999971,0.000113
36.607050000000584,2.2E-05
36.61954999999807,-1.5E-05
36.63204999999894,1.4E-05
36.64454999999982,6.7E-05
36.657050000000694,0.00015
36.66954999999818,0.000221
36.68204999999905,0.000258
36.69454999999993,0.00027
36.707050000000805,0.000249
36.719549999998286,0.000216
36.73204999999916,0.000171
36.74455000000004,0.00013
36.75705000000091,7.6E-05
36.7695499999984,1.4E-05
36.78204999999927,-5.3E-05
36.79455000000015,-0.000102
36.80705000000102,-0.000144
36.81954999999851,-0.00016
36.832049999999384,-0.000148
36.844550000000254,-0.000115
36.85705000000113,-6.1E-05
36.86954999999862,-2.4E-05
36.882049999999495,1E-05
36.894550000000365,2.6E-05
36.90705000000124,3.4E-05
36.91954999999873,4.3E-05
36.9320499999996,5.9E-05
36.944550000000476,9.6E-05
36.95705000000135,0.000125
36.96954999999884,0.000146
36.98204999999971,0.000146
36.99455000000059,0.000105
37.007049999998074,5.5E-05
37.019549999998944,1E-05
37.03204999999982,-2.8E-05
37.0445500000007,-3.2E-05
37.057049999998185,1.8E-05
37.069549999999055,8.4E-05
37.08204999999993,0.000158
37.09455000000081,0.000208
37.10704999999829,0.000208
37.119549999999165,0.000163
37.13205000000004,7.6E-05
37.14455000000091,-2.4E-05
37.1570499999984,-0.000115
37.169549999999276,-0.000177
37.18205000000015,-0.000189
37.19455000000102,-0.000168
37.20704999999851,-0.000135
37.21954999999939,-0.000102
37.23205000000026,-9.8E-05
37.244550000001134,-0.000123
37.25704999999862,-0.000185
37.2695499999995,-0.000268
37.28205000000037,-0.000346
37.294550000001244,-0.000417
37.30704999999873,-0.00045
37.3195499999996,-0.000441
37.33205000000048,-0.0004
37.344550000001355,-0.000334
37.35704999999884,-0.000264
37.36954999999971,-0.000201
37.38205000000059,-0.000164
37.39454999999808,-0.000164
37.40704999999895,-0.000206
37.41954999999982,-0.000268
37.4320500000007,-0.00033
37.44454999999819,-0.000355
37.45704999999906,-0.000321
37.469549999999934,-0.000239
37.48205000000081,-0.000102
37.49454999999829,6.3E-05
37.50704999999917,0.000216
37.519550000000045,0.000336
37.532050000000915,0.000403
37.5445499999984,0.000411
37.55704999999928,0.000382
37.569550000000156,0.000349
37.582050000001026,0.000345
37.59454999999851,0.000382
37.60704999999939,0.00046
37.61955000000026,0.000576
37.632050000001136,0.000688
37.644549999998624,0.000754
37.6570499999995,0.000771
37.66955000000037,0.000725
37.68205000000125,0.000626
37.694549999998735,0.000514
37.707049999999604,0.000415
37.71955000000048,0.000353
37.73205000000136,0.000353
37.744549999998846,0.000398
37.757049999999715,0.00046
37.76955000000059,0.000527
37.78204999999808,0.000547
37.79454999999895,0.000527
37.807049999999826,0.00044
37.8195500000007,0.000312
37.83204999999819,0.00015
37.84454999999906,-1.5E-05
37.85704999999994,-0.000139
37.869550000000814,-0.000222
37.882049999998294,-0.000255
37.89454999999917,-0.000243
37.90705000000005,-0.000214
37.91955000000092,-0.000177
37.932049999998405,-0.000152
37.94454999999928,-0.000156
37.95705000000016,-0.000177
37.96955000000103,-0.000218
37.982049999998516,-0.000239
37.99454999999939,-0.000243
38.00705000000026,-0.000206
38.01955000000114,-0.000139
38.03204999999863,-4E-05
38.044549999999504,6.3E-05
38.05705000000037,0.000163
38.06955000000125,0.000249
38.08204999999874,0.00032
38.09454999999961,0.000345
38.107050000000484,0.000353
38.11955000000136,0.000332
38.13204999999884,0.000287
38.14454999999972,0.000229
38.157050000000595,0.000187
38.16954999999808,0.000142
38.18204999999895,0.000142
38.19454999999983,0.000167
38.207050000000706,0.000212
38.219549999998186,0.000262
38.23204999999906,0.000295
38.24454999999994,0.000266
38.25705000000081,0.000204
38.2695499999983,9.6E-05
38.282049999999174,1E-06
38.29455000000005,-7.7E-05
38.30705000000092,-7.7E-05
38.31954999999841,-1.1E-05
38.332049999999285,0.000117
38.344550000000154,0.00027
38.35705000000103,0.00044
38.36954999999852,0.000576
38.382049999999396,0.000659
38.394550000000265,0.000721
38.40705000000114,0.000767
38.41954999999863,0.00082
38.4320499999995,0.000878
38.444550000000376,0.000928
38.45705000000125,0.000945
38.46954999999874,0.000911
38.48204999999961,0.000816
38.49455000000049,0.000667
38.507050000001364,0.000498
38.519549999998844,0.000349
38.53204999999972,0.000262
38.5445500000006,0.000262
38.557049999998085,0.000341
38.569549999998955,0.000473
38.58204999999983,0.000614
38.59455000000071,0.000713
38.60704999999819,0.000754
38.619549999999066,0.000738
38.63204999999994,0.000688
38.64455000000081,0.00063
38.6570499999983,0.00058
38.66954999999918,0.000552
38.682050000000054,0.000543
38.69455000000092,0.000531
38.70704999999841,0.000502
38.71954999999929,0.000427
38.73205000000016,0.000328
38.744550000001034,0.000225
38.75704999999852,0.00013
38.7695499999994,5.9E-05
38.78205000000027,3.4E-05
38.794550000001145,3E-05
38.80704999999863,3.8E-05
38.8195499999995,2.6E-05
38.83205000000038,-3.2E-05
38.844550000001256,-0.000127
38.85704999999874,-0.000251
38.86954999999961,-0.000388
38.88205000000049,-0.000504
38.89455000000137,-0.00057
38.90704999999885,-0.000586
38.919549999999724,-0.000553
38.9320500000006,-0.000475
38.94454999999809,-0.000388
38.95704999999896,-0.000317
38.969549999999835,-0.000284
38.98205000000071,-0.00028
38.99454999999819,-0.000309
39.00704999999907,-0.000371
39.019549999999946,-0.000412
39.032050000000815,-0.000429
39.0445499999983,-0.000404
39.05704999999918,-0.000342
39.069550000000056,-0.000239
39.082050000000926,-0.000127
39.094549999998414,-3.2E-05
39.10704999999929,3.8E-05
39.11955000000016,8.8E-05
39.13205000000104,0.000125
39.144549999998524,0.00015
39.1570499999994,0.000208
39.16955000000027,0.000283
39.18205000000115,0.000394
39.194549999998635,0.000502
39.207049999999505,0.000576
39.21955000000038,0.000614
39.23205000000126,0.000601
39.244549999998746,0.000531
39.257049999999616,0.000456
39.26955000000049,0.000378
39.28205000000137,0.000332
39.29454999999885,0.000341
39.30704999999973,0.000382
39.3195500000006,0.000456
39.33204999999809,0.000539
39.34454999999896,0.000609
39.35704999999984,0.000651
39.369550000000714,0.000672
39.382049999998195,0.000672
39.39454999999907,0.000667
39.40704999999995,0.000667
39.41955000000082,0.000688
39.432049999998306,0.000721
39.44454999999918,0.000742
39.45705000000006,0.000754
39.46955000000093,0.000746
39.48204999999842,0.000709
39.49454999999929,0.00068
39.50705000000016,0.000638
39.51955000000104,0.000647
39.53204999999853,0.0007
39.544549999999404,0.000783
39.557050000000274,0.000907
39.56955000000115,0.001031
39.58204999999864,0.00111
39.59454999999951,0.001139
39.607050000000385,0.001106
39.61955000000126,0.001007
39.63204999999875,0.00087
39.64454999999962,0.000713
39.657050000000496,0.00058
39.66955000000137,0.000477
39.68204999999885,0.000398
39.69454999999973,0.000349
39.707050000000606,0.000328
39.719549999998094,0.000299
39.732049999998964,0.000278
39.74454999999984,0.000262
39.75705000000072,0.000258
39.7695499999982,0.000283
39.782049999999074,0.00032
39.79454999999995,0.000369
39.80705000000082,0.000423
39.81954999999831,0.00046
39.832049999999185,0.000465
39.84455000000006,0.000432
39.85705000000093,0.000378
39.86954999999842,0.000299
39.882049999999296,0.000212
39.894550000000166,0.00013
39.90705000000104,7.6E-05
39.91954999999853,3.8E-05
39.93204999999941,3E-05
39.94455000000028,2.6E-05
39.95705000000115,3E-05
39.96954999999864,5.9E-05
39.98204999999951,9.6E-05
39.99455000000039,0.00015
40.007050000001264,0.000192
40.01954999999875,0.000245
40.03204999999962,0.000262
40.0445500000005,0.000241
40.057050000001375,0.000196
40.069549999998856,0.000105
40.08204999999973,1E-05
40.09455000000061,-7.3E-05
40.1070499999981,-0.000115
40.119549999998966,-0.000102
40.13204999999984,-4E-05
40.14455000000072,5.1E-05
40.1570499999982,0.000134
40.16954999999908,0.000183
40.182049999999954,0.000187
40.194550000000824,0.000138
40.20704999999831,5.9E-05
40.21954999999919,-1.5E-05
40.232050000000065,-4E-05
40.244550000000935,-1.1E-05
40.25704999999842,8E-05
40.2695499999993,0.000225
40.28205000000017,0.00039
40.294550000001045,0.000552
40.30704999999853,0.000684
40.31954999999941,0.000783
40.33205000000028,0.000849
40.344550000001156,0.000895
40.357049999998644,0.000928
40.36954999999951,0.000965
40.38205000000039,0.001007
40.39455000000127,0.001036
40.40704999999875,0.001056
40.419549999999624,0.001056
40.4320500000005,0.001027
40.44455000000137,0.000986
40.45704999999886,0.000936
40.469549999999735,0.000883
40.48205000000061,0.000833
40.49454999999809,0.000783
40.50704999999897,0.000746
40.519549999999846,0.000713
40.532050000000716,0.000696
40.5445499999982,0.000696
40.55704999999908,0.000713
40.56954999999996,0.000758
40.58205000000083,0.000816
40.594549999998314,0.00087
40.60704999999919,0.000903
40.61955000000006,0.000903
40.63205000000094,0.000854
40.644549999998425,0.000758
40.6570499999993,0.000638
40.66955000000017,0.000539
40.68205000000105,0.000473
40.694549999998536,0.000477
40.707049999999406,0.000543
40.71955000000028,0.000684
40.73205000000116,0.000837
40.74454999999865,0.000978
40.757049999999516,0.001052
40.76955000000039,0.001044
40.78205000000127,0.000953
40.79454999999875,0.000779
40.80704999999963,0.000585
40.819550000000504,0.000378
40.832050000001374,0.000208
40.84454999999886,0.000113
40.85704999999974,8E-05
40.869550000000615,0.000113
40.882049999998095,0.000175
40.89454999999897,0.000249
40.90704999999985,0.000303
40.91955000000072,0.000316
40.932049999998206,0.000312
40.94454999999908,0.000258
40.95704999999996,0.000192
40.96955000000083,0.000121
40.98204999999832,5.5E-05
40.994549999999194,-1.1E-05
41.00705000000006,-6.5E-05
41.01955000000094,-0.000115
41.03204999999843,-0.000173
41.044549999999305,-0.000206
41.057050000000174,-0.000239
41.06955000000105,-0.000272
41.08204999999854,-0.000272
41.09454999999941,-0.000251
41.107050000000285,-0.000226
41.11955000000116,-0.000193
41.13204999999865,-0.00016
41.14454999999952,-0.000123
41.157050000000396,-0.00011
41.16955000000127,-9.4E-05
41.18204999999875,-9.8E-05
41.19454999999963,-9.8E-05
41.20705000000051,-0.000106
41.21955000000138,-0.00011
41.232049999998864,-0.000102
41.24454999999974,-9.4E-05
41.25705000000062,-6.1E-05
41.2695499999981,-1.9E-05
41.282049999998975,4.3E-05
41.29454999999985,0.000125
41.30705000000072,0.000221
41.31954999999821,0.000316
41.332049999999086,0.000407
41.34454999999996,0.000469
41.35705000000083,0.00051
41.36954999999832,0.000523
41.3820499999992,0.00051
41.394550000000066,0.000489
41.40705000000094,0.00046
41.41954999999843,0.000432
41.43204999999931,0.000419
41.44455000000018,0.000411
41.457050000001054,0.000423
41.46954999999854,0.000432
41.48204999999941,0.000473
41.49455000000029,0.000514
41.507050000001165,0.000593
41.51954999999865,0.000696
41.53204999999952,0.00082
41.5445500000004,0.000957
41.557050000001276,0.001098
41.569549999998756,0.001218
41.58204999999963,0.001317
41.59455000000051,0.0014
41.60705000000138,0.001437
41.61954999999887,0.001445
41.632049999999744,0.001404
41.64455000000062,0.001346
41.6570499999981,0.001271
41.66954999999898,0.001176
41.682049999999855,0.001089
41.694550000000724,0.000998
41.70704999999821,0.000945
41.71954999999909,0.000907
41.732049999999965,0.000899
41.744550000000835,0.000911
41.75704999999832,0.000957
41.7695499999992,0.00099
41.78205000000007,0.001015
41.794550000000946,0.001015
41.80704999999843,0.00099
41.81954999999931,0.000932
41.83205000000018,0.000858
41.84455000000106,0.000767
41.857049999998544,0.00068
41.869549999999414,0.000597
41.88205000000029,0.000523
41.89455000000117,0.000469
41.907049999998655,0.000432
41.919549999999525,0.000394
41.9320500000004,0.000357
41.94455000000128,0.000303
41.95704999999876,0.000245
41.969549999999636,0.000154
41.98205000000051,5.1E-05
41.99455000000138,-3.2E-05
42.00704999999887,-0.00011
42.01954999999975,-0.000156
42.03205000000062,-0.000173
42.044549999998104,-0.000135
42.05704999999898,-8.6E-05
42.06954999999986,-1.9E-05
42.08205000000073,5.5E-05
42.094549999998215,9.6E-05
42.10704999999909,0.000121
42.11954999999997,0.000125
42.13205000000084,0.000109
42.144549999998326,0.000101
42.1570499999992,9.6E-05
42.16955000000007,0.000105
42.18205000000095,0.00013
42.194549999998436,0.000175
42.20704999999931,0.000216
42.21955000000018,0.000254
42.23205000000106,0.000266
42.24454999999855,0.000262
42.25704999999942,0.000241
42.269550000000294,0.000208
42.28205000000117,0.000187
42.29454999999866,0.000179
42.30704999999953,0.000183
42.319550000000405,0.0002
42.33205000000128,0.000241
42.34454999999876,0.000274
42.35704999999964,0.000303
42.369550000000515,0.000341
42.382050000001385,0.000369
42.39454999999887,0.000411
42.40704999999975,0.000436
42.419550000000626,0.000485
42.43204999999811,0.000514
42.44454999999898,0.000539
42.45704999999986,0.000531
42.46955000000073,0.000502
42.48204999999822,0.000465
42.494549999999094,0.000415
42.50704999999997,0.000369
42.51955000000084,0.000328
42.53204999999833,0.00032
42.544549999999205,0.000345
42.557050000000075,0.000374
42.56955000000095,0.000419
42.58204999999844,0.000477
42.594549999999316,0.000523
42.607050000000186,0.000568
42.61955000000106,0.000618
42.63204999999855,0.000663
42.64454999999942,0.000713
42.6570500000003,0.000779
42.66955000000117,0.000833
42.68204999999866,0.000878
42.69454999999953,0.000895
42.70705000000041,0.000887
42.719550000001284,0.000825
42.732049999998765,0.000738
42.74454999999964,0.000643
42.75705000000052,0.000539
42.76955000000139,0.000444
42.782049999998875,0.000394
42.79454999999975,0.000394
42.80705000000062,0.000419
42.81954999999811,0.000477
42.832049999998986,0.000543
42.84454999999986,0.000593
42.85705000000073,0.000622
42.86954999999822,0.000605
42.8820499999991,0.000556
42.89454999999997,0.000485
42.907050000000844,0.000403
42.91954999999833,0.000336
42.93204999999921,0.000287
42.94455000000008,0.000274
42.957050000000955,0.000283
42.96954999999844,0.000316
42.98204999999931,0.000332
42.99455000000019,0.000332
43.007050000001065,0.000299
43.01954999999855,0.000229
43.03204999999942,0.00013
43.0445500000003,1.4E-05
43.057050000001176,-0.00011
43.06954999999866,-0.000222
43.08204999999953,-0.000317
43.09455000000041,-0.000375
43.10705000000128,-0.000404
43.11954999999877,-0.000396
43.132049999999644,-0.000371
43.14455000000052,-0.000317
43.15705000000139,-0.000264
43.16954999999888,-0.000235
43.182049999999755,-0.000235
43.194550000000625,-0.000264
43.20704999999811,-0.000313
43.21954999999899,-0.000379
43.232049999999866,-0.000437
43.244550000000736,-0.00045
43.25704999999822,-0.000404
43.2695499999991,-0.000326
43.28204999999997,-0.00021
43.29455000000085,-9E-05
43.307049999998334,1E-05
43.31954999999921,6.7E-05
43.33205000000008,7.2E-05
43.34455000000096,3.8E-05
43.357049999998445,-2.4E-05
43.369549999999315,-7.3E-05
43.38205000000019,-9E-05
43.39455000000107,-6.9E-05
43.407049999998556,1E-06
43.419549999999425,8.8E-05
43.4320500000003,0.000208
43.44455000000118,0.000299
43.45704999999866,0.000386
43.469549999999536,0.00044
43.48205000000041,0.000477
43.49455000000128,0.000502
43.50704999999877,0.000506
43.51954999999965,0.000498
43.532050000000524,0.000485
43.544550000001394,0.000473
43.55704999999888,0.000448
43.56954999999976,0.000411
43.58205000000063,0.000386
43.594549999998115,0.000345
43.60704999999899,0.000303
43.61954999999987,0.00027
43.63205000000074,0.000249
43.644549999998226,0.000245
43.6570499999991,0.000262
43.66954999999997,0.00032
43.68205000000085,0.00039
43.69454999999834,0.000498
43.707049999999214,0.000597
43.71955000000008,0.000696
43.73205000000096,0.000775
43.74454999999845,0.000812
43.75704999999932,0.000833
43.769550000000194,0.000833
43.78205000000107,0.000837
43.79454999999856,0.000858
43.80704999999943,0.000907
43.819550000000305,0.000986
43.83205000000118,0.001081
43.84454999999866,0.001168
43.85704999999954,0.00123
43.869550000000416,0.001263
43.882050000001286,0.001267
43.89454999999877,0.001234
43.90704999999965,0.001189
43.91955000000053,0.001139
43.9320500000014,0.001098
43.944549999998884,0.001073
43.95704999999976,0.001073
43.96955000000063,0.001094
43.98204999999812,0.001143
43.994549999998995,0.001209
44.00704999999987,0.001292
44.01955000000074,0.001362
44.03204999999823,0.00142
44.044549999999106,0.001445
44.057049999999975,0.001412
44.06955000000085,0.00135
44.08204999999834,0.001247
44.09454999999922,0.001143
44.107050000000086,0.001036
44.11955000000096,0.000965
44.13204999999845,0.000903
44.14454999999932,0.000858
44.1570500000002,0.000812
44.169550000001074,0.000746
44.18204999999856,0.000651
44.19454999999943,0.000523
44.20705000000031,0.000382
44.219550000001185,0.000233
44.232049999998665,0.000101
44.24454999999954,5E-06
44.25705000000042,-5.3E-05
44.26955000000129,-8.6E-05
44.282049999998776,-8.2E-05
44.29454999999965,-6.1E-05
44.30705000000053,-4E-05
44.3195500000014,-1.9E-05
44.33204999999889,-3.2E-05
44.344549999999764,-4.8E-05
44.35705000000063,-0.000106
44.36954999999812,-0.000181
44.382049999999,-0.000259
44.394549999999875,-0.00035
44.407050000000744,-0.000417
44.41954999999823,-0.000454
44.43204999999911,-0.000446
44.44454999999998,-0.000388
44.457050000000855,-0.000321
44.46954999999834,-0.000239
44.48204999999922,-0.000168
44.49455000000009,-0.000127
44.507050000000966,-0.000119
44.51954999999845,-0.000119
44.53204999999932,-0.000144
44.5445500000002,-0.000123
44.55705000000108,-9E-05
44.569549999998564,-1.1E-05
44.582049999999434,9.6E-05
44.59455000000031,0.000225
44.60705000000119,0.000336
44.61954999999867,0.000419
44.632049999999545,0.000452
44.64455000000042,0.000456
44.65705000000129,0.000432
44.66954999999878,0.000411
44.682049999999656,0.000403
44.69455000000053,0.000423
44.7070500000014,0.00046
44.71954999999889,0.00051
44.73204999999977,0.00056
44.744550000000636,0.000576
44.757049999998124,0.00058
44.769549999999,0.000539
44.78204999999988,0.000485
44.79455000000075,0.000432
44.807049999998235,0.000369
44.81954999999911,0.000324
44.83204999999998,0.000303
44.84455000000086,0.000303
44.857049999998345,0.000312
44.86954999999922,0.000336
44.88205000000009,0.000357
44.89455000000097,0.00039
44.907049999998456,0.000411
44.919549999999326,0.00044
44.9320500000002,0.000456
44.94455000000108,0.000477
44.95704999999857,0.000489
44.96954999999944,0.000481
44.982050000000314,0.000494
44.99455000000119,0.000481
45.00704999999867,0.000498
45.01954999999955,0.000527
45.032050000000424,0.000568
45.044550000001294,0.00063
45.05704999999878,0.000688
45.06954999999966,0.000725
45.08205000000053,0.000734
45.094550000001405,0.000705
45.10704999999889,0.000638
45.11954999999977,0.000564
45.13205000000064,0.000485
45.14454999999813,0.000423
45.157049999999,0.00039
45.16954999999987,0.000374
45.18205000000075,0.000365
45.19454999999824,0.000336
45.207049999999114,0.00027
45.219549999999984,0.000167
45.23205000000086,5.1E-05
45.24454999999835,-6.9E-05
45.25704999999922,-0.00016
45.269550000000095,-0.000189
45.28205000000097,-0.000139
45.29454999999846,-2.4E-05
45.30704999999933,0.000138
45.319550000000206,0.000295
45.33205000000108,0.000423
45.34454999999856,0.000494
45.35704999999944,0.000502
45.36955000000032,0.000456
45.382050000001186,0.00039
45.394549999998674,0.000324
45.40704999999955,0.000303
45.41955000000043,0.000336
45.4320500000013,0.000415
45.444549999998785,0.000543
45.45704999999966,0.000659
45.46955000000053,0.000763
45.48205000000141,0.000825
45.494549999998895,0.000845
45.50704999999977,0.000825
45.51955000000064,0.0008
45.53204999999813,0.000804
45.544549999999006,0.000845
45.557049999999876,0.000924
45.56955000000075,0.001044
45.58204999999824,0.001164
45.59454999999912,0.001284
45.60704999999999,0.00135
45.619550000000864,0.001358
45.63204999999835,0.001321
45.64454999999922,0.001234
45.6570500000001,0.001139
45.669550000000974,0.00104
45.68204999999846,0.000969
45.69454999999933,0.00092
45.70705000000021,0.000911
45.719550000001085,0.000928
45.732049999998566,0.000978
45.74454999999944,0.001044
45.75705000000032,0.001135
45.76955000000119,0.001226
45.78204999999868,0.001317
45.79454999999955,0.001396
45.80705000000043,0.001441
45.8195500000013,0.001445
45.83204999999879,0.0014
45.844549999999664,0.001317
45.857050000000534,0.001214
45.86955000000141,0.001127
45.8820499999989,0.001077
45.894549999999775,0.001089
45.907050000000645,0.001147
45.91954999999813,0.001251
45.93204999999901,0.001358
45.94454999999988,0.001433
45.957050000000756,0.001462
45.96954999999824,0.001412
45.98204999999912,0.001305
45.99454999999999,0.001176
46.007050000000866,0.00104
46.019549999998354,0.000928
46.032049999999224,0.000866
46.0445500000001,0.000845
46.05705000000098,0.000858
46.069549999998465,0.000874
46.082049999999334,0.000866
46.09455000000021,0.000829
46.10705000000109,0.00075
46.11954999999857,0.000626
46.132049999999445,0.000485
46.14455000000032,0.000357
46.15705000000119,0.000241
46.16954999999868,0.000138
46.182049999999556,6.3E-05
46.19455000000043,1.4E-05
46.2070500000013,-2.8E-05
46.21954999999879,-7.7E-05
46.23204999999967,-0.000119
46.24455000000054,-0.000185
46.25705000000141,-0.000239
46.2695499999989,-0.000309
46.28204999999978,-0.000367
46.29455000000065,-0.000396
46.307049999998135,-0.000392
46.31954999999901,-0.000363
46.33204999999988,-0.00033
46.34455000000076,-0.000272
46.357049999998246,-0.000251
46.36954999999912,-0.000264
46.38204999999999,-0.000338
46.39455000000087,-0.00047
46.40704999999836,-0.000628
46.41954999999923,-0.000772
46.4320500000001,-0.000909
46.44455000000098,-0.000963
46.45704999999847,-0.000971
46.46954999999934,-0.000921
46.482050000000214,-0.000868
46.49455000000109,-0.000818
46.50704999999857,-0.000826
46.51954999999945,-0.00088
46.532050000000325,-0.00095
46.544550000001195,-0.001029
46.55704999999868,-0.001062
46.56954999999956,-0.001041
46.582050000000436,-0.000954
46.594550000001306,-0.000835
46.60704999999879,-0.000715
46.61954999999967,-0.000648
46.63205000000054,-0.000648
46.644550000001416,-0.000719
46.657049999998904,-0.00083
46.66954999999978,-0.000946
46.68205000000065,-0.001021
46.69454999999814,-0.001021
46.707049999999015,-0.000938
46.719549999999884,-0.000781
46.73205000000076,-0.000586
46.74454999999825,-0.000396
46.757049999999126,-0.000243
46.769549999999995,-0.000156
46.78205000000087,-0.000148
46.79454999999836,-0.000185
46.80704999999923,-0.000264
46.819550000000106,-0.000342
46.83205000000098,-0.000392
46.84454999999847,-0.000412
46.85704999999934,-0.000379
46.86955000000022,-0.000317
46.882050000001094,-0.00023
46.894549999998574,-0.000168
46.90704999999945,-0.000139
46.91955000000033,-0.000144
46.9320500000012,-0.000189
46.944549999998685,-0.000259
46.95704999999956,-0.000317
46.96955000000044,-0.00035
46.98205000000131,-0.000326
46.994549999998796,-0.000272
47.00704999999967,-0.000181
47.01955000000054,-9E-05
47.03205000000142,-2.4E-05
47.04454999999891,1E-06
47.05704999999978,-2.8E-05
47.06955000000065,-8.2E-05
47.08204999999814,-0.000139
47.09454999999902,-0.000177
47.10704999999989,-0.00016
47.119550000000764,-0.000102
47.13204999999825,5E-06
47.14454999999913,0.000109
47.15705,0.000196
47.169550000000875,0.000241
47.18204999999836,0.000229
47.19454999999923,0.000167
47.20705000000011,8.8E-05
47.219550000000986,2.2E-05
47.23204999999847,5E-06
47.24454999999934,2.6E-05
47.25705000000022,9.2E-05
47.2695500000011,0.000192
47.28204999999858,0.000291
47.294549999999454,0.000374
47.30705000000033,0.000419
47.3195500000012,0.000411
47.33204999999869,0.000361
47.344549999999565,0.000287
47.357050000000434,0.000208
47.36955000000131,0.00013
47.3820499999988,5.1E-05
47.394549999999676,5E-06
47.407050000000545,-2.8E-05
47.41955000000142,-4.8E-05
47.43204999999891,-5.7E-05
47.44454999999978,-8.2E-05
47.457050000000656,-9.8E-05
47.469549999998144,-0.000127
47.48204999999902,-0.00016
47.49454999999989,-0.000201
47.50705000000077,-0.000259
47.519549999998254,-0.000313
47.532049999999124,-0.000375
47.54455,-0.000429
47.55705000000088,-0.000475
47.569549999998365,-0.000479
47.582049999999235,-0.000466
47.59455000000011,-0.000404
47.60705000000099,-0.000342
47.61954999999847,-0.000264
47.632049999999346,-0.00021
47.64455000000022,-0.000168
47.65705000000109,-0.000164
47.66954999999858,-0.000173
47.68204999999946,-0.00016
47.69455000000033,-0.000131
47.7070500000012,-6.9E-05
47.71954999999869,1.4E-05
47.73204999999957,0.000105
47.74455000000044,0.000175
47.757050000001314,0.000221
47.7695499999988,0.000233
47.78204999999968,0.000216
47.79455000000055,0.000192
47.807050000001425,0.000192
47.81954999999891,0.000221
47.83204999999978,0.000299
47.84455000000066,0.000382
47.85704999999815,0.000477
47.86954999999902,0.000543
47.88204999999989,0.000568
47.89455000000077,0.000556
47.90704999999826,0.000506
47.91954999999913,0.000436
47.932050000000004,0.000386
47.94455000000088,0.000361
47.95704999999837,0.000374
47.96954999999924,0.000419
47.982050000000115,0.000498
47.99455000000099,0.000585
48.00704999999847,0.000667
48.01954999999935,0.000729
48.032050000000226,0.000767
48.044550000001095,0.000775
48.05704999999858,0.000758
48.06954999999946,0.000734
48.082050000000336,0.000713
48.094550000001206,0.000696
48.107049999998694,0.00068
48.11954999999957,0.0007
48.13205000000044,0.000721
48.14455000000132,0.000775
48.157049999998804,0.000841
48.16954999999968,0.00092
48.18205000000055,0.000994
48.19455000000143,0.001044
48.207049999998915,0.001056
48.219549999999785,0.00104
48.23205000000066,0.000982
48.24454999999815,0.000883
48.257049999999026,0.000775
48.269549999999896,0.00068
48.28205000000077,0.000609
48.29454999999826,0.000568
48.30704999999913,0.000576
48.31955000000001,0.000626
48.33205000000088,0.000696
48.34454999999837,0.000746
48.35704999999924,0.000775
48.36955000000012,0.000767
48.382050000000994,0.000709
48.394549999998475,0.000634
48.40704999999935,0.000547
48.41955000000023,0.000465
48.4320500000011,0.000394
48.444549999998586,0.000349
48.45704999999946,0.000303
48.46955000000034,0.000254
48.48205000000121,0.000192
48.494549999998696,0.000121
48.50704999999957,3.8E-05
48.51955000000044,-2.8E-05
48.53205000000132,-6.9E-05
48.54454999999881,-7.3E-05
48.557049999999684,-5.7E-05
48.569550000000554,-2.8E-05
48.58205000000143,-7E-06
48.59454999999892,-1.5E-05
48.60704999999979,-3.6E-05
48.619550000000665,-7.7E-05
48.63204999999815,-0.000131
48.64454999999903,-0.000177
48.6570499999999,-0.000197
48.669550000000775,-0.000206
48.68204999999826,-0.000214
48.69454999999913,-0.000222
48.70705000000001,-0.000247
48.719550000000886,-0.000284
48.732049999998374,-0.000326
48.74454999999924,-0.000371
48.75705000000012,-0.000388
48.769550000001,-0.000404
48.78204999999848,-0.0004
48.794549999999354,-0.0004
48.80705000000023,-0.000396
48.8195500000011,-0.000404
48.83204999999859,-0.000392
48.844549999999465,-0.000355
48.85705000000034,-0.000284
48.86955000000121,-0.000177
48.8820499999987,-6.1E-05
48.894549999999576,3.8E-05
48.907050000000446,0.000105
48.91955000000132,0.000101
48.93204999999881,3.8E-05
48.94454999999969,-6.5E-05
48.95705000000056,-0.000189
48.96955000000143,-0.000297
48.98204999999892,-0.000363
48.99454999999979,-0.000384
49.00705000000067,-0.000367
49.019549999998155,-0.00033
49.03204999999903,-0.000301
49.0445499999999,-0.000293
49.05705000000078,-0.000313
49.069549999998266,-0.000359
49.082049999999136,-0.000404
49.09455000000001,-0.000441
49.10705000000089,-0.00047
49.11954999999838,-0.000479
49.132049999999246,-0.000475
49.14455000000012,-0.000466
49.157050000001,-0.000462
49.16954999999848,-0.00045
49.18204999999936,-0.00045
49.194550000000234,-0.000425
49.207050000001104,-0.000392
49.21954999999859,-0.000346
49.23204999999947,-0.000284
49.244550000000345,-0.000226
49.257050000001215,-0.000181
49.2695499999987,-0.000148
49.28204999999958,-0.000144
49.29455000000045,-0.000144
49.307050000001325,-0.000148
49.31954999999881,-0.000152
49.33204999999969,-0.000144
49.34455000000056,-0.000119
49.357050000001436,-9.8E-05
49.369549999998924,-9E-05
49.38204999999979,-6.9E-05
49.39455000000067,-5.7E-05
49.40704999999816,-3.6E-05
49.419549999999035,1.8E-05
49.432049999999904,0.000101
49.44455000000078,0.000196
49.45704999999827,0.000303
49.46954999999914,0.000386
49.482050000000015,0.000436
49.49455000000089,0.000423
49.50704999999838,0.000365
49.51954999999925,0.000299
49.532050000000126,0.000241
49.544550000001,0.000245
49.55704999999848,0.00032
49.56954999999936,0.000485
49.58205000000024,0.000692
49.59455000000111,0.000911
49.607049999998594,0.001085
49.61954999999947,0.00118
49.63205000000034,0.001197
49.64455000000122,0.001139
49.657049999998705,0.001052
49.66954999999958,0.000957
49.68205000000045,0.000911
49.69455000000133,0.000911
49.707049999998816,0.000969
49.719549999999685,0.001036
49.73205000000056,0.001098
49.74455000000144,0.001106
49.75704999999893,0.001065
49.769549999999796,0.000961
49.78205000000067,0.000812
49.79454999999816,0.000667
49.80704999999903,0.000527
49.81954999999991,0.00044
49.832050000000784,0.000419
49.84454999999827,0.000456
49.85704999999914,0.000547
49.86955000000002,0.000647
49.882050000000895,0.000763
49.894549999998375,0.000837
49.90704999999925,0.00087
49.91955000000013,0.000841
49.932050000001,0.000754
49.944549999998486,0.000647
49.95704999999936,0.000531
49.96955000000024,0.000452
49.98205000000111,0.000415
49.9945499999986,0.000444
50.007049999999474,0.000531
50.01955000000034,0.00063
50.03205000000122,0.000729
50.04454999999871,0.000804
50.057049999999585,0.000812
50.069550000000454,0.000771
50.08205000000133,0.000684
50.09454999999882,0.000585
50.10704999999969,0.000502
50.119550000000565,0.000452
50.13205000000144,0.000448
50.14454999999893,0.000481
50.1570499999998,0.000531
50.169550000000676,0.000576
50.18204999999816,0.000601
50.19454999999903,0.000614
50.20704999999991,0.000601
50.21955000000079,0.00058
50.232049999998274,0.000556
50.244549999999144,0.000535
50.25705000000002,0.000502
50.2695500000009,0.00046
50.28204999999838,0.000365
50.294549999999255,0.000229
50.30705000000013,4.3E-05
50.319550000001,-0.00016
50.33204999999849,-0.000363
50.344549999999366,-0.000532
50.35705000000024,-0.000636
50.36955000000111,-0.000665
50.3820499999986,-0.000632
50.39454999999948,-0.000549
50.407050000000346,-0.00047
50.41955000000122,-0.000408
50.43204999999871,-0.000404
50.44454999999959,-0.000466
50.45705000000046,-0.000574
50.469550000001334,-0.000719
50.48204999999882,-0.000859
50.49454999999969,-0.000979
50.50705000000057,-0.001062
50.519550000001445,-0.001103
50.53204999999893,-0.00112
50.5445499999998,-0.001108
50.55705000000068,-0.001083
50.569549999998166,-0.001041
50.582049999999036,-0.001008
50.59454999999991,-0.000963
50.60705000000079,-0.000905
50.61954999999828,-0.000839
50.63204999999915,-0.000797
50.644550000000024,-0.000777
50.6570500000009,-0.000781
50.66954999999838,-0.00083
50.68204999999926,-0.00088
50.694550000000135,-0.000942
50.707050000001004,-0.000983
50.71954999999849,-0.000996
50.73204999999937,-0.000983
50.744550000000245,-0.000963
50.757050000001115,-0.000954
50.7695499999986,-0.000992
50.78204999999948,-0.001058
50.79455000000035,-0.001157
50.807050000001226,-0.001265
50.81954999999871,-0.001343
50.83204999999959,-0.00136
50.84455000000046,-0.001314
50.85705000000134,-0.001228
50.869549999998824,-0.00112
50.882049999999694,-0.001021
50.89455000000057,-0.000963
50.90705000000145,-0.000971
50.919549999998935,-0.000967
50.932049999999805,-0.000942
50.94455000000068,-0.000868
50.95704999999817,-0.00071
50.96954999999904,-0.000483
50.982049999999916,-0.00023
50.99455000000079,1.4E-05


==> data/homade-APD-data/b16.csv <==
0.9820499999987008,0.000469
0.9945499999995753,0.000382
1.0070500000004496,0.000283
1.0195500000013242,0.000221
1.0320499999988104,0.000216
1.044549999999685,0.000283
1.0570500000005594,0.000386
1.0695500000014337,0.000518
1.0820499999989202,0.000647
1.0945499999997945,0.000758
1.107050000000669,0.000849
1.1195499999981553,0.00092
1.1320499999990297,0.00099
1.1445499999999043,0.001065
1.1570500000007786,0.001131
1.169549999998265,0.001176
1.1820499999991394,0.001214
1.1945500000000138,0.001197
1.2070500000008884,0.001139
1.2195499999983745,0.001065
1.2320499999992491,0.000978
1.2445500000001235,0.000916
1.2570500000009979,0.000891
1.2695499999984843,0.000911
1.2820499999993586,0.000974
1.294550000000233,0.00104
1.3070500000011076,0.001089
1.3195499999985938,0.001102
1.3320499999994684,0.001056
1.3445500000003427,0.000965
1.3570500000012171,0.000849
1.3695499999987035,0.00075
1.382049999999578,0.00068
1.3945500000004523,0.000647
1.4070500000013269,0.000667
1.419549999998813,0.000713
1.4320499999996876,0.000783
1.444550000000562,0.000841
1.4570500000014364,0.000878
1.4695499999989228,0.000866
1.4820499999997971,0.000812
1.4945500000006717,0.000725
1.507049999998158,0.000601
1.5195499999990323,0.00046
1.5320499999999069,0.000316
1.5445500000007812,0.000183
1.5570499999982677,9.2E-05
1.569549999999142,3E-05
1.5820500000000164,3E-05
1.594550000000891,7.6E-05
1.6070499999983772,0.000167
1.6195499999992518,0.000274
1.6320500000001261,0.000374
1.6445500000010005,0.000444
1.657049999998487,0.000473
1.6695499999993613,0.000444
1.6820500000002356,0.000386
1.6945500000011102,0.000324
1.7070499999985964,0.000283
1.719549999999471,0.000274
1.7320500000003454,0.000341
1.7445500000012197,0.000473
1.7570499999987061,0.000638
1.7695499999995805,0.000845
1.782050000000455,0.001048
1.7945500000013295,0.001226
1.8070499999988157,0.00135
1.8195499999996902,0.001429
1.8320500000005646,0.001441
1.844550000001439,0.001412
1.8570499999989254,0.001379
1.8695499999997998,0.001342
1.8820500000006744,0.001346
1.8945499999981605,0.0014
1.9070499999990351,0.001495
1.9195499999999095,0.001627
1.9320500000007839,0.00178
1.9445499999982703,0.001896
1.9570499999991446,0.001946
1.969550000000019,0.001925
1.9820500000008936,0.001834
1.9945499999983798,0.00171
2.0070499999992544,0.001586
2.019550000000129,0.001495
2.032050000001003,0.001474
2.0445499999984893,0.001532
2.057049999999364,0.001623
2.0695500000002385,0.001739
2.0820500000011126,0.001818
2.0945499999985993,0.001834
2.1070499999994734,0.001784
2.119550000000348,0.001673
2.1320500000012226,0.001553
2.1445499999987088,0.001449
2.1570499999995834,0.001408
2.1695500000004575,0.001412
2.182050000001332,0.001453
2.1945499999988183,0.001487
2.207049999999693,0.001478
2.2195500000005675,0.001404
2.2320500000014416,0.001251
2.2445499999989282,0.001073
2.2570499999998024,0.000878
2.269550000000677,0.000729
2.282049999998163,0.000634
2.2945499999990377,0.000614
2.3070499999999123,0.00063
2.3195500000007865,0.000672
2.3320499999982727,0.000684
2.3445499999991473,0.000651
2.357050000000022,0.00058
2.369550000000896,0.000489
2.3820499999983826,0.000378
2.3945499999992568,0.000295
2.4070500000001314,0.000258
2.419550000001006,0.000262
2.432049999998492,0.000303
2.4445499999993667,0.000341
2.457050000000241,0.000374
2.4695500000011155,0.000374
2.4820499999986017,0.000328
2.4945499999994762,0.000241
2.507050000000351,0.000121
2.519550000001225,1E-05
2.5320499999987116,-9E-05
2.5445499999995858,-0.000135
2.5570500000004603,-0.000144
2.569550000001335,-9.4E-05
2.582049999998821,-2.4E-05
2.5945499999996957,5.5E-05
2.60705000000057,0.000101
2.6195500000014444,8.8E-05
2.6320499999989306,1E-06
2.6445499999998052,-0.000156
2.6570500000006794,-0.000359
2.669549999998166,-0.000561
2.68204999999904,-0.00071
2.6945499999999147,-0.000793
2.7070500000007893,-0.000768
2.7195499999982755,-0.000648
2.73204999999915,-0.000466
2.7445500000000242,-0.000272
2.757050000000899,-0.000102
2.769549999998385,1E-05
2.7820499999992596,5.5E-05
2.794550000000134,4.7E-05
2.8070500000010083,1E-05
2.819549999998495,-4E-05
2.832049999999369,-7.3E-05
2.8445500000002437,-8.6E-05
2.8570500000011183,-8.2E-05
2.8695499999986045,-8.2E-05
2.882049999999479,-8.6E-05
2.8945500000003532,-7.3E-05
2.907050000001228,-6.1E-05
2.919549999998714,-3.6E-05
2.9320499999995886,3.8E-05
2.9445500000004627,0.000121
2.9570500000013373,0.000233
2.9695499999988235,0.000324
2.982049999999698,0.000374
2.9945500000005727,0.000353
3.007050000001447,0.000291
3.0195499999989335,0.000187
3.0320499999998076,8E-05
3.044550000000682,1.4E-05
3.0570499999981684,1.8E-05
3.069549999999043,0.000109
3.0820499999999176,0.000278
3.0945500000007917,0.000489
3.1070499999982784,0.000696
3.1195499999991525,0.000854
3.132050000000027,0.000932
3.1445500000009017,0.000928
3.157049999998388,0.000841
3.1695499999992625,0.000696
3.1820500000001366,0.000539
3.194550000001011,0.00039
3.2070499999984974,0.000287
3.219549999999372,0.000229
3.232050000000246,0.000216
3.2445500000011207,0.000254
3.257049999998607,0.000295
3.2695499999994815,0.000341
3.282050000000356,0.000374
3.29455000000123,0.000398
3.307049999998717,0.000403
3.319549999999591,0.00039
3.3320500000004656,0.000386
3.34455000000134,0.000394
3.3570499999988264,0.000407
3.369549999999701,0.000423
3.382050000000575,0.000456
3.3945500000014497,0.000494
3.407049999998936,0.000535
3.4195499999998105,0.000568
3.432050000000685,0.000622
3.4445499999981712,0.00068
3.457049999999046,0.000742
3.46954999999992,0.000816
3.4820500000007946,0.000891
3.4945499999982808,0.00094
3.5070499999991553,0.000978
3.5195500000000295,0.000978
3.532050000000904,0.00094
3.5445499999983903,0.000883
3.557049999999265,0.000804
3.5695500000001394,0.000729
3.5820500000010136,0.000667
3.5945499999985002,0.000634
3.6070499999993744,0.000622
3.619550000000249,0.00063
3.6320500000011235,0.000659
3.6445499999986097,0.0007
3.6570499999994843,0.000742
3.6695500000003585,0.000791
3.682050000001233,0.000833
3.6945499999987192,0.000854
3.707049999999594,0.000866
3.7195500000004684,0.000845
3.7320500000013426,0.000787
3.7445499999988288,0.000696
3.7570499999997033,0.000576
3.769550000000578,0.000436
3.782050000001452,0.000312
3.7945499999989387,0.000208
3.807049999999813,0.000158
3.8195500000006875,0.000163
3.8320499999981736,0.000212
3.8445499999990482,0.000283
3.857049999999923,0.000369
3.869550000000797,0.000427
3.8820499999982836,0.000436
3.8945499999991577,0.000411
3.9070500000000323,0.000349
3.919550000000907,0.000266
3.932049999998393,0.000187
3.9445499999992677,0.000121
3.957050000000142,8.4E-05
3.9695500000010164,7.2E-05
3.9820499999985026,7.6E-05
3.994549999999377,8.4E-05
4.007050000000252,9.2E-05
4.019550000001126,0.000101
4.032049999998613,0.000105
4.044549999999487,0.000109
4.057050000000361,0.000117
4.069550000001236,0.000142
4.082049999998722,0.000183
4.094549999999597,0.000249
4.107050000000471,0.000324
4.119550000001345,0.000411
4.132049999998832,0.000514
4.144549999999706,0.000618
4.157050000000581,0.000717
4.1695499999980665,0.000812
4.182049999998942,0.000891
4.194549999999816,0.000949
4.20705000000069,0.000986
4.2195499999981765,0.000998
4.232049999999051,0.000998
4.244549999999926,0.000982
4.2570500000008,0.000978
4.269549999998286,0.000957
4.282049999999161,0.000924
4.294550000000035,0.000895
4.30705000000091,0.000849
4.3195499999983955,0.000796
4.3320499999992705,0.000734
4.344550000000145,0.000667
4.357050000001019,0.000601
4.3695499999985055,0.000552
4.38204999999938,0.000535
4.394550000000255,0.000523
4.407050000001129,0.000535
4.419549999998615,0.000564
4.43204999999949,0.000605
4.444550000000364,0.000659
4.457050000001239,0.000705
4.4695499999987245,0.000758
4.482049999999599,0.000808
4.494550000000474,0.000829
4.507050000001348,0.000833
4.5195499999988344,0.000804
4.532049999999709,0.000754
4.544550000000583,0.000667
4.557049999998069,0.00058
4.5695499999989435,0.000489
4.5820499999998185,0.000415
4.594550000000693,0.000361
4.607049999998179,0.000345
4.6195499999990535,0.000336
4.632049999999928,0.000357
4.644550000000803,0.000394
4.657049999998288,0.000423
4.669549999999163,0.000452
4.682050000000038,0.000465
4.694550000000912,0.00046
4.707049999998398,0.000432
4.7195499999992725,0.000386
4.7320500000001475,0.000324
4.744550000001022,0.000245
4.757049999998508,0.000171
4.7695499999993825,9.6E-05
4.782050000000257,2.2E-05
4.794550000001132,-5.7E-05
4.807049999998617,-0.000119
4.819549999999492,-0.000177
4.8320500000003666,-0.000206
4.844550000001241,-0.000201
4.857049999998727,-0.000152
4.8695499999996015,-4E-05
4.8820500000004765,0.000101
4.894550000001351,0.000266
4.907049999998837,0.000411
4.919549999999711,0.00051
4.932050000000586,0.000535
4.944549999998072,0.000498
4.957049999998946,0.000407
4.969549999999821,0.000299
4.9820500000006955,0.000196
4.994549999998182,0.000142
5.007049999999056,0.000138
5.0195499999999305,0.000175
5.0320500000008055,0.000225
5.044549999998291,0.00027
5.057049999999165,0.000287
5.06955000000004,0.000266
5.082050000000915,0.000225
5.094549999998401,0.000196
5.107049999999275,0.000187
5.1195500000001495,0.000221
5.1320500000010245,0.000295
5.14454999999851,0.000374
5.157049999999385,0.000432
5.169550000000259,0.000427
5.182050000001134,0.000357
5.19454999999862,0.000241
5.207049999999494,8.4E-05
5.219550000000369,-4.4E-05
5.2320500000012435,-0.000115
5.24454999999873,-0.000106
5.257049999999604,-2.4E-05
5.2695500000004785,0.000109
5.2820500000013535,0.000254
5.294549999998839,0.000365
5.307049999999714,0.000423
5.319550000000588,0.000415
5.332049999998075,0.000361
5.344549999998949,0.000283
5.357049999999823,0.000204
5.369550000000698,0.000175
5.382049999998184,0.000204
5.394549999999059,0.000287
5.407049999999933,0.000419
5.419550000000807,0.000556
5.432049999998294,0.000672
5.444549999999168,0.00075
5.457050000000043,0.000779
5.469550000000917,0.00075
5.482049999998404,0.000696
5.494549999999278,0.000643
5.507050000000152,0.000601
5.519550000001027,0.000593
5.532049999998513,0.000622
5.544549999999388,0.000672
5.557050000000262,0.000705
5.569550000001136,0.000709
5.582049999998623,0.000676
5.594549999999497,0.000568
5.607050000000372,0.00044
5.619550000001246,0.000283
5.632049999998732,0.000125
5.644549999999607,2.6E-05
5.657050000000481,-2.4E-05
5.6695500000013554,-3.2E-05
5.682049999998842,1E-05
5.694549999999716,8.8E-05
5.707050000000591,0.000183
5.719549999998077,0.000278
5.732049999998952,0.000378
5.744549999999826,0.000473
5.7570500000007,0.000547
5.769549999998187,0.000605
5.782049999999061,0.00063
5.794549999999936,0.000622
5.80705000000081,0.000572
5.819549999998297,0.000494
5.832049999999171,0.000394
5.844550000000045,0.000299
5.85705000000092,0.000245
5.869549999998406,0.000229
5.882049999999281,0.000249
5.894550000000155,0.000287
5.907050000001029,0.000341
5.919549999998516,0.000374
5.93204999999939,0.000378
5.944550000000265,0.000349
5.957050000001139,0.000316
5.969549999998626,0.000283
5.9820499999995,0.000291
5.994550000000374,0.000349
6.007050000001249,0.00044
6.019549999998735,0.000531
6.03204999999961,0.000585
6.044550000000484,0.000572
6.057050000001358,0.000485
6.069549999998845,0.000324
6.082049999999719,0.000134
6.094550000000594,-3.2E-05
6.10704999999808,-0.000144
6.119549999998955,-0.000156
6.132049999999829,-8.6E-05
6.144550000000703,5.1E-05
6.15704999999819,0.000212
6.169549999999064,0.000324
6.182049999999939,0.00039
6.194550000000813,0.000365
6.207049999998299,0.00027
6.219549999999174,0.000134
6.232050000000048,-7E-06
6.244550000000922,-0.000123
6.257049999998409,-0.000214
6.269549999999283,-0.000251
6.282050000000158,-0.000247
6.294550000001032,-0.000201
6.307049999998519,-0.000135
6.319549999999393,-4.4E-05
6.332050000000267,7.2E-05
6.344550000001142,0.000216
6.357049999998628,0.000361
6.369549999999503,0.000502
6.382050000000377,0.000605
6.394550000001251,0.000676
6.407049999998738,0.000672
6.419549999999612,0.000609
6.432050000000487,0.000514
6.444550000001361,0.000403
6.457049999998848,0.000316
6.469549999999722,0.000262
6.482050000000596,0.000241
6.494549999998083,0.000278
6.507049999998957,0.000332
6.519549999999832,0.000407
6.532050000000706,0.000477
6.544549999998193,0.000556
6.557049999999067,0.000618
6.569549999999941,0.000663
6.582050000000816,0.000705
6.594549999998302,0.000713
6.607049999999177,0.000713
6.619550000000051,0.000676
6.632050000000925,0.00063
6.644549999998412,0.000589
6.657049999999286,0.000572
6.669550000000161,0.000601
6.682050000001035,0.000672
6.694549999998522,0.000771
6.707049999999396,0.000862
6.71955000000027,0.000911
6.732050000001145,0.000899
6.744549999998631,0.000808
6.757049999999506,0.00068
6.76955000000038,0.000527
6.782050000001254,0.000411
6.794549999998741,0.000336
6.807049999999615,0.000345
6.819550000000489,0.000411
6.832050000001364,0.00051
6.84454999999885,0.000609
6.857049999999725,0.000676
6.869550000000599,0.000688
6.8820499999980855,0.000663
6.89454999999896,0.000614
6.907049999999834,0.000564
6.919550000000709,0.000527
6.932049999998195,0.00051
6.94454999999907,0.000489
6.957049999999944,0.00046
6.969550000000818,0.000415
6.982049999998305,0.000345
6.994549999999179,0.000254
7.007050000000054,0.000187
7.019550000000928,0.000142
7.0320499999984145,0.000134
7.044549999999289,0.000154
7.057050000000163,0.000192
7.069550000001038,0.000208
7.082049999998524,0.000196
7.094549999999399,0.000113
7.107050000000273,-1.5E-05
7.119550000001147,-0.000177
7.1320499999986335,-0.000338
7.144549999999508,-0.000454
7.157050000000383,-0.00052
7.169550000001257,-0.000516
7.1820499999987435,-0.000458
7.194549999999618,-0.000363
7.207050000000492,-0.000255
7.219550000001367,-0.000185
7.232049999998853,-0.000148
7.244549999999728,-0.00016
7.257050000000602,-0.000206
7.269549999998088,-0.000243
7.2820499999989625,-0.000251
7.294549999999837,-0.000214
7.307050000000712,-0.000123
7.319549999998197,1.4E-05
7.3320499999990725,0.000146
7.344549999999947,0.00027
7.357050000000821,0.000324
7.369549999998307,0.000299
7.3820499999991815,0.000225
7.394550000000056,0.00013
7.407050000000931,5.1E-05
7.4195499999984165,3E-05
7.4320499999992915,7.6E-05
7.444550000000166,0.000204
7.45705000000104,0.000378
7.469549999998526,0.000552
7.482049999999401,0.000696
7.494550000000276,0.000758
7.50705000000115,0.000754
7.519549999998636,0.000684
7.5320499999995105,0.000576
7.544550000000385,0.000485
7.55705000000126,0.000423
7.5695499999987454,0.000419
7.5820499999996205,0.000473
7.594550000000495,0.000572
7.607050000001369,0.000688
7.619549999998855,0.000804
7.6320499999997296,0.000899
7.644550000000605,0.000957
7.65704999999809,0.000974
7.669549999998965,0.000949
7.6820499999998395,0.000891
7.694550000000714,0.000833
7.7070499999982,0.000754
7.719549999999074,0.000676
7.7320499999999495,0.000593
7.744550000000824,0.000514
7.75704999999831,0.000432
7.769549999999184,0.000341
7.7820500000000585,0.000258
7.794550000000934,0.000187
7.807049999998419,0.000138
7.819549999999294,0.000125
7.8320500000001685,0.000142
7.844550000001043,0.000208
7.857049999998529,0.000307
7.869549999999403,0.000415
7.8820500000002784,0.00051
7.894550000001153,0.000564
7.907049999998639,0.000576
7.919549999999513,0.00056
7.9320500000003875,0.00051
7.9445500000012625,0.000465
7.957049999998748,0.000452
7.969549999999622,0.000494
7.9820500000004975,0.000568
7.994550000001372,0.000663
8.007049999998857,0.000754
8.019549999999732,0.000808
8.032050000000607,0.000808
8.044549999998093,0.000754
8.057049999998968,0.000663
8.069549999999841,0.00058
8.082050000000716,0.000535
8.094549999998202,0.000543
8.107049999999077,0.000618
8.119549999999952,0.000717
8.132050000000826,0.000833
8.144549999998313,0.000907
8.157049999999186,0.000916
8.169550000000061,0.000854
8.182050000000936,0.000734
8.194549999998422,0.000572
8.207049999999297,0.000419
8.21955000000017,0.000295
8.232050000001045,0.000221
8.244549999998531,0.000204
8.257049999999406,0.000221
8.269550000000281,0.000245
8.282050000001155,0.00027
8.294549999998642,0.000278
8.307049999999515,0.000262
8.31955000000039,0.000204
8.332050000001265,0.00013
8.344549999998751,3.4E-05
8.357049999999626,-7.3E-05
8.3695500000005,-0.000185
8.382050000001374,-0.000288
8.39454999999886,-0.000392
8.407049999999735,-0.000483
8.41955000000061,-0.000541
8.432049999998096,-0.000586
8.444549999998971,-0.000586
8.457049999999844,-0.000574
8.46955000000072,-0.000528
8.482049999998205,-0.00047
8.49454999999908,-0.000404
8.507049999999955,-0.000334
8.519550000000828,-0.000272
8.532049999998316,-0.000214
8.54454999999919,-0.000164
8.557050000000064,-0.000119
8.56955000000094,-9E-05
8.582049999998425,-8.6E-05
8.5945499999993,-0.00011
8.607050000000173,-0.000168
8.619550000001048,-0.000255
8.632049999998534,-0.000355
8.644549999999409,-0.000462
8.657050000000284,-0.000537
8.669550000001157,-0.000586
8.682049999998645,-0.000586
8.694549999999518,-0.000545
8.707050000000393,-0.000466
8.719550000001268,-0.000396
8.732049999998754,-0.000342
8.744549999999629,-0.000313
8.757050000000502,-0.000321
8.769550000001377,-0.000346
8.782049999998863,-0.000375
8.794549999999738,-0.000384
8.807050000000611,-0.000346
8.819549999998099,-0.000276
8.832049999998972,-0.000164
8.844549999999847,-4E-05
8.857050000000722,6.7E-05
8.869549999998208,0.000138
8.882049999999083,0.000154
8.894549999999956,0.000121
8.907050000000831,4.7E-05
8.919549999998317,-4E-05
8.932049999999192,-0.000115
8.944550000000067,-0.000144
8.95705000000094,-0.00011
8.969549999998428,-1.5E-05
8.982049999999301,0.00013
8.994550000000176,0.000303
9.007050000001051,0.000469
9.019549999998537,0.000605
9.032049999999412,0.000688
9.044550000000285,0.000709
9.05705000000116,0.000643
9.069549999998646,0.00056
9.082049999999521,0.000452
9.094550000000396,0.000357
9.10705000000127,0.000299
9.119549999998757,0.000283
9.13204999999963,0.000316
9.144550000000505,0.000369
9.15705000000138,0.000423
9.169549999998866,0.00046
9.182049999999741,0.000473
9.194550000000614,0.000452
9.207049999998102,0.000423
9.219549999998975,0.000407
9.23204999999985,0.000407
9.244550000000725,0.00044
9.25704999999821,0.000498
9.269549999999086,0.000556
9.282049999999959,0.000614
9.294550000000834,0.000622
9.30704999999832,0.000589
9.319549999999195,0.000502
9.33205000000007,0.000403
9.344550000000943,0.000278
9.35704999999843,0.000163
9.369549999999304,8E-05
9.382050000000179,4.3E-05
9.394550000001054,3E-05
9.40704999999854,5.5E-05
9.419549999999415,8.8E-05
9.432050000000288,0.000125
9.444550000001163,0.000138
9.457049999998649,0.000134
9.469549999999524,0.000113
9.482050000000399,8E-05
9.494550000001272,4.3E-05
9.50704999999876,1E-05
9.519549999999633,-1.9E-05
9.532050000000508,-4.8E-05
9.544550000001383,-6.1E-05
9.557049999998869,-8.6E-05
9.569549999999744,-0.000106
9.582050000000617,-0.000139
9.594549999998105,-0.000181
9.607049999998978,-0.000214
9.619549999999853,-0.000264
9.632050000000728,-0.000309
9.644549999998214,-0.000346
9.657049999999089,-0.00035
9.669549999999962,-0.00035
9.682050000000837,-0.000338
9.694549999998323,-0.000321
9.707049999999198,-0.000321
9.719550000000073,-0.000317
9.732050000000946,-0.000342
9.744549999998434,-0.000371
9.757049999999307,-0.000404
9.769550000000182,-0.000437
9.782050000001057,-0.000462
9.794549999998543,-0.000454
9.807049999999418,-0.000433
9.81955000000029,-0.000384
9.832050000001166,-0.00033
9.844549999998652,-0.00028
9.857049999999527,-0.00023
9.869550000000402,-0.000218
9.882050000001275,-0.000235
9.894549999998763,-0.000268
9.907049999999636,-0.000317
9.91955000000051,-0.000363
9.932050000001386,-0.000371
9.944549999998872,-0.000334
9.957049999999745,-0.000239
9.96955000000062,-9E-05
9.982049999998106,7.2E-05
9.99454999999898,0.000233
10.007049999999856,0.000341
10.019550000000729,0.000407
10.032049999998216,0.000398
10.04454999999909,0.000357
10.057049999999965,0.000303
10.06955000000084,0.000278
10.082049999998326,0.000295
10.0945499999992,0.000374
10.107050000000074,0.000506
10.119550000000949,0.000659
10.132049999998435,0.000796
10.14454999999931,0.000895
10.157050000000185,0.00094
10.169550000001058,0.000924
10.182049999998545,0.000874
10.194549999999419,0.000825
10.207050000000294,0.000775
10.219550000001169,0.000771
10.232049999998654,0.000804
10.24454999999953,0.000862
10.257050000000403,0.00092
10.269550000001278,0.000969
10.282049999998764,0.000978
10.294549999999639,0.000957
10.307050000000514,0.00092
10.319550000001387,0.000883
10.332049999998874,0.000866
10.344549999999748,0.000878
10.357050000000623,0.000916
10.369549999998108,0.000953
10.382049999998983,0.000974
10.394549999999859,0.000961
10.407050000000732,0.000891
10.41954999999822,0.000783
10.432049999999093,0.000659
10.444549999999968,0.000547
10.457050000000843,0.000489
10.469549999998328,0.000494
10.482049999999203,0.000564
10.494550000000077,0.000663
10.507050000000952,0.000754
10.519549999998437,0.00082
10.532049999999312,0.000829
10.544550000000187,0.000758
10.55705000000106,0.000663
10.569549999998548,0.000535
10.582049999999422,0.000432
10.594550000000297,0.000341
10.607050000001172,0.000283
10.619549999998657,0.000237
10.632049999999532,0.000183
10.644550000000406,0.000113
10.65705000000128,5E-06
10.669549999998766,-0.000127
10.682049999999641,-0.000251
10.694550000000516,-0.00035
10.70705000000139,-0.000379
10.719549999998877,-0.000346
10.73204999999975,-0.000239
10.744550000000626,-8.6E-05
10.757049999998111,4.3E-05
10.769549999998986,0.000117
10.782049999999861,9.6E-05
10.794550000000735,-2.4E-05
10.807049999998222,-0.000235
10.819549999999095,-0.00047
10.83204999999997,-0.000681
10.844550000000845,-0.000806
10.857049999998331,-0.000797
10.869549999999206,-0.000698
10.88205000000008,-0.000512
10.894550000000955,-0.000309
10.90704999999844,-0.000156
10.919549999999315,-9.4E-05
10.93205000000019,-0.000139
10.944550000001064,-0.000272
10.957049999998551,-0.000412
10.969549999999424,-0.00052
10.9820500000003,-0.000545
10.994550000001174,-0.000446
11.00704999999866,-0.000251
11.019549999999535,-2.4E-05
11.032050000000408,0.000167
11.044550000001284,0.000295
11.05704999999877,0.000312
11.069549999999644,0.000233
11.08205000000052,0.000125
11.094550000001393,3E-05
11.107049999998878,5E-06
11.119549999999753,7.6E-05
11.132050000000628,0.000245
11.144549999998114,0.000448
11.15704999999899,0.000651
11.169549999999862,0.000775
11.182050000000737,0.000796
11.194549999998223,0.000721
11.207049999999098,0.00058
11.219549999999973,0.000415
11.232050000000847,0.000283
11.244549999998334,0.000208
11.257049999999207,0.0002
11.269550000000082,0.000237
11.282050000000957,0.000312
11.294549999998443,0.000403
11.307049999999318,0.000481
11.319550000000191,0.000556
11.332050000001066,0.000626
11.344549999998552,0.000692
11.357049999999427,0.000754
11.369550000000302,0.000804
11.382050000001176,0.000841
11.394549999998663,0.000845
11.407049999999536,0.000808
11.419550000000411,0.000746
11.432050000001286,0.000667
11.444549999998772,0.000601
11.457049999999647,0.000556
11.46955000000052,0.000527
11.482050000001395,0.000494
11.494549999998881,0.000444
11.507049999999756,0.000341
11.519550000000631,0.000208
11.532049999998117,5.9E-05
11.544549999998992,-7.7E-05
11.557049999999865,-0.000193
11.56955000000074,-0.000226
11.582049999998226,-0.000193
11.594549999999101,-0.000102
11.607049999999976,3.8E-05
11.61955000000085,0.000192
11.632049999998337,0.000299
11.64454999999921,0.000369
11.657050000000085,0.000365
11.66955000000096,0.00032
11.682049999998446,0.000216
11.694549999999321,7.6E-05
11.707050000000194,-7.7E-05
11.71955000000107,-0.000226
11.732049999998555,-0.000342
11.74454999999943,-0.000417
11.757050000000305,-0.000441
11.769550000001178,-0.000392
11.782049999998666,-0.000309
11.79454999999954,-0.000218
11.807050000000414,-0.000135
11.81955000000129,-0.00011
11.832049999998775,-0.000173
11.84454999999965,-0.000301
11.857050000000523,-0.000462
11.869550000001398,-0.000619
11.882049999998884,-0.000735
11.894549999999759,-0.000752
11.907050000000634,-0.000677
11.91954999999812,-0.000528
11.932049999998995,-0.000342
11.944549999999868,-0.000164
11.957050000000743,-4.4E-05
11.969549999998229,1.8E-05
11.982049999999104,1.8E-05
11.994549999999979,-1.9E-05
12.007050000000852,-6.9E-05
12.01954999999834,-9.8E-05
12.032049999999213,-8.6E-05
12.044550000000088,-4E-05
12.057050000000963,1.4E-05
12.069549999998449,7.2E-05
12.082049999999324,0.000105
12.094550000000197,0.000125
12.107050000001072,0.000125
12.119549999998558,0.000138
12.132049999999433,0.000183
12.144550000000308,0.000274
12.157050000001181,0.000407
12.169549999998669,0.000572
12.182049999999542,0.000721
12.194550000000417,0.000845
12.207050000001292,0.000916
12.219549999998778,0.000928
12.232049999999653,0.000895
12.244550000000526,0.000829
12.257050000001401,0.00075
12.269549999998887,0.00068
12.282049999999762,0.000643
12.294550000000635,0.00063
12.307049999998123,0.000651
12.319549999998996,0.000717
12.332049999999871,0.000816
12.344550000000746,0.000949
12.357049999998232,0.001098
12.369549999999107,0.001251
12.38204999999998,0.001375
12.394550000000855,0.001449
12.40704999999834,0.001437
12.419549999999216,0.001379
12.43205000000009,0.001271
12.444550000000964,0.00116
12.457049999998452,0.001073
12.469549999999325,0.001044
12.4820500000002,0.001094
12.494550000001075,0.001193
12.50704999999856,0.001317
12.519549999999436,0.001416
12.532050000000309,0.001445
12.544550000001184,0.001408
12.55704999999867,0.001288
12.569549999999545,0.001131
12.58205000000042,0.000978
12.594550000001293,0.000854
12.60704999999878,0.000783
12.619549999999654,0.00075
12.632050000000529,0.000725
12.644550000001404,0.000684
12.65704999999889,0.000589
12.669549999999765,0.000456
12.682050000000638,0.000295
12.694549999998126,0.000154
12.707049999998999,3.8E-05
12.719549999999874,-1.1E-05
12.732050000000749,-1.1E-05
12.744549999998235,1.4E-05
12.75704999999911,3E-05
12.769549999999983,2.2E-05
12.782050000000858,-3.6E-05
12.794549999998344,-0.000131
12.807049999999219,-0.000243
12.819550000000094,-0.000326
12.832050000000967,-0.000379
12.844549999998454,-0.000384
12.857049999999328,-0.000355
12.869550000000203,-0.000305
12.882050000001078,-0.000284
12.894549999998564,-0.000288
12.907049999999439,-0.000321
12.919550000000312,-0.000396
12.932050000001187,-0.000491
12.944549999998673,-0.00059
12.957049999999548,-0.000681
12.969550000000423,-0.000739
12.982050000001296,-0.000768
12.994549999998783,-0.000768
13.007049999999657,-0.000731
13.019550000000532,-0.000669
13.032050000001407,-0.000595
13.044549999998893,-0.000512
13.057049999999768,-0.000433
13.06955000000064,-0.000379
13.082049999998128,-0.000346
13.094549999999002,-0.000326
13.107049999999877,-0.000313
13.119550000000752,-0.000297
13.132049999998237,-0.000272
13.144549999999112,-0.000235
13.157049999999986,-0.000185
13.16955000000086,-0.000139
13.182049999998346,-9.8E-05
13.194549999999222,-5.7E-05
13.207050000000097,-2.4E-05
13.21955000000097,1.8E-05
13.232049999998457,7.6E-05
13.24454999999933,0.000167
13.257050000000206,0.000278
13.26955000000108,0.000419
13.282049999998566,0.000572
13.294549999999441,0.000729
13.307050000000315,0.000862
13.31955000000119,0.000986
13.332049999998675,0.001089
13.34454999999955,0.001172
13.357050000000426,0.001226
13.369550000001299,0.001271
13.382049999998785,0.001309
13.39454999999966,0.001342
13.407050000000535,0.001371
13.419550000001408,0.0014
13.432049999998895,0.001441
13.444549999999769,0.001499
13.457050000000644,0.001553
13.46954999999813,0.001623
13.482049999999004,0.001698
13.49454999999988,0.00176
13.507050000000753,0.001784
13.51954999999824,0.001809
13.532049999999114,0.001818
13.544549999999989,0.001805
13.557050000000864,0.001797
13.56954999999835,0.001789
13.582049999999224,0.001789
13.594550000000098,0.001797
13.607050000000973,0.001784
13.619549999998458,0.001776
13.632049999999333,0.001731
13.644550000000208,0.001669
13.657050000001082,0.00159
13.66954999999857,0.001516
13.682049999999442,0.001449
13.694550000000318,0.001396
13.707050000001193,0.001375
13.719549999998678,0.001379
13.732049999999553,0.001383
13.744550000000427,0.001379
13.757050000001302,0.001354
13.769549999998787,0.001296
13.782049999999662,0.001205
13.794550000000537,0.001098
13.80705000000141,0.000978
13.819549999998898,0.000878
13.832049999999771,0.000808
13.844550000000647,0.000771
13.857049999998132,0.000779
13.869549999999007,0.000816
13.882049999999882,0.000883
13.894550000000756,0.000924
13.907049999998243,0.000936
13.919549999999116,0.000903
13.932049999999991,0.000833
13.944550000000866,0.000696
13.957049999998352,0.00056
13.969549999999227,0.000423
13.9820500000001,0.000336
13.994550000000975,0.000287
14.007049999998461,0.000295
14.019549999999336,0.000341
14.032050000000211,0.000386
14.044550000001085,0.000419
14.057049999998572,0.00039
14.069549999999445,0.000316
14.08205000000032,0.000196
14.094550000001195,8E-05
14.107049999998681,-1.5E-05
14.119549999999556,-6.5E-05
14.13205000000043,-4.8E-05
14.144550000001304,1.8E-05
14.15704999999879,0.000113
14.169549999999665,0.0002
14.18205000000054,0.000245
14.194550000001414,0.000262
14.207049999998901,0.000241
14.219549999999774,0.000196
14.23205000000065,0.000167
14.244549999998135,0.000167
14.25704999999901,0.000196
14.269549999999885,0.000258
14.282050000000758,0.00032
14.294549999998246,0.000382
14.30704999999912,0.000432
14.319549999999994,0.00044
14.33205000000087,0.00044
14.344549999998355,0.000456
14.35704999999923,0.000489
14.369550000000103,0.000543
14.382050000000978,0.000609
14.394549999998464,0.000692
14.407049999999339,0.00075
14.419550000000214,0.000775
14.432050000001087,0.000779
14.444549999998575,0.000763
14.457049999999448,0.00075
14.469550000000323,0.000771
14.482050000001198,0.00082
14.494549999998684,0.00092
14.507049999999559,0.001036
14.519550000000432,0.001156
14.532050000001307,0.001238
14.544549999998793,0.001296
14.557049999999668,0.001305
14.569550000000541,0.001276
14.582050000001416,0.001238
14.594549999998902,0.001197
14.607049999999777,0.00118
14.619550000000652,0.00118
14.632049999998138,0.001214
14.644549999999013,0.001238
14.657049999999886,0.001259
14.669550000000761,0.001271
14.682049999998247,0.001267
14.694549999999122,0.001263
14.707049999999997,0.001259
14.71955000000087,0.001259
14.732049999998358,0.001259
14.744549999999231,0.001255
14.757050000000106,0.001234
14.769550000000981,0.00118
14.782049999998467,0.001106
14.794549999999342,0.001003
14.807050000000215,0.000887
14.81955000000109,0.000783
14.832049999998576,0.000713
14.844549999999451,0.000684
14.857050000000326,0.000717
14.8695500000012,0.000804
14.882049999998687,0.000907
14.89454999999956,0.001007
14.907050000000435,0.001085
14.91955000000131,0.001118
14.932049999998796,0.001098
14.944549999999671,0.001003
14.957050000000544,0.000866
14.96955000000142,0.000717
14.982049999998905,0.00056
14.99454999999978,0.000411
15.007050000000655,0.000291
15.01954999999814,0.000192
15.032049999999016,0.000113
15.044549999999889,6.3E-05
15.057050000000764,2.6E-05
15.06954999999825,1E-06
15.082049999999125,-2.4E-05
15.09455,-3.6E-05
15.107050000000873,-5.7E-05
15.11954999999836,-6.1E-05
15.132049999999234,-7.3E-05
15.144550000000109,-7.7E-05
15.157050000000984,-9.4E-05
15.16954999999847,-0.000102
15.182049999999345,-0.000135
15.194550000000218,-0.000173
15.207050000001093,-0.000226
15.219549999998579,-0.000293
15.232049999999454,-0.000375
15.244550000000329,-0.000462
15.257050000001202,-0.000549
15.26954999999869,-0.000624
15.282049999999563,-0.000669
15.294550000000438,-0.000661
15.307050000001313,-0.000603
15.319549999998799,-0.000512
15.332049999999674,-0.000379
15.344550000000547,-0.000239
15.357050000001422,-0.000102
15.369549999998908,1E-05
15.382049999999783,9.6E-05
15.394550000000658,0.000171
15.407049999998144,0.000254
15.419549999999019,0.000336
15.432049999999892,0.000436
15.444550000000767,0.000547
15.457049999998253,0.000663
15.469549999999128,0.000767
15.482050000000003,0.000841
15.494550000000876,0.00087
15.507049999998364,0.00087
15.519549999999237,0.000849
15.532050000000112,0.00082
15.544550000000987,0.000812
15.557049999998473,0.000796
15.569549999999348,0.000816
15.582050000000221,0.000858
15.594550000001096,0.000903
15.607049999998582,0.00094
15.619549999999457,0.000965
15.632050000000332,0.000982
15.644550000001205,0.000953
15.657049999998693,0.00092
15.669549999999566,0.000887
15.68205000000044,0.000858
15.694550000001316,0.000837
15.707049999998802,0.000837
15.719549999999675,0.000858
15.73205000000055,0.000887
15.744550000001425,0.000928
15.75704999999891,0.000957
15.769549999999786,0.000994
15.782050000000659,0.001015
15.794549999998146,0.001019
15.80704999999902,0.001003
15.819549999999895,0.000978
15.83205000000077,0.000961
15.844549999998256,0.000924
15.85704999999913,0.000895
15.869550000000004,0.000849
15.882050000000879,0.000825
15.894549999998365,0.000771
15.90704999999924,0.000725
15.919550000000115,0.00068
15.932050000000988,0.000643
15.944549999998475,0.000597
15.957049999999349,0.000556
15.969550000000224,0.00051
15.982050000001099,0.000448
15.994549999998585,0.000374
16.00704999999946,0.000295
16.019550000000333,0.000212
16.03205000000121,0.000146
16.044549999998694,9.6E-05
16.05704999999957,8E-05
16.069550000000444,8E-05
16.082050000001317,9.2E-05
16.094549999998804,9.6E-05
16.107049999999678,6.7E-05
16.119550000000554,1E-06
16.132050000001428,-0.000106
16.144549999998915,-0.000222
16.15704999999979,-0.000334
16.169550000000662,-0.000404
16.18204999999815,-0.000441
16.194549999999023,-0.000412
16.2070499999999,-0.000355
16.219550000000773,-0.000276
16.23204999999826,-0.000206
16.244549999999133,-0.000156
16.257050000000007,-0.00011
16.269550000000883,-9E-05
16.282049999998367,-4.4E-05
16.29454999999924,1.4E-05
16.307050000000118,0.000101
16.31955000000099,0.000204
16.33204999999848,0.000287
16.34454999999935,0.000328
16.357050000000225,0.000341
16.3695500000011,0.000274
16.382049999998586,0.000179
16.394549999999462,8E-05
16.407050000000336,1.4E-05
16.41955000000121,-2.8E-05
16.432049999998696,-2.4E-05
16.44454999999957,5E-06
16.457050000000446,5.9E-05
16.46955000000132,0.000101
16.482049999998807,0.000125
16.49454999999968,0.000158
16.507050000000554,0.000208
16.51955000000143,0.000287
16.532049999998915,0.000407
16.54454999999979,0.000552
16.557050000000665,0.000676
16.569549999998152,0.000771
16.582049999999025,0.000787
16.5945499999999,0.000729
16.607050000000775,0.000609
16.61954999999826,0.000469
16.632049999999136,0.000345
16.64455000000001,0.000266
16.657050000000883,0.000245
16.66954999999837,0.000278
16.682049999999244,0.000336
16.69455000000012,0.00039
16.707050000000994,0.000423
16.71954999999848,0.000423
16.732049999999354,0.000427
16.744550000000228,0.000444
16.757050000001104,0.000489
16.76954999999859,0.000589
16.782049999999465,0.000713
16.79455000000034,0.000845
16.80705000000121,0.000945
16.8195499999987,0.00099
16.832049999999573,0.000994
16.84455000000045,0.000945
16.857050000001323,0.000874
16.86954999999881,0.000825
16.882049999999683,0.000825
16.894550000000557,0.000849
16.907050000001433,0.000895
16.919549999998917,0.000936
16.932049999999794,0.000949
16.944550000000667,0.000903
16.957049999998155,0.00082
16.96954999999903,0.000713
16.9820499999999,0.000618
16.99455000000078,0.00056
17.007049999998262,0.000552
17.01954999999914,0.000593
17.032050000000012,0.000655
17.044550000000886,0.000696
17.057049999998373,0.000696
17.069549999999246,0.000622
17.082050000000123,0.000473
17.094550000000996,0.000274
17.107049999998484,5.5E-05
17.119549999999357,-0.000144
17.13205000000023,-0.000288
17.144550000001107,-0.000355
17.15704999999859,-0.000346
17.169549999999468,-0.000305
17.18205000000034,-0.000239
17.194550000001215,-0.000193
17.207049999998702,-0.000168
17.219549999999575,-0.000185
17.232050000000452,-0.000214
17.244550000001325,-0.000239
17.257049999998813,-0.00023
17.269549999999686,-0.000189
17.28205000000056,-0.000106
17.294550000001436,-3.6E-05
17.30704999999892,1.4E-05
17.319549999999797,5E-06
17.33205000000067,-7.7E-05
17.344549999998158,-0.00023
17.35704999999903,-0.000404
17.369549999999904,-0.000578
17.38205000000078,-0.000715
17.394549999998265,-0.000777
17.407049999999142,-0.00076
17.419550000000015,-0.000694
17.43205000000089,-0.00059
17.444549999998376,-0.000483
17.45704999999925,-0.000392
17.469550000000126,-0.000317
17.482050000001,-0.000272
17.494549999998487,-0.00023
17.50704999999936,-0.000197
17.519550000000233,-0.000164
17.53205000000111,-0.000131
17.544549999998594,-0.000127
17.55704999999947,-0.000144
17.569550000000344,-0.000197
17.582050000001217,-0.00028
17.594549999998705,-0.000355
17.607049999999578,-0.000396
17.619550000000455,-0.000396
17.63205000000133,-0.000342
17.644549999998816,-0.00023
17.65704999999969,-9E-05
17.669550000000562,5.5E-05
17.68205000000144,0.000192
17.694549999998923,0.000283
17.7070499999998,0.000353
17.719550000000673,0.000407
17.73204999999816,0.000444
17.744549999999034,0.000506
17.757049999999907,0.00058
17.769550000000784,0.000667
17.782049999998268,0.000758
17.794549999999145,0.000829
17.807050000000018,0.000858
17.81955000000089,0.00082
17.83204999999838,0.000746
17.844549999999252,0.000638
17.85705000000013,0.000527
17.869550000001002,0.000444
17.88204999999849,0.000427
17.894549999999363,0.000489
17.907050000000236,0.000622
17.919550000001113,0.000812
17.932049999998597,0.001015
17.944549999999474,0.001185
17.957050000000347,0.001292
17.96955000000122,0.001325
17.982049999998708,0.001276
17.99454999999958,0.001172
18.007050000000458,0.001044
18.01955000000133,0.00092
18.03204999999882,0.000837
18.044549999999692,0.00075
18.057050000000565,0.0007
18.069550000001442,0.000655
18.082049999998926,0.000622
18.094549999999803,0.000597
18.107050000000676,0.000585
18.119549999998164,0.000614
18.132049999999037,0.000667
18.14454999999991,0.000729
18.157050000000787,0.000791
18.16954999999827,0.000816
18.182049999999148,0.000779
18.19455000000002,0.000676
18.207050000000894,0.000514
18.21954999999838,0.000336
18.232049999999255,0.000179
18.24455000000013,4.7E-05
18.257050000001005,-3.2E-05
18.269549999998492,-5.3E-05
18.282049999999366,-6.5E-05
18.29455000000024,-0.000115
18.307050000001116,-0.000201
18.3195499999986,-0.000326
18.332049999999477,-0.000495
18.34455000000035,-0.000652
18.357050000001223,-0.00076
18.36954999999871,-0.000801
18.382049999999584,-0.000764
18.39455000000046,-0.000669
18.407050000001334,-0.000553
18.41954999999882,-0.000437
18.432049999999695,-0.000346
18.444550000000568,-0.000313
18.457050000001445,-0.000284
18.46954999999893,-0.000293
18.482049999999806,-0.000297
18.49455000000068,-0.000284
18.507049999998166,-0.000255
18.51954999999904,-0.000222
18.532049999999913,-0.000173
18.54455000000079,-0.000127
18.557049999998274,-7.3E-05
18.569549999999147,-1.5E-05
18.582050000000024,4.7E-05
18.594550000000897,0.000121
18.607049999998384,0.000196
18.619549999999258,0.000262
18.63205000000013,0.000307
18.644550000001008,0.000357
18.657049999998492,0.000382
18.66954999999937,0.000427
18.682050000000242,0.000469
18.694550000001115,0.000523
18.707049999998603,0.00058
18.719549999999476,0.000614
18.732050000000353,0.000618
18.744550000001226,0.000601
18.757049999998713,0.000564
18.769549999999587,0.000531
18.78205000000046,0.000539
18.794550000001337,0.000585
18.80704999999882,0.000663
18.819549999999698,0.000771
18.83205000000057,0.000849
18.844550000001444,0.000866
18.85704999999893,0.000808
18.869549999999805,0.00068
18.88205000000068,0.000523
18.894549999998166,0.000349
18.907049999999042,0.000237
18.919549999999916,0.0002
18.93205000000079,0.000266
18.944549999998276,0.00039
18.95704999999915,0.000535
18.969550000000027,0.000676
18.9820500000009,0.000775
18.994549999998387,0.000816
19.00704999999926,0.000808
19.019550000000134,0.000767
19.03205000000101,0.000692
19.044549999998495,0.000626
19.05704999999937,0.000543
19.069550000000245,0.000465
19.082050000001118,0.000394
19.094549999998605,0.000336
19.10704999999948,0.000303
19.119550000000356,0.000299
19.13205000000123,0.000328
19.144549999998716,0.000378
19.15704999999959,0.000419
19.169550000000463,0.000423
19.18205000000134,0.00039
19.194549999998824,0.000287
19.2070499999997,0.000167
19.219550000000574,3E-05
19.232050000001447,-6.9E-05
19.244549999998934,-0.00011
19.257049999999808,-7.3E-05
19.269550000000685,1.8E-05
19.28204999999817,0.000167
19.294549999999045,0.000316
19.30704999999992,0.000452
19.319550000000792,0.00056
19.33204999999828,0.000634
19.344549999999153,0.000676
19.35705000000003,0.000696
19.369550000000903,0.0007
19.38204999999839,0.000688
19.394549999999263,0.000647
19.407050000000137,0.000585
19.419550000001014,0.000502
19.432049999998497,0.00039
19.444549999999374,0.000287
19.457050000000248,0.000196
19.46955000000112,0.000138
19.48204999999861,0.000121
19.49454999999948,0.000125
19.50705000000036,0.000121
19.51955000000123,0.000117
19.53204999999872,8.8E-05
19.544549999999592,3.4E-05
19.557050000000466,-2.4E-05
19.569550000001342,-8.2E-05
19.582049999998826,-0.000102
19.594549999999703,-8.6E-05
19.607050000000577,-4.8E-05
19.61955000000145,-3E-06
19.632049999998937,3.4E-05
19.64454999999981,5.5E-05
19.657050000000687,3E-05
19.66954999999817,-2.4E-05
19.682049999999048,-7.7E-05
19.69454999999992,-0.000131
19.707050000000795,-0.000135
19.719549999998282,-0.000106
19.732049999999155,-3.2E-05
19.744550000000032,6.7E-05
19.757050000000905,0.000171
19.769549999998393,0.000254
19.782049999999266,0.000287
19.79455000000014,0.000278
19.807050000001016,0.000221
19.8195499999985,0.000146
19.832049999999377,7.6E-05
19.84455000000025,2.6E-05
19.857050000001124,2.6E-05
19.86954999999861,6.3E-05
19.882049999999484,0.000121
19.89455000000036,0.000196
19.907050000001234,0.000278
19.919549999998722,0.000336
19.932049999999595,0.000403
19.94455000000047,0.000448
19.957050000001345,0.000502
19.96954999999883,0.000547
19.982049999999706,0.000601
19.99455000000058,0.000643
20.007049999998067,0.000647
20.01954999999894,0.00063
20.032049999999813,0.000585
20.04455000000069,0.000514
20.057049999998174,0.000452
20.06954999999905,0.000419
20.082049999999924,0.000415
20.094550000000797,0.000436
20.107049999998285,0.000485
20.11954999999916,0.000527
20.132050000000035,0.000564
20.14455000000091,0.000572
20.157049999998396,0.000543
20.16954999999927,0.00051
20.182050000000142,0.000481
20.19455000000102,0.000456
20.207049999998503,0.000444
20.21954999999938,0.000448
20.232050000000253,0.000436
20.244550000001126,0.000423
20.257049999998614,0.000386
20.269549999999487,0.000341
20.282050000000364,0.000295
20.294550000001237,0.000266
20.307049999998725,0.00027
20.319549999999598,0.00032
20.33205000000047,0.000386
20.344550000001348,0.000452
20.357049999998832,0.000502
20.36954999999971,0.000506
20.382050000000582,0.000465
20.39454999999807,0.000369
20.407049999998943,0.000258
20.419549999999816,0.000142
20.432050000000693,3E-05
20.444549999998177,-5.3E-05
20.457049999999054,-9E-05
20.469549999999927,-9.4E-05
20.4820500000008,-8.2E-05
20.494549999998288,-5.3E-05
20.50704999999916,-3E-06
20.519550000000038,4.3E-05
20.53205000000091,0.000105
20.5445499999984,0.000146
20.557049999999272,0.000196
20.569550000000145,0.000229
20.582050000001022,0.000249
20.594549999998506,0.000245
20.607049999999383,0.000241
20.619550000000256,0.000216
20.63205000000113,0.000187
20.644549999998617,0.000179
20.65704999999949,0.000167
20.669550000000367,0.000158
20.68205000000124,0.000158
20.694549999998728,0.000175
20.7070499999996,0.0002
20.719550000000474,0.000237
20.73205000000135,0.000291
20.744549999998835,0.000365
20.757049999999712,0.000423
20.769550000000585,0.000481
20.782049999998073,0.00051
20.794549999998946,0.000506
20.80704999999982,0.000452
20.819550000000696,0.000382
20.83204999999818,0.000303
20.844549999999057,0.000245
20.85704999999993,0.000221
20.869550000000803,0.000249
20.88204999999829,0.000303
20.894549999999164,0.000378
20.907050000000037,0.00044
20.919550000000914,0.000477
20.932049999998398,0.000477
20.944549999999275,0.000456
20.957050000000148,0.00044
20.96955000000102,0.00044
20.98204999999851,0.000494
20.994549999999382,0.000572
21.00705000000026,0.00068
21.019550000001132,0.000763
21.03204999999862,0.000796
21.044549999999493,0.000779
21.057050000000366,0.000684
21.069550000001243,0.000552
21.082049999998727,0.000411
21.094549999999604,0.000307
21.107050000000477,0.000278
21.11955000000135,0.000316
21.132049999998838,0.000403
21.14454999999971,0.000514
21.157050000000588,0.000593
21.169549999998072,0.000609
21.18204999999895,0.000552
21.194549999999822,0.000432
21.207050000000695,0.000278
21.219549999998183,0.000142
21.232049999999056,5.1E-05
21.244549999999933,3.4E-05
21.257050000000806,8.4E-05
21.269549999998294,0.000183
21.282049999999167,0.000299
21.29455000000004,0.000407
21.307050000000917,0.000473
21.3195499999984,0.000502
21.332049999999278,0.000498
21.34455000000015,0.000473
21.357050000001024,0.00044
21.36954999999851,0.000407
21.382049999999385,0.000378
21.39455000000026,0.000316
21.407050000001135,0.000254
21.419549999998623,0.000175
21.432049999999496,8.8E-05
21.44455000000037,-7E-06
21.457050000001246,-8.6E-05
21.46954999999873,-0.000127
21.482049999999607,-0.000144
21.49455000000048,-0.000131
21.507050000001353,-9.4E-05
21.51954999999884,-3.6E-05
21.532049999999714,3E-05
21.54455000000059,8.8E-05
21.557049999998075,0.000146
21.56954999999895,0.000187
21.582049999999825,0.000204
21.594550000000698,0.000208
21.607049999998186,0.000171
21.61954999999906,0.000113
21.632049999999936,5.5E-05
21.64455000000081,-3E-06
21.657049999998296,-2.4E-05
21.66954999999917,-1.9E-05
21.682050000000043,1.4E-05
21.69455000000092,7.6E-05
21.707049999998404,0.000125
21.71954999999928,0.000158
21.732050000000154,0.000163
21.744550000001027,0.00015
21.757049999998515,0.000113
21.769549999999388,9.6E-05
21.782050000000265,9.6E-05
21.794550000001138,0.000125
21.807049999998625,0.000163
21.8195499999995,0.000192
21.832050000000372,0.0002
21.84455000000125,0.000179
21.857049999998733,0.000121
21.86954999999961,6.7E-05
21.882050000000483,4.3E-05
21.894550000001356,6.3E-05
21.907049999998844,0.000146
21.919549999999717,0.000274
21.932050000000594,0.000436
21.944549999998078,0.000585
21.957049999998954,0.000696
21.969549999999828,0.000717
21.9820500000007,0.000688
21.99454999999819,0.000609
22.00704999999906,0.000523
22.01954999999994,0.000456
22.03205000000081,0.000444
22.0445499999983,0.000489
22.057049999999172,0.000576
22.069550000000046,0.000676
22.082050000000923,0.000771
22.094549999998407,0.000825
22.107049999999283,0.000862
22.119550000000157,0.000866
22.13205000000103,0.00087
22.144549999998517,0.000891
22.15704999999939,0.000924
22.169550000000267,0.000969
22.18205000000114,0.001019
22.194549999998628,0.001031
22.2070499999995,0.000998
22.219550000000375,0.000928
22.23205000000125,0.000808
22.244549999998736,0.000667
22.257049999999612,0.000539
22.269550000000486,0.000427
22.28205000000136,0.000378
22.294549999998846,0.000361
22.30704999999972,0.000398
22.319550000000596,0.000469
22.33204999999808,0.000539
22.344549999998957,0.000609
22.35704999999983,0.000663
22.369550000000704,0.000696
22.38204999999819,0.000692
22.394549999999064,0.000676
22.40704999999994,0.000655
22.419550000000815,0.000618
22.432049999998302,0.000572
22.444549999999175,0.000523
22.45705000000005,0.000465
22.469550000000925,0.000398
22.48204999999841,0.000324
22.494549999999286,0.000249
22.50705000000016,0.000175
22.519550000001033,0.00013
22.53204999999852,0.000109
22.544549999999393,0.000121
22.55705000000027,0.000175
22.569550000001144,0.000237
22.58204999999863,0.000316
22.594549999999504,0.000369
22.607050000000378,0.000378
22.619550000001254,0.000361
22.63204999999874,0.000287
22.644549999999615,0.000204
22.65705000000049,0.000125
22.66955000000136,8E-05
22.68204999999885,8E-05
22.694549999999722,0.000134
22.7070500000006,0.000233
22.719549999998083,0.000361
22.73204999999896,0.000481
22.744549999999833,0.000572
22.757050000000707,0.000609
22.769549999998194,0.000609
22.782049999999067,0.000572
22.794549999999944,0.000518
22.807050000000817,0.000485
22.819549999998305,0.000469
22.832049999999178,0.000489
22.84455000000005,0.000547
22.85705000000093,0.00063
22.869549999998412,0.000705
22.88204999999929,0.000779
22.894550000000162,0.000845
22.907050000001036,0.000895
22.919549999998523,0.000924
22.932049999999396,0.000957
22.944550000000273,0.000961
22.957050000001146,0.000961
22.969549999998634,0.000932
22.982049999999507,0.000874
22.99455000000038,0.000779
23.007050000001257,0.000676
23.01954999999874,0.000564
23.032049999999618,0.000477
23.04455000000049,0.000444
23.057050000001365,0.000469
23.069549999998852,0.000547
23.082049999999725,0.000655
23.094550000000602,0.000767
23.107049999998086,0.000841
23.119549999998963,0.00087
23.132049999999836,0.00082
23.14455000000071,0.000709
23.157049999998197,0.000585
23.16954999999907,0.000469
23.182049999999943,0.000394
23.19455000000082,0.00039
23.207049999998304,0.00044
23.21954999999918,0.000518
23.232050000000054,0.000585
23.244550000000928,0.000585
23.257049999998415,0.000535
23.26954999999929,0.000427
23.282050000000165,0.000299
23.29455000000104,0.000196
23.307049999998526,0.000171
23.3195499999994,0.000212
23.332050000000272,0.000324
23.34455000000115,0.000452
23.357049999998633,0.000539
23.36954999999951,0.000535
23.382050000000383,0.000419
23.394550000001257,0.000229
23.407049999998744,5E-06
23.419549999999617,-0.000177
23.432050000000494,-0.000293
23.444550000001367,-0.000284
23.457049999998855,-0.000177
23.469549999999728,-3.6E-05
23.4820500000006,8.4E-05
23.49454999999809,0.000138
23.507049999998962,8.8E-05
23.51954999999984,-3.6E-05
23.532050000000712,-0.000197
23.5445499999982,-0.000321
23.557049999999073,-0.000379
23.569549999999946,-0.00033
23.582050000000823,-0.000201
23.594549999998307,-2.8E-05
23.607049999999184,0.000121
23.619550000000057,0.000221
23.63205000000093,0.000216
23.644549999998418,0.000142
23.65704999999929,1.4E-05
23.669550000000168,-9.8E-05
23.68205000000104,-0.000185
23.69454999999853,-0.000214
23.707049999999402,-0.000189
23.719550000000275,-0.000144
23.732050000001152,-9E-05
23.744549999998636,-7.7E-05
23.757049999999513,-7.3E-05
23.769550000000386,-7.7E-05
23.78205000000126,-9.8E-05
23.794549999998747,-8.6E-05
23.80704999999962,-5.7E-05
23.819550000000497,-1.9E-05
23.83205000000137,1E-05
23.844549999998858,3E-05
23.85704999999973,5E-06
23.869550000000604,-6.1E-05
23.88204999999809,-0.000144
23.894549999998965,-0.000218
23.907049999999842,-0.000272
23.919550000000715,-0.000297
23.932049999998203,-0.000264
23.944549999999076,-0.000177
23.95704999999995,-6.9E-05
23.969550000000826,3.8E-05
23.98204999999831,0.000158
23.994549999999187,0.000316
24.00705000000006,0.000456
24.019550000000933,0.000589
24.03204999999842,0.000725
24.044549999999294,0.000874
24.05705000000017,0.000998
24.069550000001044,0.001102
24.08204999999853,0.001201
24.094549999999405,0.001338
24.107050000000278,0.001491
24.119550000001155,0.001681
24.13204999999864,0.001958
24.144549999999516,0.002322
24.15705000000039,0.002732
24.169550000001262,0.003146
24.18204999999875,0.003551
24.194549999999623,0.003932
24.2070500000005,0.004242
24.219550000001373,0.004499
24.23204999999886,0.004734
24.244549999999734,0.005024
24.257050000000607,0.005359
24.269549999998095,0.005785
24.282049999998968,0.006311
24.294549999999845,0.006927
24.307050000000718,0.007581
24.319549999998205,0.008226
24.33204999999908,0.008835
24.344549999999952,0.00941
24.35705000000083,0.00989
24.369549999998313,0.010303
24.38204999999919,0.010663
24.394550000000063,0.011003
24.407050000000936,0.011284
24.419549999998424,0.011528
24.432049999999297,0.011756
24.444550000000174,0.011958
24.457050000001047,0.01212
24.469549999998534,0.01226
24.482049999999408,0.012426
24.49455000000028,0.012616
24.507050000001158,0.01279
24.51954999999864,0.012976
24.53204999999952,0.013154
24.54455000000039,0.013303
24.557050000001265,0.013361
24.569549999998753,0.013349
24.582049999999626,0.013282
24.594550000000503,0.013171
24.607050000001376,0.013022
24.619549999998863,0.012869
24.632049999999737,0.012749
24.64455000000061,0.01267
24.657049999998097,0.0126
24.66954999999897,0.012529
24.682049999999848,0.012471
24.69455000000072,0.012414
24.70704999999821,0.012339
24.71954999999908,0.012252
24.732049999999955,0.012145
24.74455000000083,0.012049
24.757049999998316,0.011929
24.769549999999192,0.011785
24.782050000000066,0.01164
24.79455000000094,0.011487
24.807049999998426,0.011346
24.8195499999993,0.011238
24.832050000000176,0.011189
24.84455000000105,0.011214
24.857049999998537,0.011313
24.86954999999941,0.011483
24.882050000000284,0.011694
24.89455000000116,0.011929
24.907049999998645,0.012165
24.91954999999952,0.012389
24.932050000000395,0.012579
24.944550000001268,0.012732
24.957049999998755,0.012852
24.96954999999963,0.012931
24.982050000000505,0.012976
24.99455000000138,0.012964
25.007049999998866,0.012951
25.01954999999974,0.012914
25.032050000000613,0.012877
25.0445499999981,0.012831
25.057049999998974,0.012802
25.06954999999985,0.012819
25.082050000000724,0.012836
25.09454999999821,0.012848
25.107049999999084,0.012844
25.119549999999958,0.012856
25.132050000000834,0.012831
25.14454999999832,0.012761
25.157049999999195,0.01267
25.16955000000007,0.012558
25.18205000000094,0.012405
25.19454999999843,0.012169
25.207049999999303,0.011888
25.21955000000018,0.011553
25.232050000001053,0.011176
25.24454999999854,0.010742
25.257049999999413,0.010328
25.269550000000287,0.009968
25.282050000001163,0.009654
25.294549999998647,0.00936
25.307049999999524,0.009137
25.319550000000397,0.008901
25.33205000000127,0.008624
25.34454999999876,0.008243
25.35704999999963,0.007813
25.36955000000051,0.007324
25.38205000000138,0.006799
25.39454999999887,0.006282
25.407049999999742,0.005847
25.419550000000616,0.005508
25.432049999998103,0.005235
25.444549999998976,0.004983
25.457049999999853,0.004755
25.469550000000726,0.004499
25.48204999999821,0.004155
25.494549999999087,0.003741
25.50704999999996,0.003315
25.519550000000834,0.00291
25.53204999999832,0.002566
25.544549999999195,0.002293
25.55705000000007,0.002144
25.569550000000945,0.002078
25.582049999998432,0.002029
25.594549999999305,0.001938
25.60705000000018,0.001797
25.619550000001055,0.001594
25.63204999999854,0.001313
25.644549999999416,0.000982
25.65705000000029,0.000709
25.669550000001163,0.000489
25.68204999999865,0.000357
25.694549999999523,0.00032
25.7070500000004,0.00039
25.719550000001274,0.000498
25.73204999999876,0.000597
25.744549999999634,0.000647
25.757050000000508,0.00068
25.769550000001384,0.000634
25.78204999999887,0.000547
25.794549999999745,0.000415
25.80705000000062,0.000299
25.819549999998106,0.000183
25.83204999999898,7.2E-05
25.844549999999852,-2.8E-05
25.85705000000073,-9.4E-05
25.869549999998213,-0.00016
25.88204999999909,-0.000193
25.894549999999963,-0.000197
25.907050000000837,-0.00016
25.919549999998324,-7.3E-05
25.932049999999197,2.6E-05
25.944550000000074,0.000138
25.957050000000947,0.000249
25.969549999998435,0.000332
25.982049999999308,0.000386
25.99455000000018,0.000407
26.00705000000106,0.000415
26.019549999998542,0.000411
26.03204999999942,0.000407
26.044550000000292,0.000415
26.057050000001166,0.000423
26.069549999998653,0.000427
26.082049999999526,0.000415
26.094550000000403,0.000407
26.107050000001276,0.000398
26.119549999998764,0.000398
26.132049999999637,0.000411
26.14455000000051,0.000456
26.157050000001387,0.000514
26.16954999999887,0.000585
26.182049999999748,0.000655
26.19455000000062,0.000734
26.20704999999811,0.000783
26.219549999998982,0.000833
26.232049999999855,0.000874
26.244550000000732,0.000924
26.257049999998216,0.000974
26.269549999999093,0.001027
26.282049999999966,0.001089
26.29455000000084,0.00116
26.307049999998327,0.001242
26.3195499999992,0.001317
26.332050000000077,0.001429
26.34455000000095,0.001532
26.357049999998438,0.001644
26.36954999999931,0.001727
26.382050000000184,0.00178
26.39455000000106,0.001797
26.407049999998545,0.001743
26.419549999999422,0.00166
26.432050000000295,0.001549
26.44455000000117,0.001449
26.457049999998656,0.001391
26.46954999999953,0.001383
26.482050000000406,0.001433
26.49455000000128,0.001528
26.507049999998767,0.001631
26.51954999999964,0.001714
26.532050000000513,0.001776
26.54455000000139,0.001805
26.557049999998874,0.001809
26.56954999999975,0.001813
26.582050000000624,0.001834
26.59454999999811,0.00188
26.607049999998985,0.001954
26.619549999999858,0.002024
26.632050000000735,0.00207
26.64454999999822,0.002074
26.657049999999096,0.002024
26.66954999999997,0.001917
26.682050000000842,0.001797
26.69454999999833,0.001693
26.707049999999203,0.001619
26.71955000000008,0.001607
26.732050000000953,0.001648
26.74454999999844,0.001772
26.757049999999314,0.001896
26.769550000000187,0.002037
26.782050000001064,0.002144
26.794549999998548,0.002223
26.807049999999425,0.002273
26.819550000000298,0.002293
26.83205000000117,0.00231
26.84454999999866,0.002364
26.857049999999532,0.002434
26.86955000000041,0.002562
26.882050000001282,0.002711
26.89454999999877,0.002902
26.907049999999643,0.0031
26.919550000000516,0.00329
26.932050000001393,0.003464
26.944549999998877,0.003605
26.957049999999754,0.0037
26.969550000000627,0.003762
26.982049999998114,0.003791
26.994549999998988,0.003816
27.00704999999986,0.003845
27.019550000000738,0.00389
27.032049999998222,0.003957
27.0445499999991,0.004035
27.057049999999972,0.004118
27.069550000000845,0.004197
27.082049999998333,0.004267
27.094549999999206,0.004329
27.107050000000083,0.004366
27.119550000000956,0.004399
27.132049999998443,0.004432
27.144549999999317,0.004478
27.15705000000019,0.004519
27.169550000001067,0.004552
27.18204999999855,0.004598
27.194549999999428,0.00461
27.2070500000003,0.004594
27.219550000001174,0.004544
27.23204999999866,0.004482
27.244549999999535,0.004416
27.25705000000041,0.004354
27.269550000001285,0.004312
27.282049999998772,0.004312
27.294549999999646,0.004341
27.30705000000052,0.004395
27.319550000001396,0.004482
27.33204999999888,0.004573
27.344549999999757,0.004656
27.35705000000063,0.004718
27.369549999998117,0.004755
27.38204999999899,0.004759
27.394549999999864,0.004739
27.40705000000074,0.004701
27.419549999998225,0.004672
27.4320499999991,0.004656
27.444549999999975,0.00466
27.457050000000848,0.004701
27.469549999998335,0.004759
27.48204999999921,0.004817
27.494550000000086,0.004834
27.50705000000096,0.004809
27.519549999998446,0.00471
27.53204999999932,0.004561
27.544550000000193,0.004383
27.55705000000107,0.004201
27.569549999998554,0.004068
27.58204999999943,0.003981
27.594550000000304,0.003932
27.607050000001177,0.003911
27.619549999998664,0.003878
27.632049999999538,0.003804
27.644550000000415,0.003659
27.657050000001288,0.003473
27.669549999998775,0.003249
27.68204999999965,0.003042
27.694550000000522,0.002856
27.7070500000014,0.002736
27.719549999998883,0.002662
27.73204999999976,0.00262
27.744550000000633,0.002575
27.757049999998117,0.002521
27.769549999998993,0.002422
27.782049999999867,0.002298
27.79455000000074,0.002153
27.807049999998227,0.002033
27.8195499999991,0.001946
27.832049999999978,0.001913
27.84455000000085,0.001921
27.85704999999834,0.001967
27.86954999999921,0.002004
27.882050000000085,0.002024
27.89455000000096,0.002008
27.907049999998446,0.001962
27.919549999999322,0.001892
27.932050000000196,0.001813
27.94455000000107,0.001739
27.957049999998556,0.001681
27.96954999999943,0.001627
27.982050000000307,0.001586
27.99455000000118,0.001553
28.007049999998667,0.00152
28.01954999999954,0.001491
28.032050000000414,0.001441
28.04455000000129,0.0014
28.057049999998775,0.001375
28.06954999999965,0.00135
28.082050000000525,0.001338
28.094550000001398,0.001362
28.107049999998885,0.0014
28.11954999999976,0.001482
28.132050000000635,0.001594
28.14454999999812,0.001743
28.157049999998996,0.001909
28.16954999999987,0.002082
28.182050000000743,0.002227
28.19454999999823,0.002339
28.207049999999104,0.002393
28.21954999999998,0.002413
28.232050000000854,0.002426
28.24454999999834,0.002446
28.257049999999214,0.002509
28.269550000000088,0.002624
28.282050000000964,0.002798
28.29454999999845,0.003026
28.307049999999325,0.003274
28.3195500000002,0.003481
28.33205000000107,0.003642
28.34454999999856,0.003729
28.357049999999433,0.003737
28.36955000000031,0.003704
28.382050000001183,0.003659
28.39454999999867,0.003638
28.407049999999543,0.003671
28.419550000000417,0.003754
28.432050000001293,0.003895
28.444549999998777,0.004064
28.457049999999654,0.004201
28.469550000000527,0.004317
28.4820500000014,0.00437
28.49454999999889,0.004366
28.50704999999976,0.004325
28.51955000000064,0.004271
28.532049999998122,0.004255
28.544549999999,0.004296
28.557049999999872,0.004387
28.569550000000746,0.004544
28.582049999998233,0.004705
28.594549999999106,0.004871
28.607049999999983,0.004979
28.619550000000856,0.005016
28.632049999998344,0.004979
28.644549999999217,0.004883
28.65705000000009,0.004763
28.669550000000967,0.004656
28.68204999999845,0.004602
28.694549999999328,0.004606
28.7070500000002,0.004668
28.719550000001075,0.004772
28.732049999998562,0.004888
28.744549999999435,0.004979
28.757050000000312,0.005016
28.769550000001185,0.004979
28.782049999998673,0.004867
28.794549999999546,0.004722
28.80705000000042,0.004548
28.819550000001296,0.004387
28.83204999999878,0.00425
28.844549999999657,0.004139
28.85705000000053,0.004077
28.869550000001404,0.004052
28.88204999999889,0.004031
28.894549999999764,0.004002
28.90705000000064,0.003944
28.919549999998125,0.003849
28.932049999999002,0.003725
28.944549999999875,0.003568
28.95705000000075,0.003415
28.969549999998236,0.00329
28.98204999999911,0.003216
28.994549999999986,0.003171
29.00705000000086,0.003179
29.019549999998347,0.003237
29.03204999999922,0.003303
29.044550000000093,0.003319
29.05705000000097,0.003324
29.069549999998454,0.003319
29.08204999999933,0.003319
29.094550000000204,0.003286
29.107050000001077,0.003319
29.119549999998565,0.00339
29.13204999999944,0.003485
29.144550000000315,0.003518
29.15705000000119,0.003543
29.169549999998676,0.003522
29.18204999999955,0.003406
29.194550000000422,0.003166
29.2070500000013,0.002914
29.219549999998783,0.002653
29.23204999999966,0.002401
29.244550000000533,0.002082
29.257050000001406,0.001793
29.269549999998894,0.001491
29.282049999999767,0.001127
29.294550000000644,0.000622
29.307049999998128,8E-05
29.319549999999005,-0.000512
29.332049999999878,-0.001145
29.34455000000075,-0.00184
29.35704999999824,-0.002502
29.369549999999112,-0.003143
29.38204999999999,-0.003805
29.394550000000862,-0.004538
29.40704999999835,-0.00527
29.419549999999223,-0.006048
29.432050000000096,-0.006863
29.444550000000973,-0.007707
29.457049999998457,-0.008509
29.469549999999334,-0.009283
29.482050000000207,-0.010028
29.49455000000108,-0.010748
29.507049999998568,-0.01143
29.51954999999944,-0.012101
29.532050000000318,-0.012779
29.54455000000119,-0.01345
29.55704999999868,-0.014062
29.569549999999552,-0.014629
29.582050000000425,-0.015154
29.594550000001302,-0.015593
29.607049999998786,-0.015928
29.619549999999663,-0.016205
29.632050000000536,-0.01642
29.64455000000141,-0.016577
29.657049999998897,-0.016656
29.66954999999977,-0.016681
29.682050000000647,-0.016644
29.69454999999813,-0.016528
29.707049999999008,-0.016317
29.71954999999988,-0.016031
29.732050000000754,-0.0157
29.74454999999824,-0.015299
29.757049999999115,-0.014836
29.76954999999999,-0.014339
29.782050000000865,-0.013822
29.794549999998353,-0.013251
29.807049999999226,-0.012651
29.8195500000001,-0.01201
29.832050000000976,-0.011352
29.84454999999846,-0.010648
29.857049999999337,-0.009929
29.86955000000021,-0.009213
29.882050000001083,-0.008501
29.89454999999857,-0.007777
29.907049999999444,-0.007099
29.91955000000032,-0.006466
29.932050000001194,-0.005866
29.94454999999868,-0.005278
29.957049999999555,-0.004757
29.969550000000428,-0.004256
29.982050000001305,-0.003743
29.99454999999879,-0.003234
30.007049999999666,-0.002734
30.01955000000054,-0.002278
30.032050000001412,-0.001827
30.0445499999989,-0.001426
30.057049999999773,-0.001137
30.06955000000065,-0.000954
30.082049999998134,-0.000851
30.094549999999007,-0.000814
30.107049999999884,-0.000868
30.119550000000757,-0.000967
30.132049999998245,-0.00105
30.144549999999118,-0.001116
30.15704999999999,-0.001207
30.169550000000868,-0.001306
30.182049999998352,-0.001397
30.19454999999923,-0.001501
30.207050000000102,-0.001654
30.219550000000975,-0.001811
30.232049999998463,-0.001968
30.244549999999336,-0.002101
30.257050000000213,-0.002225
30.269550000001086,-0.002336
30.282049999998573,-0.002448
30.294549999999447,-0.002514
30.30705000000032,-0.002601
30.319550000001197,-0.0027
30.33204999999868,-0.002771
30.344549999999558,-0.0028
30.35705000000043,-0.002816
30.369550000001304,-0.0028
30.38204999999879,-0.002763
30.394549999999665,-0.002717
30.40705000000054,-0.002696
30.419550000001415,-0.002705
30.432049999998902,-0.002742
30.444549999999776,-0.002783
30.45705000000065,-0.002808
30.469549999998137,-0.002775
30.48204999999901,-0.002651
30.494549999999887,-0.002436
30.50705000000076,-0.002163
30.519549999998247,-0.00184
30.53204999999912,-0.001534
30.544549999999994,-0.001273
30.55705000000087,-0.001108
30.569549999998355,-0.001025
30.58204999999923,-0.001008
30.594550000000105,-0.001029
30.607050000000978,-0.001054
30.619549999998465,-0.001079
30.63204999999934,-0.001054
30.644550000000216,-0.000979
30.65705000000109,-0.00088
30.669549999998576,-0.000764
30.68204999999945,-0.000619
30.694550000000323,-0.000466
30.7070500000012,-0.000317
30.719549999998684,-0.000181
30.73204999999956,-5.3E-05
30.744550000000434,5.1E-05
30.757050000001307,0.000109
30.769549999998794,0.000101
30.782049999999668,5.5E-05
30.794550000000545,-7E-06
30.807050000001418,-9E-05
30.819549999998905,-0.000148
30.83204999999978,-0.00016
30.844550000000652,-0.00011
30.85704999999814,-2.4E-05
30.869549999999013,0.000109
30.88204999999989,0.000258
30.894550000000763,0.000411
30.90704999999825,0.000535
30.919549999999123,0.000647
30.932049999999997,0.000758
30.944550000000874,0.000874
30.957049999998357,0.000982
30.969549999999234,0.001102
30.982050000000108,0.001222
30.99455000000098,0.001354
31.00704999999847,0.001495
31.01954999999934,0.001631
31.03205000000022,0.001776
31.04455000000109,0.001942
31.05704999999858,0.002107
31.069549999999452,0.002273
31.082050000000326,0.002426
31.094550000001203,0.002575
31.107049999998686,0.002686
31.119549999999563,0.002773
31.132050000000437,0.002848
31.14455000000131,0.002918
31.157049999998797,0.002976
31.16954999999967,0.003046
31.182050000000547,0.003108
31.19455000000142,0.003162
31.207049999998908,0.003187
31.21954999999978,0.003191
31.232050000000655,0.003166
31.244549999998142,0.003129
31.257049999999015,0.003092
31.269549999999892,0.003075
31.282050000000766,0.0031
31.294549999998253,0.003146
31.307049999999126,0.003212
31.31955,0.003282
31.332050000000876,0.003332
31.34454999999836,0.003332
31.357049999999237,0.003274
31.36955000000011,0.003171
31.382050000000984,0.003009
31.39454999999847,0.002835
31.407049999999344,0.002666
31.41955000000022,0.002513
31.432050000001095,0.002372
31.444549999998582,0.00224
31.457049999999455,0.002107
31.46955000000033,0.00195
31.482050000001205,0.001764
31.49454999999869,0.001532
31.507049999999566,0.001284
31.51955000000044,0.001036
31.532050000001313,0.000812
31.5445499999988,0.000605
31.557049999999673,0.000456
31.56955000000055,0.000357
31.582050000001423,0.000291
31.59454999999891,0.000229
31.607049999999784,0.000163
31.619550000000658,7.2E-05
31.632049999998145,-2.4E-05
31.64454999999902,-0.000152
31.657049999999895,-0.000251
31.66955000000077,-0.000346
31.682049999998256,-0.000408
31.69454999999913,-0.000479
31.707050000000002,-0.000524
31.71955000000088,-0.000603
31.732049999998363,-0.000719
31.74454999999924,-0.000872
31.757050000000113,-0.001029
31.769550000000987,-0.001161
31.782049999998474,-0.001261
31.794549999999347,-0.001314
31.807050000000224,-0.001306
31.819550000001097,-0.001265
31.832049999998585,-0.001248
31.844549999999458,-0.001252
31.85705000000033,-0.001306
31.869550000001208,-0.001414
31.882049999998692,-0.00155
31.89454999999957,-0.001674
31.907050000000442,-0.001753
31.919550000001315,-0.001757
31.932049999998803,-0.001703
31.944549999999676,-0.001616
31.957050000000553,-0.001517
31.969550000001426,-0.001472
31.982049999998914,-0.001484
31.994549999999787,-0.001579
32.00705000000066,-0.001708
32.01954999999815,-0.001844
32.032049999999025,-0.001931
32.044549999999894,-0.001947
32.05705000000077,-0.001865
32.06954999999826,-0.001736
32.08204999999913,-0.001604
32.094550000000005,-0.001501
32.10705000000088,-0.001468
32.11954999999837,-0.001513
32.13204999999924,-0.001588
32.144550000000116,-0.00165
32.15705000000099,-0.00165
32.16954999999847,-0.001575
32.18204999999935,-0.00141
32.19455000000023,-0.001182
32.2070500000011,-0.000946
32.219549999998584,-0.000756
32.23204999999946,-0.000632
32.24455000000034,-0.000578
32.25705000000121,-0.00057
32.269549999998695,-0.000557
32.28204999999957,-0.000491
32.29455000000044,-0.000359
32.30705000000132,-0.000181
32.319549999998806,4.7E-05
32.33204999999968,0.000245
32.34455000000055,0.00039
32.35705000000143,0.000444
32.36954999999892,0.000432
32.382049999999786,0.000357
32.39455000000066,0.000283
32.40704999999815,0.000241
32.41954999999903,0.000254
32.4320499999999,0.000345
32.444550000000774,0.000485
32.45704999999826,0.000647
32.46954999999913,0.000804
32.48205000000001,0.000932
32.494550000000885,0.001031
32.50704999999837,0.001102
32.51954999999924,0.001168
32.53205000000012,0.001238
32.544550000000996,0.001317
32.557049999998476,0.001412
32.56954999999935,0.001482
32.58205000000023,0.001528
32.5945500000011,0.001536
32.60704999999859,0.001478
32.619549999999464,0.001391
32.63205000000034,0.001271
32.64455000000121,0.001156
32.6570499999987,0.001048
32.669549999999575,0.000957
32.682050000000444,0.000887
32.69455000000132,0.000833
32.70704999999881,0.000779
32.719549999999685,0.000738
32.732050000000555,0.000684
32.74455000000143,0.000659
32.75704999999892,0.000634
32.76954999999979,0.000638
32.782050000000666,0.000651
32.794549999998154,0.000643
32.80704999999903,0.000614
32.8195499999999,0.000547
32.83205000000078,0.000423
32.844549999998264,0.000262
32.857049999999134,8.8E-05
32.86955000000001,-6.9E-05
32.88205000000089,-0.000193
32.894549999998375,-0.000268
32.907049999999245,-0.00028
32.91955000000012,-0.000272
32.932050000001,-0.000243
32.94454999999848,-0.000214
32.957049999999356,-0.000197
32.96955000000023,-0.000189
32.9820500000011,-0.000193
32.99454999999859,-0.000181
33.00704999999947,-0.000148
33.01955000000034,-0.000102
33.03205000000121,-5.3E-05
33.0445499999987,-2.4E-05
33.05704999999958,-7E-06
33.06955000000045,-3.2E-05
33.082050000001324,-6.9E-05
33.09454999999881,-0.000119
33.10704999999969,-0.000156
33.11955000000056,-0.000173
33.132050000001435,-0.000164
33.14454999999892,-0.000144
33.15704999999979,-0.000127
33.16955000000067,-0.000127
33.182049999998156,-0.000156
33.19454999999903,-0.00021
33.2070499999999,-0.000272
33.21955000000078,-0.000317
33.23204999999827,-0.000326
33.24454999999914,-0.000297
33.257050000000014,-0.000206
33.26955000000089,-7.7E-05
33.28204999999838,6.7E-05
33.29454999999925,0.000204
33.307050000000125,0.000303
33.319550000001,0.000365
33.33204999999848,0.000382
33.34454999999936,0.000357
33.357050000000235,0.000307
33.369550000001105,0.000241
33.38204999999859,0.000183
33.39454999999947,0.000138
33.407050000000346,0.000117
33.419550000001216,0.000109
33.4320499999987,0.000117
33.44454999999958,0.000134
33.45705000000045,0.000146
33.46955000000133,0.000138
33.482049999998814,0.000121
33.49454999999969,8.8E-05
33.50705000000056,3.8E-05
33.51955000000144,-3E-06
33.532049999998925,-3.6E-05
33.544549999999795,-6.1E-05
33.55705000000067,-6.9E-05
33.56954999999816,-7.7E-05
33.58204999999903,-7.7E-05
33.594549999999906,-9E-05
33.60705000000078,-0.000106
33.61954999999827,-0.000144
33.63204999999914,-0.000185
33.64455000000002,-0.000243
33.65705000000089,-0.000301
33.669549999998374,-0.000375
33.68204999999925,-0.000454
33.69455000000013,-0.000504
33.707050000001,-0.000553
33.719549999998485,-0.000553
33.73204999999936,-0.000512
33.74455000000024,-0.000425
33.75705000000111,-0.000284
33.769549999998596,-0.000135
33.78204999999947,3E-05
33.79455000000034,0.000163
33.80705000000122,0.000233
33.819549999998706,0.000262
33.83204999999958,0.000225
33.84455000000045,0.000154
33.85705000000133,5.5E-05
33.86954999999882,-7E-06
33.88204999999969,-4.4E-05
33.894550000000564,-4.4E-05
33.90705000000144,-1.1E-05
33.91954999999893,5.9E-05
33.9320499999998,0.000125
33.944550000000675,0.000187
33.95704999999816,0.000225
33.96954999999903,0.000245
33.98204999999991,0.000262
33.994550000000785,0.000291
34.00704999999827,0.00032
34.01954999999914,0.000365
34.03205000000002,0.000415
34.044550000000896,0.000473
34.05704999999838,0.000514
34.06954999999925,0.00056
34.08205000000013,0.000593
34.094550000001,0.000622
34.10704999999849,0.000634
34.119549999999364,0.000651
34.13205000000024,0.000655
34.14455000000111,0.000655
34.1570499999986,0.000651
34.169549999999475,0.000634
34.182050000000345,0.000618
34.19455000000122,0.000605
34.20704999999871,0.000605
34.219549999999586,0.000605
34.232050000000456,0.000614
34.24455000000133,0.000618
34.25704999999882,0.000605
34.26954999999969,0.000585
34.28205000000057,0.00056
34.29455000000144,0.000543
34.30704999999893,0.000543
34.3195499999998,0.000576
34.33205000000068,0.00063
34.344549999998165,0.000709
34.357049999999035,0.000783
34.36954999999991,0.000825
34.38205000000079,0.000825
34.394549999998276,0.000779
34.407049999999145,0.000672
34.41955000000002,0.000547
34.4320500000009,0.000423
34.44454999999838,0.000307
34.457049999999256,0.000241
34.46955000000013,0.000216
34.482050000001,0.000233
34.49454999999849,0.00027
34.50704999999937,0.000316
34.519550000000244,0.000332
34.532050000001114,0.000328
34.5445499999986,0.000307
34.55704999999948,0.00027
34.56955000000035,0.000241
34.582050000001225,0.000229
34.59454999999871,0.000237
34.60704999999959,0.000278
34.61955000000046,0.000328
34.632050000001335,0.000382
34.64454999999882,0.000415
34.65704999999969,0.000448
34.66955000000057,0.000452
34.682050000001446,0.000465
34.694549999998934,0.000489
34.7070499999998,0.000531
34.71955000000068,0.000605
34.73204999999817,0.0007
34.74454999999904,0.000796
34.757049999999914,0.000866
34.76955000000079,0.000895
34.78204999999828,0.000895
34.79454999999915,0.000833
34.807050000000025,0.000771
34.8195500000009,0.000713
34.83204999999838,0.00068
34.84454999999926,0.000684
34.857050000000136,0.000713
34.869550000001006,0.00075
34.88204999999849,0.000758
34.89454999999937,0.000742
34.90705000000025,0.000672
34.91955000000112,0.000564
34.932049999998604,0.000444
34.94454999999948,0.000353
34.95705000000035,0.000295
34.96955000000123,0.000295
34.982049999998715,0.000336
34.99454999999959,0.000386
35.00705000000046,0.000411
35.01955000000134,0.000411
35.032049999998826,0.000345
35.044549999999695,0.000245
35.05705000000057,0.000121
35.06955000000145,-3E-06
35.08204999999894,-0.000119
35.094549999999806,-0.000197
35.10705000000068,-0.000247
35.11954999999817,-0.000293
35.13204999999904,-0.000321
35.14454999999992,-0.00035
35.157050000000794,-0.000371
35.16954999999828,-0.000392
35.18204999999915,-0.000388
35.19455000000003,-0.000388
35.207050000000905,-0.000363
35.219549999998385,-0.000346
35.23204999999926,-0.000326
35.24455000000014,-0.000321
35.25705000000101,-0.000321
35.269549999998496,-0.000321
35.28204999999937,-0.000313
35.29455000000025,-0.000301
35.30705000000112,-0.000272
35.31954999999861,-0.00023
35.332049999999484,-0.000173
35.34455000000035,-0.000106
35.35705000000123,-3.6E-05
35.36954999999872,3.4E-05
35.382049999999595,8.8E-05
35.394550000000464,0.000163
35.40705000000134,0.000221
35.41954999999883,0.000262
35.4320499999997,0.000303
35.444550000000575,0.00032
35.45705000000145,0.000324
35.46954999999894,0.000328
35.48204999999981,0.000324
35.494550000000686,0.000324
35.50704999999817,0.000332
35.51954999999904,0.000336
35.53204999999992,0.000332
35.5445500000008,0.000324
35.557049999998284,0.000295
35.569549999999154,0.000258
35.58205000000003,0.000208
35.59455000000091,0.000167
35.60704999999839,0.000134
35.619549999999265,0.00013
35.63205000000014,0.000138
35.64455000000101,0.000167
35.6570499999985,0.000221
35.669549999999376,0.000287
35.68205000000025,0.000369
35.69455000000112,0.000465
35.70704999999861,0.000564
35.71954999999949,0.00063
35.732050000000356,0.000667
35.74455000000123,0.000647
35.75704999999872,0.000572
35.7695499999996,0.000448
35.78205000000047,0.000303
35.794550000001344,0.000158
35.80704999999883,6.3E-05
35.8195499999997,3E-05
35.83205000000058,7.2E-05
35.844550000001455,0.000163
35.857049999998935,0.000291
35.86954999999981,0.000436
35.88205000000069,0.000556
35.894549999998176,0.000655
35.907049999999046,0.000717
35.91954999999992,0.000763
35.9320500000008,0.000787
35.94454999999828,0.000804
35.95704999999916,0.000796
35.969550000000034,0.000754
35.9820500000009,0.000667
35.99454999999839,0.000552
36.00704999999927,0.000398
36.019550000000145,0.000254
36.032050000001014,0.000138
36.0445499999985,8.8E-05
36.05704999999938,0.000101
36.06955000000025,0.000154
36.082050000001125,0.000241
36.09454999999861,0.000303
36.10704999999949,0.00032
36.11955000000036,0.000287
36.132050000001236,0.000183
36.14454999999872,5.1E-05
36.15704999999959,-9.8E-05
36.16955000000047,-0.00023
36.18205000000135,-0.000342
36.194549999998834,-0.000421
36.207049999999704,-0.000454
36.21955000000058,-0.000475
36.23204999999807,-0.000487
36.24454999999894,-0.000483
36.257049999999815,-0.000475
36.26955000000069,-0.000462
36.28204999999818,-0.000441
36.29454999999905,-0.000437
36.307049999999926,-0.000433
36.3195500000008,-0.000466
36.33204999999828,-0.000499
36.34454999999916,-0.000545
36.35705000000004,-0.000586
36.369550000000906,-0.000599
36.382049999998394,-0.000603
36.39454999999927,-0.00057
36.40705000000015,-0.00052
36.41955000000102,-0.000454
36.432049999998505,-0.000384
36.44454999999938,-0.000317
36.45705000000025,-0.000247
36.46955000000113,-0.000181
36.482049999998615,-0.00011
36.49454999999949,-2.8E-05
36.50705000000036,5.5E-05
36.51955000000124,0.000109
36.532049999998726,0.000134
36.544549999999596,0.000117
36.55705000000047,7.2E-05
36.56955000000135,5E-06
36.58204999999884,-5.7E-05
36.59454999999971,-8.6E-05
36.607050000000584,-7.3E-05
36.61954999999807,-1.9E-05
36.63204999999894,6.3E-05
36.64454999999982,0.000163
36.657050000000694,0.000258
36.66954999999818,0.000328
36.68204999999905,0.000386
36.69454999999993,0.00044
36.707050000000805,0.000506
36.719549999998286,0.000589
36.73204999999916,0.000676
36.74455000000004,0.000775
36.75705000000091,0.000833
36.7695499999984,0.000887
36.78204999999927,0.000899
36.79455000000015,0.000899
36.80705000000102,0.000895
36.81954999999851,0.000903
36.832049999999384,0.000961
36.844550000000254,0.00104
36.85705000000113,0.001139
36.86954999999862,0.001242
36.882049999999495,0.001321
36.894550000000365,0.001358
36.90705000000124,0.001358
36.91954999999873,0.001313
36.9320499999996,0.001251
36.944550000000476,0.001172
36.95705000000135,0.001085
36.96954999999884,0.001003
36.98204999999971,0.000907
36.99455000000059,0.0008
37.007049999998074,0.000688
37.019549999998944,0.000576
37.03204999999982,0.00046
37.0445500000007,0.00039
37.057049999998185,0.000353
37.069549999999055,0.000361
37.08204999999993,0.000427
37.09455000000081,0.00051
37.10704999999829,0.000609
37.119549999999165,0.000692
37.13205000000004,0.00075
37.14455000000091,0.000738
37.1570499999984,0.00068
37.169549999999276,0.00058
37.18205000000015,0.000448
37.19455000000102,0.000303
37.20704999999851,0.000167
37.21954999999939,5.5E-05
37.23205000000026,-4E-05
37.244550000001134,-0.000102
37.25704999999862,-0.000131
37.2695499999995,-0.000135
37.28205000000037,-0.000127
37.294550000001244,-0.000106
37.30704999999873,-6.5E-05
37.3195499999996,-3.6E-05
37.33205000000048,-1.9E-05
37.344550000001355,-4.4E-05
37.35704999999884,-9.4E-05
37.36954999999971,-0.000193
37.38205000000059,-0.000321
37.39454999999808,-0.000458
37.40704999999895,-0.000566
37.41954999999982,-0.000624
37.4320500000007,-0.000619
37.44454999999819,-0.000537
37.45704999999906,-0.000408
37.469549999999934,-0.000235
37.48205000000081,-6.9E-05
37.49454999999829,8E-05
37.50704999999917,0.000183
37.519550000000045,0.000237
37.532050000000915,0.000274
37.5445499999984,0.000291
37.55704999999928,0.000307
37.569550000000156,0.000328
37.582050000001026,0.000341
37.59454999999851,0.000365
37.60704999999939,0.000361
37.61955000000026,0.000357
37.632050000001136,0.000332
37.644549999998624,0.000299
37.6570499999995,0.000274
37.66955000000037,0.000262
37.68205000000125,0.000266
37.694549999998735,0.000283
37.707049999999604,0.000341
37.71955000000048,0.000386
37.73205000000136,0.00046
37.744549999998846,0.000547
37.757049999999715,0.000638
37.76955000000059,0.000738
37.78204999999808,0.000845
37.79454999999895,0.000932
37.807049999999826,0.000986
37.8195500000007,0.000998
37.83204999999819,0.000957
37.84454999999906,0.000874
37.85704999999994,0.000763
37.869550000000814,0.000651
37.882049999998294,0.000564
37.89454999999917,0.000535
37.90705000000005,0.000547
37.91955000000092,0.00063
37.932049999998405,0.000742
37.94454999999928,0.000887
37.95705000000016,0.001044
37.96955000000103,0.00118
37.982049999998516,0.001296
37.99454999999939,0.001379
38.00705000000026,0.001429
38.01955000000114,0.001433
38.03204999999863,0.001408
38.044549999999504,0.001367
38.05705000000037,0.001305
38.06955000000125,0.001238
38.08204999999874,0.001185
38.09454999999961,0.001122
38.107050000000484,0.001085
38.11955000000136,0.001056
38.13204999999884,0.001031
38.14454999999972,0.00099
38.157050000000595,0.000936
38.16954999999808,0.00087
38.18204999999895,0.000812
38.19454999999983,0.000746
38.207050000000706,0.000705
38.219549999998186,0.000684
38.23204999999906,0.00068
38.24454999999994,0.00068
38.25705000000081,0.000688
38.2695499999983,0.000659
38.282049999999174,0.000593
38.29455000000005,0.000477
38.30705000000092,0.000345
38.31954999999841,0.0002
38.332049999999285,5.9E-05
38.344550000000154,-4E-05
38.35705000000103,-7.7E-05
38.36954999999852,-6.5E-05
38.382049999999396,-2.4E-05
38.394550000000265,3.8E-05
38.40705000000114,9.6E-05
38.41954999999863,0.000121
38.4320499999995,0.00013
38.444550000000376,0.000105
38.45705000000125,6.7E-05
38.46954999999874,4.7E-05
38.48204999999961,4.3E-05
38.49455000000049,6.7E-05
38.507050000001364,0.000125
38.519549999998844,0.000183
38.53204999999972,0.000241
38.5445500000006,0.000278
38.557049999998085,0.000291
38.569549999998955,0.000287
38.58204999999983,0.000291
38.59455000000071,0.000291
38.60704999999819,0.000287
38.619549999999066,0.000283
38.63204999999994,0.000274
38.64455000000081,0.000237
38.6570499999983,0.000175
38.66954999999918,8.8E-05
38.682050000000054,5E-06
38.69455000000092,-5.3E-05
38.70704999999841,-6.1E-05
38.71954999999929,-1.9E-05
38.73205000000016,7.6E-05
38.744550000001034,0.000187
38.75704999999852,0.000283
38.7695499999994,0.000345
38.78205000000027,0.000353
38.794550000001145,0.000312
38.80704999999863,0.000237
38.8195499999995,0.000175
38.83205000000038,0.000154
38.844550000001256,0.000175
38.85704999999874,0.000245
38.86954999999961,0.000349
38.88205000000049,0.000444
38.89455000000137,0.000539
38.90704999999885,0.000601
38.919549999999724,0.000626
38.9320500000006,0.000622
38.94454999999809,0.000605
38.95704999999896,0.000614
38.969549999999835,0.000618
38.98205000000071,0.00063
38.99454999999819,0.000638
39.00704999999907,0.000638
39.019549999999946,0.000634
39.032050000000815,0.000622
39.0445499999983,0.00063
39.05704999999918,0.000643
39.069550000000056,0.000692
39.082050000000926,0.000767
39.094549999998414,0.000866
39.10704999999929,0.00094
39.11955000000016,0.001007
39.13205000000104,0.001031
39.144549999998524,0.001007
39.1570499999994,0.000953
39.16955000000027,0.000858
39.18205000000115,0.000763
39.194549999998635,0.000663
39.207049999999505,0.000568
39.21955000000038,0.000481
39.23205000000126,0.000419
39.244549999998746,0.000365
39.257049999999616,0.000336
39.26955000000049,0.000328
39.28205000000137,0.000345
39.29454999999885,0.000357
39.30704999999973,0.000374
39.3195500000006,0.000386
39.33204999999809,0.000378
39.34454999999896,0.000341
39.35704999999984,0.000295
39.369550000000714,0.000233
39.382049999998195,0.000175
39.39454999999907,0.000113
39.40704999999995,6.3E-05
39.41955000000082,1E-05
39.432049999998306,-4.8E-05
39.44454999999918,-0.000119
39.45705000000006,-0.000189
39.46955000000093,-0.000276
39.48204999999842,-0.000359
39.49454999999929,-0.000421
39.50705000000016,-0.000454
39.51955000000104,-0.00045
39.53204999999853,-0.000404
39.544549999999404,-0.000342
39.557050000000274,-0.000264
39.56955000000115,-0.000193
39.58204999999864,-0.000148
39.59454999999951,-0.000131
39.607050000000385,-0.000144
39.61955000000126,-0.000177
39.63204999999875,-0.000214
39.64454999999962,-0.00023
39.657050000000496,-0.000243
39.66955000000137,-0.00023
39.68204999999885,-0.000189
39.69454999999973,-0.000135
39.707050000000606,-6.1E-05
39.719549999998094,1.4E-05
39.732049999998964,8.8E-05
39.74454999999984,0.000154
39.75705000000072,0.000212
39.7695499999982,0.000249
39.782049999999074,0.000278
39.79454999999995,0.000299
39.80705000000082,0.000312
39.81954999999831,0.000345
39.832049999999185,0.00039
39.84455000000006,0.00044
39.85705000000093,0.00051
39.86954999999842,0.000572
39.882049999999296,0.000614
39.894550000000166,0.000638
39.90705000000104,0.000622
39.91954999999853,0.000585
39.93204999999941,0.000543
39.94455000000028,0.000523
39.95705000000115,0.000547
39.96954999999864,0.000593
39.98204999999951,0.000672
39.99455000000039,0.000746
40.007050000001264,0.000791
40.01954999999875,0.000796
40.03204999999962,0.000742
40.0445500000005,0.000643
40.057050000001375,0.000527
40.069549999998856,0.000452
40.08204999999973,0.000423
40.09455000000061,0.00046
40.1070499999981,0.000531
40.119549999998966,0.000626
40.13204999999984,0.000705
40.14455000000072,0.000746
40.1570499999982,0.000738
40.16954999999908,0.000709
40.182049999999954,0.000667
40.194550000000824,0.000651
40.20704999999831,0.000676
40.21954999999919,0.000734
40.232050000000065,0.000812
40.244550000000935,0.000854
40.25704999999842,0.000854
40.2695499999993,0.000791
40.28205000000017,0.000667
40.294550000001045,0.00051
40.30704999999853,0.000349
40.31954999999941,0.000229
40.33205000000028,0.000134
40.344550000001156,8E-05
40.357049999998644,4.3E-05
40.36954999999951,1.4E-05
40.38205000000039,-4.4E-05
40.39455000000127,-0.000135
40.40704999999875,-0.00023
40.419549999999624,-0.000338
40.4320500000005,-0.000421
40.44455000000137,-0.000462
40.45704999999886,-0.000454
40.469549999999735,-0.000408
40.48205000000061,-0.000338
40.49454999999809,-0.000264
40.50704999999897,-0.000193
40.519549999999846,-0.000131
40.532050000000716,-9E-05
40.5445499999982,-7.3E-05
40.55704999999908,-5.7E-05
40.56954999999996,-5.3E-05
40.58205000000083,-6.1E-05
40.594549999998314,-6.9E-05
40.60704999999919,-6.9E-05
40.61955000000006,-7.7E-05
40.63205000000094,-9E-05
40.644549999998425,-0.000123
40.6570499999993,-0.00016
40.66955000000017,-0.000214
40.68205000000105,-0.000272
40.694549999998536,-0.00033
40.707049999999406,-0.000375
40.71955000000028,-0.000396
40.73205000000116,-0.000392
40.74454999999865,-0.000355
40.757049999999516,-0.000297
40.76955000000039,-0.000239
40.78205000000127,-0.000193
40.79454999999875,-0.000156
40.80704999999963,-0.000135
40.819550000000504,-0.000115
40.832050000001374,-9.8E-05
40.84454999999886,-6.9E-05
40.85704999999974,-1.9E-05
40.869550000000615,4.3E-05
40.882049999998095,9.2E-05
40.89454999999897,0.000121
40.90704999999985,0.000134
40.91955000000072,0.000105
40.932049999998206,6.3E-05
40.94454999999908,1.8E-05
40.95704999999996,-7E-06
40.96955000000083,-1.9E-05
40.98204999999832,-3E-06
40.994549999999194,2.6E-05
41.00705000000006,5.1E-05
41.01955000000094,8E-05
41.03204999999843,0.000101
41.044549999999305,0.000113
41.057050000000174,0.00013
41.06955000000105,0.000154
41.08204999999854,0.0002
41.09454999999941,0.000262
41.107050000000285,0.000312
41.11955000000116,0.000357
41.13204999999865,0.000378
41.14454999999952,0.00039
41.157050000000396,0.00039
41.16955000000127,0.000415
41.18204999999875,0.00046
41.19454999999963,0.000543
41.20705000000051,0.000643
41.21955000000138,0.000746
41.232049999998864,0.000833
41.24454999999974,0.000878
41.25705000000062,0.000887
41.2695499999981,0.000862
41.282049999998975,0.00082
41.29454999999985,0.000787
41.30705000000072,0.000787
41.31954999999821,0.000816
41.332049999999086,0.000874
41.34454999999996,0.00094
41.35705000000083,0.00099
41.36954999999832,0.000986
41.3820499999992,0.000936
41.394550000000066,0.000845
41.40705000000094,0.000729
41.41954999999843,0.000626
41.43204999999931,0.000547
41.44455000000018,0.000527
41.457050000001054,0.000552
41.46954999999854,0.00063
41.48204999999941,0.000721
41.49455000000029,0.000812
41.507050000001165,0.000858
41.51954999999865,0.000854
41.53204999999952,0.0008
41.5445500000004,0.000696
41.557050000001276,0.00056
41.569549999998756,0.000411
41.58204999999963,0.000283
41.59455000000051,0.000183
41.60705000000138,0.000121
41.61954999999887,0.000113
41.632049999999744,0.00013
41.64455000000062,0.000138
41.6570499999981,0.00015
41.66954999999898,0.000134
41.682049999999855,9.2E-05
41.694550000000724,5E-06
41.70704999999821,-8.6E-05
41.71954999999909,-0.000185
41.732049999999965,-0.000268
41.744550000000835,-0.000321
41.75704999999832,-0.000321
41.7695499999992,-0.000276
41.78205000000007,-0.000206
41.794550000000946,-0.00011
41.80704999999843,-1.5E-05
41.81954999999931,6.7E-05
41.83205000000018,0.000117
41.84455000000106,0.000142
41.857049999998544,0.000142
41.869549999999414,0.000134
41.88205000000029,0.000125
41.89455000000117,0.000138
41.907049999998655,0.00015
41.919549999999525,0.000179
41.9320500000004,0.0002
41.94455000000128,0.000204
41.95704999999876,0.000216
41.969549999999636,0.000204
41.98205000000051,0.000212
41.99455000000138,0.000245
42.00704999999887,0.000316
42.01954999999975,0.000423
42.03205000000062,0.000564
42.044549999998104,0.0007
42.05704999999898,0.000808
42.06954999999986,0.000866
42.08205000000073,0.000858
42.094549999998215,0.000791
42.10704999999909,0.000684
42.11954999999997,0.000564
42.13205000000084,0.000481
42.144549999998326,0.000444
42.1570499999992,0.00046
42.16955000000007,0.000527
42.18205000000095,0.000634
42.194549999998436,0.000746
42.20704999999931,0.000854
42.21955000000018,0.000932
42.23205000000106,0.000986
42.24454999999855,0.001007
42.25704999999942,0.00099
42.269550000000294,0.000957
42.28205000000117,0.00092
42.29454999999866,0.000883
42.30704999999953,0.000862
42.319550000000405,0.000862
42.33205000000128,0.000883
42.34454999999876,0.000936
42.35704999999964,0.000998
42.369550000000515,0.001073
42.382050000001385,0.001118
42.39454999999887,0.001122
42.40704999999975,0.001065
42.419550000000626,0.000965
42.43204999999811,0.000812
42.44454999999898,0.000651
42.45704999999986,0.000518
42.46955000000073,0.000423
42.48204999999822,0.000411
42.494549999999094,0.000432
42.50704999999997,0.000506
42.51955000000084,0.000589
42.53204999999833,0.000638
42.544549999999205,0.00063
42.557050000000075,0.000556
42.56955000000095,0.00044
42.58204999999844,0.000291
42.594549999999316,0.000138
42.607050000000186,1E-05
42.61955000000106,-8.2E-05
42.63204999999855,-0.000123
42.64454999999942,-0.000131
42.6570500000003,-0.00011
42.66955000000117,-0.000102
42.68204999999866,-0.000102
42.69454999999953,-0.000131
42.70705000000041,-0.000177
42.719550000001284,-0.000243
42.732049999998765,-0.000317
42.74454999999964,-0.000384
42.75705000000052,-0.00045
42.76955000000139,-0.000508
42.782049999998875,-0.000566
42.79454999999975,-0.00064
42.80705000000062,-0.000715
42.81954999999811,-0.000785
42.832049999998986,-0.000859
42.84454999999986,-0.000897
42.85705000000073,-0.000884
42.86954999999822,-0.000847
42.8820499999991,-0.000764
42.89454999999997,-0.000657
42.907050000000844,-0.000537
42.91954999999833,-0.000429
42.93204999999921,-0.000338
42.94455000000008,-0.000272
42.957050000000955,-0.00021
42.96954999999844,-0.00016
42.98204999999931,-0.000102
42.99455000000019,-3.6E-05
43.007050000001065,2.6E-05
43.01954999999855,7.2E-05
43.03204999999942,8.4E-05
43.0445500000003,7.2E-05
43.057050000001176,1E-05
43.06954999999866,-6.9E-05
43.08204999999953,-0.000152
43.09455000000041,-0.00023
43.10705000000128,-0.000272
43.11954999999877,-0.000288
43.132049999999644,-0.000251
43.14455000000052,-0.000185
43.15705000000139,-9E-05
43.16954999999888,2.2E-05
43.182049999999755,0.000142
43.194550000000625,0.000262
43.20704999999811,0.000353
43.21954999999899,0.000436
43.232049999999866,0.000494
43.244550000000736,0.000531
43.25704999999822,0.000556
43.2695499999991,0.000593
43.28204999999997,0.000647
43.29455000000085,0.000729
43.307049999998334,0.000841
43.31954999999921,0.000974
43.33205000000008,0.001102
43.34455000000096,0.001205
43.357049999998445,0.001263
43.369549999999315,0.001263
43.38205000000019,0.001222
43.39455000000107,0.00116
43.407049999998556,0.001106
43.419549999999425,0.001085
43.4320500000003,0.00111
43.44455000000118,0.001172
43.45704999999866,0.00123
43.469549999999536,0.001284
43.48205000000041,0.00128
43.49455000000128,0.001226
43.50704999999877,0.00111
43.51954999999965,0.000945
43.532050000000524,0.0008
43.544550000001394,0.000667
43.55704999999888,0.000589
43.56954999999976,0.000572
43.58205000000063,0.000601
43.594549999998115,0.000672
43.60704999999899,0.000758
43.61954999999987,0.000837
43.63205000000074,0.000891
43.644549999998226,0.000924
43.6570499999991,0.000924
43.66954999999997,0.000899
43.68205000000085,0.000845
43.69454999999834,0.000779
43.707049999999214,0.000705
43.71955000000008,0.000609
43.73205000000096,0.00051
43.74454999999845,0.000419
43.75704999999932,0.000328
43.769550000000194,0.000241
43.78205000000107,0.000187
43.79454999999856,0.00015
43.80704999999943,0.000158
43.819550000000305,0.000192
43.83205000000118,0.000237
43.84454999999866,0.00027
43.85704999999954,0.000299
43.869550000000416,0.000299
43.882050000001286,0.000258
43.89454999999877,0.000187
43.90704999999965,0.000125
43.91955000000053,8.4E-05
43.9320500000014,9.6E-05
43.944549999998884,0.000167
43.95704999999976,0.00027
43.96955000000063,0.000386
43.98204999999812,0.000485
43.994549999998995,0.000531
44.00704999999987,0.00051
44.01955000000074,0.000448
44.03204999999823,0.000378
44.044549999999106,0.000324
44.057049999999975,0.000324
44.06955000000085,0.000394
44.08204999999834,0.000494
44.09454999999922,0.000609
44.107050000000086,0.000684
44.11955000000096,0.000692
44.13204999999845,0.000626
44.14454999999932,0.000514
44.1570500000002,0.000382
44.169550000001074,0.00027
44.18204999999856,0.000212
44.19454999999943,0.000204
44.20705000000031,0.000245
44.219550000001185,0.000303
44.232049999998665,0.000361
44.24454999999954,0.000398
44.25705000000042,0.000427
44.26955000000129,0.000452
44.282049999998776,0.000489
44.29454999999965,0.000543
44.30705000000053,0.000597
44.3195500000014,0.000647
44.33204999999889,0.000667
44.344549999999764,0.000667
44.35705000000063,0.000643
44.36954999999812,0.000618
44.382049999999,0.000605
44.394549999999875,0.000651
44.407050000000744,0.000746
44.41954999999823,0.000883
44.43204999999911,0.001027
44.44454999999998,0.001139
44.457050000000855,0.001201
44.46954999999834,0.001185
44.48204999999922,0.001102
44.49455000000009,0.000982
44.507050000000966,0.000866
44.51954999999845,0.000796
44.53204999999932,0.000783
44.5445500000002,0.000849
44.55705000000108,0.000957
44.569549999998564,0.001089
44.582049999999434,0.001185
44.59455000000031,0.00123
44.60705000000119,0.001197
44.61954999999867,0.001106
44.632049999999545,0.000953
44.64455000000042,0.000783
44.65705000000129,0.00063
44.66954999999878,0.000502
44.682049999999656,0.000423
44.69455000000053,0.00039
44.7070500000014,0.000398
44.71954999999889,0.000436
44.73204999999977,0.000473
44.744550000000636,0.000502
44.757049999998124,0.00051
44.769549999999,0.000489
44.78204999999988,0.000444
44.79455000000075,0.000369
44.807049999998235,0.00027
44.81954999999911,0.000175
44.83204999999998,7.2E-05
44.84455000000086,-1.1E-05
44.857049999998345,-6.1E-05
44.86954999999922,-7.3E-05
44.88205000000009,-4.8E-05
44.89455000000097,1.8E-05
44.907049999998456,8.4E-05
44.919549999999326,0.000142
44.9320500000002,0.000175
44.94455000000108,0.000134
44.95704999999857,3.8E-05
44.96954999999944,-0.000106
44.982050000000314,-0.000268
44.99455000000119,-0.000412
45.00704999999867,-0.000475
45.01954999999955,-0.000479
45.032050000000424,-0.000388
45.044550000001294,-0.000247
45.05704999999878,-8.6E-05
45.06954999999966,5.1E-05
45.08205000000053,0.000109
45.094550000001405,0.000105
45.10704999999889,3E-05
45.11954999999977,-8.2E-05
45.13205000000064,-0.000197
45.14454999999813,-0.000284
45.157049999999,-0.000317
45.16954999999987,-0.000309
45.18205000000075,-0.000243
45.19454999999824,-0.000156
45.207049999999114,-7.3E-05
45.219549999999984,1E-05
45.23205000000086,9.2E-05
45.24454999999835,0.000167
45.25704999999922,0.000221
45.269550000000095,0.000258
45.28205000000097,0.000291
45.29454999999846,0.000303
45.30704999999933,0.000291
45.319550000000206,0.000274
45.33205000000108,0.000278
45.34454999999856,0.000328
45.35704999999944,0.000415
45.36955000000032,0.000547
45.382050000001186,0.000734
45.394549999998674,0.00094
45.40704999999955,0.00111
45.41955000000043,0.001251
45.4320500000013,0.001325
45.444549999998785,0.001371
45.45704999999966,0.001371
45.46955000000053,0.001379
45.48205000000141,0.001416
45.494549999998895,0.001503
45.50704999999977,0.001623
45.51955000000064,0.001747
45.53204999999813,0.00188
45.544549999999006,0.001962
45.557049999999876,0.001995
45.56955000000075,0.001962
45.58204999999824,0.001904
45.59454999999912,0.001834
45.60704999999999,0.00176
45.619550000000864,0.001714
45.63204999999835,0.001693
45.64454999999922,0.001702
45.6570500000001,0.001718
45.669550000000974,0.001727
45.68204999999846,0.001731
45.69454999999933,0.001714
45.70705000000021,0.001706
45.719550000001085,0.001702
45.732049999998566,0.001714
45.74454999999944,0.001747
45.75705000000032,0.001805
45.76955000000119,0.001863
45.78204999999868,0.001909
45.79454999999955,0.001917
45.80705000000043,0.00188
45.8195500000013,0.001784
45.83204999999879,0.001644
45.844549999999664,0.001466
45.857050000000534,0.001284
45.86955000000141,0.00111
45.8820499999989,0.000978
45.894549999999775,0.000866
45.907050000000645,0.000804
45.91954999999813,0.000763
45.93204999999901,0.00075
45.94454999999988,0.000729
45.957050000000756,0.000705
45.96954999999824,0.000651
45.98204999999912,0.00058
45.99454999999999,0.000469
46.007050000000866,0.000328
46.019549999998354,0.000171
46.032049999999224,1.8E-05
46.0445500000001,-0.000127
46.05705000000098,-0.000243
46.069549999998465,-0.000313
46.082049999999334,-0.000326
46.09455000000021,-0.000293
46.10705000000109,-0.000214
46.11954999999857,-0.00011
46.132049999999445,-7E-06
46.14455000000032,6.7E-05
46.15705000000119,0.000101
46.16954999999868,7.6E-05
46.182049999999556,-1.9E-05
46.19455000000043,-0.000164
46.2070500000013,-0.000309
46.21954999999879,-0.000446
46.23204999999967,-0.000541
46.24455000000054,-0.00057
46.25705000000141,-0.000537
46.2695499999989,-0.00045
46.28204999999978,-0.000346
46.29455000000065,-0.000255
46.307049999998135,-0.000193
46.31954999999901,-0.000177
46.33204999999988,-0.000193
46.34455000000076,-0.00023
46.357049999998246,-0.000243
46.36954999999912,-0.000226
46.38204999999999,-0.000181
46.39455000000087,-0.000115
46.40704999999836,-4.8E-05
46.41954999999923,-1.5E-05
46.4320500000001,-1.5E-05
46.44455000000098,-5.7E-05
46.45704999999847,-0.000115
46.46954999999934,-0.000177
46.482050000000214,-0.000193
46.49455000000109,-0.000177
46.50704999999857,-0.000119
46.51954999999945,-4E-05
46.532050000000325,2.2E-05
46.544550000001195,4.3E-05
46.55704999999868,2.2E-05
46.56954999999956,-6.1E-05
46.582050000000436,-0.000185
46.594550000001306,-0.000305
46.60704999999879,-0.000417
46.61954999999967,-0.000499
46.63205000000054,-0.000537
46.644550000001416,-0.000528
46.657049999998904,-0.000487
46.66954999999978,-0.000446
46.68205000000065,-0.000388
46.69454999999814,-0.000342
46.707049999999015,-0.000317
46.719549999999884,-0.000334
46.73205000000076,-0.000388
46.74454999999825,-0.000475
46.757049999999126,-0.00059
46.769549999999995,-0.000702
46.78205000000087,-0.000797
46.79454999999836,-0.000826
46.80704999999923,-0.000781
46.819550000000106,-0.000657
46.83205000000098,-0.000479
46.84454999999847,-0.000276
46.85704999999934,-0.00011
46.86955000000022,-1.5E-05
46.882050000001094,-7E-06
46.894549999998574,-7.7E-05
46.90704999999945,-0.000201
46.91955000000033,-0.000334
46.9320500000012,-0.000429
46.944549999998685,-0.000454
46.95704999999956,-0.000404
46.96955000000044,-0.000305
46.98205000000131,-0.000201
46.994549999998796,-0.000106
47.00704999999967,-4.4E-05
47.01955000000054,-2.8E-05
47.03205000000142,-4.8E-05
47.04454999999891,-6.5E-05
47.05704999999978,-7.3E-05
47.06955000000065,-5.3E-05
47.08204999999814,-1.9E-05
47.09454999999902,-3E-06
47.10704999999989,-7E-06
47.119550000000764,-6.1E-05
47.13204999999825,-0.00016
47.14454999999913,-0.000305
47.15705,-0.000454
47.169550000000875,-0.00057
47.18204999999836,-0.000628
47.19454999999923,-0.000619
47.20705000000011,-0.000566
47.219550000000986,-0.000483
47.23204999999847,-0.000412
47.24454999999934,-0.0004
47.25705000000022,-0.000466
47.2695500000011,-0.000595
47.28204999999858,-0.00076
47.294549999999454,-0.000921
47.30705000000033,-0.001021
47.3195500000012,-0.001025
47.33204999999869,-0.000913
47.344549999999565,-0.000719
47.357050000000434,-0.000475
47.36955000000131,-0.000235
47.3820499999988,-6.5E-05
47.394549999999676,1E-06
47.407050000000545,-3.2E-05
47.41955000000142,-0.000156
47.43204999999891,-0.000317
47.44454999999978,-0.000462
47.457050000000656,-0.000528
47.469549999998144,-0.000487
47.48204999999902,-0.000359
47.49454999999989,-0.000177
47.50705000000077,1E-05
47.519549999998254,0.000142
47.532049999999124,0.000196
47.54455,0.000154
47.55705000000088,4.3E-05
47.569549999998365,-7.7E-05
47.582049999999235,-0.000164
47.59455000000011,-0.000168
47.60705000000099,-9E-05
47.61954999999847,7.2E-05
47.632049999999346,0.00027
47.64455000000022,0.000452
47.65705000000109,0.000564
47.66954999999858,0.000614
47.68204999999946,0.000597
47.69455000000033,0.000556
47.7070500000012,0.000523
47.71954999999869,0.000539
47.73204999999957,0.000614
47.74455000000044,0.000742
47.757050000001314,0.000895
47.7695499999988,0.001036
47.78204999999968,0.00111
47.79455000000055,0.001122
47.807050000001425,0.001085
47.81954999999891,0.001003
47.83204999999978,0.000924
47.84455000000066,0.000874
47.85704999999815,0.000841
47.86954999999902,0.000841
47.88204999999989,0.000866
47.89455000000077,0.00087
47.90704999999826,0.000874
47.91954999999913,0.000841
47.932050000000004,0.0008
47.94455000000088,0.000758
47.95704999999837,0.000729
47.96954999999924,0.000713
47.982050000000115,0.0007
47.99455000000099,0.000684
48.00704999999847,0.000655
48.01954999999935,0.000618
48.032050000000226,0.000568
48.044550000001095,0.000527
48.05704999999858,0.000489
48.06954999999946,0.000485
48.082050000000336,0.000485
48.094550000001206,0.000494
48.107049999998694,0.000502
48.11954999999957,0.000489
48.13205000000044,0.000477
48.14455000000132,0.000469
48.157049999998804,0.000494
48.16954999999968,0.000539
48.18205000000055,0.000618
48.19455000000143,0.000709
48.207049999998915,0.000775
48.219549999999785,0.000787
48.23205000000066,0.000742
48.24454999999815,0.000651
48.257049999999026,0.000527
48.269549999999896,0.000411
48.28205000000077,0.000357
48.29454999999826,0.000341
48.30704999999913,0.000394
48.31955000000001,0.000456
48.33205000000088,0.000498
48.34454999999837,0.000481
48.35704999999924,0.00039
48.36955000000012,0.000241
48.382050000000994,8E-05
48.394549999998475,-5.3E-05
48.40704999999935,-0.000119
48.41955000000023,-7.7E-05
48.4320500000011,3.4E-05
48.444549999998586,0.000183
48.45704999999946,0.000328
48.46955000000034,0.000403
48.48205000000121,0.000382
48.494549999998696,0.000278
48.50704999999957,0.00013
48.51955000000044,-4E-05
48.53205000000132,-0.000168
48.54454999999881,-0.00023
48.557049999999684,-0.000197
48.569550000000554,-0.00011
48.58205000000143,1.8E-05
48.59454999999892,0.000142
48.60704999999979,0.000258
48.619550000000665,0.000353
48.63204999999815,0.000415
48.64454999999903,0.00046
48.6570499999999,0.000489
48.669550000000775,0.000498
48.68204999999826,0.000502
48.69454999999913,0.000477
48.70705000000001,0.000448
48.719550000000886,0.000403
48.732049999998374,0.000349
48.74454999999924,0.000312
48.75705000000012,0.000283
48.769550000001,0.000274
48.78204999999848,0.000274
48.794549999999354,0.000278
48.80705000000023,0.000287
48.8195500000011,0.000287
48.83204999999859,0.000295
48.844549999999465,0.00032
48.85705000000034,0.000361
48.86955000000121,0.000398
48.8820499999987,0.000423
48.894549999999576,0.000427
48.907050000000446,0.000378
48.91955000000132,0.00027
48.93204999999881,0.000125
48.94454999999969,-5.3E-05
48.95705000000056,-0.000218
48.96955000000143,-0.000342
48.98204999999892,-0.000412
48.99454999999979,-0.000396
49.00705000000067,-0.000334
49.019549999998155,-0.000247
49.03204999999903,-0.000164
49.0445499999999,-0.00011
49.05705000000078,-9.4E-05
49.069549999998266,-0.000131
49.082049999999136,-0.000201
49.09455000000001,-0.000297
49.10705000000089,-0.0004
49.11954999999838,-0.000491
49.132049999999246,-0.00057
49.14455000000012,-0.000619
49.157050000001,-0.000644
49.16954999999848,-0.000632
49.18204999999936,-0.000595
49.194550000000234,-0.000541
49.207050000001104,-0.000479
49.21954999999859,-0.000441
49.23204999999947,-0.000437
49.244550000000345,-0.000458
49.257050000001215,-0.000516
49.2695499999987,-0.000561
49.28204999999958,-0.00059
49.29455000000045,-0.000566
49.307050000001325,-0.000495
49.31954999999881,-0.000388
49.33204999999969,-0.000268
49.34455000000056,-0.000173
49.357050000001436,-0.000131
49.369549999998924,-0.000139
49.38204999999979,-0.000206
49.39455000000067,-0.00028
49.40704999999816,-0.000326
49.419549999999035,-0.00033
49.432049999999904,-0.000272
49.44455000000078,-0.000164
49.45704999999827,-6.1E-05
49.46954999999914,2.2E-05
49.482050000000015,5.1E-05
49.49455000000089,3.8E-05
49.50704999999838,5E-06
49.51954999999925,-1.1E-05
49.532050000000126,1.8E-05
49.544550000001,0.000113
49.55704999999848,0.000262
49.56954999999936,0.000436
49.58205000000024,0.000593
49.59455000000111,0.000688
49.607049999998594,0.000672
49.61954999999947,0.000605
49.63205000000034,0.000477
49.64455000000122,0.000361
49.657049999998705,0.000283
49.66954999999958,0.000316
49.68205000000045,0.000432
49.69455000000133,0.000614
49.707049999998816,0.000825
49.719549999999685,0.001011
49.73205000000056,0.00111
49.74455000000144,0.001135
49.75704999999893,0.001085
49.769549999999796,0.000982
49.78205000000067,0.000887
49.79454999999816,0.000829
49.80704999999903,0.000829
49.81954999999991,0.000899
49.832050000000784,0.001011
49.84454999999827,0.001114
49.85704999999914,0.001189
49.86955000000002,0.001214
49.882050000000895,0.001185
49.894549999998375,0.00111
49.90704999999925,0.001007
49.91955000000013,0.000936
49.932050000001,0.000862
49.944549999998486,0.000825
49.95704999999936,0.000804
49.96955000000024,0.000796
49.98205000000111,0.000791
49.9945499999986,0.000791
50.007049999999474,0.0008
50.01955000000034,0.000833
50.03205000000122,0.000866
50.04454999999871,0.000907
50.057049999999585,0.000924
50.069550000000454,0.000899
50.08205000000133,0.000812
50.09454999999882,0.000643
50.10704999999969,0.000432
50.119550000000565,0.000216
50.13205000000144,3E-05
50.14454999999893,-7.7E-05
50.1570499999998,-9.8E-05
50.169550000000676,-3.6E-05
50.18204999999816,5.5E-05
50.19454999999903,0.000113
50.20704999999991,0.000105
50.21955000000079,5E-06
50.232049999998274,-0.000193
50.244549999999144,-0.000446
50.25705000000002,-0.000681
50.2695500000009,-0.000863
50.28204999999838,-0.000942
50.294549999999255,-0.000926
50.30705000000013,-0.000826
50.319550000001,-0.000686
50.33204999999849,-0.000557
50.344549999999366,-0.000475
50.35705000000024,-0.000475
50.36955000000111,-0.000549
50.3820499999986,-0.000669
50.39454999999948,-0.000843
50.407050000000346,-0.001025
50.41955000000122,-0.001203
50.43204999999871,-0.001352
50.44454999999959,-0.00148
50.45705000000046,-0.001546
50.469550000001334,-0.001575
50.48204999999882,-0.001567
50.49454999999969,-0.001525
50.50705000000057,-0.001451
50.519550000001445,-0.001385
50.53204999999893,-0.001352
50.5445499999998,-0.001356
50.55705000000068,-0.001393
50.569549999998166,-0.001484
50.582049999999036,-0.001583
50.59454999999991,-0.001683
50.60705000000079,-0.001753
50.61954999999828,-0.001794
50.63204999999915,-0.001786
50.644550000000024,-0.001753
50.6570500000009,-0.001708
50.66954999999838,-0.001654
50.68204999999926,-0.001612
50.694550000000135,-0.001559
50.707050000001004,-0.001521
50.71954999999849,-0.001455
50.73204999999937,-0.001397
50.744550000000245,-0.001331
50.757050000001115,-0.001269
50.7695499999986,-0.001219
50.78204999999948,-0.001182
50.79455000000035,-0.001161
50.807050000001226,-0.001132
50.81954999999871,-0.001099
50.83204999999959,-0.001021
50.84455000000046,-0.000913
50.85705000000134,-0.000772
50.869549999998824,-0.000619
50.882049999999694,-0.000475
50.89455000000057,-0.000334
50.90705000000145,-0.000235
50.919549999998935,-0.00016
50.932049999999805,-0.000106
50.94455000000068,-4.8E-05
50.95704999999817,1.4E-05
50.96954999999904,0.000109
50.982049999999916,0.000221
50.99455000000079,0.000345


==> data/homade-APD-data/b17.csv <==
0.9820499999987008,0.002018
0.9945499999995753,0.001976
1.0070500000004496,0.00185
1.0195500000013242,0.001702
1.0320499999988104,0.001544
1.044549999999685,0.001481
1.0570500000005594,0.001481
1.0695500000014337,0.001576
1.0820499999989202,0.001755
1.0945499999997945,0.001976
1.107050000000669,0.002198
1.1195499999981553,0.002419
1.1320499999990297,0.002535
1.1445499999999043,0.002609
1.1570500000007786,0.002651
1.169549999998265,0.00264
1.1820499999991394,0.00264
1.1945500000000138,0.002661
1.2070500000008884,0.002746
1.2195499999983745,0.002851
1.2320499999992491,0.002967
1.2445500000001235,0.003062
1.2570500000009979,0.003072
1.2695499999984843,0.003051
1.2820499999993586,0.002904
1.294550000000233,0.002693
1.3070500000011076,0.00244
1.3195499999985938,0.002208
1.3320499999994684,0.002018
1.3445500000003427,0.001924
1.3570500000012171,0.001934
1.3695499999987035,0.001987
1.382049999999578,0.002124
1.3945500000004523,0.002271
1.4070500000013269,0.002335
1.419549999998813,0.002282
1.4320499999996876,0.002145
1.444550000000562,0.001892
1.4570500000014364,0.001597
1.4695499999989228,0.001323
1.4820499999997971,0.00108
1.4945500000006717,0.000965
1.507049999998158,0.001007
1.5195499999990323,0.001186
1.5320499999999069,0.001418
1.5445500000007812,0.001681
1.5570499999982677,0.001892
1.569549999999142,0.001997
1.5820500000000164,0.001976
1.594550000000891,0.001839
1.6070499999983772,0.001607
1.6195499999992518,0.001365
1.6320500000001261,0.001175
1.6445500000010005,0.001059
1.657049999998487,0.001038
1.6695499999993613,0.001175
1.6820500000002356,0.001365
1.6945500000011102,0.001607
1.7070499999985964,0.001839
1.719549999999471,0.002029
1.7320500000003454,0.002145
1.7445500000012197,0.002198
1.7570499999987061,0.002176
1.7695499999995805,0.002113
1.782050000000455,0.002018
1.7945500000013295,0.001945
1.8070499999988157,0.001871
1.8195499999996902,0.00186
1.8320500000005646,0.001797
1.844550000001439,0.001765
1.8570499999989254,0.001713
1.8695499999997998,0.001671
1.8820500000006744,0.001639
1.8945499999981605,0.00166
1.9070499999990351,0.001755
1.9195499999999095,0.001902
1.9320500000007839,0.002082
1.9445499999982703,0.002261
1.9570499999991446,0.002335
1.969550000000019,0.002324
1.9820500000008936,0.002198
1.9945499999983798,0.002061
2.0070499999992544,0.001913
2.019550000000129,0.001839
2.032050000001003,0.001902
2.0445499999984893,0.002061
2.057049999999364,0.002282
2.0695500000002385,0.002482
2.0820500000011126,0.002587
2.0945499999985993,0.002587
2.1070499999994734,0.002408
2.119550000000348,0.002166
2.1320500000012226,0.001913
2.1445499999987088,0.001744
2.1570499999995834,0.001713
2.1695500000004575,0.00185
2.182050000001332,0.002082
2.1945499999988183,0.002356
2.207049999999693,0.002598
2.2195500000005675,0.002672
2.2320500000014416,0.00263
2.2445499999989282,0.00244
2.2570499999998024,0.002198
2.269550000000677,0.001934
2.282049999998163,0.001723
2.2945499999990377,0.001555
2.3070499999999123,0.00146
2.3195500000007865,0.001302
2.3320499999982727,0.001123
2.3445499999991473,0.00088
2.357050000000022,0.000627
2.369550000000896,0.000406
2.3820499999983826,0.000322
2.3945499999992568,0.000406
2.4070500000001314,0.000669
2.419550000001006,0.00107
2.432049999998492,0.001491
2.4445499999993667,0.001818
2.457050000000241,0.001987
2.4695500000011155,0.001902
2.4820499999986017,0.001586
2.4945499999994762,0.001154
2.507050000000351,0.000722
2.519550000001225,0.000427
2.5320499999987116,0.000301
2.5445499999995858,0.000353
2.5570500000004603,0.000511
2.569550000001335,0.000669
2.582049999998821,0.000754
2.5945499999996957,0.000638
2.60705000000057,0.000395
2.6195500000014444,5.8E-05
2.6320499999989306,-0.000268
2.6445499999998052,-0.000427
2.6570500000006794,-0.000405
2.669549999998166,-0.000174
2.68204999999904,0.000195
2.6945499999999147,0.000596
2.7070500000007893,0.000922
2.7195499999982755,0.001091
2.73204999999915,0.00107
2.7445500000000242,0.000912
2.757050000000899,0.000701
2.769549999998385,0.000501
2.7820499999992596,0.000395
2.794550000000134,0.000395
2.8070500000010083,0.000469
2.819549999998495,0.000606
2.832049999999369,0.000764
2.8445500000002437,0.000859
2.8570500000011183,0.000943
2.8695499999986045,0.001028
2.882049999999479,0.001112
2.8945500000003532,0.001175
2.907050000001228,0.00127
2.919549999998714,0.001312
2.9320499999995886,0.001291
2.9445500000004627,0.001175
2.9570500000013373,0.000975
2.9695499999988235,0.000743
2.982049999999698,0.000511
2.9945500000005727,0.000374
3.007050000001447,0.000395
3.0195499999989335,0.000575
3.0320499999998076,0.00088
3.044550000000682,0.001239
3.0570499999981684,0.001607
3.069549999999043,0.001881
3.0820499999999176,0.002018
3.0945500000007917,0.002039
3.1070499999982784,0.001892
3.1195499999991525,0.001713
3.132050000000027,0.001481
3.1445500000009017,0.001312
3.157049999998388,0.001196
3.1695499999992625,0.001175
3.1820500000001366,0.001239
3.194550000001011,0.001344
3.2070499999984974,0.001481
3.219549999999372,0.001607
3.232050000000246,0.001671
3.2445500000011207,0.001702
3.257049999998607,0.001681
3.2695499999994815,0.00166
3.282050000000356,0.001628
3.29455000000123,0.00165
3.307049999998717,0.001723
3.319549999999591,0.001808
3.3320500000004656,0.001892
3.34455000000134,0.001913
3.3570499999988264,0.001787
3.369549999999701,0.001607
3.382050000000575,0.001365
3.3945500000014497,0.001154
3.407049999998936,0.001017
3.4195499999998105,0.001091
3.432050000000685,0.001344
3.4445499999981712,0.001765
3.457049999999046,0.002219
3.46954999999992,0.002619
3.4820500000007946,0.002883
3.4945499999982808,0.002935
3.5070499999991553,0.002735
3.5195500000000295,0.002377
3.532050000000904,0.001934
3.5445499999983903,0.001534
3.557049999999265,0.001228
3.5695500000001394,0.001112
3.5820500000010136,0.001112
3.5945499999985002,0.001207
3.6070499999993744,0.001291
3.619550000000249,0.001323
3.6320500000011235,0.001228
3.6445499999986097,0.001049
3.6570499999994843,0.000785
3.6695500000003585,0.000564
3.682050000001233,0.000395
3.6945499999987192,0.000353
3.707049999999594,0.000438
3.7195500000004684,0.000575
3.7320500000013426,0.000806
3.7445499999988288,0.000943
3.7570499999997033,0.00108
3.769550000000578,0.001102
3.782050000001452,0.001091
3.7945499999989387,0.001007
3.807049999999813,0.000943
3.8195500000006875,0.00088
3.8320499999981736,0.000838
3.8445499999990482,0.000764
3.857049999999923,0.000712
3.869550000000797,0.000659
3.8820499999982836,0.000617
3.8945499999991577,0.000648
3.9070500000000323,0.000785
3.919550000000907,0.001028
3.932049999998393,0.001354
3.9445499999992677,0.001734
3.957050000000142,0.002018
3.9695500000010164,0.002176
3.9820499999985026,0.002113
3.994549999999377,0.001871
4.007050000000252,0.00146
4.019550000001126,0.001017
4.032049999998613,0.000669
4.044549999999487,0.00048
4.057050000000361,0.000522
4.069550000001236,0.000775
4.082049999998722,0.001102
4.094549999999597,0.00147
4.107050000000471,0.001692
4.119550000001345,0.001776
4.132049999998832,0.001713
4.144549999999706,0.001502
4.157050000000581,0.00127
4.1695499999980665,0.00108
4.182049999998942,0.000975
4.194549999999816,0.000996
4.20705000000069,0.001123
4.2195499999981765,0.001354
4.232049999999051,0.001565
4.244549999999926,0.001765
4.2570500000008,0.001881
4.269549999998286,0.00186
4.282049999999161,0.001702
4.294550000000035,0.001428
4.30705000000091,0.001059
4.3195499999983955,0.00068
4.3320499999992705,0.000385
4.344550000000145,0.00028
4.357050000001019,0.000374
4.3695499999985055,0.000659
4.38204999999938,0.001102
4.394550000000255,0.001544
4.407050000001129,0.001881
4.419549999998615,0.002039
4.43204999999949,0.001934
4.444550000000364,0.001671
4.457050000001239,0.001312
4.4695499999987245,0.000943
4.482049999999599,0.000775
4.494550000000474,0.000775
4.507050000001348,0.000965
4.5195499999988344,0.001228
4.532049999999709,0.00147
4.544550000000583,0.001618
4.557049999998069,0.001607
4.5695499999989435,0.001428
4.5820499999998185,0.001144
4.594550000000693,0.000849
4.607049999998179,0.000585
4.6195499999990535,0.000406
4.632049999999928,0.000385
4.644550000000803,0.000417
4.657049999998288,0.000511
4.669549999999163,0.000575
4.682050000000038,0.000585
4.694550000000912,0.000543
4.707049999998398,0.00048
4.7195499999992725,0.000353
4.7320500000001475,0.000269
4.744550000001022,0.000185
4.757049999998508,0.000121
4.7695499999993825,0.0001
4.782050000000257,9E-05
4.794550000001132,0.000132
4.807049999998617,0.000153
4.819549999999492,0.000174
4.8320500000003666,0.000248
4.844550000001241,0.000332
4.857049999998727,0.000427
4.8695499999996015,0.000522
4.8820500000004765,0.000617
4.894550000001351,0.000669
4.907049999998837,0.000701
4.919549999999711,0.000701
4.932050000000586,0.000659
4.944549999998072,0.000585
4.957049999998946,0.000511
4.969549999999821,0.000438
4.9820500000006955,0.000417
4.994549999998182,0.000406
5.007049999999056,0.000469
5.0195499999999305,0.000522
5.0320500000008055,0.000596
5.044549999998291,0.000659
5.057049999999165,0.000691
5.06955000000004,0.000712
5.082050000000915,0.000754
5.094549999998401,0.000785
5.107049999999275,0.000828
5.1195500000001495,0.000922
5.1320500000010245,0.001028
5.14454999999851,0.001123
5.157049999999385,0.001207
5.169550000000259,0.001312
5.182050000001134,0.001386
5.19454999999862,0.00147
5.207049999999494,0.001576
5.219550000000369,0.001671
5.2320500000012435,0.001744
5.24454999999873,0.001797
5.257049999999604,0.001818
5.2695500000004785,0.001776
5.2820500000013535,0.001723
5.294549999998839,0.001639
5.307049999999714,0.001597
5.319550000000588,0.001586
5.332049999998075,0.00165
5.344549999998949,0.001692
5.357049999999823,0.001755
5.369550000000698,0.001765
5.382049999998184,0.001723
5.394549999999059,0.00166
5.407049999999933,0.001618
5.419550000000807,0.001597
5.432049999998294,0.001692
5.444549999999168,0.001829
5.457050000000043,0.001987
5.469550000000917,0.002092
5.482049999998404,0.002071
5.494549999999278,0.00185
5.507050000000152,0.001502
5.519550000001027,0.001091
5.532049999998513,0.000691
5.544549999999388,0.000438
5.557050000000262,0.000406
5.569550000001136,0.000522
5.582049999998623,0.000806
5.594549999999497,0.001123
5.607050000000372,0.001407
5.619550000001246,0.001513
5.632049999998732,0.001481
5.644549999999607,0.001323
5.657050000000481,0.00108
5.6695500000013554,0.000859
5.682049999998842,0.000669
5.694549999999716,0.000596
5.707050000000591,0.000585
5.719549999998077,0.000638
5.732049999998952,0.000722
5.744549999999826,0.000849
5.7570500000007,0.000996
5.769549999998187,0.001186
5.782049999999061,0.001312
5.794549999999936,0.001386
5.80705000000081,0.001376
5.819549999998297,0.001228
5.832049999999171,0.000933
5.844550000000045,0.000543
5.85705000000092,0.000153
5.869549999998406,-0.000174
5.882049999999281,-0.0003
5.894550000000155,-0.000226
5.907050000001029,7.9E-05
5.919549999998516,0.000511
5.93204999999939,0.000954
5.944550000000265,0.001323
5.957050000001139,0.001502
5.969549999998626,0.001439
5.9820499999995,0.001175
5.994550000000374,0.000785
6.007050000001249,0.000395
6.019549999998735,7.9E-05
6.03204999999961,-3.7E-05
6.044550000000484,-5E-06
6.057050000001358,0.000216
6.069549999998845,0.000554
6.082049999999719,0.00088
6.094550000000594,0.001175
6.10704999999808,0.001354
6.119549999998955,0.001397
6.132049999999829,0.001365
6.144550000000703,0.001239
6.15704999999819,0.001175
6.169549999999064,0.001175
6.182049999999939,0.001239
6.194550000000813,0.001407
6.207049999998299,0.001618
6.219549999999174,0.001829
6.232050000000048,0.001997
6.244550000000922,0.002029
6.257049999998409,0.001955
6.269549999999283,0.001765
6.282050000000158,0.001523
6.294550000001032,0.001291
6.307049999998519,0.001123
6.319549999999393,0.00108
6.332050000000267,0.001144
6.344550000001142,0.001281
6.357049999998628,0.00146
6.369549999999503,0.001565
6.382050000000377,0.001628
6.394550000001251,0.001565
6.407049999998738,0.00147
6.419549999999612,0.001354
6.432050000000487,0.001239
6.444550000001361,0.001239
6.457049999998848,0.001291
6.469549999999722,0.001428
6.482050000000596,0.001618
6.494549999998083,0.001829
6.507049999998957,0.001976
6.519549999999832,0.002039
6.532050000000706,0.001997
6.544549999998193,0.001871
6.557049999999067,0.00166
6.569549999999941,0.001407
6.582050000000816,0.001217
6.594549999998302,0.001091
6.607049999999177,0.001059
6.619550000000051,0.00108
6.632050000000925,0.001249
6.644549999998412,0.001397
6.657049999999286,0.001534
6.669550000000161,0.001576
6.682050000001035,0.001565
6.694549999998522,0.001439
6.707049999999396,0.00126
6.71955000000027,0.00108
6.732050000001145,0.000933
6.744549999998631,0.000828
6.757049999999506,0.000775
6.76955000000038,0.000764
6.782050000001254,0.000754
6.794549999998741,0.000775
6.807049999999615,0.000743
6.819550000000489,0.000701
6.832050000001364,0.000638
6.84454999999885,0.000564
6.857049999999725,0.000532
6.869550000000599,0.000522
6.8820499999980855,0.000575
6.89454999999896,0.000627
6.907049999999834,0.00068
6.919550000000709,0.000743
6.932049999998195,0.000764
6.94454999999907,0.000806
6.957049999999944,0.000828
6.969550000000818,0.00087
6.982049999998305,0.000986
6.994549999999179,0.001133
7.007050000000054,0.001312
7.019550000000928,0.001449
7.0320499999984145,0.001534
7.044549999999289,0.001502
7.057050000000163,0.001386
7.069550000001038,0.001154
7.082049999998524,0.000901
7.094549999999399,0.000669
7.107050000000273,0.000532
7.119550000001147,0.000522
7.1320499999986335,0.000627
7.144549999999508,0.000817
7.157050000000383,0.001038
7.169550000001257,0.001196
7.1820499999987435,0.001291
7.194549999999618,0.001312
7.207050000000492,0.00127
7.219550000001367,0.001228
7.232049999998853,0.001239
7.244549999999728,0.001291
7.257050000000602,0.001397
7.269549999998088,0.001523
7.2820499999989625,0.001628
7.294549999999837,0.00165
7.307050000000712,0.001628
7.319549999998197,0.001565
7.3320499999990725,0.001523
7.344549999999947,0.001502
7.357050000000821,0.001565
7.369549999998307,0.001671
7.3820499999991815,0.001755
7.394550000000056,0.001829
7.407050000000931,0.001829
7.4195499999984165,0.001744
7.4320499999992915,0.001628
7.444550000000166,0.001555
7.45705000000104,0.001544
7.469549999998526,0.001618
7.482049999999401,0.001797
7.494550000000276,0.001976
7.50705000000115,0.002071
7.519549999998636,0.002039
7.5320499999995105,0.001829
7.544550000000385,0.00146
7.55705000000126,0.001017
7.5695499999987454,0.000596
7.5820499999996205,0.000322
7.594550000000495,0.000216
7.607050000001369,0.000332
7.619549999998855,0.000606
7.6320499999997296,0.000933
7.644550000000605,0.00127
7.65704999999809,0.00147
7.669549999998965,0.001586
7.6820499999998395,0.001555
7.694550000000714,0.001449
7.7070499999982,0.001291
7.719549999999074,0.001144
7.7320499999999495,0.001049
7.744550000000824,0.000954
7.75704999999831,0.000901
7.769549999999184,0.000859
7.7820500000000585,0.000775
7.794550000000934,0.00068
7.807049999998419,0.000564
7.819549999999294,0.000438
7.8320500000001685,0.000343
7.844550000001043,0.000353
7.857049999998529,0.000417
7.869549999999403,0.000596
7.8820500000002784,0.000828
7.894550000001153,0.00107
7.907049999998639,0.001302
7.919549999999513,0.001418
7.9320500000003875,0.001386
7.9445500000012625,0.001196
7.957049999998748,0.00087
7.969549999999622,0.000459
7.9820500000004975,2.7E-05
7.994550000001372,-0.000321
8.007049999998857,-0.00049
8.019549999999732,-0.000469
8.032050000000607,-0.000321
8.044549999998093,-2.6E-05
8.057049999998968,0.00029
8.069549999999841,0.000511
8.082050000000716,0.000606
8.094549999998202,0.000532
8.107049999999077,0.000353
8.119549999999952,0.000111
8.132050000000826,-0.0001
8.144549999998313,-0.000195
8.157049999999186,-0.000142
8.169550000000061,7.9E-05
8.182050000000936,0.000417
8.194549999998422,0.000806
8.207049999999297,0.001123
8.21955000000017,0.001344
8.232050000001045,0.001407
8.244549999998531,0.001344
8.257049999999406,0.001186
8.269550000000281,0.001017
8.282050000001155,0.00088
8.294549999998642,0.000859
8.307049999999515,0.000943
8.31955000000039,0.001144
8.332050000001265,0.001354
8.344549999998751,0.001544
8.357049999999626,0.00166
8.3695500000005,0.00166
8.382050000001374,0.001565
8.39454999999886,0.001365
8.407049999999735,0.001165
8.41955000000061,0.000954
8.432049999998096,0.000796
8.444549999998971,0.000712
8.457049999999844,0.00068
8.46955000000072,0.000722
8.482049999998205,0.000764
8.49454999999908,0.000838
8.507049999999955,0.000912
8.519550000000828,0.000975
8.532049999998316,0.001059
8.54454999999919,0.001133
8.557050000000064,0.001207
8.56955000000094,0.001249
8.582049999998425,0.001302
8.5945499999993,0.001344
8.607050000000173,0.001333
8.619550000001048,0.001354
8.632049999998534,0.001397
8.644549999999409,0.001439
8.657050000000284,0.001491
8.669550000001157,0.001544
8.682049999998645,0.001555
8.694549999999518,0.001534
8.707050000000393,0.001439
8.719550000001268,0.001312
8.732049999998754,0.001165
8.744549999999629,0.001038
8.757050000000502,0.000943
8.769550000001377,0.000912
8.782049999998863,0.000901
8.794549999999738,0.000922
8.807050000000611,0.000901
8.819549999998099,0.000849
8.832049999998972,0.000754
8.844549999999847,0.000627
8.857050000000722,0.000543
8.869549999998208,0.000427
8.882049999999083,0.000395
8.894549999999956,0.000343
8.907050000000831,0.000311
8.919549999998317,0.000248
8.932049999999192,0.0001
8.944550000000067,-7.9E-05
8.95705000000094,-0.00029
8.969549999998428,-0.000448
8.982049999999301,-0.000511
8.994550000000176,-0.000469
9.007050000001051,-0.000279
9.019549999998537,-1.6E-05
9.032049999999412,0.000227
9.044550000000285,0.000427
9.05705000000116,0.000543
9.069549999998646,0.00049
9.082049999999521,0.000332
9.094550000000396,0.000121
9.10705000000127,-7.9E-05
9.119549999998757,-0.000226
9.13204999999963,-0.0003
9.144550000000505,-0.000268
9.15705000000138,-0.000184
9.169549999998866,-3.7E-05
9.182049999999741,0.000143
9.194550000000614,0.000311
9.207049999998102,0.000469
9.219549999998975,0.000627
9.23204999999985,0.000796
9.244550000000725,0.000922
9.25704999999821,0.000996
9.269549999999086,0.00108
9.282049999999959,0.001091
9.294550000000834,0.001102
9.30704999999832,0.001133
9.319549999999195,0.001228
9.33205000000007,0.001397
9.344550000000943,0.001597
9.35704999999843,0.001839
9.369549999999304,0.002061
9.382050000000179,0.002155
9.394550000001054,0.002113
9.40704999999854,0.001945
9.419549999999415,0.001692
9.432050000000288,0.001407
9.444550000001163,0.001196
9.457049999998649,0.001059
9.469549999999524,0.001049
9.482050000000399,0.001196
9.494550000001272,0.001407
9.50704999999876,0.001586
9.519549999999633,0.001787
9.532050000000508,0.001913
9.544550000001383,0.001945
9.557049999998869,0.001934
9.569549999999744,0.001871
9.582050000000617,0.001818
9.594549999998105,0.001744
9.607049999998978,0.00166
9.619549999999853,0.001576
9.632050000000728,0.001502
9.644549999998214,0.001449
9.657049999999089,0.001365
9.669549999999962,0.001291
9.682050000000837,0.001207
9.694549999998323,0.001133
9.707049999999198,0.001017
9.719550000000073,0.00087
9.732050000000946,0.000743
9.744549999998434,0.000669
9.757049999999307,0.00068
9.769550000000182,0.000806
9.782050000001057,0.00108
9.794549999998543,0.001418
9.807049999999418,0.001797
9.81955000000029,0.002103
9.832050000001166,0.00225
9.844549999998652,0.00224
9.857049999999527,0.00205
9.869550000000402,0.001723
9.882050000001275,0.001397
9.894549999998763,0.00108
9.907049999999636,0.000912
9.91955000000051,0.000796
9.932050000001386,0.000775
9.944549999998872,0.000775
9.957049999999745,0.000775
9.96955000000062,0.000754
9.982049999998106,0.000722
9.99454999999898,0.000754
10.007049999999856,0.000838
10.019550000000729,0.000996
10.032049999998216,0.001196
10.04454999999909,0.001354
10.057049999999965,0.00147
10.06955000000084,0.001428
10.082049999998326,0.001291
10.0945499999992,0.001091
10.107050000000074,0.00087
10.119550000000949,0.000754
10.132049999998435,0.000733
10.14454999999931,0.000859
10.157050000000185,0.001028
10.169550000001058,0.001207
10.182049999998545,0.001302
10.194549999999419,0.001281
10.207050000000294,0.001186
10.219550000001169,0.001007
10.232049999998654,0.000859
10.24454999999953,0.000733
10.257050000000403,0.000659
10.269550000001278,0.000638
10.282049999998764,0.000606
10.294549999999639,0.000575
10.307050000000514,0.000459
10.319550000001387,0.000311
10.332049999998874,0.000164
10.344549999999748,2.7E-05
10.357050000000623,-5E-06
10.369549999998108,0.000121
10.382049999998983,0.000353
10.394549999999859,0.000691
10.407050000000732,0.001091
10.41954999999822,0.001491
10.432049999999093,0.001818
10.444549999999968,0.002071
10.457050000000843,0.002208
10.469549999998328,0.00224
10.482049999999203,0.002155
10.494550000000077,0.001976
10.507050000000952,0.001818
10.519549999998437,0.001628
10.532049999999312,0.001513
10.544550000000187,0.001481
10.55705000000106,0.001523
10.569549999998548,0.001639
10.582049999999422,0.001723
10.594550000000297,0.001755
10.607050000001172,0.001723
10.619549999998657,0.001597
10.632049999999532,0.001407
10.644550000000406,0.001196
10.65705000000128,0.00107
10.669549999998766,0.00107
10.682049999999641,0.001186
10.694550000000516,0.001407
10.70705000000139,0.00165
10.719549999998877,0.001839
10.73204999999975,0.001945
10.744550000000626,0.001924
10.757049999998111,0.001808
10.769549999998986,0.001639
10.782049999999861,0.001534
10.794550000000735,0.00147
10.807049999998222,0.001491
10.819549999999095,0.001534
10.83204999999997,0.001523
10.844550000000845,0.001439
10.857049999998331,0.001207
10.869549999999206,0.000901
10.88205000000008,0.000532
10.894550000000955,0.000258
10.90704999999844,0.000111
10.919549999999315,0.000164
10.93205000000019,0.000374
10.944550000001064,0.000754
10.957049999998551,0.001102
10.969549999999424,0.001344
10.9820500000003,0.00147
10.994550000001174,0.001397
11.00704999999866,0.001217
11.019549999999535,0.000933
11.032050000000408,0.000701
11.044550000001284,0.000543
11.05704999999877,0.000501
11.069549999999644,0.000543
11.08205000000052,0.000617
11.094550000001393,0.000691
11.107049999998878,0.000701
11.119549999999753,0.000648
11.132050000000628,0.000532
11.144549999998114,0.000427
11.15704999999899,0.000364
11.169549999999862,0.000343
11.182050000000737,0.000395
11.194549999998223,0.00048
11.207049999999098,0.000543
11.219549999999973,0.000501
11.232050000000847,0.000385
11.244549999998334,0.000153
11.257049999999207,-0.000153
11.269550000000082,-0.000437
11.282050000000957,-0.000627
11.294549999998443,-0.000669
11.307049999999318,-0.000521
11.319550000000191,-0.000205
11.332050000001066,0.000174
11.344549999998552,0.000575
11.357049999999427,0.000891
11.369550000000302,0.001017
11.382050000001176,0.000954
11.394549999998663,0.000764
11.407049999999536,0.000501
11.419550000000411,0.000248
11.432050000001286,7.9E-05
11.444549999998772,0.0001
11.457049999999647,0.00029
11.46955000000052,0.000596
11.482050000001395,0.000933
11.494549999998881,0.001217
11.507049999999756,0.001376
11.519550000000631,0.001397
11.532049999998117,0.001291
11.544549999998992,0.001123
11.557049999999865,0.000943
11.56955000000074,0.00088
11.582049999998226,0.000943
11.594549999999101,0.001123
11.607049999999976,0.001407
11.61955000000085,0.001723
11.632049999998337,0.001966
11.64454999999921,0.002071
11.657050000000085,0.002071
11.66955000000096,0.001955
11.682049999998446,0.001797
11.694549999999321,0.00166
11.707050000000194,0.001618
11.71955000000107,0.00166
11.732049999998555,0.001734
11.74454999999943,0.001818
11.757050000000305,0.001829
11.769550000001178,0.001744
11.782049999998666,0.001555
11.79454999999954,0.001333
11.807050000000414,0.001112
11.81955000000129,0.001028
11.832049999998775,0.001091
11.84454999999965,0.001323
11.857050000000523,0.001671
11.869550000001398,0.002071
11.882049999998884,0.002408
11.894549999999759,0.002609
11.907050000000634,0.002587
11.91954999999812,0.002419
11.932049999998995,0.002103
11.944549999999868,0.001744
11.957050000000743,0.001407
11.969549999998229,0.001144
11.982049999999104,0.000986
11.994549999999979,0.000986
12.007050000000852,0.001038
12.01954999999834,0.001165
12.032049999999213,0.00127
12.044550000000088,0.001344
12.057050000000963,0.001344
12.069549999998449,0.001291
12.082049999999324,0.001154
12.094550000000197,0.000975
12.107050000001072,0.000785
12.119549999998558,0.000627
12.132049999999433,0.000543
12.144550000000308,0.000532
12.157050000001181,0.000627
12.169549999998669,0.000828
12.182049999999542,0.001102
12.194550000000417,0.001386
12.207050000001292,0.001692
12.219549999998778,0.001913
12.232049999999653,0.002061
12.244550000000526,0.002061
12.257050000001401,0.001987
12.269549999998887,0.001787
12.282049999999762,0.001481
12.294550000000635,0.001144
12.307049999998123,0.000828
12.319549999998996,0.000585
12.332049999999871,0.000448
12.344550000000746,0.000469
12.357049999998232,0.000596
12.369549999999107,0.000796
12.38204999999998,0.000986
12.394550000000855,0.001133
12.40704999999834,0.001154
12.419549999999216,0.00108
12.43205000000009,0.000933
12.444550000000964,0.000754
12.457049999998452,0.000617
12.469549999999325,0.000585
12.4820500000002,0.000659
12.494550000001075,0.000785
12.50704999999856,0.000954
12.519549999999436,0.00108
12.532050000000309,0.001144
12.544550000001184,0.001154
12.55704999999867,0.001112
12.569549999999545,0.001049
12.58205000000042,0.000986
12.594550000001293,0.000933
12.60704999999878,0.000901
12.619549999999654,0.00088
12.632050000000529,0.00088
12.644550000001404,0.000901
12.65704999999889,0.000933
12.669549999999765,0.000996
12.682050000000638,0.001059
12.694549999998126,0.001091
12.707049999998999,0.001091
12.719549999999874,0.001059
12.732050000000749,0.000965
12.744549999998235,0.00087
12.75704999999911,0.000785
12.769549999999983,0.000764
12.782050000000858,0.000891
12.794549999998344,0.001091
12.807049999999219,0.001418
12.819550000000094,0.001765
12.832050000000967,0.002082
12.844549999998454,0.002282
12.857049999999328,0.002335
12.869550000000203,0.002313
12.882050000001078,0.00225
12.894549999998564,0.002166
12.907049999999439,0.002134
12.919550000000312,0.002134
12.932050000001187,0.002166
12.944549999998673,0.002176
12.957049999999548,0.002113
12.969550000000423,0.001976
12.982050000001296,0.001723
12.994549999998783,0.001439
13.007049999999657,0.001196
13.019550000000532,0.001059
13.032050000001407,0.001049
13.044549999998893,0.001165
13.057049999999768,0.001386
13.06955000000064,0.00165
13.082049999998128,0.001881
13.094549999999002,0.002008
13.107049999999877,0.00205
13.119550000000752,0.001966
13.132049999998237,0.001755
13.144549999999112,0.00146
13.157049999999986,0.001154
13.16955000000086,0.000891
13.182049999998346,0.000733
13.194549999999222,0.000712
13.207050000000097,0.00087
13.21955000000097,0.001154
13.232049999998457,0.001481
13.24454999999933,0.001808
13.257050000000206,0.002029
13.26955000000108,0.002018
13.282049999998566,0.001808
13.294549999999441,0.001407
13.307050000000315,0.000912
13.31955000000119,0.000469
13.332049999998675,0.000132
13.34454999999955,1.6E-05
13.357050000000426,0.000121
13.369550000001299,0.000374
13.382049999998785,0.00068
13.39454999999966,0.000975
13.407050000000535,0.001154
13.419550000001408,0.001239
13.432049999998895,0.001207
13.444549999999769,0.001175
13.457050000000644,0.001186
13.46954999999813,0.00126
13.482049999999004,0.001439
13.49454999999988,0.001681
13.507050000000753,0.001924
13.51954999999824,0.002061
13.532049999999114,0.00205
13.544549999999989,0.001892
13.557050000000864,0.001586
13.56954999999835,0.001228
13.582049999999224,0.000859
13.594550000000098,0.000617
13.607050000000973,0.000522
13.619549999998458,0.000575
13.632049999999333,0.000785
13.644550000000208,0.00107
13.657050000001082,0.001376
13.66954999999857,0.001618
13.682049999999442,0.001776
13.694550000000318,0.001797
13.707050000001193,0.001787
13.719549999998678,0.001713
13.732049999999553,0.001628
13.744550000000427,0.00165
13.757050000001302,0.001723
13.769549999998787,0.00185
13.782049999999662,0.002071
13.794550000000537,0.002335
13.80705000000141,0.002535
13.819549999998898,0.002651
13.832049999999771,0.00263
13.844550000000647,0.002482
13.857049999998132,0.002229
13.869549999999007,0.001955
13.882049999999882,0.001765
13.894550000000756,0.001713
13.907049999998243,0.001871
13.919549999999116,0.002166
13.932049999999991,0.002566
13.944550000000866,0.002883
13.957049999998352,0.003062
13.969549999999227,0.002967
13.9820500000001,0.00263
13.994550000000975,0.002082
14.007049999998461,0.00146
14.019549999999336,0.000901
14.032050000000211,0.000554
14.044550000001085,0.000448
14.057049999998572,0.000638
14.069549999999445,0.001017
14.08205000000032,0.001502
14.094550000001195,0.001934
14.107049999998681,0.002282
14.119549999999556,0.00245
14.13205000000043,0.002493
14.144550000001304,0.00245
14.15704999999879,0.002408
14.169549999999665,0.002398
14.18205000000054,0.002377
14.194550000001414,0.002377
14.207049999998901,0.002324
14.219549999999774,0.00225
14.23205000000065,0.002029
14.244549999998135,0.001755
14.25704999999901,0.001397
14.269549999999885,0.00107
14.282050000000758,0.000785
14.294549999998246,0.000585
14.30704999999912,0.000459
14.319549999999994,0.000438
14.33205000000087,0.000501
14.344549999998355,0.000575
14.35704999999923,0.00068
14.369550000000103,0.000722
14.382050000000978,0.000722
14.394549999998464,0.000669
14.407049999999339,0.000617
14.419550000000214,0.000532
14.432050000001087,0.000469
14.444549999998575,0.00049
14.457049999999448,0.000606
14.469550000000323,0.000796
14.482050000001198,0.001049
14.494549999998684,0.001291
14.507049999999559,0.001513
14.519550000000432,0.001639
14.532050000001307,0.001618
14.544549999998793,0.001502
14.557049999999668,0.001291
14.569550000000541,0.00108
14.582050000001416,0.000859
14.594549999998902,0.00068
14.607049999999777,0.000564
14.619550000000652,0.000554
14.632049999998138,0.000575
14.644549999999013,0.000617
14.657049999999886,0.000659
14.669550000000761,0.000743
14.682049999998247,0.000817
14.694549999999122,0.000922
14.707049999999997,0.001007
14.71955000000087,0.001133
14.732049999998358,0.001217
14.744549999999231,0.001323
14.757050000000106,0.001418
14.769550000000981,0.001481
14.782049999998467,0.001555
14.794549999999342,0.001586
14.807050000000215,0.001607
14.81955000000109,0.001607
14.832049999998576,0.001586
14.844549999999451,0.001513
14.857050000000326,0.001407
14.8695500000012,0.00126
14.882049999998687,0.001123
14.89454999999956,0.001017
14.907050000000435,0.001007
14.91955000000131,0.00108
14.932049999998796,0.001228
14.944549999999671,0.00146
14.957050000000544,0.001692
14.96955000000142,0.001892
14.982049999998905,0.00205
14.99454999999978,0.002061
15.007050000000655,0.001987
15.01954999999814,0.001818
15.032049999999016,0.001639
15.044549999999889,0.001439
15.057050000000764,0.001302
15.06954999999825,0.001239
15.082049999999125,0.00126
15.09455,0.001344
15.107050000000873,0.001439
15.11954999999836,0.001491
15.132049999999234,0.001513
15.144550000000109,0.00146
15.157050000000984,0.001365
15.16954999999847,0.001228
15.182049999999345,0.001123
15.194550000000218,0.001133
15.207050000001093,0.001217
15.219549999998579,0.001397
15.232049999999454,0.001628
15.244550000000329,0.001818
15.257050000001202,0.001945
15.26954999999869,0.001945
15.282049999999563,0.001787
15.294550000000438,0.001544
15.307050000001313,0.001239
15.319549999998799,0.000954
15.332049999999674,0.000722
15.344550000000547,0.000575
15.357050000001422,0.000522
15.369549999998908,0.000585
15.382049999999783,0.000659
15.394550000000658,0.000806
15.407049999998144,0.000922
15.419549999999019,0.001007
15.432049999999892,0.001038
15.444550000000767,0.001038
15.457049999998253,0.000912
15.469549999999128,0.000775
15.482050000000003,0.000575
15.494550000000876,0.000374
15.507049999998364,0.000227
15.519549999999237,0.000143
15.532050000000112,0.0001
15.544550000000987,0.000132
15.557049999998473,0.000174
15.569549999999348,0.000248
15.582050000000221,0.000258
15.594550000001096,0.00028
15.607049999998582,0.000248
15.619549999999457,0.000195
15.632050000000332,0.000174
15.644550000001205,0.000206
15.657049999998693,0.000269
15.669549999999566,0.000395
15.68205000000044,0.000564
15.694550000001316,0.000669
15.707049999998802,0.000733
15.719549999999675,0.000722
15.73205000000055,0.000617
15.744550000001425,0.00049
15.75704999999891,0.000343
15.769549999999786,0.000301
15.782050000000659,0.000374
15.794549999998146,0.000575
15.80704999999902,0.000901
15.819549999999895,0.00126
15.83205000000077,0.001586
15.844549999998256,0.001797
15.85704999999913,0.001902
15.869550000000004,0.001839
15.882050000000879,0.001713
15.894549999998365,0.001565
15.90704999999924,0.001523
15.919550000000115,0.001565
15.932050000000988,0.001681
15.944549999998475,0.001797
15.957049999999349,0.00186
15.969550000000224,0.001839
15.982050000001099,0.001713
15.994549999998585,0.001502
16.00704999999946,0.001291
16.019550000000333,0.001207
16.03205000000121,0.001228
16.044549999998694,0.001428
16.05704999999957,0.001671
16.069550000000444,0.001913
16.082050000001317,0.002039
16.094549999998804,0.001997
16.107049999999678,0.001818
16.119550000000554,0.001544
16.132050000001428,0.001291
16.144549999998915,0.001154
16.15704999999979,0.001217
16.169550000000662,0.001449
16.18204999999815,0.001765
16.194549999999023,0.00205
16.2070499999999,0.00224
16.219550000000773,0.002282
16.23204999999826,0.002124
16.244549999999133,0.001913
16.257050000000007,0.00165
16.269550000000883,0.001481
16.282049999998367,0.001418
16.29454999999924,0.001491
16.307050000000118,0.001607
16.31955000000099,0.001734
16.33204999999848,0.001776
16.34454999999935,0.001744
16.357050000000225,0.001628
16.3695500000011,0.001491
16.382049999998586,0.001376
16.394549999999462,0.001302
16.407050000000336,0.001333
16.41955000000121,0.001397
16.432049999998696,0.001502
16.44454999999957,0.001565
16.457050000000446,0.001628
16.46955000000132,0.001639
16.482049999998807,0.00166
16.49454999999968,0.001723
16.507050000000554,0.001829
16.51955000000143,0.001924
16.532049999998915,0.002018
16.54454999999979,0.002029
16.557050000000665,0.001945
16.569549999998152,0.001723
16.582049999999025,0.001428
16.5945499999999,0.001123
16.607050000000775,0.00088
16.61954999999826,0.000775
16.632049999999136,0.000796
16.64455000000001,0.000933
16.657050000000883,0.001102
16.66954999999837,0.00126
16.682049999999244,0.001281
16.69455000000012,0.001165
16.707050000000994,0.000922
16.71954999999848,0.00068
16.732049999999354,0.000448
16.744550000000228,0.000322
16.757050000001104,0.000332
16.76954999999859,0.000406
16.782049999999465,0.000522
16.79455000000034,0.000596
16.80705000000121,0.000627
16.8195499999987,0.000627
16.832049999999573,0.000669
16.84455000000045,0.000775
16.857050000001323,0.001017
16.86954999999881,0.001365
16.882049999999683,0.001734
16.894550000000557,0.002008
16.907050000001433,0.002113
16.919549999998917,0.001987
16.932049999999794,0.001618
16.944550000000667,0.001133
16.957049999998155,0.000648
16.96954999999903,0.000311
16.9820499999999,0.000227
16.99455000000078,0.000343
17.007049999998262,0.00068
17.01954999999914,0.001059
17.032050000000012,0.001439
17.044550000000886,0.001692
17.057049999998373,0.001829
17.069549999999246,0.00185
17.082050000000123,0.001839
17.094550000000996,0.00186
17.107049999998484,0.001881
17.119549999999357,0.001955
17.13205000000023,0.002008
17.144550000001107,0.002018
17.15704999999859,0.001987
17.169549999999468,0.001871
17.18205000000034,0.001744
17.194550000001215,0.001692
17.207049999998702,0.001671
17.219549999999575,0.001765
17.232050000000452,0.001871
17.244550000001325,0.001987
17.257049999998813,0.001987
17.269549999999686,0.001892
17.28205000000056,0.001692
17.294550000001436,0.001386
17.30704999999892,0.001091
17.319549999999797,0.000849
17.33205000000067,0.000669
17.344549999998158,0.000575
17.35704999999903,0.000585
17.369549999999904,0.000638
17.38205000000078,0.00068
17.394549999998265,0.000733
17.407049999999142,0.000775
17.419550000000015,0.000838
17.43205000000089,0.000933
17.444549999998376,0.00107
17.45704999999925,0.001228
17.469550000000126,0.001344
17.482050000001,0.001397
17.494549999998487,0.001376
17.50704999999936,0.001228
17.519550000000233,0.001049
17.53205000000111,0.000817
17.544549999998594,0.000638
17.55704999999947,0.000575
17.569550000000344,0.000596
17.582050000001217,0.000743
17.594549999998705,0.000933
17.607049999999578,0.001144
17.619550000000455,0.001281
17.63205000000133,0.001302
17.644549999998816,0.001249
17.65704999999969,0.001123
17.669550000000562,0.000975
17.68205000000144,0.000806
17.694549999998923,0.00068
17.7070499999998,0.000638
17.719550000000673,0.000638
17.73204999999816,0.000669
17.744549999999034,0.000691
17.757049999999907,0.000669
17.769550000000784,0.000638
17.782049999998268,0.000606
17.794549999999145,0.000543
17.807050000000018,0.000522
17.81955000000089,0.000543
17.83204999999838,0.000606
17.844549999999252,0.000712
17.85705000000013,0.000849
17.869550000001002,0.000943
17.88204999999849,0.001017
17.894549999999363,0.001049
17.907050000000236,0.001038
17.919550000001113,0.001007
17.932049999998597,0.001007
17.944549999999474,0.001038
17.957050000000347,0.00108
17.96955000000122,0.001186
17.982049999998708,0.001291
17.99454999999958,0.001386
18.007050000000458,0.001449
18.01955000000133,0.001481
18.03204999999882,0.00146
18.044549999999692,0.001428
18.057050000000565,0.001428
18.069550000001442,0.001439
18.082049999998926,0.00147
18.094549999999803,0.001544
18.107050000000676,0.00165
18.119549999998164,0.001744
18.132049999999037,0.001829
18.14454999999991,0.00186
18.157050000000787,0.00186
18.16954999999827,0.001808
18.182049999999148,0.001776
18.19455000000002,0.001734
18.207050000000894,0.001776
18.21954999999838,0.001871
18.232049999999255,0.002061
18.24455000000013,0.002271
18.257050000001005,0.002461
18.269549999998492,0.002566
18.282049999999366,0.002524
18.29455000000024,0.002313
18.307050000001116,0.001987
18.3195499999986,0.001607
18.332049999999477,0.001281
18.34455000000035,0.00107
18.357050000001223,0.00108
18.36954999999871,0.001302
18.382049999999584,0.00166
18.39455000000046,0.002082
18.407050000001334,0.002398
18.41954999999882,0.002545
18.432049999999695,0.002472
18.444550000000568,0.002219
18.457050000001445,0.001829
18.46954999999893,0.001397
18.482049999999806,0.001028
18.49455000000068,0.000806
18.507049999998166,0.000722
18.51954999999904,0.000743
18.532049999999913,0.000849
18.54455000000079,0.000996
18.557049999998274,0.001123
18.569549999999147,0.001249
18.582050000000024,0.001407
18.594550000000897,0.001586
18.607049999998384,0.001734
18.619549999999258,0.001839
18.63205000000013,0.00186
18.644550000001008,0.001734
18.657049999998492,0.001523
18.66954999999937,0.001249
18.682050000000242,0.000986
18.694550000001115,0.000806
18.707049999998603,0.000806
18.719549999999476,0.000965
18.732050000000353,0.001228
18.744550000001226,0.001491
18.757049999998713,0.001681
18.769549999999587,0.001681
18.78205000000046,0.001502
18.794550000001337,0.001228
18.80704999999882,0.000943
18.819549999999698,0.000754
18.83205000000057,0.000722
18.844550000001444,0.000901
18.85704999999893,0.001249
18.869549999999805,0.001618
18.88205000000068,0.001955
18.894549999998166,0.002134
18.907049999999042,0.002155
18.919549999999916,0.002039
18.93205000000079,0.00186
18.944549999998276,0.001702
18.95704999999915,0.001565
18.969550000000027,0.001513
18.9820500000009,0.001491
18.994549999998387,0.001491
19.00704999999926,0.00147
19.019550000000134,0.001397
19.03205000000101,0.001333
19.044549999998495,0.001281
19.05704999999937,0.001312
19.069550000000245,0.00146
19.082050000001118,0.00165
19.094549999998605,0.001934
19.10704999999948,0.002198
19.119550000000356,0.00245
19.13205000000123,0.002609
19.144549999998716,0.002651
19.15704999999959,0.00263
19.169550000000463,0.002577
19.18205000000134,0.002482
19.194549999998824,0.00244
19.2070499999997,0.002387
19.219550000000574,0.002345
19.232050000001447,0.002313
19.244549999998934,0.002261
19.257049999999808,0.002176
19.269550000000685,0.002071
19.28204999999817,0.001955
19.294549999999045,0.001839
19.30704999999992,0.001702
19.319550000000792,0.001576
19.33204999999828,0.001449
19.344549999999153,0.001354
19.35705000000003,0.001291
19.369550000000903,0.00127
19.38204999999839,0.001281
19.394549999999263,0.001333
19.407050000000137,0.001439
19.419550000001014,0.001523
19.432049999998497,0.001565
19.444549999999374,0.001555
19.457050000000248,0.00146
19.46955000000112,0.001365
19.48204999999861,0.001207
19.49454999999948,0.001059
19.50705000000036,0.000943
19.51955000000123,0.00088
19.53204999999872,0.000817
19.544549999999592,0.000817
19.557050000000466,0.000806
19.569550000001342,0.000838
19.582049999998826,0.000859
19.594549999999703,0.00088
19.607050000000577,0.000943
19.61955000000145,0.000986
19.632049999998937,0.000996
19.64454999999981,0.000996
19.657050000000687,0.001028
19.66954999999817,0.001038
19.682049999999048,0.00108
19.69454999999992,0.001154
19.707050000000795,0.00126
19.719549999998282,0.001365
19.732049999999155,0.001428
19.744550000000032,0.001407
19.757050000000905,0.001323
19.769549999998393,0.001175
19.782049999999266,0.000986
19.79455000000014,0.00087
19.807050000001016,0.000806
19.8195499999985,0.00087
19.832049999999377,0.000986
19.84455000000025,0.001175
19.857050000001124,0.001333
19.86954999999861,0.001407
19.882049999999484,0.001376
19.89455000000036,0.001302
19.907050000001234,0.001154
19.919549999998722,0.001007
19.932049999999595,0.000943
19.94455000000047,0.000912
19.957050000001345,0.000912
19.96954999999883,0.000943
19.982049999999706,0.000975
19.99455000000058,0.001007
20.007049999998067,0.000986
20.01954999999894,0.000986
20.032049999999813,0.000975
20.04455000000069,0.001007
20.057049999998174,0.001038
20.06954999999905,0.00107
20.082049999999924,0.001091
20.094550000000797,0.001091
20.107049999998285,0.001123
20.11954999999916,0.001123
20.132050000000035,0.001154
20.14455000000091,0.001228
20.157049999998396,0.00127
20.16954999999927,0.001312
20.182050000000142,0.001354
20.19455000000102,0.001354
20.207049999998503,0.001344
20.21954999999938,0.001386
20.232050000000253,0.001491
20.244550000001126,0.001702
20.257049999998614,0.001976
20.269549999999487,0.002261
20.282050000000364,0.002545
20.294550000001237,0.002724
20.307049999998725,0.002788
20.319549999999598,0.002746
20.33205000000047,0.002651
20.344550000001348,0.002577
20.357049999998832,0.002556
20.36954999999971,0.002651
20.382050000000582,0.002851
20.39454999999807,0.003062
20.407049999998943,0.003251
20.419549999999816,0.003346
20.432050000000693,0.003304
20.444549999998177,0.003125
20.457049999999054,0.00283
20.469549999999927,0.002514
20.4820500000008,0.00225
20.494549999998288,0.002071
20.50704999999916,0.002008
20.519550000000038,0.002071
20.53205000000091,0.002219
20.5445499999984,0.002419
20.557049999999272,0.00263
20.569550000000145,0.002788
20.582050000001022,0.002861
20.594549999998506,0.002819
20.607049999999383,0.002724
20.619550000000256,0.002503
20.63205000000113,0.00224
20.644549999998617,0.001945
20.65704999999949,0.001692
20.669550000000367,0.001491
20.68205000000124,0.001376
20.694549999998728,0.001281
20.7070499999996,0.001239
20.719550000000474,0.001196
20.73205000000135,0.001144
20.744549999998835,0.00107
20.757049999999712,0.000986
20.769550000000585,0.000943
20.782049999998073,0.000975
20.794549999998946,0.001049
20.80704999999982,0.001175
20.819550000000696,0.001312
20.83204999999818,0.001449
20.844549999999057,0.001513
20.85704999999993,0.001502
20.869550000000803,0.001428
20.88204999999829,0.001312
20.894549999999164,0.001228
20.907050000000037,0.001217
20.919550000000914,0.001228
20.932049999998398,0.001302
20.944549999999275,0.001386
20.957050000000148,0.001439
20.96955000000102,0.00147
20.98204999999851,0.001386
20.994549999999382,0.001249
21.00705000000026,0.001154
21.019550000001132,0.001123
21.03204999999862,0.001217
21.044549999999493,0.001439
21.057050000000366,0.001787
21.069550000001243,0.002124
21.082049999998727,0.002387
21.094549999999604,0.002535
21.107050000000477,0.00245
21.11955000000135,0.002176
21.132049999998838,0.001744
21.14454999999971,0.001312
21.157050000000588,0.000954
21.169549999998072,0.000712
21.18204999999895,0.000712
21.194549999999822,0.000901
21.207050000000695,0.001207
21.219549999998183,0.001607
21.232049999999056,0.001966
21.244549999999933,0.00225
21.257050000000806,0.002398
21.269549999998294,0.002408
21.282049999999167,0.002282
21.29455000000004,0.002061
21.307050000000917,0.001808
21.3195499999984,0.001576
21.332049999999278,0.001418
21.34455000000015,0.001386
21.357050000001024,0.00146
21.36954999999851,0.001671
21.382049999999385,0.001955
21.39455000000026,0.00225
21.407050000001135,0.002503
21.419549999998623,0.002682
21.432049999999496,0.002788
21.44455000000037,0.002809
21.457050000001246,0.002777
21.46954999999873,0.002724
21.482049999999607,0.002682
21.49455000000048,0.002661
21.507050000001353,0.002682
21.51954999999884,0.00264
21.532049999999714,0.002577
21.54455000000059,0.00244
21.557049999998075,0.00224
21.56954999999895,0.001987
21.582049999999825,0.001765
21.594550000000698,0.001597
21.607049999998186,0.001544
21.61954999999906,0.001576
21.632049999999936,0.001671
21.64455000000081,0.001808
21.657049999998296,0.00186
21.66954999999917,0.001808
21.682050000000043,0.001607
21.69455000000092,0.001281
21.707049999998404,0.000891
21.71954999999928,0.000575
21.732050000000154,0.000374
21.744550000001027,0.000385
21.757049999998515,0.000638
21.769549999999388,0.001059
21.782050000000265,0.001597
21.794550000001138,0.002071
21.807049999998625,0.002419
21.8195499999995,0.002545
21.832050000000372,0.002419
21.84455000000125,0.002103
21.857049999998733,0.001681
21.86954999999961,0.001312
21.882050000000483,0.00108
21.894550000001356,0.001038
21.907049999998844,0.001207
21.919549999999717,0.001544
21.932050000000594,0.001881
21.944549999998078,0.002145
21.957049999998954,0.002271
21.969549999999828,0.002198
21.9820500000007,0.001966
21.99454999999819,0.00166
22.00704999999906,0.001344
22.01954999999994,0.001102
22.03205000000081,0.000922
22.0445499999983,0.000891
22.057049999999172,0.000901
22.069550000000046,0.000943
22.082050000000923,0.000975
22.094549999998407,0.001028
22.107049999999283,0.00107
22.119550000000157,0.001144
22.13205000000103,0.001239
22.144549999998517,0.001376
22.15704999999939,0.001523
22.169550000000267,0.001628
22.18205000000114,0.001734
22.194549999998628,0.001787
22.2070499999995,0.001829
22.219550000000375,0.001839
22.23205000000125,0.00185
22.244549999998736,0.00185
22.257049999999612,0.001808
22.269550000000486,0.001692
22.28205000000136,0.001555
22.294549999998846,0.001354
22.30704999999972,0.001196
22.319550000000596,0.00108
22.33204999999808,0.001059
22.344549999998957,0.001175
22.35704999999983,0.001397
22.369550000000704,0.00165
22.38204999999819,0.001839
22.394549999999064,0.001945
22.40704999999994,0.001934
22.419550000000815,0.001818
22.432049999998302,0.001681
22.444549999999175,0.001639
22.45705000000005,0.001671
22.469550000000925,0.001892
22.48204999999841,0.002176
22.494549999999286,0.002503
22.50705000000016,0.002735
22.519550000001033,0.002809
22.53204999999852,0.002672
22.544549999999393,0.002366
22.55705000000027,0.001955
22.569550000001144,0.001555
22.58204999999863,0.00126
22.594549999999504,0.001059
22.607050000000378,0.001017
22.619550000001254,0.001017
22.63204999999874,0.00107
22.644549999999615,0.001102
22.65705000000049,0.001102
22.66955000000136,0.001102
22.68204999999885,0.001154
22.694549999999722,0.001228
22.7070500000006,0.001407
22.719549999998083,0.001607
22.73204999999896,0.001776
22.744549999999833,0.00185
22.757050000000707,0.001808
22.769549999998194,0.001628
22.782049999999067,0.001354
22.794549999999944,0.001123
22.807050000000817,0.000975
22.819549999998305,0.000965
22.832049999999178,0.001102
22.84455000000005,0.001344
22.85705000000093,0.001618
22.869549999998412,0.001818
22.88204999999929,0.001934
22.894550000000162,0.001892
22.907050000001036,0.001787
22.919549999998523,0.001618
22.932049999999396,0.001449
22.944550000000273,0.001344
22.957050000001146,0.001323
22.969549999998634,0.001354
22.982049999999507,0.001407
22.99455000000038,0.001481
23.007050000001257,0.001491
23.01954999999874,0.001481
23.032049999999618,0.001407
23.04455000000049,0.001312
23.057050000001365,0.001217
23.069549999998852,0.001112
23.082049999999725,0.001007
23.094550000000602,0.000922
23.107049999998086,0.000838
23.119549999998963,0.000754
23.132049999999836,0.000722
23.14455000000071,0.000733
23.157049999998197,0.000754
23.16954999999907,0.000838
23.182049999999943,0.000965
23.19455000000082,0.001154
23.207049999998304,0.001333
23.21954999999918,0.001502
23.232050000000054,0.001639
23.244550000000928,0.001713
23.257049999998415,0.001692
23.26954999999929,0.001586
23.282050000000165,0.001418
23.29455000000104,0.001217
23.307049999998526,0.000996
23.3195499999994,0.000806
23.332050000000272,0.000691
23.34455000000115,0.000669
23.357049999998633,0.000733
23.36954999999951,0.000859
23.382050000000383,0.000975
23.394550000001257,0.001123
23.407049999998744,0.001249
23.419549999999617,0.001386
23.432050000000494,0.001544
23.444550000001367,0.001776
23.457049999998855,0.002071
23.469549999999728,0.002377
23.4820500000006,0.002661
23.49454999999809,0.002861
23.507049999998962,0.002946
23.51954999999984,0.002883
23.532050000000712,0.002703
23.5445499999982,0.002482
23.557049999999073,0.002208
23.569549999999946,0.002008
23.582050000000823,0.001839
23.594549999998307,0.001755
23.607049999999184,0.001681
23.619550000000057,0.001607
23.63205000000093,0.001491
23.644549999998418,0.001407
23.65704999999929,0.001333
23.669550000000168,0.001312
23.68205000000104,0.001344
23.69454999999853,0.00147
23.707049999999402,0.001597
23.719550000000275,0.001702
23.732050000001152,0.001734
23.744549999998636,0.001681
23.757049999999513,0.001555
23.769550000000386,0.001365
23.78205000000126,0.001186
23.794549999998747,0.001049
23.80704999999962,0.000954
23.819550000000497,0.000891
23.83205000000137,0.000859
23.844549999998858,0.000775
23.85704999999973,0.000659
23.869550000000604,0.000459
23.88204999999809,0.00028
23.894549999998965,0.000174
23.907049999999842,0.000132
23.919550000000715,0.000174
23.932049999998203,0.000353
23.944549999999076,0.000669
23.95704999999995,0.001038
23.969550000000826,0.001428
23.98204999999831,0.00186
23.994549999999187,0.002271
24.00705000000006,0.00264
24.019550000000933,0.002925
24.03204999999842,0.003178
24.044549999999294,0.003378
24.05705000000017,0.003494
24.069550000001044,0.003525
24.08204999999853,0.00361
24.094549999999405,0.003768
24.107050000000278,0.003958
24.119550000001155,0.004316
24.13204999999864,0.004864
24.144549999999516,0.005602
24.15705000000039,0.006413
24.169550000001262,0.007298
24.18204999999875,0.008173
24.194549999999623,0.008984
24.2070500000005,0.009669
24.219550000001373,0.010217
24.23204999999886,0.010702
24.244549999999734,0.011155
24.257050000000607,0.011545
24.269549999998095,0.011967
24.282049999998968,0.012441
24.294549999999845,0.01301
24.307050000000718,0.013558
24.319549999998205,0.014201
24.33204999999908,0.014875
24.344549999999952,0.01556
24.35705000000083,0.016193
24.369549999998313,0.016751
24.38204999999919,0.017257
24.394550000000063,0.017605
24.407050000000936,0.017763
24.419549999998424,0.017826
24.432049999999297,0.017784
24.444550000000174,0.0177
24.457050000001047,0.017573
24.469549999998534,0.017478
24.482049999999408,0.017426
24.49455000000028,0.017394
24.507050000001158,0.017341
24.51954999999864,0.017215
24.53204999999952,0.017046
24.54455000000039,0.016836
24.557050000001265,0.016572
24.569549999998753,0.016351
24.582049999999626,0.016214
24.594550000000503,0.016119
24.607050000001376,0.016066
24.619549999998863,0.016035
24.632049999999737,0.016003
24.64455000000061,0.015834
24.657049999998097,0.015539
24.66954999999897,0.015139
24.682049999999848,0.014696
24.69455000000072,0.014222
24.70704999999821,0.013832
24.71954999999908,0.013569
24.732049999999955,0.013421
24.74455000000083,0.013316
24.757049999998316,0.013263
24.769549999999192,0.013168
24.782050000000066,0.013042
24.79455000000094,0.012789
24.807049999998426,0.012568
24.8195499999993,0.012378
24.832050000000176,0.012199
24.84455000000105,0.012114
24.857049999998537,0.012135
24.86954999999941,0.012157
24.882050000000284,0.012114
24.89455000000116,0.011977
24.907049999998645,0.011746
24.91954999999952,0.011408
24.932050000000395,0.011018
24.944550000001268,0.010681
24.957049999998755,0.010502
24.96954999999963,0.010512
24.982050000000505,0.010649
24.99455000000138,0.010892
25.007049999998866,0.011155
25.01954999999974,0.011345
25.032050000000613,0.011356
25.0445499999981,0.011208
25.057049999998974,0.011018
25.06954999999985,0.010776
25.082050000000724,0.010544
25.09454999999821,0.010365
25.107049999999084,0.010249
25.119549999999958,0.010175
25.132050000000834,0.010059
25.14454999999832,0.009901
25.157049999999195,0.009722
25.16955000000007,0.009553
25.18205000000094,0.009448
25.19454999999843,0.009438
25.207049999999303,0.009575
25.21955000000018,0.009796
25.232050000001053,0.009986
25.24454999999854,0.010038
25.257049999999413,0.009922
25.269550000000287,0.009596
25.282050000001163,0.009048
25.294549999998647,0.008457
25.307049999999524,0.007836
25.319550000000397,0.007361
25.33205000000127,0.007035
25.34454999999876,0.006877
25.35704999999963,0.006813
25.36955000000051,0.006803
25.38205000000138,0.00674
25.39454999999887,0.006624
25.407049999999742,0.006445
25.419550000000616,0.006192
25.432049999998103,0.00596
25.444549999998976,0.005728
25.457049999999853,0.005549
25.469550000000726,0.005412
25.48204999999821,0.005275
25.494549999999087,0.005106
25.50704999999996,0.004948
25.519550000000834,0.00478
25.53204999999832,0.0046
25.544549999999195,0.004463
25.55705000000007,0.004358
25.569550000000945,0.004326
25.582049999998432,0.004316
25.594549999999305,0.004305
25.60705000000018,0.004337
25.619550000001055,0.004337
25.63204999999854,0.004326
25.644549999999416,0.004253
25.65705000000029,0.0042
25.669550000001163,0.004084
25.68204999999865,0.003947
25.694549999999523,0.003821
25.7070500000004,0.003726
25.719550000001274,0.003694
25.73204999999876,0.003747
25.744549999999634,0.003852
25.757050000000508,0.004073
25.769550000001384,0.004284
25.78204999999887,0.004442
25.794549999999745,0.004495
25.80705000000062,0.004411
25.819549999998106,0.004189
25.83204999999898,0.003873
25.844549999999852,0.003547
25.85705000000073,0.003251
25.869549999998213,0.003114
25.88204999999909,0.003083
25.894549999999963,0.003199
25.907050000000837,0.003399
25.919549999998324,0.00362
25.932049999999197,0.003757
25.944550000000074,0.003831
25.957050000000947,0.003778
25.969549999998435,0.003631
25.982049999999308,0.003473
25.99455000000018,0.003315
26.00705000000106,0.003188
26.019549999998542,0.003104
26.03204999999942,0.003072
26.044550000000292,0.003062
26.057050000001166,0.00302
26.069549999998653,0.002977
26.082049999999526,0.002893
26.094550000000403,0.002798
26.107050000001276,0.002746
26.119549999998764,0.002746
26.132049999999637,0.002872
26.14455000000051,0.003072
26.157050000001387,0.003315
26.16954999999887,0.003578
26.182049999999748,0.003831
26.19455000000062,0.003989
26.20704999999811,0.00401
26.219549999998982,0.003968
26.232049999999855,0.003778
26.244550000000732,0.003547
26.257049999998216,0.003315
26.269549999999093,0.003093
26.282049999999966,0.002967
26.29455000000084,0.002872
26.307049999998327,0.002851
26.3195499999992,0.00284
26.332050000000077,0.00284
26.34455000000095,0.002893
26.357049999998438,0.002925
26.36954999999931,0.00303
26.382050000000184,0.003146
26.39455000000106,0.003294
26.407049999998545,0.003462
26.419549999999422,0.003525
26.432050000000295,0.003536
26.44455000000117,0.003452
26.457049999998656,0.003304
26.46954999999953,0.003136
26.482050000000406,0.003009
26.49455000000128,0.00303
26.507049999998767,0.003199
26.51954999999964,0.003494
26.532050000000513,0.003852
26.54455000000139,0.004179
26.557049999998874,0.004379
26.56954999999975,0.00439
26.582050000000624,0.004232
26.59454999999811,0.003968
26.607049999998985,0.003652
26.619549999999858,0.003462
26.632050000000735,0.00342
26.64454999999822,0.003578
26.657049999999096,0.003873
26.66954999999997,0.004221
26.682050000000842,0.0046
26.69454999999833,0.004895
26.707049999999203,0.005043
26.71955000000008,0.005096
26.732050000000953,0.005085
26.74454999999844,0.005032
26.757049999999314,0.004948
26.769550000000187,0.004874
26.782050000001064,0.004801
26.794549999998548,0.004685
26.807049999999425,0.004569
26.819550000000298,0.004432
26.83205000000117,0.0044
26.84454999999866,0.004484
26.857049999999532,0.004716
26.86955000000041,0.005096
26.882050000001282,0.005549
26.89454999999877,0.005981
26.907049999999643,0.006276
26.919550000000516,0.006371
26.932050000001393,0.006213
26.944549999998877,0.005844
26.957049999999754,0.005422
26.969550000000627,0.005001
26.982049999998114,0.00479
26.994549999998988,0.004811
27.00704999999986,0.005106
27.019550000000738,0.005559
27.032049999998222,0.006086
27.0445499999991,0.006497
27.057049999999972,0.006698
27.069550000000845,0.006582
27.082049999998333,0.006276
27.094549999999206,0.005802
27.107050000000083,0.005338
27.119550000000956,0.00498
27.132049999998443,0.004853
27.144549999999317,0.004906
27.15705000000019,0.005106
27.169550000001067,0.005328
27.18204999999855,0.005454
27.194549999999428,0.005391
27.2070500000003,0.005127
27.219550000001174,0.004716
27.23204999999866,0.004253
27.244549999999535,0.003894
27.25705000000041,0.003705
27.269550000001285,0.003715
27.282049999998772,0.003989
27.294549999999646,0.004369
27.30705000000052,0.004769
27.319550000001396,0.005127
27.33204999999888,0.005328
27.344549999999757,0.00538
27.35705000000063,0.005338
27.369549999998117,0.005233
27.38204999999899,0.005191
27.394549999999864,0.005233
27.40705000000074,0.00538
27.419549999998225,0.005591
27.4320499999991,0.005844
27.444549999999975,0.006128
27.457050000000848,0.006339
27.469549999998335,0.006476
27.48204999999921,0.006571
27.494550000000086,0.006634
27.50705000000096,0.006698
27.519549999998446,0.006761
27.53204999999932,0.006824
27.544550000000193,0.006813
27.55705000000107,0.006729
27.569549999998554,0.006582
27.58204999999943,0.006381
27.594550000000304,0.00616
27.607050000001177,0.005991
27.619549999998664,0.00596
27.632049999999538,0.005991
27.644550000000415,0.006171
27.657050000001288,0.006392
27.669549999998775,0.006624
27.68204999999965,0.006813
27.694550000000522,0.006887
27.7070500000014,0.006887
27.719549999998883,0.006835
27.73204999999976,0.006792
27.744550000000633,0.006803
27.757049999998117,0.006908
27.769549999998993,0.007066
27.782049999999867,0.007224
27.79455000000074,0.007319
27.807049999998227,0.007298
27.8195499999991,0.007119
27.832049999999978,0.006835
27.84455000000085,0.006497
27.85704999999834,0.006192
27.86954999999921,0.006044
27.882050000000085,0.006076
27.89455000000096,0.006276
27.907049999998446,0.006571
27.919549999999322,0.006898
27.932050000000196,0.007098
27.94455000000107,0.007087
27.957049999998556,0.006856
27.96954999999943,0.006413
27.982050000000307,0.005897
27.99455000000118,0.005433
28.007049999998667,0.005117
28.01954999999954,0.005001
28.032050000000414,0.005085
28.04455000000129,0.00537
28.057049999998775,0.005717
28.06954999999965,0.006013
28.082050000000525,0.006213
28.094550000001398,0.006297
28.107049999998885,0.006265
28.11954999999976,0.00616
28.132050000000635,0.006107
28.14454999999812,0.006065
28.157049999998996,0.006065
28.16954999999987,0.006086
28.182050000000743,0.006097
28.19454999999823,0.006107
28.207049999999104,0.006086
28.21954999999998,0.006055
28.232050000000854,0.006034
28.24454999999834,0.006044
28.257049999999214,0.006086
28.269550000000088,0.006107
28.282050000000964,0.006118
28.29454999999845,0.006107
28.307049999999325,0.006023
28.3195500000002,0.005939
28.33205000000107,0.005897
28.34454999999856,0.005981
28.357049999999433,0.00615
28.36955000000031,0.006487
28.382050000001183,0.006877
28.39454999999867,0.007277
28.407049999999543,0.007625
28.419550000000417,0.007794
28.432050000001293,0.007846
28.444549999998777,0.007815
28.457049999999654,0.007772
28.469550000000527,0.007804
28.4820500000014,0.007983
28.49454999999889,0.00831
28.50704999999976,0.00871
28.51955000000064,0.009153
28.532049999998122,0.00949
28.544549999999,0.009701
28.557049999999872,0.009754
28.569550000000746,0.00968
28.582049999998233,0.009532
28.594549999999106,0.009438
28.607049999999983,0.009385
28.619550000000856,0.009427
28.632049999998344,0.009585
28.644549999999217,0.009775
28.65705000000009,0.009964
28.669550000000967,0.01008
28.68204999999845,0.010133
28.694549999999328,0.010133
28.7070500000002,0.010101
28.719550000001075,0.01007
28.732049999998562,0.010059
28.744549999999435,0.010133
28.757050000000312,0.010238
28.769550000001185,0.010397
28.782049999998673,0.010576
28.794549999999546,0.010786
28.80705000000042,0.010966
28.819550000001296,0.011134
28.83204999999878,0.011208
28.844549999999657,0.01124
28.85705000000053,0.011166
28.869550000001404,0.011071
28.88204999999889,0.010913
28.894549999999764,0.010723
28.90705000000064,0.010544
28.919549999998125,0.010481
28.932049999999002,0.010481
28.944549999999875,0.010565
28.95705000000075,0.010755
28.969549999998236,0.011008
28.98204999999911,0.01125
28.994549999999986,0.011419
29.00705000000086,0.011556
29.019549999998347,0.011598
29.03204999999922,0.011514
29.044550000000093,0.011356
29.05705000000097,0.011166
29.069549999998454,0.011008
29.08204999999933,0.01085
29.094550000000204,0.010734
29.107050000001077,0.010649
29.119549999998565,0.010607
29.13204999999944,0.010491
29.144550000000315,0.010238
29.15705000000119,0.009922
29.169549999998676,0.009469
29.18204999999955,0.008953
29.194550000000422,0.008384
29.2070500000013,0.00792
29.219549999998783,0.007572
29.23204999999966,0.007235
29.244550000000533,0.00694
29.257050000001406,0.006603
29.269549999998894,0.006192
29.282049999999767,0.00558
29.294550000000644,0.004737
29.307049999998128,0.003778
29.319549999999005,0.002735
29.332049999999878,0.00165
29.34455000000075,0.000585
29.35704999999824,-0.0003
29.369549999999112,-0.00108
29.38204999999999,-0.001775
29.394550000000862,-0.002418
29.40704999999835,-0.003008
29.419549999999223,-0.003662
29.432050000000096,-0.004357
29.444550000000973,-0.005137
29.457049999998457,-0.005896
29.469549999999334,-0.006676
29.482050000000207,-0.007435
29.49455000000108,-0.008141
29.507049999998568,-0.008699
29.51954999999944,-0.009184
29.532050000000318,-0.009606
29.54455000000119,-0.00989
29.55704999999868,-0.010101
29.569549999999552,-0.01027
29.582050000000425,-0.010428
29.594550000001302,-0.010544
29.607049999998786,-0.010565
29.619549999999663,-0.010586
29.632050000000536,-0.010522
29.64455000000141,-0.010364
29.657049999998897,-0.010059
29.66954999999977,-0.009679
29.682050000000647,-0.009226
29.69454999999813,-0.00872
29.707049999999008,-0.008172
29.71954999999988,-0.007656
29.732050000000754,-0.007119
29.74454999999824,-0.006602
29.757049999999115,-0.006023
29.76954999999999,-0.00538
29.782050000000865,-0.004674
29.794549999998353,-0.003925
29.807049999999226,-0.003124
29.8195500000001,-0.002387
29.832050000000976,-0.001702
29.84454999999846,-0.00108
29.857049999999337,-0.000564
29.86955000000021,-6.8E-05
29.882050000001083,0.000395
29.89454999999857,0.000912
29.907049999999444,0.001397
29.91955000000032,0.001902
29.932050000001194,0.002345
29.94454999999868,0.002714
29.957049999999555,0.002893
29.969550000000428,0.002935
29.982050000001305,0.002861
29.99454999999879,0.002682
30.007049999999666,0.00244
30.01955000000054,0.00225
30.032050000001412,0.002134
30.0445499999989,0.002134
30.057049999999773,0.002166
30.06955000000065,0.002282
30.082049999998134,0.002419
30.094549999999007,0.002556
30.107049999999884,0.002609
30.119550000000757,0.002619
30.132049999998245,0.002577
30.144549999999118,0.002472
30.15704999999999,0.002282
30.169550000000868,0.002008
30.182049999998352,0.001723
30.19454999999923,0.001386
30.207050000000102,0.001038
30.219550000000975,0.000648
30.232049999998463,0.00029
30.244549999999336,-0.0001
30.257050000000213,-0.000448
30.269550000001086,-0.000827
30.282049999998573,-0.001164
30.294549999999447,-0.00147
30.30705000000032,-0.001681
30.319550000001197,-0.001775
30.33204999999868,-0.001733
30.344549999999558,-0.001575
30.35705000000043,-0.001322
30.369550000001304,-0.001038
30.38204999999879,-0.000795
30.394549999999665,-0.000627
30.40705000000054,-0.000606
30.419550000001415,-0.00069
30.432049999998902,-0.00089
30.444549999999776,-0.001069
30.45705000000065,-0.001259
30.469549999998137,-0.001354
30.48204999999901,-0.001364
30.494549999999887,-0.001238
30.50705000000076,-0.001048
30.519549999998247,-0.000795
30.53204999999912,-0.000521
30.544549999999994,-0.000268
30.55705000000087,-8.9E-05
30.569549999998355,3.7E-05
30.58204999999923,0.0001
30.594550000000105,0.000143
30.607050000000978,0.000185
30.619549999998465,0.000237
30.63204999999934,0.000343
30.644550000000216,0.000532
30.65705000000109,0.000775
30.669549999998576,0.001038
30.68204999999945,0.001312
30.694550000000323,0.001491
30.7070500000012,0.001576
30.719549999998684,0.001544
30.73204999999956,0.001386
30.744550000000434,0.001217
30.757050000001307,0.001038
30.769549999998794,0.000933
30.782049999999668,0.000975
30.794550000000545,0.001144
30.807050000001418,0.001439
30.819549999998905,0.001808
30.83204999999978,0.002166
30.844550000000652,0.002503
30.85704999999814,0.002735
30.869549999999013,0.002883
30.88204999999989,0.002935
30.894550000000763,0.002946
30.90704999999825,0.002935
30.919549999999123,0.002925
30.932049999999997,0.003009
30.944550000000874,0.003178
30.957049999998357,0.003388
30.969549999999234,0.003705
30.982050000000108,0.00401
30.99455000000098,0.004316
31.00704999999847,0.004632
31.01954999999934,0.004906
31.03205000000022,0.005169
31.04455000000109,0.005391
31.05704999999858,0.005602
31.069549999999452,0.005802
31.082050000000326,0.005981
31.094550000001203,0.006181
31.107049999998686,0.00635
31.119549999999563,0.006455
31.132050000000437,0.006539
31.14455000000131,0.00655
31.157049999998797,0.006518
31.16954999999967,0.006434
31.182050000000547,0.006329
31.19455000000142,0.006202
31.207049999998908,0.006065
31.21954999999978,0.005949
31.232050000000655,0.005886
31.244549999998142,0.005833
31.257049999999015,0.005791
31.269549999999892,0.00577
31.282050000000766,0.005665
31.294549999998253,0.005465
31.307049999999126,0.005127
31.31955,0.004664
31.332050000000876,0.004126
31.34454999999836,0.003536
31.357049999999237,0.002988
31.36955000000011,0.002609
31.382050000000984,0.00244
31.39454999999847,0.00244
31.407049999999344,0.002609
31.41955000000022,0.002798
31.432050000001095,0.002956
31.444549999998582,0.002967
31.457049999999455,0.002777
31.46955000000033,0.002398
31.482050000001205,0.00186
31.49454999999869,0.001207
31.507049999999566,0.000627
31.51955000000044,0.000153
31.532050000001313,-0.000163
31.5445499999988,-0.000279
31.557049999999673,-0.000237
31.56955000000055,-3.7E-05
31.582050000001423,0.000195
31.59454999999891,0.000406
31.607049999999784,0.000543
31.619550000000658,0.000532
31.632049999998145,0.000353
31.64454999999902,6E-06
31.657049999999895,-0.000427
31.66955000000077,-0.00088
31.682049999998256,-0.001249
31.69454999999913,-0.00147
31.707050000000002,-0.001459
31.71955000000088,-0.001238
31.732049999998363,-0.000859
31.74454999999924,-0.000395
31.757050000000113,5.8E-05
31.769550000000987,0.000417
31.782049999998474,0.000606
31.794549999999347,0.000627
31.807050000000224,0.000532
31.819550000001097,0.000332
31.832049999998585,0.000143
31.844549999999458,-5.8E-05
31.85705000000033,-0.000195
31.869550000001208,-0.000247
31.882049999998692,-0.000247
31.89454999999957,-0.000184
31.907050000000442,-7.9E-05
31.919550000001315,3.7E-05
31.932049999998803,0.000185
31.944549999999676,0.000343
31.957050000000553,0.000459
31.969550000001426,0.000564
31.982049999998914,0.000585
31.994549999999787,0.000543
32.00705000000066,0.000438
32.01954999999815,0.000301
32.032049999999025,0.000174
32.044549999999894,9E-05
32.05705000000077,6.9E-05
32.06954999999826,0.000174
32.08204999999913,0.000364
32.094550000000005,0.000669
32.10705000000088,0.001007
32.11954999999837,0.001354
32.13204999999924,0.001618
32.144550000000116,0.001787
32.15705000000099,0.00185
32.16954999999847,0.001829
32.18204999999935,0.001734
32.19455000000023,0.001671
32.2070500000011,0.001671
32.219549999998584,0.001744
32.23204999999946,0.001892
32.24455000000034,0.00205
32.25705000000121,0.002176
32.269549999998695,0.002229
32.28204999999957,0.002198
32.29455000000044,0.002061
32.30705000000132,0.001892
32.319549999998806,0.001776
32.33204999999968,0.001744
32.34455000000055,0.001829
32.35705000000143,0.002029
32.36954999999892,0.002282
32.382049999999786,0.002535
32.39455000000066,0.002661
32.40704999999815,0.00264
32.41954999999903,0.002472
32.4320499999999,0.002198
32.444550000000774,0.001924
32.45704999999826,0.00166
32.46954999999913,0.001491
32.48205000000001,0.001449
32.494550000000885,0.001491
32.50704999999837,0.001534
32.51954999999924,0.001628
32.53205000000012,0.001692
32.544550000000996,0.001776
32.557049999998476,0.001871
32.56954999999935,0.001987
32.58205000000023,0.002134
32.5945500000011,0.002271
32.60704999999859,0.002303
32.619549999999464,0.002229
32.63205000000034,0.001976
32.64455000000121,0.001639
32.6570499999987,0.001228
32.669549999999575,0.000838
32.682050000000444,0.000606
32.69455000000132,0.000522
32.70704999999881,0.000617
32.719549999999685,0.000828
32.732050000000555,0.001059
32.74455000000143,0.001228
32.75704999999892,0.001291
32.76954999999979,0.001239
32.782050000000666,0.001049
32.794549999998154,0.000806
32.80704999999903,0.000606
32.8195499999999,0.000438
32.83205000000078,0.000332
32.844549999998264,0.000353
32.857049999999134,0.000395
32.86955000000001,0.000438
32.88205000000089,0.000522
32.894549999998375,0.000575
32.907049999999245,0.000596
32.91955000000012,0.000596
32.932050000001,0.000585
32.94454999999848,0.000522
32.957049999999356,0.000427
32.96955000000023,0.000332
32.9820500000011,0.000227
32.99454999999859,0.000185
33.00704999999947,0.000301
33.01955000000034,0.00048
33.03205000000121,0.000775
33.0445499999987,0.001144
33.05704999999958,0.001491
33.06955000000045,0.001755
33.082050000001324,0.001892
33.09454999999881,0.001871
33.10704999999969,0.001723
33.11955000000056,0.001565
33.132050000001435,0.001439
33.14454999999892,0.001428
33.15704999999979,0.001565
33.16955000000067,0.001808
33.182049999998156,0.002113
33.19454999999903,0.002429
33.2070499999999,0.00264
33.21955000000078,0.002746
33.23204999999827,0.002672
33.24454999999914,0.002493
33.257050000000014,0.002229
33.26955000000089,0.001987
33.28204999999838,0.001755
33.29454999999925,0.00165
33.307050000000125,0.00166
33.319550000001,0.001776
33.33204999999848,0.001945
33.34454999999936,0.002124
33.357050000000235,0.002261
33.369550000001105,0.002271
33.38204999999859,0.002124
33.39454999999947,0.001797
33.407050000000346,0.001291
33.419550000001216,0.000743
33.4320499999987,0.000237
33.44454999999958,-0.000195
33.45705000000045,-0.000427
33.46955000000133,-0.000437
33.482049999998814,-0.000258
33.49454999999969,6E-06
33.50705000000056,0.00028
33.51955000000144,0.000469
33.532049999998925,0.000522
33.544549999999795,0.000417
33.55705000000067,0.000185
33.56954999999816,-6.8E-05
33.58204999999903,-0.000311
33.594549999999906,-0.000479
33.60705000000078,-0.00049
33.61954999999827,-0.000437
33.63204999999914,-0.000342
33.64455000000002,-0.000205
33.65705000000089,-0.000131
33.669549999998374,-0.000153
33.68204999999925,-0.000237
33.69455000000013,-0.000384
33.707050000001,-0.000574
33.719549999998485,-0.000774
33.73204999999936,-0.000953
33.74455000000024,-0.001101
33.75705000000111,-0.001196
33.769549999998596,-0.001259
33.78204999999947,-0.00127
33.79455000000034,-0.001217
33.80705000000122,-0.001112
33.819549999998706,-0.000985
33.83204999999958,-0.000795
33.84455000000045,-0.000606
33.85705000000133,-0.000427
33.86954999999882,-0.000268
33.88204999999969,-0.000153
33.894550000000564,-3.7E-05
33.90705000000144,7.9E-05
33.91954999999893,0.000227
33.9320499999998,0.000385
33.944550000000675,0.000596
33.95704999999816,0.000785
33.96954999999903,0.000954
33.98204999999991,0.001028
33.994550000000785,0.000975
34.00704999999827,0.000806
34.01954999999914,0.000522
34.03205000000002,0.000248
34.044550000000896,4.8E-05
34.05704999999838,-3.7E-05
34.06954999999925,5.8E-05
34.08205000000013,0.000385
34.094550000001,0.000849
34.10704999999849,0.001397
34.119549999999364,0.001966
34.13205000000024,0.002472
34.14455000000111,0.00283
34.1570499999986,0.002988
34.169549999999475,0.002977
34.182050000000345,0.00283
34.19455000000122,0.002556
34.20704999999871,0.002261
34.219549999999586,0.001976
34.232050000000456,0.001797
34.24455000000133,0.001702
34.25704999999882,0.001713
34.26954999999969,0.001797
34.28205000000057,0.001902
34.29455000000144,0.001976
34.30704999999893,0.001987
34.3195499999998,0.001892
34.33205000000068,0.001776
34.344549999998165,0.001597
34.357049999999035,0.001397
34.36954999999991,0.001302
34.38205000000079,0.00126
34.394549999998276,0.001344
34.407049999999145,0.001491
34.41955000000002,0.001692
34.4320500000009,0.00186
34.44454999999838,0.001997
34.457049999999256,0.002061
34.46955000000013,0.00205
34.482050000001,0.001987
34.49454999999849,0.001871
34.50704999999937,0.001713
34.519550000000244,0.001513
34.532050000001114,0.00126
34.5445499999986,0.000996
34.55704999999948,0.000785
34.56955000000035,0.000659
34.582050000001225,0.000648
34.59454999999871,0.000796
34.60704999999959,0.00107
34.61955000000046,0.001407
34.632050000001335,0.001744
34.64454999999882,0.001987
34.65704999999969,0.002061
34.66955000000057,0.001966
34.682050000001446,0.001765
34.694549999998934,0.001491
34.7070499999998,0.001228
34.71955000000068,0.00107
34.73204999999817,0.000975
34.74454999999904,0.000965
34.757049999999914,0.000996
34.76955000000079,0.001017
34.78204999999828,0.001017
34.79454999999915,0.001007
34.807050000000025,0.000986
34.8195500000009,0.000986
34.83204999999838,0.000986
34.84454999999926,0.001017
34.857050000000136,0.001038
34.869550000001006,0.001028
34.88204999999849,0.000954
34.89454999999937,0.000817
34.90705000000025,0.000659
34.91955000000112,0.00048
34.932049999998604,0.000332
34.94454999999948,0.000269
34.95705000000035,0.000269
34.96955000000123,0.000374
34.982049999998715,0.000543
34.99454999999959,0.000775
35.00705000000046,0.001059
35.01955000000134,0.001333
35.032049999998826,0.001597
35.044549999999695,0.001787
35.05705000000057,0.001902
35.06955000000145,0.001881
35.08204999999894,0.001734
35.094549999999806,0.00147
35.10705000000068,0.001165
35.11954999999817,0.000849
35.13204999999904,0.000617
35.14454999999992,0.00048
35.157050000000794,0.00048
35.16954999999828,0.000596
35.18204999999915,0.000775
35.19455000000003,0.001017
35.207050000000905,0.001239
35.219549999998385,0.001439
35.23204999999926,0.001618
35.24455000000014,0.001765
35.25705000000101,0.001913
35.269549999998496,0.002018
35.28204999999937,0.002061
35.29455000000025,0.002029
35.30705000000112,0.001955
35.31954999999861,0.001808
35.332049999999484,0.00165
35.34455000000035,0.001534
35.35705000000123,0.001491
35.36954999999872,0.001576
35.382049999999595,0.001723
35.394550000000464,0.001913
35.40705000000134,0.002113
35.41954999999883,0.002198
35.4320499999997,0.002219
35.444550000000575,0.002155
35.45705000000145,0.002039
35.46954999999894,0.001902
35.48204999999981,0.001755
35.494550000000686,0.001586
35.50704999999817,0.001418
35.51954999999904,0.001175
35.53204999999992,0.00088
35.5445500000008,0.000575
35.557049999998284,0.000301
35.569549999999154,0.000111
35.58205000000003,5.8E-05
35.59455000000091,0.000195
35.60704999999839,0.000459
35.619549999999265,0.000806
35.63205000000014,0.001144
35.64455000000101,0.001418
35.6570499999985,0.001555
35.669549999999376,0.001544
35.68205000000025,0.001418
35.69455000000112,0.001281
35.70704999999861,0.001165
35.71954999999949,0.001112
35.732050000000356,0.001144
35.74455000000123,0.001281
35.75704999999872,0.001428
35.7695499999996,0.001565
35.78205000000047,0.001597
35.794550000001344,0.001534
35.80704999999883,0.001344
35.8195499999997,0.001102
35.83205000000058,0.000838
35.844550000001455,0.000648
35.857049999998935,0.000564
35.86954999999981,0.000638
35.88205000000069,0.000838
35.894549999998176,0.001175
35.907049999999046,0.001523
35.91954999999992,0.001818
35.9320500000008,0.001976
35.94454999999828,0.001966
35.95704999999916,0.001776
35.969550000000034,0.001449
35.9820500000009,0.001133
35.99454999999839,0.000859
36.00704999999927,0.000691
36.019550000000145,0.00068
36.032050000001014,0.000796
36.0445499999985,0.000996
36.05704999999938,0.001186
36.06955000000025,0.001333
36.082050000001125,0.001386
36.09454999999861,0.001365
36.10704999999949,0.001217
36.11955000000036,0.001028
36.132050000001236,0.000817
36.14454999999872,0.000617
36.15704999999959,0.000438
36.16955000000047,0.000301
36.18205000000135,0.000248
36.194549999998834,0.000332
36.207049999999704,0.000543
36.21955000000058,0.000891
36.23204999999807,0.001323
36.24454999999894,0.001797
36.257049999999815,0.002198
36.26955000000069,0.00244
36.28204999999818,0.002503
36.29454999999905,0.002429
36.307049999999926,0.002219
36.3195500000008,0.001997
36.33204999999828,0.001913
36.34454999999916,0.001976
36.35705000000004,0.002187
36.369550000000906,0.002514
36.382049999998394,0.00284
36.39454999999927,0.003083
36.40705000000015,0.003167
36.41955000000102,0.003093
36.432049999998505,0.002914
36.44454999999938,0.002714
36.45705000000025,0.002577
36.46955000000113,0.002556
36.482049999998615,0.00263
36.49454999999949,0.002777
36.50705000000036,0.002914
36.51955000000124,0.002956
36.532049999998726,0.002935
36.544549999999596,0.002819
36.55705000000047,0.002693
36.56955000000135,0.002577
36.58204999999884,0.002545
36.59454999999971,0.002598
36.607050000000584,0.002714
36.61954999999807,0.002851
36.63204999999894,0.002935
36.64454999999982,0.002914
36.657050000000694,0.002746
36.66954999999818,0.002482
36.68204999999905,0.002155
36.69454999999993,0.00186
36.707050000000805,0.001576
36.719549999998286,0.001397
36.73204999999916,0.001281
36.74455000000004,0.00127
36.75705000000091,0.001333
36.7695499999984,0.001397
36.78204999999927,0.001481
36.79455000000015,0.00146
36.80705000000102,0.001407
36.81954999999851,0.00126
36.832049999999384,0.001038
36.844550000000254,0.000817
36.85705000000113,0.000606
36.86954999999862,0.000501
36.882049999999495,0.000511
36.894550000000365,0.000627
36.90705000000124,0.000838
36.91954999999873,0.00108
36.9320499999996,0.001217
36.944550000000476,0.001196
36.95705000000135,0.001049
36.96954999999884,0.000764
36.98204999999971,0.000385
36.99455000000059,9E-05
37.007049999998074,-8.9E-05
37.019549999998944,-0.00011
37.03204999999982,-5E-06
37.0445500000007,0.000185
37.057049999998185,0.000395
37.069549999999055,0.000543
37.08204999999993,0.000596
37.09455000000081,0.000585
37.10704999999829,0.000511
37.119549999999165,0.00049
37.13205000000004,0.00049
37.14455000000091,0.000638
37.1570499999984,0.000785
37.169549999999276,0.000965
37.18205000000015,0.001112
37.19455000000102,0.001207
37.20704999999851,0.001239
37.21954999999939,0.001228
37.23205000000026,0.001175
37.244550000001134,0.001154
37.25704999999862,0.001154
37.2695499999995,0.001175
37.28205000000037,0.001207
37.294550000001244,0.001228
37.30704999999873,0.00126
37.3195499999996,0.00126
37.33205000000048,0.00127
37.344550000001355,0.001344
37.35704999999884,0.001418
37.36954999999971,0.001534
37.38205000000059,0.001692
37.39454999999808,0.00185
37.40704999999895,0.001976
37.41954999999982,0.002061
37.4320500000007,0.002113
37.44454999999819,0.002134
37.45704999999906,0.002124
37.469549999999934,0.002092
37.48205000000081,0.002071
37.49454999999829,0.002071
37.50704999999917,0.002082
37.519550000000045,0.002082
37.532050000000915,0.002103
37.5445499999984,0.002082
37.55704999999928,0.002061
37.569550000000156,0.001987
37.582050000001026,0.001902
37.59454999999851,0.001797
37.60704999999939,0.001713
37.61955000000026,0.00165
37.632050000001136,0.00165
37.644549999998624,0.001734
37.6570499999995,0.00185
37.66955000000037,0.001966
37.68205000000125,0.002082
37.694549999998735,0.002124
37.707049999999604,0.002061
37.71955000000048,0.001881
37.73205000000136,0.00166
37.744549999998846,0.001449
37.757049999999715,0.001281
37.76955000000059,0.001217
37.78204999999808,0.00127
37.79454999999895,0.001428
37.807049999999826,0.001607
37.8195500000007,0.001776
37.83204999999819,0.001829
37.84454999999906,0.001755
37.85704999999994,0.001565
37.869550000000814,0.00126
37.882049999998294,0.000954
37.89454999999917,0.00068
37.90705000000005,0.00048
37.91955000000092,0.000438
37.932049999998405,0.000448
37.94454999999928,0.000554
37.95705000000016,0.000691
37.96955000000103,0.000806
37.982049999998516,0.00088
37.99454999999939,0.000901
38.00705000000026,0.00088
38.01955000000114,0.000838
38.03204999999863,0.000838
38.044549999999504,0.00087
38.05705000000037,0.001007
38.06955000000125,0.001165
38.08204999999874,0.001386
38.09454999999961,0.001565
38.107050000000484,0.001702
38.11955000000136,0.001702
38.13204999999884,0.001639
38.14454999999972,0.001481
38.157050000000595,0.001291
38.16954999999808,0.001133
38.18204999999895,0.001091
38.19454999999983,0.001154
38.207050000000706,0.001291
38.219549999998186,0.00147
38.23204999999906,0.00166
38.24454999999994,0.001755
38.25705000000081,0.001755
38.2695499999983,0.00165
38.282049999999174,0.001449
38.29455000000005,0.001249
38.30705000000092,0.001102
38.31954999999841,0.001028
38.332049999999285,0.00107
38.344550000000154,0.001228
38.35705000000103,0.001418
38.36954999999852,0.00165
38.382049999999396,0.001776
38.394550000000265,0.001881
38.40705000000114,0.001902
38.41954999999863,0.00186
38.4320499999995,0.00185
38.444550000000376,0.00186
38.45705000000125,0.001966
38.46954999999874,0.002176
38.48204999999961,0.00244
38.49455000000049,0.002735
38.507050000001364,0.002977
38.519549999998844,0.003114
38.53204999999972,0.003125
38.5445500000006,0.002977
38.557049999998085,0.002714
38.569549999998955,0.002387
38.58204999999983,0.00205
38.59455000000071,0.001797
38.60704999999819,0.00166
38.619549999999066,0.001628
38.63204999999994,0.001723
38.64455000000081,0.00186
38.6570499999983,0.001966
38.66954999999918,0.00205
38.682050000000054,0.002039
38.69455000000092,0.001966
38.70704999999841,0.001808
38.71954999999929,0.00165
38.73205000000016,0.001523
38.744550000001034,0.001439
38.75704999999852,0.001386
38.7695499999994,0.001344
38.78205000000027,0.001302
38.794550000001145,0.001291
38.80704999999863,0.001249
38.8195499999995,0.001239
38.83205000000038,0.001207
38.844550000001256,0.001217
38.85704999999874,0.001228
38.86954999999961,0.001207
38.88205000000049,0.001144
38.89455000000137,0.000986
38.90704999999885,0.000796
38.919549999999724,0.000543
38.9320500000006,0.000332
38.94454999999809,0.000195
38.95704999999896,0.000153
38.969549999999835,0.000206
38.98205000000071,0.000353
38.99454999999819,0.000522
39.00704999999907,0.000648
39.019549999999946,0.00068
39.032050000000815,0.000606
39.0445499999983,0.000448
39.05704999999918,0.000258
39.069550000000056,6.9E-05
39.082050000000926,-6.8E-05
39.094549999998414,-5.8E-05
39.10704999999929,6.9E-05
39.11955000000016,0.00029
39.13205000000104,0.000575
39.144549999998524,0.000838
39.1570499999994,0.00107
39.16955000000027,0.001196
39.18205000000115,0.001217
39.194549999998635,0.001154
39.207049999999505,0.001017
39.21955000000038,0.000912
39.23205000000126,0.000817
39.244549999998746,0.000754
39.257049999999616,0.000754
39.26955000000049,0.000796
39.28205000000137,0.000828
39.29454999999885,0.00087
39.30704999999973,0.00088
39.3195500000006,0.000859
39.33204999999809,0.000849
39.34454999999896,0.000859
39.35704999999984,0.000933
39.369550000000714,0.00108
39.382049999998195,0.00127
39.39454999999907,0.00146
39.40704999999995,0.001639
39.41955000000082,0.001776
39.432049999998306,0.001881
39.44454999999918,0.001892
39.45705000000006,0.001871
39.46955000000093,0.00186
39.48204999999842,0.001839
39.49454999999929,0.00186
39.50705000000016,0.00185
39.51955000000104,0.001871
39.53204999999853,0.00185
39.544549999999404,0.001818
39.557050000000274,0.001765
39.56955000000115,0.001713
39.58204999999864,0.001692
39.59454999999951,0.001776
39.607050000000385,0.001892
39.61955000000126,0.002092
39.63204999999875,0.002271
39.64454999999962,0.002398
39.657050000000496,0.002429
39.66955000000137,0.002324
39.68204999999885,0.002124
39.69454999999973,0.001829
39.707050000000606,0.001523
39.719549999998094,0.001281
39.732049999998964,0.001144
39.74454999999984,0.001186
39.75705000000072,0.001354
39.7695499999982,0.001586
39.782049999999074,0.001839
39.79454999999995,0.002018
39.80705000000082,0.002092
39.81954999999831,0.002018
39.832049999999185,0.001787
39.84455000000006,0.001513
39.85705000000093,0.001217
39.86954999999842,0.000954
39.882049999999296,0.000817
39.894550000000166,0.000806
39.90705000000104,0.00087
39.91954999999853,0.000986
39.93204999999941,0.001102
39.94455000000028,0.001165
39.95705000000115,0.001165
39.96954999999864,0.001091
39.98204999999951,0.000954
39.99455000000039,0.000817
40.007050000001264,0.000701
40.01954999999875,0.00068
40.03204999999962,0.00068
40.0445500000005,0.000764
40.057050000001375,0.00088
40.069549999998856,0.000996
40.08204999999973,0.001059
40.09455000000061,0.001091
40.1070499999981,0.00107
40.119549999998966,0.000954
40.13204999999984,0.000796
40.14455000000072,0.000575
40.1570499999982,0.000364
40.16954999999908,0.000153
40.182049999999954,-5E-06
40.194550000000824,-6.8E-05
40.20704999999831,-6.8E-05
40.21954999999919,6E-06
40.232050000000065,0.0001
40.244550000000935,0.000216
40.25704999999842,0.000322
40.2695499999993,0.000406
40.28205000000017,0.000448
40.294550000001045,0.000501
40.30704999999853,0.000617
40.31954999999941,0.000754
40.33205000000028,0.000943
40.344550000001156,0.001112
40.357049999998644,0.00126
40.36954999999951,0.001333
40.38205000000039,0.001291
40.39455000000127,0.001165
40.40704999999875,0.000996
40.419549999999624,0.000849
40.4320500000005,0.000743
40.44455000000137,0.000754
40.45704999999886,0.000849
40.469549999999735,0.001028
40.48205000000061,0.001239
40.49454999999809,0.001449
40.50704999999897,0.001597
40.519549999999846,0.001681
40.532050000000716,0.001723
40.5445499999982,0.001734
40.55704999999908,0.001713
40.56954999999996,0.001755
40.58205000000083,0.001871
40.594549999998314,0.002018
40.60704999999919,0.002187
40.61955000000006,0.002387
40.63205000000094,0.002566
40.644549999998425,0.002756
40.6570499999993,0.002861
40.66955000000017,0.002904
40.68205000000105,0.002872
40.694549999998536,0.002714
40.707049999999406,0.002472
40.71955000000028,0.002198
40.73205000000116,0.001913
40.74454999999865,0.001692
40.757049999999516,0.001586
40.76955000000039,0.001628
40.78205000000127,0.001797
40.79454999999875,0.002039
40.80704999999963,0.002303
40.819550000000504,0.002535
40.832050000001374,0.002661
40.84454999999886,0.002672
40.85704999999974,0.002587
40.869550000000615,0.002419
40.882049999998095,0.002261
40.89454999999897,0.002113
40.90704999999985,0.002018
40.91955000000072,0.001966
40.932049999998206,0.001976
40.94454999999908,0.001997
40.95704999999996,0.001987
40.96955000000083,0.001966
40.98204999999832,0.001892
40.994549999999194,0.001776
41.00705000000006,0.001671
41.01955000000094,0.001491
41.03204999999843,0.001323
41.044549999999305,0.001123
41.057050000000174,0.000975
41.06955000000105,0.000828
41.08204999999854,0.000785
41.09454999999941,0.000785
41.107050000000285,0.000891
41.11955000000116,0.00108
41.13204999999865,0.001312
41.14454999999952,0.001544
41.157050000000396,0.001744
41.16955000000127,0.001892
41.18204999999875,0.001913
41.19454999999963,0.001902
41.20705000000051,0.001818
41.21955000000138,0.001723
41.232049999998864,0.001607
41.24454999999974,0.001513
41.25705000000062,0.001397
41.2695499999981,0.001323
41.282049999998975,0.001239
41.29454999999985,0.001154
41.30705000000072,0.001112
41.31954999999821,0.001059
41.332049999999086,0.001028
41.34454999999996,0.001049
41.35705000000083,0.00108
41.36954999999832,0.001154
41.3820499999992,0.001249
41.394550000000066,0.001365
41.40705000000094,0.001491
41.41954999999843,0.001639
41.43204999999931,0.001787
41.44455000000018,0.001945
41.457050000001054,0.002061
41.46954999999854,0.002103
41.48204999999941,0.002061
41.49455000000029,0.001945
41.507050000001165,0.001702
41.51954999999865,0.001418
41.53204999999952,0.001154
41.5445500000004,0.000943
41.557050000001276,0.000775
41.569549999998756,0.000764
41.58204999999963,0.000838
41.59455000000051,0.001017
41.60705000000138,0.001228
41.61954999999887,0.00147
41.632049999999744,0.001671
41.64455000000062,0.001881
41.6570499999981,0.002029
41.66954999999898,0.002134
41.682049999999855,0.002145
41.694550000000724,0.002082
41.70704999999821,0.001934
41.71954999999909,0.001755
41.732049999999965,0.001576
41.744550000000835,0.001491
41.75704999999832,0.001544
41.7695499999992,0.001734
41.78205000000007,0.002071
41.794550000000946,0.002482
41.80704999999843,0.002861
41.81954999999931,0.003157
41.83205000000018,0.00323
41.84455000000106,0.003146
41.857049999998544,0.002914
41.869549999999414,0.002587
41.88205000000029,0.002324
41.89455000000117,0.002145
41.907049999998655,0.002145
41.919549999999525,0.002282
41.9320500000004,0.002482
41.94455000000128,0.002693
41.95704999999876,0.002767
41.969549999999636,0.002661
41.98205000000051,0.002408
41.99455000000138,0.001997
42.00704999999887,0.001502
42.01954999999975,0.001028
42.03205000000062,0.000617
42.044549999998104,0.000353
42.05704999999898,0.000237
42.06954999999986,0.000269
42.08205000000073,0.000406
42.094549999998215,0.000596
42.10704999999909,0.000775
42.11954999999997,0.000933
42.13205000000084,0.001049
42.144549999998326,0.00107
42.1570499999992,0.001028
42.16955000000007,0.000954
42.18205000000095,0.00088
42.194549999998436,0.000838
42.20704999999931,0.000838
42.21955000000018,0.00087
42.23205000000106,0.000933
42.24454999999855,0.000943
42.25704999999942,0.000922
42.269550000000294,0.000859
42.28205000000117,0.000733
42.29454999999866,0.000585
42.30704999999953,0.00049
42.319550000000405,0.000417
42.33205000000128,0.000469
42.34454999999876,0.000554
42.35704999999964,0.000712
42.369550000000515,0.00087
42.382050000001385,0.000975
42.39454999999887,0.000975
42.40704999999975,0.000891
42.419550000000626,0.000764
42.43204999999811,0.000606
42.44454999999898,0.00049
42.45704999999986,0.000469
42.46955000000073,0.000554
42.48204999999822,0.000712
42.494549999999094,0.000965
42.50704999999997,0.001186
42.51955000000084,0.001302
42.53204999999833,0.001323
42.544549999999205,0.001196
42.557050000000075,0.000996
42.56955000000095,0.000733
42.58204999999844,0.000522
42.594549999999316,0.000395
42.607050000000186,0.000448
42.61955000000106,0.000648
42.63204999999855,0.000986
42.64454999999942,0.001397
42.6570500000003,0.001797
42.66955000000117,0.002124
42.68204999999866,0.002324
42.69454999999953,0.002366
42.70705000000041,0.002303
42.719550000001284,0.002092
42.732049999998765,0.001829
42.74454999999964,0.001544
42.75705000000052,0.001281
42.76955000000139,0.001112
42.782049999998875,0.00107
42.79454999999975,0.001144
42.80705000000062,0.001333
42.81954999999811,0.001607
42.832049999998986,0.001913
42.84454999999986,0.002134
42.85705000000073,0.002261
42.86954999999822,0.002187
42.8820499999991,0.001955
42.89454999999997,0.001597
42.907050000000844,0.001175
42.91954999999833,0.000817
42.93204999999921,0.000606
42.94455000000008,0.000522
42.957050000000955,0.000638
42.96954999999844,0.00087
42.98204999999931,0.001123
42.99455000000019,0.001302
43.007050000001065,0.001354
43.01954999999855,0.00126
43.03204999999942,0.001038
43.0445500000003,0.000775
43.057050000001176,0.000564
43.06954999999866,0.000427
43.08204999999953,0.000427
43.09455000000041,0.000522
43.10705000000128,0.000722
43.11954999999877,0.000922
43.132049999999644,0.00108
43.14455000000052,0.001133
43.15705000000139,0.001102
43.16954999999888,0.000965
43.182049999999755,0.000806
43.194550000000625,0.000648
43.20704999999811,0.000532
43.21954999999899,0.000532
43.232049999999866,0.000617
43.244550000000736,0.000775
43.25704999999822,0.000986
43.2695499999991,0.001154
43.28204999999997,0.001249
43.29455000000085,0.001249
43.307049999998334,0.001112
43.31954999999921,0.00087
43.33205000000008,0.000532
43.34455000000096,0.000195
43.357049999998445,-0.0001
43.369549999999315,-0.000247
43.38205000000019,-0.00029
43.39455000000107,-0.000121
43.407049999998556,0.000143
43.419549999999425,0.000522
43.4320500000003,0.000891
43.44455000000118,0.001196
43.45704999999866,0.001376
43.469549999999536,0.001397
43.48205000000041,0.001249
43.49455000000128,0.001038
43.50704999999877,0.000785
43.51954999999965,0.000554
43.532050000000524,0.000417
43.544550000001394,0.000406
43.55704999999888,0.000532
43.56954999999976,0.000722
43.58205000000063,0.000933
43.594549999998115,0.00108
43.60704999999899,0.001217
43.61954999999987,0.001239
43.63205000000074,0.001207
43.644549999998226,0.001196
43.6570499999991,0.001207
43.66954999999997,0.00126
43.68205000000085,0.001407
43.69454999999834,0.001607
43.707049999999214,0.001818
43.71955000000008,0.001976
43.73205000000096,0.002092
43.74454999999845,0.002061
43.75704999999932,0.001966
43.769550000000194,0.001797
43.78205000000107,0.001628
43.79454999999856,0.001513
43.80704999999943,0.001513
43.819550000000305,0.001607
43.83205000000118,0.001829
43.84454999999866,0.002071
43.85704999999954,0.002356
43.869550000000416,0.002545
43.882050000001286,0.00264
43.89454999999877,0.002556
43.90704999999965,0.002335
43.91955000000053,0.002071
43.9320500000014,0.001829
43.944549999998884,0.001639
43.95704999999976,0.001576
43.96955000000063,0.001618
43.98204999999812,0.001744
43.994549999998995,0.001934
44.00704999999987,0.002103
44.01955000000074,0.002229
44.03204999999823,0.002282
44.044549999999106,0.002324
44.057049999999975,0.002324
44.06955000000085,0.002303
44.08204999999834,0.002303
44.09454999999922,0.002282
44.107050000000086,0.002198
44.11955000000096,0.002071
44.13204999999845,0.001839
44.14454999999932,0.001607
44.1570500000002,0.001376
44.169550000001074,0.001196
44.18204999999856,0.001133
44.19454999999943,0.001175
44.20705000000031,0.001291
44.219550000001185,0.001439
44.232049999998665,0.001523
44.24454999999954,0.001555
44.25705000000042,0.001502
44.26955000000129,0.001365
44.282049999998776,0.001123
44.29454999999965,0.000954
44.30705000000053,0.000785
44.3195500000014,0.000712
44.33204999999889,0.000701
44.344549999999764,0.000764
44.35705000000063,0.000838
44.36954999999812,0.00088
44.382049999999,0.000891
44.394549999999875,0.00088
44.407050000000744,0.000817
44.41954999999823,0.000733
44.43204999999911,0.000617
44.44454999999998,0.000522
44.457050000000855,0.000417
44.46954999999834,0.000353
44.48204999999922,0.000332
44.49455000000009,0.000332
44.507050000000966,0.000374
44.51954999999845,0.000427
44.53204999999932,0.000532
44.5445500000002,0.000638
44.55705000000108,0.000743
44.569549999998564,0.00087
44.582049999999434,0.000996
44.59455000000031,0.001112
44.60705000000119,0.001196
44.61954999999867,0.00127
44.632049999999545,0.00126
44.64455000000042,0.001228
44.65705000000129,0.001186
44.66954999999878,0.001144
44.682049999999656,0.001133
44.69455000000053,0.001186
44.7070500000014,0.001291
44.71954999999889,0.001439
44.73204999999977,0.001618
44.744550000000636,0.001765
44.757049999998124,0.001892
44.769549999999,0.002008
44.78204999999988,0.002092
44.79455000000075,0.002208
44.807049999998235,0.002345
44.81954999999911,0.002514
44.83204999999998,0.002661
44.84455000000086,0.002767
44.857049999998345,0.002746
44.86954999999922,0.002619
44.88205000000009,0.002356
44.89455000000097,0.002018
44.907049999998456,0.001702
44.919549999999326,0.001439
44.9320500000002,0.001302
44.94455000000108,0.001281
44.95704999999857,0.001333
44.96954999999944,0.001439
44.982050000000314,0.001491
44.99455000000119,0.001481
45.00704999999867,0.001407
45.01954999999955,0.00127
45.032050000000424,0.001144
45.044550000001294,0.001059
45.05704999999878,0.001038
45.06954999999966,0.001112
45.08205000000053,0.001217
45.094550000001405,0.001333
45.10704999999889,0.001418
45.11954999999977,0.001428
45.13205000000064,0.001365
45.14454999999813,0.00127
45.157049999999,0.001175
45.16954999999987,0.001144
45.18205000000075,0.001196
45.19454999999824,0.001344
45.207049999999114,0.001597
45.219549999999984,0.001881
45.23205000000086,0.002166
45.24454999999835,0.002366
45.25704999999922,0.00245
45.269550000000095,0.002366
45.28205000000097,0.002208
45.29454999999846,0.001966
45.30704999999933,0.001713
45.319550000000206,0.001534
45.33205000000108,0.00146
45.34454999999856,0.001491
45.35704999999944,0.001628
45.36955000000032,0.001808
45.382050000001186,0.001955
45.394549999998674,0.00205
45.40704999999955,0.002039
45.41955000000043,0.001945
45.4320500000013,0.001787
45.444549999998785,0.001639
45.45704999999966,0.001565
45.46955000000053,0.001555
45.48205000000141,0.001639
45.494549999998895,0.001776
45.50704999999977,0.001934
45.51955000000064,0.002008
45.53204999999813,0.002008
45.544549999999006,0.001934
45.557049999999876,0.001818
45.56955000000075,0.00166
45.58204999999824,0.001586
45.59454999999912,0.001555
45.60704999999999,0.001597
45.619550000000864,0.001681
45.63204999999835,0.001776
45.64454999999922,0.001829
45.6570500000001,0.001839
45.669550000000974,0.001765
45.68204999999846,0.00166
45.69454999999933,0.001555
45.70705000000021,0.00146
45.719550000001085,0.001418
45.732049999998566,0.001439
45.74454999999944,0.001513
45.75705000000032,0.001628
45.76955000000119,0.001808
45.78204999999868,0.001955
45.79454999999955,0.002134
45.80705000000043,0.002313
45.8195500000013,0.002419
45.83204999999879,0.002472
45.844549999999664,0.002398
45.857050000000534,0.00224
45.86955000000141,0.002008
45.8820499999989,0.001723
45.894549999999775,0.00146
45.907050000000645,0.00126
45.91954999999813,0.001165
45.93204999999901,0.001175
45.94454999999988,0.001239
45.957050000000756,0.001323
45.96954999999824,0.001386
45.98204999999912,0.001428
45.99454999999999,0.001439
46.007050000000866,0.001397
46.019549999998354,0.001365
46.032049999999224,0.001323
46.0445500000001,0.001291
46.05705000000098,0.00126
46.069549999998465,0.001207
46.082049999999334,0.001144
46.09455000000021,0.001091
46.10705000000109,0.001038
46.11954999999857,0.001017
46.132049999999445,0.001017
46.14455000000032,0.001059
46.15705000000119,0.001102
46.16954999999868,0.001144
46.182049999999556,0.001102
46.19455000000043,0.001038
46.2070500000013,0.000975
46.21954999999879,0.000901
46.23204999999967,0.000849
46.24455000000054,0.000838
46.25705000000141,0.000849
46.2695499999989,0.000859
46.28204999999978,0.000817
46.29455000000065,0.000722
46.307049999998135,0.000522
46.31954999999901,0.000248
46.33204999999988,-5E-06
46.34455000000076,-0.000247
46.357049999998246,-0.000395
46.36954999999912,-0.000437
46.38204999999999,-0.000363
46.39455000000087,-0.000268
46.40704999999836,-0.000184
46.41954999999923,-0.000121
46.4320500000001,-0.000131
46.44455000000098,-0.000226
46.45704999999847,-0.000353
46.46954999999934,-0.000458
46.482050000000214,-0.00049
46.49455000000109,-0.000416
46.50704999999857,-0.000247
46.51954999999945,-5E-06
46.532050000000325,0.000237
46.544550000001195,0.000438
46.55704999999868,0.000564
46.56954999999956,0.000575
46.582050000000436,0.000511
46.594550000001306,0.000395
46.60704999999879,0.000269
46.61954999999967,0.000206
46.63205000000054,0.000216
46.644550000001416,0.00029
46.657049999998904,0.000374
46.66954999999978,0.000438
46.68205000000065,0.000427
46.69454999999814,0.000311
46.707049999999015,0.000121
46.719549999999884,-0.00011
46.73205000000076,-0.000342
46.74454999999825,-0.00049
46.757049999999126,-0.000532
46.769549999999995,-0.000479
46.78205000000087,-0.000342
46.79454999999836,-0.000184
46.80704999999923,-4.7E-05
46.819550000000106,9E-05
46.83205000000098,0.000153
46.84454999999847,0.000227
46.85704999999934,0.000322
46.86955000000022,0.000459
46.882050000001094,0.000648
46.894549999998574,0.000838
46.90704999999945,0.000996
46.91955000000033,0.001049
46.9320500000012,0.000975
46.944549999998685,0.000754
46.95704999999956,0.00048
46.96955000000044,0.000195
46.98205000000131,6E-06
46.994549999998796,-3.7E-05
47.00704999999967,0.000111
47.01955000000054,0.000438
47.03205000000142,0.00088
47.04454999999891,0.001354
47.05704999999978,0.001713
47.06955000000065,0.001955
47.08204999999814,0.001987
47.09454999999902,0.00185
47.10704999999989,0.001618
47.119550000000764,0.001344
47.13204999999825,0.001112
47.14454999999913,0.000975
47.15705,0.000912
47.169550000000875,0.000975
47.18204999999836,0.00107
47.19454999999923,0.001207
47.20705000000011,0.001323
47.219550000000986,0.001397
47.23204999999847,0.001439
47.24454999999934,0.001418
47.25705000000022,0.001376
47.2695500000011,0.001249
47.28204999999858,0.001112
47.294549999999454,0.000922
47.30705000000033,0.00068
47.3195500000012,0.000385
47.33204999999869,0.000132
47.344549999999565,-7.9E-05
47.357050000000434,-0.000205
47.36955000000131,-0.000247
47.3820499999988,-0.000195
47.394549999999676,-8.9E-05
47.407050000000545,7.9E-05
47.41955000000142,0.000237
47.43204999999891,0.000364
47.44454999999978,0.000532
47.457050000000656,0.000669
47.469549999998144,0.000817
47.48204999999902,0.000954
47.49454999999989,0.001059
47.50705000000077,0.001102
47.519549999998254,0.001038
47.532049999999124,0.000891
47.54455,0.00068
47.55705000000088,0.000427
47.569549999998365,0.000248
47.582049999999235,0.000153
47.59455000000011,0.000206
47.60705000000099,0.000395
47.61954999999847,0.000638
47.632049999999346,0.00088
47.64455000000022,0.001038
47.65705000000109,0.001049
47.66954999999858,0.000901
47.68204999999946,0.000627
47.69455000000033,0.00028
47.7070500000012,6E-06
47.71954999999869,-0.000153
47.73204999999957,-0.000131
47.74455000000044,7.9E-05
47.757050000001314,0.000417
47.7695499999988,0.000796
47.78204999999968,0.001144
47.79455000000055,0.001418
47.807050000001425,0.001481
47.81954999999891,0.001428
47.83204999999978,0.001228
47.84455000000066,0.000996
47.85704999999815,0.000796
47.86954999999902,0.000701
47.88204999999989,0.000754
47.89455000000077,0.000954
47.90704999999826,0.001249
47.91954999999913,0.001597
47.932050000000004,0.001934
47.94455000000088,0.002166
47.95704999999837,0.002271
47.96954999999924,0.002282
47.982050000000115,0.002229
47.99455000000099,0.002103
48.00704999999847,0.002008
48.01954999999935,0.001945
48.032050000000226,0.001871
48.044550000001095,0.00185
48.05704999999858,0.001818
48.06954999999946,0.001797
48.082050000000336,0.001765
48.094550000001206,0.001776
48.107049999998694,0.001808
48.11954999999957,0.001871
48.13205000000044,0.001934
48.14455000000132,0.002018
48.157049999998804,0.002039
48.16954999999968,0.002029
48.18205000000055,0.002008
48.19455000000143,0.001966
48.207049999998915,0.001934
48.219549999999785,0.001955
48.23205000000066,0.002008
48.24454999999815,0.00205
48.257049999999026,0.00205
48.269549999999896,0.001945
48.28205000000077,0.001723
48.29454999999826,0.001407
48.30704999999913,0.001102
48.31955000000001,0.000849
48.33205000000088,0.000743
48.34454999999837,0.000859
48.35704999999924,0.001144
48.36955000000012,0.001481
48.382050000000994,0.001787
48.394549999998475,0.001945
48.40704999999935,0.001924
48.41955000000023,0.001702
48.4320500000011,0.001418
48.444549999998586,0.001144
48.45704999999946,0.001028
48.46955000000034,0.001059
48.48205000000121,0.00127
48.494549999998696,0.001544
48.50704999999957,0.001818
48.51955000000044,0.001913
48.53205000000132,0.001829
48.54454999999881,0.001639
48.557049999999684,0.001376
48.569550000000554,0.001133
48.58205000000143,0.000986
48.59454999999892,0.000965
48.60704999999979,0.001091
48.619550000000665,0.001217
48.63204999999815,0.001333
48.64454999999903,0.001312
48.6570499999999,0.001175
48.669550000000775,0.000933
48.68204999999826,0.00068
48.69454999999913,0.000469
48.70705000000001,0.000374
48.719550000000886,0.000406
48.732049999998374,0.000596
48.74454999999924,0.000838
48.75705000000012,0.001112
48.769550000001,0.001291
48.78204999999848,0.001376
48.794549999999354,0.001302
48.80705000000023,0.001154
48.8195500000011,0.000943
48.83204999999859,0.000785
48.844549999999465,0.000733
48.85705000000034,0.000754
48.86955000000121,0.000912
48.8820499999987,0.001133
48.894549999999576,0.001344
48.907050000000446,0.001481
48.91955000000132,0.001491
48.93204999999881,0.001376
48.94454999999969,0.001133
48.95705000000056,0.00087
48.96955000000143,0.000627
48.98204999999892,0.000501
48.99454999999979,0.000501
49.00705000000067,0.000617
49.019549999998155,0.000785
49.03204999999903,0.000975
49.0445499999999,0.00107
49.05705000000078,0.001091
49.069549999998266,0.001017
49.082049999999136,0.00087
49.09455000000001,0.000712
49.10705000000089,0.000564
49.11954999999838,0.00048
49.132049999999246,0.000469
49.14455000000012,0.000564
49.157050000001,0.000701
49.16954999999848,0.000838
49.18204999999936,0.001038
49.194550000000234,0.001175
49.207050000001104,0.001333
49.21954999999859,0.00146
49.23204999999947,0.001565
49.244550000000345,0.001607
49.257050000001215,0.001586
49.2695499999987,0.001513
49.28204999999958,0.001365
49.29455000000045,0.001217
49.307050000001325,0.001091
49.31954999999881,0.001059
49.33204999999969,0.001102
49.34455000000056,0.001196
49.357050000001436,0.001376
49.369549999998924,0.001555
49.38204999999979,0.001681
49.39455000000067,0.001755
49.40704999999816,0.001755
49.419549999999035,0.001713
49.432049999999904,0.001618
49.44455000000078,0.001544
49.45704999999827,0.001513
49.46954999999914,0.001481
49.482050000000015,0.00147
49.49455000000089,0.001407
49.50704999999838,0.001323
49.51954999999925,0.001207
49.532050000000126,0.001059
49.544550000001,0.000975
49.55704999999848,0.000975
49.56954999999936,0.00107
49.58205000000024,0.00127
49.59455000000111,0.001491
49.607049999998594,0.001744
49.61954999999947,0.001924
49.63205000000034,0.001976
49.64455000000122,0.001902
49.657049999998705,0.001723
49.66954999999958,0.00146
49.68205000000045,0.001207
49.69455000000133,0.001038
49.707049999998816,0.000954
49.719549999999685,0.000975
49.73205000000056,0.00107
49.74455000000144,0.001196
49.75704999999893,0.001291
49.769549999999796,0.001333
49.78205000000067,0.001312
49.79454999999816,0.00127
49.80704999999903,0.001165
49.81954999999991,0.00108
49.832050000000784,0.001007
49.84454999999827,0.000996
49.85704999999914,0.001038
49.86955000000002,0.001091
49.882050000000895,0.001207
49.894549999998375,0.001333
49.90704999999925,0.001439
49.91955000000013,0.001544
49.932050000001,0.001597
49.944549999998486,0.001639
49.95704999999936,0.001628
49.96955000000024,0.001607
49.98205000000111,0.001576
49.9945499999986,0.001544
50.007049999999474,0.001513
50.01955000000034,0.001481
50.03205000000122,0.00146
50.04454999999871,0.001428
50.057049999999585,0.001354
50.069550000000454,0.00127
50.08205000000133,0.001133
50.09454999999882,0.001028
50.10704999999969,0.000943
50.119550000000565,0.000922
50.13205000000144,0.000965
50.14454999999893,0.001091
50.1570499999998,0.001186
50.169550000000676,0.001249
50.18204999999816,0.001249
50.19454999999903,0.001144
50.20704999999991,0.000975
50.21955000000079,0.000754
50.232049999998274,0.000585
50.244549999999144,0.000501
50.25705000000002,0.000522
50.2695500000009,0.000617
50.28204999999838,0.000743
50.294549999999255,0.000817
50.30705000000013,0.000806
50.319550000001,0.000722
50.33204999999849,0.000564
50.344549999999366,0.000395
50.35705000000024,0.00028
50.36955000000111,0.000206
50.3820499999986,0.000206
50.39454999999948,0.00029
50.407050000000346,0.000343
50.41955000000122,0.000322
50.43204999999871,0.000227
50.44454999999959,7.9E-05
50.45705000000046,-8.9E-05
50.469550000001334,-0.000247
50.48204999999882,-0.000332
50.49454999999969,-0.0003
50.50705000000057,-0.000237
50.519550000001445,-0.000131
50.53204999999893,-2.6E-05
50.5445499999998,3.7E-05
50.55705000000068,5.8E-05
50.569549999998166,5.8E-05
50.582049999999036,-1.6E-05
50.59454999999991,-7.9E-05
50.60705000000079,-0.000121
50.61954999999828,-0.000153
50.63204999999915,-0.000163
50.644550000000024,-0.000163
50.6570500000009,-0.000153
50.66954999999838,-0.0001
50.68204999999926,1.6E-05
50.694550000000135,0.000195
50.707050000001004,0.000385
50.71954999999849,0.000627
50.73204999999937,0.000891
50.744550000000245,0.00107
50.757050000001115,0.001186
50.7695499999986,0.001207
50.78204999999948,0.001112
50.79455000000035,0.000943
50.807050000001226,0.000691
50.81954999999871,0.000469
50.83204999999959,0.000301
50.84455000000046,0.000216
50.85705000000134,0.000237
50.869549999998824,0.000353
50.882049999999694,0.000564
50.89455000000057,0.000806
50.90705000000145,0.001007
50.919549999998935,0.001144
50.932049999999805,0.001165
50.94455000000068,0.00108
50.95704999999817,0.000954
50.96954999999904,0.000828
50.982049999999916,0.000754
50.99455000000079,0.000806


==> data/homade-APD-data/b18.csv <==
0.9820499999987008,0.002405
0.9945499999995753,0.002453
1.0070500000004496,0.002505
1.0195500000013242,0.002553
1.0320499999988104,0.0026
1.044549999999685,0.002653
1.0570500000005594,0.002711
1.0695500000014337,0.002753
1.0820499999989202,0.002785
1.0945499999997945,0.002811
1.107050000000669,0.002821
1.1195499999981553,0.002816
1.1320499999990297,0.002774
1.1445499999999043,0.002742
1.1570500000007786,0.002706
1.169549999998265,0.002684
1.1820499999991394,0.002653
1.1945500000000138,0.002663
1.2070500000008884,0.002674
1.2195499999983745,0.00269
1.2320499999992491,0.0027
1.2445500000001235,0.002684
1.2570500000009979,0.002663
1.2695499999984843,0.002605
1.2820499999993586,0.002542
1.294550000000233,0.002463
1.3070500000011076,0.002379
1.3195499999985938,0.00231
1.3320499999994684,0.002258
1.3445500000003427,0.00221
1.3570500000012171,0.002168
1.3695499999987035,0.002126
1.382049999999578,0.002057
1.3945500000004523,0.001963
1.4070500000013269,0.001826
1.419549999998813,0.001646
1.4320499999996876,0.001441
1.444550000000562,0.001241
1.4570500000014364,0.001093
1.4695499999989228,0.000988
1.4820499999997971,0.000961
1.4945500000006717,0.000993
1.507049999998158,0.001056
1.5195499999990323,0.001125
1.5320499999999069,0.001162
1.5445500000007812,0.001177
1.5570499999982677,0.001156
1.569549999999142,0.001114
1.5820500000000164,0.001093
1.594550000000891,0.001098
1.6070499999983772,0.001162
1.6195499999992518,0.001272
1.6320500000001261,0.001425
1.6445500000010005,0.001588
1.657049999998487,0.001736
1.6695499999993613,0.001857
1.6820500000002356,0.001931
1.6945500000011102,0.001952
1.7070499999985964,0.001926
1.719549999999471,0.001847
1.7320500000003454,0.001762
1.7445500000012197,0.001699
1.7570499999987061,0.001657
1.7695499999995805,0.001673
1.782050000000455,0.001736
1.7945500000013295,0.001847
1.8070499999988157,0.001968
1.8195499999996902,0.002094
1.8320500000005646,0.002179
1.844550000001439,0.002216
1.8570499999989254,0.002205
1.8695499999997998,0.002163
1.8820500000006744,0.002131
1.8945499999981605,0.002131
1.9070499999990351,0.002168
1.9195499999999095,0.002231
1.9320500000007839,0.00231
1.9445499999982703,0.002384
1.9570499999991446,0.002426
1.969550000000019,0.002442
1.9820500000008936,0.002426
1.9945499999983798,0.002405
2.0070499999992544,0.002384
2.019550000000129,0.002395
2.032050000001003,0.002437
2.0445499999984893,0.00249
2.057049999999364,0.002537
2.0695500000002385,0.002574
2.0820500000011126,0.002574
2.0945499999985993,0.002537
2.1070499999994734,0.002484
2.119550000000348,0.0024
2.1320500000012226,0.002321
2.1445499999987088,0.002263
2.1570499999995834,0.002216
2.1695500000004575,0.002205
2.182050000001332,0.002221
2.1945499999988183,0.002268
2.207049999999693,0.002326
2.2195500000005675,0.002384
2.2320500000014416,0.002421
2.2445499999989282,0.00241
2.2570499999998024,0.002353
2.269550000000677,0.002237
2.282049999998163,0.002084
2.2945499999990377,0.001926
2.3070499999999123,0.001794
2.3195500000007865,0.001731
2.3320499999982727,0.001725
2.3445499999991473,0.001783
2.357050000000022,0.001862
2.369550000000896,0.001915
2.3820499999983826,0.001905
2.3945499999992568,0.001815
2.4070500000001314,0.001615
2.419550000001006,0.001367
2.432049999998492,0.001093
2.4445499999993667,0.000861
2.457050000000241,0.000703
2.4695500000011155,0.000645
2.4820499999986017,0.000651
2.4945499999994762,0.000714
2.507050000000351,0.000761
2.519550000001225,0.000803
2.5320499999987116,0.000777
2.5445499999995858,0.000693
2.5570500000004603,0.000571
2.569550000001335,0.000434
2.582049999998821,0.000319
2.5945499999996957,0.000234
2.60705000000057,0.000187
2.6195500000014444,0.000171
2.6320499999989306,0.00016
2.6445499999998052,0.000134
2.6570500000006794,7.1E-05
2.669549999998166,-4.5E-05
2.68204999999904,-0.000187
2.6945499999999147,-0.00034
2.7070500000007893,-0.000456
2.7195499999982755,-0.000514
2.73204999999915,-0.000477
2.7445500000000242,-0.000361
2.757050000000899,-0.000203
2.769549999998385,-1.3E-05
2.7820499999992596,0.00015
2.794550000000134,0.000261
2.8070500000010083,0.000297
2.819549999998495,0.000282
2.832049999999369,0.000245
2.8445500000002437,0.000208
2.8570500000011183,0.000218
2.8695499999986045,0.000276
2.882049999999479,0.000366
2.8945500000003532,0.000492
2.907050000001228,0.000629
2.919549999998714,0.00074
2.9320499999995886,0.000824
2.9445500000004627,0.000903
2.9570500000013373,0.000967
2.9695499999988235,0.00104
2.982049999999698,0.001098
2.9945500000005727,0.001146
3.007050000001447,0.001193
3.0195499999989335,0.001235
3.0320499999998076,0.001272
3.044550000000682,0.001325
3.0570499999981684,0.00142
3.069549999999043,0.001557
3.0820499999999176,0.001731
3.0945500000007917,0.001926
3.1070499999982784,0.002105
3.1195499999991525,0.002237
3.132050000000027,0.002279
3.1445500000009017,0.002237
3.157049999998388,0.002163
3.1695499999992625,0.002079
3.1820500000001366,0.002021
3.194550000001011,0.002031
3.2070499999984974,0.0021
3.219549999999372,0.002226
3.232050000000246,0.002358
3.2445500000011207,0.002421
3.257049999998607,0.002426
3.2695499999994815,0.002331
3.282050000000356,0.002168
3.29455000000123,0.001957
3.307049999998717,0.001752
3.319549999999591,0.001588
3.3320500000004656,0.001515
3.34455000000134,0.001504
3.3570499999988264,0.001573
3.369549999999701,0.001668
3.382050000000575,0.001752
3.3945500000014497,0.001799
3.407049999998936,0.001799
3.4195499999998105,0.001747
3.432050000000685,0.001641
3.4445499999981712,0.001494
3.457049999999046,0.001336
3.46954999999992,0.001193
3.4820500000007946,0.001083
3.4945499999982808,0.001051
3.5070499999991553,0.001077
3.5195500000000295,0.001167
3.532050000000904,0.001293
3.5445499999983903,0.001446
3.557049999999265,0.001562
3.5695500000001394,0.00162
3.5820500000010136,0.001625
3.5945499999985002,0.001552
3.6070499999993744,0.001425
3.619550000000249,0.001278
3.6320500000011235,0.001141
3.6445499999986097,0.001046
3.6570499999994843,0.001009
3.6695500000003585,0.001019
3.682050000001233,0.001067
3.6945499999987192,0.001125
3.707049999999594,0.001183
3.7195500000004684,0.001225
3.7320500000013426,0.00123
3.7445499999988288,0.001235
3.7570499999997033,0.001235
3.769550000000578,0.001246
3.782050000001452,0.001283
3.7945499999989387,0.001336
3.807049999999813,0.001399
3.8195500000006875,0.001446
3.8320499999981736,0.001441
3.8445499999990482,0.001383
3.857049999999923,0.001278
3.869550000000797,0.00113
3.8820499999982836,0.000961
3.8945499999991577,0.000824
3.9070500000000323,0.000756
3.919550000000907,0.000735
3.932049999998393,0.000798
3.9445499999992677,0.000903
3.957050000000142,0.001072
3.9695500000010164,0.001225
3.9820499999985026,0.001372
3.994549999999377,0.001494
4.007050000000252,0.001567
4.019550000001126,0.001599
4.032049999998613,0.001573
4.044549999999487,0.001499
4.057050000000361,0.001399
4.069550000001236,0.001283
4.082049999998722,0.001167
4.094549999999597,0.001093
4.107050000000471,0.001077
4.119550000001345,0.001125
4.132049999998832,0.001225
4.144549999999706,0.001346
4.157050000000581,0.001451
4.1695499999980665,0.001499
4.182049999998942,0.001488
4.194549999999816,0.001415
4.20705000000069,0.001314
4.2195499999981765,0.001241
4.232049999999051,0.001214
4.244549999999926,0.001262
4.2570500000008,0.001388
4.269549999998286,0.001562
4.282049999999161,0.001715
4.294550000000035,0.001847
4.30705000000091,0.001905
4.3195499999983955,0.001899
4.3320499999992705,0.001862
4.344550000000145,0.001847
4.357050000001019,0.001862
4.3695499999985055,0.001947
4.38204999999938,0.002073
4.394550000000255,0.002226
4.407050000001129,0.002363
4.419549999998615,0.002432
4.43204999999949,0.002405
4.444550000000364,0.002316
4.457050000001239,0.002147
4.4695499999987245,0.001952
4.482049999999599,0.001773
4.494550000000474,0.00162
4.507050000001348,0.00152
4.5195499999988344,0.001473
4.532049999999709,0.001488
4.544550000000583,0.001525
4.557049999998069,0.001567
4.5695499999989435,0.001583
4.5820499999998185,0.001573
4.594550000000693,0.00153
4.607049999998179,0.001462
4.6195499999990535,0.001372
4.632049999999928,0.001299
4.644550000000803,0.001256
4.657049999998288,0.001241
4.669549999999163,0.001267
4.682050000000038,0.001309
4.694550000000912,0.001351
4.707049999998398,0.001351
4.7195499999992725,0.001309
4.7320500000001475,0.001193
4.744550000001022,0.00104
4.757049999998508,0.000845
4.7695499999993825,0.000666
4.782050000000257,0.000524
4.794550000001132,0.000419
4.807049999998617,0.000377
4.819549999999492,0.000387
4.8320500000003666,0.000424
4.844550000001241,0.000456
4.857049999998727,0.000492
4.8695499999996015,0.000503
4.8820500000004765,0.000508
4.894550000001351,0.000482
4.907049999998837,0.000445
4.919549999999711,0.000419
4.932050000000586,0.000403
4.944549999998072,0.000398
4.957049999998946,0.000413
4.969549999999821,0.000471
4.9820500000006955,0.000556
4.994549999998182,0.000666
5.007049999999056,0.000793
5.0195499999999305,0.00093
5.0320500000008055,0.001035
5.044549999998291,0.001088
5.057049999999165,0.001083
5.06955000000004,0.001035
5.082050000000915,0.000967
5.094549999998401,0.000935
5.107049999999275,0.000961
5.1195500000001495,0.001083
5.1320500000010245,0.001283
5.14454999999851,0.00153
5.157049999999385,0.001773
5.169550000000259,0.001984
5.182050000001134,0.002073
5.19454999999862,0.002084
5.207049999999494,0.002031
5.219550000000369,0.001957
5.2320500000012435,0.001894
5.24454999999873,0.001926
5.257049999999604,0.002021
5.2695500000004785,0.002168
5.2820500000013535,0.002337
5.294549999998839,0.002468
5.307049999999714,0.002532
5.319550000000588,0.002532
5.332049999998075,0.002458
5.344549999998949,0.002374
5.357049999999823,0.002295
5.369550000000698,0.002237
5.382049999998184,0.002221
5.394549999999059,0.002231
5.407049999999933,0.002231
5.419550000000807,0.00221
5.432049999998294,0.002173
5.444549999999168,0.002115
5.457050000000043,0.002057
5.469550000000917,0.002031
5.482049999998404,0.002042
5.494549999999278,0.002084
5.507050000000152,0.002142
5.519550000001027,0.002152
5.532049999998513,0.002115
5.544549999999388,0.001999
5.557050000000262,0.001831
5.569550000001136,0.001636
5.582049999998623,0.001451
5.594549999999497,0.00132
5.607050000000372,0.001241
5.619550000001246,0.001241
5.632049999998732,0.001278
5.644549999999607,0.001351
5.657050000000481,0.001415
5.6695500000013554,0.001457
5.682049999998842,0.001451
5.694549999999716,0.001404
5.707050000000591,0.001304
5.719549999998077,0.001162
5.732049999998952,0.001009
5.744549999999826,0.000824
5.7570500000007,0.000645
5.769549999998187,0.000503
5.782049999999061,0.000434
5.794549999999936,0.000466
5.80705000000081,0.000603
5.819549999998297,0.000824
5.832049999999171,0.001098
5.844550000000045,0.001346
5.85705000000092,0.001509
5.869549999998406,0.001567
5.882049999999281,0.001494
5.894550000000155,0.001325
5.907050000001029,0.001125
5.919549999998516,0.000961
5.93204999999939,0.000903
5.944550000000265,0.000946
5.957050000001139,0.001072
5.969549999998626,0.001251
5.9820499999995,0.001409
5.994550000000374,0.001473
6.007050000001249,0.001446
6.019549999998735,0.001325
6.03204999999961,0.001146
6.044550000000484,0.000961
6.057050000001358,0.00083
6.069549999998845,0.000766
6.082049999999719,0.000766
6.094550000000594,0.00083
6.10704999999808,0.000914
6.119549999998955,0.000998
6.132049999999829,0.001072
6.144550000000703,0.001141
6.15704999999819,0.00122
6.169549999999064,0.001299
6.182049999999939,0.001383
6.194550000000813,0.001462
6.207049999998299,0.001525
6.219549999999174,0.001552
6.232050000000048,0.001562
6.244550000000922,0.001541
6.257049999998409,0.001541
6.269549999999283,0.001573
6.282050000000158,0.001657
6.294550000001032,0.001773
6.307049999998519,0.00192
6.319549999999393,0.002057
6.332050000000267,0.002168
6.344550000001142,0.002205
6.357049999998628,0.002194
6.369549999999503,0.002158
6.382050000000377,0.002089
6.394550000001251,0.002036
6.407049999998738,0.001999
6.419549999999612,0.001989
6.432050000000487,0.001989
6.444550000001361,0.001994
6.457049999998848,0.001994
6.469549999999722,0.001989
6.482050000000596,0.001994
6.494549999998083,0.002015
6.507049999998957,0.002047
6.519549999999832,0.002089
6.532050000000706,0.002131
6.544549999998193,0.002152
6.557049999999067,0.002147
6.569549999999941,0.002084
6.582050000000816,0.002005
6.594549999998302,0.00191
6.607049999999177,0.001799
6.619550000000051,0.001704
6.632050000000925,0.00162
6.644549999998412,0.001578
6.657049999999286,0.001541
6.669550000000161,0.001515
6.682050000001035,0.00152
6.694549999998522,0.001541
6.707049999999396,0.001557
6.71955000000027,0.001552
6.732050000001145,0.00152
6.744549999998631,0.001446
6.757049999999506,0.001325
6.76955000000038,0.001156
6.782050000001254,0.000972
6.794549999998741,0.000793
6.807049999999615,0.00064
6.819550000000489,0.00055
6.832050000001364,0.000529
6.84454999999885,0.000529
6.857049999999725,0.00055
6.869550000000599,0.000545
6.8820499999980855,0.000508
6.89454999999896,0.000408
6.907049999999834,0.000276
6.919550000000709,0.000145
6.932049999998195,3.4E-05
6.94454999999907,-4E-05
6.957049999999944,-8.7E-05
6.969550000000818,-9.8E-05
6.982049999998305,-9.8E-05
6.994549999999179,-0.000124
7.007050000000054,-0.000166
7.019550000000928,-0.000203
7.0320499999984145,-0.000214
7.044549999999289,-0.000177
7.057050000000163,-5.6E-05
7.069550000001038,0.00015
7.082049999998524,0.000398
7.094549999999399,0.000635
7.107050000000273,0.000819
7.119550000001147,0.000919
7.1320499999986335,0.000914
7.144549999999508,0.000814
7.157050000000383,0.000698
7.169550000001257,0.000587
7.1820499999987435,0.000535
7.194549999999618,0.000535
7.207050000000492,0.000603
7.219550000001367,0.000682
7.232049999998853,0.000756
7.244549999999728,0.000788
7.257050000000602,0.000793
7.269549999998088,0.000782
7.2820499999989625,0.000798
7.294549999999837,0.000872
7.307050000000712,0.001009
7.319549999998197,0.001193
7.3320499999990725,0.001404
7.344549999999947,0.001594
7.357050000000821,0.001731
7.369549999998307,0.001815
7.3820499999991815,0.001826
7.394550000000056,0.001805
7.407050000000931,0.001794
7.4195499999984165,0.001841
7.4320499999992915,0.001931
7.444550000000166,0.002084
7.45705000000104,0.002295
7.469549999998526,0.0025
7.482049999999401,0.002669
7.494550000000276,0.002806
7.50705000000115,0.002858
7.519549999998636,0.002853
7.5320499999995105,0.002779
7.544550000000385,0.002695
7.55705000000126,0.002605
7.5695499999987454,0.002521
7.5820499999996205,0.002463
7.594550000000495,0.002416
7.607050000001369,0.002389
7.619549999998855,0.002342
7.6320499999997296,0.002279
7.644550000000605,0.002226
7.65704999999809,0.00221
7.669549999998965,0.00221
7.6820499999998395,0.002258
7.694550000000714,0.002358
7.7070499999982,0.002479
7.719549999999074,0.002574
7.7320499999999495,0.002605
7.744550000000824,0.002547
7.75704999999831,0.002395
7.769549999999184,0.002163
7.7820500000000585,0.001899
7.794550000000934,0.001662
7.807049999998419,0.001483
7.819549999999294,0.001393
7.8320500000001685,0.001399
7.844550000001043,0.001467
7.857049999998529,0.001541
7.869549999999403,0.001573
7.8820500000002784,0.001557
7.894550000001153,0.001451
7.907049999998639,0.001314
7.919549999999513,0.001146
7.9320500000003875,0.001004
7.9445500000012625,0.000898
7.957049999998748,0.000819
7.969549999999622,0.000761
7.9820500000004975,0.000703
7.994550000001372,0.000624
8.007049999998857,0.00054
8.019549999999732,0.000445
8.032050000000607,0.000371
8.044549999998093,0.00035
8.057049999998968,0.000382
8.069549999999841,0.00045
8.082050000000716,0.000535
8.094549999998202,0.000603
8.107049999999077,0.000624
8.119549999999952,0.000577
8.132050000000826,0.000498
8.144549999998313,0.000361
8.157049999999186,0.000255
8.169550000000061,0.000192
8.182050000000936,0.000213
8.194549999998422,0.000282
8.207049999999297,0.000398
8.21955000000017,0.00054
8.232050000001045,0.000677
8.244549999998531,0.000777
8.257049999999406,0.00084
8.269550000000281,0.000893
8.282050000001155,0.00093
8.294549999998642,0.000988
8.307049999999515,0.001051
8.31955000000039,0.001151
8.332050000001265,0.001246
8.344549999998751,0.00133
8.357049999999626,0.001393
8.3695500000005,0.00142
8.382050000001374,0.001415
8.39454999999886,0.001378
8.407049999999735,0.001351
8.41955000000061,0.001346
8.432049999998096,0.001372
8.444549999998971,0.00142
8.457049999999844,0.001473
8.46955000000072,0.00152
8.482049999998205,0.001546
8.49454999999908,0.001557
8.507049999999955,0.001567
8.519550000000828,0.001578
8.532049999998316,0.001599
8.54454999999919,0.001652
8.557050000000064,0.001741
8.56955000000094,0.00182
8.582049999998425,0.001862
8.5945499999993,0.001873
8.607050000000173,0.00181
8.619550000001048,0.001704
8.632049999998534,0.001546
8.644549999999409,0.001383
8.657050000000284,0.001256
8.669550000001157,0.001167
8.682049999998645,0.001167
8.694549999999518,0.001225
8.707050000000393,0.001336
8.719550000001268,0.001478
8.732049999998754,0.001625
8.744549999999629,0.001752
8.757050000000502,0.001836
8.769550000001377,0.001884
8.782049999998863,0.001873
8.794549999999738,0.001831
8.807050000000611,0.001752
8.819549999998099,0.001668
8.832049999998972,0.001573
8.844549999999847,0.001483
8.857050000000722,0.001388
8.869549999998208,0.001293
8.882049999999083,0.001209
8.894549999999956,0.001125
8.907050000000831,0.001046
8.919549999998317,0.000982
8.932049999999192,0.000935
8.944550000000067,0.000925
8.95705000000094,0.00093
8.969549999998428,0.000951
8.982049999999301,0.000951
8.994550000000176,0.000909
9.007050000001051,0.000835
9.019549999998537,0.000735
9.032049999999412,0.000603
9.044550000000285,0.000471
9.05705000000116,0.000355
9.069549999998646,0.000287
9.082049999999521,0.00025
9.094550000000396,0.000245
9.10705000000127,0.000255
9.119549999998757,0.000287
9.13204999999963,0.000292
9.144550000000505,0.000303
9.15705000000138,0.000303
9.169549999998866,0.000297
9.182049999999741,0.000287
9.194550000000614,0.000282
9.207049999998102,0.000276
9.219549999998975,0.000255
9.23204999999985,0.00024
9.244550000000725,0.000229
9.25704999999821,0.000234
9.269549999999086,0.000271
9.282049999999959,0.000329
9.294550000000834,0.000398
9.30704999999832,0.000461
9.319549999999195,0.000498
9.33205000000007,0.000498
9.344550000000943,0.000456
9.35704999999843,0.000398
9.369549999999304,0.000329
9.382050000000179,0.000313
9.394550000001054,0.000334
9.40704999999854,0.000434
9.419549999999415,0.000577
9.432050000000288,0.00074
9.444550000001163,0.000909
9.457049999998649,0.001062
9.469549999999524,0.001177
9.482050000000399,0.001283
9.494550000001272,0.001378
9.50704999999876,0.001473
9.519549999999633,0.001552
9.532050000000508,0.001604
9.544550000001383,0.00161
9.557049999998869,0.001567
9.569549999999744,0.001488
9.582050000000617,0.001393
9.594549999998105,0.00133
9.607049999998978,0.001346
9.619549999999853,0.001462
9.632050000000728,0.001673
9.644549999998214,0.001947
9.657049999999089,0.002221
9.669549999999962,0.002437
9.682050000000837,0.002526
9.694549999998323,0.002468
9.707049999999198,0.002279
9.719550000000073,0.00201
9.732050000000946,0.001736
9.744549999998434,0.001525
9.757049999999307,0.001425
9.769550000000182,0.001473
9.782050000001057,0.001604
9.794549999998543,0.001789
9.807049999999418,0.001936
9.81955000000029,0.001999
9.832050000001166,0.001952
9.844549999998652,0.001805
9.857049999999527,0.001636
9.869550000000402,0.001462
9.882050000001275,0.001346
9.894549999998763,0.001309
9.907049999999636,0.001351
9.91955000000051,0.00142
9.932050000001386,0.001473
9.944549999998872,0.001467
9.957049999999745,0.001383
9.96955000000062,0.00123
9.982049999998106,0.001067
9.99454999999898,0.000909
10.007049999999856,0.000809
10.019550000000729,0.000766
10.032049999998216,0.000814
10.04454999999909,0.000893
10.057049999999965,0.001019
10.06955000000084,0.001114
10.082049999998326,0.00122
10.0945499999992,0.001304
10.107050000000074,0.001357
10.119550000000949,0.001393
10.132049999998435,0.001388
10.14454999999931,0.001351
10.157050000000185,0.001278
10.169550000001058,0.001162
10.182049999998545,0.001019
10.194549999999419,0.000903
10.207050000000294,0.000803
10.219550000001169,0.000788
10.232049999998654,0.00084
10.24454999999953,0.000946
10.257050000000403,0.001093
10.269550000001278,0.001214
10.282049999998764,0.001283
10.294549999999639,0.001283
10.307050000000514,0.001209
10.319550000001387,0.001067
10.332049999998874,0.000882
10.344549999999748,0.000703
10.357050000000623,0.00055
10.369549999998108,0.000429
10.382049999998983,0.000377
10.394549999999859,0.000387
10.407050000000732,0.000461
10.41954999999822,0.000593
10.432049999999093,0.000761
10.444549999999968,0.000961
10.457050000000843,0.001151
10.469549999998328,0.001309
10.482049999999203,0.001393
10.494550000000077,0.001404
10.507050000000952,0.001351
10.519549999998437,0.001241
10.532049999999312,0.00113
10.544550000000187,0.001046
10.55705000000106,0.00103
10.569549999998548,0.001098
10.582049999999422,0.001225
10.594550000000297,0.001399
10.607050000001172,0.001594
10.619549999998657,0.001762
10.632049999999532,0.001915
10.644550000000406,0.002026
10.65705000000128,0.002105
10.669549999998766,0.002152
10.682049999999641,0.002163
10.694550000000516,0.002158
10.70705000000139,0.00211
10.719549999998877,0.002052
10.73204999999975,0.001984
10.744550000000626,0.001926
10.757049999998111,0.001905
10.769549999998986,0.001915
10.782049999999861,0.001952
10.794550000000735,0.002031
10.807049999998222,0.002094
10.819549999999095,0.002126
10.83204999999997,0.002136
10.844550000000845,0.00211
10.857049999998331,0.002047
10.869549999999206,0.001989
10.88205000000008,0.001936
10.894550000000955,0.00191
10.90704999999844,0.001889
10.919549999999315,0.001857
10.93205000000019,0.001783
10.944550000001064,0.001662
10.957049999998551,0.001478
10.969549999999424,0.001256
10.9820500000003,0.001046
10.994550000001174,0.000877
11.00704999999866,0.000777
11.019549999999535,0.000766
11.032050000000408,0.000845
11.044550000001284,0.000956
11.05704999999877,0.001072
11.069549999999644,0.001156
11.08205000000052,0.001183
11.094550000001393,0.001162
11.107049999998878,0.001098
11.119549999999753,0.001046
11.132050000000628,0.001009
11.144549999998114,0.000988
11.15704999999899,0.000977
11.169549999999862,0.000993
11.182050000000737,0.000988
11.194549999998223,0.000967
11.207049999999098,0.000925
11.219549999999973,0.000882
11.232050000000847,0.000861
11.244549999998334,0.000867
11.257049999999207,0.000898
11.269550000000082,0.000935
11.282050000000957,0.000982
11.294549999998443,0.000993
11.307049999999318,0.000967
11.319550000000191,0.000914
11.332050000001066,0.000851
11.344549999998552,0.000782
11.357049999999427,0.000751
11.369550000000302,0.000756
11.382050000001176,0.000803
11.394549999998663,0.000851
11.407049999999536,0.000903
11.419550000000411,0.000909
11.432050000001286,0.000888
11.444549999998772,0.000845
11.457049999999647,0.000788
11.46955000000052,0.000766
11.482050000001395,0.000793
11.494549999998881,0.000856
11.507049999999756,0.000961
11.519550000000631,0.001067
11.532049999998117,0.001162
11.544549999998992,0.001188
11.557049999999865,0.001151
11.56955000000074,0.001067
11.582049999998226,0.000946
11.594549999999101,0.00083
11.607049999999976,0.000751
11.61955000000085,0.000735
11.632049999998337,0.000814
11.64454999999921,0.000956
11.657050000000085,0.001151
11.66955000000096,0.001367
11.682049999998446,0.001546
11.694549999999321,0.001673
11.707050000000194,0.001731
11.71955000000107,0.00171
11.732049999998555,0.001625
11.74454999999943,0.001515
11.757050000000305,0.001415
11.769550000001178,0.001351
11.782049999998666,0.001351
11.79454999999954,0.001409
11.807050000000414,0.001509
11.81955000000129,0.001625
11.832049999998775,0.001731
11.84454999999965,0.001799
11.857050000000523,0.00182
11.869550000001398,0.001799
11.882049999998884,0.001747
11.894549999999759,0.001678
11.907050000000634,0.001625
11.91954999999812,0.001583
11.932049999998995,0.001546
11.944549999999868,0.001536
11.957050000000743,0.00153
11.969549999998229,0.001541
11.982049999999104,0.001562
11.994549999999979,0.001604
12.007050000000852,0.001668
12.01954999999834,0.001736
12.032049999999213,0.00181
12.044550000000088,0.001878
12.057050000000963,0.001942
12.069549999998449,0.001978
12.082049999999324,0.001994
12.094550000000197,0.001999
12.107050000001072,0.001973
12.119549999998558,0.001931
12.132049999999433,0.001889
12.144550000000308,0.001826
12.157050000001181,0.001736
12.169549999998669,0.001615
12.182049999999542,0.001494
12.194550000000417,0.001378
12.207050000001292,0.001278
12.219549999998778,0.001193
12.232049999999653,0.001141
12.244550000000526,0.001098
12.257050000001401,0.001051
12.269549999998887,0.000982
12.282049999999762,0.000893
12.294550000000635,0.000803
12.307049999998123,0.000714
12.319549999998996,0.000666
12.332049999999871,0.000661
12.344550000000746,0.000714
12.357049999998232,0.000793
12.369549999999107,0.000872
12.38204999999998,0.000909
12.394550000000855,0.000903
12.40704999999834,0.000824
12.419549999999216,0.000719
12.43205000000009,0.000598
12.444550000000964,0.000503
12.457049999998452,0.00045
12.469549999999325,0.000461
12.4820500000002,0.000514
12.494550000001075,0.000566
12.50704999999856,0.000587
12.519549999999436,0.000571
12.532050000000309,0.000519
12.544550000001184,0.00045
12.55704999999867,0.000403
12.569549999999545,0.000382
12.58205000000042,0.000434
12.594550000001293,0.000529
12.60704999999878,0.000661
12.619549999999654,0.000782
12.632050000000529,0.000877
12.644550000001404,0.000914
12.65704999999889,0.000893
12.669549999999765,0.000845
12.682050000000638,0.000798
12.694549999998126,0.000761
12.707049999998999,0.000761
12.719549999999874,0.000788
12.732050000000749,0.000819
12.744549999998235,0.000856
12.75704999999911,0.000867
12.769549999999983,0.000845
12.782050000000858,0.000819
12.794549999998344,0.000809
12.807049999999219,0.00083
12.819550000000094,0.000909
12.832050000000967,0.00103
12.844549999998454,0.001199
12.857049999999328,0.001372
12.869550000000203,0.001515
12.882050000001078,0.001615
12.894549999998564,0.001683
12.907049999999439,0.001747
12.919550000000312,0.001805
12.932050000001187,0.001878
12.944549999998673,0.001994
12.957049999999548,0.0021
12.969550000000423,0.002179
12.982050000001296,0.002194
12.994549999998783,0.002142
13.007049999999657,0.002021
13.019550000000532,0.001847
13.032050000001407,0.001657
13.044549999998893,0.001494
13.057049999999768,0.001383
13.06955000000064,0.001346
13.082049999998128,0.001362
13.094549999999002,0.001415
13.107049999999877,0.001478
13.119550000000752,0.001509
13.132049999998237,0.001515
13.144549999999112,0.001499
13.157049999999986,0.001425
13.16955000000086,0.001336
13.182049999998346,0.001225
13.194549999999222,0.001119
13.207050000000097,0.00103
13.21955000000097,0.000982
13.232049999998457,0.000993
13.24454999999933,0.001056
13.257050000000206,0.001177
13.26955000000108,0.001314
13.282049999998566,0.001451
13.294549999999441,0.001536
13.307050000000315,0.001557
13.31955000000119,0.001509
13.332049999998675,0.001393
13.34454999999955,0.001241
13.357050000000426,0.001141
13.369550000001299,0.001083
13.382049999998785,0.001135
13.39454999999966,0.001251
13.407050000000535,0.00142
13.419550000001408,0.001583
13.432049999998895,0.001694
13.444549999999769,0.001725
13.457050000000644,0.001668
13.46954999999813,0.001578
13.482049999999004,0.001478
13.49454999999988,0.001399
13.507050000000753,0.001393
13.51954999999824,0.001462
13.532049999999114,0.001567
13.544549999999989,0.001699
13.557050000000864,0.00182
13.56954999999835,0.00191
13.582049999999224,0.001963
13.594550000000098,0.001989
13.607050000000973,0.001999
13.619549999998458,0.002021
13.632049999999333,0.002031
13.644550000000208,0.002063
13.657050000001082,0.002089
13.66954999999857,0.002115
13.682049999999442,0.002126
13.694550000000318,0.002115
13.707050000001193,0.002094
13.719549999998678,0.002073
13.732049999999553,0.002057
13.744550000000427,0.002047
13.757050000001302,0.002036
13.769549999998787,0.002047
13.782049999999662,0.002047
13.794550000000537,0.002042
13.80705000000141,0.002036
13.819549999998898,0.002026
13.832049999999771,0.002021
13.844550000000647,0.002021
13.857049999998132,0.002026
13.869549999999007,0.002057
13.882049999999882,0.002121
13.894550000000756,0.002189
13.907049999998243,0.002268
13.919549999999116,0.002337
13.932049999999991,0.002395
13.944550000000866,0.002421
13.957049999998352,0.002389
13.969549999999227,0.002326
13.9820500000001,0.002231
13.994550000000975,0.002136
14.007049999998461,0.002031
14.019549999999336,0.001957
14.032050000000211,0.001899
14.044550000001085,0.001899
14.057049999998572,0.001915
14.069549999999445,0.001968
14.08205000000032,0.002021
14.094550000001195,0.002089
14.107049999998681,0.002152
14.119549999999556,0.002205
14.13205000000043,0.002231
14.144550000001304,0.002247
14.15704999999879,0.002221
14.169549999999665,0.002168
14.18205000000054,0.002089
14.194550000001414,0.001978
14.207049999998901,0.001857
14.219549999999774,0.001752
14.23205000000065,0.001668
14.244549999998135,0.00162
14.25704999999901,0.001615
14.269549999999885,0.001646
14.282050000000758,0.001699
14.294549999998246,0.001762
14.30704999999912,0.001799
14.319549999999994,0.001794
14.33205000000087,0.001757
14.344549999998355,0.001678
14.35704999999923,0.001562
14.369550000000103,0.00143
14.382050000000978,0.001309
14.394549999998464,0.001209
14.407049999999339,0.001141
14.419550000000214,0.001125
14.432050000001087,0.001146
14.444549999998575,0.001204
14.457049999999448,0.001256
14.469550000000323,0.00132
14.482050000001198,0.001336
14.494549999998684,0.001314
14.507049999999559,0.00123
14.519550000000432,0.001088
14.532050000001307,0.00094
14.544549999998793,0.000809
14.557049999999668,0.000724
14.569550000000541,0.000698
14.582050000001416,0.000761
14.594549999998902,0.000872
14.607049999999777,0.00104
14.619550000000652,0.001193
14.632049999998138,0.00133
14.644549999999013,0.001404
14.657049999999886,0.001441
14.669550000000761,0.00142
14.682049999998247,0.001372
14.694549999999122,0.00133
14.707049999999997,0.001309
14.71955000000087,0.001299
14.732049999998358,0.001325
14.744549999999231,0.001372
14.757050000000106,0.00142
14.769550000000981,0.001473
14.782049999998467,0.001494
14.794549999999342,0.001525
14.807050000000215,0.001567
14.81955000000109,0.001604
14.832049999998576,0.001662
14.844549999999451,0.001731
14.857050000000326,0.001805
14.8695500000012,0.001857
14.882049999998687,0.001889
14.89454999999956,0.001868
14.907050000000435,0.001831
14.91955000000131,0.001773
14.932049999998796,0.001704
14.944549999999671,0.001694
14.957050000000544,0.001725
14.96955000000142,0.001783
14.982049999998905,0.001841
14.99454999999978,0.001889
15.007050000000655,0.001894
15.01954999999814,0.001826
15.032049999999016,0.001699
15.044549999999889,0.001557
15.057050000000764,0.001441
15.06954999999825,0.001372
15.082049999999125,0.001393
15.09455,0.001467
15.107050000000873,0.001578
15.11954999999836,0.001652
15.132049999999234,0.001657
15.144550000000109,0.001567
15.157050000000984,0.00142
15.16954999999847,0.001251
15.182049999999345,0.001114
15.194550000000218,0.001072
15.207050000001093,0.001109
15.219549999998579,0.00123
15.232049999999454,0.001409
15.244550000000329,0.001552
15.257050000001202,0.00161
15.26954999999869,0.001562
15.282049999999563,0.001446
15.294550000000438,0.001283
15.307050000001313,0.001114
15.319549999998799,0.001004
15.332049999999674,0.00094
15.344550000000547,0.00094
15.357050000001422,0.000972
15.369549999998908,0.001004
15.382049999999783,0.001004
15.394550000000658,0.000977
15.407049999998144,0.000951
15.419549999999019,0.000919
15.432049999999892,0.000935
15.444550000000767,0.000982
15.457049999998253,0.001083
15.469549999999128,0.001193
15.482050000000003,0.001283
15.494550000000876,0.00132
15.507049999998364,0.001283
15.519549999999237,0.001177
15.532050000000112,0.001025
15.544550000000987,0.00084
15.557049999998473,0.000682
15.569549999999348,0.000571
15.582050000000221,0.00054
15.594550000001096,0.000582
15.607049999998582,0.000672
15.619549999999457,0.000782
15.632050000000332,0.000861
15.644550000001205,0.000925
15.657049999998693,0.000925
15.669549999999566,0.000903
15.68205000000044,0.000893
15.694550000001316,0.000903
15.707049999998802,0.000961
15.719549999999675,0.001083
15.73205000000055,0.001246
15.744550000001425,0.001409
15.75704999999891,0.001562
15.769549999999786,0.001646
15.782050000000659,0.001673
15.794549999998146,0.001652
15.80704999999902,0.00161
15.819549999999895,0.001573
15.83205000000077,0.001578
15.844549999998256,0.001636
15.85704999999913,0.001731
15.869550000000004,0.001826
15.882050000000879,0.00191
15.894549999998365,0.001926
15.90704999999924,0.001852
15.919550000000115,0.001725
15.932050000000988,0.001567
15.944549999998475,0.00142
15.957049999999349,0.001299
15.969550000000224,0.001225
15.982050000001099,0.001193
15.994549999998585,0.001214
16.00704999999946,0.001262
16.019550000000333,0.00133
16.03205000000121,0.001393
16.044549999998694,0.001467
16.05704999999957,0.001536
16.069550000000444,0.001583
16.082050000001317,0.001615
16.094549999998804,0.001588
16.107049999999678,0.001525
16.119550000000554,0.001415
16.132050000001428,0.001267
16.144549999998915,0.001114
16.15704999999979,0.001019
16.169550000000662,0.000972
16.18204999999815,0.000993
16.194549999999023,0.001077
16.2070499999999,0.001193
16.219550000000773,0.00132
16.23204999999826,0.00142
16.244549999999133,0.001473
16.257050000000007,0.001467
16.269550000000883,0.001436
16.282049999998367,0.001404
16.29454999999924,0.001362
16.307050000000118,0.001357
16.31955000000099,0.001362
16.33204999999848,0.001372
16.34454999999935,0.001351
16.357050000000225,0.001293
16.3695500000011,0.001177
16.382049999998586,0.001067
16.394549999999462,0.000935
16.407050000000336,0.000856
16.41955000000121,0.000819
16.432049999998696,0.00083
16.44454999999957,0.000903
16.457050000000446,0.000982
16.46955000000132,0.001072
16.482049999998807,0.001141
16.49454999999968,0.001199
16.507050000000554,0.001235
16.51955000000143,0.001262
16.532049999998915,0.001283
16.54454999999979,0.001299
16.557050000000665,0.001293
16.569549999998152,0.001278
16.582049999999025,0.001214
16.5945499999999,0.00113
16.607050000000775,0.001062
16.61954999999826,0.001035
16.632049999999136,0.001051
16.64455000000001,0.001141
16.657050000000883,0.001278
16.66954999999837,0.00142
16.682049999999244,0.001546
16.69455000000012,0.001604
16.707050000000994,0.001604
16.71954999999848,0.00152
16.732049999999354,0.001388
16.744550000000228,0.001272
16.757050000001104,0.001183
16.76954999999859,0.001146
16.782049999999465,0.001172
16.79455000000034,0.001241
16.80705000000121,0.001336
16.8195499999987,0.001409
16.832049999999573,0.001457
16.84455000000045,0.001483
16.857050000001323,0.001494
16.86954999999881,0.001488
16.882049999999683,0.001515
16.894550000000557,0.001583
16.907050000001433,0.001694
16.919549999998917,0.001841
16.932049999999794,0.002005
16.944550000000667,0.002147
16.957049999998155,0.002258
16.96954999999903,0.002284
16.9820499999999,0.002216
16.99455000000078,0.002047
17.007049999998262,0.001794
17.01954999999914,0.001504
17.032050000000012,0.001199
17.044550000000886,0.000961
17.057049999998373,0.000814
17.069549999999246,0.000793
17.082050000000123,0.000888
17.094550000000996,0.001056
17.107049999998484,0.001267
17.119549999999357,0.001451
17.13205000000023,0.001588
17.144550000001107,0.001646
17.15704999999859,0.001631
17.169549999999468,0.001567
17.18205000000034,0.001488
17.194550000001215,0.001393
17.207049999998702,0.001314
17.219549999999575,0.001251
17.232050000000452,0.001214
17.244550000001325,0.001177
17.257049999998813,0.001167
17.269549999999686,0.001193
17.28205000000056,0.00122
17.294550000001436,0.001272
17.30704999999892,0.00132
17.319549999999797,0.001341
17.33205000000067,0.001325
17.344549999998158,0.001256
17.35704999999903,0.001141
17.369549999999904,0.001019
17.38205000000078,0.000903
17.394549999998265,0.000824
17.407049999999142,0.000793
17.419550000000015,0.000793
17.43205000000089,0.000835
17.444549999998376,0.000845
17.45704999999925,0.000851
17.469550000000126,0.000819
17.482050000001,0.000761
17.494549999998487,0.000703
17.50704999999936,0.000661
17.519550000000233,0.000651
17.53205000000111,0.000677
17.544549999998594,0.000708
17.55704999999947,0.000772
17.569550000000344,0.000824
17.582050000001217,0.000845
17.594549999998705,0.000835
17.607049999999578,0.000824
17.619550000000455,0.00083
17.63205000000133,0.000856
17.644549999998816,0.00094
17.65704999999969,0.001072
17.669550000000562,0.00122
17.68205000000144,0.001357
17.694549999998923,0.001457
17.7070499999998,0.001494
17.719550000000673,0.001441
17.73204999999816,0.001336
17.744549999999034,0.001172
17.757049999999907,0.001019
17.769550000000784,0.000914
17.782049999998268,0.000867
17.794549999999145,0.000925
17.807050000000018,0.001035
17.81955000000089,0.001183
17.83204999999838,0.00132
17.844549999999252,0.00143
17.85705000000013,0.001494
17.869550000001002,0.00152
17.88204999999849,0.001525
17.894549999999363,0.00153
17.907050000000236,0.001562
17.919550000001113,0.001594
17.932049999998597,0.001625
17.944549999999474,0.001646
17.957050000000347,0.001631
17.96955000000122,0.001594
17.982049999998708,0.001541
17.99454999999958,0.001504
18.007050000000458,0.001499
18.01955000000133,0.001525
18.03204999999882,0.001594
18.044549999999692,0.00171
18.057050000000565,0.001831
18.069550000001442,0.001936
18.082049999998926,0.002042
18.094549999999803,0.002121
18.107050000000676,0.002184
18.119549999998164,0.002237
18.132049999999037,0.002279
18.14454999999991,0.002305
18.157050000000787,0.002284
18.16954999999827,0.002231
18.182049999999148,0.002147
18.19455000000002,0.002021
18.207050000000894,0.001915
18.21954999999838,0.00181
18.232049999999255,0.001736
18.24455000000013,0.00171
18.257050000001005,0.001731
18.269549999998492,0.001762
18.282049999999366,0.001799
18.29455000000024,0.001831
18.307050000001116,0.001826
18.3195499999986,0.001805
18.332049999999477,0.001762
18.34455000000035,0.001694
18.357050000001223,0.001625
18.36954999999871,0.00153
18.382049999999584,0.001409
18.39455000000046,0.001283
18.407050000001334,0.00113
18.41954999999882,0.000977
18.432049999999695,0.000845
18.444550000000568,0.000751
18.457050000001445,0.000693
18.46954999999893,0.000661
18.482049999999806,0.000666
18.49455000000068,0.000666
18.507049999998166,0.000656
18.51954999999904,0.000624
18.532049999999913,0.000577
18.54455000000079,0.000529
18.557049999998274,0.000492
18.569549999999147,0.000471
18.582050000000024,0.000471
18.594550000000897,0.000487
18.607049999998384,0.000492
18.619549999999258,0.000487
18.63205000000013,0.000477
18.644550000001008,0.000456
18.657049999998492,0.000471
18.66954999999937,0.000519
18.682050000000242,0.000635
18.694550000001115,0.000777
18.707049999998603,0.00093
18.719549999999476,0.001056
18.732050000000353,0.001119
18.744550000001226,0.001083
18.757049999998713,0.000967
18.769549999999587,0.000798
18.78205000000046,0.00064
18.794550000001337,0.000545
18.80704999999882,0.000545
18.819549999999698,0.000666
18.83205000000057,0.000877
18.844550000001444,0.001135
18.85704999999893,0.001351
18.869549999999805,0.001488
18.88205000000068,0.001515
18.894549999998166,0.00143
18.907049999999042,0.001309
18.919549999999916,0.001167
18.93205000000079,0.001093
18.944549999998276,0.001104
18.95704999999915,0.001199
18.969550000000027,0.001362
18.9820500000009,0.00152
18.994549999998387,0.001652
19.00704999999926,0.00172
19.019550000000134,0.00171
19.03205000000101,0.001668
19.044549999998495,0.001588
19.05704999999937,0.001536
19.069550000000245,0.001541
19.082050000001118,0.001604
19.094549999998605,0.001715
19.10704999999948,0.001862
19.119550000000356,0.001984
19.13205000000123,0.002068
19.144549999998716,0.002089
19.15704999999959,0.002036
19.169550000000463,0.001926
19.18205000000134,0.001799
19.194549999998824,0.001678
19.2070499999997,0.001615
19.219550000000574,0.00161
19.232050000001447,0.001662
19.244549999998934,0.001757
19.257049999999808,0.001852
19.269550000000685,0.00191
19.28204999999817,0.001868
19.294549999999045,0.001752
19.30704999999992,0.001588
19.319550000000792,0.00142
19.33204999999828,0.001304
19.344549999999153,0.001267
19.35705000000003,0.001346
19.369550000000903,0.001478
19.38204999999839,0.001625
19.394549999999263,0.001731
19.407050000000137,0.001747
19.419550000001014,0.001657
19.432049999998497,0.001488
19.444549999999374,0.001299
19.457050000000248,0.001146
19.46955000000112,0.001083
19.48204999999861,0.001104
19.49454999999948,0.001199
19.50705000000036,0.001314
19.51955000000123,0.001393
19.53204999999872,0.001404
19.544549999999592,0.00133
19.557050000000466,0.001209
19.569550000001342,0.001098
19.582049999998826,0.001004
19.594549999999703,0.000982
19.607050000000577,0.001019
19.61955000000145,0.001088
19.632049999998937,0.001141
19.64454999999981,0.001151
19.657050000000687,0.001114
19.66954999999817,0.001035
19.682049999999048,0.000951
19.69454999999992,0.000888
19.707050000000795,0.000893
19.719549999998282,0.000951
19.732049999999155,0.001025
19.744550000000032,0.001083
19.757050000000905,0.001083
19.769549999998393,0.001009
19.782049999999266,0.000888
19.79455000000014,0.000745
19.807050000001016,0.000645
19.8195499999985,0.000635
19.832049999999377,0.000719
19.84455000000025,0.000882
19.857050000001124,0.001077
19.86954999999861,0.00123
19.882049999999484,0.001304
19.89455000000036,0.001267
19.907050000001234,0.001119
19.919549999998722,0.000935
19.932049999999595,0.000756
19.94455000000047,0.000651
19.957050000001345,0.000666
19.96954999999883,0.000809
19.982049999999706,0.001051
19.99455000000058,0.001336
20.007049999998067,0.001604
20.01954999999894,0.001805
20.032049999999813,0.001894
20.04455000000069,0.001868
20.057049999998174,0.001752
20.06954999999905,0.001583
20.082049999999924,0.00142
20.094550000000797,0.001304
20.107049999998285,0.001267
20.11954999999916,0.001309
20.132050000000035,0.001425
20.14455000000091,0.001552
20.157049999998396,0.001683
20.16954999999927,0.001778
20.182050000000142,0.00181
20.19455000000102,0.001789
20.207049999998503,0.001731
20.21954999999938,0.001646
20.232050000000253,0.001594
20.244550000001126,0.001557
20.257049999998614,0.001562
20.269549999999487,0.001583
20.282050000000364,0.00161
20.294550000001237,0.001646
20.307049999998725,0.001678
20.319549999999598,0.001694
20.33205000000047,0.00171
20.344550000001348,0.001725
20.357049999998832,0.001725
20.36954999999971,0.001741
20.382050000000582,0.001741
20.39454999999807,0.001752
20.407049999998943,0.001752
20.419549999999816,0.001768
20.432050000000693,0.001815
20.444549999998177,0.001841
20.457049999999054,0.001905
20.469549999999927,0.001952
20.4820500000008,0.001952
20.494549999998288,0.00192
20.50704999999916,0.001831
20.519550000000038,0.00172
20.53205000000091,0.001594
20.5445499999984,0.001478
20.557049999999272,0.001404
20.569550000000145,0.001362
20.582050000001022,0.001362
20.594549999998506,0.001367
20.607049999999383,0.001378
20.619550000000256,0.001362
20.63205000000113,0.001309
20.644549999998617,0.001262
20.65704999999949,0.001235
20.669550000000367,0.001214
20.68205000000124,0.001225
20.694549999998728,0.001246
20.7070499999996,0.001251
20.719550000000474,0.001204
20.73205000000135,0.001104
20.744549999998835,0.00094
20.757049999999712,0.000745
20.769550000000585,0.000587
20.782049999998073,0.000498
20.794549999998946,0.000508
20.80704999999982,0.000624
20.819550000000696,0.000803
20.83204999999818,0.000988
20.844549999999057,0.001151
20.85704999999993,0.001214
20.869550000000803,0.001209
20.88204999999829,0.001114
20.894549999999164,0.000993
20.907050000000037,0.000898
20.919550000000914,0.000861
20.932049999998398,0.000877
20.944549999999275,0.00094
20.957050000000148,0.001025
20.96955000000102,0.001104
20.98204999999851,0.00113
20.994549999999382,0.001114
21.00705000000026,0.001088
21.019550000001132,0.001051
21.03204999999862,0.001072
21.044549999999493,0.001146
21.057050000000366,0.001256
21.069550000001243,0.001399
21.082049999998727,0.001536
21.094549999999604,0.001604
21.107050000000477,0.001604
21.11955000000135,0.001541
21.132049999998838,0.001436
21.14454999999971,0.001341
21.157050000000588,0.001293
21.169549999998072,0.001325
21.18204999999895,0.00143
21.194549999999822,0.001599
21.207050000000695,0.001768
21.219549999998183,0.00191
21.232049999999056,0.001984
21.244549999999933,0.001984
21.257050000000806,0.001936
21.269549999998294,0.001862
21.282049999999167,0.001789
21.29455000000004,0.001752
21.307050000000917,0.001752
21.3195499999984,0.001768
21.332049999999278,0.001783
21.34455000000015,0.001799
21.357050000001024,0.001805
21.36954999999851,0.001789
21.382049999999385,0.001778
21.39455000000026,0.001799
21.407050000001135,0.001831
21.419549999998623,0.001899
21.432049999999496,0.001963
21.44455000000037,0.002015
21.457050000001246,0.002031
21.46954999999873,0.002005
21.482049999999607,0.001931
21.49455000000048,0.00181
21.507050000001353,0.001668
21.51954999999884,0.001515
21.532049999999714,0.001357
21.54455000000059,0.001225
21.557049999998075,0.001146
21.56954999999895,0.001109
21.582049999999825,0.001119
21.594550000000698,0.001188
21.607049999998186,0.001283
21.61954999999906,0.001383
21.632049999999936,0.001462
21.64455000000081,0.001499
21.657049999998296,0.001441
21.66954999999917,0.001325
21.682050000000043,0.001177
21.69455000000092,0.001019
21.707049999998404,0.000898
21.71954999999928,0.00084
21.732050000000154,0.000851
21.744550000001027,0.000914
21.757049999998515,0.000982
21.769549999999388,0.001051
21.782050000000265,0.001062
21.794550000001138,0.001062
21.807049999998625,0.001004
21.8195499999995,0.000972
21.832050000000372,0.00094
21.84455000000125,0.000956
21.857049999998733,0.000982
21.86954999999961,0.001019
21.882050000000483,0.001035
21.894550000001356,0.001019
21.907049999998844,0.000977
21.919549999999717,0.000909
21.932050000000594,0.000851
21.944549999998078,0.000819
21.957049999998954,0.000809
21.969549999999828,0.000824
21.9820500000007,0.000845
21.99454999999819,0.000851
22.00704999999906,0.000845
22.01954999999994,0.000824
22.03205000000081,0.000819
22.0445499999983,0.00083
22.057049999999172,0.000861
22.069550000000046,0.000925
22.082050000000923,0.000988
22.094549999998407,0.00104
22.107049999999283,0.001062
22.119550000000157,0.00104
22.13205000000103,0.001004
22.144549999998517,0.000972
22.15704999999939,0.000967
22.169550000000267,0.001019
22.18205000000114,0.001109
22.194549999998628,0.00123
22.2070499999995,0.00133
22.219550000000375,0.001409
22.23205000000125,0.001441
22.244549999998736,0.00142
22.257049999999612,0.001383
22.269550000000486,0.001357
22.28205000000136,0.001362
22.294549999998846,0.001415
22.30704999999972,0.001515
22.319550000000596,0.001646
22.33204999999808,0.001783
22.344549999998957,0.00192
22.35704999999983,0.002031
22.369550000000704,0.0021
22.38204999999819,0.00211
22.394549999999064,0.002094
22.40704999999994,0.002015
22.419550000000815,0.001915
22.432049999998302,0.001805
22.444549999999175,0.001694
22.45705000000005,0.001641
22.469550000000925,0.001646
22.48204999999841,0.001704
22.494549999999286,0.001836
22.50705000000016,0.001968
22.519550000001033,0.0021
22.53204999999852,0.002152
22.544549999999393,0.002142
22.55705000000027,0.002052
22.569550000001144,0.00192
22.58204999999863,0.001799
22.594549999999504,0.001731
22.607050000000378,0.001704
22.619550000001254,0.001736
22.63204999999874,0.001778
22.644549999999615,0.001805
22.65705000000049,0.001762
22.66955000000136,0.001646
22.68204999999885,0.001488
22.694549999999722,0.001309
22.7070500000006,0.001135
22.719549999998083,0.001014
22.73204999999896,0.000967
22.744549999999833,0.000946
22.757050000000707,0.00093
22.769549999998194,0.000909
22.782049999999067,0.00084
22.794549999999944,0.000766
22.807050000000817,0.000677
22.819549999998305,0.000624
22.832049999999178,0.000629
22.84455000000005,0.000682
22.85705000000093,0.000777
22.869549999998412,0.000877
22.88204999999929,0.00094
22.894550000000162,0.000951
22.907050000001036,0.000914
22.919549999998523,0.00083
22.932049999999396,0.00073
22.944550000000273,0.000645
22.957050000001146,0.000608
22.969549999998634,0.000603
22.982049999999507,0.000614
22.99455000000038,0.000603
23.007050000001257,0.000593
23.01954999999874,0.00055
23.032049999999618,0.000519
23.04455000000049,0.000508
23.057050000001365,0.000556
23.069549999998852,0.000661
23.082049999999725,0.000793
23.094550000000602,0.000914
23.107049999998086,0.001025
23.119549999998963,0.001056
23.132049999999836,0.00103
23.14455000000071,0.000946
23.157049999998197,0.000845
23.16954999999907,0.000793
23.182049999999943,0.000793
23.19455000000082,0.000877
23.207049999998304,0.001035
23.21954999999918,0.00122
23.232050000000054,0.00142
23.244550000000928,0.001583
23.257049999998415,0.001699
23.26954999999929,0.001752
23.282050000000165,0.001768
23.29455000000104,0.001757
23.307049999998526,0.001747
23.3195499999994,0.001736
23.332050000000272,0.001741
23.34455000000115,0.001762
23.357049999998633,0.001831
23.36954999999951,0.00192
23.382050000000383,0.002021
23.394550000001257,0.002115
23.407049999998744,0.002216
23.419549999999617,0.002279
23.432050000000494,0.002289
23.444550000001367,0.002247
23.457049999998855,0.002168
23.469549999999728,0.002079
23.4820500000006,0.002021
23.49454999999809,0.002042
23.507049999998962,0.002115
23.51954999999984,0.002247
23.532050000000712,0.002389
23.5445499999982,0.0025
23.557049999999073,0.002547
23.569549999999946,0.0025
23.582050000000823,0.002379
23.594549999998307,0.002237
23.607049999999184,0.002105
23.619550000000057,0.002042
23.63205000000093,0.002052
23.644549999998418,0.002136
23.65704999999929,0.002263
23.669550000000168,0.002395
23.68205000000104,0.002484
23.69454999999853,0.0025
23.707049999999402,0.002468
23.719550000000275,0.002368
23.732050000001152,0.002258
23.744549999998636,0.002115
23.757049999999513,0.001978
23.769550000000386,0.001815
23.78205000000126,0.001657
23.794549999998747,0.001446
23.80704999999962,0.001246
23.819550000000497,0.001083
23.83205000000137,0.000972
23.844549999998858,0.00093
23.85704999999973,0.000972
23.869550000000604,0.001093
23.88204999999809,0.001209
23.894549999998965,0.001272
23.907049999999842,0.00132
23.919550000000715,0.001293
23.932049999998203,0.001214
23.944549999999076,0.001104
23.95704999999995,0.001046
23.969550000000826,0.001067
23.98204999999831,0.001151
23.994549999999187,0.001278
24.00705000000006,0.001483
24.019550000000933,0.001747
24.03204999999842,0.001994
24.044549999999294,0.002263
24.05705000000017,0.002574
24.069550000001044,0.002964
24.08204999999853,0.003369
24.094549999999405,0.003791
24.107050000000278,0.004234
24.119550000001155,0.004671
24.13204999999864,0.00504
24.144549999999516,0.005367
24.15705000000039,0.00572
24.169550000001262,0.006157
24.18204999999875,0.006668
24.194549999999623,0.007295
24.2070500000005,0.008075
24.219550000001373,0.008934
24.23204999999886,0.009761
24.244549999999734,0.01052
24.257050000000607,0.011173
24.269549999998095,0.011705
24.282049999998968,0.012127
24.294549999999845,0.012506
24.307050000000718,0.012933
24.319549999998205,0.013471
24.33204999999908,0.01404
24.344549999999952,0.014672
24.35705000000083,0.01531
24.369549999998313,0.015889
24.38204999999919,0.0163
24.394550000000063,0.01659
24.407050000000936,0.016796
24.419549999998424,0.016954
24.432049999999297,0.017091
24.444550000000174,0.01727
24.457050000001047,0.017539
24.469549999998534,0.017839
24.482049999999408,0.018092
24.49455000000028,0.018297
24.507050000001158,0.018413
24.51954999999864,0.018413
24.53204999999952,0.018266
24.54455000000039,0.018071
24.557050000001265,0.017849
24.569549999998753,0.017649
24.582049999999626,0.017475
24.594550000000503,0.017359
24.607050000001376,0.01728
24.619549999998863,0.017217
24.632049999999737,0.017138
24.64455000000061,0.017049
24.657049999998097,0.016896
24.66954999999897,0.016701
24.682049999999848,0.016448
24.69455000000072,0.016169
24.70704999999821,0.015858
24.71954999999908,0.015547
24.732049999999955,0.015257
24.74455000000083,0.015004
24.757049999998316,0.014783
24.769549999999192,0.014619
24.782050000000066,0.014472
24.79455000000094,0.01434
24.807049999998426,0.014187
24.8195499999993,0.014019
24.832050000000176,0.013855
24.84455000000105,0.013703
24.857049999998537,0.01355
24.86954999999941,0.013429
24.882050000000284,0.013381
24.89455000000116,0.013355
24.907049999998645,0.013334
24.91954999999952,0.013302
24.932050000000395,0.013249
24.944550000001268,0.01316
24.957049999998755,0.012996
24.96954999999963,0.01278
24.982050000000505,0.012585
24.99455000000138,0.012396
25.007049999998866,0.012217
25.01954999999974,0.012064
25.032050000000613,0.011958
25.0445499999981,0.01189
25.057049999998974,0.011816
25.06954999999985,0.011742
25.082050000000724,0.0117
25.09454999999821,0.011648
25.107049999999084,0.011579
25.119549999999958,0.0115
25.132050000000834,0.011379
25.14454999999832,0.011242
25.157049999999195,0.011036
25.16955000000007,0.010783
25.18205000000094,0.01052
25.19454999999843,0.010267
25.207049999999303,0.01004
25.21955000000018,0.009861
25.232050000001053,0.009772
25.24454999999854,0.009714
25.257049999999413,0.009656
25.269550000000287,0.009556
25.282050000001163,0.009403
25.294549999998647,0.009187
25.307049999999524,0.008897
25.319550000000397,0.00857
25.33205000000127,0.008275
25.34454999999876,0.008028
25.35704999999963,0.007827
25.36955000000051,0.007653
25.38205000000138,0.007543
25.39454999999887,0.007422
25.407049999999742,0.007269
25.419550000000616,0.007053
25.432049999998103,0.006837
25.444549999998976,0.006621
25.457049999999853,0.006399
25.469550000000726,0.00622
25.48204999999821,0.00611
25.494549999999087,0.006046
25.50704999999996,0.006004
25.519550000000834,0.005967
25.53204999999832,0.005946
25.544549999999195,0.005904
25.55705000000007,0.005809
25.569550000000945,0.005704
25.582049999998432,0.005598
25.594549999999305,0.005504
25.60705000000018,0.005435
25.619550000001055,0.005377
25.63204999999854,0.005351
25.644549999999416,0.005356
25.65705000000029,0.005351
25.669550000001163,0.00533
25.68204999999865,0.005303
25.694549999999523,0.00523
25.7070500000004,0.005119
25.719550000001274,0.004956
25.73204999999876,0.004755
25.744549999999634,0.004534
25.757050000000508,0.004271
25.769550000001384,0.003997
25.78204999999887,0.003738
25.794549999999745,0.003517
25.80705000000062,0.003333
25.819549999998106,0.003211
25.83204999999898,0.003159
25.844549999999852,0.003164
25.85705000000073,0.003185
25.869549999998213,0.003211
25.88204999999909,0.003196
25.894549999999963,0.003127
25.907050000000837,0.002995
25.919549999998324,0.002832
25.932049999999197,0.002674
25.944550000000074,0.002542
25.957050000000947,0.002484
25.969549999998435,0.002495
25.982049999999308,0.002563
25.99455000000018,0.002653
26.00705000000106,0.002742
26.019549999998542,0.002785
26.03204999999942,0.002785
26.044550000000292,0.002758
26.057050000001166,0.002727
26.069549999998653,0.002732
26.082049999999526,0.002795
26.094550000000403,0.002901
26.107050000001276,0.003043
26.119549999998764,0.003211
26.132049999999637,0.003348
26.14455000000051,0.003475
26.157050000001387,0.003575
26.16954999999887,0.00367
26.182049999999748,0.00378
26.19455000000062,0.003907
26.20704999999811,0.004044
26.219549999998982,0.004144
26.232049999999855,0.004191
26.244550000000732,0.004165
26.257049999998216,0.004065
26.269549999999093,0.003933
26.282049999999966,0.003823
26.29455000000084,0.003791
26.307049999998327,0.00386
26.3195499999992,0.004039
26.332050000000077,0.004276
26.34455000000095,0.004534
26.357049999998438,0.004734
26.36954999999931,0.004845
26.382050000000184,0.00485
26.39455000000106,0.004787
26.407049999998545,0.004697
26.419549999999422,0.004655
26.432050000000295,0.004655
26.44455000000117,0.004718
26.457049999998656,0.004819
26.46954999999953,0.004892
26.482050000000406,0.004924
26.49455000000128,0.004892
26.507049999998767,0.004813
26.51954999999964,0.004729
26.532050000000513,0.004692
26.54455000000139,0.004713
26.557049999998874,0.004808
26.56954999999975,0.004966
26.582050000000624,0.005114
26.59454999999811,0.005208
26.607049999998985,0.005214
26.619549999999858,0.005114
26.632050000000735,0.004924
26.64454999999822,0.004697
26.657049999999096,0.004492
26.66954999999997,0.004344
26.682050000000842,0.004281
26.69454999999833,0.004313
26.707049999999203,0.004434
26.71955000000008,0.004581
26.732050000000953,0.004761
26.74454999999844,0.004903
26.757049999999314,0.005019
26.769550000000187,0.005103
26.782050000001064,0.00515
26.794549999998548,0.005161
26.807049999999425,0.00515
26.819550000000298,0.005135
26.83205000000117,0.005093
26.84454999999866,0.005066
26.857049999999532,0.005045
26.86955000000041,0.005029
26.882050000001282,0.005019
26.89454999999877,0.005019
26.907049999999643,0.005013
26.919550000000516,0.005013
26.932050000001393,0.005003
26.944549999998877,0.004977
26.957049999999754,0.004945
26.969550000000627,0.004882
26.982049999998114,0.004808
26.994549999998988,0.004745
27.00704999999986,0.004687
27.019550000000738,0.004666
27.032049999998222,0.004671
27.0445499999991,0.004729
27.057049999999972,0.004829
27.069550000000845,0.004945
27.082049999998333,0.00505
27.094549999999206,0.005129
27.107050000000083,0.005161
27.119550000000956,0.005156
27.132049999998443,0.005103
27.144549999999317,0.005019
27.15705000000019,0.004956
27.169550000001067,0.004924
27.18204999999855,0.004945
27.194549999999428,0.005013
27.2070500000003,0.005135
27.219550000001174,0.00524
27.23204999999866,0.005324
27.244549999999535,0.005361
27.25705000000041,0.005335
27.269550000001285,0.005256
27.282049999998772,0.005129
27.294549999999646,0.004998
27.30705000000052,0.004861
27.319550000001396,0.004739
27.33204999999888,0.004676
27.344549999999757,0.00466
27.35705000000063,0.004682
27.369549999998117,0.004766
27.38204999999899,0.004892
27.394549999999864,0.005061
27.40705000000074,0.00523
27.419549999998225,0.005424
27.4320499999991,0.005572
27.444549999999975,0.005667
27.457050000000848,0.005704
27.469549999998335,0.005683
27.48204999999921,0.005619
27.494550000000086,0.005525
27.50705000000096,0.005435
27.519549999998446,0.005361
27.53204999999932,0.00534
27.544550000000193,0.005377
27.55705000000107,0.005451
27.569549999998554,0.005556
27.58204999999943,0.005662
27.594550000000304,0.005741
27.607050000001177,0.005772
27.619549999998664,0.005756
27.632049999999538,0.005662
27.644550000000415,0.00554
27.657050000001288,0.005372
27.669549999998775,0.005219
27.68204999999965,0.005087
27.694550000000522,0.005035
27.7070500000014,0.005056
27.719549999998883,0.005135
27.73204999999976,0.005256
27.744550000000633,0.005367
27.757049999998117,0.005424
27.769549999998993,0.00543
27.782049999999867,0.005361
27.79455000000074,0.005245
27.807049999998227,0.005114
27.8195499999991,0.005013
27.832049999999978,0.004966
27.84455000000085,0.004977
27.85704999999834,0.005008
27.86954999999921,0.005019
27.882050000000085,0.004982
27.89455000000096,0.004892
27.907049999998446,0.004724
27.919549999999322,0.004545
27.932050000000196,0.004408
27.94455000000107,0.00435
27.957049999998556,0.004386
27.96954999999943,0.004508
27.982050000000307,0.00466
27.99455000000118,0.004771
28.007049999998667,0.004808
28.01954999999954,0.004724
28.032050000000414,0.004566
28.04455000000129,0.004365
28.057049999998775,0.004202
28.06954999999965,0.004112
28.082050000000525,0.004149
28.094550000001398,0.00426
28.107049999998885,0.004413
28.11954999999976,0.004523
28.132050000000635,0.00456
28.14454999999812,0.004492
28.157049999998996,0.004365
28.16954999999987,0.004228
28.182050000000743,0.004123
28.19454999999823,0.004102
28.207049999999104,0.004191
28.21954999999998,0.004344
28.232050000000854,0.004518
28.24454999999834,0.004655
28.257049999999214,0.004724
28.269550000000088,0.004724
28.282050000000964,0.004682
28.29454999999845,0.004608
28.307049999999325,0.004555
28.3195500000002,0.00455
28.33205000000107,0.004571
28.34454999999856,0.004608
28.357049999999433,0.004634
28.36955000000031,0.004655
28.382050000001183,0.004645
28.39454999999867,0.004634
28.407049999999543,0.004624
28.419550000000417,0.00465
28.432050000001293,0.004708
28.444549999998777,0.004803
28.457049999999654,0.004919
28.469550000000527,0.005045
28.4820500000014,0.005161
28.49454999999889,0.005266
28.50704999999976,0.005345
28.51955000000064,0.005446
28.532049999998122,0.005525
28.544549999999,0.005625
28.557049999999872,0.00572
28.569550000000746,0.00583
28.582049999998233,0.00592
28.594549999999106,0.005994
28.607049999999983,0.006078
28.619550000000856,0.006167
28.632049999998344,0.006273
28.644549999999217,0.006384
28.65705000000009,0.006515
28.669550000000967,0.006652
28.68204999999845,0.006779
28.694549999999328,0.006847
28.7070500000002,0.006905
28.719550000001075,0.006937
28.732049999998562,0.006921
28.744549999999435,0.006884
28.757050000000312,0.006821
28.769550000001185,0.006758
28.782049999998673,0.006652
28.794549999999546,0.006552
28.80705000000042,0.006436
28.819550000001296,0.006347
28.83204999999878,0.006304
28.844549999999657,0.00632
28.85705000000053,0.006368
28.869550000001404,0.006452
28.88204999999889,0.006557
28.894549999999764,0.006647
28.90705000000064,0.0067
28.919549999998125,0.006679
28.932049999999002,0.006621
28.944549999999875,0.006536
28.95705000000075,0.00642
28.969549999998236,0.006299
28.98204999999911,0.00622
28.994549999999986,0.006194
29.00705000000086,0.006204
29.019549999998347,0.00621
29.03204999999922,0.006257
29.044550000000093,0.006326
29.05705000000097,0.006336
29.069549999998454,0.006278
29.08204999999933,0.006204
29.094550000000204,0.006094
29.107050000001077,0.005909
29.119549999998565,0.005656
29.13204999999944,0.005414
29.144550000000315,0.00515
29.15705000000119,0.004824
29.169549999998676,0.004429
29.18204999999955,0.004012
29.194550000000422,0.003575
29.2070500000013,0.003069
29.219549999998783,0.002474
29.23204999999966,0.001873
29.244550000000533,0.001262
29.257050000001406,0.000587
29.269549999998894,-0.000156
29.282049999999767,-0.000904
29.294550000000644,-0.001657
29.307049999998128,-0.002479
29.319549999999005,-0.003344
29.332049999999878,-0.004166
29.34455000000075,-0.005003
29.35704999999824,-0.005868
29.369549999999112,-0.006763
29.38204999999999,-0.007643
29.394550000000862,-0.008565
29.40704999999835,-0.009514
29.419549999999223,-0.010489
29.432050000000096,-0.01139
29.444550000000973,-0.012249
29.457049999998457,-0.013055
29.469549999999334,-0.01375
29.482050000000207,-0.014325
29.49455000000108,-0.014841
29.507049999998568,-0.015289
29.51954999999944,-0.015679
29.532050000000318,-0.01599
29.54455000000119,-0.01628
29.55704999999868,-0.01649
29.569549999999552,-0.016617
29.582050000000425,-0.016617
29.594550000001302,-0.016533
29.607049999998786,-0.016369
29.619549999999663,-0.016127
29.632050000000536,-0.015816
29.64455000000141,-0.015495
29.657049999998897,-0.015141
29.66954999999977,-0.014767
29.682050000000647,-0.014325
29.69454999999813,-0.013872
29.707049999999008,-0.013339
29.71954999999988,-0.012744
29.732050000000754,-0.012085
29.74454999999824,-0.011411
29.757049999999115,-0.010684
29.76954999999999,-0.009909
29.782050000000865,-0.009119
29.794549999998353,-0.008328
29.807049999999226,-0.007517
29.8195500000001,-0.006721
29.832050000000976,-0.005978
29.84454999999846,-0.005293
29.857049999999337,-0.004635
29.86955000000021,-0.004018
29.882050000001083,-0.003449
29.89454999999857,-0.00289
29.907049999999444,-0.0023
29.91955000000032,-0.001715
29.932050000001194,-0.001183
29.94454999999868,-0.000693
29.957049999999555,-0.000277
29.969550000000428,4.5E-05
29.982050000001305,0.000208
29.99454999999879,0.000287
30.007049999999666,0.000324
30.01955000000054,0.000334
30.032050000001412,0.000308
30.0445499999989,0.000329
30.057049999999773,0.00035
30.06955000000065,0.000387
30.082049999998134,0.000334
30.094549999999007,0.000224
30.107049999999884,3.9E-05
30.119550000000757,-0.000203
30.132049999998245,-0.000509
30.144549999999118,-0.000804
30.15704999999999,-0.001036
30.169550000000868,-0.001204
30.182049999998352,-0.001325
30.19454999999923,-0.00142
30.207050000000102,-0.001484
30.219550000000975,-0.001568
30.232049999998463,-0.001726
30.244549999999336,-0.001942
30.257050000000213,-0.002195
30.269550000001086,-0.002448
30.282049999998573,-0.002685
30.294549999999447,-0.002864
30.30705000000032,-0.002959
30.319550000001197,-0.002964
30.33204999999868,-0.002906
30.344549999999558,-0.002801
30.35705000000043,-0.002653
30.369550000001304,-0.002516
30.38204999999879,-0.002374
30.394549999999665,-0.002253
30.40705000000054,-0.002147
30.419550000001415,-0.002058
30.432049999998902,-0.001974
30.444549999999776,-0.0019
30.45705000000065,-0.001831
30.469549999998137,-0.001752
30.48204999999901,-0.001647
30.494549999999887,-0.001536
30.50705000000076,-0.001389
30.519549999998247,-0.001225
30.53204999999912,-0.001041
30.544549999999994,-0.000862
30.55705000000087,-0.000693
30.569549999998355,-0.000535
30.58204999999923,-0.000409
30.594550000000105,-0.00034
30.607050000000978,-0.000293
30.619549999998465,-0.000256
30.63204999999934,-0.000251
30.644550000000216,-0.000245
30.65705000000109,-0.000229
30.669549999998576,-0.000193
30.68204999999945,-0.000161
30.694550000000323,-0.000114
30.7070500000012,-4E-05
30.719549999998684,6.6E-05
30.73204999999956,0.000171
30.744550000000434,0.000282
30.757050000001307,0.000429
30.769549999998794,0.000577
30.782049999999668,0.000698
30.794550000000545,0.000809
30.807050000001418,0.000898
30.819549999998905,0.000977
30.83204999999978,0.001046
30.844550000000652,0.00113
30.85704999999814,0.001267
30.869549999999013,0.001457
30.88204999999989,0.001689
30.894550000000763,0.001963
30.90704999999825,0.002237
30.919549999999123,0.002495
30.932049999999997,0.0027
30.944550000000874,0.002832
30.957049999998357,0.002932
30.969549999999234,0.002974
30.982050000000108,0.003011
30.99455000000098,0.003053
31.00704999999847,0.003117
31.01954999999934,0.003238
31.03205000000022,0.003369
31.04455000000109,0.003559
31.05704999999858,0.003754
31.069549999999452,0.003975
31.082050000000326,0.004186
31.094550000001203,0.00436
31.107049999998686,0.004523
31.119549999999563,0.004624
31.132050000000437,0.00465
31.14455000000131,0.004629
31.157049999998797,0.004555
31.16954999999967,0.004455
31.182050000000547,0.004339
31.19455000000142,0.004249
31.207049999998908,0.004176
31.21954999999978,0.004118
31.232050000000655,0.00406
31.244549999998142,0.003981
31.257049999999015,0.003865
31.269549999999892,0.003686
31.282050000000766,0.00347
31.294549999998253,0.003248
31.307049999999126,0.003032
31.31955,0.002843
31.332050000000876,0.002721
31.34454999999836,0.002642
31.357049999999237,0.002579
31.36955000000011,0.002521
31.382050000000984,0.002432
31.39454999999847,0.00231
31.407049999999344,0.00211
31.41955000000022,0.001852
31.432050000001095,0.001578
31.444549999998582,0.001293
31.457049999999455,0.001014
31.46955000000033,0.000772
31.482050000001205,0.000566
31.49454999999869,0.000387
31.507049999999566,0.000245
31.51955000000044,9.2E-05
31.532050000001313,-2.4E-05
31.5445499999988,-0.00014
31.557049999999673,-0.000251
31.56955000000055,-0.00034
31.582050000001423,-0.000398
31.59454999999891,-0.000445
31.607049999999784,-0.000488
31.619550000000658,-0.000551
31.632049999998145,-0.00063
31.64454999999902,-0.000756
31.657049999999895,-0.000909
31.66955000000077,-0.001078
31.682049999998256,-0.001194
31.69454999999913,-0.001294
31.707050000000002,-0.001315
31.71955000000088,-0.001304
31.732049999998363,-0.00121
31.74454999999924,-0.001109
31.757050000000113,-0.00103
31.769550000000987,-0.000978
31.782049999998474,-0.000946
31.794549999999347,-0.000946
31.807050000000224,-0.000941
31.819550000001097,-0.000909
31.832049999998585,-0.000856
31.844549999999458,-0.000793
31.85705000000033,-0.000735
31.869550000001208,-0.000704
31.882049999998692,-0.000719
31.89454999999957,-0.000788
31.907050000000442,-0.000893
31.919550000001315,-0.000972
31.932049999998803,-0.00102
31.944549999999676,-0.000983
31.957050000000553,-0.000856
31.969550000001426,-0.000656
31.982049999998914,-0.000398
31.994549999999787,-0.000135
32.00705000000066,0.000118
32.01954999999815,0.000324
32.032049999999025,0.000471
32.044549999999894,0.00054
32.05705000000077,0.000577
32.06954999999826,0.000571
32.08204999999913,0.000545
32.094550000000005,0.000503
32.10705000000088,0.000492
32.11954999999837,0.000508
32.13204999999924,0.000556
32.144550000000116,0.000661
32.15705000000099,0.000793
32.16954999999847,0.00094
32.18204999999935,0.001072
32.19455000000023,0.001167
32.2070500000011,0.001241
32.219549999998584,0.001283
32.23204999999946,0.001288
32.24455000000034,0.001341
32.25705000000121,0.001425
32.269549999998695,0.001546
32.28204999999957,0.001699
32.29455000000044,0.001857
32.30705000000132,0.001999
32.319549999998806,0.002079
32.33204999999968,0.002079
32.34455000000055,0.002036
32.35705000000143,0.001957
32.36954999999892,0.001889
32.382049999999786,0.001862
32.39455000000066,0.001884
32.40704999999815,0.001968
32.41954999999903,0.002084
32.4320499999999,0.002173
32.444550000000774,0.002216
32.45704999999826,0.002221
32.46954999999913,0.002152
32.48205000000001,0.002036
32.494550000000885,0.001926
32.50704999999837,0.001831
32.51954999999924,0.001762
32.53205000000012,0.00171
32.544550000000996,0.001673
32.557049999998476,0.00162
32.56954999999935,0.001515
32.58205000000023,0.001367
32.5945500000011,0.001209
32.60704999999859,0.001025
32.619549999999464,0.000888
32.63205000000034,0.000798
32.64455000000121,0.000766
32.6570499999987,0.000814
32.669549999999575,0.000882
32.682050000000444,0.000961
32.69455000000132,0.001025
32.70704999999881,0.00104
32.719549999999685,0.00103
32.732050000000555,0.000982
32.74455000000143,0.000919
32.75704999999892,0.000867
32.76954999999979,0.000824
32.782050000000666,0.000803
32.794549999998154,0.000803
32.80704999999903,0.000803
32.8195499999999,0.000798
32.83205000000078,0.000793
32.844549999998264,0.000793
32.857049999999134,0.000782
32.86955000000001,0.000793
32.88205000000089,0.000814
32.894549999998375,0.000851
32.907049999999245,0.000893
32.91955000000012,0.000951
32.932050000001,0.000998
32.94454999999848,0.001056
32.957049999999356,0.001119
32.96955000000023,0.001177
32.9820500000011,0.001267
32.99454999999859,0.001362
33.00704999999947,0.001441
33.01955000000034,0.001525
33.03205000000121,0.001583
33.0445499999987,0.001641
33.05704999999958,0.001678
33.06955000000045,0.001741
33.082050000001324,0.001794
33.09454999999881,0.001878
33.10704999999969,0.001973
33.11955000000056,0.002068
33.132050000001435,0.002142
33.14454999999892,0.0022
33.15704999999979,0.00221
33.16955000000067,0.002179
33.182049999998156,0.002121
33.19454999999903,0.002057
33.2070499999999,0.001984
33.21955000000078,0.001931
33.23204999999827,0.00192
33.24454999999914,0.001926
33.257050000000014,0.001973
33.26955000000089,0.00201
33.28204999999838,0.002052
33.29454999999925,0.002068
33.307050000000125,0.002052
33.319550000001,0.002015
33.33204999999848,0.001947
33.34454999999936,0.001868
33.357050000000235,0.001794
33.369550000001105,0.00172
33.38204999999859,0.001662
33.39454999999947,0.001631
33.407050000000346,0.001594
33.419550000001216,0.001541
33.4320499999987,0.001467
33.44454999999958,0.001362
33.45705000000045,0.001214
33.46955000000133,0.001046
33.482049999998814,0.000877
33.49454999999969,0.000719
33.50705000000056,0.000587
33.51955000000144,0.000492
33.532049999998925,0.000445
33.544549999999795,0.000424
33.55705000000067,0.000413
33.56954999999816,0.000434
33.58204999999903,0.000477
33.594549999999906,0.000529
33.60705000000078,0.000598
33.61954999999827,0.000677
33.63204999999914,0.000772
33.64455000000002,0.000819
33.65705000000089,0.000824
33.669549999998374,0.000788
33.68204999999925,0.000687
33.69455000000013,0.000566
33.707050000001,0.000429
33.719549999998485,0.00035
33.73204999999936,0.000319
33.74455000000024,0.000355
33.75705000000111,0.000429
33.769549999998596,0.000503
33.78204999999947,0.000556
33.79455000000034,0.00055
33.80705000000122,0.000508
33.819549999998706,0.000445
33.83204999999958,0.000403
33.84455000000045,0.000419
33.85705000000133,0.000508
33.86954999999882,0.000677
33.88204999999969,0.000888
33.894550000000564,0.001067
33.90705000000144,0.001188
33.91954999999893,0.001199
33.9320499999998,0.001098
33.944550000000675,0.00094
33.95704999999816,0.000766
33.96954999999903,0.000645
33.98204999999991,0.000603
33.994550000000785,0.000677
34.00704999999827,0.000835
34.01954999999914,0.001056
34.03205000000002,0.001246
34.044550000000896,0.001415
34.05704999999838,0.001509
34.06954999999925,0.001562
34.08205000000013,0.001599
34.094550000001,0.001636
34.10704999999849,0.001731
34.119549999999364,0.001868
34.13205000000024,0.002042
34.14455000000111,0.002189
34.1570499999986,0.002295
34.169549999999475,0.002305
34.182050000000345,0.002194
34.19455000000122,0.002015
34.20704999999871,0.001815
34.219549999999586,0.001646
34.232050000000456,0.001557
34.24455000000133,0.00161
34.25704999999882,0.001773
34.26954999999969,0.002005
34.28205000000057,0.002258
34.29455000000144,0.002458
34.30704999999893,0.002558
34.3195499999998,0.002569
34.33205000000068,0.00249
34.344549999998165,0.002353
34.357049999999035,0.002252
34.36954999999991,0.002194
34.38205000000079,0.002226
34.394549999998276,0.002326
34.407049999999145,0.002468
34.41955000000002,0.002627
34.4320500000009,0.002737
34.44454999999838,0.002769
34.457049999999256,0.002753
34.46955000000013,0.002653
34.482050000001,0.002532
34.49454999999849,0.002405
34.50704999999937,0.002284
34.519550000000244,0.00221
34.532050000001114,0.002152
34.5445499999986,0.002152
34.55704999999948,0.002184
34.56955000000035,0.002258
34.582050000001225,0.002379
34.59454999999871,0.002521
34.60704999999959,0.002653
34.61955000000046,0.002737
34.632050000001335,0.002727
34.64454999999882,0.002616
34.65704999999969,0.002395
34.66955000000057,0.002105
34.682050000001446,0.001805
34.694549999998934,0.001557
34.7070499999998,0.001415
34.71955000000068,0.001441
34.73204999999817,0.001594
34.74454999999904,0.001805
34.757049999999914,0.002021
34.76955000000079,0.002142
34.78204999999828,0.002126
34.79454999999915,0.001936
34.807050000000025,0.001631
34.8195500000009,0.001256
34.83204999999838,0.000903
34.84454999999926,0.000624
34.857050000000136,0.000477
34.869550000001006,0.000424
34.88204999999849,0.000456
34.89454999999937,0.000524
34.90705000000025,0.000593
34.91955000000112,0.00064
34.932049999998604,0.000672
34.94454999999948,0.000698
34.95705000000035,0.000745
34.96955000000123,0.000788
34.982049999998715,0.000861
34.99454999999959,0.000893
35.00705000000046,0.000888
35.01955000000134,0.000819
35.032049999998826,0.000724
35.044549999999695,0.000614
35.05705000000057,0.000545
35.06955000000145,0.000529
35.08204999999894,0.000603
35.094549999999806,0.000719
35.10705000000068,0.000898
35.11954999999817,0.001062
35.13204999999904,0.001172
35.14454999999992,0.001256
35.157050000000794,0.001283
35.16954999999828,0.001304
35.18204999999915,0.001336
35.19455000000003,0.001393
35.207050000000905,0.001462
35.219549999998385,0.001546
35.23204999999926,0.001594
35.24455000000014,0.001625
35.25705000000101,0.001625
35.269549999998496,0.001604
35.28204999999937,0.001604
35.29455000000025,0.001631
35.30705000000112,0.001715
35.31954999999861,0.001841
35.332049999999484,0.001952
35.34455000000035,0.002047
35.35705000000123,0.002073
35.36954999999872,0.002031
35.382049999999595,0.001942
35.394550000000464,0.001836
35.40705000000134,0.001757
35.41954999999883,0.001741
35.4320499999997,0.001773
35.444550000000575,0.001873
35.45705000000145,0.001994
35.46954999999894,0.00211
35.48204999999981,0.002179
35.494550000000686,0.002221
35.50704999999817,0.002226
35.51954999999904,0.002189
35.53204999999992,0.002131
35.5445500000008,0.002063
35.557049999998284,0.001989
35.569549999999154,0.001931
35.58205000000003,0.001862
35.59455000000091,0.001815
35.60704999999839,0.001789
35.619549999999265,0.001805
35.63205000000014,0.001852
35.64455000000101,0.00192
35.6570499999985,0.001999
35.669549999999376,0.002036
35.68205000000025,0.002015
35.69455000000112,0.00192
35.70704999999861,0.001768
35.71954999999949,0.001588
35.732050000000356,0.00142
35.74455000000123,0.001283
35.75704999999872,0.001209
35.7695499999996,0.001193
35.78205000000047,0.001209
35.794550000001344,0.001251
35.80704999999883,0.001272
35.8195499999997,0.001272
35.83205000000058,0.001256
35.844550000001455,0.00123
35.857049999998935,0.001225
35.86954999999981,0.001246
35.88205000000069,0.001283
35.894549999998176,0.001336
35.907049999999046,0.001378
35.91954999999992,0.001393
35.9320500000008,0.001388
35.94454999999828,0.001325
35.95704999999916,0.001235
35.969550000000034,0.001156
35.9820500000009,0.001098
35.99454999999839,0.001098
36.00704999999927,0.001135
36.019550000000145,0.001235
36.032050000001014,0.001367
36.0445499999985,0.001494
36.05704999999938,0.001599
36.06955000000025,0.001641
36.082050000001125,0.001636
36.09454999999861,0.001552
36.10704999999949,0.001415
36.11955000000036,0.001267
36.132050000001236,0.001098
36.14454999999872,0.000961
36.15704999999959,0.000856
36.16955000000047,0.000824
36.18205000000135,0.000819
36.194549999998834,0.000872
36.207049999999704,0.000967
36.21955000000058,0.001098
36.23204999999807,0.001241
36.24454999999894,0.001378
36.257049999999815,0.001504
36.26955000000069,0.001588
36.28204999999818,0.001631
36.29454999999905,0.001615
36.307049999999926,0.001562
36.3195500000008,0.001499
36.33204999999828,0.001436
36.34454999999916,0.001404
36.35705000000004,0.00142
36.369550000000906,0.001488
36.382049999998394,0.001615
36.39454999999927,0.001752
36.40705000000015,0.001878
36.41955000000102,0.002005
36.432049999998505,0.002084
36.44454999999938,0.002131
36.45705000000025,0.002158
36.46955000000113,0.002168
36.482049999998615,0.002184
36.49454999999949,0.00221
36.50705000000036,0.002247
36.51955000000124,0.002284
36.532049999998726,0.002305
36.544549999999596,0.002321
36.55705000000047,0.002295
36.56955000000135,0.002226
36.58204999999884,0.002121
36.59454999999971,0.001999
36.607050000000584,0.001889
36.61954999999807,0.001805
36.63204999999894,0.001768
36.64454999999982,0.001762
36.657050000000694,0.001815
36.66954999999818,0.001873
36.68204999999905,0.001947
36.69454999999993,0.001989
36.707050000000805,0.001999
36.719549999998286,0.001973
36.73204999999916,0.00192
36.74455000000004,0.001847
36.75705000000091,0.001783
36.7695499999984,0.001741
36.78204999999927,0.001699
36.79455000000015,0.001662
36.80705000000102,0.00161
36.81954999999851,0.001541
36.832049999999384,0.001451
36.844550000000254,0.001357
36.85705000000113,0.001267
36.86954999999862,0.00123
36.882049999999495,0.001204
36.894550000000365,0.001214
36.90705000000124,0.001235
36.91954999999873,0.001241
36.9320499999996,0.00122
36.944550000000476,0.001162
36.95705000000135,0.001114
36.96954999999884,0.001067
36.98204999999971,0.001051
36.99455000000059,0.001077
37.007049999998074,0.001125
37.019549999998944,0.001177
37.03204999999982,0.001214
37.0445500000007,0.001204
37.057049999998185,0.001172
37.069549999999055,0.001104
37.08204999999993,0.001056
37.09455000000081,0.001051
37.10704999999829,0.001062
37.119549999999165,0.00113
37.13205000000004,0.001199
37.14455000000091,0.001267
37.1570499999984,0.001267
37.169549999999276,0.001256
37.18205000000015,0.001199
37.19455000000102,0.001146
37.20704999999851,0.00113
37.21954999999939,0.001167
37.23205000000026,0.001293
37.244550000001134,0.001478
37.25704999999862,0.00171
37.2695499999995,0.001952
37.28205000000037,0.002147
37.294550000001244,0.002289
37.30704999999873,0.002347
37.3195499999996,0.002331
37.33205000000048,0.002268
37.344550000001355,0.002189
37.35704999999884,0.002136
37.36954999999971,0.002121
37.38205000000059,0.002173
37.39454999999808,0.002284
37.40704999999895,0.002395
37.41954999999982,0.002511
37.4320500000007,0.002558
37.44454999999819,0.002542
37.45704999999906,0.002432
37.469549999999934,0.002268
37.48205000000081,0.002079
37.49454999999829,0.00191
37.50704999999917,0.001778
37.519550000000045,0.001731
37.532050000000915,0.001731
37.5445499999984,0.001783
37.55704999999928,0.001868
37.569550000000156,0.001952
37.582050000001026,0.002042
37.59454999999851,0.002147
37.60704999999939,0.002284
37.61955000000026,0.002416
37.632050000001136,0.002563
37.644549999998624,0.002684
37.6570499999995,0.002737
37.66955000000037,0.002706
37.68205000000125,0.0026
37.694549999998735,0.0024
37.707049999999604,0.002179
37.71955000000048,0.001994
37.73205000000136,0.001873
37.744549999998846,0.001836
37.757049999999715,0.001905
37.76955000000059,0.002015
37.78204999999808,0.002121
37.79454999999895,0.002163
37.807049999999826,0.002126
37.8195500000007,0.001999
37.83204999999819,0.001852
37.84454999999906,0.001704
37.85704999999994,0.00161
37.869550000000814,0.001594
37.882049999998294,0.00162
37.89454999999917,0.001657
37.90705000000005,0.001652
37.91955000000092,0.001594
37.932049999998405,0.001451
37.94454999999928,0.001235
37.95705000000016,0.001004
37.96955000000103,0.000793
37.982049999998516,0.000651
37.99454999999939,0.000598
38.00705000000026,0.000635
38.01955000000114,0.00073
38.03204999999863,0.000856
38.044549999999504,0.000967
38.05705000000037,0.001056
38.06955000000125,0.001114
38.08204999999874,0.001177
38.09454999999961,0.001251
38.107050000000484,0.001346
38.11955000000136,0.001473
38.13204999999884,0.00161
38.14454999999972,0.00172
38.157050000000595,0.001799
38.16954999999808,0.00181
38.18204999999895,0.001783
38.19454999999983,0.001731
38.207050000000706,0.001689
38.219549999998186,0.001694
38.23204999999906,0.001762
38.24454999999994,0.001899
38.25705000000081,0.002084
38.2695499999983,0.002279
38.282049999999174,0.002432
38.29455000000005,0.002526
38.30705000000092,0.002553
38.31954999999841,0.0025
38.332049999999285,0.0024
38.344550000000154,0.002316
38.35705000000103,0.002289
38.36954999999852,0.002316
38.382049999999396,0.002405
38.394550000000265,0.002542
38.40705000000114,0.002679
38.41954999999863,0.002758
38.4320499999995,0.002758
38.444550000000376,0.002648
38.45705000000125,0.002474
38.46954999999874,0.002263
38.48204999999961,0.002063
38.49455000000049,0.001942
38.507050000001364,0.001952
38.519549999998844,0.002068
38.53204999999972,0.002268
38.5445500000006,0.002511
38.557049999998085,0.002711
38.569549999998955,0.002832
38.58204999999983,0.002832
38.59455000000071,0.002737
38.60704999999819,0.002558
38.619549999999066,0.002379
38.63204999999994,0.002205
38.64455000000081,0.002115
38.6570499999983,0.002089
38.66954999999918,0.002084
38.682050000000054,0.002094
38.69455000000092,0.002063
38.70704999999841,0.001968
38.71954999999929,0.001826
38.73205000000016,0.001646
38.744550000001034,0.001494
38.75704999999852,0.001367
38.7695499999994,0.001314
38.78205000000027,0.001325
38.794550000001145,0.001362
38.80704999999863,0.001409
38.8195499999995,0.001415
38.83205000000038,0.001383
38.844550000001256,0.00132
38.85704999999874,0.00123
38.86954999999961,0.001156
38.88205000000049,0.001119
38.89455000000137,0.001135
38.90704999999885,0.001188
38.919549999999724,0.001267
38.9320500000006,0.001367
38.94454999999809,0.001436
38.95704999999896,0.001483
38.969549999999835,0.001499
38.98205000000071,0.001478
38.99454999999819,0.001446
39.00704999999907,0.001393
39.019549999999946,0.001341
39.032050000000815,0.001278
39.0445499999983,0.001225
39.05704999999918,0.001146
39.069550000000056,0.001093
39.082050000000926,0.001067
39.094549999998414,0.001051
39.10704999999929,0.001067
39.11955000000016,0.001114
39.13205000000104,0.001183
39.144549999998524,0.001278
39.1570499999994,0.001357
39.16955000000027,0.001462
39.18205000000115,0.001536
39.194549999998635,0.001604
39.207049999999505,0.001636
39.21955000000038,0.001662
39.23205000000126,0.001646
39.244549999998746,0.001604
39.257049999999616,0.001546
39.26955000000049,0.001494
39.28205000000137,0.00143
39.29454999999885,0.001409
39.30704999999973,0.001399
39.3195500000006,0.00143
39.33204999999809,0.001483
39.34454999999896,0.00153
39.35704999999984,0.001578
39.369550000000714,0.001615
39.382049999998195,0.001646
39.39454999999907,0.001646
39.40704999999995,0.001641
39.41955000000082,0.001673
39.432049999998306,0.001704
39.44454999999918,0.001762
39.45705000000006,0.001852
39.46955000000093,0.001984
39.48204999999842,0.002121
39.49454999999929,0.002258
39.50705000000016,0.002368
39.51955000000104,0.002432
39.53204999999853,0.002437
39.544549999999404,0.002374
39.557050000000274,0.002263
39.56955000000115,0.002147
39.58204999999864,0.002036
39.59454999999951,0.001984
39.607050000000385,0.002021
39.61955000000126,0.002121
39.63204999999875,0.002284
39.64454999999962,0.002474
39.657050000000496,0.002648
39.66955000000137,0.002769
39.68204999999885,0.002843
39.69454999999973,0.002848
39.707050000000606,0.002827
39.719549999998094,0.002795
39.732049999998964,0.002748
39.74454999999984,0.002716
39.75705000000072,0.00269
39.7695499999982,0.002669
39.782049999999074,0.002653
39.79454999999995,0.002621
39.80705000000082,0.002605
39.81954999999831,0.002595
39.832049999999185,0.002605
39.84455000000006,0.002621
39.85705000000093,0.0026
39.86954999999842,0.002532
39.882049999999296,0.002395
39.894550000000166,0.002179
39.90705000000104,0.001926
39.91954999999853,0.001662
39.93204999999941,0.001457
39.94455000000028,0.00133
39.95705000000115,0.00132
39.96954999999864,0.001383
39.98204999999951,0.001488
39.99455000000039,0.001573
40.007050000001264,0.001615
40.01954999999875,0.001562
40.03204999999962,0.001451
40.0445500000005,0.001309
40.057050000001375,0.001183
40.069549999998856,0.001141
40.08204999999973,0.001172
40.09455000000061,0.001267
40.1070499999981,0.001409
40.119549999998966,0.001541
40.13204999999984,0.001604
40.14455000000072,0.001594
40.1570499999982,0.001504
40.16954999999908,0.001367
40.182049999999954,0.00123
40.194550000000824,0.001114
40.20704999999831,0.001062
40.21954999999919,0.001067
40.232050000000065,0.001109
40.244550000000935,0.001162
40.25704999999842,0.001204
40.2695499999993,0.001225
40.28205000000017,0.00123
40.294550000001045,0.001225
40.30704999999853,0.001251
40.31954999999941,0.001325
40.33205000000028,0.001457
40.344550000001156,0.001604
40.357049999998644,0.001768
40.36954999999951,0.00192
40.38205000000039,0.002031
40.39455000000127,0.002089
40.40704999999875,0.0021
40.419549999999624,0.0021
40.4320500000005,0.00211
40.44455000000137,0.002142
40.45704999999886,0.002216
40.469549999999735,0.002331
40.48205000000061,0.002463
40.49454999999809,0.002569
40.50704999999897,0.002653
40.519549999999846,0.00269
40.532050000000716,0.002695
40.5445499999982,0.002663
40.55704999999908,0.002616
40.56954999999996,0.002574
40.58205000000083,0.002537
40.594549999998314,0.002516
40.60704999999919,0.002516
40.61955000000006,0.002521
40.63205000000094,0.002532
40.644549999998425,0.002584
40.6570499999993,0.002637
40.66955000000017,0.002716
40.68205000000105,0.00279
40.694549999998536,0.002858
40.707049999999406,0.002916
40.71955000000028,0.002932
40.73205000000116,0.002927
40.74454999999865,0.002885
40.757049999999516,0.002832
40.76955000000039,0.00279
40.78205000000127,0.002774
40.79454999999875,0.00279
40.80704999999963,0.002816
40.819550000000504,0.002858
40.832050000001374,0.002874
40.84454999999886,0.002858
40.85704999999974,0.002806
40.869550000000615,0.0027
40.882049999998095,0.002574
40.89454999999897,0.002432
40.90704999999985,0.002289
40.91955000000072,0.002158
40.932049999998206,0.002031
40.94454999999908,0.00191
40.95704999999996,0.001778
40.96955000000083,0.001641
40.98204999999832,0.001509
40.994549999999194,0.001404
41.00705000000006,0.001314
41.01955000000094,0.001256
41.03204999999843,0.00123
41.044549999999305,0.001251
41.057050000000174,0.001293
41.06955000000105,0.001367
41.08204999999854,0.001446
41.09454999999941,0.001509
41.107050000000285,0.001562
41.11955000000116,0.001599
41.13204999999865,0.00161
41.14454999999952,0.001594
41.157050000000396,0.001573
41.16955000000127,0.001557
41.18204999999875,0.001541
41.19454999999963,0.001536
41.20705000000051,0.001541
41.21955000000138,0.001557
41.232049999998864,0.001594
41.24454999999974,0.001625
41.25705000000062,0.001673
41.2695499999981,0.001704
41.282049999998975,0.001704
41.29454999999985,0.001694
41.30705000000072,0.001604
41.31954999999821,0.001478
41.332049999999086,0.001325
41.34454999999996,0.001177
41.35705000000083,0.001072
41.36954999999832,0.00104
41.3820499999992,0.00113
41.394550000000066,0.001309
41.40705000000094,0.001536
41.41954999999843,0.001762
41.43204999999931,0.001936
41.44455000000018,0.002015
41.457050000001054,0.001989
41.46954999999854,0.001884
41.48204999999941,0.001752
41.49455000000029,0.001641
41.507050000001165,0.001615
41.51954999999865,0.001662
41.53204999999952,0.001768
41.5445500000004,0.001884
41.557050000001276,0.001957
41.569549999998756,0.001973
41.58204999999963,0.00192
41.59455000000051,0.001836
41.60705000000138,0.001768
41.61954999999887,0.001752
41.632049999999744,0.001815
41.64455000000062,0.001936
41.6570499999981,0.002094
41.66954999999898,0.002237
41.682049999999855,0.002295
41.694550000000724,0.002263
41.70704999999821,0.002126
41.71954999999909,0.001963
41.732049999999965,0.001805
41.744550000000835,0.001699
41.75704999999832,0.001683
41.7695499999992,0.001731
41.78205000000007,0.001826
41.794550000000946,0.001905
41.80704999999843,0.001957
41.81954999999931,0.001936
41.83205000000018,0.001868
41.84455000000106,0.001778
41.857049999998544,0.00172
41.869549999999414,0.001731
41.88205000000029,0.001815
41.89455000000117,0.001978
41.907049999998655,0.002179
41.919549999999525,0.002347
41.9320500000004,0.002479
41.94455000000128,0.002495
41.95704999999876,0.00241
41.969549999999636,0.002252
41.98205000000051,0.002042
41.99455000000138,0.001847
42.00704999999887,0.001699
42.01954999999975,0.00161
42.03205000000062,0.001594
42.044549999998104,0.001615
42.05704999999898,0.001657
42.06954999999986,0.001673
42.08205000000073,0.001662
42.094549999998215,0.001625
42.10704999999909,0.001578
42.11954999999997,0.001546
42.13205000000084,0.001567
42.144549999998326,0.001615
42.1570499999992,0.001689
42.16955000000007,0.001757
42.18205000000095,0.001757
42.194549999998436,0.001689
42.20704999999931,0.00152
42.21955000000018,0.001278
42.23205000000106,0.001009
42.24454999999855,0.000793
42.25704999999942,0.000661
42.269550000000294,0.00064
42.28205000000117,0.000751
42.29454999999866,0.000935
42.30704999999953,0.001151
42.319550000000405,0.001309
42.33205000000128,0.001378
42.34454999999876,0.001351
42.35704999999964,0.001241
42.369550000000515,0.001083
42.382050000001385,0.00094
42.39454999999887,0.000845
42.40704999999975,0.000798
42.419550000000626,0.000798
42.43204999999811,0.000814
42.44454999999898,0.000803
42.45704999999986,0.000756
42.46955000000073,0.000672
42.48204999999822,0.000561
42.494549999999094,0.000471
42.50704999999997,0.000456
42.51955000000084,0.000514
42.53204999999833,0.000619
42.544549999999205,0.000782
42.557050000000075,0.00094
42.56955000000095,0.001062
42.58204999999844,0.001114
42.594549999999316,0.001104
42.607050000000186,0.001062
42.61955000000106,0.001025
42.63204999999855,0.000982
42.64454999999942,0.000982
42.6570500000003,0.001004
42.66955000000117,0.001025
42.68204999999866,0.001035
42.69454999999953,0.001025
42.70705000000041,0.001004
42.719550000001284,0.001004
42.732049999998765,0.001067
42.74454999999964,0.001199
42.75705000000052,0.001393
42.76955000000139,0.001641
42.782049999998875,0.001873
42.79454999999975,0.002042
42.80705000000062,0.0021
42.81954999999811,0.002047
42.832049999998986,0.001889
42.84454999999986,0.001678
42.85705000000073,0.001488
42.86954999999822,0.001362
42.8820499999991,0.00132
42.89454999999997,0.001378
42.907050000000844,0.001525
42.91954999999833,0.001704
42.93204999999921,0.001905
42.94455000000008,0.002079
42.957050000000955,0.0022
42.96954999999844,0.002268
42.98204999999931,0.002279
42.99455000000019,0.002252
43.007050000001065,0.002184
43.01954999999855,0.002084
43.03204999999942,0.001947
43.0445500000003,0.001815
43.057050000001176,0.001678
43.06954999999866,0.001562
43.08204999999953,0.001478
43.09455000000041,0.001409
43.10705000000128,0.001346
43.11954999999877,0.001299
43.132049999999644,0.001251
43.14455000000052,0.001209
43.15705000000139,0.001172
43.16954999999888,0.001146
43.182049999999755,0.001141
43.194550000000625,0.001135
43.20704999999811,0.001114
43.21954999999899,0.001088
43.232049999999866,0.001019
43.244550000000736,0.00094
43.25704999999822,0.000845
43.2695499999991,0.000766
43.28204999999997,0.000714
43.29455000000085,0.000703
43.307049999998334,0.00074
43.31954999999921,0.000809
43.33205000000008,0.000882
43.34455000000096,0.000935
43.357049999998445,0.000972
43.369549999999315,0.000998
43.38205000000019,0.00103
43.39455000000107,0.001067
43.407049999998556,0.001104
43.419549999999425,0.001141
43.4320500000003,0.001141
43.44455000000118,0.001083
43.45704999999866,0.000972
43.469549999999536,0.00083
43.48205000000041,0.000687
43.49455000000128,0.000603
43.50704999999877,0.000608
43.51954999999965,0.000719
43.532050000000524,0.000914
43.544550000001394,0.001146
43.55704999999888,0.00132
43.56954999999976,0.001404
43.58205000000063,0.001367
43.594549999998115,0.001209
43.60704999999899,0.000982
43.61954999999987,0.000793
43.63205000000074,0.000682
43.644549999998226,0.000698
43.6570499999991,0.000872
43.66954999999997,0.00113
43.68205000000085,0.001446
43.69454999999834,0.001736
43.707049999999214,0.001936
43.71955000000008,0.002031
43.73205000000096,0.002015
43.74454999999845,0.001926
43.75704999999932,0.001799
43.769550000000194,0.001699
43.78205000000107,0.001636
43.79454999999856,0.001678
43.80704999999943,0.001789
43.819550000000305,0.001957
43.83205000000118,0.002147
43.84454999999866,0.002321
43.85704999999954,0.002426
43.869550000000416,0.002453
43.882050000001286,0.002395
43.89454999999877,0.002263
43.90704999999965,0.002094
43.91955000000053,0.001926
43.9320500000014,0.001778
43.944549999998884,0.001704
43.95704999999976,0.001699
43.96955000000063,0.001741
43.98204999999812,0.001815
43.994549999998995,0.00192
44.00704999999987,0.002036
44.01955000000074,0.002158
44.03204999999823,0.002279
44.044549999999106,0.002389
44.057049999999975,0.0025
44.06955000000085,0.002579
44.08204999999834,0.002611
44.09454999999922,0.002574
44.107050000000086,0.002468
44.11955000000096,0.002289
44.13204999999845,0.002084
44.14454999999932,0.001878
44.1570500000002,0.001725
44.169550000001074,0.001615
44.18204999999856,0.001567
44.19454999999943,0.001567
44.20705000000031,0.001578
44.219550000001185,0.001557
44.232049999998665,0.001509
44.24454999999954,0.00142
44.25705000000042,0.001309
44.26955000000129,0.001193
44.282049999998776,0.001141
44.29454999999965,0.001151
44.30705000000053,0.001235
44.3195500000014,0.001393
44.33204999999889,0.001567
44.344549999999764,0.001741
44.35705000000063,0.001841
44.36954999999812,0.001852
44.382049999999,0.001762
44.394549999999875,0.001599
44.407050000000744,0.00142
44.41954999999823,0.001262
44.43204999999911,0.001162
44.44454999999998,0.001141
44.457050000000855,0.001183
44.46954999999834,0.001278
44.48204999999922,0.001367
44.49455000000009,0.001436
44.507050000000966,0.001457
44.51954999999845,0.001436
44.53204999999932,0.001357
44.5445500000002,0.001272
44.55705000000108,0.001162
44.569549999998564,0.001051
44.582049999999434,0.00093
44.59455000000031,0.000809
44.60705000000119,0.000714
44.61954999999867,0.000645
44.632049999999545,0.000603
44.64455000000042,0.000619
44.65705000000129,0.000661
44.66954999999878,0.000745
44.682049999999656,0.000835
44.69455000000053,0.000888
44.7070500000014,0.000914
44.71954999999889,0.000893
44.73204999999977,0.000835
44.744550000000636,0.000766
44.757049999998124,0.000703
44.769549999999,0.000693
44.78204999999988,0.000735
44.79455000000075,0.000824
44.807049999998235,0.000961
44.81954999999911,0.001125
44.83204999999998,0.001288
44.84455000000086,0.001415
44.857049999998345,0.001515
44.86954999999922,0.001525
44.88205000000009,0.001509
44.89455000000097,0.001462
44.907049999998456,0.001393
44.919549999999326,0.001341
44.9320500000002,0.001341
44.94455000000108,0.001378
44.95704999999857,0.001467
44.96954999999944,0.001588
44.982050000000314,0.00171
44.99455000000119,0.001794
45.00704999999867,0.001841
45.01954999999955,0.001815
45.032050000000424,0.001731
45.044550000001294,0.00161
45.05704999999878,0.001504
45.06954999999966,0.001425
45.08205000000053,0.00142
45.094550000001405,0.001462
45.10704999999889,0.001562
45.11954999999977,0.001668
45.13205000000064,0.001783
45.14454999999813,0.001862
45.157049999999,0.001905
45.16954999999987,0.001889
45.18205000000075,0.001836
45.19454999999824,0.001752
45.207049999999114,0.001652
45.219549999999984,0.001567
45.23205000000086,0.001525
45.24454999999835,0.001552
45.25704999999922,0.001652
45.269550000000095,0.001852
45.28205000000097,0.002079
45.29454999999846,0.002331
45.30704999999933,0.0025
45.319550000000206,0.002574
45.33205000000108,0.002516
45.34454999999856,0.002321
45.35704999999944,0.002105
45.36955000000032,0.001894
45.382050000001186,0.001762
45.394549999998674,0.001741
45.40704999999955,0.00182
45.41955000000043,0.001952
45.4320500000013,0.002057
45.444549999998785,0.002089
45.45704999999966,0.002031
45.46955000000053,0.001894
45.48205000000141,0.001741
45.494549999998895,0.001615
45.50704999999977,0.001583
45.51955000000064,0.001636
45.53204999999813,0.001752
45.544549999999006,0.001878
45.557049999999876,0.001978
45.56955000000075,0.002026
45.58204999999824,0.002021
45.59454999999912,0.001984
45.60704999999999,0.001968
45.619550000000864,0.002005
45.63204999999835,0.00211
45.64454999999922,0.002258
45.6570500000001,0.00241
45.669550000000974,0.002553
45.68204999999846,0.002616
45.69454999999933,0.002616
45.70705000000021,0.002569
45.719550000001085,0.002463
45.732049999998566,0.002337
45.74454999999944,0.00221
45.75705000000032,0.002115
45.76955000000119,0.002031
45.78204999999868,0.001989
45.79454999999955,0.001978
45.80705000000043,0.001999
45.8195500000013,0.002047
45.83204999999879,0.0021
45.844549999999664,0.002147
45.857050000000534,0.002163
45.86955000000141,0.002136
45.8820499999989,0.002073
45.894549999999775,0.001999
45.907050000000645,0.001915
45.91954999999813,0.001873
45.93204999999901,0.001862
45.94454999999988,0.001894
45.957050000000756,0.001947
45.96954999999824,0.001973
45.98204999999912,0.001936
45.99454999999999,0.001847
46.007050000000866,0.001694
46.019549999998354,0.001541
46.032049999999224,0.001415
46.0445500000001,0.001357
46.05705000000098,0.001372
46.069549999998465,0.001446
46.082049999999334,0.001546
46.09455000000021,0.001599
46.10705000000109,0.001583
46.11954999999857,0.001488
46.132049999999445,0.001341
46.14455000000032,0.001177
46.15705000000119,0.00103
46.16954999999868,0.000972
46.182049999999556,0.000956
46.19455000000043,0.000998
46.2070500000013,0.001072
46.21954999999879,0.00113
46.23204999999967,0.001177
46.24455000000054,0.001204
46.25705000000141,0.001204
46.2695499999989,0.00122
46.28204999999978,0.001235
46.29455000000065,0.001246
46.307049999998135,0.00122
46.31954999999901,0.001151
46.33204999999988,0.001035
46.34455000000076,0.000893
46.357049999998246,0.000724
46.36954999999912,0.000598
46.38204999999999,0.00054
46.39455000000087,0.000556
46.40704999999836,0.000656
46.41954999999923,0.000788
46.4320500000001,0.000909
46.44455000000098,0.000988
46.45704999999847,0.000982
46.46954999999934,0.000919
46.482050000000214,0.00084
46.49455000000109,0.000766
46.50704999999857,0.000751
46.51954999999945,0.000814
46.532050000000325,0.000914
46.544550000001195,0.001046
46.55704999999868,0.001141
46.56954999999956,0.00113
46.582050000000436,0.00103
46.594550000001306,0.000835
46.60704999999879,0.000608
46.61954999999967,0.000392
46.63205000000054,0.00025
46.644550000001416,0.000208
46.657049999998904,0.000276
46.66954999999978,0.000403
46.68205000000065,0.000556
46.69454999999814,0.000666
46.707049999999015,0.000703
46.719549999999884,0.000661
46.73205000000076,0.00055
46.74454999999825,0.000403
46.757049999999126,0.000266
46.769549999999995,0.000176
46.78205000000087,0.00015
46.79454999999836,0.000187
46.80704999999923,0.000234
46.819550000000106,0.000276
46.83205000000098,0.000308
46.84454999999847,0.000276
46.85704999999934,0.000224
46.86955000000022,0.000166
46.882050000001094,0.000145
46.894549999998574,0.000182
46.90704999999945,0.000276
46.91955000000033,0.000434
46.9320500000012,0.000645
46.944549999998685,0.000851
46.95704999999956,0.001014
46.96955000000044,0.001104
46.98205000000131,0.001114
46.994549999998796,0.001035
47.00704999999967,0.000909
47.01955000000054,0.000788
47.03205000000142,0.000703
47.04454999999891,0.000703
47.05704999999978,0.000777
47.06955000000065,0.00093
47.08204999999814,0.00113
47.09454999999902,0.001341
47.10704999999989,0.001525
47.119550000000764,0.001652
47.13204999999825,0.001704
47.14454999999913,0.001704
47.15705,0.001662
47.169550000000875,0.00162
47.18204999999836,0.001594
47.19454999999923,0.001578
47.20705000000011,0.001594
47.219550000000986,0.001631
47.23204999999847,0.001662
47.24454999999934,0.001678
47.25705000000022,0.001689
47.2695500000011,0.001678
47.28204999999858,0.001636
47.294549999999454,0.001578
47.30705000000033,0.001509
47.3195500000012,0.001441
47.33204999999869,0.001346
47.344549999999565,0.001251
47.357050000000434,0.001167
47.36955000000131,0.001093
47.3820499999988,0.001051
47.394549999999676,0.001046
47.407050000000545,0.001072
47.41955000000142,0.001135
47.43204999999891,0.001235
47.44454999999978,0.001341
47.457050000000656,0.001467
47.469549999998144,0.001557
47.48204999999902,0.001604
47.49454999999989,0.001604
47.50705000000077,0.001557
47.519549999998254,0.001473
47.532049999999124,0.001341
47.54455,0.001225
47.55705000000088,0.001135
47.569549999998365,0.001098
47.582049999999235,0.001104
47.59455000000011,0.001172
47.60705000000099,0.001293
47.61954999999847,0.001415
47.632049999999346,0.001509
47.64455000000022,0.001536
47.65705000000109,0.001509
47.66954999999858,0.001409
47.68204999999946,0.001283
47.69455000000033,0.001151
47.7070500000012,0.001062
47.71954999999869,0.001035
47.73204999999957,0.001083
47.74455000000044,0.001177
47.757050000001314,0.00132
47.7695499999988,0.001451
47.78204999999968,0.001546
47.79455000000055,0.001604
47.807050000001425,0.001599
47.81954999999891,0.001573
47.83204999999978,0.001541
47.84455000000066,0.001499
47.85704999999815,0.001462
47.86954999999902,0.001441
47.88204999999989,0.001404
47.89455000000077,0.001378
47.90704999999826,0.001346
47.91954999999913,0.00132
47.932050000000004,0.001309
47.94455000000088,0.001336
47.95704999999837,0.001409
47.96954999999924,0.001504
47.982050000000115,0.001631
47.99455000000099,0.001725
48.00704999999847,0.001794
48.01954999999935,0.00182
48.032050000000226,0.001778
48.044550000001095,0.00171
48.05704999999858,0.001615
48.06954999999946,0.001546
48.082050000000336,0.001509
48.094550000001206,0.00152
48.107049999998694,0.001599
48.11954999999957,0.001699
48.13205000000044,0.00181
48.14455000000132,0.00192
48.157049999998804,0.001984
48.16954999999968,0.001984
48.18205000000055,0.001936
48.19455000000143,0.001831
48.207049999998915,0.001689
48.219549999999785,0.001546
48.23205000000066,0.001415
48.24454999999815,0.00132
48.257049999999026,0.001283
48.269549999999896,0.001309
48.28205000000077,0.001362
48.29454999999826,0.001441
48.30704999999913,0.001504
48.31955000000001,0.00153
48.33205000000088,0.001504
48.34454999999837,0.00143
48.35704999999924,0.001325
48.36955000000012,0.001204
48.382050000000994,0.001104
48.394549999998475,0.00103
48.40704999999935,0.000998
48.41955000000023,0.001009
48.4320500000011,0.001046
48.444549999998586,0.001093
48.45704999999946,0.001109
48.46955000000034,0.001104
48.48205000000121,0.001067
48.494549999998696,0.001004
48.50704999999957,0.00093
48.51955000000044,0.000877
48.53205000000132,0.000835
48.54454999999881,0.000803
48.557049999999684,0.000788
48.569550000000554,0.000772
48.58205000000143,0.000761
48.59454999999892,0.000766
48.60704999999979,0.000772
48.619550000000665,0.000803
48.63204999999815,0.000867
48.64454999999903,0.00094
48.6570499999999,0.001051
48.669550000000775,0.001135
48.68204999999826,0.001199
48.69454999999913,0.001209
48.70705000000001,0.001172
48.719550000000886,0.001088
48.732049999998374,0.000972
48.74454999999924,0.000861
48.75705000000012,0.000756
48.769550000001,0.000693
48.78204999999848,0.000656
48.794549999999354,0.000677
48.80705000000023,0.000719
48.8195500000011,0.000793
48.83204999999859,0.000861
48.844549999999465,0.000925
48.85705000000034,0.000956
48.86955000000121,0.000956
48.8820499999987,0.000925
48.894549999999576,0.000851
48.907050000000446,0.000761
48.91955000000132,0.000656
48.93204999999881,0.000582
48.94454999999969,0.000535
48.95705000000056,0.000529
48.96955000000143,0.000577
48.98204999999892,0.000651
48.99454999999979,0.000708
49.00705000000067,0.000751
49.019549999998155,0.000724
49.03204999999903,0.000661
49.0445499999999,0.000545
49.05705000000078,0.000429
49.069549999998266,0.00034
49.082049999999136,0.000319
49.09455000000001,0.000371
49.10705000000089,0.000487
49.11954999999838,0.000656
49.132049999999246,0.00083
49.14455000000012,0.000988
49.157050000001,0.001114
49.16954999999848,0.001193
49.18204999999936,0.001235
49.194550000000234,0.001251
49.207050000001104,0.001267
49.21954999999859,0.001299
49.23204999999947,0.001341
49.244550000000345,0.001415
49.257050000001215,0.001473
49.2695499999987,0.001546
49.28204999999958,0.001615
49.29455000000045,0.001678
49.307050000001325,0.001731
49.31954999999881,0.001773
49.33204999999969,0.001799
49.34455000000056,0.001805
49.357050000001436,0.001789
49.369549999998924,0.001773
49.38204999999979,0.001768
49.39455000000067,0.001757
49.40704999999816,0.001805
49.419549999999035,0.001852
49.432049999999904,0.001947
49.44455000000078,0.002026
49.45704999999827,0.002105
49.46954999999914,0.002136
49.482050000000015,0.002142
49.49455000000089,0.002131
49.50704999999838,0.0021
49.51954999999925,0.002063
49.532050000000126,0.002042
49.544550000001,0.002031
49.55704999999848,0.002031
49.56954999999936,0.002005
49.58205000000024,0.001957
49.59455000000111,0.001873
49.607049999998594,0.001762
49.61954999999947,0.001646
49.63205000000034,0.001546
49.64455000000122,0.001488
49.657049999998705,0.001509
49.66954999999958,0.001615
49.68205000000045,0.001741
49.69455000000133,0.001915
49.707049999998816,0.002063
49.719549999999685,0.002158
49.73205000000056,0.002158
49.74455000000144,0.002089
49.75704999999893,0.001957
49.769549999999796,0.001805
49.78205000000067,0.001673
49.79454999999816,0.001604
49.80704999999903,0.001594
49.81954999999991,0.001646
49.832050000000784,0.00172
49.84454999999827,0.001778
49.85704999999914,0.001773
49.86955000000002,0.001699
49.882050000000895,0.001567
49.894549999998375,0.001393
49.90704999999925,0.00122
49.91955000000013,0.001114
49.932050000001,0.001077
49.944549999998486,0.001125
49.95704999999936,0.00123
49.96955000000024,0.001351
49.98205000000111,0.001457
49.9945499999986,0.001478
50.007049999999474,0.001436
50.01955000000034,0.001341
50.03205000000122,0.00122
50.04454999999871,0.001098
50.057049999999585,0.001014
50.069550000000454,0.000967
50.08205000000133,0.000967
50.09454999999882,0.000988
50.10704999999969,0.001014
50.119550000000565,0.001035
50.13205000000144,0.001072
50.14454999999893,0.001098
50.1570499999998,0.001135
50.169550000000676,0.001172
50.18204999999816,0.001214
50.19454999999903,0.001225
50.20704999999991,0.001188
50.21955000000079,0.001104
50.232049999998274,0.000982
50.244549999999144,0.000856
50.25705000000002,0.000756
50.2695500000009,0.000724
50.28204999999838,0.000782
50.294549999999255,0.000925
50.30705000000013,0.001141
50.319550000001,0.001346
50.33204999999849,0.001499
50.344549999999366,0.001573
50.35705000000024,0.001525
50.36955000000111,0.001388
50.3820499999986,0.001193
50.39454999999948,0.000993
50.407050000000346,0.00083
50.41955000000122,0.00073
50.43204999999871,0.000687
50.44454999999959,0.000698
50.45705000000046,0.000708
50.469550000001334,0.000698
50.48204999999882,0.000651
50.49454999999969,0.000571
50.50705000000057,0.000487
50.519550000001445,0.000413
50.53204999999893,0.000392
50.5445499999998,0.000413
50.55705000000068,0.000498
50.569549999998166,0.000587
50.582049999999036,0.000651
50.59454999999991,0.000666
50.60705000000079,0.000608
50.61954999999828,0.000471
50.63204999999915,0.000297
50.644550000000024,8.1E-05
50.6570500000009,-0.000114
50.66954999999838,-0.000272
50.68204999999926,-0.000335
50.694550000000135,-0.000366
50.707050000001004,-0.000335
50.71954999999849,-0.000266
50.73204999999937,-0.000208
50.744550000000245,-0.000171
50.757050000001115,-0.000177
50.7695499999986,-0.000193
50.78204999999948,-0.000219
50.79455000000035,-0.000235
50.807050000001226,-0.000208
50.81954999999871,-0.000124
50.83204999999959,-3E-06
50.84455000000046,0.000166
50.85705000000134,0.000366
50.869549999998824,0.000545
50.882049999999694,0.000698
50.89455000000057,0.000819
50.90705000000145,0.000909
50.919549999998935,0.000977
50.932049999999805,0.001056
50.94455000000068,0.001141
50.95704999999817,0.001251
50.96954999999904,0.001383
50.982049999999916,0.00153
50.99455000000079,0.001646


==> data/homade-APD-data/b19.csv <==
0.9820499999987008,0.002055
0.9945499999995753,0.002187
1.0070500000004496,0.002345
1.0195500000013242,0.002506
1.0320499999988104,0.002663
1.044549999999685,0.002787
1.0570500000005594,0.00287
1.0695500000014337,0.002899
1.0820499999989202,0.002887
1.0945499999997945,0.002862
1.107050000000669,0.002841
1.1195499999981553,0.002858
1.1320499999990297,0.002924
1.1445499999999043,0.003023
1.1570500000007786,0.003139
1.169549999998265,0.003259
1.1820499999991394,0.003317
1.1945500000000138,0.003321
1.2070500000008884,0.003267
1.2195499999983745,0.003176
1.2320499999992491,0.003073
1.2445500000001235,0.003002
1.2570500000009979,0.002969
1.2695499999984843,0.002969
1.2820499999993586,0.002994
1.294550000000233,0.003019
1.3070500000011076,0.003007
1.3195499999985938,0.002953
1.3320499999994684,0.002862
1.3445500000003427,0.002746
1.3570500000012171,0.002634
1.3695499999987035,0.002531
1.382049999999578,0.002452
1.3945500000004523,0.002394
1.4070500000013269,0.002353
1.419549999998813,0.002303
1.4320499999996876,0.002233
1.444550000000562,0.00215
1.4570500000014364,0.002051
1.4695499999989228,0.001968
1.4820499999997971,0.001885
1.4945500000006717,0.001807
1.507049999998158,0.001745
1.5195499999990323,0.001687
1.5320499999999069,0.001625
1.5445500000007812,0.001558
1.5570499999982677,0.00153
1.569549999999142,0.001534
1.5820500000000164,0.001579
1.594550000000891,0.001666
1.6070499999983772,0.001774
1.6195499999992518,0.001898
1.6320500000001261,0.001985
1.6445500000010005,0.00203
1.657049999998487,0.00203
1.6695499999993613,0.002014
1.6820500000002356,0.00198
1.6945500000011102,0.001972
1.7070499999985964,0.002014
1.719549999999471,0.002121
1.7320500000003454,0.002266
1.7445500000012197,0.00244
1.7570499999987061,0.002634
1.7695499999995805,0.002791
1.782050000000455,0.002903
1.7945500000013295,0.002965
1.8070499999988157,0.002982
1.8195499999996902,0.002973
1.8320500000005646,0.002945
1.844550000001439,0.002907
1.8570499999989254,0.00287
1.8695499999997998,0.002853
1.8820500000006744,0.002853
1.8945499999981605,0.002862
1.9070499999990351,0.002887
1.9195499999999095,0.002891
1.9320500000007839,0.002903
1.9445499999982703,0.002887
1.9570499999991446,0.002874
1.969550000000019,0.002849
1.9820500000008936,0.00282
1.9945499999983798,0.002787
2.0070499999992544,0.00275
2.019550000000129,0.002717
2.032050000001003,0.002676
2.0445499999984893,0.002647
2.057049999999364,0.002605
2.0695500000002385,0.002572
2.0820500000011126,0.002547
2.0945499999985993,0.002539
2.1070499999994734,0.002547
2.119550000000348,0.002576
2.1320500000012226,0.002626
2.1445499999987088,0.002676
2.1570499999995834,0.002705
2.1695500000004575,0.002705
2.182050000001332,0.002667
2.1945499999988183,0.002576
2.207049999999693,0.002456
2.2195500000005675,0.00232
2.2320500000014416,0.002175
2.2445499999989282,0.002059
2.2570499999998024,0.001968
2.269550000000677,0.001914
2.282049999998163,0.001889
2.2945499999990377,0.00186
2.3070499999999123,0.001823
2.3195500000007865,0.001765
2.3320499999982727,0.001691
2.3445499999991473,0.001587
2.357050000000022,0.001505
2.369550000000896,0.001447
2.3820499999983826,0.001443
2.3945499999992568,0.001484
2.4070500000001314,0.001554
2.419550000001006,0.001637
2.432049999998492,0.001695
2.4445499999993667,0.001703
2.457050000000241,0.00167
2.4695500000011155,0.001579
2.4820499999986017,0.001484
2.4945499999994762,0.001389
2.507050000000351,0.001331
2.519550000001225,0.001318
2.5320499999987116,0.001368
2.5445499999995858,0.001438
2.5570500000004603,0.001509
2.569550000001335,0.001558
2.582049999998821,0.001575
2.5945499999996957,0.00155
2.60705000000057,0.001496
2.6195500000014444,0.001438
2.6320499999989306,0.001389
2.6445499999998052,0.001385
2.6570500000006794,0.001414
2.669549999998166,0.001472
2.68204999999904,0.00155
2.6945499999999147,0.001612
2.7070500000007893,0.001637
2.7195499999982755,0.001616
2.73204999999915,0.001558
2.7445500000000242,0.001463
2.757050000000899,0.001376
2.769549999998385,0.001306
2.7820499999992596,0.001269
2.794550000000134,0.00129
2.8070500000010083,0.001335
2.819549999998495,0.001389
2.832049999999369,0.001438
2.8445500000002437,0.001447
2.8570500000011183,0.001434
2.8695499999986045,0.001381
2.882049999999479,0.001323
2.8945500000003532,0.001252
2.907050000001228,0.001207
2.919549999998714,0.001186
2.9320499999995886,0.001174
2.9445500000004627,0.00117
2.9570500000013373,0.001165
2.9695499999988235,0.00117
2.982049999999698,0.001161
2.9945500000005727,0.001194
3.007050000001447,0.001248
3.0195499999989335,0.001339
3.0320499999998076,0.001467
3.044550000000682,0.001596
3.0570499999981684,0.001707
3.069549999999043,0.001774
3.0820499999999176,0.001782
3.0945500000007917,0.001745
3.1070499999982784,0.001699
3.1195499999991525,0.001654
3.132050000000027,0.001649
3.1445500000009017,0.001703
3.157049999998388,0.001803
3.1695499999992625,0.001923
3.1820500000001366,0.00203
3.194550000001011,0.002121
3.2070499999984974,0.002167
3.219549999999372,0.002167
3.232050000000246,0.002134
3.2445500000011207,0.00208
3.257049999998607,0.002022
3.2695499999994815,0.001968
3.282050000000356,0.001923
3.29455000000123,0.001881
3.307049999998717,0.001844
3.319549999999591,0.001811
3.3320500000004656,0.001803
3.34455000000134,0.001815
3.3570499999988264,0.001856
3.369549999999701,0.001918
3.382050000000575,0.001989
3.3945500000014497,0.002051
3.407049999998936,0.002088
3.4195499999998105,0.002088
3.432050000000685,0.002067
3.4445499999981712,0.002018
3.457049999999046,0.00198
3.46954999999992,0.001947
3.4820500000007946,0.001918
3.4945499999982808,0.001906
3.5070499999991553,0.001902
3.5195500000000295,0.001914
3.532050000000904,0.001939
3.5445499999983903,0.001976
3.557049999999265,0.002038
3.5695500000001394,0.002129
3.5820500000010136,0.00222
3.5945499999985002,0.002316
3.6070499999993744,0.002353
3.619550000000249,0.002349
3.6320500000011235,0.002283
3.6445499999986097,0.002179
3.6570499999994843,0.002063
3.6695500000003585,0.00198
3.682050000001233,0.00196
3.6945499999987192,0.002009
3.707049999999594,0.002125
3.7195500000004684,0.002266
3.7320500000013426,0.002378
3.7445499999988288,0.002427
3.7570499999997033,0.002382
3.769550000000578,0.002266
3.782050000001452,0.00208
3.7945499999989387,0.001898
3.807049999999813,0.001732
3.8195500000006875,0.001649
3.8320499999981736,0.001637
3.8445499999990482,0.001666
3.857049999999923,0.001745
3.869550000000797,0.001811
3.8820499999982836,0.001856
3.8945499999991577,0.001852
3.9070500000000323,0.001819
3.919550000000907,0.001753
3.932049999998393,0.001695
3.9445499999992677,0.001633
3.957050000000142,0.001604
3.9695500000010164,0.001579
3.9820499999985026,0.001583
3.994549999999377,0.001592
4.007050000000252,0.001604
4.019550000001126,0.001612
4.032049999998613,0.001645
4.044549999999487,0.001678
4.057050000000361,0.001732
4.069550000001236,0.001786
4.082049999998722,0.001836
4.094549999999597,0.00186
4.107050000000471,0.001848
4.119550000001345,0.001794
4.132049999998832,0.001712
4.144549999999706,0.001604
4.157050000000581,0.001501
4.1695499999980665,0.00143
4.182049999998942,0.001393
4.194549999999816,0.00141
4.20705000000069,0.001455
4.2195499999981765,0.001521
4.232049999999051,0.001583
4.244549999999926,0.001629
4.2570500000008,0.001641
4.269549999998286,0.001637
4.282049999999161,0.001621
4.294550000000035,0.001592
4.30705000000091,0.001567
4.3195499999983955,0.001554
4.3320499999992705,0.001546
4.344550000000145,0.001542
4.357050000001019,0.001534
4.3695499999985055,0.001525
4.38204999999938,0.001501
4.394550000000255,0.001476
4.407050000001129,0.001463
4.419549999998615,0.001455
4.43204999999949,0.001463
4.444550000000364,0.001484
4.457050000001239,0.00153
4.4695499999987245,0.001575
4.482049999999599,0.001629
4.494550000000474,0.001678
4.507050000001348,0.001728
4.5195499999988344,0.001786
4.532049999999709,0.001832
4.544550000000583,0.001889
4.557049999998069,0.001939
4.5695499999989435,0.001976
4.5820499999998185,0.001993
4.594550000000693,0.00198
4.607049999998179,0.001939
4.6195499999990535,0.001873
4.632049999999928,0.001782
4.644550000000803,0.001691
4.657049999998288,0.001629
4.669549999999163,0.001592
4.682050000000038,0.001596
4.694550000000912,0.001637
4.707049999998398,0.001716
4.7195499999992725,0.001807
4.7320500000001475,0.001898
4.744550000001022,0.001972
4.757049999998508,0.00203
4.7695499999993825,0.002063
4.782050000000257,0.002072
4.794550000001132,0.002051
4.807049999998617,0.002026
4.819549999999492,0.001976
4.8320500000003666,0.001918
4.844550000001241,0.001852
4.857049999998727,0.001798
4.8695499999996015,0.001749
4.8820500000004765,0.001745
4.894550000001351,0.001769
4.907049999998837,0.001844
4.919549999999711,0.001935
4.932050000000586,0.002047
4.944549999998072,0.002146
4.957049999998946,0.00222
4.969549999999821,0.002249
4.9820500000006955,0.002254
4.994549999998182,0.002229
5.007049999999056,0.002196
5.0195499999999305,0.002171
5.0320500000008055,0.00215
5.044549999998291,0.002125
5.057049999999165,0.002096
5.06955000000004,0.002038
5.082050000000915,0.001976
5.094549999998401,0.001902
5.107049999999275,0.00184
5.1195500000001495,0.001819
5.1320500000010245,0.00184
5.14454999999851,0.001906
5.157049999999385,0.001997
5.169550000000259,0.002096
5.182050000001134,0.002175
5.19454999999862,0.002196
5.207049999999494,0.002167
5.219550000000369,0.002059
5.2320500000012435,0.001927
5.24454999999873,0.001757
5.257049999999604,0.001604
5.2695500000004785,0.001476
5.2820500000013535,0.001385
5.294549999998839,0.001318
5.307049999999714,0.00131
5.319550000000588,0.001331
5.332049999998075,0.00136
5.344549999998949,0.001405
5.357049999999823,0.001447
5.369550000000698,0.001484
5.382049999998184,0.001496
5.394549999999059,0.001505
5.407049999999933,0.001501
5.419550000000807,0.001505
5.432049999998294,0.00153
5.444549999999168,0.001579
5.457050000000043,0.001649
5.469550000000917,0.001736
5.482049999998404,0.001832
5.494549999999278,0.001906
5.507050000000152,0.001947
5.519550000001027,0.001939
5.532049999998513,0.001885
5.544549999999388,0.001807
5.557050000000262,0.001716
5.569550000001136,0.001633
5.582049999998623,0.0016
5.594549999999497,0.001604
5.607050000000372,0.001658
5.619550000001246,0.001724
5.632049999998732,0.001794
5.644549999999607,0.00184
5.657050000000481,0.001856
5.6695500000013554,0.001836
5.682049999998842,0.001798
5.694549999999716,0.001761
5.707050000000591,0.001761
5.719549999998077,0.00179
5.732049999998952,0.001848
5.744549999999826,0.001943
5.7570500000007,0.002051
5.769549999998187,0.002121
5.782049999999061,0.002175
5.794549999999936,0.002179
5.80705000000081,0.002158
5.819549999998297,0.002125
5.832049999999171,0.002109
5.844550000000045,0.002121
5.85705000000092,0.002167
5.869549999998406,0.002245
5.882049999999281,0.002336
5.894550000000155,0.002407
5.907050000001029,0.00244
5.919549999998516,0.002423
5.93204999999939,0.002365
5.944550000000265,0.002295
5.957050000001139,0.002212
5.969549999998626,0.002158
5.9820499999995,0.002138
5.994550000000374,0.002142
6.007050000001249,0.002171
6.019549999998735,0.002204
6.03204999999961,0.002225
6.044550000000484,0.002225
6.057050000001358,0.002216
6.069549999998845,0.002204
6.082049999999719,0.002191
6.094550000000594,0.002191
6.10704999999808,0.002196
6.119549999998955,0.002208
6.132049999999829,0.002212
6.144550000000703,0.0022
6.15704999999819,0.002163
6.169549999999064,0.002125
6.182049999999939,0.002092
6.194550000000813,0.002092
6.207049999998299,0.002113
6.219549999999174,0.002167
6.232050000000048,0.002229
6.244550000000922,0.002283
6.257049999998409,0.002307
6.269549999999283,0.002278
6.282050000000158,0.002204
6.294550000001032,0.002105
6.307049999998519,0.001993
6.319549999999393,0.001898
6.332050000000267,0.00184
6.344550000001142,0.001815
6.357049999998628,0.001819
6.369549999999503,0.001844
6.382050000000377,0.001856
6.394550000001251,0.001848
6.407049999998738,0.00179
6.419549999999612,0.001703
6.432050000000487,0.001604
6.444550000001361,0.001517
6.457049999998848,0.001451
6.469549999999722,0.001426
6.482050000000596,0.00143
6.494549999998083,0.001455
6.507049999998957,0.001467
6.519549999999832,0.001463
6.532050000000706,0.001434
6.544549999998193,0.001372
6.557049999999067,0.001269
6.569549999999941,0.001186
6.582050000000816,0.001095
6.594549999998302,0.001058
6.607049999999177,0.001045
6.619550000000051,0.001087
6.632050000000925,0.001174
6.644549999998412,0.001269
6.657049999999286,0.001389
6.669550000000161,0.001505
6.682050000001035,0.001587
6.694549999998522,0.001641
6.707049999999396,0.001645
6.71955000000027,0.001616
6.732050000001145,0.001558
6.744549999998631,0.00148
6.757049999999506,0.001414
6.76955000000038,0.001347
6.782050000001254,0.00131
6.794549999998741,0.001294
6.807049999999615,0.001306
6.819550000000489,0.001327
6.832050000001364,0.001364
6.84454999999885,0.001405
6.857049999999725,0.001463
6.869550000000599,0.001525
6.8820499999980855,0.001583
6.89454999999896,0.001621
6.907049999999834,0.001645
6.919550000000709,0.001629
6.932049999998195,0.001579
6.94454999999907,0.001513
6.957049999999944,0.001455
6.969550000000818,0.001438
6.982049999998305,0.001463
6.994549999999179,0.001554
7.007050000000054,0.001691
7.019550000000928,0.001856
7.0320499999984145,0.002009
7.044549999999289,0.002129
7.057050000000163,0.002212
7.069550000001038,0.002241
7.082049999998524,0.002233
7.094549999999399,0.002216
7.107050000000273,0.002204
7.119550000001147,0.002204
7.1320499999986335,0.002212
7.144549999999508,0.002229
7.157050000000383,0.002233
7.169550000001257,0.00222
7.1820499999987435,0.002196
7.194549999999618,0.002167
7.207050000000492,0.002142
7.219550000001367,0.002129
7.232049999998853,0.002125
7.244549999999728,0.002125
7.257050000000602,0.002117
7.269549999998088,0.002084
7.2820499999989625,0.002038
7.294549999999837,0.001997
7.307050000000712,0.001952
7.319549999998197,0.001927
7.3320499999990725,0.001918
7.344549999999947,0.001923
7.357050000000821,0.001931
7.369549999998307,0.001918
7.3820499999991815,0.001889
7.394550000000056,0.001836
7.407050000000931,0.001786
7.4195499999984165,0.001757
7.4320499999992915,0.001769
7.444550000000166,0.001819
7.45705000000104,0.001869
7.469549999998526,0.001906
7.482049999999401,0.00191
7.494550000000276,0.001856
7.50705000000115,0.001745
7.519549999998636,0.0016
7.5320499999995105,0.001467
7.544550000000385,0.001368
7.55705000000126,0.001347
7.5695499999987454,0.001401
7.5820499999996205,0.001501
7.594550000000495,0.001645
7.607050000001369,0.001765
7.619549999998855,0.001852
7.6320499999997296,0.001877
7.644550000000605,0.001848
7.65704999999809,0.001778
7.669549999998965,0.001687
7.6820499999998395,0.001616
7.694550000000714,0.001563
7.7070499999982,0.001538
7.719549999999074,0.001546
7.7320499999999495,0.001563
7.744550000000824,0.001579
7.75704999999831,0.001583
7.769549999999184,0.001575
7.7820500000000585,0.00155
7.794550000000934,0.001525
7.807049999998419,0.001521
7.819549999999294,0.001554
7.8320500000001685,0.001625
7.844550000001043,0.001724
7.857049999998529,0.00184
7.869549999999403,0.001956
7.8820500000002784,0.002022
7.894550000001153,0.002038
7.907049999998639,0.001985
7.919549999999513,0.00186
7.9320500000003875,0.001707
7.9445500000012625,0.001538
7.957049999998748,0.001405
7.969549999999622,0.00131
7.9820500000004975,0.001281
7.994550000001372,0.00131
8.007049999998857,0.001376
8.019549999999732,0.001459
8.032050000000607,0.001534
8.044549999998093,0.001604
8.057049999998968,0.001649
8.069549999999841,0.001691
8.082050000000716,0.00172
8.094549999998202,0.001745
8.107049999999077,0.001761
8.119549999999952,0.001774
8.132050000000826,0.001757
8.144549999998313,0.001732
8.157049999999186,0.001695
8.169550000000061,0.001683
8.182050000000936,0.001691
8.194549999998422,0.001749
8.207049999999297,0.001852
8.21955000000017,0.001989
8.232050000001045,0.002134
8.244549999998531,0.002258
8.257049999999406,0.002332
8.269550000000281,0.002345
8.282050000001155,0.002316
8.294549999998642,0.002254
8.307049999999515,0.00222
8.31955000000039,0.002216
8.332050000001265,0.002266
8.344549999998751,0.002365
8.357049999999626,0.002485
8.3695500000005,0.00258
8.382050000001374,0.00263
8.39454999999886,0.002618
8.407049999999735,0.002527
8.41955000000061,0.002365
8.432049999998096,0.002167
8.444549999998971,0.001976
8.457049999999844,0.001819
8.46955000000072,0.001712
8.482049999998205,0.001641
8.49454999999908,0.001621
8.507049999999955,0.001625
8.519550000000828,0.001637
8.532049999998316,0.001637
8.54454999999919,0.001612
8.557050000000064,0.001571
8.56955000000094,0.001505
8.582049999998425,0.001434
8.5945499999993,0.001339
8.607050000000173,0.001265
8.619550000001048,0.001199
8.632049999998534,0.001141
8.644549999999409,0.001095
8.657050000000284,0.00107
8.669550000001157,0.001066
8.682049999998645,0.001074
8.694549999999518,0.001091
8.707050000000393,0.001112
8.719550000001268,0.001116
8.732049999998754,0.00112
8.744549999999629,0.001087
8.757050000000502,0.001033
8.769550000001377,0.000992
8.782049999998863,0.000938
8.794549999999738,0.000917
8.807050000000611,0.00093
8.819549999998099,0.000992
8.832049999998972,0.001058
8.844549999999847,0.001128
8.857050000000722,0.001153
8.869549999998208,0.001124
8.882049999999083,0.001025
8.894549999999956,0.000884
8.907050000000831,0.000702
8.919549999998317,0.000541
8.932049999999192,0.000421
8.944550000000067,0.000375
8.95705000000094,0.000396
8.969549999998428,0.000483
8.982049999999301,0.000607
8.994550000000176,0.000743
9.007050000001051,0.000876
9.019549999998537,0.000979
9.032049999999412,0.00105
9.044550000000285,0.001091
9.05705000000116,0.001116
9.069549999998646,0.001099
9.082049999999521,0.001074
9.094550000000396,0.001037
9.10705000000127,0.000992
9.119549999998757,0.00095
9.13204999999963,0.000946
9.144550000000505,0.000979
9.15705000000138,0.001066
9.169549999998866,0.001207
9.182049999999741,0.001372
9.194550000000614,0.001542
9.207049999998102,0.001687
9.219549999998975,0.001778
9.23204999999985,0.001823
9.244550000000725,0.001815
9.25704999999821,0.001774
9.269549999999086,0.001732
9.282049999999959,0.001732
9.294550000000834,0.001782
9.30704999999832,0.001877
9.319549999999195,0.00203
9.33205000000007,0.002191
9.344550000000943,0.002357
9.35704999999843,0.002485
9.369549999999304,0.002556
9.382050000000179,0.002589
9.394550000001054,0.002572
9.40704999999854,0.002522
9.419549999999415,0.002465
9.432050000000288,0.002398
9.444550000001163,0.002332
9.457049999998649,0.002262
9.469549999999524,0.002196
9.482050000000399,0.002146
9.494550000001272,0.0021
9.50704999999876,0.002063
9.519549999999633,0.002038
9.532050000000508,0.00203
9.544550000001383,0.002022
9.557049999998869,0.001997
9.569549999999744,0.001939
9.582050000000617,0.001865
9.594549999998105,0.001757
9.607049999998978,0.001645
9.619549999999853,0.001554
9.632050000000728,0.001492
9.644549999998214,0.00148
9.657049999999089,0.001525
9.669549999999962,0.001596
9.682050000000837,0.00167
9.694549999998323,0.001724
9.707049999999198,0.001732
9.719550000000073,0.001687
9.732050000000946,0.001612
9.744549999998434,0.001505
9.757049999999307,0.001393
9.769550000000182,0.00129
9.782050000001057,0.001207
9.794549999998543,0.001112
9.807049999999418,0.001012
9.81955000000029,0.000892
9.832050000001166,0.000748
9.844549999998652,0.00059
9.857049999999527,0.000441
9.869550000000402,0.000354
9.882050000001275,0.000321
9.894549999998763,0.000367
9.907049999999636,0.000483
9.91955000000051,0.000632
9.932050000001386,0.000797
9.944549999998872,0.000925
9.957049999999745,0.001008
9.96955000000062,0.001033
9.982049999998106,0.001025
9.99454999999898,0.001004
10.007049999999856,0.001
10.019550000000729,0.001025
10.032049999998216,0.001083
10.04454999999909,0.001153
10.057049999999965,0.001219
10.06955000000084,0.001261
10.082049999998326,0.001261
10.0945499999992,0.001223
10.107050000000074,0.001174
10.119550000000949,0.001132
10.132049999998435,0.001116
10.14454999999931,0.001145
10.157050000000185,0.001227
10.169550000001058,0.001335
10.182049999998545,0.001447
10.194549999999419,0.00155
10.207050000000294,0.001604
10.219550000001169,0.001621
10.232049999998654,0.001604
10.24454999999953,0.001575
10.257050000000403,0.00155
10.269550000001278,0.001538
10.282049999998764,0.001558
10.294549999999639,0.001596
10.307050000000514,0.001645
10.319550000001387,0.001683
10.332049999998874,0.001712
10.344549999999748,0.001736
10.357050000000623,0.001761
10.369549999998108,0.00179
10.382049999998983,0.001836
10.394549999999859,0.001885
10.407050000000732,0.001947
10.41954999999822,0.001989
10.432049999999093,0.002026
10.444549999999968,0.002034
10.457050000000843,0.002022
10.469549999998328,0.001997
10.482049999999203,0.001968
10.494550000000077,0.001927
10.507050000000952,0.001898
10.519549999998437,0.001885
10.532049999999312,0.001869
10.544550000000187,0.00186
10.55705000000106,0.001869
10.569549999998548,0.001877
10.582049999999422,0.001894
10.594550000000297,0.001923
10.607050000001172,0.001956
10.619549999998657,0.001993
10.632049999999532,0.00203
10.644550000000406,0.002063
10.65705000000128,0.002092
10.669549999998766,0.002105
10.682049999999641,0.002109
10.694550000000516,0.0021
10.70705000000139,0.002076
10.719549999998877,0.002026
10.73204999999975,0.001989
10.744550000000626,0.001931
10.757049999998111,0.001848
10.769549999998986,0.001757
10.782049999999861,0.001633
10.794550000000735,0.001484
10.807049999998222,0.001318
10.819549999999095,0.001145
10.83204999999997,0.000983
10.844550000000845,0.000859
10.857049999998331,0.000789
10.869549999999206,0.000768
10.88205000000008,0.000793
10.894550000000955,0.00083
10.90704999999844,0.000872
10.919549999999315,0.000876
10.93205000000019,0.000839
10.944550000001064,0.000772
10.957049999998551,0.00071
10.969549999999424,0.000648
10.9820500000003,0.000615
10.994550000001174,0.000607
11.00704999999866,0.000628
11.019549999999535,0.000657
11.032050000000408,0.000673
11.044550000001284,0.000685
11.05704999999877,0.000698
11.069549999999644,0.000723
11.08205000000052,0.000776
11.094550000001393,0.000843
11.107049999998878,0.000917
11.119549999999753,0.000975
11.132050000000628,0.000975
11.144549999998114,0.000913
11.15704999999899,0.000801
11.169549999999862,0.000657
11.182050000000737,0.000524
11.194549999998223,0.000454
11.207049999999098,0.000466
11.219549999999973,0.000561
11.232050000000847,0.000702
11.244549999998334,0.000859
11.257049999999207,0.000983
11.269550000000082,0.001045
11.282050000000957,0.001058
11.294549999998443,0.00105
11.307049999999318,0.001054
11.319550000000191,0.001107
11.332050000001066,0.001219
11.344549999998552,0.001385
11.357049999999427,0.001571
11.369550000000302,0.001741
11.382050000001176,0.001869
11.394549999998663,0.001947
11.407049999999536,0.001968
11.419550000000411,0.001968
11.432050000001286,0.001968
11.444549999998772,0.001989
11.457049999999647,0.002034
11.46955000000052,0.00208
11.482050000001395,0.002129
11.494549999998881,0.00215
11.507049999999756,0.002138
11.519550000000631,0.002105
11.532049999998117,0.002063
11.544549999998992,0.002026
11.557049999999865,0.002009
11.56955000000074,0.002022
11.582049999998226,0.002072
11.594549999999101,0.002163
11.607049999999976,0.002266
11.61955000000085,0.00239
11.632049999998337,0.002514
11.64454999999921,0.002618
11.657050000000085,0.002671
11.66955000000096,0.002676
11.682049999998446,0.002593
11.694549999999321,0.002456
11.707050000000194,0.002274
11.71955000000107,0.002063
11.732049999998555,0.001898
11.74454999999943,0.001782
11.757050000000305,0.001745
11.769550000001178,0.001778
11.782049999998666,0.001848
11.79454999999954,0.001927
11.807050000000414,0.001968
11.81955000000129,0.001976
11.832049999998775,0.001923
11.84454999999965,0.001836
11.857050000000523,0.001716
11.869550000001398,0.001604
11.882049999998884,0.001501
11.894549999999759,0.001405
11.907050000000634,0.001314
11.91954999999812,0.001236
11.932049999998995,0.001149
11.944549999999868,0.001099
11.957050000000743,0.001074
11.969549999998229,0.001095
11.982049999999104,0.001178
11.994549999999979,0.001294
12.007050000000852,0.001422
12.01954999999834,0.001538
12.032049999999213,0.001604
12.044550000000088,0.001608
12.057050000000963,0.001538
12.069549999998449,0.001434
12.082049999999324,0.001323
12.094550000000197,0.00124
12.107050000001072,0.001215
12.119549999998558,0.001244
12.132049999999433,0.001331
12.144550000000308,0.001418
12.157050000001181,0.001521
12.169549999998669,0.001571
12.182049999999542,0.001583
12.194550000000417,0.001546
12.207050000001292,0.00148
12.219549999998778,0.001414
12.232049999999653,0.001356
12.244550000000526,0.001327
12.257050000001401,0.001339
12.269549999998887,0.001364
12.282049999999762,0.001418
12.294550000000635,0.001463
12.307049999998123,0.001509
12.319549999998996,0.001525
12.332049999999871,0.001525
12.344550000000746,0.001509
12.357049999998232,0.001488
12.369549999999107,0.001455
12.38204999999998,0.001418
12.394550000000855,0.001393
12.40704999999834,0.001372
12.419549999999216,0.001352
12.43205000000009,0.001364
12.444550000000964,0.001397
12.457049999998452,0.001455
12.469549999999325,0.001542
12.4820500000002,0.001625
12.494550000001075,0.001691
12.50704999999856,0.001741
12.519549999999436,0.001749
12.532050000000309,0.001728
12.544550000001184,0.001691
12.55704999999867,0.001666
12.569549999999545,0.001666
12.58205000000042,0.001695
12.594550000001293,0.001765
12.60704999999878,0.001844
12.619549999999654,0.00191
12.632050000000529,0.001939
12.644550000001404,0.001939
12.65704999999889,0.001906
12.669549999999765,0.001856
12.682050000000638,0.001832
12.694549999998126,0.001848
12.707049999998999,0.001906
12.719549999999874,0.001993
12.732050000000749,0.002088
12.744549999998235,0.002171
12.75704999999911,0.002208
12.769549999999983,0.0022
12.782050000000858,0.002158
12.794549999998344,0.002096
12.807049999999219,0.002038
12.819550000000094,0.002018
12.832050000000967,0.002014
12.844549999998454,0.002038
12.857049999999328,0.002084
12.869550000000203,0.002134
12.882050000001078,0.002167
12.894549999998564,0.002179
12.907049999999439,0.002191
12.919550000000312,0.002179
12.932050000001187,0.00215
12.944549999998673,0.002121
12.957049999999548,0.00208
12.969550000000423,0.00203
12.982050000001296,0.001985
12.994549999998783,0.001952
13.007049999999657,0.001935
13.019550000000532,0.001947
13.032050000001407,0.001972
13.044549999998893,0.002001
13.057049999999768,0.002022
13.06955000000064,0.001997
13.082049999998128,0.001935
13.094549999999002,0.001832
13.107049999999877,0.001712
13.119550000000752,0.001604
13.132049999998237,0.001542
13.144549999999112,0.001521
13.157049999999986,0.001554
13.16955000000086,0.001633
13.182049999998346,0.001703
13.194549999999222,0.001753
13.207050000000097,0.001749
13.21955000000097,0.001687
13.232049999998457,0.001575
13.24454999999933,0.001426
13.257050000000206,0.001285
13.26955000000108,0.001161
13.282049999998566,0.001107
13.294549999999441,0.00112
13.307050000000315,0.001203
13.31955000000119,0.001339
13.332049999998675,0.001505
13.34454999999955,0.001674
13.357050000000426,0.00179
13.369550000001299,0.00186
13.382049999998785,0.00184
13.39454999999966,0.001782
13.407050000000535,0.001691
13.419550000001408,0.001604
13.432049999998895,0.001554
13.444549999999769,0.001554
13.457050000000644,0.001629
13.46954999999813,0.001736
13.482049999999004,0.001856
13.49454999999988,0.001956
13.507050000000753,0.00203
13.51954999999824,0.002051
13.532049999999114,0.002043
13.544549999999989,0.002022
13.557050000000864,0.002001
13.56954999999835,0.002026
13.582049999999224,0.002076
13.594550000000098,0.002179
13.607050000000973,0.002311
13.619549999998458,0.002448
13.632049999999333,0.002572
13.644550000000208,0.002655
13.657050000001082,0.002721
13.66954999999857,0.002742
13.682049999999442,0.00275
13.694550000000318,0.002762
13.707050000001193,0.0028
13.719549999998678,0.002866
13.732049999999553,0.002969
13.744550000000427,0.003102
13.757050000001302,0.003226
13.769549999998787,0.003342
13.782049999999662,0.00342
13.794550000000537,0.003437
13.80705000000141,0.003387
13.819549999998898,0.003288
13.832049999999771,0.003156
13.844550000000647,0.003011
13.857049999998132,0.002878
13.869549999999007,0.002787
13.882049999999882,0.002725
13.894550000000756,0.002709
13.907049999998243,0.002709
13.919549999999116,0.002717
13.932049999999991,0.002725
13.944550000000866,0.002709
13.957049999998352,0.002663
13.969549999999227,0.002601
13.9820500000001,0.002539
13.994550000000975,0.002489
14.007049999998461,0.002444
14.019549999999336,0.002415
14.032050000000211,0.002411
14.044550000001085,0.002398
14.057049999998572,0.002378
14.069549999999445,0.002328
14.08205000000032,0.002233
14.094550000001195,0.002121
14.107049999998681,0.001997
14.119549999999556,0.001873
14.13205000000043,0.001782
14.144550000001304,0.001741
14.15704999999879,0.001745
14.169549999999665,0.001786
14.18205000000054,0.001844
14.194550000001414,0.001894
14.207049999998901,0.001906
14.219549999999774,0.001877
14.23205000000065,0.001807
14.244549999998135,0.001707
14.25704999999901,0.001604
14.269549999999885,0.001525
14.282050000000758,0.001476
14.294549999998246,0.001455
14.30704999999912,0.001451
14.319549999999994,0.001451
14.33205000000087,0.001443
14.344549999998355,0.001422
14.35704999999923,0.001397
14.369550000000103,0.001376
14.382050000000978,0.001347
14.394549999998464,0.001352
14.407049999999339,0.001364
14.419550000000214,0.001381
14.432050000001087,0.001389
14.444549999998575,0.001372
14.457049999999448,0.001343
14.469550000000323,0.00131
14.482050000001198,0.001265
14.494549999998684,0.001223
14.507049999999559,0.001199
14.519550000000432,0.001207
14.532050000001307,0.001236
14.544549999998793,0.001302
14.557049999999668,0.001376
14.569550000000541,0.001476
14.582050000001416,0.001587
14.594549999998902,0.001695
14.607049999999777,0.001803
14.619550000000652,0.001885
14.632049999998138,0.001956
14.644549999999013,0.002018
14.657049999999886,0.002088
14.669550000000761,0.002146
14.682049999998247,0.002216
14.694549999999122,0.002307
14.707049999999997,0.002407
14.71955000000087,0.002506
14.732049999998358,0.002597
14.744549999999231,0.002684
14.757050000000106,0.002754
14.769550000000981,0.002779
14.782049999998467,0.002787
14.794549999999342,0.002762
14.807050000000215,0.002705
14.81955000000109,0.002622
14.832049999998576,0.002522
14.844549999999451,0.002423
14.857050000000326,0.002332
14.8695500000012,0.002262
14.882049999998687,0.002225
14.89454999999956,0.002204
14.907050000000435,0.002204
14.91955000000131,0.002191
14.932049999998796,0.002183
14.944549999999671,0.002167
14.957050000000544,0.002146
14.96955000000142,0.002125
14.982049999998905,0.002109
14.99454999999978,0.002105
15.007050000000655,0.002109
15.01954999999814,0.002113
15.032049999999016,0.002105
15.044549999999889,0.002096
15.057050000000764,0.002067
15.06954999999825,0.00203
15.082049999999125,0.002014
15.09455,0.002005
15.107050000000873,0.002014
15.11954999999836,0.002047
15.132049999999234,0.002084
15.144550000000109,0.002105
15.157050000000984,0.002096
15.16954999999847,0.002055
15.182049999999345,0.00198
15.194550000000218,0.001877
15.207050000001093,0.001769
15.219549999998579,0.001699
15.232049999999454,0.00167
15.244550000000329,0.001683
15.257050000001202,0.001732
15.26954999999869,0.001794
15.282049999999563,0.001848
15.294550000000438,0.001873
15.307050000001313,0.00186
15.319549999998799,0.001807
15.332049999999674,0.001732
15.344550000000547,0.001649
15.357050000001422,0.001571
15.369549999998908,0.001517
15.382049999999783,0.001484
15.394550000000658,0.001472
15.407049999998144,0.001459
15.419549999999019,0.001451
15.432049999999892,0.00143
15.444550000000767,0.001405
15.457049999998253,0.001393
15.469549999999128,0.001381
15.482050000000003,0.001385
15.494550000000876,0.001381
15.507049999998364,0.001356
15.519549999999237,0.001314
15.532050000000112,0.001248
15.544550000000987,0.001136
15.557049999998473,0.001012
15.569549999999348,0.000905
15.582050000000221,0.000826
15.594550000001096,0.000814
15.607049999998582,0.000876
15.619549999999457,0.001004
15.632050000000332,0.001165
15.644550000001205,0.001356
15.657049999998693,0.001509
15.669549999999566,0.001604
15.68205000000044,0.001633
15.694550000001316,0.001596
15.707049999998802,0.001525
15.719549999999675,0.00143
15.73205000000055,0.001343
15.744550000001425,0.001327
15.75704999999891,0.001364
15.769549999999786,0.00148
15.782050000000659,0.001637
15.794549999998146,0.001819
15.80704999999902,0.001976
15.819549999999895,0.0021
15.83205000000077,0.002163
15.844549999998256,0.002154
15.85704999999913,0.0021
15.869550000000004,0.002009
15.882050000000879,0.001918
15.894549999998365,0.001844
15.90704999999924,0.001811
15.919550000000115,0.001815
15.932050000000988,0.00186
15.944549999998475,0.001935
15.957049999999349,0.00203
15.969550000000224,0.002121
15.982050000001099,0.002216
15.994549999998585,0.002299
16.00704999999946,0.002357
16.019550000000333,0.002386
16.03205000000121,0.002361
16.044549999998694,0.002287
16.05704999999957,0.002179
16.069550000000444,0.002034
16.082050000001317,0.001914
16.094549999998804,0.001815
16.107049999999678,0.001782
16.119550000000554,0.001786
16.132050000001428,0.001852
16.144549999998915,0.001927
16.15704999999979,0.001997
16.169550000000662,0.002026
16.18204999999815,0.002018
16.194549999999023,0.001972
16.2070499999999,0.001906
16.219550000000773,0.001869
16.23204999999826,0.001856
16.244549999999133,0.001885
16.257050000000007,0.001939
16.269550000000883,0.001993
16.282049999998367,0.00203
16.29454999999924,0.002026
16.307050000000118,0.001989
16.31955000000099,0.001927
16.33204999999848,0.001856
16.34454999999935,0.001786
16.357050000000225,0.001732
16.3695500000011,0.001707
16.382049999998586,0.001687
16.394549999999462,0.001658
16.407050000000336,0.001621
16.41955000000121,0.001583
16.432049999998696,0.00155
16.44454999999957,0.00153
16.457050000000446,0.001542
16.46955000000132,0.001579
16.482049999998807,0.001633
16.49454999999968,0.001699
16.507050000000554,0.001736
16.51955000000143,0.001736
16.532049999998915,0.001687
16.54454999999979,0.001604
16.557050000000665,0.00148
16.569549999998152,0.001368
16.582049999999025,0.001285
16.5945499999999,0.001248
16.607050000000775,0.001269
16.61954999999826,0.001331
16.632049999999136,0.001418
16.64455000000001,0.001525
16.657050000000883,0.001604
16.66954999999837,0.001654
16.682049999999244,0.001695
16.69455000000012,0.001716
16.707050000000994,0.001736
16.71954999999848,0.001765
16.732049999999354,0.001803
16.744550000000228,0.001844
16.757050000001104,0.001881
16.76954999999859,0.00191
16.782049999999465,0.001923
16.79455000000034,0.001931
16.80705000000121,0.001947
16.8195499999987,0.001972
16.832049999999573,0.002018
16.84455000000045,0.002096
16.857050000001323,0.002167
16.86954999999881,0.002237
16.882049999999683,0.002274
16.894550000000557,0.002287
16.907050000001433,0.002266
16.919549999998917,0.002233
16.932049999999794,0.00222
16.944550000000667,0.002225
16.957049999998155,0.002249
16.96954999999903,0.002295
16.9820499999999,0.002353
16.99455000000078,0.002407
17.007049999998262,0.002436
17.01954999999914,0.002452
17.032050000000012,0.002427
17.044550000000886,0.002394
17.057049999998373,0.002336
17.069549999999246,0.002254
17.082050000000123,0.002167
17.094550000000996,0.002047
17.107049999998484,0.001943
17.119549999999357,0.001865
17.13205000000023,0.001811
17.144550000001107,0.001798
17.15704999999859,0.001827
17.169549999999468,0.001889
17.18205000000034,0.001956
17.194550000001215,0.002018
17.207049999998702,0.002022
17.219549999999575,0.00198
17.232050000000452,0.001873
17.244550000001325,0.001736
17.257049999998813,0.001567
17.269549999999686,0.001401
17.28205000000056,0.001236
17.294550000001436,0.001083
17.30704999999892,0.000963
17.319549999999797,0.000884
17.33205000000067,0.000843
17.344549999998158,0.000855
17.35704999999903,0.000925
17.369549999999904,0.001041
17.38205000000078,0.001199
17.394549999998265,0.001372
17.407049999999142,0.001517
17.419550000000015,0.001629
17.43205000000089,0.001687
17.444549999998376,0.001683
17.45704999999925,0.001629
17.469550000000126,0.001571
17.482050000001,0.00153
17.494549999998487,0.001509
17.50704999999936,0.001538
17.519550000000233,0.001592
17.53205000000111,0.001649
17.544549999998594,0.001703
17.55704999999947,0.001732
17.569550000000344,0.001749
17.582050000001217,0.001732
17.594549999998705,0.001716
17.607049999999578,0.001703
17.619550000000455,0.001703
17.63205000000133,0.001687
17.644549999998816,0.001649
17.65704999999969,0.001592
17.669550000000562,0.001509
17.68205000000144,0.001397
17.694549999998923,0.00131
17.7070499999998,0.001252
17.719550000000673,0.001252
17.73204999999816,0.001323
17.744549999999034,0.001438
17.757049999999907,0.001558
17.769550000000784,0.001658
17.782049999998268,0.001699
17.794549999999145,0.001662
17.807050000000018,0.001571
17.81955000000089,0.001447
17.83204999999838,0.001327
17.844549999999252,0.001248
17.85705000000013,0.00124
17.869550000001002,0.001285
17.88204999999849,0.001364
17.894549999999363,0.001467
17.907050000000236,0.00155
17.919550000001113,0.001612
17.932049999998597,0.001654
17.944549999999474,0.001699
17.957050000000347,0.001753
17.96955000000122,0.001844
17.982049999998708,0.001947
17.99454999999958,0.002072
18.007050000000458,0.002175
18.01955000000133,0.002241
18.03204999999882,0.002274
18.044549999999692,0.002266
18.057050000000565,0.002245
18.069550000001442,0.002216
18.082049999998926,0.002208
18.094549999999803,0.00222
18.107050000000676,0.002229
18.119549999998164,0.002237
18.132049999999037,0.002216
18.14454999999991,0.002183
18.157050000000787,0.002125
18.16954999999827,0.002059
18.182049999999148,0.001997
18.19455000000002,0.001947
18.207050000000894,0.001894
18.21954999999838,0.001827
18.232049999999255,0.001753
18.24455000000013,0.001666
18.257050000001005,0.001575
18.269549999998492,0.001513
18.282049999999366,0.001496
18.29455000000024,0.001534
18.307050000001116,0.001621
18.3195499999986,0.001716
18.332049999999477,0.001794
18.34455000000035,0.001815
18.357050000001223,0.001765
18.36954999999871,0.001674
18.382049999999584,0.001534
18.39455000000046,0.001414
18.407050000001334,0.001335
18.41954999999882,0.001331
18.432049999999695,0.001389
18.444550000000568,0.001476
18.457050000001445,0.001571
18.46954999999893,0.001629
18.482049999999806,0.001658
18.49455000000068,0.001654
18.507049999998166,0.001637
18.51954999999904,0.001633
18.532049999999913,0.001662
18.54455000000079,0.001707
18.557049999998274,0.001761
18.569549999999147,0.001798
18.582050000000024,0.001803
18.594550000000897,0.001778
18.607049999998384,0.001736
18.619549999999258,0.001699
18.63205000000013,0.001674
18.644550000001008,0.001678
18.657049999998492,0.00172
18.66954999999937,0.001749
18.682050000000242,0.001778
18.694550000001115,0.001778
18.707049999998603,0.001757
18.719549999999476,0.001712
18.732050000000353,0.001658
18.744550000001226,0.001616
18.757049999998713,0.001583
18.769549999999587,0.001558
18.78205000000046,0.001542
18.794550000001337,0.00153
18.80704999999882,0.001521
18.819549999999698,0.001542
18.83205000000057,0.001583
18.844550000001444,0.001674
18.85704999999893,0.001803
18.869549999999805,0.001947
18.88205000000068,0.002072
18.894549999998166,0.002167
18.907049999999042,0.0022
18.919549999999916,0.002163
18.93205000000079,0.00208
18.944549999998276,0.001964
18.95704999999915,0.001873
18.969550000000027,0.001803
18.9820500000009,0.001778
18.994549999998387,0.001803
19.00704999999926,0.001836
19.019550000000134,0.001881
19.03205000000101,0.001914
19.044549999998495,0.001935
19.05704999999937,0.001976
19.069550000000245,0.002034
19.082050000001118,0.002125
19.094549999998605,0.002237
19.10704999999948,0.002369
19.119550000000356,0.002469
19.13205000000123,0.002535
19.144549999998716,0.002543
19.15704999999959,0.00251
19.169550000000463,0.002431
19.18205000000134,0.002365
19.194549999998824,0.002316
19.2070499999997,0.002287
19.219550000000574,0.002278
19.232050000001447,0.002266
19.244549999998934,0.002241
19.257049999999808,0.002179
19.269550000000685,0.002084
19.28204999999817,0.00196
19.294549999999045,0.001844
19.30704999999992,0.001749
19.319550000000792,0.001691
19.33204999999828,0.001666
19.344549999999153,0.001649
19.35705000000003,0.001625
19.369550000000903,0.001583
19.38204999999839,0.001525
19.394549999999263,0.001463
19.407050000000137,0.001422
19.419550000001014,0.001418
19.432049999998497,0.001451
19.444549999999374,0.001521
19.457050000000248,0.001616
19.46955000000112,0.001683
19.48204999999861,0.001712
19.49454999999948,0.001695
19.50705000000036,0.001637
19.51955000000123,0.001583
19.53204999999872,0.001554
19.544549999999592,0.001575
19.557050000000466,0.001662
19.569550000001342,0.00179
19.582049999998826,0.001914
19.594549999999703,0.002009
19.607050000000577,0.002047
19.61955000000145,0.002022
19.632049999998937,0.001968
19.64454999999981,0.001918
19.657050000000687,0.001898
19.66954999999817,0.001943
19.682049999999048,0.002047
19.69454999999992,0.002179
19.707050000000795,0.002303
19.719549999998282,0.002353
19.732049999999155,0.00234
19.744550000000032,0.002249
19.757050000000905,0.0021
19.769549999998393,0.001935
19.782049999999266,0.001807
19.79455000000014,0.00172
19.807050000001016,0.001695
19.8195499999985,0.001707
19.832049999999377,0.001749
19.84455000000025,0.001782
19.857050000001124,0.00179
19.86954999999861,0.001769
19.882049999999484,0.001741
19.89455000000036,0.001707
19.907050000001234,0.001687
19.919549999998722,0.001658
19.932049999999595,0.001641
19.94455000000047,0.001612
19.957050000001345,0.001579
19.96954999999883,0.001534
19.982049999999706,0.001488
19.99455000000058,0.001459
20.007049999998067,0.001451
20.01954999999894,0.001472
20.032049999999813,0.001505
20.04455000000069,0.001521
20.057049999998174,0.001513
20.06954999999905,0.001467
20.082049999999924,0.001372
20.094550000000797,0.001269
20.107049999998285,0.001157
20.11954999999916,0.001095
20.132050000000035,0.001079
20.14455000000091,0.001124
20.157049999998396,0.001215
20.16954999999927,0.001347
20.182050000000142,0.001463
20.19455000000102,0.001546
20.207049999998503,0.001583
20.21954999999938,0.001579
20.232050000000253,0.001538
20.244550000001126,0.001476
20.257049999998614,0.001422
20.269549999999487,0.001368
20.282050000000364,0.001327
20.294550000001237,0.001302
20.307049999998725,0.001294
20.319549999999598,0.001306
20.33205000000047,0.001331
20.344550000001348,0.001385
20.357049999998832,0.001451
20.36954999999971,0.001538
20.382050000000582,0.001629
20.39454999999807,0.001707
20.407049999998943,0.001774
20.419549999999816,0.001794
20.432050000000693,0.001782
20.444549999998177,0.001753
20.457049999999054,0.001712
20.469549999999927,0.001678
20.4820500000008,0.001662
20.494549999998288,0.001674
20.50704999999916,0.001699
20.519550000000038,0.001728
20.53205000000091,0.001736
20.5445499999984,0.001724
20.557049999999272,0.001687
20.569550000000145,0.001625
20.582050000001022,0.001554
20.594549999998506,0.001501
20.607049999999383,0.001492
20.619550000000256,0.001509
20.63205000000113,0.001571
20.644549999998617,0.001645
20.65704999999949,0.001741
20.669550000000367,0.001819
20.68205000000124,0.001885
20.694549999998728,0.001923
20.7070499999996,0.001956
20.719550000000474,0.001968
20.73205000000135,0.001985
20.744549999998835,0.001993
20.757049999999712,0.002009
20.769550000000585,0.002005
20.782049999998073,0.001997
20.794549999998946,0.001989
20.80704999999982,0.001976
20.819550000000696,0.001972
20.83204999999818,0.001997
20.844549999999057,0.002043
20.85704999999993,0.002105
20.869550000000803,0.002191
20.88204999999829,0.002258
20.894549999999164,0.002291
20.907050000000037,0.002299
20.919550000000914,0.002258
20.932049999998398,0.002196
20.944549999999275,0.002134
20.957050000000148,0.002076
20.96955000000102,0.00203
20.98204999999851,0.002009
20.994549999999382,0.001985
21.00705000000026,0.001964
21.019550000001132,0.001902
21.03204999999862,0.001832
21.044549999999493,0.001732
21.057050000000366,0.001662
21.069550000001243,0.001625
21.082049999998727,0.001641
21.094549999999604,0.001728
21.107050000000477,0.001865
21.11955000000135,0.002022
21.132049999998838,0.002171
21.14454999999971,0.002262
21.157050000000588,0.002258
21.169549999998072,0.002175
21.18204999999895,0.002026
21.194549999999822,0.001836
21.207050000000695,0.001641
21.219549999998183,0.001492
21.232049999999056,0.001401
21.244549999999933,0.00136
21.257050000000806,0.001368
21.269549999998294,0.001405
21.282049999999167,0.001455
21.29455000000004,0.001505
21.307050000000917,0.001542
21.3195499999984,0.001567
21.332049999999278,0.001583
21.34455000000015,0.001579
21.357050000001024,0.001583
21.36954999999851,0.001571
21.382049999999385,0.001563
21.39455000000026,0.001558
21.407050000001135,0.001571
21.419549999998623,0.0016
21.432049999999496,0.001629
21.44455000000037,0.001666
21.457050000001246,0.001683
21.46954999999873,0.001662
21.482049999999607,0.001608
21.49455000000048,0.001509
21.507050000001353,0.001381
21.51954999999884,0.001244
21.532049999999714,0.001141
21.54455000000059,0.001074
21.557049999998075,0.001058
21.56954999999895,0.001091
21.582049999999825,0.001145
21.594550000000698,0.001211
21.607049999998186,0.001273
21.61954999999906,0.001285
21.632049999999936,0.001273
21.64455000000081,0.001219
21.657049999998296,0.001153
21.66954999999917,0.001095
21.682050000000043,0.001054
21.69455000000092,0.001062
21.707049999998404,0.001099
21.71954999999928,0.001165
21.732050000000154,0.001261
21.744550000001027,0.001347
21.757049999998515,0.001422
21.769549999999388,0.001488
21.782050000000265,0.001521
21.794550000001138,0.001542
21.807049999998625,0.001558
21.8195499999995,0.001575
21.832050000000372,0.001625
21.84455000000125,0.001703
21.857049999998733,0.00179
21.86954999999961,0.001894
21.882050000000483,0.00198
21.894550000001356,0.002047
21.907049999998844,0.002088
21.919549999999717,0.002109
21.932050000000594,0.002138
21.944549999998078,0.002175
21.957049999998954,0.002241
21.969549999999828,0.002324
21.9820500000007,0.002407
21.99454999999819,0.00246
22.00704999999906,0.002473
22.01954999999994,0.002436
22.03205000000081,0.002345
22.0445499999983,0.002254
22.057049999999172,0.002183
22.069550000000046,0.002171
22.082050000000923,0.00222
22.094549999998407,0.002311
22.107049999999283,0.002423
22.119550000000157,0.002514
22.13205000000103,0.002551
22.144549999998517,0.002522
22.15704999999939,0.00244
22.169550000000267,0.00234
22.18205000000114,0.002249
22.194549999998628,0.0022
22.2070499999995,0.00222
22.219550000000375,0.002278
22.23205000000125,0.002361
22.244549999998736,0.002419
22.257049999999612,0.002444
22.269550000000486,0.002411
22.28205000000136,0.002349
22.294549999998846,0.002266
22.30704999999972,0.0022
22.319550000000596,0.002154
22.33204999999808,0.00215
22.344549999998957,0.002171
22.35704999999983,0.002187
22.369550000000704,0.002187
22.38204999999819,0.002163
22.394549999999064,0.002105
22.40704999999994,0.002022
22.419550000000815,0.001931
22.432049999998302,0.00184
22.444549999999175,0.001769
22.45705000000005,0.001691
22.469550000000925,0.001625
22.48204999999841,0.001554
22.494549999999286,0.00148
22.50705000000016,0.001401
22.519550000001033,0.001327
22.53204999999852,0.001261
22.544549999999393,0.001215
22.55705000000027,0.001174
22.569550000001144,0.001157
22.58204999999863,0.001124
22.594549999999504,0.001099
22.607050000000378,0.001054
22.619550000001254,0.001
22.63204999999874,0.000959
22.644549999999615,0.000946
22.65705000000049,0.000959
22.66955000000136,0.001008
22.68204999999885,0.001074
22.694549999999722,0.001124
22.7070500000006,0.001157
22.719549999998083,0.001161
22.73204999999896,0.001112
22.744549999999833,0.00105
22.757050000000707,0.000988
22.769549999998194,0.00095
22.782049999999067,0.000938
22.794549999999944,0.000963
22.807050000000817,0.001025
22.819549999998305,0.001091
22.832049999999178,0.001165
22.84455000000005,0.001227
22.85705000000093,0.001277
22.869549999998412,0.001302
22.88204999999929,0.001327
22.894550000000162,0.001339
22.907050000001036,0.001343
22.919549999998523,0.001356
22.932049999999396,0.001364
22.944550000000273,0.001385
22.957050000001146,0.001414
22.969549999998634,0.001463
22.982049999999507,0.001538
22.99455000000038,0.001637
23.007050000001257,0.001745
23.01954999999874,0.001844
23.032049999999618,0.001923
23.04455000000049,0.001972
23.057050000001365,0.001993
23.069549999998852,0.002001
23.082049999999725,0.002018
23.094550000000602,0.002043
23.107049999998086,0.002096
23.119549999998963,0.002175
23.132049999999836,0.002249
23.14455000000071,0.00232
23.157049999998197,0.002353
23.16954999999907,0.002357
23.182049999999943,0.002345
23.19455000000082,0.002307
23.207049999998304,0.002274
23.21954999999918,0.002254
23.232050000000054,0.00222
23.244550000000928,0.0022
23.257049999998415,0.002154
23.26954999999929,0.0021
23.282050000000165,0.00203
23.29455000000104,0.001956
23.307049999998526,0.001906
23.3195499999994,0.001902
23.332050000000272,0.001939
23.34455000000115,0.002001
23.357049999998633,0.002084
23.36954999999951,0.002154
23.382050000000383,0.002196
23.394550000001257,0.002196
23.407049999998744,0.002167
23.419549999999617,0.002125
23.432050000000494,0.002084
23.444550000001367,0.002034
23.457049999998855,0.002018
23.469549999999728,0.001993
23.4820500000006,0.001964
23.49454999999809,0.001935
23.507049999998962,0.001898
23.51954999999984,0.00186
23.532050000000712,0.001836
23.5445499999982,0.001832
23.557049999999073,0.001848
23.569549999999946,0.001877
23.582050000000823,0.001889
23.594549999998307,0.001885
23.607049999999184,0.001832
23.619550000000057,0.001757
23.63205000000093,0.00167
23.644549999998418,0.001579
23.65704999999929,0.001513
23.669550000000168,0.001467
23.68205000000104,0.001426
23.69454999999853,0.001385
23.707049999999402,0.001339
23.719550000000275,0.001244
23.732050000001152,0.001107
23.744549999998636,0.000963
23.757049999999513,0.00083
23.769550000000386,0.000706
23.78205000000126,0.000623
23.794549999998747,0.000582
23.80704999999962,0.000574
23.819550000000497,0.000574
23.83205000000137,0.000545
23.844549999998858,0.000541
23.85704999999973,0.000553
23.869550000000604,0.000594
23.88204999999809,0.00064
23.894549999998965,0.000768
23.907049999999842,0.000946
23.919550000000715,0.001132
23.932049999998203,0.001298
23.944549999999076,0.001438
23.95704999999995,0.001546
23.969550000000826,0.001587
23.98204999999831,0.0016
23.994549999999187,0.001645
24.00705000000006,0.001774
24.019550000000933,0.001956
24.03204999999842,0.002233
24.044549999999294,0.002622
24.05705000000017,0.00311
24.069550000001044,0.003611
24.08204999999853,0.004128
24.094549999999405,0.004653
24.107050000000278,0.005179
24.119550000001155,0.005655
24.13204999999864,0.00611
24.144549999999516,0.006573
24.15705000000039,0.007057
24.169550000001262,0.007537
24.18204999999875,0.008046
24.194549999999623,0.008584
24.2070500000005,0.009175
24.219550000001373,0.009755
24.23204999999886,0.010334
24.244549999999734,0.010934
24.257050000000607,0.011526
24.269549999998095,0.012043
24.282049999998968,0.012531
24.294549999999845,0.012986
24.307050000000718,0.013412
24.319549999998205,0.013797
24.33204999999908,0.014153
24.344549999999952,0.014504
24.35705000000083,0.014856
24.369549999998313,0.015154
24.38204999999919,0.015415
24.394550000000063,0.015651
24.407050000000936,0.015828
24.419549999998424,0.015915
24.432049999999297,0.015961
24.444550000000174,0.015982
24.457050000001047,0.015986
24.469549999998534,0.015948
24.482049999999408,0.015928
24.49455000000028,0.015928
24.507050000001158,0.015932
24.51954999999864,0.015886
24.53204999999952,0.015799
24.54455000000039,0.015675
24.557050000001265,0.015502
24.569549999998753,0.015249
24.582049999999626,0.01498
24.594550000000503,0.014724
24.607050000001376,0.014488
24.619549999998863,0.014277
24.632049999999737,0.014107
24.64455000000061,0.013967
24.657049999998097,0.013822
24.66954999999897,0.013656
24.682049999999848,0.01347
24.69455000000072,0.013247
24.70704999999821,0.013019
24.71954999999908,0.012808
24.732049999999955,0.012634
24.74455000000083,0.012498
24.757049999998316,0.012419
24.769549999999192,0.012399
24.782050000000066,0.012427
24.79455000000094,0.01249
24.807049999998426,0.012576
24.8195499999993,0.012692
24.832050000000176,0.012812
24.84455000000105,0.01292
24.857049999998537,0.013003
24.86954999999941,0.013085
24.882050000000284,0.01316
24.89455000000116,0.013218
24.907049999998645,0.013267
24.91954999999952,0.013338
24.932050000000395,0.013412
24.944550000001268,0.013441
24.957049999998755,0.013445
24.96954999999963,0.013429
24.982050000000505,0.013379
24.99455000000138,0.013305
25.007049999998866,0.013226
25.01954999999974,0.013185
25.032050000000613,0.013197
25.0445499999981,0.013214
25.057049999998974,0.01323
25.06954999999985,0.01323
25.082050000000724,0.013176
25.09454999999821,0.013048
25.107049999999084,0.012858
25.119549999999958,0.012651
25.132050000000834,0.012444
25.14454999999832,0.01225
25.157049999999195,0.012076
25.16955000000007,0.011914
25.18205000000094,0.011732
25.19454999999843,0.011472
25.207049999999303,0.011103
25.21955000000018,0.010665
25.232050000001053,0.010164
25.24454999999854,0.009626
25.257049999999413,0.009134
25.269550000000287,0.008716
25.282050000001163,0.008398
25.294549999998647,0.008125
25.307049999999524,0.007885
25.319550000000397,0.007657
25.33205000000127,0.007405
25.34454999999876,0.007107
25.35704999999963,0.006788
25.36955000000051,0.006499
25.38205000000138,0.006254
25.39454999999887,0.006052
25.407049999999742,0.005882
25.419550000000616,0.005774
25.432049999998103,0.005659
25.444549999998976,0.005489
25.457049999999853,0.005266
25.469550000000726,0.005034
25.48204999999821,0.004782
25.494549999999087,0.004508
25.50704999999996,0.004264
25.519550000000834,0.004086
25.53204999999832,0.003954
25.544549999999195,0.003838
25.55705000000007,0.003743
25.569550000000945,0.003702
25.582049999998432,0.003669
25.594549999999305,0.003635
25.60705000000018,0.003594
25.619550000001055,0.003582
25.63204999999854,0.00354
25.644549999999416,0.003466
25.65705000000029,0.003333
25.669550000001163,0.003189
25.68204999999865,0.003031
25.694549999999523,0.002866
25.7070500000004,0.002705
25.719550000001274,0.002605
25.73204999999876,0.002547
25.744549999999634,0.002502
25.757050000000508,0.002469
25.769550000001384,0.00244
25.78204999999887,0.002357
25.794549999999745,0.002208
25.80705000000062,0.002009
25.819549999998106,0.001794
25.83204999999898,0.001554
25.844549999999852,0.001331
25.85705000000073,0.001128
25.869549999998213,0.00095
25.88204999999909,0.000781
25.894549999999963,0.000603
25.907050000000837,0.000425
25.919549999998324,0.000255
25.932049999999197,0.000127
25.944550000000074,4.4E-05
25.957050000000947,4E-05
25.969549999998435,0.000106
25.982049999999308,0.000214
25.99455000000018,0.000326
26.00705000000106,0.000404
26.019549999998542,0.000433
26.03204999999942,0.000408
26.044550000000292,0.00035
26.057050000001166,0.000313
26.069549999998653,0.000346
26.082049999999526,0.00045
26.094550000000403,0.000632
26.107050000001276,0.000876
26.119549999998764,0.001116
26.132049999999637,0.001331
26.14455000000051,0.001455
26.157050000001387,0.001513
26.16954999999887,0.001513
26.182049999999748,0.001472
26.19455000000062,0.001434
26.20704999999811,0.001414
26.219549999998982,0.001426
26.232049999999855,0.001443
26.244550000000732,0.001476
26.257049999998216,0.001513
26.269549999999093,0.001538
26.282049999999966,0.001567
26.29455000000084,0.001641
26.307049999998327,0.001736
26.3195499999992,0.001856
26.332050000000077,0.002001
26.34455000000095,0.00215
26.357049999998438,0.002274
26.36954999999931,0.002345
26.382050000000184,0.002361
26.39455000000106,0.002332
26.407049999998545,0.002258
26.419549999999422,0.002167
26.432050000000295,0.002076
26.44455000000117,0.002022
26.457049999998656,0.001985
26.46954999999953,0.002005
26.482050000000406,0.002076
26.49455000000128,0.002183
26.507049999998767,0.002345
26.51954999999964,0.002485
26.532050000000513,0.002622
26.54455000000139,0.002717
26.557049999998874,0.002767
26.56954999999975,0.002762
26.582050000000624,0.002733
26.59454999999811,0.002705
26.607049999998985,0.002721
26.619549999999858,0.002779
26.632050000000735,0.002891
26.64454999999822,0.003023
26.657049999999096,0.003176
26.66954999999997,0.003292
26.682050000000842,0.003362
26.69454999999833,0.003383
26.707049999999203,0.003358
26.71955000000008,0.003325
26.732050000000953,0.003309
26.74454999999844,0.003296
26.757049999999314,0.003292
26.769550000000187,0.003275
26.782050000001064,0.00323
26.794549999998548,0.003164
26.807049999999425,0.003073
26.819550000000298,0.002986
26.83205000000117,0.002936
26.84454999999866,0.002928
26.857049999999532,0.002961
26.86955000000041,0.003023
26.882050000001282,0.003073
26.89454999999877,0.003093
26.907049999999643,0.003027
26.919550000000516,0.002928
26.932050000001393,0.002791
26.944549999998877,0.002651
26.957049999999754,0.002576
26.969550000000627,0.00256
26.982049999998114,0.002593
26.994549999998988,0.002667
27.00704999999986,0.002725
27.019550000000738,0.002738
27.032049999998222,0.002659
27.0445499999991,0.002506
27.057049999999972,0.002307
27.069550000000845,0.002113
27.082049999998333,0.001968
27.094549999999206,0.001914
27.107050000000083,0.001952
27.119550000000956,0.002076
27.132049999998443,0.002233
27.144549999999317,0.002378
27.15705000000019,0.002465
27.169550000001067,0.002489
27.18204999999855,0.002436
27.194549999999428,0.00234
27.2070500000003,0.002237
27.219550000001174,0.002163
27.23204999999866,0.002134
27.244549999999535,0.002154
27.25705000000041,0.002212
27.269550000001285,0.002295
27.282049999998772,0.002394
27.294549999999646,0.002477
27.30705000000052,0.002543
27.319550000001396,0.002601
27.33204999999888,0.002647
27.344549999999757,0.002684
27.35705000000063,0.002725
27.369549999998117,0.002758
27.38204999999899,0.002808
27.394549999999864,0.002858
27.40705000000074,0.002895
27.419549999998225,0.002949
27.4320499999991,0.002994
27.444549999999975,0.003027
27.457050000000848,0.003044
27.469549999998335,0.003056
27.48204999999921,0.003056
27.494550000000086,0.003056
27.50705000000096,0.003052
27.519549999998446,0.003069
27.53204999999932,0.003106
27.544550000000193,0.00316
27.55705000000107,0.003205
27.569549999998554,0.003226
27.58204999999943,0.003205
27.594550000000304,0.003131
27.607050000001177,0.003011
27.619549999998664,0.002862
27.632049999999538,0.002713
27.644550000000415,0.002593
27.657050000001288,0.00251
27.669549999998775,0.002469
27.68204999999965,0.002465
27.694550000000522,0.002452
27.7070500000014,0.002423
27.719549999998883,0.002349
27.73204999999976,0.002266
27.744550000000633,0.002158
27.757049999998117,0.002047
27.769549999998993,0.001972
27.782049999999867,0.001902
27.79455000000074,0.001852
27.807049999998227,0.001765
27.8195499999991,0.00167
27.832049999999978,0.001542
27.84455000000085,0.001401
27.85704999999834,0.001265
27.86954999999921,0.001161
27.882050000000085,0.001112
27.89455000000096,0.001112
27.907049999998446,0.001141
27.919549999999322,0.001186
27.932050000000196,0.001182
27.94455000000107,0.001136
27.957049999998556,0.001033
27.96954999999943,0.000901
27.982050000000307,0.000768
27.99455000000118,0.000657
28.007049999998667,0.000594
28.01954999999954,0.00057
28.032050000000414,0.000578
28.04455000000129,0.000578
28.057049999998775,0.000541
28.06954999999965,0.000474
28.082050000000525,0.000354
28.094550000001398,0.000214
28.107049999998885,7.3E-05
28.11954999999976,-1.4E-05
28.132050000000635,-6.3E-05
28.14454999999812,-2.6E-05
28.157049999998996,5.7E-05
28.16954999999987,0.000164
28.182050000000743,0.000272
28.19454999999823,0.000342
28.207049999999104,0.000375
28.21954999999998,0.000371
28.232050000000854,0.000326
28.24454999999834,0.000297
28.257049999999214,0.000284
28.269550000000088,0.000313
28.282050000000964,0.0004
28.29454999999845,0.000524
28.307049999999325,0.000685
28.3195500000002,0.000859
28.33205000000107,0.001012
28.34454999999856,0.001157
28.357049999999433,0.001277
28.36955000000031,0.00136
28.382050000001183,0.001438
28.39454999999867,0.001496
28.407049999999543,0.001558
28.419550000000417,0.001633
28.432050000001293,0.001741
28.444549999998777,0.001889
28.457049999999654,0.002092
28.469550000000527,0.002324
28.4820500000014,0.002572
28.49454999999889,0.0028
28.50704999999976,0.002982
28.51955000000064,0.003077
28.532049999998122,0.003093
28.544549999999,0.003023
28.557049999999872,0.002903
28.569550000000746,0.002746
28.582049999998233,0.002605
28.594549999999106,0.002502
28.607049999999983,0.002465
28.619550000000856,0.002473
28.632049999998344,0.002539
28.644549999999217,0.002638
28.65705000000009,0.002754
28.669550000000967,0.002862
28.68204999999845,0.002965
28.694549999999328,0.003052
28.7070500000002,0.00311
28.719550000001075,0.003131
28.732049999998562,0.003118
28.744549999999435,0.003069
28.757050000000312,0.002973
28.769550000001185,0.002862
28.782049999998673,0.002725
28.794549999999546,0.002597
28.80705000000042,0.002469
28.819550000001296,0.002361
28.83204999999878,0.002283
28.844549999999657,0.002212
28.85705000000053,0.00215
28.869550000001404,0.0021
28.88204999999889,0.002067
28.894549999999764,0.002038
28.90705000000064,0.001989
28.919549999998125,0.001935
28.932049999999002,0.001869
28.944549999999875,0.001753
28.95705000000075,0.001592
28.969549999998236,0.001426
28.98204999999911,0.001294
28.994549999999986,0.001161
29.00705000000086,0.001045
29.019549999998347,0.000983
29.03204999999922,0.000979
29.044550000000093,0.000938
29.05705000000097,0.000834
29.069549999998454,0.000698
29.08204999999933,0.000537
29.094550000000204,0.000292
29.107050000001077,-5E-06
29.119549999998565,-0.000287
29.13204999999944,-0.000527
29.144550000000315,-0.000787
29.15705000000119,-0.001085
29.169549999998676,-0.00135
29.18204999999955,-0.001623
29.194550000000422,-0.001983
29.2070500000013,-0.002418
29.219549999998783,-0.002864
29.23204999999966,-0.003353
29.244550000000533,-0.003936
29.257050000001406,-0.004639
29.269549999998894,-0.005392
29.282049999999767,-0.006203
29.294550000000644,-0.007105
29.307049999998128,-0.008069
29.319549999999005,-0.008967
29.332049999999878,-0.009832
29.34455000000075,-0.010676
29.35704999999824,-0.011495
29.369549999999112,-0.012252
29.38204999999999,-0.013014
29.394550000000862,-0.013808
29.40704999999835,-0.014656
29.419549999999223,-0.015459
29.432050000000096,-0.016286
29.444550000000973,-0.017089
29.457049999998457,-0.017854
29.469549999999334,-0.01852
29.482050000000207,-0.019166
29.49455000000108,-0.019749
29.507049999998568,-0.020279
29.51954999999944,-0.020713
29.532050000000318,-0.021102
29.54455000000119,-0.021412
29.55704999999868,-0.021636
29.569549999999552,-0.021743
29.582050000000425,-0.021814
29.594550000001302,-0.02181
29.607049999998786,-0.021739
29.619549999999663,-0.021578
29.632050000000536,-0.021408
29.64455000000141,-0.021164
29.657049999998897,-0.020842
29.66954999999977,-0.02042
29.682050000000647,-0.019935
29.69454999999813,-0.019369
29.707049999999008,-0.018686
29.71954999999988,-0.017941
29.732050000000754,-0.017143
29.74454999999824,-0.016303
29.757049999999115,-0.015409
29.76954999999999,-0.014515
29.782050000000865,-0.013651
29.794549999998353,-0.012786
29.807049999999226,-0.011934
29.8195500000001,-0.011114
29.832050000000976,-0.010328
29.84454999999846,-0.009538
29.857049999999337,-0.008773
29.86955000000021,-0.008057
29.882050000001083,-0.007362
29.89454999999857,-0.006687
29.907049999999444,-0.006038
29.91955000000032,-0.005479
29.932050000001194,-0.004937
29.94454999999868,-0.004416
29.957049999999555,-0.003919
29.969550000000428,-0.003502
29.982050000001305,-0.003109
29.99454999999879,-0.00272
30.007049999999666,-0.002376
30.01955000000054,-0.00214
30.032050000001412,-0.001938
30.0445499999989,-0.001747
30.057049999999773,-0.001582
30.06955000000065,-0.001483
30.082049999998134,-0.001408
30.094549999999007,-0.00135
30.107049999999884,-0.001317
30.119550000000757,-0.001408
30.132049999998245,-0.001549
30.144549999999118,-0.00171
30.15704999999999,-0.0019
30.169550000000868,-0.002153
30.182049999998352,-0.002368
30.19454999999923,-0.002554
30.207050000000102,-0.002711
30.219550000000975,-0.002885
30.232049999998463,-0.003042
30.244549999999336,-0.003191
30.257050000000213,-0.003332
30.269550000001086,-0.003493
30.282049999998573,-0.003626
30.294549999999447,-0.003742
30.30705000000032,-0.003816
30.319550000001197,-0.003882
30.33204999999868,-0.003899
30.344549999999558,-0.003891
30.35705000000043,-0.003862
30.369550000001304,-0.003804
30.38204999999879,-0.00375
30.394549999999665,-0.00368
30.40705000000054,-0.003605
30.419550000001415,-0.003547
30.432049999998902,-0.003477
30.444549999999776,-0.003402
30.45705000000065,-0.003307
30.469549999998137,-0.003179
30.48204999999901,-0.003018
30.494549999999887,-0.002811
30.50705000000076,-0.002596
30.519549999998247,-0.002372
30.53204999999912,-0.002182
30.544549999999994,-0.002029
30.55705000000087,-0.001905
30.569549999998355,-0.001814
30.58204999999923,-0.001731
30.594550000000105,-0.001623
30.607050000000978,-0.001487
30.619549999998465,-0.001325
30.63204999999934,-0.00116
30.644550000000216,-0.000994
30.65705000000109,-0.000862
30.669549999998576,-0.000758
30.68204999999945,-0.000684
30.694550000000323,-0.000605
30.7070500000012,-0.000469
30.719549999998684,-0.00032
30.73204999999956,-0.000113
30.744550000000434,0.000102
30.757050000001307,0.000321
30.769549999998794,0.000446
30.782049999999668,0.000483
30.794550000000545,0.000462
30.807050000001418,0.000412
30.819549999998905,0.000354
30.83204999999978,0.000363
30.844550000000652,0.000487
30.85704999999814,0.000723
30.869549999999013,0.001012
30.88204999999989,0.001318
30.894550000000763,0.001583
30.90704999999825,0.00179
30.919549999999123,0.001889
30.932049999999997,0.001923
30.944550000000874,0.001947
30.957049999998357,0.002022
30.969549999999234,0.00215
30.982050000000108,0.002382
30.99455000000098,0.002684
31.00704999999847,0.003023
31.01954999999934,0.003329
31.03205000000022,0.003598
31.04455000000109,0.003805
31.05704999999858,0.003937
31.069549999999452,0.00402
31.082050000000326,0.004095
31.094550000001203,0.004165
31.107049999998686,0.004248
31.119549999999563,0.004326
31.132050000000437,0.004397
31.14455000000131,0.004442
31.157049999998797,0.004463
31.16954999999967,0.004459
31.182050000000547,0.004463
31.19455000000142,0.004467
31.207049999998908,0.004459
31.21954999999978,0.004455
31.232050000000655,0.004438
31.244549999998142,0.004384
31.257049999999015,0.004264
31.269549999999892,0.004066
31.282050000000766,0.003813
31.294549999998253,0.003524
31.307049999999126,0.003209
31.31955,0.002911
31.332050000000876,0.002671
31.34454999999836,0.002481
31.357049999999237,0.002332
31.36955000000011,0.002216
31.382050000000984,0.002117
31.39454999999847,0.001997
31.407049999999344,0.001827
31.41955000000022,0.001621
31.432050000001095,0.001381
31.444549999998582,0.001099
31.457049999999455,0.000801
31.46955000000033,0.000503
31.482050000001205,0.000214
31.49454999999869,-6.3E-05
31.507049999999566,-0.000328
31.51955000000044,-0.000556
31.532050000001313,-0.00075
31.5445499999988,-0.000891
31.557049999999673,-0.000994
31.56955000000055,-0.001015
31.582050000001423,-0.001015
31.59454999999891,-0.00099
31.607049999999784,-0.000974
31.619550000000658,-0.000978
31.632049999998145,-0.001019
31.64454999999902,-0.001118
31.657049999999895,-0.00123
31.66955000000077,-0.001325
31.682049999998256,-0.001396
31.69454999999913,-0.001408
31.707050000000002,-0.001371
31.71955000000088,-0.00128
31.732049999998363,-0.001172
31.74454999999924,-0.001089
31.757050000000113,-0.001056
31.769550000000987,-0.001061
31.782049999998474,-0.001127
31.794549999999347,-0.00123
31.807050000000224,-0.001309
31.819550000001097,-0.00135
31.832049999998585,-0.001342
31.844549999999458,-0.00128
31.85705000000033,-0.001185
31.869550000001208,-0.001069
31.882049999998692,-0.000965
31.89454999999957,-0.000887
31.907050000000442,-0.000833
31.919550000001315,-0.0008
31.932049999998803,-0.000779
31.944549999999676,-0.000746
31.957050000000553,-0.000709
31.969550000001426,-0.000659
31.982049999998914,-0.00063
31.994549999999787,-0.000601
32.00705000000066,-0.000593
32.01954999999815,-0.000597
32.032049999999025,-0.000593
32.044549999999894,-0.000581
32.05705000000077,-0.000539
32.06954999999826,-0.000481
32.08204999999913,-0.000407
32.094550000000005,-0.000332
32.10705000000088,-0.000241
32.11954999999837,-0.000183
32.13204999999924,-0.000125
32.144550000000116,-5.5E-05
32.15705000000099,3.2E-05
32.16954999999847,0.000139
32.18204999999935,0.000255
32.19455000000023,0.000367
32.2070500000011,0.000474
32.219549999998584,0.000537
32.23204999999946,0.00057
32.24455000000034,0.00057
32.25705000000121,0.000586
32.269549999998695,0.000628
32.28204999999957,0.000723
32.29455000000044,0.000868
32.30705000000132,0.00105
32.319549999998806,0.001248
32.33204999999968,0.001401
32.34455000000055,0.001513
32.35705000000143,0.00153
32.36954999999892,0.001476
32.382049999999786,0.001356
32.39455000000066,0.001236
32.40704999999815,0.00112
32.41954999999903,0.001062
32.4320499999999,0.001091
32.444550000000774,0.001194
32.45704999999826,0.001331
32.46954999999913,0.001492
32.48205000000001,0.001637
32.494550000000885,0.001724
32.50704999999837,0.001765
32.51954999999924,0.001745
32.53205000000012,0.001687
32.544550000000996,0.001604
32.557049999998476,0.00153
32.56954999999935,0.001451
32.58205000000023,0.001385
32.5945500000011,0.001327
32.60704999999859,0.001256
32.619549999999464,0.001182
32.63205000000034,0.001112
32.64455000000121,0.001058
32.6570499999987,0.001033
32.669549999999575,0.001041
32.682050000000444,0.001087
32.69455000000132,0.001136
32.70704999999881,0.001145
32.719549999999685,0.001107
32.732050000000555,0.000988
32.74455000000143,0.000814
32.75704999999892,0.000615
32.76954999999979,0.000421
32.782050000000666,0.000305
32.794549999998154,0.000251
32.80704999999903,0.000305
32.8195499999999,0.000404
32.83205000000078,0.000499
32.844549999998264,0.000561
32.857049999999134,0.000549
32.86955000000001,0.000454
32.88205000000089,0.000309
32.894549999998375,0.000139
32.907049999999245,7E-06
32.91955000000012,-5.9E-05
32.932050000001,-6.3E-05
32.94454999999848,-1E-05
32.957049999999356,7.7E-05
32.96955000000023,0.000172
32.9820500000011,0.000243
32.99454999999859,0.000301
33.00704999999947,0.000346
33.01955000000034,0.000388
33.03205000000121,0.000454
33.0445499999987,0.000541
33.05704999999958,0.00064
33.06955000000045,0.000735
33.082050000001324,0.000818
33.09454999999881,0.000872
33.10704999999969,0.000925
33.11955000000056,0.000979
33.132050000001435,0.001079
33.14454999999892,0.001227
33.15704999999979,0.00143
33.16955000000067,0.001666
33.182049999998156,0.001885
33.19454999999903,0.002067
33.2070499999999,0.002175
33.21955000000078,0.002183
33.23204999999827,0.002117
33.24454999999914,0.001997
33.257050000000014,0.001881
33.26955000000089,0.001774
33.28204999999838,0.001728
33.29454999999925,0.001745
33.307050000000125,0.001811
33.319550000001,0.001898
33.33204999999848,0.001976
33.34454999999936,0.002034
33.357050000000235,0.002051
33.369550000001105,0.002009
33.38204999999859,0.00196
33.39454999999947,0.001906
33.407050000000346,0.001869
33.419550000001216,0.00184
33.4320499999987,0.001848
33.44454999999958,0.001856
33.45705000000045,0.001869
33.46955000000133,0.001848
33.482049999998814,0.001798
33.49454999999969,0.001716
33.50705000000056,0.001621
33.51955000000144,0.001492
33.532049999998925,0.001372
33.544549999999795,0.001261
33.55705000000067,0.001178
33.56954999999816,0.001107
33.58204999999903,0.001058
33.594549999999906,0.001004
33.60705000000078,0.000946
33.61954999999827,0.000884
33.63204999999914,0.000818
33.64455000000002,0.000727
33.65705000000089,0.000657
33.669549999998374,0.000594
33.68204999999925,0.000565
33.69455000000013,0.000561
33.707050000001,0.000599
33.719549999998485,0.000652
33.73204999999936,0.000735
33.74455000000024,0.000797
33.75705000000111,0.000859
33.769549999998596,0.000892
33.78204999999947,0.000921
33.79455000000034,0.000892
33.80705000000122,0.000859
33.819549999998706,0.000826
33.83204999999958,0.000781
33.84455000000045,0.00076
33.85705000000133,0.000768
33.86954999999882,0.00083
33.88204999999969,0.000909
33.894550000000564,0.001004
33.90705000000144,0.001112
33.91954999999893,0.001199
33.9320499999998,0.001256
33.944550000000675,0.001277
33.95704999999816,0.001269
33.96954999999903,0.001244
33.98204999999991,0.001215
33.994550000000785,0.001203
34.00704999999827,0.001194
34.01954999999914,0.001223
34.03205000000002,0.001256
34.044550000000896,0.001306
34.05704999999838,0.00136
34.06954999999925,0.001414
34.08205000000013,0.001467
34.094550000001,0.001517
34.10704999999849,0.001571
34.119549999999364,0.001616
34.13205000000024,0.001666
34.14455000000111,0.001699
34.1570499999986,0.001724
34.169549999999475,0.001736
34.182050000000345,0.001732
34.19455000000122,0.001728
34.20704999999871,0.001716
34.219549999999586,0.001695
34.232050000000456,0.001678
34.24455000000133,0.001654
34.25704999999882,0.001629
34.26954999999969,0.001612
34.28205000000057,0.001592
34.29455000000144,0.001608
34.30704999999893,0.001633
34.3195499999998,0.001683
34.33205000000068,0.001741
34.344549999998165,0.001794
34.357049999999035,0.001836
34.36954999999991,0.00186
34.38205000000079,0.001865
34.394549999998276,0.001869
34.407049999999145,0.001885
34.41955000000002,0.001931
34.4320500000009,0.001976
34.44454999999838,0.002043
34.457049999999256,0.002092
34.46955000000013,0.002121
34.482050000001,0.002092
34.49454999999849,0.00203
34.50704999999937,0.001923
34.519550000000244,0.001807
34.532050000001114,0.001683
34.5445499999986,0.001592
34.55704999999948,0.001534
34.56955000000035,0.001509
34.582050000001225,0.001513
34.59454999999871,0.00155
34.60704999999959,0.001592
34.61955000000046,0.001658
34.632050000001335,0.001724
34.64454999999882,0.00179
34.65704999999969,0.001848
34.66955000000057,0.001877
34.682050000001446,0.001902
34.694549999998934,0.001889
34.7070499999998,0.001869
34.71955000000068,0.001836
34.73204999999817,0.001782
34.74454999999904,0.001749
34.757049999999914,0.001716
34.76955000000079,0.001712
34.78204999999828,0.001703
34.79454999999915,0.001699
34.807050000000025,0.001695
34.8195500000009,0.001691
34.83204999999838,0.001683
34.84454999999926,0.00167
34.857050000000136,0.001645
34.869550000001006,0.001608
34.88204999999849,0.001534
34.89454999999937,0.001443
34.90705000000025,0.001339
34.91955000000112,0.00124
34.932049999998604,0.001149
34.94454999999948,0.001099
34.95705000000035,0.001091
34.96955000000123,0.001124
34.982049999998715,0.00119
34.99454999999959,0.001252
35.00705000000046,0.001285
35.01955000000134,0.001261
35.032049999998826,0.001186
35.044549999999695,0.001062
35.05705000000057,0.00093
35.06955000000145,0.000814
35.08204999999894,0.000735
35.094549999999806,0.000698
35.10705000000068,0.000694
35.11954999999817,0.000714
35.13204999999904,0.000727
35.14454999999992,0.000714
35.157050000000794,0.00069
35.16954999999828,0.000661
35.18204999999915,0.000661
35.19455000000003,0.000702
35.207050000000905,0.000793
35.219549999998385,0.000913
35.23204999999926,0.001045
35.24455000000014,0.001141
35.25705000000101,0.001182
35.269549999998496,0.001132
35.28204999999937,0.001025
35.29455000000025,0.000884
35.30705000000112,0.000756
35.31954999999861,0.000694
35.332049999999484,0.00071
35.34455000000035,0.000822
35.35705000000123,0.000996
35.36954999999872,0.001199
35.382049999999595,0.001385
35.394550000000464,0.001517
35.40705000000134,0.001587
35.41954999999883,0.001608
35.4320499999997,0.001563
35.444550000000575,0.001525
35.45705000000145,0.001484
35.46954999999894,0.001451
35.48204999999981,0.001434
35.494550000000686,0.001418
35.50704999999817,0.001397
35.51954999999904,0.001376
35.53204999999992,0.001352
35.5445500000008,0.001356
35.557049999998284,0.001405
35.569549999999154,0.001496
35.58205000000003,0.001649
35.59455000000091,0.001836
35.60704999999839,0.002018
35.619549999999265,0.002179
35.63205000000014,0.002299
35.64455000000101,0.00234
35.6570499999985,0.002307
35.669549999999376,0.002225
35.68205000000025,0.0021
35.69455000000112,0.00196
35.70704999999861,0.001827
35.71954999999949,0.001732
35.732050000000356,0.001699
35.74455000000123,0.001716
35.75704999999872,0.001798
35.7695499999996,0.001923
35.78205000000047,0.002063
35.794550000001344,0.002183
35.80704999999883,0.002266
35.8195499999997,0.002307
35.83205000000058,0.002299
35.844550000001455,0.002266
35.857049999998935,0.002212
35.86954999999981,0.002175
35.88205000000069,0.002138
35.894549999998176,0.002109
35.907049999999046,0.002063
35.91954999999992,0.001985
35.9320500000008,0.001873
35.94454999999828,0.001745
35.95704999999916,0.001612
35.969550000000034,0.001505
35.9820500000009,0.001455
35.99454999999839,0.00148
36.00704999999927,0.001558
36.019550000000145,0.001662
36.032050000001014,0.001757
36.0445499999985,0.001811
36.05704999999938,0.001786
36.06955000000025,0.001712
36.082050000001125,0.001592
36.09454999999861,0.001434
36.10704999999949,0.001273
36.11955000000036,0.001128
36.132050000001236,0.001
36.14454999999872,0.000884
36.15704999999959,0.000785
36.16955000000047,0.00071
36.18205000000135,0.000661
36.194549999998834,0.000661
36.207049999999704,0.000698
36.21955000000058,0.000781
36.23204999999807,0.000888
36.24454999999894,0.000975
36.257049999999815,0.001033
36.26955000000069,0.001062
36.28204999999818,0.001045
36.29454999999905,0.001
36.307049999999926,0.000946
36.3195500000008,0.000938
36.33204999999828,0.000959
36.34454999999916,0.001021
36.35705000000004,0.001112
36.369550000000906,0.001194
36.382049999998394,0.001256
36.39454999999927,0.001294
36.40705000000015,0.001306
36.41955000000102,0.00131
36.432049999998505,0.001314
36.44454999999938,0.001339
36.45705000000025,0.001389
36.46955000000113,0.001443
36.482049999998615,0.001484
36.49454999999949,0.001501
36.50705000000036,0.001496
36.51955000000124,0.001463
36.532049999998726,0.001422
36.544549999999596,0.001405
36.55705000000047,0.001414
36.56955000000135,0.001451
36.58204999999884,0.001509
36.59454999999971,0.001592
36.607050000000584,0.00167
36.61954999999807,0.001732
36.63204999999894,0.001761
36.64454999999982,0.001778
36.657050000000694,0.001786
36.66954999999818,0.001803
36.68204999999905,0.001819
36.69454999999993,0.001873
36.707050000000805,0.001935
36.719549999998286,0.002009
36.73204999999916,0.00208
36.74455000000004,0.00215
36.75705000000091,0.0022
36.7695499999984,0.002237
36.78204999999927,0.002266
36.79455000000015,0.002287
36.80705000000102,0.002311
36.81954999999851,0.002328
36.832049999999384,0.002332
36.844550000000254,0.002332
36.85705000000113,0.002316
36.86954999999862,0.002278
36.882049999999495,0.002245
36.894550000000365,0.002225
36.90705000000124,0.002237
36.91954999999873,0.002249
36.9320499999996,0.002307
36.944550000000476,0.002386
36.95705000000135,0.002465
36.96954999999884,0.002531
36.98204999999971,0.002585
36.99455000000059,0.002601
37.007049999998074,0.002593
37.019549999998944,0.00256
37.03204999999982,0.002522
37.0445500000007,0.002473
37.057049999998185,0.002427
37.069549999999055,0.00239
37.08204999999993,0.002365
37.09455000000081,0.002336
37.10704999999829,0.002307
37.119549999999165,0.002283
37.13205000000004,0.002262
37.14455000000091,0.002241
37.1570499999984,0.002216
37.169549999999276,0.002196
37.18205000000015,0.002179
37.19455000000102,0.002158
37.20704999999851,0.002125
37.21954999999939,0.002109
37.23205000000026,0.00208
37.244550000001134,0.002038
37.25704999999862,0.001993
37.2695499999995,0.001927
37.28205000000037,0.00184
37.294550000001244,0.001741
37.30704999999873,0.001625
37.3195499999996,0.001513
37.33205000000048,0.001405
37.344550000001355,0.001318
37.35704999999884,0.001248
37.36954999999971,0.001223
37.38205000000059,0.001219
37.39454999999808,0.001261
37.40704999999895,0.001318
37.41954999999982,0.001397
37.4320500000007,0.001484
37.44454999999819,0.001554
37.45704999999906,0.0016
37.469549999999934,0.001621
37.48205000000081,0.001621
37.49454999999829,0.001596
37.50704999999917,0.001563
37.519550000000045,0.001534
37.532050000000915,0.001513
37.5445499999984,0.001505
37.55704999999928,0.001509
37.569550000000156,0.00153
37.582050000001026,0.001554
37.59454999999851,0.001583
37.60704999999939,0.001621
37.61955000000026,0.001658
37.632050000001136,0.001703
37.644549999998624,0.001749
37.6570499999995,0.001811
37.66955000000037,0.001865
37.68205000000125,0.001931
37.694549999998735,0.001985
37.707049999999604,0.002047
37.71955000000048,0.0021
37.73205000000136,0.002167
37.744549999998846,0.00222
37.757049999999715,0.002274
37.76955000000059,0.002307
37.78204999999808,0.002316
37.79454999999895,0.002295
37.807049999999826,0.002254
37.8195500000007,0.002212
37.83204999999819,0.002183
37.84454999999906,0.002191
37.85704999999994,0.002241
37.869550000000814,0.00232
37.882049999998294,0.002403
37.89454999999917,0.002473
37.90705000000005,0.002502
37.91955000000092,0.002465
37.932049999998405,0.002382
37.94454999999928,0.002254
37.95705000000016,0.002154
37.96955000000103,0.002076
37.982049999998516,0.002063
37.99454999999939,0.002117
38.00705000000026,0.00222
38.01955000000114,0.002324
38.03204999999863,0.002415
38.044549999999504,0.002456
38.05705000000037,0.00244
38.06955000000125,0.002374
38.08204999999874,0.002291
38.09454999999961,0.002212
38.107050000000484,0.002167
38.11955000000136,0.002196
38.13204999999884,0.002287
38.14454999999972,0.002444
38.157050000000595,0.002622
38.16954999999808,0.002812
38.18204999999895,0.002957
38.19454999999983,0.003048
38.207050000000706,0.003048
38.219549999998186,0.002973
38.23204999999906,0.002866
38.24454999999994,0.002738
38.25705000000081,0.002626
38.2695499999983,0.002539
38.282049999999174,0.002485
38.29455000000005,0.002465
38.30705000000092,0.002452
38.31954999999841,0.002419
38.332049999999285,0.002357
38.344550000000154,0.002266
38.35705000000103,0.00215
38.36954999999852,0.002055
38.382049999999396,0.001989
38.394550000000265,0.001976
38.40705000000114,0.001964
38.41954999999863,0.00198
38.4320499999995,0.001972
38.444550000000376,0.001935
38.45705000000125,0.001848
38.46954999999874,0.001736
38.48204999999961,0.001621
38.49455000000049,0.001525
38.507050000001364,0.001463
38.519549999998844,0.001451
38.53204999999972,0.001492
38.5445500000006,0.001534
38.557049999998085,0.001571
38.569549999998955,0.001583
38.58204999999983,0.001558
38.59455000000071,0.001513
38.60704999999819,0.001451
38.619549999999066,0.001385
38.63204999999994,0.001339
38.64455000000081,0.001323
38.6570499999983,0.001331
38.66954999999918,0.001364
38.682050000000054,0.00141
38.69455000000092,0.001443
38.70704999999841,0.001484
38.71954999999929,0.001496
38.73205000000016,0.001505
38.744550000001034,0.001513
38.75704999999852,0.001513
38.7695499999994,0.001534
38.78205000000027,0.00155
38.794550000001145,0.001567
38.80704999999863,0.001587
38.8195499999995,0.001604
38.83205000000038,0.001616
38.844550000001256,0.001621
38.85704999999874,0.001625
38.86954999999961,0.001637
38.88205000000049,0.001645
38.89455000000137,0.001633
38.90704999999885,0.001633
38.919549999999724,0.001608
38.9320500000006,0.001575
38.94454999999809,0.001525
38.95704999999896,0.001505
38.969549999999835,0.00148
38.98205000000071,0.00148
38.99454999999819,0.001509
39.00704999999907,0.00155
39.019549999999946,0.0016
39.032050000000815,0.001641
39.0445499999983,0.001662
39.05704999999918,0.001695
39.069550000000056,0.001724
39.082050000000926,0.001774
39.094549999998414,0.001848
39.10704999999929,0.001947
39.11955000000016,0.002059
39.13205000000104,0.002158
39.144549999998524,0.002216
39.1570499999994,0.002216
39.16955000000027,0.002163
39.18205000000115,0.002067
39.194549999998635,0.001964
39.207049999999505,0.001902
39.21955000000038,0.001885
39.23205000000126,0.001927
39.244549999998746,0.002001
39.257049999999616,0.002084
39.26955000000049,0.002129
39.28205000000137,0.002125
39.29454999999885,0.002072
39.30704999999973,0.002001
39.3195500000006,0.001927
39.33204999999809,0.001898
39.34454999999896,0.001935
39.35704999999984,0.002005
39.369550000000714,0.0021
39.382049999998195,0.002204
39.39454999999907,0.002249
39.40704999999995,0.002237
39.41955000000082,0.002154
39.432049999998306,0.002026
39.44454999999918,0.001865
39.45705000000006,0.001724
39.46955000000093,0.001608
39.48204999999842,0.001542
39.49454999999929,0.001517
39.50705000000016,0.001513
39.51955000000104,0.001542
39.53204999999853,0.001571
39.544549999999404,0.001592
39.557050000000274,0.0016
39.56955000000115,0.001583
39.58204999999864,0.001546
39.59454999999951,0.001488
39.607050000000385,0.001414
39.61955000000126,0.001364
39.63204999999875,0.001323
39.64454999999962,0.001302
39.657050000000496,0.001327
39.66955000000137,0.001368
39.68204999999885,0.00143
39.69454999999973,0.001488
39.707050000000606,0.001525
39.719549999998094,0.001521
39.732049999998964,0.001476
39.74454999999984,0.001401
39.75705000000072,0.001302
39.7695499999982,0.001219
39.782049999999074,0.001161
39.79454999999995,0.001132
39.80705000000082,0.001149
39.81954999999831,0.00119
39.832049999999185,0.001256
39.84455000000006,0.001314
39.85705000000093,0.001352
39.86954999999842,0.001343
39.882049999999296,0.00131
39.894550000000166,0.00124
39.90705000000104,0.001165
39.91954999999853,0.001107
39.93204999999941,0.001066
39.94455000000028,0.001062
39.95705000000115,0.001107
39.96954999999864,0.001161
39.98204999999951,0.001227
39.99455000000039,0.001261
40.007050000001264,0.001265
40.01954999999875,0.001227
40.03204999999962,0.001174
40.0445500000005,0.001132
40.057050000001375,0.001136
40.069549999998856,0.00119
40.08204999999973,0.00131
40.09455000000061,0.001459
40.1070499999981,0.0016
40.119549999998966,0.001687
40.13204999999984,0.001707
40.14455000000072,0.001654
40.1570499999982,0.001558
40.16954999999908,0.00148
40.182049999999954,0.001447
40.194550000000824,0.001509
40.20704999999831,0.001674
40.21954999999919,0.001894
40.232050000000065,0.002121
40.244550000000935,0.002311
40.25704999999842,0.002419
40.2695499999993,0.002423
40.28205000000017,0.002357
40.294550000001045,0.002249
40.30704999999853,0.002163
40.31954999999941,0.002134
40.33205000000028,0.002183
40.344550000001156,0.002303
40.357049999998644,0.00244
40.36954999999951,0.002556
40.38205000000039,0.002618
40.39455000000127,0.002597
40.40704999999875,0.002518
40.419549999999624,0.00239
40.4320500000005,0.002278
40.44455000000137,0.002191
40.45704999999886,0.002154
40.469549999999735,0.002167
40.48205000000061,0.002204
40.49454999999809,0.002254
40.50704999999897,0.002283
40.519549999999846,0.002278
40.532050000000716,0.002258
40.5445499999982,0.002229
40.55704999999908,0.002208
40.56954999999996,0.002196
40.58205000000083,0.0022
40.594549999998314,0.002208
40.60704999999919,0.002196
40.61955000000006,0.002138
40.63205000000094,0.002022
40.644549999998425,0.001869
40.6570499999993,0.001683
40.66955000000017,0.001496
40.68205000000105,0.001343
40.694549999998536,0.001256
40.707049999999406,0.001211
40.71955000000028,0.001223
40.73205000000116,0.001269
40.74454999999865,0.001314
40.757049999999516,0.001327
40.76955000000039,0.001314
40.78205000000127,0.001261
40.79454999999875,0.001199
40.80704999999963,0.001132
40.819550000000504,0.001095
40.832050000001374,0.001058
40.84454999999886,0.001062
40.85704999999974,0.00107
40.869550000000615,0.001079
40.882049999998095,0.00107
40.89454999999897,0.001058
40.90704999999985,0.001054
40.91955000000072,0.001033
40.932049999998206,0.001029
40.94454999999908,0.001041
40.95704999999996,0.00105
40.96955000000083,0.001066
40.98204999999832,0.001062
40.994549999999194,0.001058
41.00705000000006,0.001045
41.01955000000094,0.001054
41.03204999999843,0.001079
41.044549999999305,0.001145
41.057050000000174,0.001256
41.06955000000105,0.001397
41.08204999999854,0.001546
41.09454999999941,0.001683
41.107050000000285,0.001786
41.11955000000116,0.001836
41.13204999999865,0.00184
41.14454999999952,0.001803
41.157050000000396,0.001778
41.16955000000127,0.001761
41.18204999999875,0.001774
41.19454999999963,0.001823
41.20705000000051,0.001914
41.21955000000138,0.002005
41.232049999998864,0.002072
41.24454999999974,0.002096
41.25705000000062,0.002055
41.2695499999981,0.001997
41.282049999998975,0.001914
41.29454999999985,0.001852
41.30705000000072,0.001856
41.31954999999821,0.001931
41.332049999999086,0.002076
41.34454999999996,0.002262
41.35705000000083,0.002465
41.36954999999832,0.002618
41.3820499999992,0.002721
41.394550000000066,0.002762
41.40705000000094,0.002762
41.41954999999843,0.002738
41.43204999999931,0.002717
41.44455000000018,0.002729
41.457050000001054,0.002762
41.46954999999854,0.00282
41.48204999999941,0.002891
41.49455000000029,0.00292
41.507050000001165,0.002924
41.51954999999865,0.002895
41.53204999999952,0.002845
41.5445500000004,0.002775
41.557050000001276,0.002729
41.569549999998756,0.002705
41.58204999999963,0.002705
41.59455000000051,0.002709
41.60705000000138,0.002725
41.61954999999887,0.002729
41.632049999999744,0.002725
41.64455000000062,0.002688
41.6570499999981,0.002638
41.66954999999898,0.002556
41.682049999999855,0.002456
41.694550000000724,0.002328
41.70704999999821,0.0022
41.71954999999909,0.002072
41.732049999999965,0.001956
41.744550000000835,0.001852
41.75704999999832,0.001774
41.7695499999992,0.00172
41.78205000000007,0.001674
41.794550000000946,0.001608
41.80704999999843,0.001521
41.81954999999931,0.001418
41.83205000000018,0.001314
41.84455000000106,0.001223
41.857049999998544,0.001186
41.869549999999414,0.001219
41.88205000000029,0.001294
41.89455000000117,0.00141
41.907049999998655,0.001513
41.919549999999525,0.001575
41.9320500000004,0.001587
41.94455000000128,0.001505
41.95704999999876,0.001372
41.969549999999636,0.001227
41.98205000000051,0.001112
41.99455000000138,0.001058
42.00704999999887,0.001087
42.01954999999975,0.001194
42.03205000000062,0.001339
42.044549999998104,0.001496
42.05704999999898,0.001637
42.06954999999986,0.001741
42.08205000000073,0.001798
42.094549999998215,0.001827
42.10704999999909,0.00184
42.11954999999997,0.001852
42.13205000000084,0.001877
42.144549999998326,0.00191
42.1570499999992,0.001939
42.16955000000007,0.001952
42.18205000000095,0.001939
42.194549999998436,0.001885
42.20704999999931,0.001823
42.21955000000018,0.001736
42.23205000000106,0.001662
42.24454999999855,0.001596
42.25704999999942,0.001583
42.269550000000294,0.001612
42.28205000000117,0.00167
42.29454999999866,0.001757
42.30704999999953,0.001844
42.319550000000405,0.001931
42.33205000000128,0.001997
42.34454999999876,0.002055
42.35704999999964,0.002096
42.369550000000515,0.002134
42.382050000001385,0.002167
42.39454999999887,0.002216
42.40704999999975,0.002262
42.419550000000626,0.00232
42.43204999999811,0.002386
42.44454999999898,0.002448
42.45704999999986,0.002527
42.46955000000073,0.002585
42.48204999999822,0.002622
42.494549999999094,0.002638
42.50704999999997,0.002622
42.51955000000084,0.00256
42.53204999999833,0.002485
42.544549999999205,0.002382
42.557050000000075,0.002274
42.56955000000095,0.002171
42.58204999999844,0.0021
42.594549999999316,0.002038
42.607050000000186,0.001985
42.61955000000106,0.001939
42.63204999999855,0.001889
42.64454999999942,0.001852
42.6570500000003,0.001815
42.66955000000117,0.00179
42.68204999999866,0.001794
42.69454999999953,0.001807
42.70705000000041,0.00184
42.719550000001284,0.001848
42.732049999998765,0.001815
42.74454999999964,0.001741
42.75705000000052,0.001616
42.76955000000139,0.001455
42.782049999998875,0.001302
42.79454999999975,0.001178
42.80705000000062,0.001112
42.81954999999811,0.00112
42.832049999998986,0.001182
42.84454999999986,0.001277
42.85705000000073,0.001372
42.86954999999822,0.001426
42.8820499999991,0.001422
42.89454999999997,0.001364
42.907050000000844,0.001244
42.91954999999833,0.001107
42.93204999999921,0.000967
42.94455000000008,0.000851
42.957050000000955,0.000772
42.96954999999844,0.000743
42.98204999999931,0.000772
42.99455000000019,0.000826
43.007050000001065,0.000896
43.01954999999855,0.000975
43.03204999999942,0.001029
43.0445500000003,0.001074
43.057050000001176,0.001107
43.06954999999866,0.00112
43.08204999999953,0.001128
43.09455000000041,0.001145
43.10705000000128,0.001165
43.11954999999877,0.001182
43.132049999999644,0.001207
43.14455000000052,0.001232
43.15705000000139,0.001252
43.16954999999888,0.001273
43.182049999999755,0.001281
43.194550000000625,0.001327
43.20704999999811,0.001405
43.21954999999899,0.001509
43.232049999999866,0.001629
43.244550000000736,0.001745
43.25704999999822,0.00184
43.2695499999991,0.001873
43.28204999999997,0.001844
43.29455000000085,0.001786
43.307049999998334,0.001712
43.31954999999921,0.001637
43.33205000000008,0.001608
43.34455000000096,0.001633
43.357049999998445,0.001712
43.369549999999315,0.001807
43.38205000000019,0.001906
43.39455000000107,0.00198
43.407049999998556,0.002026
43.419549999999425,0.002047
43.4320500000003,0.002038
43.44455000000118,0.002038
43.45704999999866,0.002059
43.469549999999536,0.002092
43.48205000000041,0.002129
43.49455000000128,0.002158
43.50704999999877,0.002167
43.51954999999965,0.002134
43.532050000000524,0.002096
43.544550000001394,0.002038
43.55704999999888,0.001989
43.56954999999976,0.001972
43.58205000000063,0.002005
43.594549999998115,0.0021
43.60704999999899,0.002225
43.61954999999987,0.002382
43.63205000000074,0.00256
43.644549999998226,0.002713
43.6570499999991,0.002833
43.66954999999997,0.002924
43.68205000000085,0.002973
43.69454999999834,0.00299
43.707049999999214,0.002978
43.71955000000008,0.002945
43.73205000000096,0.002887
43.74454999999845,0.002812
43.75704999999932,0.002729
43.769550000000194,0.002651
43.78205000000107,0.002572
43.79454999999856,0.002494
43.80704999999943,0.002444
43.819550000000305,0.002415
43.83205000000118,0.002398
43.84454999999866,0.002403
43.85704999999954,0.002398
43.869550000000416,0.002361
43.882050000001286,0.002303
43.89454999999877,0.002208
43.90704999999965,0.002084
43.91955000000053,0.001939
43.9320500000014,0.001811
43.944549999998884,0.001703
43.95704999999976,0.001621
43.96955000000063,0.001587
43.98204999999812,0.001563
43.994549999998995,0.001542
44.00704999999987,0.001501
44.01955000000074,0.001434
44.03204999999823,0.001352
44.044549999999106,0.001248
44.057049999999975,0.001157
44.06955000000085,0.001079
44.08204999999834,0.001021
44.09454999999922,0.000975
44.107050000000086,0.000925
44.11955000000096,0.000863
44.13204999999845,0.000764
44.14454999999932,0.000652
44.1570500000002,0.000553
44.169550000001074,0.000495
44.18204999999856,0.000516
44.19454999999943,0.000632
44.20705000000031,0.000814
44.219550000001185,0.001016
44.232049999998665,0.001203
44.24454999999954,0.001302
44.25705000000042,0.001302
44.26955000000129,0.001219
44.282049999998776,0.001107
44.29454999999965,0.001025
44.30705000000053,0.001037
44.3195500000014,0.001174
44.33204999999889,0.001418
44.344549999999764,0.001724
44.35705000000063,0.002014
44.36954999999812,0.002216
44.382049999999,0.002283
44.394549999999875,0.002208
44.407050000000744,0.002059
44.41954999999823,0.001894
44.43204999999911,0.001782
44.44454999999998,0.001769
44.457050000000855,0.001865
44.46954999999834,0.002038
44.48204999999922,0.002233
44.49455000000009,0.002394
44.507050000000966,0.002481
44.51954999999845,0.002473
44.53204999999932,0.002407
44.5445500000002,0.002316
44.55705000000108,0.002241
44.569549999998564,0.002225
44.582049999999434,0.002262
44.59455000000031,0.002349
44.60705000000119,0.002456
44.61954999999867,0.002543
44.632049999999545,0.002593
44.64455000000042,0.002593
44.65705000000129,0.002564
44.66954999999878,0.002502
44.682049999999656,0.002436
44.69455000000053,0.002386
44.7070500000014,0.002365
44.71954999999889,0.002361
44.73204999999977,0.002378
44.744550000000636,0.002419
44.757049999998124,0.002452
44.769549999999,0.002473
44.78204999999988,0.002469
44.79455000000075,0.00244
44.807049999998235,0.002369
44.81954999999911,0.002274
44.83204999999998,0.002171
44.84455000000086,0.002067
44.857049999998345,0.001976
44.86954999999922,0.001914
44.88205000000009,0.001881
44.89455000000097,0.001877
44.907049999998456,0.001894
44.919549999999326,0.001923
44.9320500000002,0.001947
44.94455000000108,0.001968
44.95704999999857,0.001989
44.96954999999944,0.002014
44.982050000000314,0.002014
44.99455000000119,0.002034
45.00704999999867,0.00203
45.01954999999955,0.002014
45.032050000000424,0.001985
45.044550000001294,0.001947
45.05704999999878,0.001906
45.06954999999966,0.001881
45.08205000000053,0.001873
45.094550000001405,0.001902
45.10704999999889,0.001939
45.11954999999977,0.001989
45.13205000000064,0.00203
45.14454999999813,0.002051
45.157049999999,0.002067
45.16954999999987,0.002067
45.18205000000075,0.002059
45.19454999999824,0.002063
45.207049999999114,0.002084
45.219549999999984,0.002092
45.23205000000086,0.00208
45.24454999999835,0.002051
45.25704999999922,0.001993
45.269550000000095,0.001894
45.28205000000097,0.00179
45.29454999999846,0.001716
45.30704999999933,0.001683
45.319550000000206,0.001724
45.33205000000108,0.001836
45.34454999999856,0.002005
45.35704999999944,0.0022
45.36955000000032,0.002378
45.382050000001186,0.002502
45.394549999998674,0.002547
45.40704999999955,0.002514
45.41955000000043,0.002411
45.4320500000013,0.002266
45.444549999998785,0.002134
45.45704999999966,0.002034
45.46955000000053,0.002014
45.48205000000141,0.002059
45.494549999998895,0.002196
45.50704999999977,0.002386
45.51955000000064,0.002576
45.53204999999813,0.002762
45.544549999999006,0.002907
45.557049999999876,0.002994
45.56955000000075,0.003015
45.58204999999824,0.003007
45.59454999999912,0.00299
45.60704999999999,0.002982
45.619550000000864,0.00299
45.63204999999835,0.003027
45.64454999999922,0.003069
45.6570500000001,0.003098
45.669550000000974,0.00311
45.68204999999846,0.003093
45.69454999999933,0.003064
45.70705000000021,0.003036
45.719550000001085,0.003036
45.732049999998566,0.003089
45.74454999999944,0.003193
45.75705000000032,0.003321
45.76955000000119,0.003466
45.78204999999868,0.003578
45.79454999999955,0.003631
45.80705000000043,0.003615
45.8195500000013,0.003532
45.83204999999879,0.003437
45.844549999999664,0.003346
45.857050000000534,0.00328
45.86955000000141,0.003255
45.8820499999989,0.003275
45.894549999999775,0.0033
45.907050000000645,0.003296
45.91954999999813,0.003242
45.93204999999901,0.003131
45.94454999999988,0.002986
45.957050000000756,0.002833
45.96954999999824,0.002709
45.98204999999912,0.002638
45.99454999999999,0.002642
46.007050000000866,0.002696
46.019549999998354,0.002762
46.032049999999224,0.002816
46.0445500000001,0.002816
46.05705000000098,0.002738
46.069549999998465,0.002601
46.082049999999334,0.002436
46.09455000000021,0.002254
46.10705000000109,0.002113
46.11954999999857,0.002026
46.132049999999445,0.001985
46.14455000000032,0.00198
46.15705000000119,0.001976
46.16954999999868,0.00196
46.182049999999556,0.001898
46.19455000000043,0.001786
46.2070500000013,0.001645
46.21954999999879,0.001501
46.23204999999967,0.001368
46.24455000000054,0.001265
46.25705000000141,0.001199
46.2695499999989,0.001178
46.28204999999978,0.001178
46.29455000000065,0.001194
46.307049999998135,0.001211
46.31954999999901,0.001223
46.33204999999988,0.001232
46.34455000000076,0.00124
46.357049999998246,0.001232
46.36954999999912,0.001236
46.38204999999999,0.00124
46.39455000000087,0.001248
46.40704999999836,0.00124
46.41954999999923,0.001227
46.4320500000001,0.00119
46.44455000000098,0.001124
46.45704999999847,0.001016
46.46954999999934,0.000884
46.482050000000214,0.000743
46.49455000000109,0.000599
46.50704999999857,0.000474
46.51954999999945,0.000388
46.532050000000325,0.000346
46.544550000001195,0.000326
46.55704999999868,0.000326
46.56954999999956,0.000321
46.582050000000436,0.000288
46.594550000001306,0.000243
46.60704999999879,0.000185
46.61954999999967,0.000139
46.63205000000054,0.000131
46.644550000001416,0.000168
46.657049999998904,0.000263
46.66954999999978,0.000404
46.68205000000065,0.000553
46.69454999999814,0.000685
46.707049999999015,0.000776
46.719549999999884,0.000801
46.73205000000076,0.000772
46.74454999999825,0.000723
46.757049999999126,0.000685
46.769549999999995,0.000714
46.78205000000087,0.000801
46.79454999999836,0.00095
46.80704999999923,0.001153
46.819550000000106,0.001347
46.83205000000098,0.001513
46.84454999999847,0.001612
46.85704999999934,0.001641
46.86955000000022,0.001592
46.882050000001094,0.001501
46.894549999998574,0.001385
46.90704999999945,0.001277
46.91955000000033,0.001207
46.9320500000012,0.001174
46.944549999998685,0.001203
46.95704999999956,0.001281
46.96955000000044,0.001405
46.98205000000131,0.00155
46.994549999998796,0.001678
47.00704999999967,0.001794
47.01955000000054,0.001869
47.03205000000142,0.001918
47.04454999999891,0.001918
47.05704999999978,0.001906
47.06955000000065,0.001881
47.08204999999814,0.001873
47.09454999999902,0.001885
47.10704999999989,0.001914
47.119550000000764,0.001952
47.13204999999825,0.001997
47.14454999999913,0.002005
47.15705,0.001976
47.169550000000875,0.001906
47.18204999999836,0.001798
47.19454999999923,0.001695
47.20705000000011,0.001583
47.219550000000986,0.001501
47.23204999999847,0.001443
47.24454999999934,0.001426
47.25705000000022,0.001426
47.2695500000011,0.001447
47.28204999999858,0.001459
47.294549999999454,0.001467
47.30705000000033,0.001463
47.3195500000012,0.001438
47.33204999999869,0.001418
47.344549999999565,0.001397
47.357050000000434,0.001381
47.36955000000131,0.001372
47.3820499999988,0.001381
47.394549999999676,0.001393
47.407050000000545,0.001422
47.41955000000142,0.001455
47.43204999999891,0.001484
47.44454999999978,0.001501
47.457050000000656,0.001501
47.469549999998144,0.001451
47.48204999999902,0.001385
47.49454999999989,0.001273
47.50705000000077,0.001157
47.519549999998254,0.001062
47.532049999999124,0.001008
47.54455,0.001012
47.55705000000088,0.001087
47.569549999998365,0.001215
47.582049999999235,0.001372
47.59455000000011,0.001521
47.60705000000099,0.001645
47.61954999999847,0.001707
47.632049999999346,0.001699
47.64455000000022,0.001645
47.65705000000109,0.001571
47.66954999999858,0.001496
47.68204999999946,0.001447
47.69455000000033,0.001426
47.7070500000012,0.001438
47.71954999999869,0.001463
47.73204999999957,0.001496
47.74455000000044,0.001517
47.757050000001314,0.001534
47.7695499999988,0.00153
47.78204999999968,0.001509
47.79455000000055,0.001492
47.807050000001425,0.00148
47.81954999999891,0.001496
47.83204999999978,0.001525
47.84455000000066,0.001583
47.85704999999815,0.001678
47.86954999999902,0.001782
47.88204999999989,0.001902
47.89455000000077,0.002009
47.90704999999826,0.002096
47.91954999999913,0.002158
47.932050000000004,0.002212
47.94455000000088,0.002233
47.95704999999837,0.002254
47.96954999999924,0.002291
47.982050000000115,0.002328
47.99455000000099,0.002386
48.00704999999847,0.002456
48.01954999999935,0.002498
48.032050000000226,0.002531
48.044550000001095,0.002543
48.05704999999858,0.002556
48.06954999999946,0.00256
48.082050000000336,0.002572
48.094550000001206,0.002601
48.107049999998694,0.002634
48.11954999999957,0.002642
48.13205000000044,0.002614
48.14455000000132,0.002556
48.157049999998804,0.002456
48.16954999999968,0.002361
48.18205000000055,0.002274
48.19455000000143,0.002258
48.207049999998915,0.002295
48.219549999999785,0.002386
48.23205000000066,0.002522
48.24454999999815,0.002634
48.257049999999026,0.002709
48.269549999999896,0.002709
48.28205000000077,0.002642
48.29454999999826,0.002531
48.30704999999913,0.002386
48.31955000000001,0.002266
48.33205000000088,0.002167
48.34454999999837,0.002105
48.35704999999924,0.00208
48.36955000000012,0.002051
48.382050000000994,0.002022
48.394549999998475,0.00196
48.40704999999935,0.001902
48.41955000000023,0.00184
48.4320500000011,0.001794
48.444549999998586,0.001782
48.45704999999946,0.001794
48.46955000000034,0.001827
48.48205000000121,0.001869
48.494549999998696,0.001885
48.50704999999957,0.001869
48.51955000000044,0.001815
48.53205000000132,0.001745
48.54454999999881,0.001662
48.557049999999684,0.001575
48.569550000000554,0.001513
48.58205000000143,0.001484
48.59454999999892,0.001472
48.60704999999979,0.001496
48.619550000000665,0.001534
48.63204999999815,0.001583
48.64454999999903,0.001621
48.6570499999999,0.001645
48.669550000000775,0.001645
48.68204999999826,0.001612
48.69454999999913,0.00155
48.70705000000001,0.001459
48.719550000000886,0.001368
48.732049999998374,0.00129
48.74454999999924,0.001227
48.75705000000012,0.001194
48.769550000001,0.001211
48.78204999999848,0.001244
48.794549999999354,0.001294
48.80705000000023,0.001335
48.8195500000011,0.001368
48.83204999999859,0.001376
48.844549999999465,0.001364
48.85705000000034,0.001343
48.86955000000121,0.001298
48.8820499999987,0.001281
48.894549999999576,0.001261
48.907050000000446,0.001261
48.91955000000132,0.001261
48.93204999999881,0.001252
48.94454999999969,0.001236
48.95705000000056,0.001199
48.96955000000143,0.001149
48.98204999999892,0.001107
48.99454999999979,0.001095
49.00705000000067,0.001112
49.019549999998155,0.001157
49.03204999999903,0.001236
49.0445499999999,0.001331
49.05705000000078,0.00141
49.069549999998266,0.001451
49.082049999999136,0.001447
49.09455000000001,0.001397
49.10705000000089,0.001335
49.11954999999838,0.001265
49.132049999999246,0.00124
49.14455000000012,0.001269
49.157050000001,0.001385
49.16954999999848,0.001554
49.18204999999936,0.001757
49.194550000000234,0.001943
49.207050000001104,0.002088
49.21954999999859,0.002146
49.23204999999947,0.002125
49.244550000000345,0.002038
49.257050000001215,0.001914
49.2695499999987,0.001782
49.28204999999958,0.001691
49.29455000000045,0.001662
49.307050000001325,0.001678
49.31954999999881,0.001736
49.33204999999969,0.001823
49.34455000000056,0.001894
49.357050000001436,0.001952
49.369549999998924,0.001972
49.38204999999979,0.001989
49.39455000000067,0.001989
49.40704999999816,0.002018
49.419549999999035,0.002055
49.432049999999904,0.002117
49.44455000000078,0.002191
49.45704999999827,0.002274
49.46954999999914,0.002332
49.482050000000015,0.002394
49.49455000000089,0.002431
49.50704999999838,0.00246
49.51954999999925,0.002485
49.532050000000126,0.002489
49.544550000001,0.002481
49.55704999999848,0.00244
49.56954999999936,0.002382
49.58205000000024,0.002299
49.59455000000111,0.002208
49.607049999998594,0.002134
49.61954999999947,0.0021
49.63205000000034,0.002113
49.64455000000122,0.002163
49.657049999998705,0.002241
49.66954999999958,0.002324
49.68205000000045,0.002394
49.69455000000133,0.002411
49.707049999998816,0.002394
49.719549999999685,0.002361
49.73205000000056,0.00232
49.74455000000144,0.002291
49.75704999999893,0.002287
49.769549999999796,0.002299
49.78205000000067,0.002328
49.79454999999816,0.002353
49.80704999999903,0.002349
49.81954999999991,0.002299
49.832050000000784,0.002229
49.84454999999827,0.002129
49.85704999999914,0.002026
49.86955000000002,0.001927
49.882050000000895,0.001856
49.894549999998375,0.001807
49.90704999999925,0.001782
49.91955000000013,0.001774
49.932050000001,0.001774
49.944549999998486,0.001778
49.95704999999936,0.001765
49.96955000000024,0.001757
49.98205000000111,0.001745
49.9945499999986,0.00172
50.007049999999474,0.001695
50.01955000000034,0.001645
50.03205000000122,0.001571
50.04454999999871,0.001488
50.057049999999585,0.001385
50.069550000000454,0.001285
50.08205000000133,0.001186
50.09454999999882,0.001099
50.10704999999969,0.001054
50.119550000000565,0.001045
50.13205000000144,0.001058
50.14454999999893,0.001091
50.1570499999998,0.00112
50.169550000000676,0.001128
50.18204999999816,0.001099
50.19454999999903,0.001021
50.20704999999991,0.000905
50.21955000000079,0.000772
50.232049999998274,0.000632
50.244549999999144,0.000495
50.25705000000002,0.000417
50.2695500000009,0.000388
50.28204999999838,0.000412
50.294549999999255,0.000466
50.30705000000013,0.000557
50.319550000001,0.000636
50.33204999999849,0.000719
50.344549999999366,0.000764
50.35705000000024,0.000785
50.36955000000111,0.000793
50.3820499999986,0.000805
50.39454999999948,0.000801
50.407050000000346,0.000793
50.41955000000122,0.000776
50.43204999999871,0.000748
50.44454999999959,0.000694
50.45705000000046,0.000615
50.469550000001334,0.000537
50.48204999999882,0.000454
50.49454999999969,0.000392
50.50705000000057,0.000363
50.519550000001445,0.000371
50.53204999999893,0.000379
50.5445499999998,0.000396
50.55705000000068,0.000396
50.569549999998166,0.000354
50.582049999999036,0.00028
50.59454999999991,0.000197
50.60705000000079,9.8E-05
50.61954999999828,4E-05
50.63204999999915,3.6E-05
50.644550000000024,8.1E-05
50.6570500000009,0.000185
50.66954999999838,0.000301
50.68204999999926,0.000404
50.694550000000135,0.00047
50.707050000001004,0.000479
50.71954999999849,0.000433
50.73204999999937,0.000367
50.744550000000245,0.000321
50.757050000001115,0.000321
50.7695499999986,0.000388
50.78204999999948,0.000516
50.79455000000035,0.00069
50.807050000001226,0.000872
50.81954999999871,0.001016
50.83204999999959,0.001112
50.84455000000046,0.001153
50.85705000000134,0.001132
50.869549999998824,0.001095
50.882049999999694,0.001045
50.89455000000057,0.001
50.90705000000145,0.000988
50.919549999998935,0.000975
50.932049999999805,0.000996
50.94455000000068,0.001037
50.95704999999817,0.001087
50.96954999999904,0.001149
50.982049999999916,0.001215
50.99455000000079,0.001306


==> data/homade-APD-data/b20.csv <==
0.9820499999987008,0.000224
0.9945499999995753,0.000356
1.0070500000004496,0.00048
1.0195500000013242,0.000588
1.0320499999988104,0.000679
1.044549999999685,0.00077
1.0570500000005594,0.000865
1.0695500000014337,0.000973
1.0820499999989202,0.00108
1.0945499999997945,0.001192
1.107050000000669,0.001287
1.1195499999981553,0.001366
1.1320499999990297,0.001407
1.1445499999999043,0.001432
1.1570500000007786,0.001473
1.169549999998265,0.001519
1.1820499999991394,0.001601
1.1945500000000138,0.001717
1.2070500000008884,0.001854
1.2195499999983745,0.001999
1.2320499999992491,0.002119
1.2445500000001235,0.002185
1.2570500000009979,0.002193
1.2695499999984843,0.002148
1.2820499999993586,0.002048
1.294550000000233,0.001953
1.3070500000011076,0.001854
1.3195499999985938,0.001783
1.3320499999994684,0.001738
1.3445500000003427,0.001721
1.3570500000012171,0.00173
1.3695499999987035,0.001726
1.382049999999578,0.001721
1.3945500000004523,0.001697
1.4070500000013269,0.001655
1.419549999998813,0.001577
1.4320499999996876,0.00149
1.444550000000562,0.001382
1.4570500000014364,0.00127
1.4695499999989228,0.001134
1.4820499999997971,0.000997
1.4945500000006717,0.000873
1.507049999998158,0.000766
1.5195499999990323,0.000679
1.5320499999999069,0.000617
1.5445500000007812,0.000596
1.5570499999982677,0.000588
1.569549999999142,0.000613
1.5820500000000164,0.000637
1.594550000000891,0.000666
1.6070499999983772,0.000691
1.6195499999992518,0.000704
1.6320500000001261,0.000708
1.6445500000010005,0.000704
1.657049999998487,0.000687
1.6695499999993613,0.000675
1.6820500000002356,0.00065
1.6945500000011102,0.000608
1.7070499999985964,0.000571
1.719549999999471,0.000513
1.7320500000003454,0.000464
1.7445500000012197,0.000418
1.7570499999987061,0.000381
1.7695499999995805,0.000377
1.782050000000455,0.000397
1.7945500000013295,0.000435
1.8070499999988157,0.000501
1.8195499999996902,0.000575
1.8320500000005646,0.000658
1.844550000001439,0.000728
1.8570499999989254,0.000753
1.8695499999997998,0.000753
1.8820500000006744,0.000724
1.8945499999981605,0.000687
1.9070499999990351,0.00065
1.9195499999999095,0.00065
1.9320500000007839,0.000691
1.9445499999982703,0.000803
1.9570499999991446,0.000935
1.969550000000019,0.001088
1.9820500000008936,0.001233
1.9945499999983798,0.001337
2.0070499999992544,0.001382
2.019550000000129,0.001382
2.032050000001003,0.001353
2.0445499999984893,0.00132
2.057049999999364,0.001308
2.0695500000002385,0.001332
2.0820500000011126,0.001386
2.0945499999985993,0.001457
2.1070499999994734,0.001515
2.119550000000348,0.001535
2.1320500000012226,0.00151
2.1445499999987088,0.001432
2.1570499999995834,0.00132
2.1695500000004575,0.001196
2.182050000001332,0.001072
2.1945499999988183,0.000948
2.207049999999693,0.000832
2.2195500000005675,0.000716
2.2320500000014416,0.0006
2.2445499999989282,0.000484
2.2570499999998024,0.000356
2.269550000000677,0.000261
2.282049999998163,0.000191
2.2945499999990377,0.000162
2.3070499999999123,0.000166
2.3195500000007865,0.000203
2.3320499999982727,0.000261
2.3445499999991473,0.000306
2.357050000000022,0.000352
2.369550000000896,0.000385
2.3820499999983826,0.000389
2.3945499999992568,0.000381
2.4070500000001314,0.00036
2.419550000001006,0.000327
2.432049999998492,0.00029
2.4445499999993667,0.000257
2.457050000000241,0.000219
2.4695500000011155,0.000224
2.4820499999986017,0.000261
2.4945499999994762,0.000323
2.507050000000351,0.000389
2.519550000001225,0.000459
2.5320499999987116,0.000497
2.5445499999995858,0.000505
2.5570500000004603,0.000472
2.569550000001335,0.000422
2.582049999998821,0.000385
2.5945499999996957,0.000364
2.60705000000057,0.000393
2.6195500000014444,0.000447
2.6320499999989306,0.000488
2.6445499999998052,0.000505
2.6570500000006794,0.000464
2.669549999998166,0.000348
2.68204999999904,0.000199
2.6945499999999147,3.7E-05
2.7070500000007893,-8.3E-05
2.7195499999982755,-0.000161
2.73204999999915,-0.000157
2.7445500000000242,-0.000124
2.757050000000899,-7.8E-05
2.769549999998385,-9.1E-05
2.7820499999992596,-0.000174
2.794550000000134,-0.000318
2.8070500000010083,-0.000488
2.819549999998495,-0.000625
2.832049999999369,-0.000682
2.8445500000002437,-0.000645
2.8570500000011183,-0.000517
2.8695499999986045,-0.000343
2.882049999999479,-0.00019
2.8945500000003532,-9.9E-05
2.907050000001228,-9.5E-05
2.919549999998714,-0.000149
2.9320499999995886,-0.000256
2.9445500000004627,-0.000347
2.9570500000013373,-0.000364
2.9695499999988235,-0.000294
2.982049999999698,-0.000153
2.9945500000005727,2.1E-05
3.007050000001447,0.000174
3.0195499999989335,0.000273
3.0320499999998076,0.00029
3.044550000000682,0.000232
3.0570499999981684,0.000157
3.069549999999043,0.0001
3.0820499999999176,0.0001
3.0945500000007917,0.000174
3.1070499999982784,0.000323
3.1195499999991525,0.000476
3.132050000000027,0.000617
3.1445500000009017,0.000699
3.157049999998388,0.000691
3.1695499999992625,0.000613
3.1820500000001366,0.000493
3.194550000001011,0.000373
3.2070499999984974,0.000294
3.219549999999372,0.000302
3.232050000000246,0.000373
3.2445500000011207,0.000522
3.257049999998607,0.000695
3.2695499999994815,0.000877
3.282050000000356,0.001018
3.29455000000123,0.001109
3.307049999998717,0.001146
3.319549999999591,0.00113
3.3320500000004656,0.001092
3.34455000000134,0.001051
3.3570499999988264,0.00101
3.369549999999701,0.000985
3.382050000000575,0.000964
3.3945500000014497,0.000968
3.407049999998936,0.000968
3.4195499999998105,0.000985
3.432050000000685,0.000993
3.4445499999981712,0.001014
3.457049999999046,0.001047
3.46954999999992,0.001088
3.4820500000007946,0.001134
3.4945499999982808,0.001188
3.5070499999991553,0.001237
3.5195500000000295,0.001287
3.532050000000904,0.001308
3.5445499999983903,0.001308
3.557049999999265,0.001287
3.5695500000001394,0.001246
3.5820500000010136,0.001192
3.5945499999985002,0.00113
3.6070499999993744,0.001072
3.619550000000249,0.001014
3.6320500000011235,0.000973
3.6445499999986097,0.000948
3.6570499999994843,0.00091
3.6695500000003585,0.000869
3.682050000001233,0.000807
3.6945499999987192,0.000724
3.707049999999594,0.000613
3.7195500000004684,0.000501
3.7320500000013426,0.000397
3.7445499999988288,0.000327
3.7570499999997033,0.000294
3.769550000000578,0.000311
3.782050000001452,0.000364
3.7945499999989387,0.00043
3.807049999999813,0.000493
3.8195500000006875,0.000517
3.8320499999981736,0.000513
3.8445499999990482,0.000468
3.857049999999923,0.00041
3.869550000000797,0.00036
3.8820499999982836,0.000335
3.8945499999991577,0.000335
3.9070500000000323,0.000368
3.919550000000907,0.00041
3.932049999998393,0.000443
3.9445499999992677,0.000451
3.957050000000142,0.000443
3.9695500000010164,0.00041
3.9820499999985026,0.000373
3.994549999999377,0.000344
4.007050000000252,0.000344
4.019550000001126,0.000377
4.032049999998613,0.000422
4.044549999999487,0.000493
4.057050000000361,0.000542
4.069550000001236,0.000575
4.082049999998722,0.000571
4.094549999999597,0.000522
4.107050000000471,0.000451
4.119550000001345,0.000368
4.132049999998832,0.000306
4.144549999999706,0.000286
4.157050000000581,0.000306
4.1695499999980665,0.000377
4.182049999998942,0.000468
4.194549999999816,0.000546
4.20705000000069,0.000613
4.2195499999981765,0.000629
4.232049999999051,0.000621
4.244549999999926,0.0006
4.2570500000008,0.000596
4.269549999998286,0.000637
4.282049999999161,0.000741
4.294550000000035,0.00089
4.30705000000091,0.001064
4.3195499999983955,0.001212
4.3320499999992705,0.001295
4.344550000000145,0.001312
4.357050000001019,0.001258
4.3695499999985055,0.001163
4.38204999999938,0.001064
4.394550000000255,0.000989
4.407050000001129,0.000952
4.419549999998615,0.000944
4.43204999999949,0.000968
4.444550000000364,0.000952
4.457050000001239,0.000931
4.4695499999987245,0.000873
4.482049999999599,0.000799
4.494550000000474,0.000737
4.507050000001348,0.000716
4.5195499999988344,0.000733
4.532049999999709,0.000803
4.544550000000583,0.000873
4.557049999998069,0.000944
4.5695499999989435,0.00096
4.5820499999998185,0.000935
4.594550000000693,0.000861
4.607049999998179,0.000745
4.6195499999990535,0.000621
4.632049999999928,0.000522
4.644550000000803,0.000447
4.657049999998288,0.000418
4.669549999999163,0.00041
4.682050000000038,0.00041
4.694550000000912,0.000414
4.707049999998398,0.000402
4.7195499999992725,0.000381
4.7320500000001475,0.00036
4.744550000001022,0.000331
4.757049999998508,0.000315
4.7695499999993825,0.000306
4.782050000000257,0.000302
4.794550000001132,0.000306
4.807049999998617,0.000302
4.819549999999492,0.000294
4.8320500000003666,0.000273
4.844550000001241,0.000248
4.857049999998727,0.000232
4.8695499999996015,0.000224
4.8820500000004765,0.000232
4.894550000001351,0.000253
4.907049999998837,0.000286
4.919549999999711,0.000319
4.932050000000586,0.000344
4.944549999998072,0.000356
4.957049999998946,0.000323
4.969549999999821,0.000277
4.9820500000006955,0.000211
4.994549999998182,0.000128
5.007049999999056,7.1E-05
5.0195499999999305,3.7E-05
5.0320500000008055,2.1E-05
5.044549999998291,8E-06
5.057049999999165,1.7E-05
5.06955000000004,4E-06
5.082050000000915,0
5.094549999998401,-4E-06
5.107049999999275,2.5E-05
5.1195500000001495,7.9E-05
5.1320500000010245,0.00017
5.14454999999851,0.000277
5.157049999999385,0.000385
5.169550000000259,0.000455
5.182050000001134,0.000472
5.19454999999862,0.000402
5.207049999999494,0.00029
5.219550000000369,0.000153
5.2320500000012435,5.4E-05
5.24454999999873,8E-06
5.257049999999604,7.1E-05
5.2695500000004785,0.000203
5.2820500000013535,0.000397
5.294549999998839,0.000584
5.307049999999714,0.000737
5.319550000000588,0.000819
5.332049999998075,0.00084
5.344549999998949,0.000807
5.357049999999823,0.000757
5.369550000000698,0.000728
5.382049999998184,0.000737
5.394549999999059,0.000815
5.407049999999933,0.000923
5.419550000000807,0.001043
5.432049999998294,0.001138
5.444549999999168,0.001188
5.457050000000043,0.001184
5.469550000000917,0.001117
5.482049999998404,0.00101
5.494549999999278,0.000894
5.507050000000152,0.00079
5.519550000001027,0.00072
5.532049999998513,0.000683
5.544549999999388,0.000679
5.557050000000262,0.000699
5.569550000001136,0.000728
5.582049999998623,0.000766
5.594549999999497,0.000786
5.607050000000372,0.000807
5.619550000001246,0.000819
5.632049999998732,0.000824
5.644549999999607,0.000811
5.657050000000481,0.000807
5.6695500000013554,0.000778
5.682049999998842,0.000749
5.694549999999716,0.000716
5.707050000000591,0.000666
5.719549999998077,0.000629
5.732049999998952,0.000592
5.744549999999826,0.000567
5.7570500000007,0.000546
5.769549999998187,0.000542
5.782049999999061,0.000563
5.794549999999936,0.000588
5.80705000000081,0.000625
5.819549999998297,0.000658
5.832049999999171,0.000679
5.844550000000045,0.000704
5.85705000000092,0.000683
5.869549999998406,0.000646
5.882049999999281,0.000579
5.894550000000155,0.000501
5.907050000001029,0.000414
5.919549999998516,0.000344
5.93204999999939,0.000298
5.944550000000265,0.000302
5.957050000001139,0.000319
5.969549999998626,0.000356
5.9820499999995,0.000368
5.994550000000374,0.000344
6.007050000001249,0.000261
6.019549999998735,0.000145
6.03204999999961,-1.2E-05
6.044550000000484,-0.000128
6.057050000001358,-0.000211
6.069549999998845,-0.000223
6.082049999999719,-0.000174
6.094550000000594,-7E-05
6.10704999999808,5.4E-05
6.119549999998955,0.000157
6.132049999999829,0.000219
6.144550000000703,0.000232
6.15704999999819,0.000215
6.169549999999064,0.000182
6.182049999999939,0.000153
6.194550000000813,0.000145
6.207049999998299,0.00017
6.219549999999174,0.000186
6.232050000000048,0.000195
6.244550000000922,0.000182
6.257049999998409,0.000149
6.269549999999283,0.000116
6.282050000000158,0.000104
6.294550000001032,0.000133
6.307049999998519,0.000224
6.319549999999393,0.00036
6.332050000000267,0.00053
6.344550000001142,0.000662
6.357049999998628,0.000753
6.369549999999503,0.000778
6.382050000000377,0.000745
6.394550000001251,0.000675
6.407049999998738,0.000604
6.419549999999612,0.000567
6.432050000000487,0.000592
6.444550000001361,0.000691
6.457049999998848,0.000803
6.469549999999722,0.000931
6.482050000000596,0.001018
6.494549999998083,0.001051
6.507049999998957,0.001018
6.519549999999832,0.000944
6.532050000000706,0.000861
6.544549999998193,0.000786
6.557049999999067,0.000757
6.569549999999941,0.000778
6.582050000000816,0.000832
6.594549999998302,0.000898
6.607049999999177,0.000944
6.619550000000051,0.000952
6.632050000000925,0.000915
6.644549999998412,0.000861
6.657049999999286,0.000786
6.669550000000161,0.000733
6.682050000001035,0.000708
6.694549999998522,0.000708
6.707049999999396,0.000712
6.71955000000027,0.000712
6.732050000001145,0.00067
6.744549999998631,0.000608
6.757049999999506,0.000513
6.76955000000038,0.000418
6.782050000001254,0.00036
6.794549999998741,0.000352
6.807049999999615,0.000381
6.819550000000489,0.000451
6.832050000001364,0.000522
6.84454999999885,0.000563
6.857049999999725,0.00055
6.869550000000599,0.000464
6.8820499999980855,0.000331
6.89454999999896,0.000178
6.907049999999834,2.5E-05
6.919550000000709,-7.4E-05
6.932049999998195,-0.000136
6.94454999999907,-0.000157
6.957049999999944,-0.000149
6.969550000000818,-0.000145
6.982049999998305,-0.000169
6.994549999999179,-0.000207
7.007050000000054,-0.000273
7.019550000000928,-0.000351
7.0320499999984145,-0.000414
7.044549999999289,-0.000459
7.057050000000163,-0.0005
7.069550000001038,-0.000525
7.082049999998524,-0.000542
7.094549999999399,-0.000546
7.107050000000273,-0.000542
7.119550000001147,-0.000513
7.1320499999986335,-0.000442
7.144549999999508,-0.000343
7.157050000000383,-0.000203
7.169550000001257,-5.8E-05
7.1820499999987435,7.9E-05
7.194549999999618,0.000182
7.207050000000492,0.00024
7.219550000001367,0.000253
7.232049999998853,0.000215
7.244549999999728,0.000162
7.257050000000602,0.000112
7.269549999998088,8.7E-05
7.2820499999989625,0.0001
7.294549999999837,0.000137
7.307050000000712,0.000203
7.319549999998197,0.000269
7.3320499999990725,0.000327
7.344549999999947,0.000348
7.357050000000821,0.000335
7.369549999998307,0.000277
7.3820499999991815,0.000199
7.394550000000056,0.0001
7.407050000000931,3.7E-05
7.4195499999984165,8E-06
7.4320499999992915,2.9E-05
7.444550000000166,0.000108
7.45705000000104,0.000224
7.469549999998526,0.00036
7.482049999999401,0.000493
7.494550000000276,0.000596
7.50705000000115,0.00067
7.519549999998636,0.000708
7.5320499999995105,0.000695
7.544550000000385,0.000675
7.55705000000126,0.000625
7.5695499999987454,0.000584
7.5820499999996205,0.000567
7.594550000000495,0.000584
7.607050000001369,0.000654
7.619549999998855,0.00077
7.6320499999997296,0.000931
7.644550000000605,0.001097
7.65704999999809,0.00125
7.669549999998965,0.001341
7.6820499999998395,0.001361
7.694550000000714,0.001275
7.7070499999982,0.00113
7.719549999999074,0.000931
7.7320499999999495,0.000741
7.744550000000824,0.000608
7.75704999999831,0.000542
7.769549999999184,0.000571
7.7820500000000585,0.000637
7.794550000000934,0.000724
7.807049999998419,0.000766
7.819549999999294,0.000741
7.8320500000001685,0.000637
7.844550000001043,0.000455
7.857049999998529,0.000248
7.869549999999403,5.4E-05
7.8820500000002784,-8.3E-05
7.894550000001153,-0.000149
7.907049999998639,-0.000136
7.919549999999513,-7E-05
7.9320500000003875,2.1E-05
7.9445500000012625,0.000104
7.957049999998748,0.000162
7.969549999999622,0.000182
7.9820500000004975,0.000186
7.994550000001372,0.000182
8.007049999998857,0.000174
8.019549999999732,0.000166
8.032050000000607,0.000174
8.044549999998093,0.00017
8.057049999998968,0.000141
8.069549999999841,0.000108
8.082050000000716,5E-05
8.094549999998202,-8E-06
8.107049999999077,-8.3E-05
8.119549999999952,-0.000132
8.132050000000826,-0.000157
8.144549999998313,-0.000153
8.157049999999186,-0.000128
8.169550000000061,-7E-05
8.182050000000936,-2.5E-05
8.194549999998422,1.7E-05
8.207049999999297,2.9E-05
8.21955000000017,-4E-06
8.232050000001045,-7E-05
8.244549999998531,-0.000165
8.257049999999406,-0.000273
8.269550000000281,-0.000372
8.282050000001155,-0.000455
8.294549999998642,-0.000505
8.307049999999515,-0.000521
8.31955000000039,-0.000525
8.332050000001265,-0.000521
8.344549999998751,-0.000529
8.357049999999626,-0.000554
8.3695500000005,-0.000575
8.382050000001374,-0.000587
8.39454999999886,-0.000587
8.407049999999735,-0.000542
8.41955000000061,-0.000471
8.432049999998096,-0.000389
8.444549999998971,-0.00031
8.457049999999844,-0.000265
8.46955000000072,-0.000269
8.482049999998205,-0.000298
8.49454999999908,-0.000364
8.507049999999955,-0.000409
8.519550000000828,-0.000426
8.532049999998316,-0.000393
8.54454999999919,-0.000314
8.557050000000064,-0.000219
8.56955000000094,-0.000128
8.582049999998425,-7.4E-05
8.5945499999993,-5.8E-05
8.607050000000173,-7.4E-05
8.619550000001048,-0.000107
8.632049999998534,-0.000132
8.644549999999409,-0.000149
8.657050000000284,-0.000145
8.669550000001157,-0.000124
8.682049999998645,-0.000116
8.694549999999518,-0.000124
8.707050000000393,-0.000132
8.719550000001268,-0.000136
8.732049999998754,-0.00012
8.744549999999629,-8.7E-05
8.757050000000502,-1.2E-05
8.769550000001377,8.3E-05
8.782049999998863,0.000178
8.794549999999738,0.000253
8.807050000000611,0.000273
8.819549999998099,0.000248
8.832049999998972,0.00017
8.844549999999847,7.5E-05
8.857050000000722,-2.5E-05
8.869549999998208,-0.000107
8.882049999999083,-0.000128
8.894549999999956,-7.8E-05
8.907050000000831,2.5E-05
8.919549999998317,0.000178
8.932049999999192,0.000348
8.944550000000067,0.000522
8.95705000000094,0.000637
8.969549999998428,0.000704
8.982049999999301,0.000691
8.994550000000176,0.000604
9.007050000001051,0.000468
9.019549999998537,0.000323
9.032049999999412,0.000195
9.044550000000285,0.000124
9.05705000000116,0.000112
9.069549999998646,0.000157
9.082049999999521,0.000232
9.094550000000396,0.000302
9.10705000000127,0.000344
9.119549999998757,0.000311
9.13204999999963,0.000236
9.144550000000505,0.000116
9.15705000000138,-2E-05
9.169549999998866,-0.000145
9.182049999999741,-0.000231
9.194550000000614,-0.000302
9.207049999998102,-0.000343
9.219549999998975,-0.00038
9.23204999999985,-0.00043
9.244550000000725,-0.00048
9.25704999999821,-0.000534
9.269549999999086,-0.000575
9.282049999999959,-0.000596
9.294550000000834,-0.000583
9.30704999999832,-0.000546
9.319549999999195,-0.00048
9.33205000000007,-0.000434
9.344550000000943,-0.000372
9.35704999999843,-0.000339
9.369549999999304,-0.000289
9.382050000000179,-0.00024
9.394550000001054,-0.000161
9.40704999999854,-5.4E-05
9.419549999999415,7.5E-05
9.432050000000288,0.000224
9.444550000001163,0.000356
9.457049999998649,0.000455
9.469549999999524,0.000522
9.482050000000399,0.000567
9.494550000001272,0.000575
9.50704999999876,0.000571
9.519549999999633,0.000571
9.532050000000508,0.000571
9.544550000001383,0.000596
9.557049999998869,0.000613
9.569549999999744,0.000633
9.582050000000617,0.000637
9.594549999998105,0.000608
9.607049999998978,0.000567
9.619549999999853,0.000509
9.632050000000728,0.000451
9.644549999998214,0.000406
9.657049999999089,0.000397
9.669549999999962,0.000422
9.682050000000837,0.000468
9.694549999998323,0.00053
9.707049999999198,0.000592
9.719550000000073,0.000621
9.732050000000946,0.000613
9.744549999998434,0.000559
9.757049999999307,0.000468
9.769550000000182,0.000356
9.782050000001057,0.000253
9.794549999998543,0.000174
9.807049999999418,0.000153
9.81955000000029,0.000157
9.832050000001166,0.000215
9.844549999998652,0.00029
9.857049999999527,0.000377
9.869550000000402,0.000459
9.882050000001275,0.000538
9.894549999998763,0.000604
9.907049999999636,0.000662
9.91955000000051,0.000733
9.932050000001386,0.000815
9.944549999998872,0.000906
9.957049999999745,0.001014
9.96955000000062,0.001101
9.982049999998106,0.001179
9.99454999999898,0.001208
10.007049999999856,0.001204
10.019550000000729,0.001146
10.032049999998216,0.001072
10.04454999999909,0.000981
10.057049999999965,0.000898
10.06955000000084,0.000828
10.082049999998326,0.000778
10.0945499999992,0.000753
10.107050000000074,0.000691
10.119550000000949,0.000637
10.132049999998435,0.000559
10.14454999999931,0.000468
10.157050000000185,0.000381
10.169550000001058,0.000302
10.182049999998545,0.000253
10.194549999999419,0.000224
10.207050000000294,0.000215
10.219550000001169,0.000199
10.232049999998654,0.00017
10.24454999999953,0.000145
10.257050000000403,0.0001
10.269550000001278,5.4E-05
10.282049999998764,2.1E-05
10.294549999999639,1.7E-05
10.307050000000514,3.3E-05
10.319550000001387,5.8E-05
10.332049999998874,0.000104
10.344549999999748,0.00012
10.357050000000623,0.000133
10.369549999998108,0.000108
10.382049999998983,7.9E-05
10.394549999999859,4.2E-05
10.407050000000732,8E-06
10.41954999999822,0
10.432049999999093,2.9E-05
10.444549999999968,7.5E-05
10.457050000000843,0.000141
10.469549999998328,0.000207
10.482049999999203,0.000257
10.494550000000077,0.000298
10.507050000000952,0.000315
10.519549999998437,0.000302
10.532049999999312,0.00029
10.544550000000187,0.000269
10.55705000000106,0.000257
10.569549999998548,0.000261
10.582049999999422,0.000277
10.594550000000297,0.000286
10.607050000001172,0.000311
10.619549999998657,0.000335
10.632049999999532,0.000348
10.644550000000406,0.000364
10.65705000000128,0.000373
10.669549999998766,0.000393
10.682049999999641,0.000406
10.694550000000516,0.000406
10.70705000000139,0.000397
10.719549999998877,0.000381
10.73204999999975,0.000339
10.744550000000626,0.000306
10.757049999998111,0.000282
10.769549999998986,0.000269
10.782049999999861,0.000306
10.794550000000735,0.00036
10.807049999998222,0.000426
10.819549999999095,0.000509
10.83204999999997,0.000575
10.844550000000845,0.000621
10.857049999998331,0.000642
10.869549999999206,0.000633
10.88205000000008,0.000608
10.894550000000955,0.000567
10.90704999999844,0.000522
10.919549999999315,0.000476
10.93205000000019,0.00043
10.944550000001064,0.000402
10.957049999998551,0.000385
10.969549999999424,0.000406
10.9820500000003,0.000451
10.994550000001174,0.000534
11.00704999999866,0.000646
11.019549999999535,0.000753
11.032050000000408,0.000832
11.044550000001284,0.000844
11.05704999999877,0.000815
11.069549999999644,0.00072
11.08205000000052,0.0006
11.094550000001393,0.000464
11.107049999998878,0.000352
11.119549999999753,0.000298
11.132050000000628,0.000294
11.144549999998114,0.000327
11.15704999999899,0.000385
11.169549999999862,0.00043
11.182050000000737,0.000447
11.194549999998223,0.000426
11.207049999999098,0.00036
11.219549999999973,0.000298
11.232050000000847,0.000232
11.244549999998334,0.000195
11.257049999999207,0.000174
11.269550000000082,0.000157
11.282050000000957,0.000145
11.294549999998443,9.5E-05
11.307049999999318,0
11.319550000000191,-0.000124
11.332050000001066,-0.000273
11.344549999998552,-0.000418
11.357049999999427,-0.000505
11.369550000000302,-0.000525
11.382050000001176,-0.00048
11.394549999998663,-0.000356
11.407049999999536,-0.000207
11.419550000000411,-3.3E-05
11.432050000001286,8.7E-05
11.444549999998772,0.000149
11.457049999999647,0.000128
11.46955000000052,2.9E-05
11.482050000001395,-0.000116
11.494549999998881,-0.000277
11.507049999999756,-0.000418
11.519550000000631,-0.000509
11.532049999998117,-0.000525
11.544549999998992,-0.00048
11.557049999999865,-0.00038
11.56955000000074,-0.000236
11.582049999998226,-9.5E-05
11.594549999999101,2.9E-05
11.607049999999976,0.00012
11.61955000000085,0.000186
11.632049999998337,0.000211
11.64454999999921,0.000182
11.657050000000085,0.000149
11.66955000000096,0.000104
11.682049999998446,7.5E-05
11.694549999999321,8.3E-05
11.707050000000194,0.000133
11.71955000000107,0.000228
11.732049999998555,0.000373
11.74454999999943,0.000538
11.757050000000305,0.000728
11.769550000001178,0.000894
11.782049999998666,0.001026
11.79454999999954,0.001117
11.807050000000414,0.001163
11.81955000000129,0.001175
11.832049999998775,0.001171
11.84454999999965,0.001167
11.857050000000523,0.001175
11.869550000001398,0.001192
11.882049999998884,0.001212
11.894549999999759,0.001221
11.907050000000634,0.001212
11.91954999999812,0.001188
11.932049999998995,0.00113
11.944549999999868,0.00108
11.957050000000743,0.001035
11.969549999998229,0.000997
11.982049999999104,0.000985
11.994549999999979,0.000964
12.007050000000852,0.000948
12.01954999999834,0.000919
12.032049999999213,0.000865
12.044550000000088,0.000799
12.057050000000963,0.00072
12.069549999998449,0.000637
12.082049999999324,0.000584
12.094550000000197,0.000534
12.107050000001072,0.000497
12.119549999998558,0.000476
12.132049999999433,0.000443
12.144550000000308,0.000406
12.157050000001181,0.000339
12.169549999998669,0.000273
12.182049999999542,0.000224
12.194550000000417,0.000191
12.207050000001292,0.000203
12.219549999998778,0.000261
12.232049999999653,0.000352
12.244550000000526,0.000459
12.257050000001401,0.000534
12.269549999998887,0.000584
12.282049999999762,0.000588
12.294550000000635,0.000546
12.307049999998123,0.000459
12.319549999998996,0.000373
12.332049999999871,0.000294
12.344550000000746,0.000244
12.357049999998232,0.000228
12.369549999999107,0.000236
12.38204999999998,0.000236
12.394550000000855,0.000244
12.40704999999834,0.000219
12.419549999999216,0.00017
12.43205000000009,8.7E-05
12.444550000000964,-1.2E-05
12.457049999998452,-0.00012
12.469549999999325,-0.000227
12.4820500000002,-0.000318
12.494550000001075,-0.000393
12.50704999999856,-0.000442
12.519549999999436,-0.000471
12.532050000000309,-0.000467
12.544550000001184,-0.000451
12.55704999999867,-0.000401
12.569549999999545,-0.000343
12.58205000000042,-0.000281
12.594550000001293,-0.000236
12.60704999999878,-0.000215
12.619549999999654,-0.00024
12.632050000000529,-0.000314
12.644550000001404,-0.000426
12.65704999999889,-0.000558
12.669549999999765,-0.000662
12.682050000000638,-0.000728
12.694549999998126,-0.000716
12.707049999998999,-0.000616
12.719549999999874,-0.000467
12.732050000000749,-0.000289
12.744549999998235,-0.000124
12.75704999999911,0
12.769549999999983,4.6E-05
12.782050000000858,3.7E-05
12.794549999998344,-1.6E-05
12.807049999999219,-8.3E-05
12.819550000000094,-0.000112
12.832050000000967,-9.9E-05
12.844549999998454,-4.5E-05
12.857049999999328,5.8E-05
12.869550000000203,0.000157
12.882050000001078,0.000253
12.894549999998564,0.000319
12.907049999999439,0.000377
12.919550000000312,0.000422
12.932050000001187,0.00048
12.944549999998673,0.000542
12.957049999999548,0.000621
12.969550000000423,0.000691
12.982050000001296,0.000745
12.994549999998783,0.000774
13.007049999999657,0.000786
13.019550000000532,0.00079
13.032050000001407,0.000815
13.044549999998893,0.000861
13.057049999999768,0.000935
13.06955000000064,0.001035
13.082049999998128,0.001126
13.094549999999002,0.001196
13.107049999999877,0.001212
13.119550000000752,0.001208
13.132049999998237,0.001184
13.144549999999112,0.001171
13.157049999999986,0.001179
13.16955000000086,0.001208
13.182049999998346,0.00127
13.194549999999222,0.001324
13.207050000000097,0.001361
13.21955000000097,0.001378
13.232049999998457,0.001357
13.24454999999933,0.001312
13.257050000000206,0.00127
13.26955000000108,0.001229
13.282049999998566,0.001204
13.294549999999441,0.001184
13.307050000000315,0.00115
13.31955000000119,0.001105
13.332049999998675,0.00103
13.34454999999955,0.00096
13.357050000000426,0.000881
13.369550000001299,0.000828
13.382049999998785,0.00079
13.39454999999966,0.000782
13.407050000000535,0.000757
13.419550000001408,0.000708
13.432049999998895,0.000633
13.444549999999769,0.000501
13.457050000000644,0.000356
13.46954999999813,0.000211
13.482049999999004,0.000116
13.49454999999988,6.2E-05
13.507050000000753,5.4E-05
13.51954999999824,6.6E-05
13.532049999999114,9.1E-05
13.544549999999989,7.9E-05
13.557050000000864,3.7E-05
13.56954999999835,-3.3E-05
13.582049999999224,-0.000103
13.594550000000098,-0.00014
13.607050000000973,-0.000128
13.619549999998458,-3.7E-05
13.632049999999333,8.7E-05
13.644550000000208,0.000215
13.657050000001082,0.000323
13.66954999999857,0.000373
13.682049999999442,0.000339
13.694550000000318,0.000253
13.707050000001193,0.000133
13.719549999998678,1.7E-05
13.732049999999553,-6.2E-05
13.744550000000427,-7.4E-05
13.757050000001302,0
13.769549999998787,0.000108
13.782049999999662,0.000232
13.794550000000537,0.000344
13.80705000000141,0.000422
13.819549999998898,0.000435
13.832049999999771,0.000406
13.844550000000647,0.000339
13.857049999998132,0.000286
13.869549999999007,0.000257
13.882049999999882,0.000273
13.894550000000756,0.000327
13.907049999998243,0.000418
13.919549999999116,0.000526
13.932049999999991,0.000608
13.944550000000866,0.000699
13.957049999998352,0.000766
13.969549999999227,0.000844
13.9820500000001,0.000931
13.994550000000975,0.001035
14.007049999998461,0.001159
14.019549999999336,0.001266
14.032050000000211,0.001353
14.044550000001085,0.001399
14.057049999998572,0.001399
14.069549999999445,0.001374
14.08205000000032,0.001345
14.094550000001195,0.001337
14.107049999998681,0.00137
14.119549999999556,0.001436
14.13205000000043,0.001515
14.144550000001304,0.001589
14.15704999999879,0.001634
14.169549999999665,0.00161
14.18205000000054,0.001531
14.194550000001414,0.001428
14.207049999998901,0.001308
14.219549999999774,0.001237
14.23205000000065,0.001208
14.244549999998135,0.001241
14.25704999999901,0.001303
14.269549999999885,0.001357
14.282050000000758,0.001386
14.294549999998246,0.001357
14.30704999999912,0.001275
14.319549999999994,0.001142
14.33205000000087,0.00101
14.344549999998355,0.00089
14.35704999999923,0.000819
14.369550000000103,0.000774
14.382050000000978,0.000778
14.394549999998464,0.000795
14.407049999999339,0.000795
14.419550000000214,0.000766
14.432050000001087,0.000691
14.444549999998575,0.000588
14.457049999999448,0.000468
14.469550000000323,0.000373
14.482050000001198,0.000298
14.494549999998684,0.000265
14.507049999999559,0.000273
14.519550000000432,0.000319
14.532050000001307,0.000381
14.544549999998793,0.000435
14.557049999999668,0.000447
14.569550000000541,0.00043
14.582050000001416,0.00036
14.594549999998902,0.000257
14.607049999999777,0.000137
14.619550000000652,4.6E-05
14.632049999998138,0
14.644549999999013,1.3E-05
14.657049999999886,0.000104
14.669550000000761,0.000228
14.682049999998247,0.000352
14.694549999999122,0.000435
14.707049999999997,0.000451
14.71955000000087,0.000381
14.732049999998358,0.000244
14.744549999999231,0.0001
14.757050000000106,-2.5E-05
14.769550000000981,-8.7E-05
14.782049999998467,-7.4E-05
14.794549999999342,2.1E-05
14.807050000000215,0.000162
14.81955000000109,0.00029
14.832049999998576,0.000377
14.844549999999451,0.000406
14.857050000000326,0.000385
14.8695500000012,0.000319
14.882049999998687,0.000261
14.89454999999956,0.000228
14.907050000000435,0.000244
14.91955000000131,0.000306
14.932049999998796,0.000402
14.944549999999671,0.000517
14.957050000000544,0.000625
14.96955000000142,0.000741
14.982049999998905,0.00084
14.99454999999978,0.000939
15.007050000000655,0.00103
15.01954999999814,0.00113
15.032049999999016,0.001212
15.044549999999889,0.001275
15.057050000000764,0.001328
15.06954999999825,0.001349
15.082049999999125,0.001353
15.09455,0.001341
15.107050000000873,0.001316
15.11954999999836,0.001279
15.132049999999234,0.001229
15.144550000000109,0.001167
15.157050000000984,0.001092
15.16954999999847,0.001026
15.182049999999345,0.000989
15.194550000000218,0.000985
15.207050000001093,0.001035
15.219549999998579,0.001109
15.232049999999454,0.001184
15.244550000000329,0.001225
15.257050000001202,0.001204
15.26954999999869,0.001117
15.282049999999563,0.00096
15.294550000000438,0.000774
15.307050000001313,0.000613
15.319549999998799,0.000517
15.332049999999674,0.000522
15.344550000000547,0.000617
15.357050000001422,0.000761
15.369549999998908,0.000902
15.382049999999783,0.001001
15.394550000000658,0.00101
15.407049999998144,0.000919
15.419549999999019,0.000757
15.432049999999892,0.000555
15.444550000000767,0.000373
15.457049999998253,0.000236
15.469549999999128,0.000182
15.482050000000003,0.000186
15.494550000000876,0.000232
15.507049999998364,0.000298
15.519549999999237,0.000368
15.532050000000112,0.000422
15.544550000000987,0.000455
15.557049999998473,0.000472
15.569549999999348,0.000493
15.582050000000221,0.000526
15.594550000001096,0.000555
15.607049999998582,0.000588
15.619549999999457,0.000621
15.632050000000332,0.000625
15.644550000001205,0.000604
15.657049999998693,0.000542
15.669549999999566,0.000451
15.68205000000044,0.000339
15.694550000001316,0.000203
15.707049999998802,8.3E-05
15.719549999999675,-2.9E-05
15.73205000000055,-0.000107
15.744550000001425,-0.000145
15.75704999999891,-0.000149
15.769549999999786,-0.000112
15.782050000000659,-4.9E-05
15.794549999998146,2.5E-05
15.80704999999902,0.000104
15.819549999999895,0.00017
15.83205000000077,0.000219
15.844549999998256,0.000219
15.85704999999913,0.000199
15.869550000000004,0.000137
15.882050000000879,6.2E-05
15.894549999998365,0
15.90704999999924,-4.5E-05
15.919550000000115,-5.8E-05
15.932050000000988,-2.9E-05
15.944549999998475,3.7E-05
15.957049999999349,0.000133
15.969550000000224,0.000224
15.982050000001099,0.000302
15.994549999998585,0.000356
16.00704999999946,0.000381
16.019550000000333,0.000393
16.03205000000121,0.000397
16.044549999998694,0.000418
16.05704999999957,0.000468
16.069550000000444,0.000538
16.082050000001317,0.0006
16.094549999998804,0.000662
16.107049999999678,0.000695
16.119550000000554,0.000687
16.132050000001428,0.000646
16.144549999998915,0.000617
16.15704999999979,0.000613
16.169550000000662,0.000637
16.18204999999815,0.000716
16.194549999999023,0.000815
16.2070499999999,0.00091
16.219550000000773,0.000989
16.23204999999826,0.00101
16.244549999999133,0.000993
16.257050000000007,0.000952
16.269550000000883,0.00089
16.282049999998367,0.000848
16.29454999999924,0.000832
16.307050000000118,0.000836
16.31955000000099,0.000857
16.33204999999848,0.000861
16.34454999999935,0.000861
16.357050000000225,0.000828
16.3695500000011,0.000782
16.382049999998586,0.000728
16.394549999999462,0.000675
16.407050000000336,0.000642
16.41955000000121,0.000617
16.432049999998696,0.000596
16.44454999999957,0.000592
16.457050000000446,0.000575
16.46955000000132,0.000584
16.482049999998807,0.000588
16.49454999999968,0.000633
16.507050000000554,0.000683
16.51955000000143,0.000724
16.532049999998915,0.000753
16.54454999999979,0.000737
16.557050000000665,0.000658
16.569549999998152,0.000538
16.582049999999025,0.000402
16.5945499999999,0.000273
16.607050000000775,0.000186
16.61954999999826,0.000162
16.632049999999136,0.000186
16.64455000000001,0.00024
16.657050000000883,0.000298
16.66954999999837,0.000315
16.682049999999244,0.000298
16.69455000000012,0.00024
16.707050000000994,0.000157
16.71954999999848,8.3E-05
16.732049999999354,3.3E-05
16.744550000000228,8E-06
16.757050000001104,-1.2E-05
16.76954999999859,-2E-05
16.782049999999465,-6.2E-05
16.79455000000034,-0.000107
16.80705000000121,-0.000165
16.8195499999987,-0.000219
16.832049999999573,-0.000236
16.84455000000045,-0.000223
16.857050000001323,-0.000178
16.86954999999881,-0.000112
16.882049999999683,-2.9E-05
16.894550000000557,4.2E-05
16.907050000001433,9.5E-05
16.919549999998917,0.000162
16.932049999999794,0.000215
16.944550000000667,0.000294
16.957049999998155,0.000381
16.96954999999903,0.000476
16.9820499999999,0.000546
16.99455000000078,0.000592
17.007049999998262,0.000613
17.01954999999914,0.000588
17.032050000000012,0.000555
17.044550000000886,0.000513
17.057049999998373,0.000497
17.069549999999246,0.000501
17.082050000000123,0.00053
17.094550000000996,0.000575
17.107049999998484,0.000613
17.119549999999357,0.000662
17.13205000000023,0.000691
17.144550000001107,0.000728
17.15704999999859,0.000761
17.169549999999468,0.000799
17.18205000000034,0.000836
17.194550000001215,0.000869
17.207049999998702,0.000894
17.219549999999575,0.00091
17.232050000000452,0.000898
17.244550000001325,0.000886
17.257049999998813,0.000869
17.269549999999686,0.000869
17.28205000000056,0.00089
17.294550000001436,0.000939
17.30704999999892,0.000997
17.319549999999797,0.001072
17.33205000000067,0.00113
17.344549999998158,0.001179
17.35704999999903,0.0012
17.369549999999904,0.0012
17.38205000000078,0.001192
17.394549999998265,0.001163
17.407049999999142,0.001138
17.419550000000015,0.001105
17.43205000000089,0.001051
17.444549999998376,0.000997
17.45704999999925,0.00091
17.469550000000126,0.000811
17.482050000001,0.000708
17.494549999998487,0.000592
17.50704999999936,0.000493
17.519550000000233,0.000406
17.53205000000111,0.000339
17.544549999998594,0.000315
17.55704999999947,0.000315
17.569550000000344,0.000344
17.582050000001217,0.000389
17.594549999998705,0.000443
17.607049999999578,0.000484
17.619550000000455,0.000484
17.63205000000133,0.000447
17.644549999998816,0.000364
17.65704999999969,0.000248
17.669550000000562,0.000108
17.68205000000144,-1.6E-05
17.694549999998923,-0.000103
17.7070499999998,-0.000149
17.719550000000673,-0.00014
17.73204999999816,-9.9E-05
17.744549999999034,-3.3E-05
17.757049999999907,2.1E-05
17.769550000000784,4.2E-05
17.782049999998268,3.3E-05
17.794549999999145,-8E-06
17.807050000000018,-7E-05
17.81955000000089,-0.000116
17.83204999999838,-0.000128
17.844549999999252,-0.000116
17.85705000000013,-7.8E-05
17.869550000001002,-3.3E-05
17.88204999999849,-1.2E-05
17.894549999999363,-1.6E-05
17.907050000000236,-3.3E-05
17.919550000001113,-6.2E-05
17.932049999998597,-5.8E-05
17.944549999999474,-2.5E-05
17.957050000000347,6.2E-05
17.96955000000122,0.000166
17.982049999998708,0.000261
17.99454999999958,0.000319
18.007050000000458,0.000315
18.01955000000133,0.000236
18.03204999999882,0.000116
18.044549999999692,-1.2E-05
18.057050000000565,-0.000103
18.069550000001442,-0.00012
18.082049999998926,-5.4E-05
18.094549999999803,7.1E-05
18.107050000000676,0.000224
18.119549999998164,0.000352
18.132049999999037,0.000439
18.14454999999991,0.000476
18.157050000000787,0.000468
18.16954999999827,0.000451
18.182049999999148,0.000447
18.19455000000002,0.000476
18.207050000000894,0.000542
18.21954999999838,0.000633
18.232049999999255,0.000708
18.24455000000013,0.000766
18.257050000001005,0.000799
18.269549999998492,0.000795
18.282049999999366,0.000782
18.29455000000024,0.00079
18.307050000001116,0.000824
18.3195499999986,0.000877
18.332049999999477,0.00096
18.34455000000035,0.001035
18.357050000001223,0.001092
18.36954999999871,0.001134
18.382049999999584,0.001146
18.39455000000046,0.001117
18.407050000001334,0.001076
18.41954999999882,0.001018
18.432049999999695,0.000956
18.444550000000568,0.00089
18.457050000001445,0.000819
18.46954999999893,0.000745
18.482049999999806,0.000679
18.49455000000068,0.000621
18.507049999998166,0.000592
18.51954999999904,0.000584
18.532049999999913,0.000592
18.54455000000079,0.000584
18.557049999998274,0.000567
18.569549999999147,0.000522
18.582050000000024,0.000455
18.594550000000897,0.000381
18.607049999998384,0.000311
18.619549999999258,0.000261
18.63205000000013,0.000236
18.644550000001008,0.000236
18.657049999998492,0.000244
18.66954999999937,0.000248
18.682050000000242,0.000228
18.694550000001115,0.000178
18.707049999998603,9.5E-05
18.719549999999476,8E-06
18.732050000000353,-6.6E-05
18.744550000001226,-0.000112
18.757049999998713,-0.00014
18.769549999999587,-0.000132
18.78205000000046,-0.000107
18.794550000001337,-7.4E-05
18.80704999999882,-4.5E-05
18.819549999999698,-2.5E-05
18.83205000000057,-1.6E-05
18.844550000001444,-2.5E-05
18.85704999999893,-3.7E-05
18.869549999999805,-6.2E-05
18.88205000000068,-8.7E-05
18.894549999998166,-0.000116
18.907049999999042,-0.000128
18.919549999999916,-0.000128
18.93205000000079,-0.000116
18.944549999998276,-0.000103
18.95704999999915,-7E-05
18.969550000000027,-3.7E-05
18.9820500000009,-1.2E-05
18.994549999998387,-4E-06
19.00704999999926,4E-06
19.019550000000134,1.7E-05
19.03205000000101,2.9E-05
19.044549999998495,5.4E-05
19.05704999999937,0.0001
19.069550000000245,0.000141
19.082050000001118,0.000186
19.094549999998605,0.000215
19.10704999999948,0.000232
19.119550000000356,0.000244
19.13205000000123,0.000261
19.144549999998716,0.000315
19.15704999999959,0.000393
19.169550000000463,0.000517
19.18205000000134,0.000654
19.194549999998824,0.000782
19.2070499999997,0.000894
19.219550000000574,0.000935
19.232050000001447,0.000927
19.244549999998934,0.000877
19.257049999999808,0.000811
19.269550000000685,0.00077
19.28204999999817,0.000766
19.294549999999045,0.000819
19.30704999999992,0.000923
19.319550000000792,0.001035
19.33204999999828,0.001105
19.344549999999153,0.001113
19.35705000000003,0.001039
19.369550000000903,0.000881
19.38204999999839,0.000683
19.394549999999263,0.000493
19.407050000000137,0.000344
19.419550000001014,0.000273
19.432049999998497,0.000311
19.444549999999374,0.000418
19.457050000000248,0.000571
19.46955000000112,0.000733
19.48204999999861,0.000865
19.49454999999948,0.000915
19.50705000000036,0.00089
19.51955000000123,0.000786
19.53204999999872,0.00065
19.544549999999592,0.000513
19.557050000000466,0.000389
19.569550000001342,0.000331
19.582049999998826,0.000323
19.594549999999703,0.000373
19.607050000000577,0.000447
19.61955000000145,0.000505
19.632049999998937,0.000538
19.64454999999981,0.000522
19.657050000000687,0.000451
19.66954999999817,0.000356
19.682049999999048,0.000244
19.69454999999992,0.000145
19.707050000000795,8.3E-05
19.719549999998282,5.8E-05
19.732049999999155,6.6E-05
19.744550000000032,0.000112
19.757050000000905,0.000166
19.769549999998393,0.000195
19.782049999999266,0.000215
19.79455000000014,0.000207
19.807050000001016,0.000178
19.8195499999985,0.000145
19.832049999999377,0.000108
19.84455000000025,7.5E-05
19.857050000001124,5.4E-05
19.86954999999861,3.3E-05
19.882049999999484,3.3E-05
19.89455000000036,1.3E-05
19.907050000001234,0
19.919549999998722,-1.6E-05
19.932049999999595,-2.5E-05
19.94455000000047,-5.8E-05
19.957050000001345,-8.7E-05
19.96954999999883,-0.000128
19.982049999999706,-0.000161
19.99455000000058,-0.000207
20.007049999998067,-0.000231
20.01954999999894,-0.000252
20.032049999999813,-0.00026
20.04455000000069,-0.000252
20.057049999998174,-0.000236
20.06954999999905,-0.000215
20.082049999999924,-0.00019
20.094550000000797,-0.000157
20.107049999998285,-0.000112
20.11954999999916,-4.9E-05
20.132050000000035,4.2E-05
20.14455000000091,0.000141
20.157049999998396,0.000248
20.16954999999927,0.000339
20.182050000000142,0.000393
20.19455000000102,0.000393
20.207049999998503,0.000339
20.21954999999938,0.000257
20.232050000000253,0.000178
20.244550000001126,0.000133
20.257049999998614,0.000137
20.269549999999487,0.000215
20.282050000000364,0.00036
20.294550000001237,0.000534
20.307049999998725,0.000704
20.319549999999598,0.000844
20.33205000000047,0.000894
20.344550000001348,0.000898
20.357049999998832,0.000848
20.36954999999971,0.000795
20.382050000000582,0.000753
20.39454999999807,0.00077
20.407049999998943,0.000848
20.419549999999816,0.000956
20.432050000000693,0.001088
20.444549999998177,0.001212
20.457049999999054,0.001295
20.469549999999927,0.001324
20.4820500000008,0.001299
20.494549999998288,0.001233
20.50704999999916,0.001163
20.519550000000038,0.001105
20.53205000000091,0.001076
20.5445499999984,0.00108
20.557049999999272,0.001105
20.569550000000145,0.001134
20.582050000001022,0.001175
20.594549999998506,0.001179
20.607049999999383,0.001163
20.619550000000256,0.001142
20.63205000000113,0.00113
20.644549999998617,0.001134
20.65704999999949,0.001163
20.669550000000367,0.001221
20.68205000000124,0.001295
20.694549999998728,0.00139
20.7070499999996,0.001436
20.719550000000474,0.001448
20.73205000000135,0.00139
20.744549999998835,0.001291
20.757049999999712,0.001134
20.769550000000585,0.00096
20.782049999998073,0.000795
20.794549999998946,0.000654
20.80704999999982,0.000542
20.819550000000696,0.000447
20.83204999999818,0.000381
20.844549999999057,0.000315
20.85704999999993,0.000248
20.869550000000803,0.000191
20.88204999999829,0.000137
20.894549999999164,0.000116
20.907050000000037,0.00012
20.919550000000914,0.000162
20.932049999998398,0.000219
20.944549999999275,0.000273
20.957050000000148,0.000294
20.96955000000102,0.000265
20.98204999999851,0.000195
20.994549999999382,7.5E-05
21.00705000000026,-5.8E-05
21.019550000001132,-0.000165
21.03204999999862,-0.000219
21.044549999999493,-0.000219
21.057050000000366,-0.000157
21.069550000001243,-5.4E-05
21.082049999998727,6.6E-05
21.094549999999604,0.000153
21.107050000000477,0.000211
21.11955000000135,0.000207
21.132049999998838,0.00017
21.14454999999971,8.7E-05
21.157050000000588,-4E-06
21.169549999998072,-7E-05
21.18204999999895,-0.00012
21.194549999999822,-0.000136
21.207050000000695,-0.000145
21.219549999998183,-0.000116
21.232049999999056,-7.8E-05
21.244549999999933,-4.5E-05
21.257050000000806,-1.6E-05
21.269549999998294,8E-06
21.282049999999167,4.2E-05
21.29455000000004,6.6E-05
21.307050000000917,0.000108
21.3195499999984,0.000157
21.332049999999278,0.00024
21.34455000000015,0.000327
21.357050000001024,0.000435
21.36954999999851,0.000567
21.382049999999385,0.000699
21.39455000000026,0.000828
21.407050000001135,0.000944
21.419549999998623,0.001043
21.432049999999496,0.001101
21.44455000000037,0.001138
21.457050000001246,0.001138
21.46954999999873,0.001121
21.482049999999607,0.001088
21.49455000000048,0.001051
21.507050000001353,0.001043
21.51954999999884,0.001064
21.532049999999714,0.001101
21.54455000000059,0.001163
21.557049999998075,0.001229
21.56954999999895,0.001291
21.582049999999825,0.001337
21.594550000000698,0.001353
21.607049999998186,0.001349
21.61954999999906,0.001324
21.632049999999936,0.001299
21.64455000000081,0.001266
21.657049999998296,0.001221
21.66954999999917,0.001159
21.682050000000043,0.001097
21.69455000000092,0.001006
21.707049999998404,0.000898
21.71954999999928,0.000786
21.732050000000154,0.000679
21.744550000001027,0.0006
21.757049999998515,0.000526
21.769549999999388,0.000505
21.782050000000265,0.000509
21.794550000001138,0.000538
21.807049999998625,0.000579
21.8195499999995,0.000642
21.832050000000372,0.000691
21.84455000000125,0.000733
21.857049999998733,0.000757
21.86954999999961,0.000757
21.882050000000483,0.000728
21.894550000001356,0.00065
21.907049999998844,0.00053
21.919549999999717,0.000389
21.932050000000594,0.000244
21.944549999998078,0.000104
21.957049999998954,1.7E-05
21.969549999999828,-2E-05
21.9820500000007,1.7E-05
21.99454999999819,8.3E-05
22.00704999999906,0.000178
22.01954999999994,0.00024
22.03205000000081,0.000273
22.0445499999983,0.000253
22.057049999999172,0.00017
22.069550000000046,6.2E-05
22.082050000000923,-7E-05
22.094549999998407,-0.000186
22.107049999999283,-0.000277
22.119550000000157,-0.000323
22.13205000000103,-0.000339
22.144549999998517,-0.000335
22.15704999999939,-0.00031
22.169550000000267,-0.000281
22.18205000000114,-0.00026
22.194549999998628,-0.000256
22.2070499999995,-0.000277
22.219550000000375,-0.000306
22.23205000000125,-0.000335
22.244549999998736,-0.000364
22.257049999999612,-0.000364
22.269550000000486,-0.000306
22.28205000000136,-0.000211
22.294549999998846,-7.4E-05
22.30704999999972,8.7E-05
22.319550000000596,0.000232
22.33204999999808,0.000335
22.344549999998957,0.000381
22.35704999999983,0.000352
22.369550000000704,0.000265
22.38204999999819,0.000145
22.394549999999064,2.9E-05
22.40704999999994,-3.3E-05
22.419550000000815,-4.9E-05
22.432049999998302,8E-06
22.444549999999175,0.000124
22.45705000000005,0.000277
22.469550000000925,0.000435
22.48204999999841,0.000592
22.494549999999286,0.000724
22.50705000000016,0.000836
22.519550000001033,0.000931
22.53204999999852,0.001001
22.544549999999393,0.001084
22.55705000000027,0.001146
22.569550000001144,0.0012
22.58204999999863,0.001204
22.594549999999504,0.001204
22.607050000000378,0.001155
22.619550000001254,0.001084
22.63204999999874,0.001006
22.644549999999615,0.000923
22.65705000000049,0.000869
22.66955000000136,0.000836
22.68204999999885,0.000832
22.694549999999722,0.000844
22.7070500000006,0.000869
22.719549999998083,0.000898
22.73204999999896,0.000919
22.744549999999833,0.000919
22.757050000000707,0.000902
22.769549999998194,0.000873
22.782049999999067,0.000832
22.794549999999944,0.000782
22.807050000000817,0.000724
22.819549999998305,0.000666
22.832049999999178,0.000608
22.84455000000005,0.00055
22.85705000000093,0.000493
22.869549999998412,0.000443
22.88204999999929,0.000393
22.894550000000162,0.00036
22.907050000001036,0.000319
22.919549999998523,0.000294
22.932049999999396,0.000277
22.944550000000273,0.000273
22.957050000001146,0.000286
22.969549999998634,0.000315
22.982049999999507,0.000339
22.99455000000038,0.000389
23.007050000001257,0.000414
23.01954999999874,0.00041
23.032049999999618,0.000377
23.04455000000049,0.000306
23.057050000001365,0.000195
23.069549999998852,7.5E-05
23.082049999999725,-3.3E-05
23.094550000000602,-9.5E-05
23.107049999998086,-0.000112
23.119549999998963,-7.4E-05
23.132049999999836,1.3E-05
23.14455000000071,0.000108
23.157049999998197,0.000195
23.16954999999907,0.000236
23.182049999999943,0.000228
23.19455000000082,0.00017
23.207049999998304,6.2E-05
23.21954999999918,-6.6E-05
23.232050000000054,-0.000186
23.244550000000928,-0.000277
23.257049999998415,-0.000318
23.26954999999929,-0.000302
23.282050000000165,-0.000231
23.29455000000104,-0.000128
23.307049999998526,1.7E-05
23.3195499999994,0.000162
23.332050000000272,0.000269
23.34455000000115,0.000356
23.357049999998633,0.000393
23.36954999999951,0.000381
23.382050000000383,0.000319
23.394550000001257,0.000244
23.407049999998744,0.00017
23.419549999999617,0.000108
23.432050000000494,7.5E-05
23.444550000001367,7.5E-05
23.457049999998855,8.3E-05
23.469549999999728,8.7E-05
23.4820500000006,7.9E-05
23.49454999999809,5.8E-05
23.507049999998962,2.1E-05
23.51954999999984,0
23.532050000000712,-8E-06
23.5445499999982,2.1E-05
23.557049999999073,9.1E-05
23.569549999999946,0.000191
23.582050000000823,0.000302
23.594549999998307,0.000418
23.607049999999184,0.000497
23.619550000000057,0.000534
23.63205000000093,0.00053
23.644549999998418,0.000488
23.65704999999929,0.000443
23.669550000000168,0.00041
23.68205000000104,0.000385
23.69454999999853,0.000389
23.707049999999402,0.000435
23.719550000000275,0.000509
23.732050000001152,0.000588
23.744549999998636,0.000658
23.757049999999513,0.000724
23.769550000000386,0.000753
23.78205000000126,0.000737
23.794549999998747,0.000687
23.80704999999962,0.000625
23.819550000000497,0.000563
23.83205000000137,0.000493
23.844549999998858,0.000464
23.85704999999973,0.000484
23.869550000000604,0.00053
23.88204999999809,0.000571
23.894549999998965,0.000571
23.907049999999842,0.000588
23.919550000000715,0.000534
23.932049999998203,0.000451
23.944549999999076,0.00036
23.95704999999995,0.000348
23.969550000000826,0.000381
23.98204999999831,0.000472
23.994549999999187,0.000617
24.00705000000006,0.000844
24.019550000000933,0.001064
24.03204999999842,0.001295
24.044549999999294,0.001519
24.05705000000017,0.001788
24.069550000001044,0.002081
24.08204999999853,0.002379
24.094549999999405,0.002702
24.107050000000278,0.003095
24.119550000001155,0.003488
24.13204999999864,0.003873
24.144549999999516,0.004274
24.15705000000039,0.00475
24.169550000001262,0.005263
24.18204999999875,0.00583
24.194549999999623,0.006475
24.2070500000005,0.007195
24.219550000001373,0.007907
24.23204999999886,0.008573
24.244549999999734,0.009181
24.257050000000607,0.00974
24.269549999998095,0.010211
24.282049999998968,0.010642
24.294549999999845,0.011051
24.307050000000718,0.011511
24.319549999998205,0.011974
24.33204999999908,0.012425
24.344549999999952,0.012868
24.35705000000083,0.013306
24.369549999998313,0.013674
24.38204999999919,0.01401
24.394550000000063,0.014345
24.407050000000936,0.014696
24.419549999998424,0.015069
24.432049999999297,0.015441
24.444550000000174,0.015822
24.457050000001047,0.016173
24.469549999998534,0.016446
24.482049999999408,0.016595
24.49455000000028,0.016666
24.507050000001158,0.016637
24.51954999999864,0.016509
24.53204999999952,0.016331
24.54455000000039,0.016153
24.557050000001265,0.015971
24.569549999998753,0.015801
24.582049999999626,0.015636
24.594550000000503,0.015511
24.607050000001376,0.015408
24.619549999998863,0.015296
24.632049999999737,0.015172
24.64455000000061,0.015015
24.657049999998097,0.01482
24.66954999999897,0.01458
24.682049999999848,0.014287
24.69455000000072,0.013981
24.70704999999821,0.01367
24.71954999999908,0.013397
24.732049999999955,0.013161
24.74455000000083,0.012975
24.757049999998316,0.012826
24.769549999999192,0.012673
24.782050000000066,0.012528
24.79455000000094,0.012367
24.807049999998426,0.012164
24.8195499999993,0.011953
24.832050000000176,0.011775
24.84455000000105,0.011626
24.857049999998537,0.011498
24.86954999999941,0.011411
24.882050000000284,0.01137
24.89455000000116,0.011349
24.907049999998645,0.0113
24.91954999999952,0.01125
24.932050000000395,0.011221
24.944550000001268,0.011192
24.957049999998755,0.011142
24.96954999999963,0.011126
24.982050000000505,0.011122
24.99455000000138,0.011109
25.007049999998866,0.01106
25.01954999999974,0.011002
25.032050000000613,0.01094
25.0445499999981,0.010849
25.057049999998974,0.010708
25.06954999999985,0.010559
25.082050000000724,0.010398
25.09454999999821,0.010215
25.107049999999084,0.009963
25.119549999999958,0.00969
25.132050000000834,0.009434
25.14454999999832,0.009165
25.157049999999195,0.008887
25.16955000000007,0.008664
25.18205000000094,0.008474
25.19454999999843,0.008308
25.207049999999303,0.008105
25.21955000000018,0.007894
25.232050000001053,0.007638
25.24454999999854,0.007315
25.257049999999413,0.006926
25.269550000000287,0.0065
25.282050000001163,0.006099
25.294549999998647,0.005731
25.307049999999524,0.005416
25.319550000000397,0.005176
25.33205000000127,0.005027
25.34454999999876,0.004907
25.35704999999963,0.004775
25.36955000000051,0.004638
25.38205000000138,0.004469
25.39454999999887,0.00427
25.407049999999742,0.004001
25.419550000000616,0.00374
25.432049999998103,0.003467
25.444549999998976,0.00319
25.457049999999853,0.002901
25.469550000000726,0.002623
25.48204999999821,0.002371
25.494549999999087,0.002123
25.50704999999996,0.001899
25.519550000000834,0.001738
25.53204999999832,0.001651
25.544549999999195,0.001614
25.55705000000007,0.001618
25.569550000000945,0.001634
25.582049999998432,0.001672
25.594549999999305,0.001668
25.60705000000018,0.001614
25.619550000001055,0.001548
25.63204999999854,0.001473
25.644549999999416,0.001403
25.65705000000029,0.001341
25.669550000001163,0.001303
25.68204999999865,0.001279
25.694549999999523,0.001241
25.7070500000004,0.001171
25.719550000001274,0.00108
25.73204999999876,0.000993
25.744549999999634,0.000906
25.757050000000508,0.000828
25.769550000001384,0.000795
25.78204999999887,0.000799
25.794549999999745,0.000811
25.80705000000062,0.000807
25.819549999998106,0.000766
25.83204999999898,0.000679
25.844549999999852,0.000538
25.85705000000073,0.000389
25.869549999998213,0.000261
25.88204999999909,0.000178
25.894549999999963,0.000178
25.907050000000837,0.000248
25.919549999998324,0.00036
25.932049999999197,0.000497
25.944550000000074,0.000613
25.957050000000947,0.000691
25.969549999998435,0.000712
25.982049999999308,0.000704
25.99455000000018,0.000666
26.00705000000106,0.000642
26.019549999998542,0.000646
26.03204999999942,0.00067
26.044550000000292,0.000733
26.057050000001166,0.000815
26.069549999998653,0.000898
26.082049999999526,0.000977
26.094550000000403,0.001043
26.107050000001276,0.001097
26.119549999998764,0.001142
26.132049999999637,0.001192
26.14455000000051,0.001254
26.157050000001387,0.001324
26.16954999999887,0.001419
26.182049999999748,0.001527
26.19455000000062,0.001634
26.20704999999811,0.001746
26.219549999998982,0.00185
26.232049999999855,0.001928
26.244550000000732,0.001982
26.257049999998216,0.002015
26.269549999999093,0.002032
26.282049999999966,0.002028
26.29455000000084,0.002044
26.307049999998327,0.002077
26.3195499999992,0.002135
26.332050000000077,0.002214
26.34455000000095,0.002301
26.357049999998438,0.002379
26.36954999999931,0.002425
26.382050000000184,0.002429
26.39455000000106,0.002379
26.407049999998545,0.002313
26.419549999999422,0.00223
26.432050000000295,0.002156
26.44455000000117,0.002114
26.457049999998656,0.002123
26.46954999999953,0.00216
26.482050000000406,0.002218
26.49455000000128,0.00228
26.507049999998767,0.00233
26.51954999999964,0.002371
26.532050000000513,0.002387
26.54455000000139,0.002408
26.557049999998874,0.002441
26.56954999999975,0.002499
26.582050000000624,0.002578
26.59454999999811,0.002681
26.607049999998985,0.002797
26.619549999999858,0.002917
26.632050000000735,0.003025
26.64454999999822,0.00312
26.657049999999096,0.003203
26.66954999999997,0.003269
26.682050000000842,0.003314
26.69454999999833,0.003327
26.707049999999203,0.00331
26.71955000000008,0.003281
26.732050000000953,0.003219
26.74454999999844,0.003161
26.757049999999314,0.003107
26.769550000000187,0.003099
26.782050000001064,0.003116
26.794549999998548,0.003169
26.807049999999425,0.00326
26.819550000000298,0.003368
26.83205000000117,0.003463
26.84454999999866,0.003538
26.857049999999532,0.003583
26.86955000000041,0.00362
26.882050000001282,0.003629
26.89454999999877,0.003633
26.907049999999643,0.003612
26.919550000000516,0.003596
26.932050000001393,0.003575
26.944549999998877,0.003554
26.957049999999754,0.003542
26.969550000000627,0.003546
26.982049999998114,0.003575
26.994549999998988,0.003612
27.00704999999986,0.003666
27.019550000000738,0.003716
27.032049999998222,0.003736
27.0445499999991,0.003749
27.057049999999972,0.00372
27.069550000000845,0.003666
27.082049999998333,0.003608
27.094549999999206,0.003538
27.107050000000083,0.003476
27.119550000000956,0.00343
27.132049999998443,0.003393
27.144549999999317,0.003385
27.15705000000019,0.003397
27.169550000001067,0.003426
27.18204999999855,0.003463
27.194549999999428,0.003505
27.2070500000003,0.003513
27.219550000001174,0.003496
27.23204999999866,0.003447
27.244549999999535,0.003343
27.25705000000041,0.00324
27.269550000001285,0.003128
27.282049999998772,0.003054
27.294549999999646,0.003037
27.30705000000052,0.003078
27.319550000001396,0.003182
27.33204999999888,0.003294
27.344549999999757,0.003414
27.35705000000063,0.003509
27.369549999998117,0.00355
27.38204999999899,0.00355
27.394549999999864,0.003513
27.40705000000074,0.003463
27.419549999998225,0.00343
27.4320499999991,0.003434
27.444549999999975,0.003484
27.457050000000848,0.003575
27.469549999998335,0.003699
27.48204999999921,0.00384
27.494550000000086,0.003964
27.50705000000096,0.004059
27.519549999998446,0.004121
27.53204999999932,0.004146
27.544550000000193,0.004129
27.55705000000107,0.0041
27.569549999998554,0.004059
27.58204999999943,0.004042
27.594550000000304,0.004059
27.607050000001177,0.004117
27.619549999998664,0.004212
27.632049999999538,0.004349
27.644550000000415,0.004469
27.657050000001288,0.004576
27.669549999998775,0.004622
27.68204999999965,0.004609
27.694550000000522,0.004535
27.7070500000014,0.004423
27.719549999998883,0.004303
27.73204999999976,0.004216
27.744550000000633,0.004179
27.757049999998117,0.004187
27.769549999998993,0.004262
27.782049999999867,0.004324
27.79455000000074,0.00439
27.807049999998227,0.004411
27.8195499999991,0.004386
27.832049999999978,0.004324
27.84455000000085,0.00422
27.85704999999834,0.004129
27.86954999999921,0.004051
27.882050000000085,0.004026
27.89455000000096,0.004047
27.907049999998446,0.004109
27.919549999999322,0.004187
27.932050000000196,0.00427
27.94455000000107,0.004307
27.957049999998556,0.004311
27.96954999999943,0.004262
27.982050000000307,0.004167
27.99455000000118,0.004047
28.007049999998667,0.003943
28.01954999999954,0.003877
28.032050000000414,0.003865
28.04455000000129,0.003922
28.057049999998775,0.004034
28.06954999999965,0.004171
28.082050000000525,0.004311
28.094550000001398,0.004415
28.107049999998885,0.004485
28.11954999999976,0.004489
28.132050000000635,0.004464
28.14454999999812,0.004407
28.157049999998996,0.004361
28.16954999999987,0.004328
28.182050000000743,0.004311
28.19454999999823,0.00432
28.207049999999104,0.004349
28.21954999999998,0.004386
28.232050000000854,0.004407
28.24454999999834,0.004419
28.257049999999214,0.004436
28.269550000000088,0.00444
28.282050000000964,0.00444
28.29454999999845,0.004456
28.307049999999325,0.004489
28.3195500000002,0.004543
28.33205000000107,0.004597
28.34454999999856,0.004671
28.357049999999433,0.004762
28.36955000000031,0.004849
28.382050000001183,0.004928
28.39454999999867,0.004986
28.407049999999543,0.005019
28.419550000000417,0.005019
28.432050000001293,0.004998
28.444549999998777,0.00499
28.457049999999654,0.005006
28.469550000000527,0.005069
28.4820500000014,0.005164
28.49454999999889,0.005313
28.50704999999976,0.005474
28.51955000000064,0.005606
28.532049999998122,0.005673
28.544549999999,0.005693
28.557049999999872,0.005644
28.569550000000746,0.005561
28.582049999998233,0.005466
28.594549999999106,0.0054
28.607049999999983,0.005375
28.619550000000856,0.005387
28.632049999998344,0.00542
28.644549999999217,0.005449
28.65705000000009,0.005491
28.669550000000967,0.005503
28.68204999999845,0.005515
28.694549999999328,0.005528
28.7070500000002,0.005557
28.719550000001075,0.005594
28.732049999998562,0.005635
28.744549999999435,0.005668
28.757050000000312,0.005681
28.769550000001185,0.005668
28.782049999998673,0.005648
28.794549999999546,0.005631
28.80705000000042,0.005648
28.819550000001296,0.005685
28.83204999999878,0.005764
28.844549999999657,0.005855
28.85705000000053,0.005908
28.869550000001404,0.005929
28.88204999999889,0.005917
28.894549999999764,0.005892
28.90705000000064,0.005851
28.919549999998125,0.005879
28.932049999999002,0.005995
28.944549999999875,0.006194
28.95705000000075,0.006409
28.969549999998236,0.006628
28.98204999999911,0.006827
28.994549999999986,0.006951
29.00705000000086,0.00693
29.019549999998347,0.00686
29.03204999999922,0.006757
29.044550000000093,0.00669
29.05705000000097,0.006604
29.069549999998454,0.006579
29.08204999999933,0.006612
29.094550000000204,0.006666
29.107050000001077,0.006604
29.119549999998565,0.006479
29.13204999999944,0.006264
29.144550000000315,0.005946
29.15705000000119,0.005486
29.169549999998676,0.004969
29.18204999999955,0.004448
29.194550000000422,0.003939
29.2070500000013,0.003397
29.219549999998783,0.002905
29.23204999999966,0.002429
29.244550000000533,0.001941
29.257050000001406,0.001324
29.269549999998894,0.000637
29.282049999999767,-0.000116
29.294550000000644,-0.000951
29.307049999998128,-0.001874
29.319549999999005,-0.002797
29.332049999999878,-0.003661
29.34455000000075,-0.004485
29.35704999999824,-0.005287
29.369549999999112,-0.006045
29.38204999999999,-0.006773
29.394550000000862,-0.007551
29.40704999999835,-0.008362
29.419549999999223,-0.009185
29.432050000000096,-0.009979
29.444550000000973,-0.010761
29.457049999998457,-0.011481
29.469549999999334,-0.012106
29.482050000000207,-0.012635
29.49455000000108,-0.013128
29.507049999998568,-0.013566
29.51954999999944,-0.013968
29.532050000000318,-0.014332
29.54455000000119,-0.014688
29.55704999999868,-0.01499
29.569549999999552,-0.015197
29.582050000000425,-0.015312
29.594550000001302,-0.015374
29.607049999998786,-0.015325
29.619549999999663,-0.015184
29.632050000000536,-0.014961
29.64455000000141,-0.014704
29.657049999998897,-0.014377
29.66954999999977,-0.013988
29.682050000000647,-0.013529
29.69454999999813,-0.013049
29.707049999999008,-0.012491
29.71954999999988,-0.011907
29.732050000000754,-0.011266
29.74454999999824,-0.010625
29.757049999999115,-0.009942
29.76954999999999,-0.009239
29.782050000000865,-0.008498
29.794549999998353,-0.00777
29.807049999999226,-0.007017
29.8195500000001,-0.006289
29.832050000000976,-0.005589
29.84454999999846,-0.004932
29.857049999999337,-0.004294
29.86955000000021,-0.003711
29.882050000001083,-0.003165
29.89454999999857,-0.002631
29.907049999999444,-0.002077
29.91955000000032,-0.001564
29.932050000001194,-0.00108
29.94454999999868,-0.000625
29.957049999999555,-0.000211
29.969550000000428,0.000124
29.982050000001305,0.000348
29.99454999999879,0.000513
30.007049999999666,0.000642
30.01955000000054,0.000695
30.032050000001412,0.000695
30.0445499999989,0.000687
30.057049999999773,0.000679
30.06955000000065,0.000633
30.082049999998134,0.000546
30.094549999999007,0.000443
30.107049999999884,0.000319
30.119550000000757,0.000157
30.132049999998245,-3.7E-05
30.144549999999118,-0.000211
30.15704999999999,-0.000351
30.169550000000868,-0.000484
30.182049999998352,-0.000612
30.19454999999923,-0.000711
30.207050000000102,-0.000815
30.219550000000975,-0.000931
30.232049999998463,-0.001055
30.244549999999336,-0.001175
30.257050000000213,-0.001278
30.269550000001086,-0.001332
30.282049999998573,-0.001361
30.294549999999447,-0.001357
30.30705000000032,-0.00134
30.319550000001197,-0.001349
30.33204999999868,-0.001373
30.344549999999558,-0.001452
30.35705000000043,-0.001539
30.369550000001304,-0.001626
30.38204999999879,-0.001659
30.394549999999665,-0.001659
30.40705000000054,-0.001609
30.419550000001415,-0.001531
30.432049999998902,-0.001444
30.444549999999776,-0.001402
30.45705000000065,-0.001402
30.469549999998137,-0.001448
30.48204999999901,-0.001506
30.494549999999887,-0.00156
30.50705000000076,-0.001564
30.519549999998247,-0.001514
30.53204999999912,-0.001402
30.544549999999994,-0.001258
30.55705000000087,-0.001067
30.569549999998355,-0.000902
30.58204999999923,-0.000765
30.594550000000105,-0.000682
30.607050000000978,-0.000645
30.619549999998465,-0.000649
30.63204999999934,-0.000682
30.644550000000216,-0.000736
30.65705000000109,-0.000778
30.669549999998576,-0.000811
30.68204999999945,-0.000827
30.694550000000323,-0.000811
30.7070500000012,-0.000753
30.719549999998684,-0.000666
30.73204999999956,-0.000558
30.744550000000434,-0.000434
30.757050000001307,-0.000294
30.769549999998794,-0.000157
30.782049999999668,-4.5E-05
30.794550000000545,5.4E-05
30.807050000001418,0.000153
30.819549999998905,0.000244
30.83204999999978,0.000319
30.844550000000652,0.00041
30.85704999999814,0.000517
30.869549999999013,0.000654
30.88204999999989,0.000803
30.894550000000763,0.000981
30.90704999999825,0.001188
30.919549999999123,0.001415
30.932049999999997,0.001643
30.944550000000874,0.001883
30.957049999998357,0.002148
30.969549999999234,0.002392
30.982050000000108,0.002656
30.99455000000098,0.002921
31.00704999999847,0.003186
31.01954999999934,0.003455
31.03205000000022,0.003707
31.04455000000109,0.003947
31.05704999999858,0.00415
31.069549999999452,0.004303
31.082050000000326,0.004415
31.094550000001203,0.004481
31.107049999998686,0.004547
31.119549999999563,0.004605
31.132050000000437,0.00468
31.14455000000131,0.004795
31.157049999998797,0.004915
31.16954999999967,0.005027
31.182050000000547,0.005118
31.19455000000142,0.005176
31.207049999998908,0.005184
31.21954999999978,0.005131
31.232050000000655,0.005052
31.244549999998142,0.004957
31.257049999999015,0.004829
31.269549999999892,0.004675
31.282050000000766,0.004506
31.294549999998253,0.00432
31.307049999999126,0.00408
31.31955,0.003807
31.332050000000876,0.003517
31.34454999999836,0.003227
31.357049999999237,0.002925
31.36955000000011,0.002652
31.382050000000984,0.002396
31.39454999999847,0.002168
31.407049999999344,0.001924
31.41955000000022,0.001676
31.432050000001095,0.001415
31.444549999998582,0.001142
31.457049999999455,0.000836
31.46955000000033,0.000517
31.482050000001205,0.000215
31.49454999999869,-9.1E-05
31.507049999999566,-0.00038
31.51955000000044,-0.000633
31.532050000001313,-0.00084
31.5445499999988,-0.001013
31.557049999999673,-0.001162
31.56955000000055,-0.001262
31.582050000001423,-0.001328
31.59454999999891,-0.001415
31.607049999999784,-0.001518
31.619550000000658,-0.00163
31.632049999998145,-0.001779
31.64454999999902,-0.001969
31.657049999999895,-0.002184
31.66955000000077,-0.002395
31.682049999998256,-0.002577
31.69454999999913,-0.002706
31.707050000000002,-0.002776
31.71955000000088,-0.002768
31.732049999998363,-0.002697
31.74454999999924,-0.002602
31.757050000000113,-0.002499
31.769550000000987,-0.002412
31.782049999998474,-0.002354
31.794549999999347,-0.002358
31.807050000000224,-0.002408
31.819550000001097,-0.002486
31.832049999998585,-0.002569
31.844549999999458,-0.002668
31.85705000000033,-0.002739
31.869550000001208,-0.002759
31.882049999998692,-0.002726
31.89454999999957,-0.002648
31.907050000000442,-0.002507
31.919550000001315,-0.002321
31.932049999998803,-0.002126
31.944549999999676,-0.001936
31.957050000000553,-0.001762
31.969550000001426,-0.001651
31.982049999998914,-0.001601
31.994549999999787,-0.00158
32.00705000000066,-0.00158
32.01954999999815,-0.001564
32.032049999999025,-0.001506
32.044549999999894,-0.001386
32.05705000000077,-0.001179
32.06954999999826,-0.000943
32.08204999999913,-0.00067
32.094550000000005,-0.000397
32.10705000000088,-0.000149
32.11954999999837,5.4E-05
32.13204999999924,0.000219
32.144550000000116,0.00036
32.15705000000099,0.000505
32.16954999999847,0.00065
32.18204999999935,0.000811
32.19455000000023,0.000968
32.2070500000011,0.001117
32.219549999998584,0.001229
32.23204999999946,0.001279
32.24455000000034,0.001279
32.25705000000121,0.001241
32.269549999998695,0.001184
32.28204999999957,0.001113
32.29455000000044,0.001084
32.30705000000132,0.001092
32.319549999998806,0.001138
32.33204999999968,0.001217
32.34455000000055,0.001299
32.35705000000143,0.001399
32.36954999999892,0.00149
32.382049999999786,0.001556
32.39455000000066,0.001597
32.40704999999815,0.001622
32.41954999999903,0.001614
32.4320499999999,0.001581
32.444550000000774,0.001527
32.45704999999826,0.001448
32.46954999999913,0.001361
32.48205000000001,0.001262
32.494550000000885,0.001175
32.50704999999837,0.001105
32.51954999999924,0.001047
32.53205000000012,0.001014
32.544550000000996,0.000989
32.557049999998476,0.000977
32.56954999999935,0.000948
32.58205000000023,0.000919
32.5945500000011,0.000877
32.60704999999859,0.000836
32.619549999999464,0.000782
32.63205000000034,0.000737
32.64455000000121,0.000695
32.6570499999987,0.000642
32.669549999999575,0.000567
32.682050000000444,0.000476
32.69455000000132,0.000352
32.70704999999881,0.000199
32.719549999999685,2.5E-05
32.732050000000555,-0.00014
32.74455000000143,-0.000285
32.75704999999892,-0.000397
32.76954999999979,-0.000471
32.782050000000666,-0.00048
32.794549999998154,-0.00048
32.80704999999903,-0.000463
32.8195499999999,-0.000471
32.83205000000078,-0.000517
32.844549999998264,-0.00062
32.857049999999134,-0.000757
32.86955000000001,-0.000914
32.88205000000089,-0.001038
32.894549999998375,-0.001113
32.907049999999245,-0.001121
32.91955000000012,-0.001051
32.932050000001,-0.000918
32.94454999999848,-0.000761
32.957049999999356,-0.000608
32.96955000000023,-0.000471
32.9820500000011,-0.00038
32.99454999999859,-0.000327
33.00704999999947,-0.000281
33.01955000000034,-0.00024
33.03205000000121,-0.000161
33.0445499999987,-6.6E-05
33.05704999999958,5.8E-05
33.06955000000045,0.000174
33.082050000001324,0.000265
33.09454999999881,0.000339
33.10704999999969,0.000393
33.11955000000056,0.000439
33.132050000001435,0.000488
33.14454999999892,0.000571
33.15704999999979,0.000666
33.16955000000067,0.000786
33.182049999998156,0.000886
33.19454999999903,0.000968
33.2070499999999,0.001014
33.21955000000078,0.001026
33.23204999999827,0.001014
33.24454999999914,0.000997
33.257050000000014,0.000973
33.26955000000089,0.000952
33.28204999999838,0.000931
33.29454999999925,0.000906
33.307050000000125,0.000865
33.319550000001,0.000807
33.33204999999848,0.000741
33.34454999999936,0.000683
33.357050000000235,0.000629
33.369550000001105,0.000629
33.38204999999859,0.000658
33.39454999999947,0.000733
33.407050000000346,0.000824
33.419550000001216,0.000906
33.4320499999987,0.000973
33.44454999999958,0.000985
33.45705000000045,0.000931
33.46955000000133,0.000819
33.482049999998814,0.000658
33.49454999999969,0.000459
33.50705000000056,0.000265
33.51955000000144,7.5E-05
33.532049999998925,-4.1E-05
33.544549999999795,-9.9E-05
33.55705000000067,-9.1E-05
33.56954999999816,-4.5E-05
33.58204999999903,3.3E-05
33.594549999999906,0.000108
33.60705000000078,0.000141
33.61954999999827,0.000128
33.63204999999914,6.6E-05
33.64455000000002,-3.3E-05
33.65705000000089,-0.00014
33.669549999998374,-0.000252
33.68204999999925,-0.000331
33.69455000000013,-0.000393
33.707050000001,-0.000459
33.719549999998485,-0.000525
33.73204999999936,-0.000608
33.74455000000024,-0.000724
33.75705000000111,-0.00084
33.769549999998596,-0.000947
33.78204999999947,-0.001022
33.79455000000034,-0.00103
33.80705000000122,-0.000997
33.819549999998706,-0.000922
33.83204999999958,-0.000836
33.84455000000045,-0.000765
33.85705000000133,-0.000736
33.86954999999882,-0.000757
33.88204999999969,-0.000794
33.894550000000564,-0.00084
33.90705000000144,-0.00086
33.91954999999893,-0.000823
33.9320499999998,-0.000732
33.944550000000675,-0.000575
33.95704999999816,-0.000393
33.96954999999903,-0.000219
33.98204999999991,-7.4E-05
33.994550000000785,2.5E-05
34.00704999999827,6.6E-05
34.01954999999914,7.5E-05
34.03205000000002,7.1E-05
34.044550000000896,6.2E-05
34.05704999999838,0.000112
34.06954999999925,0.000207
34.08205000000013,0.000327
34.094550000001,0.000484
34.10704999999849,0.00065
34.119549999999364,0.000786
34.13205000000024,0.000881
34.14455000000111,0.000935
34.1570499999986,0.000952
34.169549999999475,0.00096
34.182050000000345,0.000944
34.19455000000122,0.000952
34.20704999999871,0.000968
34.219549999999586,0.001001
34.232050000000456,0.001059
34.24455000000133,0.001121
34.25704999999882,0.001196
34.26954999999969,0.001291
34.28205000000057,0.00137
34.29455000000144,0.00144
34.30704999999893,0.00149
34.3195499999998,0.001486
34.33205000000068,0.00144
34.344549999998165,0.001357
34.357049999999035,0.001241
34.36954999999991,0.001134
34.38205000000079,0.001051
34.394549999998276,0.001043
34.407049999999145,0.001088
34.41955000000002,0.001196
34.4320500000009,0.001312
34.44454999999838,0.001432
34.457049999999256,0.001502
34.46955000000013,0.001519
34.482050000001,0.001461
34.49454999999849,0.001378
34.50704999999937,0.001275
34.519550000000244,0.001208
34.532050000001114,0.001184
34.5445499999986,0.001208
34.55704999999948,0.00127
34.56955000000035,0.001341
34.582050000001225,0.00139
34.59454999999871,0.001419
34.60704999999959,0.001399
34.61955000000046,0.001357
34.632050000001335,0.001299
34.64454999999882,0.001241
34.65704999999969,0.001196
34.66955000000057,0.001146
34.682050000001446,0.001117
34.694549999998934,0.001076
34.7070499999998,0.001043
34.71955000000068,0.000993
34.73204999999817,0.000948
34.74454999999904,0.000881
34.757049999999914,0.000803
34.76955000000079,0.000712
34.78204999999828,0.000608
34.79454999999915,0.00048
34.807050000000025,0.000356
34.8195500000009,0.000248
34.83204999999838,0.000162
34.84454999999926,0.000128
34.857050000000136,0.000128
34.869550000001006,0.000153
34.88204999999849,0.000182
34.89454999999937,0.000186
34.90705000000025,0.000166
34.91955000000112,0.000116
34.932049999998604,5.4E-05
34.94454999999948,0
34.95705000000035,-1.2E-05
34.96955000000123,2.1E-05
34.982049999998715,0.000104
34.99454999999959,0.000211
35.00705000000046,0.000306
35.01955000000134,0.000381
35.032049999998826,0.00041
35.044549999999695,0.000381
35.05705000000057,0.000327
35.06955000000145,0.000257
35.08204999999894,0.000199
35.094549999999806,0.000178
35.10705000000068,0.000174
35.11954999999817,0.000211
35.13204999999904,0.000265
35.14454999999992,0.000323
35.157050000000794,0.000368
35.16954999999828,0.000426
35.18204999999915,0.00048
35.19455000000003,0.000546
35.207050000000905,0.000633
35.219549999998385,0.000745
35.23204999999926,0.000865
35.24455000000014,0.000989
35.25705000000101,0.001105
35.269549999998496,0.001179
35.28204999999937,0.001237
35.29455000000025,0.001266
35.30705000000112,0.001262
35.31954999999861,0.00125
35.332049999999484,0.001225
35.34455000000035,0.001212
35.35705000000123,0.001188
35.36954999999872,0.001188
35.382049999999595,0.001196
35.394550000000464,0.001204
35.40705000000134,0.001225
35.41954999999883,0.001241
35.4320499999997,0.001258
35.444550000000575,0.001246
35.45705000000145,0.001208
35.46954999999894,0.001163
35.48204999999981,0.001105
35.494550000000686,0.001047
35.50704999999817,0.001006
35.51954999999904,0.000997
35.53204999999992,0.001039
35.5445500000008,0.001109
35.557049999998284,0.001229
35.569549999999154,0.001361
35.58205000000003,0.001486
35.59455000000091,0.00161
35.60704999999839,0.001692
35.619549999999265,0.001734
35.63205000000014,0.001746
35.64455000000101,0.001709
35.6570499999985,0.001651
35.669549999999376,0.001556
35.68205000000025,0.001473
35.69455000000112,0.00139
35.70704999999861,0.001312
35.71954999999949,0.001258
35.732050000000356,0.001229
35.74455000000123,0.001221
35.75704999999872,0.001208
35.7695499999996,0.001196
35.78205000000047,0.001179
35.794550000001344,0.001134
35.80704999999883,0.001072
35.8195499999997,0.000985
35.83205000000058,0.000894
35.844550000001455,0.000815
35.857049999998935,0.000757
35.86954999999981,0.000724
35.88205000000069,0.000695
35.894549999998176,0.000666
35.907049999999046,0.000621
35.91954999999992,0.000546
35.9320500000008,0.000459
35.94454999999828,0.000352
35.95704999999916,0.000257
35.969550000000034,0.000182
35.9820500000009,0.000141
35.99454999999839,0.000133
36.00704999999927,0.00012
36.019550000000145,0.000104
36.032050000001014,5.4E-05
36.0445499999985,-3.3E-05
36.05704999999938,-0.00014
36.06955000000025,-0.000248
36.082050000001125,-0.000335
36.09454999999861,-0.000385
36.10704999999949,-0.000376
36.11955000000036,-0.000327
36.132050000001236,-0.000256
36.14454999999872,-0.000198
36.15704999999959,-0.000149
36.16955000000047,-0.00012
36.18205000000135,-0.000124
36.194549999998834,-0.000116
36.207049999999704,-9.9E-05
36.21955000000058,-5.4E-05
36.23204999999807,2.1E-05
36.24454999999894,0.000112
36.257049999999815,0.000211
36.26955000000069,0.000306
36.28204999999818,0.000397
36.29454999999905,0.00048
36.307049999999926,0.000563
36.3195500000008,0.00065
36.33204999999828,0.000733
36.34454999999916,0.000824
36.35705000000004,0.00089
36.369550000000906,0.000939
36.382049999998394,0.000973
36.39454999999927,0.000989
36.40705000000015,0.001001
36.41955000000102,0.00103
36.432049999998505,0.001084
36.44454999999938,0.001171
36.45705000000025,0.001266
36.46955000000113,0.001361
36.482049999998615,0.001428
36.49454999999949,0.001448
36.50705000000036,0.001423
36.51955000000124,0.001353
36.532049999998726,0.001258
36.544549999999596,0.001171
36.55705000000047,0.001113
36.56955000000135,0.001088
36.58204999999884,0.001109
36.59454999999971,0.001146
36.607050000000584,0.001196
36.61954999999807,0.001217
36.63204999999894,0.001212
36.64454999999982,0.001184
36.657050000000694,0.001134
36.66954999999818,0.001088
36.68204999999905,0.001051
36.69454999999993,0.001047
36.707050000000805,0.001051
36.719549999998286,0.001068
36.73204999999916,0.001072
36.74455000000004,0.001047
36.75705000000091,0.000989
36.7695499999984,0.000894
36.78204999999927,0.000774
36.79455000000015,0.000637
36.80705000000102,0.00053
36.81954999999851,0.000422
36.832049999999384,0.000352
36.844550000000254,0.000294
36.85705000000113,0.000253
36.86954999999862,0.000219
36.882049999999495,0.000178
36.894550000000365,0.000141
36.90705000000124,0.000112
36.91954999999873,0.000104
36.9320499999996,0.0001
36.944550000000476,0.0001
36.95705000000135,9.1E-05
36.96954999999884,6.2E-05
36.98204999999971,4E-06
36.99455000000059,-7.4E-05
37.007049999998074,-0.000182
37.019549999998944,-0.000285
37.03204999999982,-0.000372
37.0445500000007,-0.000438
37.057049999998185,-0.00048
37.069549999999055,-0.000488
37.08204999999993,-0.000488
37.09455000000081,-0.00048
37.10704999999829,-0.000471
37.119549999999165,-0.000451
37.13205000000004,-0.000414
37.14455000000091,-0.000372
37.1570499999984,-0.000306
37.169549999999276,-0.000244
37.18205000000015,-0.000182
37.19455000000102,-0.000136
37.20704999999851,-9.9E-05
37.21954999999939,-7.4E-05
37.23205000000026,-4.5E-05
37.244550000001134,-1.2E-05
37.25704999999862,5.4E-05
37.2695499999995,0.000137
37.28205000000037,0.000236
37.294550000001244,0.000339
37.30704999999873,0.000435
37.3195499999996,0.000497
37.33205000000048,0.000538
37.344550000001355,0.000559
37.35704999999884,0.000563
37.36954999999971,0.000579
37.38205000000059,0.000617
37.39454999999808,0.000654
37.40704999999895,0.000712
37.41954999999982,0.000766
37.4320500000007,0.000807
37.44454999999819,0.000828
37.45704999999906,0.000836
37.469549999999934,0.000844
37.48205000000081,0.000832
37.49454999999829,0.000836
37.50704999999917,0.00084
37.519550000000045,0.000853
37.532050000000915,0.000857
37.5445499999984,0.000857
37.55704999999928,0.000865
37.569550000000156,0.000873
37.582050000001026,0.000894
37.59454999999851,0.000948
37.60704999999939,0.000997
37.61955000000026,0.001059
37.632050000001136,0.001101
37.644549999998624,0.001109
37.6570499999995,0.001068
37.66955000000037,0.000985
37.68205000000125,0.000873
37.694549999998735,0.000766
37.707049999999604,0.000691
37.71955000000048,0.000654
37.73205000000136,0.000654
37.744549999998846,0.000687
37.757049999999715,0.000724
37.76955000000059,0.000733
37.78204999999808,0.000712
37.79454999999895,0.00065
37.807049999999826,0.000575
37.8195500000007,0.000522
37.83204999999819,0.000522
37.84454999999906,0.000579
37.85704999999994,0.000687
37.869550000000814,0.000824
37.882049999998294,0.000927
37.89454999999917,0.000964
37.90705000000005,0.000894
37.91955000000092,0.000724
37.932049999998405,0.000497
37.94454999999928,0.000273
37.95705000000016,0.000108
37.96955000000103,5E-05
37.982049999998516,0.0001
37.99454999999939,0.000219
38.00705000000026,0.00036
38.01955000000114,0.000464
38.03204999999863,0.000484
38.044549999999504,0.00043
38.05705000000037,0.000298
38.06955000000125,0.000153
38.08204999999874,4.6E-05
38.09454999999961,1.7E-05
38.107050000000484,4.2E-05
38.11955000000136,0.000112
38.13204999999884,0.000186
38.14454999999972,0.000244
38.157050000000595,0.000244
38.16954999999808,0.000195
38.18204999999895,0.000137
38.19454999999983,8.7E-05
38.207050000000706,8.7E-05
38.219549999998186,0.000145
38.23204999999906,0.000244
38.24454999999994,0.00036
38.25705000000081,0.000455
38.2695499999983,0.000509
38.282049999999174,0.00053
38.29455000000005,0.000513
38.30705000000092,0.000501
38.31954999999841,0.000509
38.332049999999285,0.00055
38.344550000000154,0.000617
38.35705000000103,0.000691
38.36954999999852,0.000716
38.382049999999396,0.000695
38.394550000000265,0.000613
38.40705000000114,0.000505
38.41954999999863,0.000373
38.4320499999995,0.000261
38.444550000000376,0.000199
38.45705000000125,0.000186
38.46954999999874,0.000211
38.48204999999961,0.000257
38.49455000000049,0.000302
38.507050000001364,0.000327
38.519549999998844,0.000331
38.53204999999972,0.000323
38.5445500000006,0.000327
38.557049999998085,0.000352
38.569549999998955,0.000422
38.58204999999983,0.000522
38.59455000000071,0.000637
38.60704999999819,0.000761
38.619549999999066,0.000848
38.63204999999994,0.000915
38.64455000000081,0.00091
38.6570499999983,0.000869
38.66954999999918,0.000786
38.682050000000054,0.000691
38.69455000000092,0.000592
38.70704999999841,0.000526
38.71954999999929,0.000488
38.73205000000016,0.000497
38.744550000001034,0.00055
38.75704999999852,0.000629
38.7695499999994,0.00072
38.78205000000027,0.000819
38.794550000001145,0.000894
38.80704999999863,0.000931
38.8195499999995,0.000919
38.83205000000038,0.000869
38.844550000001256,0.000778
38.85704999999874,0.000646
38.86954999999961,0.000513
38.88205000000049,0.000377
38.89455000000137,0.000244
38.90704999999885,0.000145
38.919549999999724,5.4E-05
38.9320500000006,-4E-06
38.94454999999809,-4.9E-05
38.95704999999896,-6.6E-05
38.969549999999835,-7E-05
38.98205000000071,-4.5E-05
38.99454999999819,0
39.00704999999907,4.2E-05
39.019549999999946,0.0001
39.032050000000815,0.000153
39.0445499999983,0.000199
39.05704999999918,0.000211
39.069550000000056,0.000224
39.082050000000926,0.000199
39.094549999998414,0.000149
39.10704999999929,9.5E-05
39.11955000000016,2.5E-05
39.13205000000104,-3.7E-05
39.144549999998524,-7.8E-05
39.1570499999994,-0.000128
39.16955000000027,-0.000145
39.18205000000115,-0.000161
39.194549999998635,-0.000165
39.207049999999505,-0.000161
39.21955000000038,-0.000149
39.23205000000126,-0.00014
39.244549999998746,-0.000124
39.257049999999616,-0.000103
39.26955000000049,-8.7E-05
39.28205000000137,-6.6E-05
39.29454999999885,-3.7E-05
39.30704999999973,-8E-06
39.3195500000006,1.7E-05
39.33204999999809,5E-05
39.34454999999896,9.5E-05
39.35704999999984,0.000137
39.369550000000714,0.000191
39.382049999998195,0.000261
39.39454999999907,0.000335
39.40704999999995,0.00041
39.41955000000082,0.000484
39.432049999998306,0.000563
39.44454999999918,0.000617
39.45705000000006,0.000662
39.46955000000093,0.000712
39.48204999999842,0.000728
39.49454999999929,0.000757
39.50705000000016,0.000782
39.51955000000104,0.000824
39.53204999999853,0.000877
39.544549999999404,0.000931
39.557050000000274,0.000981
39.56955000000115,0.001035
39.58204999999864,0.001047
39.59454999999951,0.001047
39.607050000000385,0.001043
39.61955000000126,0.001026
39.63204999999875,0.001018
39.64454999999962,0.00103
39.657050000000496,0.001059
39.66955000000137,0.001101
39.68204999999885,0.00113
39.69454999999973,0.001155
39.707050000000606,0.001138
39.719549999998094,0.001113
39.732049999998964,0.001084
39.74454999999984,0.001064
39.75705000000072,0.00108
39.7695499999982,0.00113
39.782049999999074,0.001212
39.79454999999995,0.001287
39.80705000000082,0.001324
39.81954999999831,0.001291
39.832049999999185,0.001192
39.84455000000006,0.00103
39.85705000000093,0.000836
39.86954999999842,0.000654
39.882049999999296,0.000522
39.894550000000166,0.000468
39.90705000000104,0.000468
39.91954999999853,0.000513
39.93204999999941,0.000579
39.94455000000028,0.000621
39.95705000000115,0.000608
39.96954999999864,0.000546
39.98204999999951,0.000435
39.99455000000039,0.000302
40.007050000001264,0.00017
40.01954999999875,6.2E-05
40.03204999999962,2.5E-05
40.0445500000005,3.7E-05
40.057050000001375,0.000108
40.069549999998856,0.000232
40.08204999999973,0.00036
40.09455000000061,0.00048
40.1070499999981,0.00055
40.119549999998966,0.000559
40.13204999999984,0.000493
40.14455000000072,0.000368
40.1570499999982,0.000207
40.16954999999908,5.4E-05
40.182049999999954,-5.4E-05
40.194550000000824,-8.7E-05
40.20704999999831,-3.3E-05
40.21954999999919,8.3E-05
40.232050000000065,0.000224
40.244550000000935,0.000335
40.25704999999842,0.000389
40.2695499999993,0.000368
40.28205000000017,0.000265
40.294550000001045,0.000116
40.30704999999853,-3.3E-05
40.31954999999941,-0.000149
40.33205000000028,-0.000211
40.344550000001156,-0.000227
40.357049999998644,-0.000211
40.36954999999951,-0.000182
40.38205000000039,-0.000153
40.39455000000127,-0.000124
40.40704999999875,-7.8E-05
40.419549999999624,4E-06
40.4320500000005,0.000133
40.44455000000137,0.000298
40.45704999999886,0.000497
40.469549999999735,0.000675
40.48205000000061,0.000799
40.49454999999809,0.000836
40.50704999999897,0.000803
40.519549999999846,0.00072
40.532050000000716,0.000646
40.5445499999982,0.000617
40.55704999999908,0.000646
40.56954999999996,0.000766
40.58205000000083,0.000923
40.594549999998314,0.001101
40.60704999999919,0.00125
40.61955000000006,0.001349
40.63205000000094,0.001382
40.644549999998425,0.001353
40.6570499999993,0.001295
40.66955000000017,0.001246
40.68205000000105,0.001159
40.694549999998536,0.001068
40.707049999999406,0.000939
40.71955000000028,0.000786
40.73205000000116,0.000613
40.74454999999865,0.000455
40.757049999999516,0.000344
40.76955000000039,0.000315
40.78205000000127,0.00041
40.79454999999875,0.000613
40.80704999999963,0.000881
40.819550000000504,0.001155
40.832050000001374,0.001366
40.84454999999886,0.001469
40.85704999999974,0.001428
40.869550000000615,0.00127
40.882049999998095,0.001039
40.89454999999897,0.000786
40.90704999999985,0.000592
40.91955000000072,0.000493
40.932049999998206,0.000513
40.94454999999908,0.000637
40.95704999999996,0.000828
40.96955000000083,0.001051
40.98204999999832,0.001246
40.994549999999194,0.001386
41.00705000000006,0.001452
41.01955000000094,0.00144
41.03204999999843,0.00137
41.044549999999305,0.001229
41.057050000000174,0.001064
41.06955000000105,0.000898
41.08204999999854,0.000741
41.09454999999941,0.000617
41.107050000000285,0.000526
41.11955000000116,0.000493
41.13204999999865,0.000517
41.14454999999952,0.000563
41.157050000000396,0.000646
41.16955000000127,0.000728
41.18204999999875,0.000815
41.19454999999963,0.000857
41.20705000000051,0.000865
41.21955000000138,0.000848
41.232049999998864,0.00079
41.24454999999974,0.00072
41.25705000000062,0.00065
41.2695499999981,0.000604
41.282049999998975,0.000592
41.29454999999985,0.000613
41.30705000000072,0.000654
41.31954999999821,0.000695
41.332049999999086,0.000716
41.34454999999996,0.000695
41.35705000000083,0.000625
41.36954999999832,0.000526
41.3820499999992,0.00041
41.394550000000066,0.000315
41.40705000000094,0.000253
41.41954999999843,0.000265
41.43204999999931,0.000331
41.44455000000018,0.000443
41.457050000001054,0.000555
41.46954999999854,0.000642
41.48204999999941,0.000687
41.49455000000029,0.00067
41.507050000001165,0.000625
41.51954999999865,0.000563
41.53204999999952,0.000517
41.5445500000004,0.000509
41.557050000001276,0.000546
41.569549999998756,0.000633
41.58204999999963,0.000708
41.59455000000051,0.00077
41.60705000000138,0.000782
41.61954999999887,0.000737
41.632049999999744,0.00065
41.64455000000062,0.000526
41.6570499999981,0.000426
41.66954999999898,0.000356
41.682049999999855,0.000344
41.694550000000724,0.000393
41.70704999999821,0.000488
41.71954999999909,0.000625
41.732049999999965,0.000757
41.744550000000835,0.000873
41.75704999999832,0.000956
41.7695499999992,0.001006
41.78205000000007,0.001035
41.794550000000946,0.001039
41.80704999999843,0.001039
41.81954999999931,0.001068
41.83205000000018,0.001101
41.84455000000106,0.001163
41.857049999998544,0.001254
41.869549999999414,0.001337
41.88205000000029,0.001415
41.89455000000117,0.001465
41.907049999998655,0.001457
41.919549999999525,0.001411
41.9320500000004,0.00132
41.94455000000128,0.001233
41.95704999999876,0.00115
41.969549999999636,0.001113
41.98205000000051,0.001126
41.99455000000138,0.001196
42.00704999999887,0.001303
42.01954999999975,0.001432
42.03205000000062,0.001531
42.044549999998104,0.001589
42.05704999999898,0.001589
42.06954999999986,0.001527
42.08205000000073,0.001423
42.094549999998215,0.001303
42.10704999999909,0.001171
42.11954999999997,0.001059
42.13205000000084,0.000964
42.144549999998326,0.00089
42.1570499999992,0.000819
42.16955000000007,0.000728
42.18205000000095,0.000613
42.194549999998436,0.000464
42.20704999999931,0.000294
42.21955000000018,0.000149
42.23205000000106,4E-06
42.24454999999855,-9.5E-05
42.25704999999942,-0.000149
42.269550000000294,-0.00014
42.28205000000117,-0.000107
42.29454999999866,-7E-05
42.30704999999953,-4.1E-05
42.319550000000405,-3.3E-05
42.33205000000128,-4.5E-05
42.34454999999876,-6.6E-05
42.35704999999964,-9.1E-05
42.369550000000515,-9.1E-05
42.382050000001385,-7.8E-05
42.39454999999887,-5.8E-05
42.40704999999975,-4.1E-05
42.419550000000626,-4.5E-05
42.43204999999811,-8.7E-05
42.44454999999898,-0.000145
42.45704999999986,-0.000215
42.46955000000073,-0.00024
42.48204999999822,-0.000215
42.494549999999094,-0.000128
42.50704999999997,1.3E-05
42.51955000000084,0.000191
42.53204999999833,0.000364
42.544549999999205,0.000493
42.557050000000075,0.000559
42.56955000000095,0.000559
42.58204999999844,0.000513
42.594549999999316,0.000447
42.607050000000186,0.000381
42.61955000000106,0.000331
42.63204999999855,0.000302
42.64454999999942,0.000298
42.6570500000003,0.000319
42.66955000000117,0.000344
42.68204999999866,0.000368
42.69454999999953,0.000397
42.70705000000041,0.000435
42.719550000001284,0.000476
42.732049999998765,0.000522
42.74454999999964,0.000575
42.75705000000052,0.000604
42.76955000000139,0.000613
42.782049999998875,0.000588
42.79454999999975,0.000555
42.80705000000062,0.000501
42.81954999999811,0.000447
42.832049999998986,0.00041
42.84454999999986,0.00041
42.85705000000073,0.000422
42.86954999999822,0.000451
42.8820499999991,0.000468
42.89454999999997,0.000464
42.907050000000844,0.000435
42.91954999999833,0.000377
42.93204999999921,0.000302
42.94455000000008,0.000236
42.957050000000955,0.000195
42.96954999999844,0.000199
42.98204999999931,0.000261
42.99455000000019,0.000352
43.007050000001065,0.000468
43.01954999999855,0.000596
43.03204999999942,0.000699
43.0445500000003,0.000753
43.057050000001176,0.000774
43.06954999999866,0.000737
43.08204999999953,0.000666
43.09455000000041,0.000588
43.10705000000128,0.000484
43.11954999999877,0.000389
43.132049999999644,0.000298
43.14455000000052,0.000228
43.15705000000139,0.000149
43.16954999999888,0.00012
43.182049999999755,9.5E-05
43.194550000000625,0.000112
43.20704999999811,0.000178
43.21954999999899,0.000282
43.232049999999866,0.000406
43.244550000000736,0.000522
43.25704999999822,0.000625
43.2695499999991,0.00067
43.28204999999997,0.000662
43.29455000000085,0.000584
43.307049999998334,0.000476
43.31954999999921,0.000348
43.33205000000008,0.000224
43.34455000000096,0.000116
43.357049999998445,2.5E-05
43.369549999999315,-4.5E-05
43.38205000000019,-9.1E-05
43.39455000000107,-0.000112
43.407049999998556,-0.000116
43.419549999999425,-0.000103
43.4320500000003,-6.2E-05
43.44455000000118,-4E-06
43.45704999999866,4.6E-05
43.469549999999536,9.1E-05
43.48205000000041,0.000112
43.49455000000128,7.1E-05
43.50704999999877,-4E-06
43.51954999999965,-0.000116
43.532050000000524,-0.000248
43.544550000001394,-0.00036
43.55704999999888,-0.000442
43.56954999999976,-0.000471
43.58205000000063,-0.000447
43.594549999998115,-0.000393
43.60704999999899,-0.000314
43.61954999999987,-0.000227
43.63205000000074,-0.000153
43.644549999998226,-9.9E-05
43.6570499999991,-7.4E-05
43.66954999999997,-7E-05
43.68205000000085,-8.3E-05
43.69454999999834,-0.000116
43.707049999999214,-0.00014
43.71955000000008,-0.000149
43.73205000000096,-0.000128
43.74454999999845,-7E-05
43.75704999999932,1.7E-05
43.769550000000194,0.000149
43.78205000000107,0.000277
43.79454999999856,0.000393
43.80704999999943,0.000464
43.819550000000305,0.000484
43.83205000000118,0.000455
43.84454999999866,0.000402
43.85704999999954,0.000352
43.869550000000416,0.000352
43.882050000001286,0.000402
43.89454999999877,0.00053
43.90704999999965,0.000695
43.91955000000053,0.000877
43.9320500000014,0.001022
43.944549999998884,0.001088
43.95704999999976,0.001072
43.96955000000063,0.00096
43.98204999999812,0.000795
43.994549999998995,0.000625
44.00704999999987,0.000522
44.01955000000074,0.000488
44.03204999999823,0.000559
44.044549999999106,0.000712
44.057049999999975,0.000915
44.06955000000085,0.001109
44.08204999999834,0.001237
44.09454999999922,0.001283
44.107050000000086,0.001225
44.11955000000096,0.001084
44.13204999999845,0.000923
44.14454999999932,0.000761
44.1570500000002,0.000662
44.169550000001074,0.00065
44.18204999999856,0.000716
44.19454999999943,0.000853
44.20705000000031,0.001022
44.219550000001185,0.001146
44.232049999998665,0.001217
44.24454999999954,0.001196
44.25705000000042,0.001105
44.26955000000129,0.000981
44.282049999998776,0.000848
44.29454999999965,0.000745
44.30705000000053,0.000695
44.3195500000014,0.000695
44.33204999999889,0.00072
44.344549999999764,0.000749
44.35705000000063,0.000753
44.36954999999812,0.000712
44.382049999999,0.000646
44.394549999999875,0.000563
44.407050000000744,0.00048
44.41954999999823,0.000414
44.43204999999911,0.000373
44.44454999999998,0.000319
44.457050000000855,0.000253
44.46954999999834,0.000166
44.48204999999922,6.6E-05
44.49455000000009,-4.1E-05
44.507050000000966,-0.000124
44.51954999999845,-0.000145
44.53204999999932,-0.000107
44.5445500000002,-3.7E-05
44.55705000000108,5.4E-05
44.569549999998564,0.0001
44.582049999999434,0.0001
44.59455000000031,2.1E-05
44.60705000000119,-0.000107
44.61954999999867,-0.00024
44.632049999999545,-0.000343
44.64455000000042,-0.000389
44.65705000000129,-0.000356
44.66954999999878,-0.000269
44.682049999999656,-0.000165
44.69455000000053,-7E-05
44.7070500000014,-1.6E-05
44.71954999999889,-2E-05
44.73204999999977,-4.9E-05
44.744550000000636,-7.8E-05
44.757049999998124,-7.8E-05
44.769549999999,-4.9E-05
44.78204999999988,1.3E-05
44.79455000000075,7.9E-05
44.807049999998235,0.000141
44.81954999999911,0.000182
44.83204999999998,0.000191
44.84455000000086,0.00017
44.857049999998345,0.000133
44.86954999999922,0.00012
44.88205000000009,0.000108
44.89455000000097,0.000128
44.907049999998456,0.000145
44.919549999999326,0.000166
44.9320500000002,0.000191
44.94455000000108,0.000186
44.95704999999857,0.000191
44.96954999999944,0.000199
44.982050000000314,0.000211
44.99455000000119,0.00024
45.00704999999867,0.000282
45.01954999999955,0.000323
45.032050000000424,0.00036
45.044550000001294,0.000402
45.05704999999878,0.000439
45.06954999999966,0.000493
45.08205000000053,0.000563
45.094550000001405,0.000666
45.10704999999889,0.000795
45.11954999999977,0.000939
45.13205000000064,0.001076
45.14454999999813,0.001179
45.157049999999,0.001229
45.16954999999987,0.001229
45.18205000000075,0.001175
45.19454999999824,0.001092
45.207049999999114,0.00101
45.219549999999984,0.000956
45.23205000000086,0.000939
45.24454999999835,0.000997
45.25704999999922,0.001084
45.269550000000095,0.001225
45.28205000000097,0.001382
45.29454999999846,0.001519
45.30704999999933,0.001606
45.319550000000206,0.001651
45.33205000000108,0.001647
45.34454999999856,0.001614
45.35704999999944,0.001581
45.36955000000032,0.001581
45.382050000001186,0.001622
45.394549999998674,0.001697
45.40704999999955,0.001792
45.41955000000043,0.001883
45.4320500000013,0.00192
45.444549999998785,0.001879
45.45704999999966,0.001759
45.46955000000053,0.001581
45.48205000000141,0.00139
45.494549999998895,0.001233
45.50704999999977,0.001163
45.51955000000064,0.001184
45.53204999999813,0.001295
45.544549999999006,0.001448
45.557049999999876,0.001585
45.56955000000075,0.001663
45.58204999999824,0.001651
45.59454999999912,0.00156
45.60704999999999,0.001395
45.619550000000864,0.001233
45.63204999999835,0.001113
45.64454999999922,0.001068
45.6570500000001,0.001084
45.669550000000974,0.001167
45.68204999999846,0.001279
45.69454999999933,0.00137
45.70705000000021,0.001395
45.719550000001085,0.001366
45.732049999998566,0.001283
45.74454999999944,0.001163
45.75705000000032,0.00103
45.76955000000119,0.000927
45.78204999999868,0.000853
45.79454999999955,0.000844
45.80705000000043,0.000865
45.8195500000013,0.000919
45.83204999999879,0.000985
45.844549999999664,0.001026
45.857050000000534,0.001039
45.86955000000141,0.00101
45.8820499999989,0.000944
45.894549999999775,0.000861
45.907050000000645,0.000774
45.91954999999813,0.000716
45.93204999999901,0.000695
45.94454999999988,0.00072
45.957050000000756,0.000757
45.96954999999824,0.000807
45.98204999999912,0.000844
45.99454999999999,0.00084
46.007050000000866,0.000807
46.019549999998354,0.000728
46.032049999999224,0.00065
46.0445500000001,0.000563
46.05705000000098,0.000509
46.069549999998465,0.000472
46.082049999999334,0.000464
46.09455000000021,0.000468
46.10705000000109,0.000476
46.11954999999857,0.000476
46.132049999999445,0.000476
46.14455000000032,0.000476
46.15705000000119,0.000468
46.16954999999868,0.000468
46.182049999999556,0.000459
46.19455000000043,0.000447
46.2070500000013,0.000418
46.21954999999879,0.000364
46.23204999999967,0.00029
46.24455000000054,0.000224
46.25705000000141,0.000166
46.2695499999989,0.000128
46.28204999999978,0.000137
46.29455000000065,0.000178
46.307049999998135,0.000236
46.31954999999901,0.000298
46.33204999999988,0.000364
46.34455000000076,0.000393
46.357049999998246,0.000402
46.36954999999912,0.000393
46.38204999999999,0.000381
46.39455000000087,0.000368
46.40704999999836,0.000364
46.41954999999923,0.000356
46.4320500000001,0.000352
46.44455000000098,0.000323
46.45704999999847,0.000253
46.46954999999934,0.000145
46.482050000000214,0
46.49455000000109,-0.000157
46.50704999999857,-0.000306
46.51954999999945,-0.000426
46.532050000000325,-0.000463
46.544550000001195,-0.00043
46.55704999999868,-0.000327
46.56954999999956,-0.000174
46.582050000000436,-2.5E-05
46.594550000001306,7.9E-05
46.60704999999879,0.000108
46.61954999999967,2.5E-05
46.63205000000054,-0.000149
46.644550000001416,-0.00038
46.657049999998904,-0.000616
46.66954999999978,-0.000827
46.68205000000065,-0.000956
46.69454999999814,-0.001009
46.707049999999015,-0.000997
46.719549999999884,-0.000947
46.73205000000076,-0.000906
46.74454999999825,-0.000893
46.757049999999126,-0.000893
46.769549999999995,-0.000914
46.78205000000087,-0.000922
46.79454999999836,-0.00091
46.80704999999923,-0.000852
46.819550000000106,-0.000769
46.83205000000098,-0.000695
46.84454999999847,-0.000637
46.85704999999934,-0.000625
46.86955000000022,-0.000654
46.882050000001094,-0.000716
46.894549999998574,-0.000782
46.90704999999945,-0.00079
46.91955000000033,-0.00074
46.9320500000012,-0.00062
46.944549999998685,-0.000438
46.95704999999956,-0.000231
46.96955000000044,-3.7E-05
46.98205000000131,0.0001
46.994549999998796,0.000186
47.00704999999967,0.000207
47.01955000000054,0.000186
47.03205000000142,0.000157
47.04454999999891,0.000133
47.05704999999978,0.000133
47.06955000000065,0.000149
47.08204999999814,0.000186
47.09454999999902,0.000228
47.10704999999989,0.000265
47.119550000000764,0.000282
47.13204999999825,0.000277
47.14454999999913,0.000261
47.15705,0.000248
47.169550000000875,0.00024
47.18204999999836,0.000244
47.19454999999923,0.000273
47.20705000000011,0.000298
47.219550000000986,0.000327
47.23204999999847,0.000352
47.24454999999934,0.000381
47.25705000000022,0.000402
47.2695500000011,0.000439
47.28204999999858,0.000468
47.294549999999454,0.000493
47.30705000000033,0.000513
47.3195500000012,0.000497
47.33204999999869,0.000439
47.344549999999565,0.000352
47.357050000000434,0.00024
47.36955000000131,0.000104
47.3820499999988,8E-06
47.394549999999676,-5.8E-05
47.407050000000545,-8.3E-05
47.41955000000142,-4.9E-05
47.43204999999891,1.7E-05
47.44454999999978,9.5E-05
47.457050000000656,0.000157
47.469549999998144,0.000191
47.48204999999902,0.000191
47.49454999999989,0.000162
47.50705000000077,0.000116
47.519549999998254,9.5E-05
47.532049999999124,8.7E-05
47.54455,0.0001
47.55705000000088,0.000133
47.569549999998365,0.000153
47.582049999999235,0.000178
47.59455000000011,0.000203
47.60705000000099,0.000236
47.61954999999847,0.000286
47.632049999999346,0.000356
47.64455000000022,0.000451
47.65705000000109,0.000559
47.66954999999858,0.000646
47.68204999999946,0.000687
47.69455000000033,0.000654
47.7070500000012,0.000559
47.71954999999869,0.000414
47.73204999999957,0.000236
47.74455000000044,9.5E-05
47.757050000001314,8E-06
47.7695499999988,-2E-05
47.78204999999968,1.7E-05
47.79455000000055,8.7E-05
47.807050000001425,0.000157
47.81954999999891,0.000191
47.83204999999978,0.000178
47.84455000000066,0.000133
47.85704999999815,6.6E-05
47.86954999999902,2.1E-05
47.88204999999989,2.1E-05
47.89455000000077,7.5E-05
47.90704999999826,0.000174
47.91954999999913,0.00029
47.932050000000004,0.000402
47.94455000000088,0.000468
47.95704999999837,0.000472
47.96954999999924,0.00043
47.982050000000115,0.000356
47.99455000000099,0.000261
48.00704999999847,0.000174
48.01954999999935,0.000108
48.032050000000226,8.7E-05
48.044550000001095,8.7E-05
48.05704999999858,0.000112
48.06954999999946,0.000149
48.082050000000336,0.000203
48.094550000001206,0.000244
48.107049999998694,0.000294
48.11954999999957,0.000319
48.13205000000044,0.000344
48.14455000000132,0.000339
48.157049999998804,0.000311
48.16954999999968,0.000244
48.18205000000055,0.000153
48.19455000000143,4.2E-05
48.207049999998915,-6.6E-05
48.219549999999785,-0.000136
48.23205000000066,-0.000161
48.24454999999815,-0.000107
48.257049999999026,1.7E-05
48.269549999999896,0.000203
48.28205000000077,0.000402
48.29454999999826,0.000571
48.30704999999913,0.000691
48.31955000000001,0.000712
48.33205000000088,0.000654
48.34454999999837,0.000542
48.35704999999924,0.000418
48.36955000000012,0.000323
48.382050000000994,0.000294
48.394549999998475,0.000339
48.40704999999935,0.000439
48.41955000000023,0.000559
48.4320500000011,0.000658
48.444549999998586,0.000699
48.45704999999946,0.000683
48.46955000000034,0.0006
48.48205000000121,0.000497
48.494549999998696,0.000402
48.50704999999957,0.000344
48.51955000000044,0.000331
48.53205000000132,0.000364
48.54454999999881,0.000406
48.557049999999684,0.00043
48.569550000000554,0.000414
48.58205000000143,0.000352
48.59454999999892,0.000253
48.60704999999979,0.000128
48.619550000000665,1.7E-05
48.63204999999815,-5.8E-05
48.64454999999903,-8.3E-05
48.6570499999999,-5.4E-05
48.669550000000775,1.3E-05
48.68204999999826,0.000108
48.69454999999913,0.000203
48.70705000000001,0.000257
48.719550000000886,0.000273
48.732049999998374,0.00024
48.74454999999924,0.000149
48.75705000000012,1.3E-05
48.769550000001,-0.000128
48.78204999999848,-0.000256
48.794549999999354,-0.000343
48.80705000000023,-0.000385
48.8195500000011,-0.000376
48.83204999999859,-0.000335
48.844549999999465,-0.000289
48.85705000000034,-0.000281
48.86955000000121,-0.00031
48.8820499999987,-0.000393
48.894549999999576,-0.000505
48.907050000000446,-0.00062
48.91955000000132,-0.000695
48.93204999999881,-0.000716
48.94454999999969,-0.000691
48.95705000000056,-0.000633
48.96955000000143,-0.000579
48.98204999999892,-0.000542
48.99454999999979,-0.000546
49.00705000000067,-0.0006
49.019549999998155,-0.000666
49.03204999999903,-0.00074
49.0445499999999,-0.000782
49.05705000000078,-0.000782
49.069549999998266,-0.000736
49.082049999999136,-0.000658
49.09455000000001,-0.000558
49.10705000000089,-0.000442
49.11954999999838,-0.000331
49.132049999999246,-0.000236
49.14455000000012,-0.000153
49.157050000001,-9.5E-05
49.16954999999848,-7E-05
49.18204999999936,-0.000112
49.194550000000234,-0.000169
49.207050000001104,-0.000256
49.21954999999859,-0.000335
49.23204999999947,-0.000372
49.244550000000345,-0.000368
49.257050000001215,-0.000298
49.2695499999987,-0.000169
49.28204999999958,-2.5E-05
49.29455000000045,0.00012
49.307050000001325,0.000228
49.31954999999881,0.000302
49.33204999999969,0.000344
49.34455000000056,0.000385
49.357050000001436,0.000443
49.369549999998924,0.000563
49.38204999999979,0.000716
49.39455000000067,0.000906
49.40704999999816,0.001088
49.419549999999035,0.001246
49.432049999999904,0.001328
49.44455000000078,0.001341
49.45704999999827,0.001295
49.46954999999914,0.001225
49.482050000000015,0.001146
49.49455000000089,0.001105
49.50704999999838,0.001109
49.51954999999925,0.001159
49.532050000000126,0.00125
49.544550000001,0.001353
49.55704999999848,0.00144
49.56954999999936,0.001498
49.58205000000024,0.001502
49.59455000000111,0.001465
49.607049999998594,0.00139
49.61954999999947,0.001287
49.63205000000034,0.001196
49.64455000000122,0.00113
49.657049999998705,0.001109
49.66954999999958,0.001121
49.68205000000045,0.001146
49.69455000000133,0.001155
49.707049999998816,0.001121
49.719549999999685,0.00101
49.73205000000056,0.000861
49.74455000000144,0.00067
49.75704999999893,0.000505
49.769549999999796,0.000414
49.78205000000067,0.00043
49.79454999999816,0.000538
49.80704999999903,0.00072
49.81954999999991,0.000915
49.832050000000784,0.001059
49.84454999999827,0.001109
49.85704999999914,0.001068
49.86955000000002,0.000948
49.882050000000895,0.000811
49.894549999998375,0.000699
49.90704999999925,0.000633
49.91955000000013,0.000637
49.932050000001,0.000675
49.944549999998486,0.000712
49.95704999999936,0.000699
49.96955000000024,0.000633
49.98205000000111,0.000501
49.9945499999986,0.000331
50.007049999999474,0.000157
50.01955000000034,2.9E-05
50.03205000000122,-2.9E-05
50.04454999999871,-4.1E-05
50.057049999999585,-4E-06
50.069550000000454,5E-05
50.08205000000133,6.6E-05
50.09454999999882,4.6E-05
50.10704999999969,-2.5E-05
50.119550000000565,-0.000128
50.13205000000144,-0.000223
50.14454999999893,-0.000298
50.1570499999998,-0.000318
50.169550000000676,-0.000285
50.18204999999816,-0.000219
50.19454999999903,-0.000132
50.20704999999991,-5.8E-05
50.21955000000079,-2E-05
50.232049999998274,-3.3E-05
50.244549999999144,-8.7E-05
50.25705000000002,-0.000157
50.2695500000009,-0.000227
50.28204999999838,-0.000269
50.294549999999255,-0.000265
50.30705000000013,-0.000219
50.319550000001,-0.000132
50.33204999999849,-3.7E-05
50.344549999999366,5.4E-05
50.35705000000024,0.0001
50.36955000000111,0.000104
50.3820499999986,5E-05
50.39454999999948,-4.1E-05
50.407050000000346,-0.000165
50.41955000000122,-0.000285
50.43204999999871,-0.000401
50.44454999999959,-0.000484
50.45705000000046,-0.000546
50.469550000001334,-0.000562
50.48204999999882,-0.000546
50.49454999999969,-0.000492
50.50705000000057,-0.000409
50.519550000001445,-0.000318
50.53204999999893,-0.000215
50.5445499999998,-0.000136
50.55705000000068,-9.1E-05
50.569549999998166,-8.7E-05
50.582049999999036,-0.000124
50.59454999999991,-0.000178
50.60705000000079,-0.000215
50.61954999999828,-0.000231
50.63204999999915,-0.00019
50.644550000000024,-0.00012
50.6570500000009,-2.5E-05
50.66954999999838,5.4E-05
50.68204999999926,8.7E-05
50.694550000000135,6.2E-05
50.707050000001004,-3.3E-05
50.71954999999849,-0.000153
50.73204999999937,-0.000285
50.744550000000245,-0.000385
50.757050000001115,-0.00043
50.7695499999986,-0.000409
50.78204999999948,-0.000343
50.79455000000035,-0.000236
50.807050000001226,-0.000116
50.81954999999871,8E-06
50.83204999999959,0.000116
50.84455000000046,0.000224
50.85705000000134,0.000327
50.869549999998824,0.000422
50.882049999999694,0.000505
50.89455000000057,0.000575
50.90705000000145,0.000633
50.919549999998935,0.000658
50.932049999999805,0.000654
50.94455000000068,0.000646
50.95704999999817,0.000629
50.96954999999904,0.00065
50.982049999999916,0.000695
50.99455000000079,0.000782


==> data/homade-APD-data/pseudo-single_trigger_signal_energy.csv <==
F,E(uw),Eper(pJ)
5,5.4181,1.08362
10,10.9,1.09
15,16.4,1.09333333333333
20,22.319,1.11595


==> data/homade-APD-data/pulseform.csv <==
0.749590000000012,1.224E-03
0.7620899999999438,1.013E-03
0.7745899999999892,8.02E-04
0.7870900000000347,5.92E-04
0.7995900000000802,4.23E-04
0.812090000000012,2.86E-04
0.8245899999999438,1.39E-04
0.8370899999999892,-9E-06
0.8495900000000347,-1.88E-04
0.8620899999999665,-3.36E-04
0.874590000000012,-4.52E-04
0.8870900000000574,-5.36E-04
0.8995900000001029,-5.68E-04
0.912089999999921,-5.25E-04
0.9245899999999665,-4.09E-04
0.937090000000012,-2.83E-04
0.9495900000000574,-1.57E-04
0.9620899999999892,-2.0E-05
0.9745900000000347,9.6E-05
0.9870900000000802,2.02E-04
0.9995899999998983,2.97E-04
1.0120899999999438,3.60E-04
1.0245899999999892,4.13E-04
1.0370900000000347,4.65E-04
1.0495899999999665,4.65E-04
1.062090000000012,4.34E-04
1.0745900000000574,4.02E-04
1.0870899999999892,3.60E-04
1.099589999999921,3.60E-04
1.1120899999999665,4.13E-04
1.124590000000012,4.65E-04
1.1370900000000574,4.86E-04
1.1495899999999892,4.65E-04
1.1620900000000347,3.60E-04
1.1745899999999665,1.60E-04
1.187090000000012,-1.04E-04
1.1995899999999438,-3.99E-04
1.2120899999999892,-6.52E-04
1.2245900000000347,-7.89E-04
1.2370900000000802,-7.78E-04
1.249590000000012,-5.99E-04
1.2620899999999438,-3.04E-04
1.2745899999999892,3.3E-05
1.2870900000000347,3.28E-04
1.2995899999999665,4.86E-04
1.312090000000012,5.50E-04
1.3245900000000574,4.55E-04
1.3370899999999892,2.86E-04
1.349589999999921,1.07E-04
1.3620899999999665,2E-06
1.374590000000012,1.2E-05
1.3870899999999438,1.39E-04
1.3995899999999892,3.70E-04
1.4120900000000347,6.13E-04
1.4245900000000802,8.13E-04
1.4370899999998983,9.08E-04
1.4495899999999438,8.55E-04
1.4620899999999892,7.29E-04
1.4745900000000347,5.39E-04
1.4870899999999665,3.81E-04
1.499590000000012,3.39E-04
1.5120900000000574,3.91E-04
1.5245899999999892,5.92E-04
1.537089999999921,9.08E-04
1.5495899999999665,1.213E-03
1.562090000000012,1.435E-03
1.5745900000000574,1.582E-03
1.5870899999999892,1.572E-03
1.5995900000000347,1.477E-03
1.6120899999999665,1.372E-03
1.624590000000012,1.277E-03
1.6370899999999438,1.224E-03
1.6495899999999892,1.245E-03
1.6620900000000347,1.287E-03
1.6745900000000802,1.329E-03
1.687090000000012,1.287E-03
1.6995900000000574,1.171E-03
1.7120899999999892,1.045E-03
1.724589999999921,8.87E-04
1.7370899999999665,8.02E-04
1.749590000000012,7.81E-04
1.7620900000000574,8.66E-04
1.7745899999999892,1.013E-03
1.7870900000000347,1.192E-03
1.7995899999999665,1.329E-03
1.812090000000012,1.372E-03
1.8245899999999438,1.382E-03
1.8370899999999892,1.350E-03
1.8495900000000347,1.350E-03
1.8620900000000802,1.456E-03
1.874590000000012,1.635E-03
1.8870899999999438,1.941E-03
1.8995899999999892,2.257E-03
1.9120900000000347,2.468E-03
1.9245899999999665,2.584E-03
1.937090000000012,2.499E-03
1.9495900000000574,2.246E-03
1.962090000000103,1.888E-03
1.974589999999921,1.519E-03
1.9870899999999665,1.192E-03
1.999590000000012,9.61E-04
2.0120900000000574,8.24E-04
2.0245899999999892,7.50E-04
2.0370900000000347,7.39E-04
2.04959000000008,7.39E-04
2.0620899999998983,6.97E-04
2.0745899999999438,6.65E-04
2.0870899999999892,6.55E-04
2.0995900000000347,6.87E-04
2.1120899999999665,7.71E-04
2.124590000000012,8.45E-04
2.1370900000000574,9.29E-04
2.1495899999999892,9.29E-04
2.162089999999921,8.45E-04
2.1745899999999665,6.65E-04
2.187090000000012,4.23E-04
2.1995900000000574,1.17E-04
2.2120899999999892,-1.78E-04
2.2245900000000347,-4.52E-04
2.2370899999999665,-6.83E-04
2.249590000000012,-8.73E-04
2.2620899999999438,-1.042E-03
2.2745899999999892,-1.189E-03
2.2870900000000347,-1.274E-03
2.29959000000008,-1.337E-03
2.312090000000012,-1.337E-03
2.3245899999999438,-1.284E-03
2.3370899999999892,-1.168E-03
2.3495900000000347,-1.010E-03
2.3620899999999665,-8.31E-04
2.374590000000012,-6.73E-04
2.3870900000000574,-5.15E-04
2.3995899999999892,-4.20E-04
2.412089999999921,-3.46E-04
2.4245899999999665,-2.94E-04
2.437090000000012,-2.83E-04
2.4495899999999438,-3.04E-04
2.4620899999999892,-3.36E-04
2.4745900000000347,-4.09E-04
2.48709000000008,-4.62E-04
2.499590000000012,-5.68E-04
2.5120899999999438,-6.62E-04
2.5245899999999892,-7.15E-04
2.5370900000000347,-7.05E-04
2.5495899999999665,-6.10E-04
2.562090000000012,-4.52E-04
2.5745900000000574,-1.88E-04
2.5870899999999892,8.6E-05
2.599589999999921,3.28E-04
2.6120899999999665,5.28E-04
2.624590000000012,6.13E-04
2.6370900000000574,5.18E-04
2.6495899999999892,3.18E-04
2.6620900000000347,4.4E-05
2.6745899999999665,-2.62E-04
2.687090000000012,-5.04E-04
2.6995899999999438,-6.31E-04
2.7120899999999892,-6.20E-04
2.7245900000000347,-4.83E-04
2.73709000000008,-2.41E-04
2.749590000000012,5.4E-05
2.7620900000000574,3.07E-04
2.7745899999999892,5.07E-04
2.787089999999921,6.34E-04
2.7995899999999665,6.55E-04
2.812090000000012,6.02E-04
2.8245900000000574,5.50E-04
2.8370899999999892,4.86E-04
2.8495900000000347,4.34E-04
2.8620899999999665,4.34E-04
2.874590000000012,4.44E-04
2.8870899999999438,4.65E-04
2.8995899999999892,4.97E-04
2.9120900000000347,5.07E-04
2.92459000000008,5.18E-04
2.937090000000012,5.07E-04
2.9495899999999438,4.65E-04
2.9620899999999892,4.34E-04
2.9745900000000347,3.91E-04
2.9870899999999665,3.70E-04
2.999590000000012,3.70E-04
3.0120900000000574,4.02E-04
3.024590000000103,4.97E-04
3.037089999999921,5.81E-04
3.0495899999999665,7.08E-04
3.062090000000012,7.60E-04
3.0745900000000574,7.39E-04
3.0870899999999892,6.34E-04
3.0995900000000347,4.13E-04
3.11209000000008,1.39E-04
3.1245899999998983,-1.46E-04
3.1370899999999438,-3.46E-04
3.1495899999999892,-4.52E-04
3.1620900000000347,-4.09E-04
3.1745899999999665,-2.72E-04
3.187090000000012,-1.25E-04
3.1995900000000574,2.3E-05
3.2120899999999892,4.4E-05
3.224589999999921,-4.1E-05
3.2370899999999665,-2.30E-04
3.249590000000012,-4.20E-04
3.2620900000000574,-5.57E-04
3.2745899999999892,-5.78E-04
3.2870900000000347,-4.20E-04
3.2995899999999665,-1.78E-04
3.312090000000012,1.60E-04
3.3245899999999438,5.07E-04
3.3370899999999892,7.71E-04
3.3495900000000347,9.29E-04
3.36209000000008,9.50E-04
3.374590000000012,8.87E-04
3.3870899999999438,7.71E-04
3.3995899999999892,6.23E-04
3.4120900000000347,4.65E-04
3.4245899999999665,3.07E-04
3.437090000000012,1.49E-04
3.4495900000000574,-4.1E-05
3.4620899999999892,-2.20E-04
3.474589999999921,-4.09E-04
3.4870899999999665,-5.15E-04
3.499590000000012,-5.57E-04
3.5120899999999438,-5.04E-04
3.5245899999999892,-3.57E-04
3.5370900000000347,-2.09E-04
3.54959000000008,-5.1E-05
3.562090000000012,2E-06
3.5745899999999438,-3.0E-05
3.5870899999999892,-1.35E-04
3.5995900000000347,-2.83E-04
3.6120899999999665,-4.41E-04
3.624590000000012,-4.73E-04
3.6370900000000574,-4.20E-04
3.6495899999999892,-2.41E-04
3.662089999999921,-9E-06
3.6745899999999665,2.44E-04
3.687090000000012,4.65E-04
3.6995900000000574,5.92E-04
3.7120899999999892,5.92E-04
3.7245900000000347,5.07E-04
3.7370899999999665,3.28E-04
3.749590000000012,1.07E-04
3.7620899999999438,-1.04E-04
3.7745899999999892,-2.30E-04
3.7870900000000347,-2.72E-04
3.7995899999999665,-2.20E-04
3.812090000000012,-5.1E-05
3.8245900000000574,1.60E-04
3.8370899999999892,4.44E-04
3.849589999999921,6.87E-04
3.8620899999999665,8.34E-04
3.874590000000012,9.39E-04
3.8870900000000574,9.50E-04
3.8995899999999892,8.87E-04
3.9120900000000347,7.81E-04
3.9245899999999665,7.18E-04
3.937090000000012,6.87E-04
3.9495899999999438,7.39E-04
3.9620899999999892,8.87E-04
3.9745900000000347,1.055E-03
3.98709000000008,1.224E-03
3.999590000000012,1.277E-03
4.012089999999944,1.245E-03
4.024589999999989,1.055E-03
4.037090000000035,7.50E-04
4.0495899999999665,4.02E-04
4.062090000000012,5.4E-05
4.074590000000057,-1.88E-04
4.087090000000103,-3.04E-04
4.099589999999921,-2.72E-04
4.1120899999999665,-1.25E-04
4.124590000000012,1.07E-04
4.137090000000057,3.28E-04
4.149589999999989,5.50E-04
4.162090000000035,6.87E-04
4.17459000000008,7.71E-04
4.187089999999898,7.81E-04
4.199589999999944,7.39E-04
4.212089999999989,7.29E-04
4.224590000000035,6.97E-04
4.2370899999999665,6.76E-04
4.249590000000012,6.34E-04
4.262090000000057,5.81E-04
4.274589999999989,5.39E-04
4.287089999999921,4.65E-04
4.2995899999999665,3.91E-04
4.312090000000012,3.18E-04
4.324590000000057,2.54E-04
4.337089999999989,2.12E-04
4.349590000000035,2.12E-04
4.3620899999999665,2.02E-04
4.374590000000012,1.91E-04
4.387089999999944,1.60E-04
4.399589999999989,1.17E-04
4.412090000000035,4.4E-05
4.42459000000008,-5.1E-05
4.437090000000012,-1.46E-04
4.449589999999944,-2.62E-04
4.462089999999989,-3.57E-04
4.474590000000035,-4.20E-04
4.4870899999999665,-4.83E-04
4.499590000000012,-4.73E-04
4.512090000000057,-4.31E-04
4.524589999999989,-3.46E-04
4.537089999999921,-2.30E-04
4.5495899999999665,-1.35E-04
4.562090000000012,-6.2E-05
4.574589999999944,-5.1E-05
4.587089999999989,-8.3E-05
4.599590000000035,-1.99E-04
4.61209000000008,-3.36E-04
4.624590000000012,-4.62E-04
4.637089999999944,-5.36E-04
4.649589999999989,-5.57E-04
4.662090000000035,-4.73E-04
4.6745899999999665,-3.04E-04
4.687090000000012,-1.46E-04
4.699590000000057,2.3E-05
4.712089999999989,1.70E-04
4.724589999999921,2.65E-04
4.7370899999999665,3.28E-04
4.749590000000012,3.39E-04
4.762090000000057,3.60E-04
4.774589999999989,4.02E-04
4.787090000000035,4.65E-04
4.7995899999999665,5.07E-04
4.812090000000012,5.50E-04
4.824589999999944,5.50E-04
4.837089999999989,5.28E-04
4.849590000000035,4.55E-04
4.8620899999999665,4.02E-04
4.874590000000012,3.70E-04
4.887090000000057,4.02E-04
4.899589999999989,4.65E-04
4.912089999999921,5.50E-04
4.9245899999999665,6.87E-04
4.937090000000012,7.92E-04
4.949590000000057,8.55E-04
4.962089999999989,9.08E-04
4.974590000000035,9.39E-04
4.9870899999999665,9.92E-04
4.999590000000012,1.045E-03
5.012089999999944,1.129E-03
5.024589999999989,1.235E-03
5.037090000000035,1.319E-03
5.04959000000008,1.361E-03
5.062090000000012,1.393E-03
5.074589999999944,1.350E-03
5.087089999999989,1.287E-03
5.099590000000035,1.213E-03
5.1120899999999665,1.161E-03
5.124590000000012,1.140E-03
5.137090000000057,1.140E-03
5.149590000000103,1.150E-03
5.162089999999921,1.182E-03
5.1745899999999665,1.213E-03
5.187090000000012,1.256E-03
5.199590000000057,1.298E-03
5.212089999999989,1.329E-03
5.224590000000035,1.361E-03
5.23709000000008,1.382E-03
5.249589999999898,1.382E-03
5.262089999999944,1.382E-03
5.274589999999989,1.361E-03
5.287090000000035,1.350E-03
5.2995899999999665,1.319E-03
5.312090000000012,1.319E-03
5.324590000000057,1.298E-03
5.337089999999989,1.319E-03
5.349589999999921,1.361E-03
5.3620899999999665,1.393E-03
5.374590000000012,1.466E-03
5.387090000000057,1.561E-03
5.399589999999989,1.646E-03
5.412090000000035,1.719E-03
5.4245899999999665,1.751E-03
5.437090000000012,1.751E-03
5.449589999999944,1.709E-03
5.462089999999989,1.593E-03
5.474590000000035,1.456E-03
5.48709000000008,1.287E-03
5.499590000000012,1.119E-03
5.512089999999944,9.82E-04
5.524589999999989,8.55E-04
5.537090000000035,7.81E-04
5.5495899999999665,7.39E-04
5.562090000000012,7.08E-04
5.574590000000057,6.76E-04
5.587089999999989,7.08E-04
5.599589999999921,7.39E-04
5.6120899999999665,7.92E-04
5.624590000000012,8.97E-04
5.637089999999944,9.92E-04
5.649589999999989,1.055E-03
5.662090000000035,1.066E-03
5.67459000000008,9.82E-04
5.687090000000012,8.45E-04
5.699589999999944,6.02E-04
5.712089999999989,3.49E-04
5.724590000000035,1.70E-04
5.7370899999999665,7.5E-05
5.749590000000012,9.6E-05
5.762090000000057,1.60E-04
5.774589999999989,2.54E-04
5.787089999999921,2.86E-04
5.7995899999999665,2.12E-04
5.812090000000012,3.3E-05
5.824590000000057,-2.41E-04
5.837089999999989,-4.73E-04
5.849590000000035,-5.99E-04
5.8620899999999665,-5.99E-04
5.874590000000012,-3.78E-04
5.887089999999944,-7.2E-05
5.899589999999989,2.44E-04
5.912090000000035,4.97E-04
5.9245899999999665,5.81E-04
5.937090000000012,4.76E-04
5.949590000000057,1.91E-04
5.962089999999989,-1.67E-04
5.974589999999921,-4.73E-04
5.9870899999999665,-6.31E-04
5.999590000000012,-6.41E-04
6.012090000000057,-4.94E-04
6.024589999999989,-1.99E-04
6.037090000000035,5.4E-05
6.0495899999999665,2.44E-04
6.062090000000012,3.07E-04
6.074589999999944,1.70E-04
6.087089999999989,-6.2E-05
6.099590000000035,-3.15E-04
6.11209000000008,-5.36E-04
6.124590000000012,-6.62E-04
6.137089999999944,-6.52E-04
6.149589999999989,-5.68E-04
6.162090000000035,-4.31E-04
6.1745899999999665,-3.67E-04
6.187090000000012,-3.46E-04
6.199590000000057,-4.31E-04
6.212090000000103,-5.78E-04
6.224589999999921,-7.68E-04
6.2370899999999665,-9.15E-04
6.249590000000012,-1.021E-03
6.262090000000057,-1.042E-03
6.274589999999989,-9.68E-04
6.287090000000035,-8.73E-04
6.29959000000008,-7.68E-04
6.312089999999898,-7.05E-04
6.324589999999944,-6.94E-04
6.337089999999989,-6.83E-04
6.349590000000035,-6.94E-04
6.3620899999999665,-6.62E-04
6.374590000000012,-5.78E-04
6.387090000000057,-4.31E-04
6.399589999999989,-2.72E-04
6.412089999999921,-1.35E-04
6.4245899999999665,-6.2E-05
6.437090000000012,-8.3E-05
6.449590000000057,-1.67E-04
6.462089999999989,-3.04E-04
6.474590000000035,-4.31E-04
6.4870899999999665,-4.41E-04
6.499590000000012,-3.99E-04
6.512089999999944,-2.72E-04
6.524589999999989,-1.14E-04
6.537090000000035,3.3E-05
6.54959000000008,8.6E-05
6.562090000000012,9.6E-05
6.574589999999944,-2.0E-05
6.587089999999989,-9.3E-05
6.599590000000035,-1.46E-04
6.6120899999999665,-9.3E-05
6.624590000000012,7.5E-05
6.637090000000057,2.86E-04
6.649589999999989,5.39E-04
6.662089999999921,6.55E-04
6.6745899999999665,6.76E-04
6.687090000000012,5.50E-04
6.699589999999944,3.18E-04
6.712089999999989,3.3E-05
6.724590000000035,-1.57E-04
6.73709000000008,-2.62E-04
6.749590000000012,-2.30E-04
6.762089999999944,-1.35E-04
6.774589999999989,-3.0E-05
6.787090000000035,2.3E-05
6.7995899999999665,-3.0E-05
6.812090000000012,-1.57E-04
6.824590000000057,-3.36E-04
6.837089999999989,-4.31E-04
6.849589999999921,-4.41E-04
6.8620899999999665,-3.25E-04
6.874590000000012,-1.35E-04
6.887090000000057,7.5E-05
6.899589999999989,2.44E-04
6.912090000000035,2.23E-04
6.9245899999999665,4.4E-05
6.937090000000012,-2.09E-04
6.949589999999944,-4.83E-04
6.962089999999989,-6.41E-04
6.974590000000035,-6.62E-04
6.9870899999999665,-4.73E-04
6.999590000000012,-1.46E-04
7.012090000000057,1.91E-04
7.024589999999989,5.18E-04
7.037089999999921,6.76E-04
7.0495899999999665,6.55E-04
7.062090000000012,4.65E-04
7.074590000000057,2.12E-04
7.087089999999989,-4.1E-05
7.099590000000035,-2.09E-04
7.1120899999999665,-2.62E-04
7.124590000000012,-1.99E-04
7.137089999999944,-6.2E-05
7.149589999999989,8.6E-05
7.162090000000035,1.81E-04
7.17459000000008,2.02E-04
7.187090000000012,1.39E-04
7.199589999999944,5.4E-05
7.212089999999989,-5.1E-05
7.224590000000035,-9.3E-05
7.2370899999999665,-9.3E-05
7.249590000000012,-6.2E-05
7.262090000000057,-3.0E-05
7.274590000000103,1.2E-05
7.287089999999921,1.2E-05
7.2995899999999665,3.3E-05
7.312090000000012,5.4E-05
7.324589999999944,1.28E-04
7.337089999999989,2.23E-04
7.349590000000035,3.18E-04
7.36209000000008,4.55E-04
7.374589999999898,5.50E-04
7.387089999999944,5.92E-04
7.399589999999989,5.71E-04
7.412090000000035,5.07E-04
7.4245899999999665,4.13E-04
7.437090000000012,3.07E-04
7.449590000000057,1.91E-04
7.462089999999989,6.5E-05
7.474589999999921,-7.2E-05
7.4870899999999665,-1.99E-04
7.499590000000012,-3.57E-04
7.512090000000057,-4.52E-04
7.524589999999989,-5.15E-04
7.537090000000035,-4.73E-04
7.5495899999999665,-3.46E-04
7.562090000000012,-1.04E-04
7.574589999999944,2.12E-04
7.587089999999989,5.39E-04
7.599590000000035,8.45E-04
7.61209000000008,1.034E-03
7.624590000000012,1.161E-03
7.637089999999944,1.171E-03
7.649589999999989,1.213E-03
7.662090000000035,1.235E-03
7.6745899999999665,1.319E-03
7.687090000000012,1.435E-03
7.699590000000057,1.540E-03
7.712089999999989,1.603E-03
7.724589999999921,1.593E-03
7.7370899999999665,1.456E-03
7.749590000000012,1.245E-03
7.762089999999944,1.003E-03
7.774589999999989,7.71E-04
7.787090000000035,6.13E-04
7.79959000000008,5.39E-04
7.812090000000012,5.28E-04
7.824589999999944,5.50E-04
7.837089999999989,4.97E-04
7.849590000000035,4.44E-04
7.8620899999999665,3.28E-04
7.874590000000012,2.02E-04
7.887090000000057,1.49E-04
7.899589999999989,2.12E-04
7.912089999999921,3.60E-04
7.9245899999999665,6.13E-04
7.937090000000012,8.45E-04
7.949590000000057,9.82E-04
7.962089999999989,9.71E-04
7.974590000000035,7.92E-04
7.98709000000008,4.86E-04
7.999590000000012,1.49E-04
8.012089999999944,-1.04E-04
8.02458999999999,-2.20E-04
8.037090000000035,-1.46E-04
8.049589999999966,5.4E-05
8.062090000000012,2.97E-04
8.074590000000057,4.34E-04
8.08708999999999,4.97E-04
8.099589999999921,4.02E-04
8.112089999999966,2.44E-04
8.124590000000012,1.07E-04
8.137090000000057,1.2E-05
8.14958999999999,1.2E-05
8.162090000000035,9.6E-05
8.174589999999966,1.91E-04
8.187090000000012,1.91E-04
8.199589999999944,6.5E-05
8.21208999999999,-1.67E-04
8.224590000000035,-4.83E-04
8.23709000000008,-7.68E-04
8.249590000000012,-9.47E-04
8.262089999999944,-9.26E-04
8.27458999999999,-7.89E-04
8.287090000000035,-5.25E-04
8.299589999999966,-2.51E-04
8.312090000000012,-8.3E-05
8.324590000000057,1.2E-05
8.337090000000103,1.2E-05
8.349589999999921,-5.1E-05
8.362089999999966,-6.2E-05
8.374590000000012,2E-06
8.387089999999944,1.91E-04
8.39958999999999,4.13E-04
8.412090000000035,6.13E-04
8.42459000000008,7.60E-04
8.437089999999898,7.60E-04
8.449589999999944,6.23E-04
8.46208999999999,3.60E-04
8.474590000000035,5.4E-05
8.487089999999966,-2.41E-04
8.499590000000012,-4.20E-04
8.512090000000057,-5.36E-04
8.52458999999999,-4.94E-04
8.537089999999921,-3.99E-04
8.549589999999966,-2.09E-04
8.562090000000012,-9E-06
8.574590000000057,1.81E-04
8.58708999999999,3.18E-04
8.599590000000035,4.02E-04
8.612089999999966,3.81E-04
8.624590000000012,2.76E-04
8.637089999999944,1.17E-04
8.64958999999999,-8.3E-05
8.662090000000035,-2.30E-04
8.67459000000008,-3.25E-04
8.687090000000012,-3.36E-04
8.699589999999944,-2.72E-04
8.71208999999999,-1.57E-04
8.724590000000035,-2.0E-05
8.737089999999966,7.5E-05
8.749590000000012,1.28E-04
8.762090000000057,1.17E-04
8.77458999999999,9.6E-05
8.787090000000035,9.6E-05
8.799589999999966,1.28E-04
8.812090000000012,1.60E-04
8.824589999999944,2.02E-04
8.83708999999999,1.91E-04
8.849590000000035,1.07E-04
8.86209000000008,-9E-06
8.874590000000012,-1.57E-04
8.887089999999944,-2.51E-04
8.89958999999999,-2.41E-04
8.912090000000035,-8.3E-05
8.924589999999966,1.49E-04
8.937090000000012,4.55E-04
8.949590000000057,6.55E-04
8.96208999999999,7.29E-04
8.974589999999921,6.44E-04
8.987089999999966,4.02E-04
8.999590000000012,5.4E-05
9.012090000000057,-2.62E-04
9.02458999999999,-4.31E-04
9.037090000000035,-4.62E-04
9.04959000000008,-3.46E-04
9.062090000000012,-1.35E-04
9.074589999999944,7.5E-05
9.08708999999999,1.70E-04
9.099590000000035,1.28E-04
9.112089999999966,-9E-06
9.124590000000012,-1.88E-04
9.137090000000057,-3.25E-04
9.14958999999999,-3.25E-04
9.162089999999921,-1.88E-04
9.174589999999966,7.5E-05
9.187090000000012,3.91E-04
9.199590000000057,6.55E-04
9.21208999999999,7.60E-04
9.224590000000035,7.29E-04
9.237089999999966,5.71E-04
9.249590000000012,3.81E-04
9.262089999999944,2.02E-04
9.27458999999999,1.28E-04
9.287090000000035,2.12E-04
9.29959000000008,4.13E-04
9.312090000000012,6.55E-04
9.324589999999944,8.87E-04
9.33708999999999,1.034E-03
9.349590000000035,1.066E-03
9.362089999999966,9.82E-04
9.374590000000012,8.55E-04
9.387090000000057,6.87E-04
9.399590000000103,5.92E-04
9.412089999999921,5.81E-04
9.424589999999966,6.23E-04
9.437090000000012,7.08E-04
9.449589999999944,7.50E-04
9.46208999999999,7.39E-04
9.474590000000035,6.55E-04
9.48709000000008,4.65E-04
9.499589999999898,2.65E-04
9.512089999999944,7.5E-05
9.52458999999999,-3.0E-05
9.537090000000035,-9.3E-05
9.549589999999966,-7.2E-05
9.562090000000012,2.3E-05
9.574590000000057,9.6E-05
9.58708999999999,1.60E-04
9.599589999999921,1.81E-04
9.612089999999966,1.49E-04
9.624590000000012,1.28E-04
9.637090000000057,1.28E-04
9.64958999999999,2.12E-04
9.662090000000035,3.49E-04
9.674589999999966,5.71E-04
9.687090000000012,8.13E-04
9.699589999999944,1.024E-03
9.71208999999999,1.192E-03
9.724590000000035,1.266E-03
9.73709000000008,1.256E-03
9.749590000000012,1.140E-03
9.762089999999944,9.92E-04
9.77458999999999,8.45E-04
9.787089999999921,6.76E-04
9.799589999999966,5.71E-04
9.812090000000012,5.18E-04
9.824590000000057,5.07E-04
9.83708999999999,5.50E-04
9.849590000000035,6.65E-04
9.862089999999966,8.24E-04
9.874590000000012,1.076E-03
9.887089999999944,1.329E-03
9.89958999999999,1.614E-03
9.912090000000035,1.825E-03
9.92459000000008,1.930E-03
9.937090000000012,1.920E-03
9.949589999999944,1.793E-03
9.96208999999999,1.551E-03
9.974590000000035,1.340E-03
9.987089999999966,1.150E-03
9.999590000000012,1.076E-03
10.012090000000057,1.140E-03
10.02458999999999,1.329E-03
10.037089999999921,1.582E-03
10.049589999999966,1.835E-03
10.062090000000012,2.014E-03
10.074590000000057,2.057E-03
10.08708999999999,1.972E-03
10.099590000000035,1.740E-03
10.11209000000008,1.477E-03
10.124590000000012,1.182E-03
10.137089999999944,1.013E-03
10.14958999999999,9.18E-04
10.162090000000035,9.82E-04
10.174589999999966,1.066E-03
10.187090000000012,1.161E-03
10.199590000000057,1.171E-03
10.21208999999999,1.034E-03
10.224589999999921,7.92E-04
10.237089999999966,4.65E-04
10.249590000000012,1.60E-04
10.262090000000057,-2.0E-05
10.27458999999999,-2.0E-05
10.287090000000035,2.12E-04
10.299589999999966,5.39E-04
10.312090000000012,9.08E-04
10.324589999999944,1.203E-03
10.33708999999999,1.308E-03
10.349590000000035,1.182E-03
10.36209000000008,9.18E-04
10.374590000000012,6.02E-04
10.387089999999944,3.28E-04
10.39958999999999,1.60E-04
10.412090000000035,2.33E-04
10.424589999999966,5.07E-04
10.437090000000012,7.92E-04
10.449590000000057,9.92E-04
10.462090000000103,1.140E-03
10.474589999999921,1.150E-03
10.487089999999966,9.50E-04
10.499590000000012,5.92E-04
10.512089999999944,2.86E-04
10.52458999999999,1.49E-04
10.537090000000035,5.4E-05
10.54959000000008,6.5E-05
10.562089999999898,2.86E-04
10.574589999999944,6.76E-04
10.58708999999999,1.055E-03
10.599590000000035,1.456E-03
10.612089999999966,2.004E-03
10.624590000000012,2.657E-03
10.637090000000057,3.311E-03
10.64958999999999,4.017E-03
10.662089999999921,4.923E-03
10.674589999999966,6.051E-03
10.687090000000012,7.336E-03
10.699590000000057,8.896E-03
10.71208999999999,1.0814E-02
10.724590000000035,1.3101E-02
10.737089999999966,1.5620E-02
10.749590000000012,1.8318E-02
10.762089999999944,2.1174E-02
10.77458999999999,2.4040E-02
10.787090000000035,2.6780E-02
10.79959000000008,2.9467E-02
10.812090000000012,3.2176E-02
10.824589999999944,3.4884E-02
10.83708999999999,3.7561E-02
10.849589999999921,4.0206E-02
10.862089999999966,4.2767E-02
10.874590000000012,4.5075E-02
10.887090000000057,4.6909E-02
10.89958999999999,4.8268E-02
10.912090000000035,4.9248E-02
10.924589999999966,4.9838E-02
10.937090000000012,5.0049E-02
10.949589999999944,5.0176E-02
10.96208999999999,5.0260E-02
10.974590000000035,5.0281E-02
10.98709000000008,5.0070E-02
10.999590000000012,4.9638E-02
11.012089999999944,4.8943E-02
11.02458999999999,4.7963E-02
11.037090000000035,4.6540E-02
11.049589999999966,4.5012E-02
11.062090000000012,4.3484E-02
11.074590000000057,4.2124E-02
11.08708999999999,4.0838E-02
11.099589999999921,3.9795E-02
11.112089999999966,3.8984E-02
11.124590000000012,3.8309E-02
11.137090000000057,3.7603E-02
11.14958999999999,3.6981E-02
11.162090000000035,3.6412E-02
11.17459000000008,3.5906E-02
11.187090000000012,3.5485E-02
11.199589999999944,3.5274E-02
11.21208999999999,3.5232E-02
11.224590000000035,3.5379E-02
11.237089999999966,3.5632E-02
11.249590000000012,3.5991E-02
11.262090000000057,3.6339E-02
11.27458999999999,3.6676E-02
11.287089999999921,3.6992E-02
11.299589999999966,3.7287E-02
11.312090000000012,3.7550E-02
11.324590000000057,3.7814E-02
11.33708999999999,3.8193E-02
11.349590000000035,3.8509E-02
11.362089999999966,3.8773E-02
11.374590000000012,3.8963E-02
11.387089999999944,3.9068E-02
11.39958999999999,3.9036E-02
11.412090000000035,3.8857E-02
11.42459000000008,3.8583E-02
11.437090000000012,3.8299E-02
11.449589999999944,3.7961E-02
11.46208999999999,3.7645E-02
11.474590000000035,3.7340E-02
11.487089999999966,3.7118E-02
11.499590000000012,3.6897E-02
11.512090000000057,3.6707E-02
11.524590000000103,3.6570E-02
11.537089999999921,3.6465E-02
11.549589999999966,3.6370E-02
11.562090000000012,3.6275E-02
11.574589999999944,3.6191E-02
11.58708999999999,3.6054E-02
11.599590000000035,3.5928E-02
11.61209000000008,3.5833E-02
11.624589999999898,3.5780E-02
11.637089999999944,3.5812E-02
11.64958999999999,3.5938E-02
11.662090000000035,3.6180E-02
11.674589999999966,3.6454E-02
11.687090000000012,3.6750E-02
11.699590000000057,3.7002E-02
11.71208999999999,3.7192E-02
11.724589999999921,3.7329E-02
11.737089999999966,3.7435E-02
11.749590000000012,3.7519E-02
11.762090000000057,3.7677E-02
11.77458999999999,3.7919E-02
11.787090000000035,3.8235E-02
11.799589999999966,3.8583E-02
11.812090000000012,3.8952E-02
11.824589999999944,3.9279E-02
11.83708999999999,3.9563E-02
11.849590000000035,3.9806E-02
11.86209000000008,3.9995E-02
11.874590000000012,4.0185E-02
11.887089999999944,4.0364E-02
11.89958999999999,4.0533E-02
11.912089999999921,4.0670E-02
11.924589999999966,4.0744E-02
11.937090000000012,4.0712E-02
11.949590000000057,4.0596E-02
11.96208999999999,4.0427E-02
11.974590000000035,4.0227E-02
11.987089999999966,4.0038E-02
11.999590000000012,3.9943E-02
12.012089999999944,3.9879E-02
12.02458999999999,3.9890E-02
12.037090000000035,3.9879E-02
12.04959000000008,3.9858E-02
12.062090000000012,3.9774E-02
12.074589999999944,3.9637E-02
12.08708999999999,3.9490E-02
12.099590000000035,3.9353E-02
12.112089999999966,3.9258E-02
12.124590000000012,3.9205E-02
12.137090000000057,3.9216E-02
12.14958999999999,3.9279E-02
12.162089999999921,3.9353E-02
12.174589999999966,3.9437E-02
12.187090000000012,3.9532E-02
12.199590000000057,3.9584E-02
12.21208999999999,3.9637E-02
12.224590000000035,3.9711E-02
12.23709000000008,3.9764E-02
12.249590000000012,3.9837E-02
12.262089999999944,3.9911E-02
12.27458999999999,3.9985E-02
12.287090000000035,4.0111E-02
12.299589999999966,4.0259E-02
12.312090000000012,4.0396E-02
12.324590000000057,4.0491E-02
12.33708999999999,4.0512E-02
12.349589999999921,4.0480E-02
12.362089999999966,4.0312E-02
12.374590000000012,3.9995E-02
12.387090000000057,3.9553E-02
12.39958999999999,3.9036E-02
12.412090000000035,3.8415E-02
12.424589999999966,3.7782E-02
12.437090000000012,3.7171E-02
12.449589999999944,3.6570E-02
12.46208999999999,3.6012E-02
12.474590000000035,3.5495E-02
12.48709000000008,3.5084E-02
12.499590000000012,3.4747E-02
12.512089999999944,3.4484E-02
12.52458999999999,3.4315E-02
12.537090000000035,3.4210E-02
12.549589999999966,3.4168E-02
12.562090000000012,3.4083E-02
12.574590000000057,3.3988E-02
12.587090000000103,3.3809E-02
12.599589999999921,3.3535E-02
12.612089999999966,3.3272E-02
12.624590000000012,3.3019E-02
12.637089999999944,3.2850E-02
12.64958999999999,3.2808E-02
12.662090000000035,3.2977E-02
12.67459000000008,3.3293E-02
12.687089999999898,3.3735E-02
12.699589999999944,3.4220E-02
12.71208999999999,3.4631E-02
12.724590000000035,3.4926E-02
12.737089999999966,3.5116E-02
12.749590000000012,3.5127E-02
12.762090000000057,3.5032E-02
12.77458999999999,3.4947E-02
12.787089999999921,3.4884E-02
12.799589999999966,3.4947E-02
12.812090000000012,3.5148E-02
12.824590000000057,3.5474E-02
12.83708999999999,3.5906E-02
12.849590000000035,3.6317E-02
12.862089999999966,3.6676E-02
12.874590000000012,3.6897E-02
12.887089999999944,3.6992E-02
12.89958999999999,3.6939E-02
12.912090000000035,3.6792E-02
12.92459000000008,3.6665E-02
12.937090000000012,3.6570E-02
12.949589999999944,3.6539E-02
12.96208999999999,3.6623E-02
12.974589999999921,3.6728E-02
12.987089999999966,3.6855E-02
12.999590000000012,3.6908E-02
13.012090000000057,3.6865E-02
13.02458999999999,3.6739E-02
13.037090000000035,3.6549E-02
13.049589999999966,3.6349E-02
13.062090000000012,3.6202E-02
13.074589999999944,3.6149E-02
13.08708999999999,3.6170E-02
13.099590000000035,3.6265E-02
13.11209000000008,3.6433E-02
13.124590000000012,3.6644E-02
13.137089999999944,3.6771E-02
13.14958999999999,3.6887E-02
13.162090000000035,3.6981E-02
13.174589999999966,3.7024E-02
13.187090000000012,3.7024E-02
13.199590000000057,3.6960E-02
13.21208999999999,3.6855E-02
13.224589999999921,3.6728E-02
13.237089999999966,3.6549E-02
13.249590000000012,3.6433E-02
13.262090000000057,3.6349E-02
13.27458999999999,3.6339E-02
13.287090000000035,3.6423E-02
13.29959000000008,3.6560E-02
13.312089999999898,3.6665E-02
13.324589999999944,3.6655E-02
13.33708999999999,3.6528E-02
13.349590000000035,3.6275E-02
13.362089999999966,3.5917E-02
13.374590000000012,3.5580E-02
13.387090000000057,3.5348E-02
13.39958999999999,3.5285E-02
13.412089999999921,3.5316E-02
13.424589999999966,3.5453E-02
13.437090000000012,3.5643E-02
13.449590000000057,3.5801E-02
13.46208999999999,3.5885E-02
13.474590000000035,3.5875E-02
13.487089999999966,3.5843E-02
13.499590000000012,3.5864E-02
13.512089999999944,3.5959E-02
13.52458999999999,3.6128E-02
13.537090000000035,3.6360E-02
13.54959000000008,3.6634E-02
13.562090000000012,3.6834E-02
13.574589999999944,3.6908E-02
13.58708999999999,3.6887E-02
13.599590000000035,3.6760E-02
13.612089999999966,3.6570E-02
13.624590000000012,3.6370E-02
13.637090000000057,3.6202E-02
13.649590000000103,3.6054E-02
13.662089999999921,3.5906E-02
13.674589999999966,3.5717E-02
13.687090000000012,3.5474E-02
13.699589999999944,3.5158E-02
13.71208999999999,3.4758E-02
13.724590000000035,3.4347E-02
13.73709000000008,3.3904E-02
13.749589999999898,3.3472E-02
13.762089999999944,3.3072E-02
13.77458999999999,3.2692E-02
13.787090000000035,3.2323E-02
13.799589999999966,3.1976E-02
13.812090000000012,3.1638E-02
13.824590000000057,3.1333E-02
13.83708999999999,3.1101E-02
13.849589999999921,3.0932E-02
13.862089999999966,3.0858E-02
13.874590000000012,3.0858E-02
13.887090000000057,3.0995E-02
13.89958999999999,3.1217E-02
13.912090000000035,3.1501E-02
13.924589999999966,3.1796E-02
13.937090000000012,3.2081E-02
13.949589999999944,3.2292E-02
13.96208999999999,3.2408E-02
13.974590000000035,3.2387E-02
13.98709000000008,3.2313E-02
13.999590000000012,3.2271E-02
14.012089999999944,3.2302E-02
14.02458999999999,3.2545E-02
14.037089999999921,3.3029E-02
14.049589999999966,3.3704E-02
14.062090000000012,3.4526E-02
14.074590000000057,3.5327E-02
14.08708999999999,3.5970E-02
14.099590000000035,3.6328E-02
14.112089999999966,3.6339E-02
14.124590000000012,3.6086E-02
14.137089999999944,3.5664E-02
14.14958999999999,3.5232E-02
14.162090000000035,3.4926E-02
14.17459000000008,3.4821E-02
14.187090000000012,3.4937E-02
14.199589999999944,3.5242E-02
14.21208999999999,3.5590E-02
14.224590000000035,3.5949E-02
14.237089999999966,3.6180E-02
14.249590000000012,3.6328E-02
14.262090000000057,3.6349E-02
14.27458999999999,3.6296E-02
14.287089999999921,3.6180E-02
14.299589999999966,3.6054E-02
14.312090000000012,3.5906E-02
14.324590000000057,3.5727E-02
14.33708999999999,3.5485E-02
14.349590000000035,3.5232E-02
14.36209000000008,3.5000E-02
14.374589999999898,3.4810E-02
14.387089999999944,3.4705E-02
14.39958999999999,3.4716E-02
14.412090000000035,3.4831E-02
14.424589999999966,3.4990E-02
14.437090000000012,3.5127E-02
14.449590000000057,3.5190E-02
14.46208999999999,3.5158E-02
14.474589999999921,3.5011E-02
14.487089999999966,3.4800E-02
14.499590000000012,3.4484E-02
14.512090000000057,3.4178E-02
14.52458999999999,3.3883E-02
14.537090000000035,3.3588E-02
14.549589999999966,3.3314E-02
14.562090000000012,3.3050E-02
14.574589999999944,3.2808E-02
14.58708999999999,3.2597E-02
14.599590000000035,3.2429E-02
14.61209000000008,3.2281E-02
14.624590000000012,3.2197E-02
14.637089999999944,3.2165E-02
14.64958999999999,3.2144E-02
14.662090000000035,3.2186E-02
14.674589999999966,3.2239E-02
14.687090000000012,3.2323E-02
14.699590000000057,3.2460E-02
14.712090000000103,3.2618E-02
14.724589999999921,3.2798E-02
14.737089999999966,3.2945E-02
14.749590000000012,3.3050E-02
14.762089999999944,3.3093E-02
14.77458999999999,3.3019E-02
14.787090000000035,3.2861E-02
14.79959000000008,3.2661E-02
14.812089999999898,3.2418E-02
14.824589999999944,3.2239E-02
14.83708999999999,3.2134E-02
14.849590000000035,3.2144E-02
14.862089999999966,3.2228E-02
14.874590000000012,3.2376E-02
14.887090000000057,3.2576E-02
14.89958999999999,3.2766E-02
14.912089999999921,3.2913E-02
14.924589999999966,3.3008E-02
14.937090000000012,3.2998E-02
14.949590000000057,3.2966E-02
14.96208999999999,3.2903E-02
14.974590000000035,3.2808E-02
14.987089999999966,3.2734E-02
14.999590000000012,3.2713E-02
15.012089999999944,3.2713E-02
15.02458999999999,3.2798E-02
15.037090000000035,3.2871E-02
15.04959000000008,3.2956E-02
15.062090000000012,3.2966E-02
15.074589999999944,3.2935E-02
15.08708999999999,3.2787E-02
15.099589999999921,3.2513E-02
15.112089999999966,3.2207E-02
15.124590000000012,3.1870E-02
15.137090000000057,3.1596E-02
15.14958999999999,3.1396E-02
15.162090000000035,3.1312E-02
15.174589999999966,3.1343E-02
15.187090000000012,3.1428E-02
15.199589999999944,3.1501E-02
15.21208999999999,3.1522E-02
15.224590000000035,3.1491E-02
15.23709000000008,3.1375E-02
15.249590000000012,3.1259E-02
15.262089999999944,3.1132E-02
15.27458999999999,3.1122E-02
15.287090000000035,3.1206E-02
15.299589999999966,3.1364E-02
15.312090000000012,3.1586E-02
15.324590000000057,3.1796E-02
15.337090000000103,3.1954E-02
15.349589999999921,3.2039E-02
15.362089999999966,3.2060E-02
15.374590000000012,3.2081E-02
15.387090000000057,3.2155E-02
15.39958999999999,3.2397E-02
15.412090000000035,3.2798E-02
15.42459000000008,3.3367E-02
15.437089999999898,3.4009E-02
15.449589999999944,3.4631E-02
15.46208999999999,3.5127E-02
15.474590000000035,3.5432E-02
15.487089999999966,3.5506E-02
15.499590000000012,3.5453E-02
15.512090000000057,3.5316E-02
15.52458999999999,3.5242E-02
15.537089999999921,3.5337E-02
15.549589999999966,3.5601E-02
15.562090000000012,3.6033E-02
15.574590000000057,3.6528E-02
15.58708999999999,3.6981E-02
15.599590000000035,3.7329E-02
15.612089999999966,3.7477E-02
15.624590000000012,3.7445E-02
15.637089999999944,3.7245E-02
15.64958999999999,3.7013E-02
15.662090000000035,3.6728E-02
15.67459000000008,3.6486E-02
15.687090000000012,3.6254E-02
15.699589999999944,3.6096E-02
15.71208999999999,3.5959E-02
15.724590000000035,3.5854E-02
15.737089999999966,3.5801E-02
15.749590000000012,3.5769E-02
15.762090000000057,3.5822E-02
15.774590000000103,3.5864E-02
15.787089999999921,3.5885E-02
15.799589999999966,3.5812E-02
15.812090000000012,3.5601E-02
15.824589999999944,3.5274E-02
15.83708999999999,3.4821E-02
15.849590000000035,3.4315E-02
15.86209000000008,3.3862E-02
15.874589999999898,3.3504E-02
15.887089999999944,3.3314E-02
15.89958999999999,3.3282E-02
15.912090000000035,3.3314E-02
15.924589999999966,3.3409E-02
15.937090000000012,3.3483E-02
15.949590000000057,3.3493E-02
15.96208999999999,3.3472E-02
15.974589999999921,3.3440E-02
15.987089999999966,3.3440E-02
15.999590000000012,3.3493E-02
16.012090000000057,3.3588E-02
16.02458999999999,3.3651E-02
16.037090000000035,3.3672E-02
16.049589999999966,3.3567E-02
16.062090000000012,3.3335E-02
16.074589999999944,3.3029E-02
16.08708999999999,3.2734E-02
16.099590000000035,3.2513E-02
16.11209000000008,3.2450E-02
16.124590000000012,3.2587E-02
16.137090000000057,3.2850E-02
16.14958999999999,3.3230E-02
16.16208999999992,3.3588E-02
16.174589999999966,3.3915E-02
16.187090000000012,3.4094E-02
16.199590000000057,3.4168E-02
16.21208999999999,3.4146E-02
16.224590000000035,3.4104E-02
16.237089999999966,3.4115E-02
16.249590000000012,3.4178E-02
16.262089999999944,3.4305E-02
16.27458999999999,3.4515E-02
16.287090000000035,3.4726E-02
16.29959000000008,3.5000E-02
16.312090000000012,3.5295E-02
16.324589999999944,3.5590E-02
16.33708999999999,3.5980E-02
16.349590000000035,3.6360E-02
16.362089999999966,3.6781E-02
16.374590000000012,3.7182E-02
16.387090000000057,3.7519E-02
16.399590000000103,3.7698E-02
16.41208999999992,3.7709E-02
16.424589999999966,3.7561E-02
16.437090000000012,3.7308E-02
16.449590000000057,3.6950E-02
16.46208999999999,3.6623E-02
16.474590000000035,3.6339E-02
16.48709000000008,3.6159E-02
16.4995899999999,3.6033E-02
16.512089999999944,3.6001E-02
16.52458999999999,3.6012E-02
16.537090000000035,3.5991E-02
16.549589999999966,3.5906E-02
16.562090000000012,3.5769E-02
16.574590000000057,3.5643E-02
16.58708999999999,3.5538E-02
16.59958999999992,3.5516E-02
16.612089999999966,3.5538E-02
16.624590000000012,3.5696E-02
16.637090000000057,3.5864E-02
16.64958999999999,3.6043E-02
16.662090000000035,3.6223E-02
16.674589999999966,3.6328E-02
16.687090000000012,3.6402E-02
16.699589999999944,3.6497E-02
16.71208999999999,3.6655E-02
16.724590000000035,3.6929E-02
16.73709000000008,3.7340E-02
16.749590000000012,3.7824E-02
16.762089999999944,3.8320E-02
16.77458999999999,3.8794E-02
16.787090000000035,3.9121E-02
16.799589999999966,3.9268E-02
16.812090000000012,3.9237E-02
16.824590000000057,3.9100E-02
16.83708999999999,3.8878E-02
16.84958999999992,3.8678E-02
16.862089999999966,3.8552E-02
16.874590000000012,3.8509E-02
16.887089999999944,3.8520E-02
16.89958999999999,3.8594E-02
16.912090000000035,3.8646E-02
16.92459000000008,3.8657E-02
16.9370899999999,3.8594E-02
16.949589999999944,3.8415E-02
16.96208999999999,3.8204E-02
16.974590000000035,3.7972E-02
16.987089999999966,3.7740E-02
16.999590000000012,3.7561E-02
17.012090000000057,3.7413E-02
17.02458999999999,3.7319E-02
17.03708999999992,3.7276E-02
17.049589999999966,3.7171E-02
17.062090000000012,3.7087E-02
17.074590000000057,3.6950E-02
17.08708999999999,3.6834E-02
17.099590000000035,3.6728E-02
17.112089999999966,3.6686E-02
17.124590000000012,3.6813E-02
17.137089999999944,3.7013E-02
17.14958999999999,3.7308E-02
17.162090000000035,3.7614E-02
17.17459000000008,3.7856E-02
17.187090000000012,3.7983E-02
17.199590000000057,3.7940E-02
17.21208999999999,3.7793E-02
17.22458999999992,3.7582E-02
17.237089999999966,3.7456E-02
17.249590000000012,3.7466E-02
17.262090000000057,3.7687E-02
17.27458999999999,3.8109E-02
17.287090000000035,3.8583E-02
17.299589999999966,3.9079E-02
17.312090000000012,3.9458E-02
17.324589999999944,3.9679E-02
17.33708999999999,3.9648E-02
17.349590000000035,3.9490E-02
17.36209000000008,3.9237E-02
17.374590000000012,3.8942E-02
17.387089999999944,3.8720E-02
17.39958999999999,3.8583E-02
17.412090000000035,3.8573E-02
17.424589999999966,3.8657E-02
17.437090000000012,3.8752E-02
17.449590000000057,3.8878E-02
17.462090000000103,3.9005E-02
17.47458999999992,3.9110E-02
17.487089999999966,3.9194E-02
17.499590000000012,3.9247E-02
17.512090000000057,3.9237E-02
17.52458999999999,3.9173E-02
17.537090000000035,3.9047E-02
17.54959000000008,3.8815E-02
17.5620899999999,3.8594E-02
17.574589999999944,3.8351E-02
17.58708999999999,3.8172E-02
17.599590000000035,3.8109E-02
17.612089999999966,3.8151E-02
17.624590000000012,3.8267E-02
17.637090000000057,3.8436E-02
17.64958999999999,3.8604E-02
17.66208999999992,3.8678E-02
17.674589999999966,3.8689E-02
17.687090000000012,3.8594E-02
17.699590000000057,3.8446E-02
17.71208999999999,3.8288E-02
17.724590000000035,3.8214E-02
17.737089999999966,3.8235E-02
17.749590000000012,3.8372E-02
17.762089999999944,3.8573E-02
17.77458999999999,3.8752E-02
17.787090000000035,3.8910E-02
17.79959000000008,3.8952E-02
17.812090000000012,3.8836E-02
17.824589999999944,3.8615E-02
17.83708999999999,3.8351E-02
17.849590000000035,3.8172E-02
17.862089999999966,3.8109E-02
17.874590000000012,3.8183E-02
17.887090000000057,3.8415E-02
17.89958999999999,3.8625E-02
17.91208999999992,3.8741E-02
17.924589999999966,3.8636E-02
17.937090000000012,3.8278E-02
17.949589999999944,3.7740E-02
17.96208999999999,3.7034E-02
17.974590000000035,3.6349E-02
17.98709000000008,3.5875E-02
17.999590000000012,3.5664E-02
18.012089999999944,3.5685E-02
18.02458999999999,3.5885E-02
18.037090000000035,3.6159E-02
18.049589999999966,3.6339E-02
18.062090000000012,3.6254E-02
18.074590000000057,3.5917E-02
18.08708999999999,3.5369E-02
18.09958999999992,3.4758E-02
18.112089999999966,3.4157E-02
18.124590000000012,3.3735E-02
18.137090000000057,3.3535E-02
18.14958999999999,3.3609E-02
18.162090000000035,3.3788E-02
18.174589999999966,3.4009E-02
18.187090000000012,3.4199E-02
18.199589999999944,3.4210E-02
18.21208999999999,3.3999E-02
18.224590000000035,3.3577E-02
18.23709000000008,3.3103E-02
18.249590000000012,3.2661E-02
18.262090000000057,3.2292E-02
18.27458999999999,3.2113E-02
18.28708999999992,3.2186E-02
18.299589999999966,3.2376E-02
18.312090000000012,3.2555E-02
18.324590000000057,3.2608E-02
18.33708999999999,3.2471E-02
18.349590000000035,3.2081E-02
18.362089999999966,3.1417E-02
18.374590000000012,3.0627E-02
18.387089999999944,2.9826E-02
18.39958999999999,2.9172E-02
18.412090000000035,2.8688E-02
18.42459000000008,2.8361E-02
18.437090000000012,2.8192E-02
18.449589999999944,2.8045E-02
18.46208999999999,2.7771E-02
18.474590000000035,2.7339E-02
18.487089999999966,2.6833E-02
18.499590000000012,2.6306E-02
18.512090000000057,2.5810E-02
18.524590000000103,2.5442E-02
18.53708999999992,2.5252E-02
18.549589999999966,2.5168E-02
18.562090000000012,2.5041E-02
18.574590000000057,2.4757E-02
18.58708999999999,2.4367E-02
18.599590000000035,2.3777E-02
18.61209000000008,2.3081E-02
18.6245899999999,2.2385E-02
18.637089999999944,2.1922E-02
18.64958999999999,2.1711E-02
18.662090000000035,2.1711E-02
18.674589999999966,2.1816E-02
18.687090000000012,2.2017E-02
18.699590000000057,2.2111E-02
18.71208999999999,2.1974E-02
18.72458999999992,2.1627E-02
18.737089999999966,2.1163E-02
18.749590000000012,2.0657E-02
18.762090000000057,2.0120E-02
18.77458999999999,1.9677E-02
18.787090000000035,1.9350E-02
18.799589999999966,1.9055E-02
18.812090000000012,1.8697E-02
18.824589999999944,1.8233E-02
18.83708999999999,1.7706E-02
18.849590000000035,1.7116E-02
18.86209000000008,1.6484E-02
18.874590000000012,1.5936E-02
18.887089999999944,1.5535E-02
18.89958999999999,1.5219E-02
18.912090000000035,1.4956E-02
18.924589999999966,1.4661E-02
18.937090000000012,1.4323E-02
18.949590000000057,1.3849E-02
18.96208999999999,1.3217E-02
18.97458999999992,1.2532E-02
18.987089999999966,1.1889E-02
18.999590000000012,1.1331E-02
19.012089999999944,1.0888E-02
19.02458999999999,1.0572E-02
19.037090000000035,1.0372E-02
19.04959000000008,1.0192E-02
19.062090000000012,9.908E-03
19.074589999999944,9.497E-03
19.08708999999999,9.012E-03
19.099590000000035,8.401E-03
19.112089999999966,7.758E-03
19.124590000000012,7.147E-03
19.137090000000057,6.736E-03
19.14958999999999,6.514E-03
19.16208999999992,6.451E-03
19.174589999999966,6.546E-03
19.187090000000012,6.736E-03
19.199590000000057,6.925E-03
19.21208999999999,6.946E-03
19.224590000000035,6.767E-03
19.237089999999966,6.441E-03
19.249590000000012,5.987E-03
19.262089999999944,5.439E-03
19.27458999999999,4.976E-03
19.287090000000035,4.681E-03
19.299589999999966,4.554E-03
19.312090000000012,4.660E-03
19.324590000000057,4.891E-03
19.33708999999999,5.197E-03
19.34958999999992,5.397E-03
19.362089999999966,5.439E-03
19.374590000000012,5.292E-03
19.387090000000057,4.976E-03
19.39958999999999,4.554E-03
19.412090000000035,4.185E-03
19.424589999999966,3.932E-03
19.437090000000012,3.911E-03
19.449589999999944,4.059E-03
19.46208999999999,4.333E-03
19.474590000000035,4.575E-03
19.48709000000008,4.754E-03
19.499590000000012,4.733E-03
19.512089999999944,4.470E-03
19.52458999999999,4.038E-03
19.537090000000035,3.553E-03
19.549589999999966,3.121E-03
19.562090000000012,2.879E-03
19.574590000000057,2.879E-03
19.587090000000103,3.100E-03
19.59958999999992,3.469E-03
19.612089999999966,3.848E-03
19.624590000000012,4.112E-03
19.637090000000057,4.185E-03
19.64958999999999,4.059E-03
19.662090000000035,3.764E-03
19.67459000000008,3.427E-03
19.6870899999999,3.163E-03
19.699589999999944,3.037E-03
19.71208999999999,3.121E-03
19.724590000000035,3.363E-03
19.737089999999966,3.701E-03
19.749590000000012,3.996E-03
19.762090000000057,4.164E-03
19.77458999999999,4.164E-03
19.78708999999992,3.943E-03
19.799589999999966,3.574E-03
19.812090000000012,3.121E-03
19.824590000000057,2.710E-03
19.83708999999999,2.383E-03
19.849590000000035,2.162E-03
19.862089999999966,2.088E-03
19.874590000000012,2.120E-03
19.887089999999944,2.267E-03
19.89958999999999,2.383E-03
19.912090000000035,2.478E-03
19.92459000000008,2.510E-03
19.937090000000012,2.489E-03
19.949589999999944,2.404E-03
19.96208999999999,2.288E-03
19.974590000000035,2.215E-03
19.987089999999966,2.236E-03
19.999590000000012,2.320E-03
20.012090000000057,2.510E-03
20.02458999999999,2.752E-03
20.03708999999992,2.952E-03
20.049589999999966,3.142E-03
20.062090000000012,3.237E-03
20.074589999999944,3.226E-03
20.08708999999999,3.184E-03
20.099590000000035,3.089E-03
20.11209000000008,3.047E-03
20.124590000000012,3.058E-03
20.137089999999944,3.163E-03
20.14958999999999,3.311E-03
20.162090000000035,3.448E-03
20.174589999999966,3.532E-03
20.187090000000012,3.511E-03
20.199590000000057,3.437E-03
20.21208999999999,3.290E-03
20.22458999999992,3.163E-03
20.237089999999966,3.121E-03
20.249590000000012,3.163E-03
20.262090000000057,3.342E-03
20.27458999999999,3.553E-03
20.287090000000035,3.764E-03
20.299589999999966,3.890E-03
20.312090000000012,3.859E-03
20.324589999999944,3.722E-03
20.33708999999999,3.479E-03
20.349590000000035,3.205E-03
20.362089999999966,2.931E-03
20.374590000000012,2.742E-03
20.387090000000057,2.657E-03
20.39958999999999,2.731E-03
20.41208999999992,2.868E-03
20.424589999999966,3.079E-03
20.437090000000012,3.269E-03
20.449590000000057,3.427E-03
20.46208999999999,3.479E-03
20.474590000000035,3.479E-03
20.487089999999966,3.363E-03
20.499590000000012,3.216E-03
20.512089999999944,3.037E-03
20.52458999999999,2.879E-03
20.537090000000035,2.763E-03
20.54959000000008,2.731E-03
20.562090000000012,2.752E-03
20.574589999999944,2.836E-03
20.58708999999999,2.952E-03
20.599590000000035,3.079E-03
20.612089999999966,3.184E-03
20.624590000000012,3.300E-03
20.637090000000057,3.374E-03
20.649590000000103,3.427E-03
20.66208999999992,3.437E-03
20.674589999999966,3.427E-03
20.687090000000012,3.321E-03
20.699590000000057,3.142E-03
20.71208999999999,2.858E-03
20.724590000000035,2.552E-03
20.73709000000008,2.194E-03
20.7495899999999,1.941E-03
20.762089999999944,1.804E-03
20.77458999999999,1.846E-03
20.787090000000035,2.078E-03
20.799589999999966,2.352E-03
20.812090000000012,2.678E-03
20.824590000000057,2.900E-03
20.83708999999999,2.963E-03
20.84958999999992,2.847E-03
20.862089999999966,2.584E-03
20.874590000000012,2.225E-03
20.887090000000057,1.930E-03
20.89958999999999,1.677E-03
20.912090000000035,1.572E-03
20.924589999999966,1.603E-03
20.937090000000012,1.719E-03
20.949589999999944,1.835E-03
20.96208999999999,1.951E-03
20.974590000000035,2.004E-03
20.98709000000008,1.962E-03
20.999590000000012,1.888E-03
21.012089999999944,1.804E-03
21.02458999999999,1.751E-03
21.037090000000035,1.688E-03
21.049589999999966,1.688E-03
21.062090000000012,1.667E-03
21.074590000000057,1.667E-03
21.08708999999999,1.614E-03
21.09958999999992,1.572E-03
21.112089999999966,1.509E-03
21.124590000000012,1.403E-03
21.137089999999944,1.361E-03
21.14958999999999,1.298E-03
21.162090000000035,1.245E-03
21.17459000000008,1.203E-03
21.187090000000012,1.161E-03
21.199589999999944,1.119E-03
21.21208999999999,1.087E-03
21.224590000000035,1.119E-03
21.237089999999966,1.171E-03
21.249590000000012,1.277E-03
21.262090000000057,1.435E-03
21.27458999999999,1.603E-03
21.28708999999992,1.761E-03
21.299589999999966,1.877E-03
21.312090000000012,1.962E-03
21.324590000000057,2.004E-03
21.33708999999999,1.993E-03
21.349590000000035,1.983E-03
21.362089999999966,2.014E-03
21.374590000000012,2.088E-03
21.387089999999944,2.194E-03
21.39958999999999,2.320E-03
21.412090000000035,2.468E-03
21.424589999999966,2.541E-03
21.437090000000012,2.531E-03
21.449590000000057,2.447E-03
21.46208999999999,2.278E-03
21.47458999999992,2.046E-03
21.487089999999966,1.846E-03
21.499590000000012,1.709E-03
21.512090000000057,1.709E-03
21.52458999999999,1.846E-03
21.537090000000035,2.067E-03
21.549589999999966,2.362E-03
21.562090000000012,2.668E-03
21.574589999999944,2.921E-03
21.58708999999999,3.068E-03
21.599590000000035,3.058E-03
21.61209000000008,2.931E-03
21.624590000000012,2.710E-03
21.637089999999944,2.457E-03
21.64958999999999,2.236E-03
21.662090000000035,2.046E-03
21.674589999999966,1.951E-03
21.687090000000012,1.930E-03
21.699590000000057,1.983E-03
21.712090000000103,2.078E-03
21.72458999999992,2.215E-03
21.737089999999966,2.352E-03
21.749590000000012,2.478E-03
21.762090000000057,2.584E-03
21.77458999999999,2.636E-03
21.787090000000035,2.657E-03
21.79959000000008,2.562E-03
21.8120899999999,2.425E-03
21.824589999999944,2.236E-03
21.83708999999999,2.014E-03
21.849590000000035,1.835E-03
21.862089999999966,1.698E-03
21.874590000000012,1.635E-03
21.887090000000057,1.688E-03
21.89958999999999,1.772E-03
21.91208999999992,1.899E-03
21.924589999999966,1.993E-03
21.937090000000012,2.046E-03
21.949590000000057,2.004E-03
21.96208999999999,1.909E-03
21.974590000000035,1.751E-03
21.987089999999966,1.572E-03
21.999590000000012,1.414E-03
22.012089999999944,1.308E-03
22.02458999999999,1.266E-03
22.037090000000035,1.266E-03
22.04959000000008,1.319E-03
22.062090000000012,1.403E-03
22.074589999999944,1.456E-03
22.08708999999999,1.530E-03
22.099590000000035,1.561E-03
22.112089999999966,1.561E-03
22.124590000000012,1.551E-03
22.137090000000057,1.540E-03
22.14958999999999,1.509E-03
22.16208999999992,1.498E-03
22.174589999999966,1.466E-03
22.187090000000012,1.414E-03
22.199589999999944,1.329E-03
22.21208999999999,1.245E-03
22.224590000000035,1.150E-03
22.23709000000008,1.076E-03
22.249590000000012,1.055E-03
22.262089999999944,1.119E-03
22.27458999999999,1.277E-03
22.287090000000035,1.498E-03
22.299589999999966,1.751E-03
22.312090000000012,1.983E-03
22.324590000000057,2.120E-03
22.33708999999999,2.141E-03
22.34958999999992,2.036E-03
22.362089999999966,1.825E-03
22.374590000000012,1.593E-03
22.387090000000057,1.372E-03
22.39958999999999,1.277E-03
22.412090000000035,1.287E-03
22.424589999999966,1.414E-03
22.437090000000012,1.646E-03
22.449589999999944,1.888E-03
22.46208999999999,2.120E-03
22.474590000000035,2.267E-03
22.487089999999966,2.310E-03
22.499590000000012,2.257E-03
22.512090000000057,2.109E-03
22.52458999999999,1.909E-03
22.53708999999992,1.698E-03
22.549589999999966,1.551E-03
22.562090000000012,1.445E-03
22.574590000000057,1.414E-03
22.58708999999999,1.414E-03
22.599590000000035,1.445E-03
22.612089999999966,1.519E-03
22.624590000000012,1.572E-03
22.637089999999944,1.603E-03
22.64958999999999,1.656E-03
22.662090000000035,1.740E-03
22.67459000000008,1.835E-03
22.687090000000012,1.983E-03
22.699589999999944,2.120E-03
22.71208999999999,2.215E-03
22.724590000000035,2.278E-03
22.737089999999966,2.246E-03
22.749590000000012,2.173E-03
22.762090000000057,2.088E-03
22.774590000000103,2.067E-03
22.78708999999992,2.130E-03
22.799589999999966,2.278E-03
22.812090000000012,2.468E-03
22.824589999999944,2.626E-03
22.83708999999999,2.678E-03
22.849590000000035,2.605E-03
22.86209000000008,2.383E-03
22.8745899999999,2.046E-03
22.887089999999944,1.719E-03
22.89958999999999,1.477E-03
22.912090000000035,1.372E-03
22.924589999999966,1.435E-03
22.937090000000012,1.656E-03
22.949590000000057,1.951E-03
22.96208999999999,2.173E-03
22.97458999999992,2.267E-03
22.987089999999966,2.215E-03
22.999590000000012,2.036E-03
23.012090000000057,1.740E-03
23.02458999999999,1.403E-03
23.037090000000035,1.129E-03
23.049589999999966,9.18E-04
23.062090000000012,8.55E-04
23.074589999999944,8.34E-04
23.08708999999999,8.76E-04
23.099590000000035,9.29E-04
23.11209000000008,9.29E-04
23.124590000000012,8.76E-04
23.137089999999944,8.02E-04
23.14958999999999,6.76E-04
23.162090000000035,5.39E-04
23.174589999999966,4.23E-04
23.187090000000012,3.60E-04
23.199590000000057,3.39E-04
23.21208999999999,3.39E-04
23.22458999999992,3.81E-04
23.237089999999966,4.13E-04
23.249590000000012,4.55E-04
23.262089999999944,4.65E-04
23.27458999999999,4.97E-04
23.287090000000035,5.39E-04
23.29959000000008,6.44E-04
23.312090000000012,7.60E-04
23.324589999999944,9.29E-04
23.33708999999999,1.087E-03
23.349590000000035,1.192E-03
23.362089999999966,1.213E-03
23.374590000000012,1.171E-03
23.387090000000057,1.055E-03
23.39958999999999,9.50E-04
23.41208999999992,9.08E-04
23.424589999999966,9.61E-04
23.437090000000012,1.150E-03
23.449590000000057,1.424E-03
23.46208999999999,1.719E-03
23.474590000000035,1.941E-03
23.48709000000008,2.004E-03
23.499590000000012,1.888E-03
23.512089999999944,1.603E-03
23.52458999999999,1.245E-03
23.537090000000035,8.45E-04
23.549589999999966,5.92E-04
23.562090000000012,4.65E-04
23.574590000000057,5.18E-04
23.58708999999999,7.39E-04
23.59958999999992,1.003E-03
23.612089999999966,1.329E-03
23.624590000000012,1.624E-03
23.637090000000057,1.867E-03
23.64958999999999,2.036E-03
23.662090000000035,2.162E-03
23.674589999999966,2.257E-03
23.687090000000012,2.331E-03
23.699589999999944,2.394E-03
23.71208999999999,2.404E-03
23.724590000000035,2.415E-03
23.73709000000008,2.425E-03
23.749590000000012,2.468E-03
23.762089999999944,2.489E-03
23.77458999999999,2.552E-03
23.787090000000035,2.573E-03
23.799589999999966,2.615E-03
23.812090000000012,2.562E-03
23.824590000000057,2.447E-03
23.837090000000103,2.257E-03
23.84958999999992,2.057E-03
23.862089999999966,1.846E-03
23.874590000000012,1.698E-03
23.887089999999944,1.656E-03
23.89958999999999,1.751E-03
23.912090000000035,1.920E-03
23.92459000000008,2.120E-03
23.9370899999999,2.341E-03
23.949589999999944,2.531E-03
23.96208999999999,2.594E-03
23.974590000000035,2.615E-03
23.987089999999966,2.552E-03
23.999590000000012,2.415E-03
24.012090000000057,2.246E-03
24.02458999999999,2.014E-03
24.03708999999992,1.761E-03
24.049589999999966,1.498E-03
24.062090000000012,1.266E-03
24.074590000000057,1.024E-03
24.08708999999999,8.02E-04
24.099590000000035,6.55E-04
24.112089999999966,5.50E-04
24.124590000000012,4.97E-04
24.137089999999944,4.55E-04
24.14958999999999,3.91E-04
24.162090000000035,3.39E-04
24.17459000000008,2.33E-04
24.187090000000012,1.39E-04
24.199589999999944,9.6E-05
24.21208999999999,7.5E-05
24.224590000000035,1.28E-04
24.237089999999966,2.23E-04
24.249590000000012,3.39E-04
24.262090000000057,4.65E-04
24.27458999999999,5.92E-04
24.28708999999992,6.55E-04
24.299589999999966,7.18E-04
24.312090000000012,7.71E-04
24.324589999999944,8.13E-04
24.33708999999999,9.08E-04
24.349590000000035,9.61E-04
24.36209000000008,9.61E-04
24.374590000000012,9.18E-04
24.387089999999944,7.81E-04
24.39958999999999,6.23E-04
24.412090000000035,4.76E-04
24.424589999999966,3.91E-04
24.437090000000012,4.23E-04
24.449590000000057,5.60E-04
24.46208999999999,7.92E-04
24.47458999999992,1.045E-03
24.487089999999966,1.235E-03
24.499590000000012,1.308E-03
24.512090000000057,1.245E-03
24.52458999999999,1.087E-03
24.537090000000035,8.97E-04
24.54959000000008,7.29E-04
24.562090000000012,6.97E-04
24.574589999999944,7.71E-04
24.58708999999999,9.29E-04
24.599590000000035,1.129E-03
24.612089999999966,1.266E-03
24.624590000000012,1.308E-03
24.637090000000057,1.277E-03
24.64958999999999,1.140E-03
24.66208999999992,9.82E-04
24.674589999999966,8.97E-04
24.687090000000012,8.55E-04
24.699590000000057,9.18E-04
24.71208999999999,1.034E-03
24.724590000000035,1.182E-03
24.737089999999966,1.298E-03
24.749590000000012,1.393E-03
24.762089999999944,1.445E-03
24.77458999999999,1.466E-03
24.787090000000035,1.477E-03
24.79959000000008,1.509E-03
24.812090000000012,1.540E-03
24.824589999999944,1.593E-03
24.83708999999999,1.603E-03
24.849590000000035,1.593E-03
24.862089999999966,1.530E-03
24.874590000000012,1.466E-03
24.887090000000057,1.372E-03
24.899590000000103,1.287E-03
24.91208999999992,1.256E-03
24.924589999999966,1.224E-03
24.937090000000012,1.256E-03
24.949589999999944,1.308E-03
24.96208999999999,1.414E-03
24.974590000000035,1.540E-03
24.98709000000008,1.772E-03
24.9995899999999,1.993E-03
25.012089999999944,2.215E-03
25.02458999999999,2.352E-03
25.037090000000035,2.362E-03
25.049589999999966,2.246E-03
25.062090000000012,1.962E-03
25.074590000000057,1.561E-03
25.08708999999999,1.161E-03
25.09958999999992,8.34E-04
25.112089999999966,6.34E-04
25.124590000000012,6.55E-04
25.137090000000057,8.02E-04
25.14958999999999,1.087E-03
25.162090000000035,1.308E-03
25.174589999999966,1.487E-03
25.187090000000012,1.487E-03
25.199589999999944,1.308E-03
25.21208999999999,9.61E-04
25.224590000000035,5.39E-04
25.23709000000008,1.60E-04
25.249590000000012,-9.3E-05
25.262089999999944,-2.20E-04
25.27458999999999,-1.78E-04
25.287090000000035,2.3E-05
25.299589999999966,2.65E-04
25.312090000000012,4.44E-04
25.324590000000057,5.71E-04
25.33708999999999,5.60E-04
25.349590000000035,4.13E-04
25.362089999999966,1.81E-04
25.374590000000012,-7.2E-05
25.387089999999944,-3.04E-04
25.39958999999999,-4.62E-04
25.412090000000035,-5.25E-04
25.42459000000008,-5.04E-04
25.437090000000012,-3.99E-04
25.449589999999944,-2.62E-04
25.46208999999999,-1.67E-04
25.474590000000035,-8.3E-05
25.487089999999966,-6.2E-05
25.499590000000012,-6.2E-05
25.512090000000057,-9.3E-05
25.52458999999999,-7.2E-05
25.53708999999992,-6.2E-05
25.549589999999966,-9E-06
25.562090000000012,4.4E-05
25.574590000000057,7.5E-05
25.58708999999999,6.5E-05
25.599590000000035,3.3E-05
25.61209000000008,-2.0E-05
25.624590000000012,-9.3E-05
25.637089999999944,-1.14E-04
25.64958999999999,-1.25E-04
25.662090000000035,-6.2E-05
25.674589999999966,4.4E-05
25.687090000000012,1.70E-04
25.699590000000057,2.97E-04
25.71208999999999,3.91E-04
25.72458999999992,4.76E-04
25.737089999999966,5.60E-04
25.749590000000012,6.34E-04
25.762090000000057,7.08E-04
25.77458999999999,8.02E-04
25.787090000000035,8.97E-04
25.799589999999966,9.61E-04
25.812090000000012,9.92E-04
25.824589999999944,9.82E-04
25.83708999999999,9.61E-04
25.849590000000035,9.71E-04
25.86209000000008,1.024E-03
25.874590000000012,1.171E-03
25.887089999999944,1.361E-03
25.89958999999999,1.593E-03
25.912090000000035,1.814E-03
25.924589999999966,1.951E-03
25.937090000000012,2.036E-03
25.949590000000057,2.014E-03
25.962090000000103,1.888E-03
25.97458999999992,1.730E-03
25.987089999999966,1.561E-03
25.999590000000012,1.414E-03
26.012089999999944,1.308E-03
26.02458999999999,1.235E-03
26.037090000000035,1.182E-03
26.04959000000008,1.171E-03
26.0620899999999,1.171E-03
26.074589999999944,1.235E-03
26.08708999999999,1.372E-03
26.099590000000035,1.572E-03
26.112089999999966,1.846E-03
26.124590000000012,2.120E-03
26.137090000000057,2.299E-03
26.14958999999999,2.352E-03
26.16208999999992,2.246E-03
26.174589999999966,1.962E-03
26.187090000000012,1.561E-03
26.199590000000057,1.129E-03
26.21208999999999,7.29E-04
26.224590000000035,4.65E-04
26.237089999999966,3.91E-04
26.249590000000012,4.02E-04
26.262089999999944,5.18E-04
26.27458999999999,6.34E-04
26.287090000000035,6.76E-04
26.29959000000008,6.34E-04
26.312090000000012,5.28E-04
26.324589999999944,4.13E-04
26.33708999999999,3.18E-04
26.34958999999992,3.18E-04
26.362089999999966,3.60E-04
26.374590000000012,4.34E-04
26.387090000000057,4.44E-04
26.39958999999999,3.49E-04
26.412090000000035,1.17E-04
26.424589999999966,-2.41E-04
26.437090000000012,-6.52E-04
26.449589999999944,-9.89E-04
26.46208999999999,-1.200E-03
26.474590000000035,-1.221E-03
26.48709000000008,-1.031E-03
26.499590000000012,-7.26E-04
26.512089999999944,-3.88E-04
26.52458999999999,-1.46E-04
26.537090000000035,-7.2E-05
26.549589999999966,-1.78E-04
26.562090000000012,-4.73E-04
26.574590000000057,-8.20E-04
26.58708999999999,-1.126E-03
26.59958999999992,-1.274E-03
26.612089999999966,-1.274E-03
26.624590000000012,-1.084E-03
26.637090000000057,-7.47E-04
26.64958999999999,-3.99E-04
26.662090000000035,-8.3E-05
26.67459000000008,1.39E-04
26.687090000000012,2.44E-04
26.699589999999944,3.18E-04
26.71208999999999,3.18E-04
26.724590000000035,3.60E-04
26.737089999999966,4.44E-04
26.749590000000012,5.39E-04
26.762090000000057,6.23E-04
26.77458999999999,6.65E-04
26.78708999999992,6.02E-04
26.799589999999966,3.81E-04
26.812090000000012,8.6E-05
26.824590000000057,-2.51E-04
26.83708999999999,-5.04E-04
26.849590000000035,-6.52E-04
26.862089999999966,-6.52E-04
26.874590000000012,-4.52E-04
26.887089999999944,-1.67E-04
26.89958999999999,1.81E-04
26.912090000000035,4.97E-04
26.92459000000008,7.29E-04
26.937090000000012,8.34E-04
26.949589999999944,7.92E-04
26.96208999999999,6.76E-04
26.974590000000035,4.76E-04
26.987089999999966,2.54E-04
26.999590000000012,7.5E-05
27.012090000000057,-9E-06
27.024590000000103,-2.0E-05
27.03708999999992,1.17E-04
27.049589999999966,3.49E-04
27.062090000000012,6.55E-04
27.074589999999944,9.82E-04
27.08708999999999,1.256E-03
27.099590000000035,1.424E-03
27.11209000000008,1.445E-03
27.1245899999999,1.372E-03
27.137089999999944,1.235E-03
27.14958999999999,1.066E-03
27.162090000000035,9.61E-04
27.174589999999966,9.71E-04
27.187090000000012,1.066E-03
27.199590000000057,1.277E-03
27.21208999999999,1.509E-03
27.22458999999992,1.688E-03
27.237089999999966,1.846E-03
27.249590000000012,1.867E-03
27.262090000000057,1.867E-03
27.27458999999999,1.804E-03
27.287090000000035,1.751E-03
27.299589999999966,1.709E-03
27.312090000000012,1.698E-03
27.324589999999944,1.667E-03
27.33708999999999,1.551E-03
27.349590000000035,1.424E-03
27.36209000000008,1.235E-03
27.374590000000012,1.066E-03
27.387089999999944,8.87E-04
27.39958999999999,7.81E-04
27.41208999999992,7.39E-04
27.424589999999966,7.39E-04
27.437090000000012,7.29E-04
27.449590000000057,6.55E-04
27.46208999999999,4.44E-04
27.474590000000035,1.60E-04
27.487089999999966,-2.09E-04
27.499590000000012,-6.10E-04
27.512089999999944,-9.36E-04
27.52458999999999,-1.179E-03
27.537090000000035,-1.305E-03
27.54959000000008,-1.295E-03
27.562090000000012,-1.200E-03
27.574589999999944,-1.031E-03
27.58708999999999,-8.31E-04
27.599590000000035,-5.99E-04
27.612089999999966,-3.99E-04
27.624590000000012,-1.99E-04
27.637090000000057,-3.0E-05
27.64958999999999,8.6E-05
27.66208999999992,9.6E-05
27.674589999999966,3.3E-05
27.687090000000012,-1.14E-04
27.699590000000057,-3.57E-04
27.71208999999999,-6.10E-04
27.724590000000035,-8.31E-04
27.73709000000008,-9.89E-04
27.749590000000012,-1.042E-03
27.762089999999944,-1.000E-03
27.77458999999999,-8.84E-04
27.787090000000035,-7.47E-04
27.799589999999966,-6.52E-04
27.812090000000012,-6.10E-04
27.824590000000057,-5.78E-04
27.83708999999999,-6.10E-04
27.84958999999992,-6.52E-04
27.862089999999966,-6.52E-04
27.874590000000012,-5.68E-04
27.887090000000057,-3.78E-04
27.89958999999999,-1.57E-04
27.912090000000035,1.49E-04
27.924589999999966,4.34E-04
27.937090000000012,6.65E-04
27.949589999999944,8.45E-04
27.96208999999999,8.97E-04
27.974590000000035,9.18E-04
27.98709000000008,8.45E-04
27.999590000000012,7.92E-04
28.012089999999944,7.60E-04
28.02458999999999,8.13E-04
28.037090000000035,9.61E-04
28.049589999999966,1.108E-03
28.062090000000012,1.277E-03
28.074590000000057,1.393E-03
28.087090000000103,1.424E-03
28.09958999999992,1.393E-03
28.112089999999966,1.329E-03
28.124590000000012,1.277E-03
28.137089999999944,1.277E-03
28.14958999999999,1.361E-03
28.162090000000035,1.509E-03
28.17459000000008,1.646E-03
28.1870899999999,1.825E-03
28.199589999999944,1.920E-03
28.21208999999999,1.962E-03
28.224590000000035,1.888E-03
28.237089999999966,1.772E-03
28.249590000000012,1.624E-03
28.262090000000057,1.445E-03
28.27458999999999,1.213E-03
28.28708999999992,9.71E-04
28.299589999999966,7.08E-04
28.312090000000012,4.34E-04
28.324590000000057,2.02E-04
28.33708999999999,9.6E-05
28.349590000000035,1.07E-04
28.362089999999966,2.86E-04
28.374590000000012,6.02E-04
28.387089999999944,9.92E-04
28.39958999999999,1.372E-03
28.412090000000035,1.582E-03
28.42459000000008,1.624E-03
28.437090000000012,1.456E-03
28.449589999999944,1.140E-03
28.46208999999999,7.60E-04
28.47458999999992,3.60E-04
28.487089999999966,5.4E-05
28.499590000000012,-1.04E-04
28.512090000000057,-1.14E-04
28.52458999999999,-9E-06
28.537090000000035,1.28E-04
28.549589999999966,2.76E-04
28.562090000000012,3.39E-04
28.574589999999944,3.28E-04
28.58708999999999,2.02E-04
28.599590000000035,1.2E-05
28.61209000000008,-1.99E-04
28.624590000000012,-3.99E-04
28.637089999999944,-5.15E-04
28.64958999999999,-5.57E-04
28.662090000000035,-4.94E-04
28.674589999999966,-3.88E-04
28.687090000000012,-2.72E-04
28.699590000000057,-1.99E-04
28.71208999999999,-1.99E-04
28.72458999999992,-3.46E-04
28.737089999999966,-5.68E-04
28.749590000000012,-8.31E-04
28.762090000000057,-1.042E-03
28.77458999999999,-1.179E-03
28.787090000000035,-1.116E-03
28.79959000000008,-9.47E-04
28.8120899999999,-6.94E-04
28.824589999999944,-4.94E-04
28.83708999999999,-3.57E-04
28.849590000000035,-3.88E-04
28.862089999999966,-5.78E-04
28.874590000000012,-9.05E-04
28.887090000000057,-1.231E-03
28.89958999999999,-1.505E-03
28.91208999999992,-1.621E-03
28.924589999999966,-1.558E-03
28.937090000000012,-1.358E-03
28.949590000000057,-1.084E-03
28.96208999999999,-7.89E-04
28.974590000000035,-5.57E-04
28.987089999999966,-4.31E-04
28.999590000000012,-3.57E-04
29.012089999999944,-3.25E-04
29.02458999999999,-2.72E-04
29.037090000000035,-1.88E-04
29.04959000000008,-6.2E-05
29.062090000000012,9.6E-05
29.074589999999944,2.02E-04
29.08708999999999,2.65E-04
29.099590000000035,2.33E-04
29.112089999999966,1.49E-04
29.124590000000012,5.4E-05
29.137090000000057,-6.2E-05
29.149590000000103,-6.2E-05
29.16208999999992,3.3E-05
29.174589999999966,2.44E-04
29.187090000000012,4.65E-04
29.199589999999944,7.08E-04
29.21208999999999,8.87E-04
29.224590000000035,9.29E-04
29.23709000000008,8.97E-04
29.2495899999999,7.71E-04
29.262089999999944,6.23E-04
29.27458999999999,5.07E-04
29.287090000000035,4.76E-04
29.299589999999966,5.71E-04
29.312090000000012,7.50E-04
29.324590000000057,9.29E-04
29.33708999999999,1.108E-03
29.34958999999992,1.203E-03
29.362089999999966,1.224E-03
29.374590000000012,1.129E-03
29.387090000000057,9.71E-04
29.39958999999999,7.60E-04
29.412090000000035,5.60E-04
29.424589999999966,4.34E-04
29.437090000000012,3.81E-04
29.449589999999944,4.23E-04
29.46208999999999,5.28E-04
29.474590000000035,6.97E-04
29.48709000000008,8.45E-04
29.499590000000012,9.39E-04
29.512089999999944,9.39E-04
29.52458999999999,8.87E-04
29.53708999999992,7.92E-04
29.549589999999966,6.44E-04
29.562090000000012,5.71E-04
29.574590000000057,5.39E-04
29.58708999999999,5.50E-04
29.599590000000035,5.50E-04
29.612089999999966,5.28E-04
29.624590000000012,4.55E-04
29.637089999999944,2.65E-04
29.64958999999999,1.2E-05
29.662090000000035,-2.20E-04
29.67459000000008,-3.99E-04
29.687090000000012,-4.20E-04
29.699589999999944,-3.15E-04
29.71208999999999,-1.04E-04
29.724590000000035,1.28E-04
29.737089999999966,2.65E-04
29.749590000000012,2.76E-04
29.762090000000057,8.6E-05
29.77458999999999,-2.09E-04
29.78708999999992,-5.46E-04
29.799589999999966,-8.20E-04
29.812090000000012,-9.57E-04
29.824590000000057,-9.05E-04
29.83708999999999,-7.47E-04
29.849590000000035,-5.46E-04
29.86209000000008,-3.67E-04
29.8745899999999,-3.04E-04
29.887089999999944,-3.99E-04
29.89958999999999,-5.78E-04
29.912090000000035,-7.78E-04
29.924589999999966,-9.05E-04
29.937090000000012,-9.15E-04
29.949590000000057,-7.89E-04
29.96208999999999,-5.57E-04
29.97458999999992,-2.83E-04
29.987089999999966,-5.1E-05
29.999590000000012,7.5E-05
30.012090000000057,7.5E-05
30.02458999999999,-8.3E-05
30.037090000000035,-3.15E-04
30.049589999999966,-6.31E-04
30.062090000000012,-9.57E-04
30.074589999999944,-1.200E-03
30.08708999999999,-1.390E-03
30.099590000000035,-1.495E-03
30.11209000000008,-1.474E-03
30.124590000000012,-1.368E-03
30.137089999999944,-1.200E-03
30.14958999999999,-9.89E-04
30.162090000000035,-7.89E-04
30.174589999999966,-6.31E-04
30.187090000000012,-5.15E-04
30.199590000000057,-4.62E-04
30.212090000000103,-5.04E-04
30.22458999999992,-4.94E-04
30.237089999999966,-5.36E-04
30.249590000000012,-5.04E-04
30.262089999999944,-4.20E-04
30.27458999999999,-2.83E-04
30.287090000000035,-1.14E-04
30.29959000000008,5.4E-05
30.3120899999999,1.91E-04
30.324589999999944,3.28E-04
30.33708999999999,4.65E-04
30.349590000000035,5.81E-04
30.362089999999966,6.97E-04
30.374590000000012,8.76E-04
30.387090000000057,1.055E-03
30.39958999999999,1.203E-03
30.41208999999992,1.308E-03
30.424589999999966,1.350E-03
30.437090000000012,1.308E-03
30.449590000000057,1.203E-03
30.46208999999999,1.055E-03
30.474590000000035,8.76E-04
30.487089999999966,7.60E-04
30.499590000000012,7.08E-04
30.512089999999944,7.39E-04
30.52458999999999,8.13E-04
30.537090000000035,9.61E-04
30.54959000000008,1.098E-03
30.562090000000012,1.171E-03
30.574589999999944,1.192E-03
30.58708999999999,1.192E-03
30.59958999999992,1.203E-03
30.612089999999966,1.266E-03
30.624590000000012,1.382E-03
30.637090000000057,1.572E-03
30.64958999999999,1.793E-03
30.662090000000035,1.993E-03
30.674589999999966,2.099E-03
30.687090000000012,2.109E-03
30.699589999999944,1.972E-03
30.71208999999999,1.793E-03
30.724590000000035,1.593E-03
30.73709000000008,1.424E-03
30.749590000000012,1.329E-03
30.762089999999944,1.287E-03
30.77458999999999,1.287E-03
30.787090000000035,1.245E-03
30.799589999999966,1.129E-03
30.812090000000012,9.39E-04
30.824590000000057,6.87E-04
30.837090000000103,4.13E-04
30.84958999999992,1.91E-04
30.862089999999966,5.4E-05
30.874590000000012,2.3E-05
30.887090000000057,5.4E-05
30.89958999999999,1.28E-04
30.912090000000035,1.39E-04
30.92459000000008,8.6E-05
30.9370899999999,-3.0E-05
30.949589999999944,-2.30E-04
30.96208999999999,-4.52E-04
30.974590000000035,-6.31E-04
30.987089999999966,-7.57E-04
30.999590000000012,-7.89E-04
31.012090000000057,-7.57E-04
31.02458999999999,-6.41E-04
31.03708999999992,-5.36E-04
31.049589999999966,-4.31E-04
31.062090000000012,-3.57E-04
31.074590000000057,-3.36E-04
31.08708999999999,-3.46E-04
31.099590000000035,-3.99E-04
31.112089999999966,-4.83E-04
31.124590000000012,-6.20E-04
31.137089999999944,-7.78E-04
31.14958999999999,-9.05E-04
31.162090000000035,-1.052E-03
31.17459000000008,-1.137E-03
31.187090000000012,-1.158E-03
31.199589999999944,-1.094E-03
31.21208999999999,-9.36E-04
31.224590000000035,-7.68E-04
31.237089999999966,-5.57E-04
31.249590000000012,-3.78E-04
31.262090000000057,-2.62E-04
31.274590000000103,-1.99E-04
31.28708999999992,-1.78E-04
31.299589999999966,-1.99E-04
31.312090000000012,-2.09E-04
31.324589999999944,-2.30E-04
31.33708999999999,-2.30E-04
31.349590000000035,-2.30E-04
31.36209000000008,-2.51E-04
31.3745899999999,-2.83E-04
31.387089999999944,-3.67E-04
31.39958999999999,-4.09E-04
31.412090000000035,-4.41E-04
31.424589999999966,-4.20E-04
31.437090000000012,-3.25E-04
31.449590000000057,-1.57E-04
31.46208999999999,7.5E-05
31.47458999999992,2.54E-04
31.487089999999966,4.13E-04
31.499590000000012,5.07E-04
31.512090000000057,4.97E-04
31.52458999999999,4.44E-04
31.537090000000035,3.49E-04
31.549589999999966,2.97E-04
31.562090000000012,2.65E-04
31.574589999999944,2.76E-04
31.58708999999999,3.18E-04
31.599590000000035,3.28E-04
31.61209000000008,3.18E-04
31.624590000000012,2.33E-04
31.637089999999944,9.6E-05
31.64958999999999,1.2E-05
31.66208999999992,-2.0E-05
31.674589999999966,9.6E-05
31.687090000000012,3.60E-04
31.699590000000057,7.29E-04
31.71208999999999,1.119E-03
31.724590000000035,1.424E-03
31.737089999999966,1.614E-03
31.749590000000012,1.635E-03
31.762089999999944,1.509E-03
31.77458999999999,1.277E-03
31.787090000000035,1.034E-03
31.79959000000008,8.34E-04
31.812090000000012,6.87E-04
31.824589999999944,6.02E-04
31.83708999999999,5.07E-04
31.849590000000035,3.70E-04
31.862089999999966,1.49E-04
31.874590000000012,-8.3E-05
31.887090000000057,-2.94E-04
31.899590000000103,-4.62E-04
31.91208999999992,-4.83E-04
31.924589999999966,-3.78E-04
31.937090000000012,-2.20E-04
31.949590000000057,-5.1E-05
31.96208999999999,6.5E-05
31.974590000000035,7.5E-05
31.98709000000008,-2.0E-05
31.9995899999999,-1.46E-04
32.012089999999944,-2.20E-04
32.02458999999999,-2.30E-04
32.037090000000035,-1.57E-04
32.04958999999997,-9E-06
32.06209000000001,9.6E-05
32.07459000000006,1.17E-04
32.08708999999999,3.3E-05
32.09958999999992,-1.88E-04
32.11208999999997,-4.31E-04
32.12459000000001,-6.62E-04
32.13709000000006,-7.36E-04
32.14958999999999,-6.31E-04
32.162090000000035,-3.78E-04
32.17458999999997,2E-06
32.18709000000001,3.60E-04
32.199589999999944,6.65E-04
32.21208999999999,8.34E-04
32.224590000000035,8.24E-04
32.23709000000008,7.81E-04
32.24959000000001,7.18E-04
32.262089999999944,7.08E-04
32.27458999999999,7.71E-04
32.287090000000035,8.87E-04
32.29958999999997,1.024E-03
32.31209000000001,1.119E-03
32.32459000000006,1.140E-03
32.33708999999999,1.055E-03
32.34958999999992,8.87E-04
32.36208999999997,7.08E-04
32.37459000000001,5.39E-04
32.387089999999944,4.65E-04
32.39958999999999,4.76E-04
32.412090000000035,5.71E-04
32.42459000000008,7.08E-04
32.4370899999999,7.71E-04
32.449589999999944,7.71E-04
32.46208999999999,6.76E-04
32.474590000000035,5.18E-04
32.48708999999997,3.49E-04
32.49959000000001,1.91E-04
32.51209000000006,9.6E-05
32.52458999999999,1.07E-04
32.53708999999992,1.70E-04
32.54958999999997,2.44E-04
32.56209000000001,3.28E-04
32.57459000000006,3.81E-04
32.58708999999999,3.81E-04
32.599590000000035,3.39E-04
32.61208999999997,2.97E-04
32.62459000000001,2.97E-04
32.637089999999944,3.28E-04
32.64958999999999,4.34E-04
32.662090000000035,5.71E-04
32.67459000000008,6.97E-04
32.68709000000001,7.92E-04
32.69959000000006,8.02E-04
32.71208999999999,7.50E-04
32.72458999999992,6.65E-04
32.73708999999997,5.50E-04
32.74959000000001,4.86E-04
32.76209000000006,4.23E-04
32.77458999999999,4.34E-04
32.787090000000035,4.13E-04
32.79958999999997,4.02E-04
32.81209000000001,3.70E-04
32.824589999999944,3.18E-04
32.83708999999999,2.54E-04
32.849590000000035,2.44E-04
32.86209000000008,2.76E-04
32.87459000000001,3.91E-04
32.887089999999944,5.39E-04
32.89958999999999,6.97E-04
32.912090000000035,8.02E-04
32.92458999999997,8.34E-04
32.93709000000001,7.92E-04
32.94959000000006,6.87E-04
32.9620900000001,5.71E-04
32.97458999999992,5.07E-04
32.98708999999997,5.07E-04
32.99959000000001,5.28E-04
33.01209000000006,6.13E-04
33.02458999999999,7.18E-04
33.037090000000035,7.81E-04
33.04959000000008,8.45E-04
33.0620899999999,9.08E-04
33.074589999999944,9.71E-04
33.08708999999999,1.098E-03
33.099590000000035,1.203E-03
33.11208999999997,1.329E-03
33.12459000000001,1.393E-03
33.13709000000006,1.319E-03
33.14958999999999,1.119E-03
33.16208999999992,8.34E-04
33.17458999999997,5.07E-04
33.18709000000001,2.33E-04
33.19959000000006,1.07E-04
33.21208999999999,9.6E-05
33.224590000000035,2.33E-04
33.23708999999997,4.34E-04
33.24959000000001,6.23E-04
33.262089999999944,6.87E-04
33.27458999999999,5.81E-04
33.287090000000035,3.70E-04
33.29959000000008,7.5E-05
33.31209000000001,-2.62E-04
33.324589999999944,-4.94E-04
33.33708999999999,-6.41E-04
33.349590000000035,-7.15E-04
33.36208999999997,-7.26E-04
33.37459000000001,-7.26E-04
33.38709000000006,-7.47E-04
33.39958999999999,-7.57E-04
33.41208999999992,-7.68E-04
33.42458999999997,-6.94E-04
33.43709000000001,-5.78E-04
33.449589999999944,-4.31E-04
33.46208999999999,-2.62E-04
33.474590000000035,-1.78E-04
33.48709000000008,-1.46E-04
33.49959000000001,-2.51E-04
33.512089999999944,-3.78E-04
33.52458999999999,-5.04E-04
33.537090000000035,-5.36E-04
33.54958999999997,-4.83E-04
33.56209000000001,-2.94E-04
33.57459000000006,-7.2E-05
33.58708999999999,1.17E-04
33.59958999999992,1.81E-04
33.61208999999997,1.17E-04
33.62459000000001,-3.0E-05
33.63709000000006,-2.83E-04
33.64958999999999,-5.68E-04
33.662090000000035,-7.47E-04
33.67458999999997,-8.10E-04
33.68709000000001,-8.20E-04
33.699589999999944,-7.89E-04
33.71208999999999,-6.73E-04
33.724590000000035,-4.94E-04
33.73709000000008,-2.94E-04
33.74959000000001,-9E-06
33.76209000000006,3.70E-04
33.77458999999999,8.45E-04
33.78708999999992,1.393E-03
33.79958999999997,1.930E-03
33.81209000000001,2.468E-03
33.82459000000006,2.973E-03
33.83708999999999,3.406E-03
33.849590000000035,3.774E-03
33.86208999999997,4.206E-03
33.87459000000001,4.691E-03
33.887089999999944,5.229E-03
33.89958999999999,5.819E-03
33.912090000000035,6.462E-03
33.92459000000008,7.105E-03
33.93709000000001,7.705E-03
33.949589999999944,8.201E-03
33.96208999999999,8.675E-03
33.974590000000035,9.181E-03
33.98708999999997,9.697E-03
33.99959000000001,1.0256E-02
34.01209000000006,1.0941E-02
34.0245900000001,1.1720E-02
34.03708999999992,1.2490E-02
34.04958999999997,1.3227E-02
34.06209000000001,1.3923E-02
34.07459000000006,1.4439E-02
34.08708999999999,1.4798E-02
34.099590000000035,1.5019E-02
34.11209000000008,1.5135E-02
34.1245899999999,1.5188E-02
34.137089999999944,1.5209E-02
34.14958999999999,1.5240E-02
34.162090000000035,1.5304E-02
34.17458999999997,1.5409E-02
34.18709000000001,1.5504E-02
34.19959000000006,1.5567E-02
34.21208999999999,1.5672E-02
34.22458999999992,1.5725E-02
34.23708999999997,1.5725E-02
34.24959000000001,1.5746E-02
34.26209000000006,1.5736E-02
34.27458999999999,1.5767E-02
34.287090000000035,1.5725E-02
34.29958999999997,1.5662E-02
34.31209000000001,1.5525E-02
34.324589999999944,1.5325E-02
34.33708999999999,1.5051E-02
34.349590000000035,1.4787E-02
34.36209000000008,1.4513E-02
34.37459000000001,1.4239E-02
34.387089999999944,1.4007E-02
34.39958999999999,1.3786E-02
34.412090000000035,1.3491E-02
34.42458999999997,1.3133E-02
34.43709000000001,1.2701E-02
34.44959000000006,1.2205E-02
34.46208999999999,1.1731E-02
34.47458999999992,1.1309E-02
34.48708999999997,1.1078E-02
34.49959000000001,1.0993E-02
34.512089999999944,1.0993E-02
34.52458999999999,1.1088E-02
34.537090000000035,1.1141E-02
34.54959000000008,1.1088E-02
34.56209000000001,1.0930E-02
34.574589999999944,1.0667E-02
34.58708999999999,1.0435E-02
34.599590000000035,1.0224E-02
34.61208999999997,1.0108E-02
34.62459000000001,1.0097E-02
34.63709000000006,1.0171E-02
34.64958999999999,1.0213E-02
34.66208999999992,1.0203E-02
34.67458999999997,1.0066E-02
34.68709000000001,9.908E-03
34.69959000000006,9.686E-03
34.71208999999999,9.571E-03
34.724590000000035,9.528E-03
34.73708999999997,9.697E-03
34.74959000000001,9.982E-03
34.762089999999944,1.0308E-02
34.77458999999999,1.0572E-02
34.787090000000035,1.0730E-02
34.79959000000008,1.0688E-02
34.81209000000001,1.0382E-02
34.82459000000006,9.876E-03
34.83708999999999,9.286E-03
34.84958999999992,8.696E-03
34.86208999999997,8.158E-03
34.87459000000001,7.811E-03
34.88709000000006,7.653E-03
34.89958999999999,7.705E-03
34.912090000000035,7.884E-03
34.92458999999997,8.116E-03
34.93709000000001,8.348E-03
34.949589999999944,8.517E-03
34.96208999999999,8.517E-03
34.974590000000035,8.369E-03
34.98709000000008,8.127E-03
34.99959000000001,7.790E-03
35.012089999999944,7.400E-03
35.02458999999999,7.031E-03
35.037090000000035,6.704E-03
35.04958999999997,6.451E-03
35.06209000000001,6.230E-03
35.07459000000006,5.998E-03
35.0870900000001,5.819E-03
35.09958999999992,5.619E-03
35.11208999999997,5.366E-03
35.12459000000001,5.102E-03
35.13709000000006,4.807E-03
35.14958999999999,4.554E-03
35.162090000000035,4.312E-03
35.17459000000008,4.122E-03
35.1870899999999,4.006E-03
35.199589999999944,3.911E-03
35.21208999999999,3.817E-03
35.224590000000035,3.701E-03
35.23708999999997,3.564E-03
35.24959000000001,3.332E-03
35.26209000000006,3.047E-03
35.27458999999999,2.668E-03
35.28708999999992,2.299E-03
35.29958999999997,2.004E-03
35.31209000000001,1.772E-03
35.32459000000006,1.646E-03
35.33708999999999,1.667E-03
35.349590000000035,1.740E-03
35.36208999999997,1.783E-03
35.37459000000001,1.730E-03
35.387089999999944,1.603E-03
35.39958999999999,1.308E-03
35.412090000000035,9.50E-04
35.42459000000008,5.71E-04
35.43709000000001,2.76E-04
35.449589999999944,7.5E-05
35.46208999999999,-2.0E-05
35.474590000000035,-3.0E-05
35.48708999999997,1.2E-05
35.49959000000001,2.3E-05
35.51209000000006,-3.0E-05
35.52458999999999,-1.35E-04
35.53708999999992,-2.51E-04
35.54958999999997,-3.25E-04
35.56209000000001,-3.67E-04
35.574589999999944,-2.83E-04
35.58708999999999,-1.25E-04
35.599590000000035,5.4E-05
35.61209000000008,1.70E-04
35.62459000000001,1.91E-04
35.637089999999944,1.07E-04
35.64958999999999,-8.3E-05
35.662090000000035,-3.46E-04
35.67458999999997,-5.89E-04
35.68709000000001,-7.47E-04
35.69959000000006,-8.20E-04
35.71208999999999,-8.52E-04
35.72458999999992,-8.42E-04
35.73708999999997,-7.99E-04
35.74959000000001,-7.99E-04
35.76209000000006,-8.20E-04
35.77458999999999,-8.84E-04
35.787090000000035,-8.73E-04
35.79958999999997,-8.10E-04
35.81209000000001,-6.62E-04
35.824589999999944,-4.09E-04
35.83708999999999,-1.57E-04
35.849590000000035,8.6E-05
35.86208999999997,2.54E-04
35.87459000000001,3.28E-04
35.88709000000006,3.39E-04
35.89958999999999,2.76E-04
35.91208999999992,2.23E-04
35.92458999999997,2.23E-04
35.93709000000001,3.07E-04
35.94959000000006,4.65E-04
35.96208999999999,6.76E-04
35.974590000000035,9.18E-04
35.98708999999997,1.140E-03
35.99959000000001,1.298E-03
36.012089999999944,1.372E-03
36.02458999999999,1.372E-03
36.037090000000035,1.329E-03
36.04959000000008,1.224E-03
36.06209000000001,1.108E-03
36.074589999999944,1.024E-03
36.08708999999999,9.29E-04
36.099590000000035,8.55E-04
36.11208999999997,8.24E-04
36.12459000000001,8.34E-04
36.13709000000006,8.66E-04
36.1495900000001,9.39E-04
36.16208999999992,1.034E-03
36.17458999999997,1.108E-03
36.18709000000001,1.171E-03
36.19959000000006,1.203E-03
36.21208999999999,1.224E-03
36.224590000000035,1.213E-03
36.23709000000008,1.235E-03
36.2495899999999,1.245E-03
36.262089999999944,1.308E-03
36.27458999999999,1.445E-03
36.287090000000035,1.624E-03
36.29958999999997,1.793E-03
36.31209000000001,1.972E-03
36.32459000000006,2.067E-03
36.33708999999999,2.078E-03
36.34958999999992,2.004E-03
36.36208999999997,1.814E-03
36.37459000000001,1.540E-03
36.38709000000006,1.245E-03
36.39958999999999,1.024E-03
36.412090000000035,8.66E-04
36.42458999999997,8.13E-04
36.43709000000001,8.66E-04
36.449589999999944,9.71E-04
36.46208999999999,1.076E-03
36.474590000000035,1.098E-03
36.48709000000008,1.024E-03
36.49959000000001,8.66E-04
36.512089999999944,6.87E-04
36.52458999999999,4.97E-04
36.537090000000035,3.70E-04
36.54958999999997,3.81E-04
36.56209000000001,4.86E-04
36.57459000000006,6.23E-04
36.58708999999999,7.29E-04
36.59958999999992,7.81E-04
36.61208999999997,7.29E-04
36.62459000000001,5.71E-04
36.637089999999944,4.02E-04
36.64958999999999,2.86E-04
36.662090000000035,2.33E-04
36.67459000000008,2.86E-04
36.68709000000001,4.55E-04
36.699589999999944,6.44E-04
36.71208999999999,8.34E-04
36.724590000000035,9.29E-04
36.73708999999997,9.50E-04
36.74959000000001,9.08E-04
36.76209000000006,8.24E-04
36.77458999999999,7.39E-04
36.78708999999992,6.97E-04
36.79958999999997,7.08E-04
36.81209000000001,7.08E-04
36.82459000000006,6.87E-04
36.83708999999999,5.71E-04
36.849590000000035,4.02E-04
36.86208999999997,2.23E-04
36.87459000000001,1.17E-04
36.887089999999944,1.17E-04
36.89958999999999,2.76E-04
36.912090000000035,5.50E-04
36.92458999999997,9.29E-04
36.93709000000001,1.277E-03
36.94959000000006,1.530E-03
36.96208999999999,1.646E-03
36.97458999999992,1.540E-03
36.98708999999997,1.287E-03
36.99959000000001,9.29E-04
37.01209000000006,5.71E-04
37.02458999999999,2.54E-04
37.037090000000035,6.5E-05
37.04958999999997,-5.1E-05
37.06209000000001,-4.1E-05
37.074589999999944,1.2E-05
37.08708999999999,1.39E-04
37.099590000000035,2.86E-04
37.11209000000008,4.65E-04
37.12459000000001,6.76E-04
37.137089999999944,8.76E-04
37.14958999999999,1.066E-03
37.162090000000035,1.171E-03
37.17458999999997,1.224E-03
37.18709000000001,1.119E-03
37.19959000000006,9.50E-04
37.2120900000001,7.39E-04
37.22458999999992,5.81E-04
37.23708999999997,5.18E-04
37.24959000000001,6.02E-04
37.26209000000006,8.13E-04
37.27458999999999,1.098E-03
37.287090000000035,1.403E-03
37.29959000000008,1.656E-03
37.3120899999999,1.793E-03
37.324589999999944,1.740E-03
37.33708999999999,1.593E-03
37.349590000000035,1.382E-03
37.36208999999997,1.129E-03
37.37459000000001,9.18E-04
37.38709000000006,8.02E-04
37.39958999999999,7.39E-04
37.41208999999992,7.29E-04
37.42458999999997,7.50E-04
37.43709000000001,7.60E-04
37.44959000000006,8.02E-04
37.46208999999999,8.34E-04
37.474590000000035,9.18E-04
37.48708999999997,9.82E-04
37.49959000000001,1.066E-03
37.512089999999944,1.098E-03
37.52458999999999,1.066E-03
37.537090000000035,9.50E-04
37.54959000000008,7.71E-04
37.56209000000001,6.02E-04
37.574589999999944,4.55E-04
37.58708999999999,4.76E-04
37.599590000000035,5.81E-04
37.61208999999997,8.34E-04
37.62459000000001,1.055E-03
37.63709000000006,1.256E-03
37.64958999999999,1.319E-03
37.66208999999992,1.182E-03
37.67458999999997,9.18E-04
37.68709000000001,6.02E-04
37.699589999999944,3.39E-04
37.71208999999999,1.70E-04
37.724590000000035,1.70E-04
37.73709000000008,3.49E-04
37.74959000000001,6.23E-04
37.762089999999944,8.66E-04
37.77458999999999,1.013E-03
37.787090000000035,9.92E-04
37.79958999999997,7.60E-04
37.81209000000001,4.34E-04
37.82459000000006,6.5E-05
37.83708999999999,-2.83E-04
37.84958999999992,-5.04E-04
37.86208999999997,-5.99E-04
37.87459000000001,-5.36E-04
37.88709000000006,-4.20E-04
37.89958999999999,-2.51E-04
37.912090000000035,-1.14E-04
37.92458999999997,-2.0E-05
37.93709000000001,2.3E-05
37.949589999999944,1.2E-05
37.96208999999999,2E-06
37.974590000000035,4.4E-05
37.98708999999997,1.28E-04
37.99959000000001,2.44E-04
38.01209000000006,3.91E-04
38.02458999999999,5.18E-04
38.03708999999992,5.81E-04
38.04958999999997,5.60E-04
38.06209000000001,4.65E-04
38.07459000000006,2.97E-04
38.08708999999999,8.6E-05
38.099590000000035,-8.3E-05
38.11208999999997,-1.67E-04
38.12459000000001,-9.3E-05
38.137089999999944,8.6E-05
38.14958999999999,3.81E-04
38.162090000000035,7.39E-04
38.17459000000008,1.066E-03
38.18709000000001,1.319E-03
38.199589999999944,1.435E-03
38.21208999999999,1.414E-03
38.224590000000035,1.277E-03
38.23708999999997,1.098E-03
38.24959000000001,9.39E-04
38.26209000000006,8.24E-04
38.2745900000001,8.02E-04
38.28708999999992,8.45E-04
38.29958999999997,9.18E-04
38.31209000000001,1.003E-03
38.324589999999944,1.087E-03
38.33708999999999,1.129E-03
38.349590000000035,1.171E-03
38.36209000000008,1.235E-03
38.3745899999999,1.372E-03
38.387089999999944,1.561E-03
38.39958999999999,1.825E-03
38.412090000000035,2.130E-03
38.42458999999997,2.436E-03
38.43709000000001,2.689E-03
38.44959000000006,2.879E-03
38.46208999999999,2.995E-03
38.47458999999992,3.037E-03
38.48708999999997,2.995E-03
38.49959000000001,2.910E-03
38.51209000000006,2.784E-03
38.52458999999999,2.636E-03
38.537090000000035,2.478E-03
38.54958999999997,2.352E-03
38.56209000000001,2.257E-03
38.574589999999944,2.257E-03
38.58708999999999,2.299E-03
38.599590000000035,2.436E-03
38.61209000000008,2.573E-03
38.62459000000001,2.710E-03
38.637089999999944,2.721E-03
38.64958999999999,2.668E-03
38.662090000000035,2.510E-03
38.67458999999997,2.246E-03
38.68709000000001,2.036E-03
38.69959000000006,1.899E-03
38.71208999999999,1.877E-03
38.72458999999992,1.951E-03
38.73708999999997,2.141E-03
38.74959000000001,2.362E-03
38.762089999999944,2.457E-03
38.77458999999999,2.447E-03
38.787090000000035,2.320E-03
38.79959000000008,2.078E-03
38.81209000000001,1.698E-03
38.824589999999944,1.245E-03
38.83708999999999,8.55E-04
38.849590000000035,5.50E-04
38.86208999999997,2.76E-04
38.87459000000001,5.4E-05
38.88709000000006,-6.2E-05
38.89958999999999,-1.04E-04
38.91208999999992,-1.99E-04
38.92458999999997,-3.57E-04
38.93709000000001,-5.78E-04
38.94959000000006,-9.05E-04
38.96208999999999,-1.453E-03
38.974590000000035,-2.201E-03
38.98708999999997,-3.044E-03
38.99959000000001,-3.982E-03
39.012089999999944,-4.962E-03
39.02458999999999,-5.921E-03
39.037090000000035,-6.743E-03
39.04958999999997,-7.470E-03
39.06209000000001,-8.134E-03
39.07459000000006,-8.830E-03
39.08708999999999,-9.504E-03
39.09958999999992,-1.0274E-02
39.11208999999997,-1.1064E-02
39.12459000000001,-1.1928E-02
39.13709000000006,-1.2718E-02
39.14958999999999,-1.3456E-02
39.162090000000035,-1.4152E-02
39.17458999999997,-1.4816E-02
39.18709000000001,-1.5448E-02
39.199589999999944,-1.6122E-02
39.21208999999999,-1.6892E-02
39.224590000000035,-1.7714E-02
39.23709000000008,-1.8504E-02
39.24959000000001,-1.9316E-02
39.262089999999944,-2.0053E-02
39.27458999999999,-2.0633E-02
39.287090000000035,-2.1002E-02
39.29958999999997,-2.1223E-02
39.31209000000001,-2.1276E-02
39.32459000000006,-2.1170E-02
39.3370900000001,-2.0939E-02
39.34958999999992,-2.0654E-02
39.36208999999997,-2.0380E-02
39.37459000000001,-2.0159E-02
39.387089999999944,-1.9948E-02
39.39958999999999,-1.9843E-02
39.412090000000035,-1.9758E-02
39.42459000000008,-1.9653E-02
39.4370899999999,-1.9453E-02
39.449589999999944,-1.9084E-02
39.46208999999999,-1.8546E-02
39.474590000000035,-1.7766E-02
39.48708999999997,-1.6839E-02
39.49959000000001,-1.5880E-02
39.51209000000006,-1.4910E-02
39.52458999999999,-1.4088E-02
39.53708999999992,-1.3361E-02
39.54958999999997,-1.2740E-02
39.56209000000001,-1.2202E-02
39.57459000000006,-1.1612E-02
39.58708999999999,-1.0948E-02
39.599590000000035,-1.0115E-02
39.61208999999997,-9.156E-03
39.62459000000001,-8.071E-03
39.637089999999944,-6.986E-03
39.64958999999999,-5.984E-03
39.662090000000035,-5.099E-03
39.67459000000008,-4.404E-03
39.68709000000001,-3.940E-03
39.699589999999944,-3.645E-03
39.71208999999999,-3.434E-03
39.724590000000035,-3.234E-03
39.73708999999997,-3.055E-03
39.74959000000001,-2.833E-03
39.76209000000006,-2.559E-03
39.77458999999999,-2.233E-03
39.78708999999992,-2.022E-03
39.79958999999997,-1.853E-03
39.81209000000001,-1.748E-03
39.824589999999944,-1.748E-03
39.83708999999999,-1.895E-03
39.849590000000035,-2.064E-03
39.86209000000008,-2.233E-03
39.87459000000001,-2.349E-03
39.887089999999944,-2.464E-03
39.89958999999999,-2.496E-03
39.912090000000035,-2.454E-03
39.92458999999997,-2.370E-03
39.93709000000001,-2.327E-03
39.94959000000006,-2.327E-03
39.96208999999999,-2.433E-03
39.97458999999992,-2.580E-03
39.98708999999997,-2.865E-03
39.99959000000001,-3.139E-03
40.01209000000006,-3.392E-03
40.02458999999999,-3.603E-03
40.037090000000035,-3.708E-03
40.04959000000008,-3.750E-03
40.06209000000001,-3.708E-03
40.074589999999944,-3.676E-03
40.08708999999999,-3.655E-03
40.099590000000035,-3.729E-03
40.11208999999997,-3.898E-03
40.12459000000001,-4.172E-03
40.13709000000006,-4.488E-03
40.14958999999999,-4.793E-03
40.16208999999992,-5.015E-03
40.17458999999997,-5.120E-03
40.18709000000001,-5.036E-03
40.19959000000006,-4.836E-03
40.21208999999999,-4.456E-03
40.224590000000035,-4.035E-03
40.23708999999997,-3.645E-03
40.24959000000001,-3.308E-03
40.262089999999944,-3.097E-03
40.27458999999999,-3.023E-03
40.287090000000035,-3.065E-03
40.29959000000008,-3.234E-03
40.31209000000001,-3.381E-03
40.324589999999944,-3.497E-03
40.33708999999999,-3.497E-03
40.349590000000035,-3.392E-03
40.36208999999997,-3.160E-03
40.37459000000001,-2.844E-03
40.38709000000006,-2.580E-03
40.3995900000001,-2.338E-03
40.41208999999992,-2.233E-03
40.42458999999997,-2.222E-03
40.43709000000001,-2.327E-03
40.449589999999944,-2.517E-03
40.46208999999999,-2.717E-03
40.474590000000035,-2.833E-03
40.48709000000008,-2.897E-03
40.4995899999999,-2.854E-03
40.512089999999944,-2.728E-03
40.52458999999999,-2.486E-03
40.537090000000035,-2.212E-03
40.54958999999997,-1.916E-03
40.56209000000001,-1.611E-03
40.57459000000006,-1.316E-03
40.58708999999999,-1.042E-03
40.59958999999992,-8.73E-04
40.61208999999997,-7.15E-04
40.62459000000001,-6.10E-04
40.63709000000006,-5.68E-04
40.64958999999999,-5.46E-04
40.662090000000035,-4.73E-04
40.67458999999997,-3.46E-04
40.68709000000001,-1.35E-04
40.699589999999944,1.70E-04
40.71208999999999,5.39E-04
40.724590000000035,9.29E-04
40.73709000000008,1.277E-03
40.74959000000001,1.572E-03
40.762089999999944,1.793E-03
40.77458999999999,2.004E-03
40.787090000000035,2.194E-03
40.79958999999997,2.436E-03
40.81209000000001,2.742E-03
40.82459000000006,3.047E-03
40.83708999999999,3.374E-03
40.849590000000035,3.616E-03
40.86208999999997,3.732E-03
40.87459000000001,3.743E-03
40.887089999999944,3.606E-03
40.89958999999999,3.437E-03
40.912090000000035,3.311E-03
40.92459000000008,3.290E-03
40.93709000000001,3.353E-03
40.949589999999944,3.553E-03
40.96208999999999,3.795E-03
40.974590000000035,3.985E-03
40.98708999999997,4.069E-03
40.99959000000001,3.964E-03
41.01209000000006,3.680E-03
41.02458999999999,3.258E-03
41.03708999999992,2.794E-03
41.04958999999997,2.362E-03
41.06209000000001,2.078E-03
41.07459000000006,1.920E-03
41.08708999999999,1.899E-03
41.099590000000035,1.930E-03
41.11209000000008,1.920E-03
41.12459000000001,1.835E-03
41.137089999999944,1.603E-03
41.14958999999999,1.277E-03
41.162090000000035,8.97E-04
41.17458999999997,5.39E-04
41.18709000000001,2.33E-04
41.19959000000006,3.3E-05
41.21208999999999,-8.3E-05
41.22458999999992,-1.78E-04
41.23708999999997,-3.04E-04
41.24959000000001,-4.94E-04
41.26209000000006,-7.89E-04
41.27458999999999,-1.168E-03
41.287090000000035,-1.516E-03
41.29958999999997,-1.832E-03
41.31209000000001,-2.043E-03
41.324589999999944,-2.180E-03
41.33708999999999,-2.222E-03
41.349590000000035,-2.212E-03
41.36209000000008,-2.243E-03
41.37459000000001,-2.317E-03
41.387089999999944,-2.443E-03
41.39958999999999,-2.612E-03
41.412090000000035,-2.791E-03
41.42458999999997,-3.002E-03
41.43709000000001,-3.139E-03
41.44959000000006,-3.276E-03
41.4620900000001,-3.381E-03
41.47458999999992,-3.466E-03
41.48708999999997,-3.518E-03
41.49959000000001,-3.571E-03
41.512089999999944,-3.634E-03
41.52458999999999,-3.613E-03
41.537090000000035,-3.571E-03
41.54959000000008,-3.529E-03
41.5620899999999,-3.466E-03
41.574589999999944,-3.423E-03
41.58708999999999,-3.402E-03
41.599590000000035,-3.413E-03
41.61208999999997,-3.445E-03
41.62459000000001,-3.476E-03
41.63709000000006,-3.508E-03
41.64958999999999,-3.550E-03
41.66208999999992,-3.560E-03
41.67458999999997,-3.603E-03
41.68709000000001,-3.634E-03
41.69959000000006,-3.676E-03
41.71208999999999,-3.645E-03
41.724590000000035,-3.582E-03
41.73708999999997,-3.423E-03
41.74959000000001,-3.181E-03
41.762089999999944,-2.897E-03
41.77458999999999,-2.612E-03
41.787090000000035,-2.422E-03
41.79959000000008,-2.359E-03
41.81209000000001,-2.380E-03
41.824589999999944,-2.454E-03
41.83708999999999,-2.538E-03
41.84958999999992,-2.464E-03
41.86208999999997,-2.180E-03
41.87459000000001,-1.706E-03
41.88709000000006,-1.094E-03
41.89958999999999,-4.62E-04
41.912090000000035,6.5E-05
41.92458999999997,3.91E-04
41.93709000000001,4.55E-04
41.949589999999944,2.97E-04
41.96208999999999,2.3E-05
41.974590000000035,-2.20E-04
41.98709000000008,-3.67E-04
41.99959000000001,-3.25E-04
42.012089999999944,-1.35E-04
42.02458999999999,1.60E-04
42.037090000000035,4.02E-04
42.04958999999997,5.60E-04
42.06209000000001,6.44E-04
42.07459000000006,6.23E-04
42.08708999999999,6.13E-04
42.09958999999992,6.87E-04
42.11208999999997,8.34E-04
42.12459000000001,1.087E-03
42.13709000000006,1.329E-03
42.14958999999999,1.509E-03
42.162090000000035,1.509E-03
42.17459000000008,1.340E-03
42.18709000000001,1.034E-03
42.199589999999944,6.97E-04
42.21208999999999,4.34E-04
42.224590000000035,4.02E-04
42.23708999999997,5.50E-04
42.24959000000001,8.76E-04
42.26209000000006,1.256E-03
42.27458999999999,1.540E-03
42.28708999999992,1.593E-03
42.29958999999997,1.393E-03
42.31209000000001,9.08E-04
42.32459000000006,2.97E-04
42.33708999999999,-2.72E-04
42.349590000000035,-6.73E-04
42.36208999999997,-7.68E-04
42.37459000000001,-5.68E-04
42.387089999999944,-1.35E-04
42.39958999999999,3.39E-04
42.412090000000035,7.18E-04
42.42459000000008,8.55E-04
42.43709000000001,7.08E-04
42.449589999999944,2.65E-04
42.46208999999999,-3.46E-04
42.474590000000035,-9.57E-04
42.48708999999997,-1.453E-03
42.49959000000001,-1.737E-03
42.51209000000006,-1.811E-03
42.5245900000001,-1.727E-03
42.53708999999992,-1.611E-03
42.54958999999997,-1.558E-03
42.56209000000001,-1.621E-03
42.574589999999944,-1.769E-03
42.58708999999999,-1.906E-03
42.599590000000035,-2.064E-03
42.61209000000008,-2.075E-03
42.6245899999999,-1.990E-03
42.637089999999944,-1.822E-03
42.64958999999999,-1.685E-03
42.662090000000035,-1.642E-03
42.67458999999997,-1.801E-03
42.68709000000001,-2.096E-03
42.69959000000006,-2.507E-03
42.71208999999999,-2.897E-03
42.72458999999992,-3.160E-03
42.73708999999997,-3.213E-03
42.74959000000001,-3.034E-03
42.76209000000006,-2.696E-03
42.77458999999999,-2.285E-03
42.787090000000035,-1.927E-03
42.79958999999997,-1.706E-03
42.81209000000001,-1.632E-03
42.824589999999944,-1.653E-03
42.83708999999999,-1.716E-03
42.849590000000035,-1.758E-03
42.86209000000008,-1.642E-03
42.87459000000001,-1.411E-03
42.887089999999944,-1.094E-03
42.89958999999999,-7.36E-04
42.91208999999992,-3.67E-04
42.92458999999997,-1.46E-04
42.93709000000001,-4.1E-05
42.94959000000006,-3.0E-05
42.96208999999999,-7.2E-05
42.974590000000035,-1.14E-04
42.98708999999997,-1.35E-04
42.99959000000001,-9.3E-05
43.012089999999944,1.2E-05
43.02458999999999,1.60E-04
43.037090000000035,2.76E-04
43.04959000000008,3.91E-04
43.06209000000001,4.23E-04
43.074589999999944,4.02E-04
43.08708999999999,4.02E-04
43.099590000000035,4.13E-04
43.11208999999997,4.97E-04
43.12459000000001,6.55E-04
43.13709000000006,9.08E-04
43.14958999999999,1.182E-03
43.16208999999992,1.509E-03
43.17458999999997,1.793E-03
43.18709000000001,1.983E-03
43.19959000000006,2.078E-03
43.21208999999999,2.088E-03
43.224590000000035,2.025E-03
43.23709000000008,1.930E-03
43.24959000000001,1.920E-03
43.262089999999944,1.962E-03
43.27458999999999,2.057E-03
43.287090000000035,2.120E-03
43.29958999999997,2.162E-03
43.31209000000001,2.088E-03
43.32459000000006,1.856E-03
43.33708999999999,1.509E-03
43.34958999999992,1.055E-03
43.36208999999997,6.34E-04
43.37459000000001,2.86E-04
43.38709000000006,8.6E-05
43.39958999999999,5.4E-05
43.412090000000035,1.28E-04
43.42458999999997,2.54E-04
43.43709000000001,3.91E-04
43.449589999999944,4.65E-04
43.46208999999999,4.65E-04
43.474590000000035,3.81E-04
43.48709000000008,2.76E-04
43.49959000000001,1.49E-04
43.512089999999944,-9E-06
43.52458999999999,-1.46E-04
43.537090000000035,-3.36E-04
43.54958999999997,-5.68E-04
43.56209000000001,-8.42E-04
43.57459000000006,-1.168E-03
43.5870900000001,-1.432E-03
43.59958999999992,-1.611E-03
43.61208999999997,-1.685E-03
43.62459000000001,-1.621E-03
43.637089999999944,-1.474E-03
43.64958999999999,-1.284E-03
43.662090000000035,-1.147E-03
43.67459000000008,-1.073E-03
43.6870899999999,-1.105E-03
43.699589999999944,-1.158E-03
43.71208999999999,-1.221E-03
43.724590000000035,-1.263E-03
43.73708999999997,-1.210E-03
43.74959000000001,-1.105E-03
43.76209000000006,-9.68E-04
43.77458999999999,-8.52E-04
43.78708999999992,-8.84E-04
43.79958999999997,-9.89E-04
43.81209000000001,-1.200E-03
43.82459000000006,-1.400E-03
43.83708999999999,-1.600E-03
43.849590000000035,-1.716E-03
43.86208999999997,-1.695E-03
43.87459000000001,-1.516E-03
43.887089999999944,-1.284E-03
43.89958999999999,-9.89E-04
43.912090000000035,-7.05E-04
43.92459000000008,-5.04E-04
43.93709000000001,-3.67E-04
43.949589999999944,-3.36E-04
43.96208999999999,-3.57E-04
43.97458999999992,-4.09E-04
43.98708999999997,-5.04E-04
43.99959000000001,-5.78E-04
44.01209000000006,-6.20E-04
44.02458999999999,-6.20E-04
44.037090000000035,-5.57E-04
44.04958999999997,-4.31E-04
44.06209000000001,-1.99E-04
44.074589999999944,7.5E-05
44.08708999999999,3.28E-04
44.099590000000035,5.81E-04
44.11209000000008,7.60E-04
44.12459000000001,8.66E-04
44.137089999999944,9.08E-04
44.14958999999999,8.97E-04
44.162090000000035,8.97E-04
44.17458999999997,9.39E-04
44.18709000000001,1.066E-03
44.19959000000006,1.245E-03
44.21208999999999,1.477E-03
44.22458999999992,1.677E-03
44.23708999999997,1.804E-03
44.24959000000001,1.825E-03
44.26209000000006,1.772E-03
44.27458999999999,1.614E-03
44.287090000000035,1.403E-03
44.29959000000008,1.256E-03
44.31209000000001,1.224E-03
44.324589999999944,1.329E-03
44.33708999999999,1.530E-03
44.349590000000035,1.761E-03
44.36208999999997,2.014E-03
44.37459000000001,2.173E-03
44.38709000000006,2.183E-03
44.39958999999999,2.099E-03
44.41208999999992,1.941E-03
44.42458999999997,1.751E-03
44.43709000000001,1.593E-03
44.44959000000006,1.551E-03
44.46208999999999,1.572E-03
44.474590000000035,1.667E-03
44.48708999999997,1.719E-03
44.49959000000001,1.677E-03
44.512089999999944,1.498E-03
44.52458999999999,1.150E-03
44.537090000000035,7.50E-04
44.54959000000008,3.39E-04
44.56209000000001,3.3E-05
44.574589999999944,-7.2E-05
44.58708999999999,7.5E-05
44.599590000000035,3.91E-04
44.61208999999997,7.81E-04
44.62459000000001,1.129E-03
44.63709000000006,1.340E-03
44.6495900000001,1.329E-03
44.66208999999992,1.013E-03
44.67458999999997,5.28E-04
44.68709000000001,-5.1E-05
44.699589999999944,-6.62E-04
44.71208999999999,-1.126E-03
44.724590000000035,-1.421E-03
44.73709000000008,-1.505E-03
44.7495899999999,-1.442E-03
44.762089999999944,-1.295E-03
44.77458999999999,-1.137E-03
44.787090000000035,-9.89E-04
44.79958999999997,-9.26E-04
44.81209000000001,-9.47E-04
44.82459000000006,-1.063E-03
44.83708999999999,-1.189E-03
44.84958999999992,-1.358E-03
44.86208999999997,-1.527E-03
44.87459000000001,-1.727E-03
44.88709000000006,-1.895E-03
44.89958999999999,-2.043E-03
44.912090000000035,-2.138E-03
44.92458999999997,-2.201E-03
44.93709000000001,-2.159E-03
44.949589999999944,-2.022E-03
44.96208999999999,-1.832E-03
44.974590000000035,-1.558E-03
44.98709000000008,-1.274E-03
44.99959000000001,-1.084E-03
45.012089999999944,-9.47E-04
45.02458999999999,-9.15E-04
45.03708999999992,-9.68E-04
45.04958999999997,-1.063E-03
45.06209000000001,-1.137E-03
45.07459000000006,-1.147E-03
45.08708999999999,-1.042E-03
45.099590000000035,-8.10E-04
45.11208999999997,-4.73E-04
45.12459000000001,-6.2E-05
45.137089999999944,3.39E-04
45.14958999999999,6.97E-04
45.162090000000035,9.50E-04
45.17459000000008,1.087E-03
45.18709000000001,1.119E-03
45.199589999999944,1.045E-03
45.21208999999999,8.97E-04
45.224590000000035,7.81E-04
45.23708999999997,6.65E-04
45.24959000000001,6.44E-04
45.26209000000006,6.76E-04
45.27458999999999,8.13E-04
45.28708999999992,1.003E-03
45.29958999999997,1.192E-03
45.31209000000001,1.435E-03
45.32459000000006,1.667E-03
45.33708999999999,1.867E-03
45.349590000000035,2.046E-03
45.36209000000008,2.173E-03
45.3745899999999,2.267E-03
45.387089999999944,2.320E-03
45.39958999999999,2.320E-03
45.412090000000035,2.278E-03
45.42458999999997,2.194E-03
45.43709000000001,2.067E-03
45.44959000000006,1.983E-03
45.46208999999999,1.888E-03
45.47458999999992,1.846E-03
45.48708999999997,1.814E-03
45.49959000000001,1.846E-03
45.51209000000006,1.899E-03
45.52458999999999,1.962E-03
45.537090000000035,2.004E-03
45.54958999999997,2.057E-03
45.56209000000001,1.993E-03
45.574589999999944,1.930E-03
45.58708999999999,1.804E-03
45.599590000000035,1.656E-03
45.61209000000008,1.519E-03
45.62459000000001,1.382E-03
45.637089999999944,1.266E-03
45.64958999999999,1.203E-03
45.662090000000035,1.171E-03
45.67458999999997,1.161E-03
45.68709000000001,1.140E-03
45.69959000000006,1.098E-03
45.7120900000001,1.003E-03
45.72458999999992,8.24E-04
45.73708999999997,5.71E-04
45.74959000000001,2.54E-04
45.762089999999944,-5.1E-05
45.77458999999999,-3.57E-04
45.787090000000035,-5.46E-04
45.79959000000008,-6.73E-04
45.8120899999999,-6.52E-04
45.824589999999944,-5.99E-04
45.83708999999999,-4.62E-04
45.849590000000035,-3.57E-04
45.86208999999997,-2.41E-04
45.87459000000001,-2.09E-04
45.88709000000006,-2.09E-04
45.89958999999999,-2.72E-04
45.91208999999992,-3.67E-04
45.92458999999997,-4.94E-04
45.93709000000001,-6.52E-04
45.94959000000006,-8.31E-04
45.96208999999999,-1.021E-03
45.974590000000035,-1.221E-03
45.98708999999997,-1.368E-03
45.99959000000001,-1.484E-03
46.012089999999944,-1.558E-03
46.02458999999999,-1.527E-03
46.037090000000035,-1.463E-03
46.04959000000008,-1.347E-03
46.06209000000001,-1.242E-03
46.074589999999944,-1.147E-03
46.08708999999999,-1.063E-03
46.09958999999992,-1.042E-03
46.11208999999997,-1.031E-03
46.12459000000001,-1.021E-03
46.13709000000006,-1.010E-03
46.14958999999999,-9.89E-04
46.162090000000035,-9.89E-04
46.17458999999997,-9.47E-04
46.18709000000001,-9.57E-04
46.199589999999944,-9.89E-04
46.21208999999999,-1.042E-03
46.224590000000035,-1.073E-03
46.23709000000008,-1.084E-03
46.24959000000001,-9.79E-04
46.262089999999944,-7.26E-04
46.27458999999999,-3.46E-04
46.287090000000035,1.07E-04
46.29958999999997,5.81E-04
46.31209000000001,9.39E-04
46.32459000000006,1.119E-03
46.3370900000001,1.076E-03
46.34958999999992,8.45E-04
46.36208999999997,5.39E-04
46.37459000000001,2.23E-04
46.38709000000006,5.4E-05
46.39958999999999,1.17E-04
46.412090000000035,3.91E-04
46.42459000000008,8.34E-04
46.4370899999999,1.298E-03
46.449589999999944,1.688E-03
46.46208999999999,1.888E-03
46.474590000000035,1.856E-03
46.48708999999997,1.646E-03
46.49959000000001,1.340E-03
46.51209000000006,1.024E-03
46.52458999999999,7.92E-04
46.53708999999992,7.39E-04
46.54958999999997,8.66E-04
46.56209000000001,1.076E-03
46.57459000000006,1.340E-03
46.58708999999999,1.572E-03
46.599590000000035,1.761E-03
46.61208999999997,1.814E-03
46.62459000000001,1.783E-03
46.637089999999944,1.656E-03
46.64958999999999,1.466E-03
46.662090000000035,1.287E-03
46.67459000000008,1.076E-03
46.68709000000001,9.39E-04
46.699589999999944,8.45E-04
46.71208999999999,8.13E-04
46.724590000000035,8.34E-04
46.73708999999997,8.87E-04
46.74959000000001,9.61E-04
46.76209000000006,9.61E-04
46.7745900000001,9.08E-04
46.78708999999992,7.50E-04
46.79958999999997,5.71E-04
46.81209000000001,3.91E-04
46.824589999999944,2.65E-04
46.83708999999999,1.91E-04
46.849590000000035,2.23E-04
46.86209000000008,2.76E-04
46.8745899999999,3.81E-04
46.887089999999944,4.86E-04
46.89958999999999,5.18E-04
46.912090000000035,5.28E-04
46.92458999999997,4.86E-04
46.93709000000001,4.23E-04
46.94959000000006,3.60E-04
46.96208999999999,2.76E-04
46.97458999999992,1.49E-04
46.98708999999997,2E-06
46.99959000000001,-1.78E-04
47.01209000000006,-3.78E-04
47.02458999999999,-5.78E-04
47.037090000000035,-7.26E-04
47.04958999999997,-8.10E-04
47.06209000000001,-7.89E-04
47.074589999999944,-7.15E-04
47.08708999999999,-5.78E-04
47.099590000000035,-4.62E-04
47.11209000000008,-4.09E-04
47.12459000000001,-4.09E-04
47.137089999999944,-4.83E-04
47.14958999999999,-6.10E-04
47.16208999999992,-7.47E-04
47.17458999999997,-8.63E-04
47.18709000000001,-9.26E-04
47.19959000000006,-9.26E-04
47.21208999999999,-8.94E-04
47.224590000000035,-8.52E-04
47.23708999999997,-8.20E-04
47.24959000000001,-7.57E-04
47.262089999999944,-7.05E-04
47.27458999999999,-6.41E-04
47.287090000000035,-5.68E-04
47.29959000000008,-4.41E-04
47.31209000000001,-3.15E-04
47.324589999999944,-1.46E-04
47.33708999999999,1.2E-05
47.349590000000035,1.70E-04
47.36208999999997,2.86E-04
47.37459000000001,3.70E-04
47.38709000000006,4.13E-04
47.3995900000001,4.34E-04
47.41208999999992,4.55E-04
47.42458999999997,5.39E-04
47.43709000000001,6.55E-04
47.44959000000006,7.92E-04
47.46208999999999,9.50E-04
47.474590000000035,1.098E-03
47.48709000000008,1.182E-03
47.4995899999999,1.119E-03
47.512089999999944,9.71E-04
47.52458999999999,7.71E-04
47.537090000000035,5.50E-04
47.54958999999997,3.81E-04
47.56209000000001,3.91E-04
47.57459000000006,5.50E-04
47.58708999999999,8.45E-04
47.59958999999992,1.182E-03
47.61208999999997,1.498E-03
47.62459000000001,1.688E-03
47.63709000000006,1.719E-03
47.64958999999999,1.614E-03
47.662090000000035,1.393E-03
47.67458999999997,1.192E-03
47.68709000000001,1.076E-03
47.699589999999944,1.098E-03
47.71208999999999,1.245E-03
47.724590000000035,1.477E-03
47.73709000000008,1.719E-03
47.74959000000001,1.846E-03
47.762089999999944,1.877E-03
47.77458999999999,1.772E-03
47.787090000000035,1.572E-03
47.79958999999997,1.361E-03
47.81209000000001,1.224E-03
47.82459000000006,1.192E-03
47.83708999999999,1.224E-03
47.84958999999992,1.340E-03
47.86208999999997,1.414E-03
47.87459000000001,1.466E-03
47.887089999999944,1.393E-03
47.89958999999999,1.203E-03
47.912090000000035,9.71E-04
47.92459000000008,7.18E-04
47.9370899999999,5.50E-04
47.949589999999944,4.65E-04
47.96208999999999,5.28E-04
47.974590000000035,6.87E-04
47.98708999999997,8.66E-04
47.99959000000001,1.024E-03
48.01209000000006,1.087E-03
48.02458999999999,9.82E-04
48.03708999999992,7.81E-04
48.04958999999997,4.86E-04
48.06209000000001,1.49E-04
48.07459000000006,-1.25E-04
48.08708999999999,-3.36E-04
48.099590000000035,-4.41E-04
48.11208999999997,-4.62E-04
48.12459000000001,-4.52E-04
48.137089999999944,-4.31E-04
48.14958999999999,-4.41E-04
48.162090000000035,-4.73E-04
48.17459000000008,-5.36E-04
48.18709000000001,-5.57E-04
48.19959000000006,-5.25E-04
48.21208999999999,-3.88E-04
48.22458999999992,-2.41E-04
48.23708999999997,-7.2E-05
48.24959000000001,3.3E-05
48.26209000000006,-3.0E-05
48.27458999999999,-2.30E-04
48.287090000000035,-5.89E-04
48.29958999999997,-9.57E-04
48.31209000000001,-1.274E-03
48.324589999999944,-1.390E-03
48.33708999999999,-1.284E-03
48.349590000000035,-1.031E-03
48.36209000000008,-5.99E-04
48.37459000000001,-2.09E-04
48.387089999999944,1.17E-04
48.39958999999999,2.33E-04
48.412090000000035,1.81E-04
48.42458999999997,1.2E-05
48.43709000000001,-1.78E-04
48.44959000000006,-3.04E-04
48.4620900000001,-3.46E-04
48.47458999999992,-2.41E-04
48.48708999999997,-9.3E-05
48.49959000000001,1.07E-04
48.51209000000006,2.54E-04
48.52458999999999,3.60E-04
48.537090000000035,4.23E-04
48.54959000000008,4.55E-04
48.5620899999999,5.28E-04
48.574589999999944,6.87E-04
48.58708999999999,8.66E-04
48.599590000000035,1.108E-03
48.61208999999997,1.361E-03
48.62459000000001,1.561E-03
48.63709000000006,1.688E-03
48.64958999999999,1.772E-03
48.66208999999992,1.783E-03
48.67458999999997,1.740E-03
48.68709000000001,1.677E-03
48.69959000000006,1.561E-03
48.71208999999999,1.477E-03
48.724590000000035,1.329E-03
48.73708999999997,1.203E-03
48.74959000000001,1.098E-03
48.762089999999944,1.034E-03
48.77458999999999,1.003E-03
48.787090000000035,1.045E-03
48.79959000000008,1.108E-03
48.81209000000001,1.161E-03
48.824589999999944,1.192E-03
48.83708999999999,1.150E-03
48.849590000000035,1.034E-03
48.86208999999997,8.45E-04
48.87459000000001,6.76E-04
48.88709000000006,4.86E-04
48.89958999999999,3.70E-04
48.91208999999992,3.70E-04
48.92458999999997,4.65E-04
48.93709000000001,6.76E-04
48.949589999999944,9.71E-04
48.96208999999999,1.277E-03
48.974590000000035,1.551E-03
48.98709000000008,1.751E-03
48.9995899999999,1.814E-03
49.012089999999944,1.772E-03
49.02458999999999,1.593E-03
49.037090000000035,1.350E-03
49.04958999999997,1.055E-03
49.06209000000001,7.81E-04
49.07459000000006,5.81E-04
49.08708999999999,4.65E-04
49.09958999999992,4.86E-04
49.11208999999997,5.39E-04
49.12459000000001,6.13E-04
49.13709000000006,6.34E-04
49.14958999999999,5.71E-04
49.162090000000035,3.81E-04
49.17458999999997,1.60E-04
49.18709000000001,-8.3E-05
49.199589999999944,-2.62E-04
49.21208999999999,-3.36E-04
49.224590000000035,-2.72E-04
49.23709000000008,-1.35E-04
49.24959000000001,3.3E-05
49.26209000000006,1.39E-04
49.27458999999999,1.70E-04
49.28708999999992,8.6E-05
49.29958999999997,-1.57E-04
49.31209000000001,-4.31E-04
49.32459000000006,-7.47E-04
49.33708999999999,-1.042E-03
49.349590000000035,-1.253E-03
49.36208999999997,-1.390E-03
49.37459000000001,-1.463E-03
49.387089999999944,-1.463E-03
49.39958999999999,-1.379E-03
49.412090000000035,-1.274E-03
49.42459000000008,-1.137E-03
49.43709000000001,-9.57E-04
49.449589999999944,-8.10E-04
49.46208999999999,-6.94E-04
49.474590000000035,-6.20E-04
49.48708999999997,-6.10E-04
49.49959000000001,-6.41E-04
49.51209000000006,-7.15E-04
49.5245900000001,-7.36E-04
49.53708999999992,-6.94E-04
49.54958999999997,-6.10E-04
49.56209000000001,-5.15E-04
49.57459000000006,-3.99E-04
49.58708999999999,-3.04E-04
49.599590000000035,-2.41E-04
49.61209000000008,-2.09E-04
49.6245899999999,-1.25E-04
49.637089999999944,3.3E-05
49.64958999999999,1.91E-04
49.662090000000035,4.13E-04
49.67458999999997,6.02E-04
49.68709000000001,7.29E-04
49.69959000000006,7.50E-04
49.71208999999999,6.44E-04
49.72458999999992,4.76E-04
49.73708999999997,2.97E-04
49.74959000000001,1.91E-04
49.76209000000006,2.12E-04
49.77458999999999,4.02E-04
49.787090000000035,6.23E-04
49.79958999999997,8.97E-04
49.81209000000001,1.108E-03
49.824589999999944,1.203E-03
49.83708999999999,1.182E-03
49.849590000000035,1.055E-03
49.86209000000008,9.18E-04
49.87459000000001,7.92E-04
49.887089999999944,7.50E-04
49.89958999999999,7.92E-04
49.912090000000035,8.45E-04
49.92458999999997,9.61E-04
49.93709000000001,1.034E-03
49.94959000000006,1.066E-03
49.96208999999999,1.087E-03
49.97458999999992,1.129E-03
49.98708999999997,1.224E-03
49.99959000000001,1.340E-03
50.012089999999944,1.477E-03
50.02458999999999,1.582E-03
50.037090000000035,1.624E-03
50.04959000000008,1.561E-03
50.06209000000001,1.393E-03
50.074589999999944,1.192E-03
50.08708999999999,9.92E-04
50.099590000000035,8.34E-04
50.11208999999997,7.60E-04
50.12459000000001,7.39E-04
50.13709000000006,7.50E-04
50.14958999999999,7.50E-04
50.16208999999992,6.87E-04
50.17458999999997,5.60E-04
50.18709000000001,3.91E-04
50.19959000000006,2.33E-04
50.21208999999999,1.28E-04
50.224590000000035,1.39E-04
50.23708999999997,2.23E-04
50.24959000000001,3.60E-04
50.262089999999944,4.76E-04
50.27458999999999,5.50E-04
50.287090000000035,4.97E-04
50.29959000000008,3.81E-04
50.31209000000001,2.23E-04
50.32459000000006,5.4E-05
50.33708999999999,-4.1E-05
50.34958999999992,-1.04E-04
50.36208999999997,-7.2E-05
50.37459000000001,2.3E-05
50.38709000000006,1.17E-04
50.39958999999999,1.91E-04
50.412090000000035,2.02E-04
50.42458999999997,1.70E-04
50.43709000000001,9.6E-05
50.449589999999944,-2.0E-05
50.46208999999999,-1.57E-04
50.474590000000035,-3.04E-04
50.48709000000008,-3.99E-04
50.49959000000001,-4.62E-04
50.512089999999944,-4.62E-04
50.52458999999999,-3.99E-04
50.537090000000035,-2.83E-04
50.54958999999997,-1.35E-04
50.56209000000001,1.2E-05
50.57459000000006,8.6E-05
50.5870900000001,9.6E-05
50.59958999999992,-2.0E-05
50.61208999999997,-2.20E-04
50.62459000000001,-4.94E-04
50.63709000000006,-7.47E-04
50.64958999999999,-9.05E-04
50.662090000000035,-9.68E-04
50.67459000000008,-8.52E-04
50.6870899999999,-6.52E-04
50.699589999999944,-3.88E-04
50.71208999999999,-1.04E-04
50.724590000000035,1.28E-04
50.73708999999997,2.76E-04
50.74959000000001,4.02E-04
50.76209000000006,4.86E-04
50.77458999999999,5.71E-04
50.78708999999992,6.87E-04


==> data/homemade_gateform.csv <==
1.42392788E-06,-3.03E-03
1.42393101E-06,-2.71E-03
1.42393413E-06,-2.61E-03
1.42393726E-06,-2.29E-03
1.42394038E-06,-2.19E-03
1.42394351E-06,-1.98E-03
1.42394663E-06,-1.77E-03
1.42394976E-06,-1.66E-03
1.42395288E-06,-1.66E-03
1.42395601E-06,-1.45E-03
1.42395913E-06,-1.34E-03
1.42396226E-06,-1.03E-03
1.42396538E-06,-9.2E-04
1.42396851E-06,-9.2E-04
1.42397163E-06,-6.1E-04
1.42397476E-06,-5.0E-04
1.42397788E-06,-6.1E-04
1.42398101E-06,-5.0E-04
1.42398413E-06,-4.0E-04
1.42398726E-06,-4.0E-04
1.42399038E-06,-4.0E-04
1.42399351E-06,-2.9E-04
1.42399663E-06,-4.0E-04
1.42399976E-06,-6.1E-04
1.42400288E-06,-4.0E-04
1.42400601E-06,-7.1E-04
1.42400913E-06,-8.2E-04
1.42401226E-06,-8.2E-04
1.42401538E-06,-1.13E-03
1.42401851E-06,-1.24E-03
1.42402163E-06,-1.66E-03
1.42402476E-06,-1.98E-03
1.42402788E-06,-2.08E-03
1.42403101E-06,-2.50E-03
1.42403413E-06,-2.93E-03
1.42403726E-06,-3.35E-03
1.42404038E-06,-3.77E-03
1.42404351E-06,-4.30E-03
1.42404663E-06,-4.82E-03
1.42404976E-06,-5.14E-03
1.42405288E-06,-5.67E-03
1.42405601E-06,-6.40E-03
1.42405913E-06,-6.82E-03
1.42406226E-06,-7.56E-03
1.42406538E-06,-8.09E-03
1.42406851E-06,-8.62E-03
1.42407163E-06,-9.14E-03
1.42407476E-06,-9.67E-03
1.42407788E-06,-1.020E-02
1.42408101E-06,-1.083E-02
1.42408413E-06,-1.125E-02
1.42408726E-06,-1.178E-02
1.42409038E-06,-1.199E-02
1.42409351E-06,-1.241E-02
1.42409663E-06,-1.283E-02
1.42409976E-06,-1.304E-02
1.42410288E-06,-1.336E-02
1.42410601E-06,-1.336E-02
1.42410913E-06,-1.346E-02
1.42411226E-06,-1.346E-02
1.42411538E-06,-1.346E-02
1.42411851E-06,-1.346E-02
1.42412163E-06,-1.325E-02
1.42412476E-06,-1.294E-02
1.42412788E-06,-1.273E-02
1.42413101E-06,-1.252E-02
1.42413413E-06,-1.241E-02
1.42413726E-06,-1.199E-02
1.42414038E-06,-1.157E-02
1.42414351E-06,-1.125E-02
1.42414663E-06,-1.072E-02
1.42414976E-06,-1.041E-02
1.42415288E-06,-1.009E-02
1.42415601E-06,-9.56E-03
1.42415913E-06,-9.14E-03
1.42416226E-06,-8.72E-03
1.42416538E-06,-8.62E-03
1.42416851E-06,-7.98E-03
1.42417163E-06,-7.77E-03
1.42417476E-06,-7.56E-03
1.42417788E-06,-7.14E-03
1.42418101E-06,-7.04E-03
1.42418413E-06,-6.82E-03
1.42418726E-06,-6.72E-03
1.42419038E-06,-6.61E-03
1.42419351E-06,-6.51E-03
1.42419663E-06,-6.61E-03
1.42419976E-06,-6.61E-03
1.42420288E-06,-6.51E-03
1.42420601E-06,-6.93E-03
1.42420913E-06,-6.93E-03
1.42421226E-06,-7.14E-03
1.42421538E-06,-7.25E-03
1.42421851E-06,-7.56E-03
1.42422163E-06,-7.77E-03
1.42422476E-06,-8.09E-03
1.42422788E-06,-8.51E-03
1.42423101E-06,-8.93E-03
1.42423413E-06,-9.25E-03
1.42423726E-06,-9.67E-03
1.42424038E-06,-9.99E-03
1.42424351E-06,-1.051E-02
1.42424663E-06,-1.093E-02
1.42424976E-06,-1.125E-02
1.42425288E-06,-1.167E-02
1.42425601E-06,-1.209E-02
1.42425913E-06,-1.273E-02
1.42426226E-06,-1.304E-02
1.42426538E-06,-1.357E-02
1.42426851E-06,-1.378E-02
1.42427163E-06,-1.452E-02
1.42427476E-06,-1.473E-02
1.42427788E-06,-1.504E-02
1.42428101E-06,-1.547E-02
1.42428413E-06,-1.568E-02
1.42428726E-06,-1.610E-02
1.42429038E-06,-1.631E-02
1.42429351E-06,-1.663E-02
1.42429663E-06,-1.684E-02
1.42429976E-06,-1.694E-02
1.42430288E-06,-1.694E-02
1.42430601E-06,-1.705E-02
1.42430913E-06,-1.705E-02
1.42431226E-06,-1.694E-02
1.42431538E-06,-1.673E-02
1.42431851E-06,-1.663E-02
1.42432163E-06,-1.652E-02
1.42432476E-06,-1.631E-02
1.42432788E-06,-1.589E-02
1.42433101E-06,-1.526E-02
1.42433413E-06,-1.494E-02
1.42433726E-06,-1.462E-02
1.42434038E-06,-1.410E-02
1.42434351E-06,-1.346E-02
1.42434663E-06,-1.304E-02
1.42434976E-06,-1.230E-02
1.42435288E-06,-1.157E-02
1.42435601E-06,-1.104E-02
1.42435913E-06,-1.072E-02
1.42436226E-06,-1.009E-02
1.42436538E-06,-9.56E-03
1.42436851E-06,-9.04E-03
1.42437163E-06,-8.41E-03
1.42437476E-06,-8.09E-03
1.42437788E-06,-7.88E-03
1.42438101E-06,-7.67E-03
1.42438413E-06,-7.35E-03
1.42438726E-06,-7.46E-03
1.42439038E-06,-7.56E-03
1.42439351E-06,-7.67E-03
1.42439663E-06,-7.88E-03
1.42439976E-06,-8.19E-03
1.42440288E-06,-8.62E-03
1.42440601E-06,-9.25E-03
1.42440913E-06,-9.88E-03
1.42441226E-06,-1.030E-02
1.42441538E-06,-1.104E-02
1.42441851E-06,-1.167E-02
1.42442163E-06,-1.252E-02
1.42442476E-06,-1.325E-02
1.42442788E-06,-1.389E-02
1.42443101E-06,-1.473E-02
1.42443413E-06,-1.536E-02
1.42443726E-06,-1.620E-02
1.42444038E-06,-1.663E-02
1.42444351E-06,-1.715E-02
1.42444663E-06,-1.768E-02
1.42444976E-06,-1.810E-02
1.42445288E-06,-1.831E-02
1.42445601E-06,-1.831E-02
1.42445913E-06,-1.842E-02
1.42446226E-06,-1.821E-02
1.42446538E-06,-1.810E-02
1.42446851E-06,-1.778E-02
1.42447163E-06,-1.726E-02
1.42447476E-06,-1.652E-02
1.42447788E-06,-1.589E-02
1.42448101E-06,-1.494E-02
1.42448413E-06,-1.410E-02
1.42448726E-06,-1.304E-02
1.42449038E-06,-1.209E-02
1.42449351E-06,-1.093E-02
1.42449663E-06,-9.88E-03
1.42449976E-06,-8.72E-03
1.42450288E-06,-7.67E-03
1.42450601E-06,-6.51E-03
1.42450913E-06,-5.24E-03
1.42451226E-06,-4.30E-03
1.42451538E-06,-3.45E-03
1.42451851E-06,-2.40E-03
1.42452163E-06,-1.77E-03
1.42452476E-06,-9.2E-04
1.42452788E-06,-6.1E-04
1.42453101E-06,1.3E-04
1.42453413E-06,2.4E-04
1.42453726E-06,5.5E-04
1.42454038E-06,7.6E-04
1.42454351E-06,7.6E-04
1.42454663E-06,8.7E-04
1.42454976E-06,5.5E-04
1.42455288E-06,3.4E-04
1.42455601E-06,-8E-05
1.42455913E-06,-5.0E-04
1.42456226E-06,-9.2E-04
1.42456538E-06,-1.45E-03
1.42456851E-06,-2.08E-03
1.42457163E-06,-2.40E-03
1.42457476E-06,-3.14E-03
1.42457788E-06,-3.45E-03
1.42458101E-06,-4.19E-03
1.42458413E-06,-4.82E-03
1.42458726E-06,-5.14E-03
1.42459038E-06,-5.67E-03
1.42459351E-06,-6.19E-03
1.42459663E-06,-6.40E-03
1.42459976E-06,-6.72E-03
1.42460288E-06,-6.93E-03
1.42460601E-06,-7.04E-03
1.42460913E-06,-6.93E-03
1.42461226E-06,-6.93E-03
1.42461538E-06,-7.04E-03
1.42461851E-06,-6.93E-03
1.42462163E-06,-6.61E-03
1.42462476E-06,-6.61E-03
1.42462788E-06,-6.40E-03
1.42463101E-06,-6.09E-03
1.42463413E-06,-5.77E-03
1.42463726E-06,-5.45E-03
1.42464038E-06,-5.14E-03
1.42464351E-06,-4.93E-03
1.42464663E-06,-4.72E-03
1.42464976E-06,-4.30E-03
1.42465288E-06,-4.08E-03
1.42465601E-06,-3.77E-03
1.42465913E-06,-3.66E-03
1.42466226E-06,-3.03E-03
1.42466538E-06,-3.03E-03
1.42466851E-06,-2.93E-03
1.42467163E-06,-2.50E-03
1.42467476E-06,-2.40E-03
1.42467788E-06,-2.19E-03
1.42468101E-06,-2.08E-03
1.42468413E-06,-1.77E-03
1.42468726E-06,-1.56E-03
1.42469038E-06,-1.45E-03
1.42469351E-06,-1.13E-03
1.42469663E-06,-8.2E-04
1.42469976E-06,-6.1E-04
1.42470288E-06,-5.0E-04
1.42470601E-06,-2.9E-04
1.42470913E-06,-1.9E-04
1.42471226E-06,3E-05
1.42471538E-06,4.5E-04
1.42471851E-06,5.5E-04
1.42472163E-06,7.6E-04
1.42472476E-06,8.7E-04
1.42472788E-06,1.08E-03
1.42473101E-06,1.08E-03
1.42473413E-06,1.08E-03
1.42473726E-06,1.29E-03
1.42474038E-06,1.18E-03
1.42474351E-06,1.08E-03
1.42474663E-06,1.08E-03
1.42474976E-06,8.7E-04
1.42475288E-06,4.5E-04
1.42475601E-06,1.3E-04
1.42475913E-06,-1.9E-04
1.42476226E-06,-7.1E-04
1.42476538E-06,-1.13E-03
1.42476851E-06,-1.98E-03
1.42477163E-06,-2.71E-03
1.42477476E-06,-3.35E-03
1.42477788E-06,-4.19E-03
1.42478101E-06,-5.14E-03
1.42478413E-06,-6.09E-03
1.42478726E-06,-6.93E-03
1.42479038E-06,-7.67E-03
1.42479351E-06,-8.83E-03
1.42479663E-06,-9.78E-03
1.42479976E-06,-1.083E-02
1.42480288E-06,-1.178E-02
1.42480601E-06,-1.273E-02
1.42480913E-06,-1.357E-02
1.42481226E-06,-1.441E-02
1.42481538E-06,-1.526E-02
1.42481851E-06,-1.599E-02
1.42482163E-06,-1.652E-02
1.42482476E-06,-1.705E-02
1.42482788E-06,-1.747E-02
1.42483101E-06,-1.789E-02
1.42483413E-06,-1.810E-02
1.42483726E-06,-1.842E-02
1.42484038E-06,-1.842E-02
1.42484351E-06,-1.852E-02
1.42484663E-06,-1.852E-02
1.42484976E-06,-1.821E-02
1.42485288E-06,-1.778E-02
1.42485601E-06,-1.768E-02
1.42485913E-06,-1.705E-02
1.42486226E-06,-1.652E-02
1.42486538E-06,-1.589E-02
1.42486851E-06,-1.536E-02
1.42487163E-06,-1.483E-02
1.42487476E-06,-1.399E-02
1.42487788E-06,-1.336E-02
1.42488101E-06,-1.252E-02
1.42488413E-06,-1.188E-02
1.42488726E-06,-1.115E-02
1.42489038E-06,-1.020E-02
1.42489351E-06,-9.35E-03
1.42489663E-06,-8.62E-03
1.42489976E-06,-7.88E-03
1.42490288E-06,-7.04E-03
1.42490601E-06,-6.51E-03
1.42490913E-06,-5.67E-03
1.42491226E-06,-5.03E-03
1.42491538E-06,-4.19E-03
1.42491851E-06,-3.56E-03
1.42492163E-06,-3.03E-03
1.42492476E-06,-2.29E-03
1.42492788E-06,-1.77E-03
1.42493101E-06,-1.13E-03
1.42493413E-06,-6.1E-04
1.42493726E-06,-8E-05
1.42494038E-06,3.4E-04
1.42494351E-06,6.6E-04
1.42494663E-06,1.18E-03
1.42494976E-06,1.61E-03
1.42495288E-06,2.03E-03
1.42495601E-06,2.34E-03
1.42495913E-06,2.34E-03
1.42496226E-06,2.77E-03
1.42496538E-06,2.77E-03
1.42496851E-06,2.98E-03
1.42497163E-06,2.98E-03
1.42497476E-06,2.98E-03
1.42497788E-06,2.87E-03
1.42498101E-06,2.66E-03
1.42498413E-06,2.66E-03
1.42498726E-06,2.55E-03
1.42499038E-06,2.24E-03
1.42499351E-06,1.92E-03
1.42499663E-06,1.71E-03
1.42499976E-06,1.29E-03
1.42500288E-06,9.7E-04
1.42500601E-06,5.5E-04
1.42500913E-06,3E-05
1.42501226E-06,-4.0E-04
1.42501538E-06,-8.2E-04
1.42501851E-06,-1.13E-03
1.42502163E-06,-1.77E-03
1.42502476E-06,-2.19E-03
1.42502788E-06,-2.50E-03
1.42503101E-06,-3.14E-03
1.42503413E-06,-3.56E-03
1.42503726E-06,-3.98E-03
1.42504038E-06,-4.51E-03
1.42504351E-06,-4.72E-03
1.42504663E-06,-5.14E-03
1.42504976E-06,-5.35E-03
1.42505288E-06,-5.77E-03
1.42505601E-06,-5.88E-03
1.42505913E-06,-5.98E-03
1.42506226E-06,-5.98E-03
1.42506538E-06,-6.09E-03
1.42506851E-06,-6.19E-03
1.42507163E-06,-6.19E-03
1.42507476E-06,-6.19E-03
1.42507788E-06,-6.09E-03
1.42508101E-06,-5.98E-03
1.42508413E-06,-5.98E-03
1.42508726E-06,-5.77E-03
1.42509038E-06,-5.77E-03
1.42509351E-06,-5.56E-03
1.42509663E-06,-5.56E-03
1.42509976E-06,-5.56E-03
1.42510288E-06,-5.56E-03
1.42510601E-06,-5.35E-03
1.42510913E-06,-5.45E-03
1.42511226E-06,-5.45E-03
1.42511538E-06,-5.35E-03
1.42511851E-06,-5.35E-03
1.42512163E-06,-5.67E-03
1.42512476E-06,-5.67E-03
1.42512788E-06,-5.88E-03
1.42513101E-06,-5.98E-03
1.42513413E-06,-6.19E-03
1.42513726E-06,-6.09E-03
1.42514038E-06,-6.51E-03
1.42514351E-06,-6.51E-03
1.42514663E-06,-6.93E-03
1.42514976E-06,-6.82E-03
1.42515288E-06,-6.93E-03
1.42515601E-06,-7.14E-03
1.42515913E-06,-7.25E-03
1.42516226E-06,-7.25E-03
1.42516538E-06,-7.14E-03
1.42516851E-06,-7.04E-03
1.42517163E-06,-7.04E-03
1.42517476E-06,-7.04E-03
1.42517788E-06,-6.82E-03
1.42518101E-06,-6.51E-03
1.42518413E-06,-6.19E-03
1.42518726E-06,-5.88E-03
1.42519038E-06,-5.35E-03
1.42519351E-06,-5.14E-03
1.42519663E-06,-4.82E-03
1.42519976E-06,-4.30E-03
1.42520288E-06,-3.66E-03
1.42520601E-06,-3.24E-03
1.42520913E-06,-2.82E-03
1.42521226E-06,-2.40E-03
1.42521538E-06,-1.87E-03
1.42521851E-06,-1.34E-03
1.42522163E-06,-1.13E-03
1.42522476E-06,-6.1E-04
1.42522788E-06,-5.0E-04
1.42523101E-06,-1.9E-04
1.42523413E-06,3E-05
1.42523726E-06,-8E-05
1.42524038E-06,1.3E-04
1.42524351E-06,3E-05
1.42524663E-06,1.3E-04
1.42524976E-06,-2.9E-04
1.42525288E-06,-5.0E-04
1.42525601E-06,-8.2E-04
1.42525913E-06,-1.34E-03
1.42526226E-06,-1.77E-03
1.42526538E-06,-2.19E-03
1.42526851E-06,-2.71E-03
1.42527163E-06,-3.35E-03
1.42527476E-06,-4.08E-03
1.42527788E-06,-4.61E-03
1.42528101E-06,-5.35E-03
1.42528413E-06,-5.98E-03
1.42528726E-06,-6.61E-03
1.42529038E-06,-7.25E-03
1.42529351E-06,-7.88E-03
1.42529663E-06,-8.41E-03
1.42529976E-06,-9.04E-03
1.42530288E-06,-9.25E-03
1.42530601E-06,-9.88E-03
1.42530913E-06,-1.009E-02
1.42531226E-06,-1.009E-02
1.42531538E-06,-1.030E-02
1.42531851E-06,-1.030E-02
1.42532163E-06,-1.051E-02
1.42532476E-06,-1.030E-02
1.42532788E-06,-9.99E-03
1.42533101E-06,-9.46E-03
1.42533413E-06,-9.35E-03
1.42533726E-06,-9.04E-03
1.42534038E-06,-8.62E-03
1.42534351E-06,-8.09E-03
1.42534663E-06,-7.35E-03
1.42534976E-06,-7.04E-03
1.42535288E-06,-6.30E-03
1.42535601E-06,-5.77E-03
1.42535913E-06,-5.24E-03
1.42536226E-06,-4.51E-03
1.42536538E-06,-3.87E-03
1.42536851E-06,-3.66E-03
1.42537163E-06,-3.35E-03
1.42537476E-06,-2.82E-03
1.42537788E-06,-2.40E-03
1.42538101E-06,-2.40E-03
1.42538413E-06,-1.98E-03
1.42538726E-06,-1.98E-03
1.42539038E-06,-1.87E-03
1.42539351E-06,-2.08E-03
1.42539663E-06,-2.19E-03
1.42539976E-06,-2.40E-03
1.42540288E-06,-2.71E-03
1.42540601E-06,-3.03E-03
1.42540913E-06,-3.45E-03
1.42541226E-06,-3.87E-03
1.42541538E-06,-4.40E-03
1.42541851E-06,-4.93E-03
1.42542163E-06,-5.56E-03
1.42542476E-06,-6.19E-03
1.42542788E-06,-6.82E-03
1.42543101E-06,-7.35E-03
1.42543413E-06,-8.09E-03
1.42543726E-06,-8.51E-03
1.42544038E-06,-9.14E-03
1.42544351E-06,-9.56E-03
1.42544663E-06,-1.009E-02
1.42544976E-06,-1.051E-02
1.42545288E-06,-1.083E-02
1.42545601E-06,-1.115E-02
1.42545913E-06,-1.136E-02
1.42546226E-06,-1.146E-02
1.42546538E-06,-1.157E-02
1.42546851E-06,-1.157E-02
1.42547163E-06,-1.125E-02
1.42547476E-06,-1.136E-02
1.42547788E-06,-1.093E-02
1.42548101E-06,-1.062E-02
1.42548413E-06,-1.030E-02
1.42548726E-06,-9.78E-03
1.42549038E-06,-9.25E-03
1.42549351E-06,-8.72E-03
1.42549663E-06,-8.09E-03
1.42549976E-06,-7.56E-03
1.42550288E-06,-6.82E-03
1.42550601E-06,-6.30E-03
1.42550913E-06,-5.56E-03
1.42551226E-06,-4.93E-03
1.42551538E-06,-4.30E-03
1.42551851E-06,-3.77E-03
1.42552163E-06,-3.03E-03
1.42552476E-06,-2.50E-03
1.42552788E-06,-2.08E-03
1.42553101E-06,-1.77E-03
1.42553413E-06,-1.56E-03
1.42553726E-06,-1.03E-03
1.42554038E-06,-8.2E-04
1.42554351E-06,-5.0E-04
1.42554663E-06,-6.1E-04
1.42554976E-06,-1.9E-04
1.42555288E-06,-2.9E-04
1.42555601E-06,-2.9E-04
1.42555913E-06,-4.0E-04
1.42556226E-06,-5.0E-04
1.42556538E-06,-8.2E-04
1.42556851E-06,-7.1E-04
1.42557163E-06,-9.2E-04
1.42557476E-06,-1.24E-03
1.42557788E-06,-1.34E-03
1.42558101E-06,-1.56E-03
1.42558413E-06,-1.87E-03
1.42558726E-06,-2.40E-03
1.42559038E-06,-2.40E-03
1.42559351E-06,-2.50E-03
1.42559663E-06,-2.82E-03
1.42559976E-06,-3.03E-03
1.42560288E-06,-3.03E-03
1.42560601E-06,-3.14E-03
1.42560913E-06,-3.35E-03
1.42561226E-06,-3.56E-03
1.42561538E-06,-3.66E-03
1.42561851E-06,-3.66E-03
1.42562163E-06,-3.56E-03
1.42562476E-06,-3.66E-03
1.42562788E-06,-3.45E-03
1.42563101E-06,-3.56E-03
1.42563413E-06,-3.56E-03
1.42563726E-06,-3.56E-03
1.42564038E-06,-3.45E-03
1.42564351E-06,-3.45E-03
1.42564663E-06,-3.56E-03
1.42564976E-06,-3.45E-03
1.42565288E-06,-3.45E-03
1.42565601E-06,-3.77E-03
1.42565913E-06,-3.66E-03
1.42566226E-06,-3.87E-03
1.42566538E-06,-4.08E-03
1.42566851E-06,-4.40E-03
1.42567163E-06,-4.51E-03
1.42567476E-06,-4.93E-03
1.42567788E-06,-5.14E-03
1.42568101E-06,-5.45E-03
1.42568413E-06,-5.88E-03
1.42568726E-06,-6.09E-03
1.42569038E-06,-6.40E-03
1.42569351E-06,-6.93E-03
1.42569663E-06,-7.35E-03
1.42569976E-06,-7.67E-03
1.42570288E-06,-7.98E-03
1.42570601E-06,-8.41E-03
1.42570913E-06,-8.72E-03
1.42571226E-06,-9.14E-03
1.42571538E-06,-9.35E-03
1.42571851E-06,-9.78E-03
1.42572163E-06,-9.99E-03
1.42572476E-06,-1.009E-02
1.42572788E-06,-1.030E-02
1.42573101E-06,-1.051E-02
1.42573413E-06,-1.030E-02
1.42573726E-06,-1.051E-02
1.42574038E-06,-1.062E-02
1.42574351E-06,-1.051E-02
1.42574663E-06,-1.041E-02
1.42574976E-06,-1.041E-02
1.42575288E-06,-1.062E-02
1.42575601E-06,-1.030E-02
1.42575913E-06,-1.020E-02
1.42576226E-06,-9.99E-03
1.42576538E-06,-9.99E-03
1.42576851E-06,-9.99E-03
1.42577163E-06,-9.88E-03
1.42577476E-06,-9.88E-03
1.42577788E-06,-9.78E-03
1.42578101E-06,-9.88E-03
1.42578413E-06,-9.99E-03
1.42578726E-06,-9.88E-03
1.42579038E-06,-1.009E-02
1.42579351E-06,-1.030E-02
1.42579663E-06,-1.051E-02
1.42579976E-06,-1.072E-02
1.42580288E-06,-1.104E-02
1.42580601E-06,-1.125E-02
1.42580913E-06,-1.157E-02
1.42581226E-06,-1.188E-02
1.42581538E-06,-1.220E-02
1.42581851E-06,-1.262E-02
1.42582163E-06,-1.304E-02
1.42582476E-06,-1.315E-02
1.42582788E-06,-1.357E-02
1.42583101E-06,-1.378E-02
1.42583413E-06,-1.410E-02
1.42583726E-06,-1.420E-02
1.42584038E-06,-1.441E-02
1.42584351E-06,-1.452E-02
1.42584663E-06,-1.441E-02
1.42584976E-06,-1.452E-02
1.42585288E-06,-1.431E-02
1.42585601E-06,-1.420E-02
1.42585913E-06,-1.399E-02
1.42586226E-06,-1.378E-02
1.42586538E-06,-1.346E-02
1.42586851E-06,-1.304E-02
1.42587163E-06,-1.262E-02
1.42587476E-06,-1.199E-02
1.42587788E-06,-1.136E-02
1.42588101E-06,-1.115E-02
1.42588413E-06,-1.030E-02
1.42588726E-06,-9.88E-03
1.42589038E-06,-9.14E-03
1.42589351E-06,-8.62E-03
1.42589663E-06,-7.98E-03
1.42589976E-06,-7.35E-03
1.42590288E-06,-6.72E-03
1.42590601E-06,-6.19E-03
1.42590913E-06,-5.67E-03
1.42591226E-06,-5.24E-03
1.42591538E-06,-4.82E-03
1.42591851E-06,-4.40E-03
1.42592163E-06,-3.77E-03
1.42592476E-06,-3.45E-03
1.42592788E-06,-3.14E-03
1.42593101E-06,-2.93E-03
1.42593413E-06,-2.82E-03
1.42593726E-06,-2.40E-03
1.42594038E-06,-2.40E-03
1.42594351E-06,-2.08E-03
1.42594663E-06,-2.08E-03
1.42594976E-06,-1.87E-03
1.42595288E-06,-1.87E-03
1.42595601E-06,-1.87E-03
1.42595913E-06,-1.66E-03
1.42596226E-06,-1.66E-03
1.42596538E-06,-1.56E-03
1.42596851E-06,-1.45E-03
1.42597163E-06,-1.34E-03
1.42597476E-06,-1.13E-03
1.42597788E-06,-1.03E-03
1.42598101E-06,-8.2E-04
1.42598413E-06,-5.0E-04
1.42598726E-06,-4.0E-04
1.42599038E-06,-8E-05
1.42599351E-06,3.4E-04
1.42599663E-06,4.5E-04
1.42599976E-06,9.7E-04
1.42600288E-06,1.08E-03
1.42600601E-06,1.61E-03
1.42600913E-06,2.03E-03
1.42601226E-06,2.24E-03
1.42601538E-06,2.55E-03
1.42601851E-06,3.08E-03
1.42602163E-06,3.61E-03
1.42602476E-06,3.61E-03
1.42602788E-06,4.24E-03
1.42603101E-06,4.24E-03
1.42603413E-06,4.77E-03
1.42603726E-06,5.08E-03
1.42604038E-06,5.29E-03
1.42604351E-06,5.29E-03
1.42604663E-06,5.51E-03
1.42604976E-06,5.61E-03
1.42605288E-06,5.72E-03
1.42605601E-06,5.72E-03
1.42605913E-06,5.61E-03
1.42606226E-06,5.61E-03
1.42606538E-06,5.19E-03
1.42606851E-06,5.08E-03
1.42607163E-06,4.77E-03
1.42607476E-06,4.56E-03
1.42607788E-06,4.03E-03
1.42608101E-06,3.71E-03
1.42608413E-06,3.08E-03
1.42608726E-06,2.66E-03
1.42609038E-06,2.03E-03
1.42609351E-06,1.29E-03
1.42609663E-06,7.6E-04
1.42609976E-06,3E-05
1.42610288E-06,-7.1E-04
1.42610601E-06,-1.56E-03
1.42610913E-06,-2.40E-03
1.42611226E-06,-3.24E-03
1.42611538E-06,-4.08E-03
1.42611851E-06,-4.93E-03
1.42612163E-06,-5.98E-03
1.42612476E-06,-6.82E-03
1.42612788E-06,-7.46E-03
1.42613101E-06,-8.41E-03
1.42613413E-06,-9.35E-03
1.42613726E-06,-9.99E-03
1.42614038E-06,-1.083E-02
1.42614351E-06,-1.146E-02
1.42614663E-06,-1.209E-02
1.42614976E-06,-1.252E-02
1.42615288E-06,-1.294E-02
1.42615601E-06,-1.346E-02
1.42615913E-06,-1.367E-02
1.42616226E-06,-1.399E-02
1.42616538E-06,-1.399E-02
1.42616851E-06,-1.410E-02
1.42617163E-06,-1.410E-02
1.42617476E-06,-1.389E-02
1.42617788E-06,-1.357E-02
1.42618101E-06,-1.325E-02
1.42618413E-06,-1.273E-02
1.42618726E-06,-1.230E-02
1.42619038E-06,-1.167E-02
1.42619351E-06,-1.083E-02
1.42619663E-06,-1.020E-02
1.42619976E-06,-9.14E-03
1.42620288E-06,-8.30E-03
1.42620601E-06,-7.46E-03
1.42620913E-06,-6.51E-03
1.42621226E-06,-5.77E-03
1.42621538E-06,-4.72E-03
1.42621851E-06,-3.98E-03
1.42622163E-06,-3.24E-03
1.42622476E-06,-2.40E-03
1.42622788E-06,-1.87E-03
1.42623101E-06,-9.2E-04
1.42623413E-06,-7.1E-04
1.42623726E-06,3E-05
1.42624038E-06,1.3E-04
1.42624351E-06,4.5E-04
1.42624663E-06,6.6E-04
1.42624976E-06,7.6E-04
1.42625288E-06,7.6E-04
1.42625601E-06,5.5E-04
1.42625913E-06,3.4E-04
1.42626226E-06,3E-05
1.42626538E-06,-5.0E-04
1.42626851E-06,-8.2E-04
1.42627163E-06,-1.34E-03
1.42627476E-06,-1.87E-03
1.42627788E-06,-2.50E-03
1.42628101E-06,-3.24E-03
1.42628413E-06,-3.66E-03
1.42628726E-06,-4.40E-03
1.42629038E-06,-5.14E-03
1.42629351E-06,-5.67E-03
1.42629663E-06,-6.19E-03
1.42629976E-06,-6.61E-03
1.42630288E-06,-7.14E-03
1.42630601E-06,-7.56E-03
1.42630913E-06,-7.77E-03
1.42631226E-06,-8.09E-03
1.42631538E-06,-8.41E-03
1.42631851E-06,-8.30E-03
1.42632163E-06,-8.30E-03
1.42632476E-06,-8.19E-03
1.42632788E-06,-8.30E-03
1.42633101E-06,-8.09E-03
1.42633413E-06,-7.67E-03
1.42633726E-06,-7.56E-03
1.42634038E-06,-7.35E-03
1.42634351E-06,-6.93E-03
1.42634663E-06,-6.72E-03
1.42634976E-06,-6.30E-03
1.42635288E-06,-5.88E-03
1.42635601E-06,-5.88E-03
1.42635913E-06,-5.56E-03
1.42636226E-06,-5.14E-03
1.42636538E-06,-5.14E-03
1.42636851E-06,-4.93E-03
1.42637163E-06,-4.82E-03
1.42637476E-06,-5.03E-03
1.42637788E-06,-5.03E-03
1.42638101E-06,-5.14E-03
1.42638413E-06,-5.35E-03
1.42638726E-06,-5.67E-03
1.42639038E-06,-5.98E-03
1.42639351E-06,-6.19E-03
1.42639663E-06,-6.72E-03
1.42639976E-06,-7.25E-03
1.42640288E-06,-7.67E-03
1.42640601E-06,-8.19E-03
1.42640913E-06,-8.51E-03
1.42641226E-06,-9.25E-03
1.42641538E-06,-9.88E-03
1.42641851E-06,-1.020E-02
1.42642163E-06,-1.072E-02
1.42642476E-06,-1.104E-02
1.42642788E-06,-1.146E-02
1.42643101E-06,-1.178E-02
1.42643413E-06,-1.220E-02
1.42643726E-06,-1.241E-02
1.42644038E-06,-1.262E-02
1.42644351E-06,-1.273E-02
1.42644663E-06,-1.273E-02
1.42644976E-06,-1.304E-02
1.42645288E-06,-1.283E-02
1.42645601E-06,-1.273E-02
1.42645913E-06,-1.283E-02
1.42646226E-06,-1.241E-02
1.42646538E-06,-1.230E-02
1.42646851E-06,-1.209E-02
1.42647163E-06,-1.167E-02
1.42647476E-06,-1.136E-02
1.42647788E-06,-1.104E-02
1.42648101E-06,-1.062E-02
1.42648413E-06,-1.020E-02
1.42648726E-06,-9.78E-03
1.42649038E-06,-9.46E-03
1.42649351E-06,-9.04E-03
1.42649663E-06,-8.62E-03
1.42649976E-06,-7.98E-03
1.42650288E-06,-7.77E-03
1.42650601E-06,-7.14E-03
1.42650913E-06,-7.04E-03
1.42651226E-06,-6.51E-03
1.42651538E-06,-6.19E-03
1.42651851E-06,-5.77E-03
1.42652163E-06,-5.35E-03
1.42652476E-06,-5.14E-03
1.42652788E-06,-4.93E-03
1.42653101E-06,-4.61E-03
1.42653413E-06,-4.40E-03
1.42653726E-06,-4.30E-03
1.42654038E-06,-3.87E-03
1.42654351E-06,-3.66E-03
1.42654663E-06,-3.77E-03
1.42654976E-06,-3.45E-03
1.42655288E-06,-3.24E-03
1.42655601E-06,-3.14E-03
1.42655913E-06,-3.35E-03
1.42656226E-06,-3.24E-03
1.42656538E-06,-3.24E-03
1.42656851E-06,-3.35E-03
1.42657163E-06,-3.56E-03
1.42657476E-06,-3.45E-03
1.42657788E-06,-3.66E-03
1.42658101E-06,-3.87E-03
1.42658413E-06,-3.87E-03
1.42658726E-06,-4.19E-03
1.42659038E-06,-4.51E-03
1.42659351E-06,-4.82E-03
1.42659663E-06,-5.03E-03
1.42659976E-06,-5.24E-03
1.42660288E-06,-5.45E-03
1.42660601E-06,-5.77E-03
1.42660913E-06,-6.09E-03
1.42661226E-06,-6.30E-03
1.42661538E-06,-6.72E-03
1.42661851E-06,-6.82E-03
1.42662163E-06,-7.14E-03
1.42662476E-06,-7.14E-03
1.42662788E-06,-7.35E-03
1.42663101E-06,-7.67E-03
1.42663413E-06,-7.88E-03
1.42663726E-06,-7.88E-03
1.42664038E-06,-8.09E-03
1.42664351E-06,-8.30E-03
1.42664663E-06,-8.30E-03
1.42664976E-06,-8.19E-03
1.42665288E-06,-8.41E-03
1.42665601E-06,-8.51E-03
1.42665913E-06,-8.51E-03
1.42666226E-06,-8.51E-03
1.42666538E-06,-8.51E-03
1.42666851E-06,-8.51E-03
1.42667163E-06,-8.51E-03
1.42667476E-06,-8.51E-03
1.42667788E-06,-8.51E-03
1.42668101E-06,-8.72E-03
1.42668413E-06,-8.83E-03
1.42668726E-06,-8.72E-03
1.42669038E-06,-8.83E-03
1.42669351E-06,-9.04E-03
1.42669663E-06,-9.14E-03
1.42669976E-06,-9.14E-03
1.42670288E-06,-9.56E-03
1.42670601E-06,-9.67E-03
1.42670913E-06,-9.88E-03
1.42671226E-06,-1.009E-02
1.42671538E-06,-1.030E-02
1.42671851E-06,-1.041E-02
1.42672163E-06,-1.083E-02
1.42672476E-06,-1.093E-02
1.42672788E-06,-1.136E-02
1.42673101E-06,-1.136E-02
1.42673413E-06,-1.136E-02
1.42673726E-06,-1.146E-02
1.42674038E-06,-1.167E-02
1.42674351E-06,-1.167E-02
1.42674663E-06,-1.178E-02
1.42674976E-06,-1.178E-02
1.42675288E-06,-1.167E-02
1.42675601E-06,-1.146E-02
1.42675913E-06,-1.136E-02
1.42676226E-06,-1.115E-02
1.42676538E-06,-1.072E-02
1.42676851E-06,-1.030E-02
1.42677163E-06,-9.78E-03
1.42677476E-06,-9.46E-03
1.42677788E-06,-8.93E-03
1.42678101E-06,-8.30E-03
1.42678413E-06,-7.67E-03
1.42678726E-06,-7.04E-03
1.42679038E-06,-6.30E-03
1.42679351E-06,-5.67E-03
1.42679663E-06,-5.03E-03
1.42679976E-06,-4.40E-03
1.42680288E-06,-3.77E-03
1.42680601E-06,-2.93E-03
1.42680913E-06,-2.40E-03
1.42681226E-06,-1.77E-03
1.42681538E-06,-1.03E-03
1.42681851E-06,-6.1E-04
1.42682163E-06,-1.9E-04
1.42682476E-06,2.4E-04
1.42682788E-06,6.6E-04
1.42683101E-06,1.08E-03
1.42683413E-06,1.08E-03
1.42683726E-06,1.29E-03
1.42684038E-06,1.50E-03
1.42684351E-06,1.50E-03
1.42684663E-06,1.50E-03
1.42684976E-06,1.40E-03
1.42685288E-06,1.18E-03
1.42685601E-06,7.6E-04
1.42685913E-06,5.5E-04
1.42686226E-06,1.3E-04
1.42686538E-06,-6.1E-04
1.42686851E-06,-1.13E-03
1.42687163E-06,-1.66E-03
1.42687476E-06,-2.29E-03
1.42687788E-06,-3.14E-03
1.42688101E-06,-3.87E-03
1.42688413E-06,-4.51E-03
1.42688726E-06,-5.35E-03
1.42689038E-06,-5.88E-03
1.42689351E-06,-6.61E-03
1.42689663E-06,-7.56E-03
1.42689976E-06,-8.19E-03
1.42690288E-06,-8.72E-03
1.42690601E-06,-9.46E-03
1.42690913E-06,-9.99E-03
1.42691226E-06,-1.030E-02
1.42691538E-06,-1.083E-02
1.42691851E-06,-1.125E-02
1.42692163E-06,-1.146E-02
1.42692476E-06,-1.178E-02
1.42692788E-06,-1.178E-02
1.42693101E-06,-1.199E-02
1.42693413E-06,-1.188E-02
1.42693726E-06,-1.178E-02
1.42694038E-06,-1.146E-02
1.42694351E-06,-1.125E-02
1.42694663E-06,-1.093E-02
1.42694976E-06,-1.041E-02
1.42695288E-06,-9.88E-03
1.42695601E-06,-9.46E-03
1.42695913E-06,-8.72E-03
1.42696226E-06,-8.09E-03
1.42696538E-06,-7.35E-03
1.42696851E-06,-6.72E-03
1.42697163E-06,-5.88E-03
1.42697476E-06,-5.24E-03
1.42697788E-06,-4.51E-03
1.42698101E-06,-3.87E-03
1.42698413E-06,-3.24E-03
1.42698726E-06,-2.61E-03
1.42699038E-06,-2.08E-03
1.42699351E-06,-1.56E-03
1.42699663E-06,-1.34E-03
1.42699976E-06,-7.1E-04
1.42700288E-06,-6.1E-04
1.42700601E-06,-1.9E-04
1.42700913E-06,-2.9E-04
1.42701226E-06,-5.0E-04
1.42701538E-06,-5.0E-04
1.42701851E-06,-6.1E-04
1.42702163E-06,-1.03E-03
1.42702476E-06,-1.24E-03
1.42702788E-06,-1.77E-03
1.42703101E-06,-2.29E-03
1.42703413E-06,-2.82E-03
1.42703726E-06,-3.35E-03
1.42704038E-06,-3.98E-03
1.42704351E-06,-4.61E-03
1.42704663E-06,-5.56E-03
1.42704976E-06,-6.09E-03
1.42705288E-06,-6.93E-03
1.42705601E-06,-7.56E-03
1.42705913E-06,-8.09E-03
1.42706226E-06,-8.62E-03
1.42706538E-06,-9.35E-03
1.42706851E-06,-9.99E-03
1.42707163E-06,-1.041E-02
1.42707476E-06,-1.083E-02
1.42707788E-06,-1.104E-02
1.42708101E-06,-1.136E-02
1.42708413E-06,-1.157E-02
1.42708726E-06,-1.167E-02
1.42709038E-06,-1.178E-02
1.42709351E-06,-1.178E-02
1.42709663E-06,-1.167E-02
1.42709976E-06,-1.157E-02
1.42710288E-06,-1.125E-02
1.42710601E-06,-1.125E-02
1.42710913E-06,-1.072E-02
1.42711226E-06,-1.041E-02
1.42711538E-06,-9.99E-03
1.42711851E-06,-9.56E-03
1.42712163E-06,-9.04E-03
1.42712476E-06,-8.72E-03
1.42712788E-06,-8.19E-03
1.42713101E-06,-7.67E-03
1.42713413E-06,-7.25E-03
1.42713726E-06,-6.72E-03
1.42714038E-06,-6.40E-03
1.42714351E-06,-5.98E-03
1.42714663E-06,-5.67E-03
1.42714976E-06,-5.35E-03
1.42715288E-06,-4.82E-03
1.42715601E-06,-4.40E-03
1.42715913E-06,-4.08E-03
1.42716226E-06,-3.98E-03
1.42716538E-06,-3.87E-03
1.42716851E-06,-3.66E-03
1.42717163E-06,-3.66E-03
1.42717476E-06,-3.35E-03
1.42717788E-06,-3.45E-03
1.42718101E-06,-3.24E-03
1.42718413E-06,-3.03E-03
1.42718726E-06,-3.14E-03
1.42719038E-06,-3.03E-03
1.42719351E-06,-3.03E-03
1.42719663E-06,-2.93E-03
1.42719976E-06,-2.71E-03
1.42720288E-06,-2.71E-03
1.42720601E-06,-2.71E-03
1.42720913E-06,-2.40E-03
1.42721226E-06,-2.29E-03
1.42721538E-06,-2.08E-03
1.42721851E-06,-2.08E-03
1.42722163E-06,-1.77E-03
1.42722476E-06,-1.34E-03
1.42722788E-06,-1.24E-03
1.42723101E-06,-8.2E-04
1.42723413E-06,-4.0E-04
1.42723726E-06,-8E-05
1.42724038E-06,3.4E-04
1.42724351E-06,6.6E-04
1.42724663E-06,1.08E-03
1.42724976E-06,1.40E-03
1.42725288E-06,1.82E-03
1.42725601E-06,2.34E-03
1.42725913E-06,2.66E-03
1.42726226E-06,2.87E-03
1.42726538E-06,3.29E-03
1.42726851E-06,3.61E-03
1.42727163E-06,4.03E-03
1.42727476E-06,4.03E-03
1.42727788E-06,4.14E-03
1.42728101E-06,4.35E-03
1.42728413E-06,4.24E-03
1.42728726E-06,4.35E-03
1.42729038E-06,4.14E-03
1.42729351E-06,3.92E-03
1.42729663E-06,3.71E-03
1.42729976E-06,3.50E-03
1.42730288E-06,3.19E-03
1.42730601E-06,2.87E-03
1.42730913E-06,2.24E-03
1.42731226E-06,1.82E-03
1.42731538E-06,1.18E-03
1.42731851E-06,7.6E-04
1.42732163E-06,1.3E-04
1.42732476E-06,-5.0E-04
1.42732788E-06,-9.2E-04
1.42733101E-06,-1.87E-03
1.42733413E-06,-2.29E-03
1.42733726E-06,-2.71E-03
1.42734038E-06,-3.35E-03
1.42734351E-06,-3.87E-03
1.42734663E-06,-3.98E-03
1.42734976E-06,-4.30E-03
1.42735288E-06,-4.72E-03
1.42735601E-06,-4.93E-03
1.42735913E-06,-5.03E-03
1.42736226E-06,-5.03E-03
1.42736538E-06,-5.24E-03
1.42736851E-06,-4.93E-03
1.42737163E-06,-4.82E-03
1.42737476E-06,-4.61E-03
1.42737788E-06,-4.08E-03
1.42738101E-06,-3.98E-03
1.42738413E-06,-3.45E-03
1.42738726E-06,-2.82E-03
1.42739038E-06,-2.50E-03
1.42739351E-06,-1.98E-03
1.42739663E-06,-1.34E-03
1.42739976E-06,-8.2E-04
1.42740288E-06,-2.9E-04
1.42740601E-06,2.4E-04
1.42740913E-06,8.7E-04
1.42741226E-06,1.50E-03
1.42741538E-06,1.92E-03
1.42741851E-06,2.13E-03
1.42742163E-06,2.55E-03
1.42742476E-06,2.98E-03
1.42742788E-06,3.19E-03
1.42743101E-06,3.29E-03
1.42743413E-06,3.29E-03
1.42743726E-06,3.29E-03
1.42744038E-06,3.29E-03
1.42744351E-06,3.08E-03
1.42744663E-06,2.87E-03
1.42744976E-06,2.55E-03
1.42745288E-06,2.24E-03
1.42745601E-06,1.82E-03
1.42745913E-06,1.40E-03
1.42746226E-06,7.6E-04
1.42746538E-06,3E-05
1.42746851E-06,-2.9E-04
1.42747163E-06,-1.34E-03
1.42747476E-06,-1.87E-03
1.42747788E-06,-2.61E-03
1.42748101E-06,-3.35E-03
1.42748413E-06,-4.30E-03
1.42748726E-06,-5.14E-03
1.42749038E-06,-5.88E-03
1.42749351E-06,-6.61E-03
1.42749663E-06,-7.46E-03
1.42749976E-06,-7.98E-03
1.42750288E-06,-8.83E-03
1.42750601E-06,-9.46E-03
1.42750913E-06,-1.020E-02
1.42751226E-06,-1.115E-02
1.42751538E-06,-1.167E-02
1.42751851E-06,-1.230E-02
1.42752163E-06,-1.304E-02
1.42752476E-06,-1.357E-02
1.42752788E-06,-1.399E-02
1.42753101E-06,-1.462E-02
1.42753413E-06,-1.483E-02
1.42753726E-06,-1.547E-02
1.42754038E-06,-1.578E-02
1.42754351E-06,-1.599E-02
1.42754663E-06,-1.631E-02
1.42754976E-06,-1.610E-02
1.42755288E-06,-1.631E-02
1.42755601E-06,-1.620E-02
1.42755913E-06,-1.620E-02
1.42756226E-06,-1.599E-02
1.42756538E-06,-1.578E-02
1.42756851E-06,-1.526E-02
1.42757163E-06,-1.494E-02
1.42757476E-06,-1.462E-02
1.42757788E-06,-1.389E-02
1.42758101E-06,-1.325E-02
1.42758413E-06,-1.262E-02
1.42758726E-06,-1.188E-02
1.42759038E-06,-1.125E-02
1.42759351E-06,-1.041E-02
1.42759663E-06,-9.78E-03
1.42759976E-06,-8.83E-03
1.42760288E-06,-8.19E-03
1.42760601E-06,-7.46E-03
1.42760913E-06,-6.72E-03
1.42761226E-06,-5.98E-03
1.42761538E-06,-5.45E-03
1.42761851E-06,-4.72E-03
1.42762163E-06,-4.40E-03
1.42762476E-06,-4.08E-03
1.42762788E-06,-3.77E-03
1.42763101E-06,-3.56E-03
1.42763413E-06,-3.35E-03
1.42763726E-06,-3.56E-03
1.42764038E-06,-3.66E-03
1.42764351E-06,-3.77E-03
1.42764663E-06,-3.98E-03
1.42764976E-06,-4.51E-03
1.42765288E-06,-4.93E-03
1.42765601E-06,-5.45E-03
1.42765913E-06,-5.98E-03
1.42766226E-06,-6.61E-03
1.42766538E-06,-7.25E-03
1.42766851E-06,-7.77E-03
1.42767163E-06,-8.41E-03
1.42767476E-06,-9.04E-03
1.42767788E-06,-9.46E-03
1.42768101E-06,-9.99E-03
1.42768413E-06,-1.051E-02
1.42768726E-06,-1.072E-02
1.42769038E-06,-1.104E-02
1.42769351E-06,-1.115E-02
1.42769663E-06,-1.146E-02
1.42769976E-06,-1.125E-02
1.42770288E-06,-1.093E-02
1.42770601E-06,-1.083E-02
1.42770913E-06,-1.009E-02
1.42771226E-06,-9.78E-03
1.42771538E-06,-9.25E-03
1.42771851E-06,-8.72E-03
1.42772163E-06,-7.67E-03
1.42772476E-06,-6.82E-03
1.42772788E-06,-5.98E-03
1.42773101E-06,-5.24E-03
1.42773413E-06,-4.19E-03
1.42773726E-06,-3.24E-03
1.42774038E-06,-2.40E-03
1.42774351E-06,-1.34E-03
1.42774663E-06,-6.1E-04
1.42774976E-06,3E-05
1.42775288E-06,9.7E-04
1.42775601E-06,1.61E-03
1.42775913E-06,2.13E-03
1.42776226E-06,2.34E-03
1.42776538E-06,2.77E-03
1.42776851E-06,2.98E-03
1.42777163E-06,2.98E-03
1.42777476E-06,2.87E-03
1.42777788E-06,2.87E-03
1.42778101E-06,2.45E-03
1.42778413E-06,2.13E-03
1.42778726E-06,1.61E-03
1.42779038E-06,1.08E-03
1.42779351E-06,5.5E-04
1.42779663E-06,-2.9E-04
1.42779976E-06,-9.2E-04
1.42780288E-06,-1.77E-03
1.42780601E-06,-2.61E-03
1.42780913E-06,-3.45E-03
1.42781226E-06,-4.19E-03
1.42781538E-06,-4.93E-03
1.42781851E-06,-5.67E-03
1.42782163E-06,-6.51E-03
1.42782476E-06,-6.82E-03
1.42782788E-06,-7.46E-03
1.42783101E-06,-8.09E-03
1.42783413E-06,-8.30E-03
1.42783726E-06,-8.72E-03
1.42784038E-06,-8.93E-03
1.42784351E-06,-9.14E-03
1.42784663E-06,-9.14E-03
1.42784976E-06,-9.14E-03
1.42785288E-06,-8.83E-03
1.42785601E-06,-8.72E-03
1.42785913E-06,-8.51E-03
1.42786226E-06,-8.30E-03
1.42786538E-06,-7.77E-03
1.42786851E-06,-7.56E-03
1.42787163E-06,-7.14E-03
1.42787476E-06,-6.72E-03
1.42787788E-06,-6.30E-03
1.42788101E-06,-5.88E-03
1.42788413E-06,-5.45E-03
1.42788726E-06,-5.03E-03
1.42789038E-06,-4.61E-03
1.42789351E-06,-4.51E-03
1.42789663E-06,-3.87E-03
1.42789976E-06,-3.66E-03
1.42790288E-06,-3.35E-03
1.42790601E-06,-3.14E-03
1.42790913E-06,-3.03E-03
1.42791226E-06,-2.93E-03
1.42791538E-06,-2.82E-03
1.42791851E-06,-2.93E-03
1.42792163E-06,-2.71E-03
1.42792476E-06,-2.93E-03
1.42792788E-06,-3.14E-03
1.42793101E-06,-3.03E-03
1.42793413E-06,-3.35E-03
1.42793726E-06,-3.56E-03
1.42794038E-06,-3.56E-03
1.42794351E-06,-3.77E-03
1.42794663E-06,-4.19E-03
1.42794976E-06,-4.40E-03
1.42795288E-06,-4.72E-03
1.42795601E-06,-5.14E-03
1.42795913E-06,-5.35E-03
1.42796226E-06,-5.56E-03
1.42796538E-06,-5.77E-03
1.42796851E-06,-5.88E-03
1.42797163E-06,-6.19E-03
1.42797476E-06,-6.51E-03
1.42797788E-06,-6.40E-03
1.42798101E-06,-6.72E-03
1.42798413E-06,-6.61E-03
1.42798726E-06,-6.72E-03
1.42799038E-06,-6.93E-03
1.42799351E-06,-7.04E-03
1.42799663E-06,-6.82E-03
1.42799976E-06,-6.82E-03
1.42800288E-06,-6.61E-03
1.42800601E-06,-6.51E-03
1.42800913E-06,-6.19E-03
1.42801226E-06,-5.98E-03
1.42801538E-06,-5.56E-03
1.42801851E-06,-5.14E-03
1.42802163E-06,-4.82E-03
1.42802476E-06,-4.40E-03
1.42802788E-06,-3.77E-03
1.42803101E-06,-3.35E-03
1.42803413E-06,-2.71E-03
1.42803726E-06,-2.08E-03
1.42804038E-06,-1.66E-03
1.42804351E-06,-9.2E-04
1.42804663E-06,-4.0E-04
1.42804976E-06,3.4E-04
1.42805288E-06,7.6E-04
1.42805601E-06,1.29E-03
1.42805913E-06,1.92E-03
1.42806226E-06,2.45E-03
1.42806538E-06,2.87E-03
1.42806851E-06,3.08E-03
1.42807163E-06,3.40E-03
1.42807476E-06,3.82E-03
1.42807788E-06,3.92E-03
1.42808101E-06,3.71E-03
1.42808413E-06,3.82E-03
1.42808726E-06,3.82E-03
1.42809038E-06,3.29E-03
1.42809351E-06,2.98E-03
1.42809663E-06,2.45E-03
1.42809976E-06,1.92E-03
1.42810288E-06,1.40E-03
1.42810601E-06,6.6E-04
1.42810913E-06,-2.9E-04
1.42811226E-06,-1.03E-03
1.42811538E-06,-2.19E-03
1.42811851E-06,-3.24E-03
1.42812163E-06,-4.19E-03
1.42812476E-06,-5.35E-03
1.42812788E-06,-6.72E-03
1.42813101E-06,-7.77E-03
1.42813413E-06,-8.83E-03
1.42813726E-06,-9.99E-03
1.42814038E-06,-1.104E-02
1.42814351E-06,-1.209E-02
1.42814663E-06,-1.315E-02
1.42814976E-06,-1.410E-02
1.42815288E-06,-1.483E-02
1.42815601E-06,-1.547E-02
1.42815913E-06,-1.599E-02
1.42816226E-06,-1.663E-02
1.42816538E-06,-1.684E-02
1.42816851E-06,-1.684E-02
1.42817163E-06,-1.684E-02
1.42817476E-06,-1.684E-02
1.42817788E-06,-1.652E-02
1.42818101E-06,-1.610E-02
1.42818413E-06,-1.578E-02
1.42818726E-06,-1.483E-02
1.42819038E-06,-1.420E-02
1.42819351E-06,-1.357E-02
1.42819663E-06,-1.241E-02
1.42819976E-06,-1.146E-02
1.42820288E-06,-1.030E-02
1.42820601E-06,-9.25E-03
1.42820913E-06,-8.30E-03
1.42821226E-06,-7.04E-03
1.42821538E-06,-6.09E-03
1.42821851E-06,-4.93E-03
1.42822163E-06,-3.66E-03
1.42822476E-06,-2.82E-03
1.42822788E-06,-1.77E-03
1.42823101E-06,-9.2E-04
1.42823413E-06,-4.0E-04
1.42823726E-06,5.5E-04
1.42824038E-06,9.7E-04
1.42824351E-06,1.50E-03
1.42824663E-06,1.82E-03
1.42824976E-06,1.82E-03
1.42825288E-06,1.92E-03
1.42825601E-06,1.92E-03
1.42825913E-06,1.61E-03
1.42826226E-06,1.40E-03
1.42826538E-06,1.18E-03
1.42826851E-06,8.7E-04
1.42827163E-06,1.3E-04
1.42827476E-06,-5.0E-04
1.42827788E-06,-1.03E-03
1.42828101E-06,-1.77E-03
1.42828413E-06,-2.40E-03
1.42828726E-06,-3.24E-03
1.42829038E-06,-3.77E-03
1.42829351E-06,-4.51E-03
1.42829663E-06,-5.03E-03
1.42829976E-06,-5.56E-03
1.42830288E-06,-5.98E-03
1.42830601E-06,-6.40E-03
1.42830913E-06,-6.72E-03
1.42831226E-06,-6.93E-03
1.42831538E-06,-7.14E-03
1.42831851E-06,-7.04E-03
1.42832163E-06,-6.93E-03
1.42832476E-06,-6.72E-03
1.42832788E-06,-6.40E-03
1.42833101E-06,-6.09E-03
1.42833413E-06,-5.67E-03
1.42833726E-06,-5.03E-03
1.42834038E-06,-4.51E-03
1.42834351E-06,-3.66E-03
1.42834663E-06,-3.03E-03
1.42834976E-06,-2.29E-03
1.42835288E-06,-1.45E-03
1.42835601E-06,-8.2E-04
1.42835913E-06,1.3E-04
1.42836226E-06,9.7E-04
1.42836538E-06,1.50E-03
1.42836851E-06,2.34E-03
1.42837163E-06,2.87E-03
1.42837476E-06,3.50E-03
1.42837788E-06,4.24E-03
1.42838101E-06,4.56E-03
1.42838413E-06,4.87E-03
1.42838726E-06,5.40E-03
1.42839038E-06,5.72E-03
1.42839351E-06,5.61E-03
1.42839663E-06,5.93E-03
1.42839976E-06,5.82E-03
1.42840288E-06,5.72E-03
1.42840601E-06,5.51E-03
1.42840913E-06,5.51E-03
1.42841226E-06,5.29E-03
1.42841538E-06,4.98E-03
1.42841851E-06,4.87E-03
1.42842163E-06,4.24E-03
1.42842476E-06,4.03E-03
1.42842788E-06,3.71E-03
1.42843101E-06,3.29E-03
1.42843413E-06,2.87E-03
1.42843726E-06,2.55E-03
1.42844038E-06,2.13E-03
1.42844351E-06,2.03E-03
1.42844663E-06,1.61E-03
1.42844976E-06,1.08E-03
1.42845288E-06,9.7E-04
1.42845601E-06,4.5E-04
1.42845913E-06,3.4E-04
1.42846226E-06,3E-05
1.42846538E-06,-8E-05
1.42846851E-06,-2.9E-04
1.42847163E-06,-5.0E-04
1.42847476E-06,-6.1E-04
1.42847788E-06,-7.1E-04
1.42848101E-06,-7.1E-04
1.42848413E-06,-1.03E-03
1.42848726E-06,-9.2E-04
1.42849038E-06,-9.2E-04
1.42849351E-06,-9.2E-04
1.42849663E-06,-1.24E-03
1.42849976E-06,-1.13E-03
1.42850288E-06,-1.24E-03
1.42850601E-06,-1.34E-03
1.42850913E-06,-1.24E-03
1.42851226E-06,-1.24E-03
1.42851538E-06,-1.24E-03
1.42851851E-06,-1.34E-03
1.42852163E-06,-1.34E-03
1.42852476E-06,-1.45E-03
1.42852788E-06,-1.34E-03
1.42853101E-06,-1.34E-03
1.42853413E-06,-1.45E-03
1.42853726E-06,-1.66E-03
1.42854038E-06,-1.45E-03
1.42854351E-06,-1.66E-03
1.42854663E-06,-1.77E-03
1.42854976E-06,-1.66E-03
1.42855288E-06,-1.66E-03
1.42855601E-06,-1.66E-03
1.42855913E-06,-1.66E-03
1.42856226E-06,-1.87E-03
1.42856538E-06,-2.08E-03
1.42856851E-06,-1.77E-03
1.42857163E-06,-1.98E-03
1.42857476E-06,-1.98E-03
1.42857788E-06,-2.08E-03
1.42858101E-06,-2.19E-03
1.42858413E-06,-2.29E-03
1.42858726E-06,-2.40E-03
1.42859038E-06,-2.61E-03
1.42859351E-06,-2.93E-03
1.42859663E-06,-2.93E-03
1.42859976E-06,-3.03E-03
1.42860288E-06,-3.24E-03
1.42860601E-06,-3.56E-03
1.42860913E-06,-3.77E-03
1.42861226E-06,-3.98E-03
1.42861538E-06,-4.08E-03
1.42861851E-06,-4.40E-03
1.42862163E-06,-4.72E-03
1.42862476E-06,-4.82E-03
1.42862788E-06,-5.14E-03
1.42863101E-06,-5.24E-03
1.42863413E-06,-5.56E-03
1.42863726E-06,-5.77E-03
1.42864038E-06,-5.88E-03
1.42864351E-06,-6.09E-03
1.42864663E-06,-6.30E-03
1.42864976E-06,-6.40E-03
1.42865288E-06,-6.61E-03
1.42865601E-06,-6.61E-03
1.42865913E-06,-6.72E-03
1.42866226E-06,-6.82E-03
1.42866538E-06,-6.72E-03
1.42866851E-06,-6.82E-03
1.42867163E-06,-6.61E-03
1.42867476E-06,-6.51E-03
1.42867788E-06,-6.51E-03
1.42868101E-06,-6.51E-03
1.42868413E-06,-6.19E-03
1.42868726E-06,-6.19E-03
1.42869038E-06,-6.09E-03
1.42869351E-06,-5.88E-03
1.42869663E-06,-5.77E-03
1.42869976E-06,-5.35E-03
1.42870288E-06,-5.24E-03
1.42870601E-06,-5.03E-03
1.42870913E-06,-4.93E-03
1.42871226E-06,-4.93E-03
1.42871538E-06,-4.82E-03
1.42871851E-06,-4.61E-03
1.42872163E-06,-4.51E-03
1.42872476E-06,-4.40E-03
1.42872788E-06,-4.40E-03
1.42873101E-06,-4.30E-03
1.42873413E-06,-4.40E-03
1.42873726E-06,-4.40E-03
1.42874038E-06,-4.30E-03
1.42874351E-06,-4.40E-03
1.42874663E-06,-4.51E-03
1.42874976E-06,-4.82E-03
1.42875288E-06,-4.72E-03
1.42875601E-06,-5.03E-03
1.42875913E-06,-5.14E-03
1.42876226E-06,-5.45E-03
1.42876538E-06,-5.67E-03
1.42876851E-06,-5.77E-03
1.42877163E-06,-5.88E-03
1.42877476E-06,-6.30E-03
1.42877788E-06,-6.51E-03
1.42878101E-06,-6.82E-03
1.42878413E-06,-6.93E-03
1.42878726E-06,-7.56E-03
1.42879038E-06,-7.67E-03
1.42879351E-06,-8.09E-03
1.42879663E-06,-8.41E-03
1.42879976E-06,-8.62E-03
1.42880288E-06,-9.04E-03
1.42880601E-06,-9.14E-03
1.42880913E-06,-9.56E-03
1.42881226E-06,-9.88E-03
1.42881538E-06,-1.020E-02
1.42881851E-06,-1.030E-02
1.42882163E-06,-1.093E-02
1.42882476E-06,-1.115E-02
1.42882788E-06,-1.146E-02
1.42883101E-06,-1.178E-02
1.42883413E-06,-1.209E-02
1.42883726E-06,-1.241E-02
1.42884038E-06,-1.294E-02
1.42884351E-06,-1.294E-02
1.42884663E-06,-1.346E-02
1.42884976E-06,-1.346E-02
1.42885288E-06,-1.367E-02
1.42885601E-06,-1.399E-02
1.42885913E-06,-1.420E-02
1.42886226E-06,-1.441E-02
1.42886538E-06,-1.452E-02
1.42886851E-06,-1.473E-02
1.42887163E-06,-1.473E-02
1.42887476E-06,-1.483E-02
1.42887788E-06,-1.504E-02
1.42888101E-06,-1.483E-02
1.42888413E-06,-1.483E-02
1.42888726E-06,-1.483E-02
1.42889038E-06,-1.473E-02
1.42889351E-06,-1.462E-02
1.42889663E-06,-1.441E-02
1.42889976E-06,-1.420E-02
1.42890288E-06,-1.378E-02
1.42890601E-06,-1.357E-02
1.42890913E-06,-1.304E-02
1.42891226E-06,-1.283E-02
1.42891538E-06,-1.230E-02
1.42891851E-06,-1.188E-02
1.42892163E-06,-1.125E-02
1.42892476E-06,-1.093E-02
1.42892788E-06,-1.030E-02
1.42893101E-06,-9.88E-03
1.42893413E-06,-9.35E-03
1.42893726E-06,-8.72E-03
1.42894038E-06,-8.41E-03
1.42894351E-06,-7.77E-03
1.42894663E-06,-7.46E-03
1.42894976E-06,-7.14E-03
1.42895288E-06,-6.72E-03
1.42895601E-06,-6.40E-03
1.42895913E-06,-6.30E-03
1.42896226E-06,-6.09E-03
1.42896538E-06,-5.88E-03
1.42896851E-06,-5.88E-03
1.42897163E-06,-5.77E-03
1.42897476E-06,-5.88E-03
1.42897788E-06,-6.09E-03
1.42898101E-06,-6.09E-03
1.42898413E-06,-6.40E-03
1.42898726E-06,-6.82E-03
1.42899038E-06,-7.14E-03
1.42899351E-06,-7.35E-03
1.42899663E-06,-7.88E-03
1.42899976E-06,-8.41E-03
1.42900288E-06,-8.72E-03
1.42900601E-06,-9.25E-03
1.42900913E-06,-9.78E-03
1.42901226E-06,-1.030E-02
1.42901538E-06,-1.083E-02
1.42901851E-06,-1.115E-02
1.42902163E-06,-1.146E-02
1.42902476E-06,-1.178E-02
1.42902788E-06,-1.230E-02
1.42903101E-06,-1.241E-02
1.42903413E-06,-1.273E-02
1.42903726E-06,-1.294E-02
1.42904038E-06,-1.315E-02
1.42904351E-06,-1.304E-02
1.42904663E-06,-1.304E-02
1.42904976E-06,-1.283E-02
1.42905288E-06,-1.273E-02
1.42905601E-06,-1.252E-02
1.42905913E-06,-1.230E-02
1.42906226E-06,-1.209E-02
1.42906538E-06,-1.178E-02
1.42906851E-06,-1.136E-02
1.42907163E-06,-1.093E-02
1.42907476E-06,-1.072E-02
1.42907788E-06,-1.030E-02
1.42908101E-06,-1.009E-02
1.42908413E-06,-9.78E-03
1.42908726E-06,-9.46E-03
1.42909038E-06,-9.14E-03
1.42909351E-06,-8.83E-03
1.42909663E-06,-8.72E-03
1.42909976E-06,-8.51E-03
1.42910288E-06,-8.30E-03
1.42910601E-06,-8.09E-03
1.42910913E-06,-8.30E-03
1.42911226E-06,-8.09E-03
1.42911538E-06,-8.19E-03
1.42911851E-06,-8.09E-03
1.42912163E-06,-7.98E-03
1.42912476E-06,-8.19E-03
1.42912788E-06,-8.09E-03
1.42913101E-06,-8.19E-03
1.42913413E-06,-8.30E-03
1.42913726E-06,-8.30E-03
1.42914038E-06,-8.30E-03
1.42914351E-06,-8.30E-03
1.42914663E-06,-8.19E-03
1.42914976E-06,-8.09E-03
1.42915288E-06,-7.88E-03
1.42915601E-06,-7.56E-03
1.42915913E-06,-7.35E-03
1.42916226E-06,-7.04E-03
1.42916538E-06,-6.72E-03
1.42916851E-06,-6.30E-03
1.42917163E-06,-5.77E-03
1.42917476E-06,-5.35E-03
1.42917788E-06,-4.61E-03
1.42918101E-06,-4.19E-03
1.42918413E-06,-3.77E-03
1.42918726E-06,-3.35E-03
1.42919038E-06,-2.50E-03
1.42919351E-06,-2.08E-03
1.42919663E-06,-1.66E-03
1.42919976E-06,-1.03E-03
1.42920288E-06,-8.2E-04
1.42920601E-06,-4.0E-04
1.42920913E-06,3E-05
1.42921226E-06,1.3E-04
1.42921538E-06,1.3E-04
1.42921851E-06,3.4E-04
1.42922163E-06,3E-05
1.42922476E-06,3E-05
1.42922788E-06,-2.9E-04
1.42923101E-06,-8.2E-04
1.42923413E-06,-1.34E-03
1.42923726E-06,-1.98E-03
1.42924038E-06,-2.50E-03
1.42924351E-06,-3.35E-03
1.42924663E-06,-4.08E-03
1.42924976E-06,-4.82E-03
1.42925288E-06,-5.56E-03
1.42925601E-06,-6.40E-03
1.42925913E-06,-7.35E-03
1.42926226E-06,-8.19E-03
1.42926538E-06,-9.25E-03
1.42926851E-06,-1.009E-02
1.42927163E-06,-1.083E-02
1.42927476E-06,-1.146E-02
1.42927788E-06,-1.241E-02
1.42928101E-06,-1.294E-02
1.42928413E-06,-1.367E-02
1.42928726E-06,-1.399E-02
1.42929038E-06,-1.452E-02
1.42929351E-06,-1.473E-02
1.42929663E-06,-1.483E-02
1.42929976E-06,-1.515E-02
1.42930288E-06,-1.536E-02
1.42930601E-06,-1.526E-02
1.42930913E-06,-1.515E-02
1.42931226E-06,-1.494E-02
1.42931538E-06,-1.483E-02
1.42931851E-06,-1.473E-02
1.42932163E-06,-1.420E-02
1.42932476E-06,-1.367E-02
1.42932788E-06,-1.357E-02
1.42933101E-06,-1.304E-02
1.42933413E-06,-1.283E-02
1.42933726E-06,-1.241E-02
1.42934038E-06,-1.199E-02
1.42934351E-06,-1.167E-02
1.42934663E-06,-1.125E-02
1.42934976E-06,-1.072E-02
1.42935288E-06,-1.051E-02
1.42935601E-06,-1.020E-02
1.42935913E-06,-1.009E-02
1.42936226E-06,-9.78E-03
1.42936538E-06,-9.67E-03
1.42936851E-06,-9.46E-03
1.42937163E-06,-9.35E-03
1.42937476E-06,-9.35E-03
1.42937788E-06,-9.25E-03
1.42938101E-06,-9.25E-03
1.42938413E-06,-9.46E-03
1.42938726E-06,-9.35E-03
1.42939038E-06,-9.56E-03
1.42939351E-06,-9.46E-03
1.42939663E-06,-9.67E-03
1.42939976E-06,-9.56E-03
1.42940288E-06,-9.67E-03
1.42940601E-06,-9.67E-03
1.42940913E-06,-9.78E-03
1.42941226E-06,-9.67E-03
1.42941538E-06,-9.78E-03
1.42941851E-06,-9.46E-03
1.42942163E-06,-9.56E-03
1.42942476E-06,-9.46E-03
1.42942788E-06,-9.35E-03
1.42943101E-06,-9.14E-03
1.42943413E-06,-8.93E-03
1.42943726E-06,-8.41E-03
1.42944038E-06,-8.30E-03
1.42944351E-06,-8.09E-03
1.42944663E-06,-7.77E-03
1.42944976E-06,-7.35E-03
1.42945288E-06,-7.04E-03
1.42945601E-06,-6.51E-03
1.42945913E-06,-6.19E-03
1.42946226E-06,-5.88E-03
1.42946538E-06,-5.45E-03
1.42946851E-06,-5.14E-03
1.42947163E-06,-4.72E-03
1.42947476E-06,-4.30E-03
1.42947788E-06,-3.87E-03
1.42948101E-06,-3.66E-03
1.42948413E-06,-3.45E-03
1.42948726E-06,-2.93E-03
1.42949038E-06,-2.82E-03
1.42949351E-06,-2.40E-03
1.42949663E-06,-2.29E-03
1.42949976E-06,-1.98E-03
1.42950288E-06,-1.77E-03
1.42950601E-06,-1.77E-03
1.42950913E-06,-1.56E-03
1.42951226E-06,-1.34E-03
1.42951538E-06,-1.34E-03
1.42951851E-06,-1.13E-03
1.42952163E-06,-1.03E-03
1.42952476E-06,-9.2E-04
1.42952788E-06,-8.2E-04
1.42953101E-06,-9.2E-04
1.42953413E-06,-5.0E-04
1.42953726E-06,-5.0E-04
1.42954038E-06,-4.0E-04
1.42954351E-06,-1.9E-04
1.42954663E-06,3E-05
1.42954976E-06,1.3E-04
1.42955288E-06,3.4E-04
1.42955601E-06,5.5E-04
1.42955913E-06,6.6E-04
1.42956226E-06,1.08E-03
1.42956538E-06,1.40E-03
1.42956851E-06,1.29E-03
1.42957163E-06,1.71E-03
1.42957476E-06,2.24E-03
1.42957788E-06,2.34E-03
1.42958101E-06,2.66E-03
1.42958413E-06,2.98E-03
1.42958726E-06,3.29E-03
1.42959038E-06,3.40E-03
1.42959351E-06,3.82E-03
1.42959663E-06,3.92E-03
1.42959976E-06,4.24E-03
1.42960288E-06,4.45E-03
1.42960601E-06,4.56E-03
1.42960913E-06,4.77E-03
1.42961226E-06,4.66E-03
1.42961538E-06,4.98E-03
1.42961851E-06,4.87E-03
1.42962163E-06,4.98E-03
1.42962476E-06,4.87E-03
1.42962788E-06,4.77E-03
1.42963101E-06,4.87E-03
1.42963413E-06,4.66E-03
1.42963726E-06,4.56E-03
1.42964038E-06,4.45E-03
1.42964351E-06,4.14E-03
1.42964663E-06,4.03E-03
1.42964976E-06,3.82E-03
1.42965288E-06,3.82E-03
1.42965601E-06,3.50E-03
1.42965913E-06,3.29E-03
1.42966226E-06,3.19E-03
1.42966538E-06,3.08E-03
1.42966851E-06,2.77E-03
1.42967163E-06,2.77E-03
1.42967476E-06,2.66E-03
1.42967788E-06,2.55E-03
1.42968101E-06,2.45E-03
1.42968413E-06,2.45E-03
1.42968726E-06,2.24E-03
1.42969038E-06,2.45E-03
1.42969351E-06,2.34E-03
1.42969663E-06,2.24E-03
1.42969976E-06,2.24E-03
1.42970288E-06,2.13E-03
1.42970601E-06,2.13E-03
1.42970913E-06,2.03E-03
1.42971226E-06,2.03E-03
1.42971538E-06,1.82E-03
1.42971851E-06,1.82E-03
1.42972163E-06,1.71E-03
1.42972476E-06,1.29E-03
1.42972788E-06,1.18E-03
1.42973101E-06,9.7E-04
1.42973413E-06,7.6E-04
1.42973726E-06,5.5E-04
1.42974038E-06,2.4E-04
1.42974351E-06,-8E-05
1.42974663E-06,-2.9E-04
1.42974976E-06,-7.1E-04
1.42975288E-06,-9.2E-04
1.42975601E-06,-1.13E-03
1.42975913E-06,-1.34E-03
1.42976226E-06,-1.66E-03
1.42976538E-06,-1.87E-03
1.42976851E-06,-1.98E-03
1.42977163E-06,-1.98E-03
1.42977476E-06,-1.98E-03
1.42977788E-06,-1.98E-03
1.42978101E-06,-1.98E-03
1.42978413E-06,-1.66E-03
1.42978726E-06,-1.45E-03
1.42979038E-06,-1.24E-03
1.42979351E-06,-7.1E-04
1.42979663E-06,-2.9E-04
1.42979976E-06,2.4E-04
1.42980288E-06,6.6E-04
1.42980601E-06,1.18E-03
1.42980913E-06,1.61E-03
1.42981226E-06,2.03E-03
1.42981538E-06,2.34E-03
1.42981851E-06,2.87E-03
1.42982163E-06,3.29E-03
1.42982476E-06,3.71E-03
1.42982788E-06,3.92E-03
1.42983101E-06,3.82E-03
1.42983413E-06,4.14E-03
1.42983726E-06,3.92E-03
1.42984038E-06,3.61E-03
1.42984351E-06,3.29E-03
1.42984663E-06,2.66E-03
1.42984976E-06,2.45E-03
1.42985288E-06,1.61E-03
1.42985601E-06,7.6E-04
1.42985913E-06,-8E-05
1.42986226E-06,-1.24E-03
1.42986538E-06,-2.19E-03
1.42986851E-06,-3.56E-03
1.42987163E-06,-4.82E-03
1.42987476E-06,-6.09E-03
1.42987788E-06,-7.25E-03
1.42988101E-06,-8.62E-03
1.42988413E-06,-9.78E-03
1.42988726E-06,-1.104E-02
1.42989038E-06,-1.220E-02
1.42989351E-06,-1.315E-02
1.42989663E-06,-1.410E-02
1.42989976E-06,-1.494E-02
1.42990288E-06,-1.547E-02
1.42990601E-06,-1.589E-02
1.42990913E-06,-1.631E-02
1.42991226E-06,-1.652E-02
1.42991538E-06,-1.652E-02
1.42991851E-06,-1.663E-02
1.42992163E-06,-1.641E-02
1.42992476E-06,-1.589E-02
1.42992788E-06,-1.547E-02
1.42993101E-06,-1.452E-02
1.42993413E-06,-1.389E-02
1.42993726E-06,-1.325E-02
1.42994038E-06,-1.220E-02
1.42994351E-06,-1.136E-02
1.42994663E-06,-1.030E-02
1.42994976E-06,-9.56E-03
1.42995288E-06,-8.51E-03
1.42995601E-06,-7.88E-03
1.42995913E-06,-7.14E-03
1.42996226E-06,-6.40E-03
1.42996538E-06,-5.77E-03
1.42996851E-06,-5.14E-03
1.42997163E-06,-4.93E-03
1.42997476E-06,-4.61E-03
1.42997788E-06,-4.51E-03
1.42998101E-06,-4.30E-03
1.42998413E-06,-4.61E-03
1.42998726E-06,-4.82E-03
1.42999038E-06,-4.93E-03
1.42999351E-06,-5.45E-03
1.42999663E-06,-5.88E-03
1.42999976E-06,-6.30E-03
1.43000288E-06,-7.04E-03
1.43000601E-06,-7.67E-03
1.43000913E-06,-8.19E-03
1.43001226E-06,-8.72E-03
1.43001538E-06,-9.35E-03
1.43001851E-06,-9.78E-03
1.43002163E-06,-1.030E-02
1.43002476E-06,-1.062E-02
1.43002788E-06,-1.093E-02
1.43003101E-06,-1.125E-02
1.43003413E-06,-1.146E-02
1.43003726E-06,-1.146E-02
1.43004038E-06,-1.125E-02
1.43004351E-06,-1.125E-02
1.43004663E-06,-1.104E-02
1.43004976E-06,-1.093E-02
1.43005288E-06,-1.051E-02
1.43005601E-06,-1.020E-02
1.43005913E-06,-9.99E-03
1.43006226E-06,-9.46E-03
1.43006538E-06,-9.14E-03
1.43006851E-06,-8.72E-03
1.43007163E-06,-8.41E-03
1.43007476E-06,-8.09E-03
1.43007788E-06,-7.77E-03
1.43008101E-06,-7.67E-03
1.43008413E-06,-7.35E-03
1.43008726E-06,-7.25E-03
1.43009038E-06,-7.25E-03
1.43009351E-06,-7.35E-03
1.43009663E-06,-7.25E-03
1.43009976E-06,-7.67E-03
1.43010288E-06,-7.88E-03
1.43010601E-06,-8.30E-03
1.43010913E-06,-8.72E-03
1.43011226E-06,-9.04E-03
1.43011538E-06,-9.46E-03
1.43011851E-06,-9.99E-03
1.43012163E-06,-1.030E-02
1.43012476E-06,-1.083E-02
1.43012788E-06,-1.104E-02
1.43013101E-06,-1.146E-02
1.43013413E-06,-1.157E-02
1.43013726E-06,-1.178E-02
1.43014038E-06,-1.188E-02
1.43014351E-06,-1.188E-02
1.43014663E-06,-1.178E-02
1.43014976E-06,-1.178E-02
1.43015288E-06,-1.136E-02
1.43015601E-06,-1.072E-02
1.43015913E-06,-1.030E-02
1.43016226E-06,-9.78E-03
1.43016538E-06,-9.25E-03
1.43016851E-06,-8.51E-03
1.43017163E-06,-7.77E-03
1.43017476E-06,-7.25E-03
1.43017788E-06,-6.19E-03
1.43018101E-06,-5.56E-03
1.43018413E-06,-5.03E-03
1.43018726E-06,-4.19E-03
1.43019038E-06,-3.45E-03
1.43019351E-06,-2.93E-03
1.43019663E-06,-2.50E-03
1.43019976E-06,-2.19E-03
1.43020288E-06,-1.98E-03
1.43020601E-06,-1.87E-03
1.43020913E-06,-1.77E-03
1.43021226E-06,-2.08E-03
1.43021538E-06,-2.08E-03
1.43021851E-06,-2.61E-03
1.43022163E-06,-3.03E-03
1.43022476E-06,-3.66E-03
1.43022788E-06,-4.19E-03
1.43023101E-06,-5.03E-03
1.43023413E-06,-5.88E-03
1.43023726E-06,-6.72E-03
1.43024038E-06,-7.67E-03
1.43024351E-06,-8.62E-03
1.43024663E-06,-9.78E-03
1.43024976E-06,-1.072E-02
1.43025288E-06,-1.157E-02
1.43025601E-06,-1.252E-02
1.43025913E-06,-1.346E-02
1.43026226E-06,-1.431E-02
1.43026538E-06,-1.515E-02
1.43026851E-06,-1.578E-02
1.43027163E-06,-1.631E-02
1.43027476E-06,-1.694E-02
1.43027788E-06,-1.726E-02
1.43028101E-06,-1.747E-02
1.43028413E-06,-1.778E-02
1.43028726E-06,-1.800E-02
1.43029038E-06,-1.778E-02
1.43029351E-06,-1.778E-02
1.43029663E-06,-1.757E-02
1.43029976E-06,-1.736E-02
1.43030288E-06,-1.694E-02
1.43030601E-06,-1.684E-02
1.43030913E-06,-1.641E-02
1.43031226E-06,-1.578E-02
1.43031538E-06,-1.536E-02
1.43031851E-06,-1.483E-02
1.43032163E-06,-1.441E-02
1.43032476E-06,-1.399E-02
1.43032788E-06,-1.336E-02
1.43033101E-06,-1.304E-02
1.43033413E-06,-1.252E-02
1.43033726E-06,-1.209E-02
1.43034038E-06,-1.167E-02
1.43034351E-06,-1.136E-02
1.43034663E-06,-1.104E-02
1.43034976E-06,-1.062E-02
1.43035288E-06,-1.041E-02
1.43035601E-06,-1.009E-02
1.43035913E-06,-9.88E-03
1.43036226E-06,-9.78E-03
1.43036538E-06,-9.56E-03
1.43036851E-06,-9.35E-03
1.43037163E-06,-9.35E-03
1.43037476E-06,-9.46E-03
1.43037788E-06,-9.35E-03
1.43038101E-06,-9.04E-03
1.43038413E-06,-9.14E-03
1.43038726E-06,-9.14E-03
1.43039038E-06,-9.14E-03
1.43039351E-06,-9.25E-03
1.43039663E-06,-9.35E-03
1.43039976E-06,-9.25E-03
1.43040288E-06,-9.35E-03
1.43040601E-06,-9.56E-03
1.43040913E-06,-9.46E-03
1.43041226E-06,-9.35E-03
1.43041538E-06,-9.46E-03
1.43041851E-06,-9.56E-03
1.43042163E-06,-9.56E-03
1.43042476E-06,-9.56E-03
1.43042788E-06,-9.56E-03
1.43043101E-06,-9.35E-03
1.43043413E-06,-9.56E-03
1.43043726E-06,-9.46E-03
1.43044038E-06,-9.04E-03
1.43044351E-06,-9.14E-03
1.43044663E-06,-8.83E-03
1.43044976E-06,-8.62E-03
1.43045288E-06,-8.19E-03
1.43045601E-06,-8.09E-03
1.43045913E-06,-7.67E-03
1.43046226E-06,-7.35E-03
1.43046538E-06,-6.82E-03
1.43046851E-06,-6.72E-03
1.43047163E-06,-6.19E-03
1.43047476E-06,-5.67E-03
1.43047788E-06,-5.24E-03
1.43048101E-06,-4.82E-03
1.43048413E-06,-4.30E-03
1.43048726E-06,-4.08E-03
1.43049038E-06,-3.66E-03
1.43049351E-06,-3.45E-03
1.43049663E-06,-3.03E-03
1.43049976E-06,-2.82E-03
1.43050288E-06,-2.71E-03
1.43050601E-06,-2.61E-03
1.43050913E-06,-2.71E-03
1.43051226E-06,-2.61E-03
1.43051538E-06,-2.71E-03
1.43051851E-06,-2.93E-03
1.43052163E-06,-3.14E-03
1.43052476E-06,-3.45E-03
1.43052788E-06,-3.77E-03
1.43053101E-06,-4.30E-03
1.43053413E-06,-5.03E-03
1.43053726E-06,-5.67E-03
1.43054038E-06,-6.30E-03
1.43054351E-06,-6.93E-03
1.43054663E-06,-7.77E-03
1.43054976E-06,-8.51E-03
1.43055288E-06,-9.14E-03
1.43055601E-06,-1.009E-02
1.43055913E-06,-1.072E-02
1.43056226E-06,-1.157E-02
1.43056538E-06,-1.209E-02
1.43056851E-06,-1.273E-02
1.43057163E-06,-1.315E-02
1.43057476E-06,-1.346E-02
1.43057788E-06,-1.378E-02
1.43058101E-06,-1.399E-02
1.43058413E-06,-1.399E-02
1.43058726E-06,-1.410E-02
1.43059038E-06,-1.389E-02
1.43059351E-06,-1.378E-02
1.43059663E-06,-1.336E-02
1.43059976E-06,-1.283E-02
1.43060288E-06,-1.241E-02
1.43060601E-06,-1.178E-02
1.43060913E-06,-1.104E-02
1.43061226E-06,-1.020E-02
1.43061538E-06,-9.35E-03
1.43061851E-06,-8.72E-03
1.43062163E-06,-7.77E-03
1.43062476E-06,-6.93E-03
1.43062788E-06,-6.09E-03
1.43063101E-06,-5.35E-03
1.43063413E-06,-4.51E-03
1.43063726E-06,-3.77E-03
1.43064038E-06,-3.14E-03
1.43064351E-06,-2.50E-03
1.43064663E-06,-2.19E-03
1.43064976E-06,-1.56E-03
1.43065288E-06,-1.24E-03
1.43065601E-06,-1.03E-03
1.43065913E-06,-1.03E-03
1.43066226E-06,-1.03E-03
1.43066538E-06,-1.03E-03
1.43066851E-06,-1.24E-03
1.43067163E-06,-1.24E-03
1.43067476E-06,-1.66E-03
1.43067788E-06,-2.08E-03
1.43068101E-06,-2.40E-03
1.43068413E-06,-2.71E-03
1.43068726E-06,-2.93E-03
1.43069038E-06,-3.45E-03
1.43069351E-06,-3.87E-03
1.43069663E-06,-4.40E-03
1.43069976E-06,-4.61E-03
1.43070288E-06,-5.03E-03
1.43070601E-06,-5.35E-03
1.43070913E-06,-5.56E-03
1.43071226E-06,-5.77E-03
1.43071538E-06,-5.88E-03
1.43071851E-06,-5.88E-03
1.43072163E-06,-6.09E-03
1.43072476E-06,-5.98E-03
1.43072788E-06,-5.88E-03
1.43073101E-06,-5.56E-03
1.43073413E-06,-5.45E-03
1.43073726E-06,-5.14E-03
1.43074038E-06,-4.72E-03
1.43074351E-06,-4.61E-03
1.43074663E-06,-4.19E-03
1.43074976E-06,-3.77E-03
1.43075288E-06,-3.24E-03
1.43075601E-06,-2.71E-03
1.43075913E-06,-2.08E-03
1.43076226E-06,-1.66E-03
1.43076538E-06,-1.13E-03
1.43076851E-06,-6.1E-04
1.43077163E-06,-8E-05
1.43077476E-06,4.5E-04
1.43077788E-06,1.08E-03
1.43078101E-06,1.40E-03
1.43078413E-06,2.03E-03
1.43078726E-06,2.55E-03
1.43079038E-06,2.87E-03
1.43079351E-06,3.40E-03
1.43079663E-06,3.82E-03
1.43079976E-06,4.14E-03
1.43080288E-06,4.56E-03
1.43080601E-06,5.08E-03
1.43080913E-06,5.40E-03
1.43081226E-06,5.61E-03
1.43081538E-06,6.03E-03
1.43081851E-06,6.45E-03
1.43082163E-06,6.45E-03
1.43082476E-06,6.66E-03
1.43082788E-06,6.88E-03
1.43083101E-06,6.88E-03
1.43083413E-06,6.77E-03
1.43083726E-06,6.98E-03
1.43084038E-06,6.56E-03
1.43084351E-06,6.35E-03
1.43084663E-06,6.14E-03
1.43084976E-06,5.82E-03
1.43085288E-06,5.19E-03
1.43085601E-06,4.66E-03
1.43085913E-06,4.03E-03
1.43086226E-06,3.29E-03
1.43086538E-06,2.24E-03
1.43086851E-06,1.40E-03
1.43087163E-06,2.4E-04
1.43087476E-06,-6.1E-04
1.43087788E-06,-1.77E-03
1.43088101E-06,-3.03E-03
1.43088413E-06,-4.19E-03
1.43088726E-06,-5.45E-03
1.43089038E-06,-6.61E-03
1.43089351E-06,-7.88E-03
1.43089663E-06,-9.04E-03
1.43089976E-06,-1.009E-02
1.43090288E-06,-1.136E-02
1.43090601E-06,-1.230E-02
1.43090913E-06,-1.325E-02
1.43091226E-06,-1.389E-02
1.43091538E-06,-1.462E-02
1.43091851E-06,-1.526E-02
1.43092163E-06,-1.568E-02
1.43092476E-06,-1.589E-02
1.43092788E-06,-1.599E-02
1.43093101E-06,-1.610E-02
1.43093413E-06,-1.599E-02
1.43093726E-06,-1.568E-02
1.43094038E-06,-1.515E-02
1.43094351E-06,-1.473E-02
1.43094663E-06,-1.410E-02
1.43094976E-06,-1.346E-02
1.43095288E-06,-1.262E-02
1.43095601E-06,-1.188E-02
1.43095913E-06,-1.104E-02
1.43096226E-06,-1.009E-02
1.43096538E-06,-9.25E-03
1.43096851E-06,-8.09E-03
1.43097163E-06,-7.35E-03
1.43097476E-06,-6.72E-03
1.43097788E-06,-5.98E-03
1.43098101E-06,-5.35E-03
1.43098413E-06,-4.72E-03
1.43098726E-06,-4.19E-03
1.43099038E-06,-3.87E-03
1.43099351E-06,-3.98E-03
1.43099663E-06,-3.56E-03
1.43099976E-06,-3.77E-03
1.43100288E-06,-3.98E-03
1.43100601E-06,-4.30E-03
1.43100913E-06,-4.72E-03
1.43101226E-06,-5.03E-03
1.43101538E-06,-5.77E-03
1.43101851E-06,-6.40E-03
1.43102163E-06,-7.14E-03
1.43102476E-06,-7.88E-03
1.43102788E-06,-8.72E-03
1.43103101E-06,-9.56E-03
1.43103413E-06,-1.020E-02
1.43103726E-06,-1.093E-02
1.43104038E-06,-1.178E-02
1.43104351E-06,-1.230E-02
1.43104663E-06,-1.283E-02
1.43104976E-06,-1.325E-02
1.43105288E-06,-1.367E-02
1.43105601E-06,-1.367E-02
1.43105913E-06,-1.399E-02
1.43106226E-06,-1.389E-02
1.43106538E-06,-1.346E-02
1.43106851E-06,-1.325E-02
1.43107163E-06,-1.283E-02
1.43107476E-06,-1.209E-02
1.43107788E-06,-1.136E-02
1.43108101E-06,-1.083E-02
1.43108413E-06,-9.88E-03
1.43108726E-06,-8.93E-03
1.43109038E-06,-8.09E-03
1.43109351E-06,-7.04E-03
1.43109663E-06,-5.98E-03
1.43109976E-06,-5.03E-03
1.43110288E-06,-3.77E-03
1.43110601E-06,-2.71E-03
1.43110913E-06,-1.87E-03
1.43111226E-06,-1.24E-03
1.43111538E-06,-4.0E-04
1.43111851E-06,4.5E-04
1.43112163E-06,8.7E-04
1.43112476E-06,1.18E-03
1.43112788E-06,1.61E-03
1.43113101E-06,1.71E-03
1.43113413E-06,1.92E-03
1.43113726E-06,1.61E-03
1.43114038E-06,1.61E-03
1.43114351E-06,1.40E-03
1.43114663E-06,1.08E-03
1.43114976E-06,4.5E-04
1.43115288E-06,-1.9E-04
1.43115601E-06,-5.0E-04
1.43115913E-06,-1.34E-03
1.43116226E-06,-1.87E-03
1.43116538E-06,-2.71E-03
1.43116851E-06,-3.24E-03
1.43117163E-06,-3.98E-03
1.43117476E-06,-4.61E-03
1.43117788E-06,-5.24E-03
1.43118101E-06,-5.88E-03
1.43118413E-06,-6.30E-03
1.43118726E-06,-6.82E-03
1.43119038E-06,-7.14E-03
1.43119351E-06,-7.46E-03
1.43119663E-06,-7.67E-03
1.43119976E-06,-7.67E-03
1.43120288E-06,-7.67E-03
1.43120601E-06,-7.77E-03
1.43120913E-06,-7.56E-03
1.43121226E-06,-7.56E-03
1.43121538E-06,-7.35E-03
1.43121851E-06,-7.14E-03
1.43122163E-06,-7.04E-03
1.43122476E-06,-6.82E-03
1.43122788E-06,-6.51E-03
1.43123101E-06,-6.19E-03
1.43123413E-06,-6.09E-03
1.43123726E-06,-6.09E-03
1.43124038E-06,-6.09E-03
1.43124351E-06,-5.98E-03
1.43124663E-06,-6.19E-03
1.43124976E-06,-6.30E-03
1.43125288E-06,-6.51E-03
1.43125601E-06,-6.82E-03
1.43125913E-06,-7.46E-03
1.43126226E-06,-7.88E-03
1.43126538E-06,-8.19E-03
1.43126851E-06,-8.93E-03
1.43127163E-06,-9.56E-03
1.43127476E-06,-1.030E-02
1.43127788E-06,-1.083E-02
1.43128101E-06,-1.157E-02
1.43128413E-06,-1.220E-02
1.43128726E-06,-1.273E-02
1.43129038E-06,-1.336E-02
1.43129351E-06,-1.389E-02
1.43129663E-06,-1.431E-02
1.43129976E-06,-1.462E-02
1.43130288E-06,-1.473E-02
1.43130601E-06,-1.494E-02
1.43130913E-06,-1.494E-02
1.43131226E-06,-1.473E-02
1.43131538E-06,-1.441E-02
1.43131851E-06,-1.378E-02
1.43132163E-06,-1.346E-02
1.43132476E-06,-1.273E-02
1.43132788E-06,-1.178E-02
1.43133101E-06,-1.093E-02
1.43133413E-06,-9.78E-03
1.43133726E-06,-8.51E-03
1.43134038E-06,-7.35E-03
1.43134351E-06,-6.19E-03
1.43134663E-06,-4.93E-03
1.43134976E-06,-3.45E-03
1.43135288E-06,-2.29E-03
1.43135601E-06,-1.13E-03
1.43135913E-06,3E-05
1.43136226E-06,1.08E-03
1.43136538E-06,2.13E-03
1.43136851E-06,2.98E-03
1.43137163E-06,3.50E-03
1.43137476E-06,4.14E-03
1.43137788E-06,4.35E-03
1.43138101E-06,4.45E-03
1.43138413E-06,4.66E-03
1.43138726E-06,4.56E-03
1.43139038E-06,4.24E-03
1.43139351E-06,3.61E-03
1.43139663E-06,3.08E-03
1.43139976E-06,2.24E-03
1.43140288E-06,1.40E-03
1.43140601E-06,3.4E-04
1.43140913E-06,-7.1E-04
1.43141226E-06,-1.77E-03
1.43141538E-06,-2.93E-03
1.43141851E-06,-3.98E-03
1.43142163E-06,-5.35E-03
1.43142476E-06,-6.30E-03
1.43142788E-06,-7.46E-03
1.43143101E-06,-8.30E-03
1.43143413E-06,-9.14E-03
1.43143726E-06,-9.88E-03
1.43144038E-06,-1.051E-02
1.43144351E-06,-1.136E-02
1.43144663E-06,-1.157E-02
1.43144976E-06,-1.188E-02
1.43145288E-06,-1.188E-02
1.43145601E-06,-1.188E-02
1.43145913E-06,-1.157E-02
1.43146226E-06,-1.146E-02
1.43146538E-06,-1.104E-02
1.43146851E-06,-1.072E-02
1.43147163E-06,-1.009E-02
1.43147476E-06,-9.46E-03
1.43147788E-06,-8.93E-03
1.43148101E-06,-8.19E-03
1.43148413E-06,-7.46E-03
1.43148726E-06,-6.93E-03
1.43149038E-06,-6.40E-03
1.43149351E-06,-5.67E-03
1.43149663E-06,-5.35E-03
1.43149976E-06,-5.03E-03
1.43150288E-06,-4.72E-03
1.43150601E-06,-4.51E-03
1.43150913E-06,-4.51E-03
1.43151226E-06,-4.61E-03
1.43151538E-06,-4.93E-03
1.43151851E-06,-5.03E-03
1.43152163E-06,-5.67E-03
1.43152476E-06,-5.88E-03
1.43152788E-06,-6.51E-03
1.43153101E-06,-7.25E-03
1.43153413E-06,-7.88E-03
1.43153726E-06,-8.51E-03
1.43154038E-06,-9.25E-03
1.43154351E-06,-1.009E-02
1.43154663E-06,-1.083E-02
1.43154976E-06,-1.136E-02
1.43155288E-06,-1.188E-02
1.43155601E-06,-1.241E-02
1.43155913E-06,-1.294E-02
1.43156226E-06,-1.315E-02
1.43156538E-06,-1.336E-02
1.43156851E-06,-1.357E-02
1.43157163E-06,-1.357E-02
1.43157476E-06,-1.336E-02
1.43157788E-06,-1.315E-02
1.43158101E-06,-1.273E-02
1.43158413E-06,-1.220E-02
1.43158726E-06,-1.157E-02
1.43159038E-06,-1.062E-02
1.43159351E-06,-9.99E-03
1.43159663E-06,-9.25E-03
1.43159976E-06,-8.30E-03
1.43160288E-06,-7.46E-03
1.43160601E-06,-6.72E-03
1.43160913E-06,-5.88E-03
1.43161226E-06,-5.24E-03
1.43161538E-06,-4.40E-03
1.43161851E-06,-3.56E-03
1.43162163E-06,-3.24E-03
1.43162476E-06,-2.82E-03
1.43162788E-06,-2.61E-03
1.43163101E-06,-2.29E-03
1.43163413E-06,-2.19E-03
1.43163726E-06,-2.29E-03
1.43164038E-06,-2.50E-03
1.43164351E-06,-2.93E-03
1.43164663E-06,-3.14E-03
1.43164976E-06,-3.66E-03
1.43165288E-06,-4.51E-03
1.43165601E-06,-5.03E-03
1.43165913E-06,-5.77E-03
1.43166226E-06,-6.51E-03
1.43166538E-06,-7.25E-03
1.43166851E-06,-8.09E-03
1.43167163E-06,-8.51E-03
1.43167476E-06,-9.35E-03
1.43167788E-06,-9.99E-03
1.43168101E-06,-1.051E-02
1.43168413E-06,-1.083E-02
1.43168726E-06,-1.115E-02
1.43169038E-06,-1.146E-02
1.43169351E-06,-1.157E-02
1.43169663E-06,-1.157E-02
1.43169976E-06,-1.146E-02
1.43170288E-06,-1.104E-02
1.43170601E-06,-1.083E-02
1.43170913E-06,-1.030E-02
1.43171226E-06,-9.78E-03
1.43171538E-06,-9.14E-03
1.43171851E-06,-8.51E-03
1.43172163E-06,-7.88E-03
1.43172476E-06,-7.35E-03
1.43172788E-06,-6.30E-03
1.43173101E-06,-5.77E-03
1.43173413E-06,-5.24E-03
1.43173726E-06,-4.61E-03
1.43174038E-06,-4.19E-03
1.43174351E-06,-3.66E-03
1.43174663E-06,-3.45E-03
1.43174976E-06,-3.24E-03
1.43175288E-06,-3.35E-03
1.43175601E-06,-3.45E-03
1.43175913E-06,-3.56E-03
1.43176226E-06,-3.87E-03
1.43176538E-06,-4.40E-03
1.43176851E-06,-4.93E-03
1.43177163E-06,-5.56E-03
1.43177476E-06,-6.51E-03
1.43177788E-06,-7.35E-03
1.43178101E-06,-8.41E-03
1.43178413E-06,-9.35E-03
1.43178726E-06,-1.041E-02
1.43179038E-06,-1.136E-02
1.43179351E-06,-1.252E-02
1.43179663E-06,-1.336E-02
1.43179976E-06,-1.410E-02
1.43180288E-06,-1.504E-02
1.43180601E-06,-1.578E-02
1.43180913E-06,-1.652E-02
1.43181226E-06,-1.673E-02
1.43181538E-06,-1.715E-02
1.43181851E-06,-1.757E-02
1.43182163E-06,-1.768E-02
1.43182476E-06,-1.747E-02
1.43182788E-06,-1.736E-02
1.43183101E-06,-1.715E-02
1.43183413E-06,-1.684E-02
1.43183726E-06,-1.599E-02
1.43184038E-06,-1.547E-02
1.43184351E-06,-1.473E-02
1.43184663E-06,-1.399E-02
1.43184976E-06,-1.304E-02
1.43185288E-06,-1.220E-02
1.43185601E-06,-1.136E-02
1.43185913E-06,-1.062E-02
1.43186226E-06,-9.67E-03
1.43186538E-06,-8.72E-03
1.43186851E-06,-7.98E-03
1.43187163E-06,-7.25E-03
1.43187476E-06,-6.72E-03
1.43187788E-06,-6.09E-03
1.43188101E-06,-5.67E-03
1.43188413E-06,-5.45E-03
1.43188726E-06,-5.14E-03
1.43189038E-06,-4.93E-03
1.43189351E-06,-5.14E-03
1.43189663E-06,-5.14E-03
1.43189976E-06,-5.35E-03
1.43190288E-06,-5.56E-03
1.43190601E-06,-5.88E-03
1.43190913E-06,-6.19E-03
1.43191226E-06,-6.82E-03
1.43191538E-06,-7.35E-03
1.43191851E-06,-7.88E-03
1.43192163E-06,-8.51E-03
1.43192476E-06,-8.93E-03
1.43192788E-06,-9.46E-03
1.43193101E-06,-9.99E-03
1.43193413E-06,-1.051E-02
1.43193726E-06,-1.104E-02
1.43194038E-06,-1.125E-02
1.43194351E-06,-1.178E-02
1.43194663E-06,-1.209E-02
1.43194976E-06,-1.220E-02
1.43195288E-06,-1.230E-02
1.43195601E-06,-1.241E-02
1.43195913E-06,-1.252E-02
1.43196226E-06,-1.241E-02
1.43196538E-06,-1.241E-02
1.43196851E-06,-1.252E-02
1.43197163E-06,-1.241E-02
1.43197476E-06,-1.241E-02
1.43197788E-06,-1.241E-02
1.43198101E-06,-1.230E-02
1.43198413E-06,-1.220E-02
1.43198726E-06,-1.230E-02
1.43199038E-06,-1.241E-02
1.43199351E-06,-1.252E-02
1.43199663E-06,-1.241E-02
1.43199976E-06,-1.273E-02
1.43200288E-06,-1.273E-02
1.43200601E-06,-1.304E-02
1.43200913E-06,-1.325E-02
1.43201226E-06,-1.346E-02
1.43201538E-06,-1.389E-02
1.43201851E-06,-1.410E-02
1.43202163E-06,-1.462E-02
1.43202476E-06,-1.483E-02
1.43202788E-06,-1.504E-02
1.43203101E-06,-1.557E-02
1.43203413E-06,-1.578E-02
1.43203726E-06,-1.599E-02
1.43204038E-06,-1.610E-02
1.43204351E-06,-1.620E-02
1.43204663E-06,-1.610E-02
1.43204976E-06,-1.610E-02
1.43205288E-06,-1.599E-02
1.43205601E-06,-1.557E-02
1.43205913E-06,-1.526E-02
1.43206226E-06,-1.494E-02
1.43206538E-06,-1.420E-02
1.43206851E-06,-1.325E-02
1.43207163E-06,-1.273E-02
1.43207476E-06,-1.178E-02
1.43207788E-06,-1.072E-02
1.43208101E-06,-9.67E-03
1.43208413E-06,-8.72E-03
1.43208726E-06,-7.56E-03
1.43209038E-06,-6.51E-03
1.43209351E-06,-5.14E-03
1.43209663E-06,-3.98E-03
1.43209976E-06,-3.03E-03
1.43210288E-06,-1.66E-03
1.43210601E-06,-7.1E-04
1.43210913E-06,5.5E-04
1.43211226E-06,1.29E-03
1.43211538E-06,2.24E-03
1.43211851E-06,3.08E-03
1.43212163E-06,3.61E-03
1.43212476E-06,4.24E-03
1.43212788E-06,4.56E-03
1.43213101E-06,4.98E-03
1.43213413E-06,5.08E-03
1.43213726E-06,5.40E-03
1.43214038E-06,5.29E-03
1.43214351E-06,5.29E-03
1.43214663E-06,5.08E-03
1.43214976E-06,4.66E-03
1.43215288E-06,4.56E-03
1.43215601E-06,4.03E-03
1.43215913E-06,3.40E-03
1.43216226E-06,2.98E-03
1.43216538E-06,2.34E-03
1.43216851E-06,1.71E-03
1.43217163E-06,1.08E-03
1.43217476E-06,5.5E-04
1.43217788E-06,1.3E-04
1.43218101E-06,-5.0E-04
1.43218413E-06,-1.03E-03
1.43218726E-06,-1.66E-03
1.43219038E-06,-1.98E-03
1.43219351E-06,-2.40E-03
1.43219663E-06,-2.71E-03
1.43219976E-06,-2.93E-03
1.43220288E-06,-3.24E-03
1.43220601E-06,-3.35E-03
1.43220913E-06,-3.35E-03
1.43221226E-06,-3.35E-03
1.43221538E-06,-3.56E-03
1.43221851E-06,-3.35E-03
1.43222163E-06,-3.14E-03
1.43222476E-06,-2.93E-03
1.43222788E-06,-2.93E-03
1.43223101E-06,-2.61E-03
1.43223413E-06,-2.29E-03
1.43223726E-06,-1.77E-03
1.43224038E-06,-1.56E-03
1.43224351E-06,-1.03E-03
1.43224663E-06,-6.1E-04
1.43224976E-06,-2.9E-04
1.43225288E-06,1.3E-04
1.43225601E-06,4.5E-04
1.43225913E-06,9.7E-04
1.43226226E-06,1.40E-03
1.43226538E-06,1.50E-03
1.43226851E-06,1.92E-03
1.43227163E-06,2.24E-03
1.43227476E-06,2.55E-03
1.43227788E-06,2.87E-03
1.43228101E-06,2.98E-03
1.43228413E-06,3.08E-03
1.43228726E-06,3.29E-03
1.43229038E-06,3.40E-03
1.43229351E-06,3.40E-03
1.43229663E-06,3.50E-03
1.43229976E-06,3.50E-03
1.43230288E-06,3.50E-03
1.43230601E-06,3.40E-03
1.43230913E-06,3.08E-03
1.43231226E-06,2.87E-03
1.43231538E-06,2.77E-03
1.43231851E-06,2.45E-03
1.43232163E-06,2.45E-03
1.43232476E-06,1.92E-03
1.43232788E-06,1.61E-03
1.43233101E-06,1.40E-03
1.43233413E-06,1.18E-03
1.43233726E-06,9.7E-04
1.43234038E-06,6.6E-04
1.43234351E-06,4.5E-04
1.43234663E-06,1.3E-04
1.43234976E-06,3E-05
1.43235288E-06,-8E-05
1.43235601E-06,-8E-05
1.43235913E-06,3E-05
1.43236226E-06,-8E-05
1.43236538E-06,1.3E-04
1.43236851E-06,4.5E-04
1.43237163E-06,6.6E-04
1.43237476E-06,8.7E-04
1.43237788E-06,1.40E-03
1.43238101E-06,1.82E-03
1.43238413E-06,2.55E-03
1.43238726E-06,3.08E-03
1.43239038E-06,3.82E-03
1.43239351E-06,4.56E-03
1.43239663E-06,5.29E-03
1.43239976E-06,6.03E-03
1.43240288E-06,6.88E-03
1.43240601E-06,7.51E-03
1.43240913E-06,8.56E-03
1.43241226E-06,9.19E-03
1.43241538E-06,9.83E-03
1.43241851E-06,1.067E-02
1.43242163E-06,1.130E-02
1.43242476E-06,1.162E-02
1.43242788E-06,1.214E-02
1.43243101E-06,1.246E-02
1.43243413E-06,1.267E-02
1.43243726E-06,1.267E-02
1.43244038E-06,1.267E-02
1.43244351E-06,1.257E-02
1.43244663E-06,1.225E-02
1.43244976E-06,1.193E-02
1.43245288E-06,1.130E-02
1.43245601E-06,1.067E-02
1.43245913E-06,1.004E-02
1.43246226E-06,8.98E-03
1.43246538E-06,8.14E-03
1.43246851E-06,7.09E-03
1.43247163E-06,5.93E-03
1.43247476E-06,4.66E-03
1.43247788E-06,3.50E-03
1.43248101E-06,2.34E-03
1.43248413E-06,1.08E-03
1.43248726E-06,3E-05
1.43249038E-06,-1.03E-03
1.43249351E-06,-2.19E-03
1.43249663E-06,-3.03E-03
1.43249976E-06,-3.87E-03
1.43250288E-06,-4.61E-03
1.43250601E-06,-5.35E-03
1.43250913E-06,-5.88E-03
1.43251226E-06,-6.30E-03
1.43251538E-06,-6.40E-03
1.43251851E-06,-6.61E-03
1.43252163E-06,-6.61E-03
1.43252476E-06,-6.40E-03
1.43252788E-06,-6.19E-03
1.43253101E-06,-5.67E-03
1.43253413E-06,-5.14E-03
1.43253726E-06,-4.61E-03
1.43254038E-06,-3.87E-03
1.43254351E-06,-3.35E-03
1.43254663E-06,-2.19E-03
1.43254976E-06,-1.34E-03
1.43255288E-06,-7.1E-04
1.43255601E-06,2.4E-04
1.43255913E-06,1.08E-03
1.43256226E-06,1.92E-03
1.43256538E-06,2.87E-03
1.43256851E-06,3.61E-03
1.43257163E-06,4.24E-03
1.43257476E-06,4.66E-03
1.43257788E-06,5.51E-03
1.43258101E-06,5.61E-03
1.43258413E-06,6.24E-03
1.43258726E-06,6.35E-03
1.43259038E-06,6.35E-03
1.43259351E-06,6.56E-03
1.43259663E-06,6.35E-03
1.43259976E-06,6.24E-03
1.43260288E-06,5.93E-03
1.43260601E-06,5.72E-03
1.43260913E-06,5.29E-03
1.43261226E-06,4.66E-03
1.43261538E-06,4.24E-03
1.43261851E-06,3.61E-03
1.43262163E-06,3.29E-03
1.43262476E-06,2.66E-03
1.43262788E-06,2.03E-03
1.43263101E-06,1.61E-03
1.43263413E-06,7.6E-04
1.43263726E-06,3.4E-04
1.43264038E-06,-8E-05
1.43264351E-06,-6.1E-04
1.43264663E-06,-1.13E-03
1.43264976E-06,-1.45E-03
1.43265288E-06,-1.87E-03
1.43265601E-06,-2.08E-03
1.43265913E-06,-2.61E-03
1.43266226E-06,-2.93E-03
1.43266538E-06,-2.82E-03
1.43266851E-06,-3.03E-03
1.43267163E-06,-3.45E-03
1.43267476E-06,-3.35E-03
1.43267788E-06,-3.45E-03
1.43268101E-06,-3.45E-03
1.43268413E-06,-3.66E-03
1.43268726E-06,-3.77E-03
1.43269038E-06,-3.87E-03
1.43269351E-06,-3.87E-03
1.43269663E-06,-3.87E-03
1.43269976E-06,-4.08E-03
1.43270288E-06,-4.08E-03
1.43270601E-06,-4.08E-03
1.43270913E-06,-4.19E-03
1.43271226E-06,-4.51E-03
1.43271538E-06,-4.51E-03
1.43271851E-06,-4.51E-03
1.43272163E-06,-4.72E-03
1.43272476E-06,-4.72E-03
1.43272788E-06,-4.82E-03
1.43273101E-06,-4.93E-03
1.43273413E-06,-5.14E-03
1.43273726E-06,-5.03E-03
1.43274038E-06,-5.14E-03
1.43274351E-06,-5.14E-03
1.43274663E-06,-5.24E-03
1.43274976E-06,-5.24E-03
1.43275288E-06,-5.45E-03
1.43275601E-06,-5.24E-03
1.43275913E-06,-5.24E-03
1.43276226E-06,-5.35E-03
1.43276538E-06,-5.35E-03
1.43276851E-06,-5.35E-03
1.43277163E-06,-5.24E-03
1.43277476E-06,-5.14E-03
1.43277788E-06,-5.14E-03
1.43278101E-06,-5.24E-03
1.43278413E-06,-5.45E-03
1.43278726E-06,-5.67E-03
1.43279038E-06,-5.67E-03
1.43279351E-06,-5.98E-03
1.43279663E-06,-6.30E-03
1.43279976E-06,-6.61E-03
1.43280288E-06,-6.82E-03
1.43280601E-06,-7.46E-03
1.43280913E-06,-7.88E-03
1.43281226E-06,-8.19E-03
1.43281538E-06,-8.62E-03
1.43281851E-06,-9.04E-03
1.43282163E-06,-9.67E-03
1.43282476E-06,-9.99E-03
1.43282788E-06,-1.051E-02
1.43283101E-06,-1.083E-02
1.43283413E-06,-1.157E-02
1.43283726E-06,-1.157E-02
1.43284038E-06,-1.188E-02
1.43284351E-06,-1.209E-02
1.43284663E-06,-1.241E-02
1.43284976E-06,-1.241E-02
1.43285288E-06,-1.241E-02
1.43285601E-06,-1.241E-02
1.43285913E-06,-1.220E-02
1.43286226E-06,-1.199E-02
1.43286538E-06,-1.157E-02
1.43286851E-06,-1.115E-02
1.43287163E-06,-1.072E-02
1.43287476E-06,-1.009E-02
1.43287788E-06,-9.46E-03
1.43288101E-06,-8.83E-03
1.43288413E-06,-8.09E-03
1.43288726E-06,-7.56E-03
1.43289038E-06,-6.72E-03
1.43289351E-06,-6.09E-03
1.43289663E-06,-5.35E-03
1.43289976E-06,-4.82E-03
1.43290288E-06,-4.08E-03
1.43290601E-06,-3.87E-03
1.43290913E-06,-3.45E-03
1.43291226E-06,-3.14E-03
1.43291538E-06,-2.82E-03
1.43291851E-06,-2.61E-03
1.43292163E-06,-2.61E-03
1.43292476E-06,-2.71E-03
1.43292788E-06,-2.71E-03
1.43293101E-06,-3.14E-03
1.43293413E-06,-3.56E-03
1.43293726E-06,-4.08E-03
1.43294038E-06,-4.51E-03
1.43294351E-06,-5.14E-03
1.43294663E-06,-5.88E-03
1.43294976E-06,-6.93E-03
1.43295288E-06,-7.67E-03
1.43295601E-06,-8.51E-03
1.43295913E-06,-9.35E-03
1.43296226E-06,-1.009E-02
1.43296538E-06,-1.093E-02
1.43296851E-06,-1.178E-02
1.43297163E-06,-1.230E-02
1.43297476E-06,-1.315E-02
1.43297788E-06,-1.367E-02
1.43298101E-06,-1.410E-02
1.43298413E-06,-1.462E-02
1.43298726E-06,-1.504E-02
1.43299038E-06,-1.536E-02
1.43299351E-06,-1.557E-02
1.43299663E-06,-1.557E-02
1.43299976E-06,-1.568E-02
1.43300288E-06,-1.568E-02
1.43300601E-06,-1.568E-02
1.43300913E-06,-1.557E-02
1.43301226E-06,-1.536E-02
1.43301538E-06,-1.515E-02
1.43301851E-06,-1.483E-02
1.43302163E-06,-1.462E-02
1.43302476E-06,-1.410E-02
1.43302788E-06,-1.399E-02
1.43303101E-06,-1.346E-02
1.43303413E-06,-1.315E-02
1.43303726E-06,-1.283E-02
1.43304038E-06,-1.241E-02
1.43304351E-06,-1.209E-02
1.43304663E-06,-1.178E-02
1.43304976E-06,-1.136E-02
1.43305288E-06,-1.125E-02
1.43305601E-06,-1.083E-02
1.43305913E-06,-1.051E-02
1.43306226E-06,-1.030E-02
1.43306538E-06,-9.88E-03
1.43306851E-06,-9.88E-03
1.43307163E-06,-9.35E-03
1.43307476E-06,-9.04E-03
1.43307788E-06,-8.62E-03
1.43308101E-06,-8.41E-03
1.43308413E-06,-7.77E-03
1.43308726E-06,-7.56E-03
1.43309038E-06,-7.25E-03
1.43309351E-06,-6.61E-03
1.43309663E-06,-6.40E-03
1.43309976E-06,-5.88E-03
1.43310288E-06,-5.35E-03
1.43310601E-06,-5.03E-03
1.43310913E-06,-4.40E-03
1.43311226E-06,-4.08E-03
1.43311538E-06,-3.66E-03
1.43311851E-06,-3.35E-03
1.43312163E-06,-2.82E-03
1.43312476E-06,-2.40E-03
1.43312788E-06,-2.29E-03
1.43313101E-06,-1.87E-03
1.43313413E-06,-1.77E-03
1.43313726E-06,-1.34E-03
1.43314038E-06,-1.24E-03
1.43314351E-06,-1.24E-03
1.43314663E-06,-1.03E-03
1.43314976E-06,-1.03E-03
1.43315288E-06,-1.03E-03
1.43315601E-06,-1.24E-03
1.43315913E-06,-1.34E-03
1.43316226E-06,-1.66E-03
1.43316538E-06,-1.77E-03
1.43316851E-06,-1.98E-03
1.43317163E-06,-1.98E-03
1.43317476E-06,-2.19E-03
1.43317788E-06,-2.40E-03
1.43318101E-06,-2.71E-03
1.43318413E-06,-2.93E-03
1.43318726E-06,-3.03E-03
1.43319038E-06,-3.24E-03
1.43319351E-06,-3.56E-03
1.43319663E-06,-3.66E-03
1.43319976E-06,-3.66E-03
1.43320288E-06,-3.77E-03
1.43320601E-06,-3.56E-03
1.43320913E-06,-3.87E-03
1.43321226E-06,-3.77E-03
1.43321538E-06,-3.56E-03
1.43321851E-06,-3.56E-03
1.43322163E-06,-3.45E-03
1.43322476E-06,-3.24E-03
1.43322788E-06,-3.14E-03
1.43323101E-06,-3.03E-03
1.43323413E-06,-2.93E-03
1.43323726E-06,-2.61E-03
1.43324038E-06,-2.61E-03
1.43324351E-06,-2.61E-03
1.43324663E-06,-2.29E-03
1.43324976E-06,-2.29E-03
1.43325288E-06,-2.40E-03
1.43325601E-06,-2.29E-03
1.43325913E-06,-1.98E-03
1.43326226E-06,-2.19E-03
1.43326538E-06,-2.19E-03
1.43326851E-06,-2.29E-03
1.43327163E-06,-2.50E-03
1.43327476E-06,-2.50E-03
1.43327788E-06,-2.50E-03
1.43328101E-06,-2.71E-03
1.43328413E-06,-2.82E-03
1.43328726E-06,-3.03E-03
1.43329038E-06,-3.14E-03
1.43329351E-06,-3.03E-03
1.43329663E-06,-3.14E-03
1.43329976E-06,-3.14E-03
1.43330288E-06,-3.45E-03
1.43330601E-06,-3.35E-03
1.43330913E-06,-3.35E-03
1.43331226E-06,-3.45E-03
1.43331538E-06,-3.35E-03
1.43331851E-06,-3.45E-03
1.43332163E-06,-3.24E-03
1.43332476E-06,-3.35E-03
1.43332788E-06,-3.24E-03
1.43333101E-06,-3.24E-03
1.43333413E-06,-3.24E-03
1.43333726E-06,-3.03E-03
1.43334038E-06,-3.14E-03
1.43334351E-06,-3.14E-03
1.43334663E-06,-3.24E-03
1.43334976E-06,-3.24E-03
1.43335288E-06,-3.35E-03
1.43335601E-06,-3.56E-03
1.43335913E-06,-3.66E-03
1.43336226E-06,-3.98E-03
1.43336538E-06,-4.19E-03
1.43336851E-06,-4.61E-03
1.43337163E-06,-5.14E-03
1.43337476E-06,-5.56E-03
1.43337788E-06,-5.98E-03
1.43338101E-06,-6.72E-03
1.43338413E-06,-7.14E-03
1.43338726E-06,-7.98E-03
1.43339038E-06,-8.51E-03
1.43339351E-06,-9.35E-03
1.43339663E-06,-1.009E-02
1.43339976E-06,-1.072E-02
1.43340288E-06,-1.136E-02
1.43340601E-06,-1.199E-02
1.43340913E-06,-1.273E-02
1.43341226E-06,-1.336E-02
1.43341538E-06,-1.389E-02
1.43341851E-06,-1.462E-02
1.43342163E-06,-1.504E-02
1.43342476E-06,-1.568E-02
1.43342788E-06,-1.599E-02
1.43343101E-06,-1.620E-02
1.43343413E-06,-1.631E-02
1.43343726E-06,-1.663E-02
1.43344038E-06,-1.684E-02
1.43344351E-06,-1.684E-02
1.43344663E-06,-1.694E-02
1.43344976E-06,-1.684E-02
1.43345288E-06,-1.663E-02
1.43345601E-06,-1.663E-02
1.43345913E-06,-1.641E-02
1.43346226E-06,-1.620E-02
1.43346538E-06,-1.589E-02
1.43346851E-06,-1.568E-02
1.43347163E-06,-1.536E-02
1.43347476E-06,-1.494E-02
1.43347788E-06,-1.462E-02
1.43348101E-06,-1.441E-02
1.43348413E-06,-1.431E-02
1.43348726E-06,-1.410E-02
1.43349038E-06,-1.399E-02
1.43349351E-06,-1.378E-02
1.43349663E-06,-1.367E-02
1.43349976E-06,-1.357E-02
1.43350288E-06,-1.357E-02
1.43350601E-06,-1.378E-02
1.43350913E-06,-1.357E-02
1.43351226E-06,-1.367E-02
1.43351538E-06,-1.389E-02
1.43351851E-06,-1.389E-02
1.43352163E-06,-1.420E-02
1.43352476E-06,-1.420E-02
1.43352788E-06,-1.462E-02
1.43353101E-06,-1.504E-02
1.43353413E-06,-1.515E-02
1.43353726E-06,-1.568E-02
1.43354038E-06,-1.589E-02
1.43354351E-06,-1.610E-02
1.43354663E-06,-1.641E-02
1.43354976E-06,-1.673E-02
1.43355288E-06,-1.684E-02
1.43355601E-06,-1.705E-02
1.43355913E-06,-1.726E-02
1.43356226E-06,-1.747E-02
1.43356538E-06,-1.768E-02
1.43356851E-06,-1.768E-02
1.43357163E-06,-1.789E-02
1.43357476E-06,-1.778E-02
1.43357788E-06,-1.789E-02
1.43358101E-06,-1.789E-02
1.43358413E-06,-1.789E-02
1.43358726E-06,-1.778E-02
1.43359038E-06,-1.778E-02
1.43359351E-06,-1.757E-02
1.43359663E-06,-1.736E-02
1.43359976E-06,-1.726E-02
1.43360288E-06,-1.684E-02
1.43360601E-06,-1.663E-02
1.43360913E-06,-1.641E-02
1.43361226E-06,-1.620E-02
1.43361538E-06,-1.599E-02
1.43361851E-06,-1.557E-02
1.43362163E-06,-1.536E-02
1.43362476E-06,-1.504E-02
1.43362788E-06,-1.462E-02
1.43363101E-06,-1.420E-02
1.43363413E-06,-1.389E-02
1.43363726E-06,-1.357E-02
1.43364038E-06,-1.315E-02
1.43364351E-06,-1.262E-02
1.43364663E-06,-1.230E-02
1.43364976E-06,-1.178E-02
1.43365288E-06,-1.125E-02
1.43365601E-06,-1.083E-02
1.43365913E-06,-1.041E-02
1.43366226E-06,-9.88E-03
1.43366538E-06,-9.56E-03
1.43366851E-06,-9.04E-03
1.43367163E-06,-8.62E-03
1.43367476E-06,-8.09E-03
1.43367788E-06,-7.56E-03
1.43368101E-06,-7.14E-03
1.43368413E-06,-6.61E-03
1.43368726E-06,-6.40E-03
1.43369038E-06,-5.98E-03
1.43369351E-06,-5.67E-03
1.43369663E-06,-5.35E-03
1.43369976E-06,-5.03E-03
1.43370288E-06,-4.82E-03
1.43370601E-06,-4.61E-03
1.43370913E-06,-4.51E-03
1.43371226E-06,-4.30E-03
1.43371538E-06,-4.08E-03
1.43371851E-06,-4.30E-03
1.43372163E-06,-4.30E-03
1.43372476E-06,-4.30E-03
1.43372788E-06,-4.40E-03
1.43373101E-06,-4.61E-03
1.43373413E-06,-4.61E-03
1.43373726E-06,-4.82E-03
1.43374038E-06,-5.03E-03
1.43374351E-06,-5.14E-03
1.43374663E-06,-5.35E-03
1.43374976E-06,-5.45E-03
1.43375288E-06,-5.56E-03
1.43375601E-06,-5.67E-03
1.43375913E-06,-5.98E-03
1.43376226E-06,-5.98E-03
1.43376538E-06,-5.98E-03
1.43376851E-06,-6.19E-03
1.43377163E-06,-6.09E-03
1.43377476E-06,-5.98E-03
1.43377788E-06,-5.77E-03
1.43378101E-06,-5.77E-03
1.43378413E-06,-5.56E-03
1.43378726E-06,-5.35E-03
1.43379038E-06,-4.93E-03
1.43379351E-06,-4.72E-03
1.43379663E-06,-4.40E-03
1.43379976E-06,-4.08E-03
1.43380288E-06,-3.98E-03
1.43380601E-06,-3.56E-03
1.43380913E-06,-3.03E-03
1.43381226E-06,-2.61E-03
1.43381538E-06,-2.19E-03
1.43381851E-06,-2.29E-03
1.43382163E-06,-1.77E-03
1.43382476E-06,-1.34E-03
1.43382788E-06,-1.13E-03
1.43383101E-06,-1.03E-03
1.43383413E-06,-7.1E-04
1.43383726E-06,-7.1E-04
1.43384038E-06,-4.0E-04
1.43384351E-06,-5.0E-04
1.43384663E-06,-4.0E-04
1.43384976E-06,-2.9E-04
1.43385288E-06,-2.9E-04
1.43385601E-06,-2.9E-04
1.43385913E-06,-1.9E-04
1.43386226E-06,-8E-05
1.43386538E-06,-8E-05
1.43386851E-06,-8E-05
1.43387163E-06,1.3E-04
1.43387476E-06,1.3E-04
1.43387788E-06,3.4E-04
1.43388101E-06,4.5E-04
1.43388413E-06,6.6E-04
1.43388726E-06,1.08E-03
1.43389038E-06,1.40E-03
1.43389351E-06,1.82E-03
1.43389663E-06,2.24E-03
1.43389976E-06,2.66E-03
1.43390288E-06,3.19E-03
1.43390601E-06,3.92E-03
1.43390913E-06,4.45E-03
1.43391226E-06,4.98E-03
1.43391538E-06,5.82E-03
1.43391851E-06,6.45E-03
1.43392163E-06,6.88E-03
1.43392476E-06,7.72E-03
1.43392788E-06,8.25E-03
1.43393101E-06,8.98E-03
1.43393413E-06,9.62E-03
1.43393726E-06,1.004E-02
1.43394038E-06,1.046E-02
1.43394351E-06,1.088E-02
1.43394663E-06,1.088E-02
1.43394976E-06,1.120E-02
1.43395288E-06,1.120E-02
1.43395601E-06,1.109E-02
1.43395913E-06,1.099E-02
1.43396226E-06,1.056E-02
1.43396538E-06,1.035E-02
1.43396851E-06,9.93E-03
1.43397163E-06,9.09E-03
1.43397476E-06,8.35E-03
1.43397788E-06,7.61E-03
1.43398101E-06,6.88E-03
1.43398413E-06,5.93E-03
1.43398726E-06,5.08E-03
1.43399038E-06,4.03E-03
1.43399351E-06,3.08E-03
1.43399663E-06,2.13E-03
1.43399976E-06,1.08E-03
1.43400288E-06,3.4E-04
1.43400601E-06,-6.1E-04
1.43400913E-06,-1.34E-03
1.43401226E-06,-2.19E-03
1.43401538E-06,-2.82E-03
1.43401851E-06,-3.35E-03
1.43402163E-06,-3.77E-03
1.43402476E-06,-4.08E-03
1.43402788E-06,-4.30E-03
1.43403101E-06,-4.51E-03
1.43403413E-06,-4.40E-03
1.43403726E-06,-4.30E-03
1.43404038E-06,-4.08E-03
1.43404351E-06,-3.87E-03
1.43404663E-06,-3.56E-03
1.43404976E-06,-2.93E-03
1.43405288E-06,-2.40E-03
1.43405601E-06,-1.98E-03
1.43405913E-06,-1.45E-03
1.43406226E-06,-8.2E-04
1.43406538E-06,-1.9E-04
1.43406851E-06,5.5E-04
1.43407163E-06,1.18E-03
1.43407476E-06,1.82E-03
1.43407788E-06,2.34E-03
1.43408101E-06,2.77E-03
1.43408413E-06,3.50E-03
1.43408726E-06,3.92E-03
1.43409038E-06,4.45E-03
1.43409351E-06,4.77E-03
1.43409663E-06,5.19E-03
1.43409976E-06,5.51E-03
1.43410288E-06,5.72E-03
1.43410601E-06,5.82E-03
1.43410913E-06,5.93E-03
1.43411226E-06,6.14E-03
1.43411538E-06,6.03E-03
1.43411851E-06,6.24E-03
1.43412163E-06,6.03E-03
1.43412476E-06,6.14E-03
1.43412788E-06,5.82E-03
1.43413101E-06,5.72E-03
1.43413413E-06,5.72E-03
1.43413726E-06,5.51E-03
1.43414038E-06,5.40E-03
1.43414351E-06,5.19E-03
1.43414663E-06,5.08E-03
1.43414976E-06,4.98E-03
1.43415288E-06,4.87E-03
1.43415601E-06,4.66E-03
1.43415913E-06,4.45E-03
1.43416226E-06,4.24E-03
1.43416538E-06,4.24E-03
1.43416851E-06,4.03E-03
1.43417163E-06,3.92E-03
1.43417476E-06,3.92E-03
1.43417788E-06,3.82E-03
1.43418101E-06,3.61E-03
1.43418413E-06,3.61E-03
1.43418726E-06,3.40E-03
1.43419038E-06,2.98E-03
1.43419351E-06,2.77E-03
1.43419663E-06,2.55E-03
1.43419976E-06,2.55E-03
1.43420288E-06,2.34E-03
1.43420601E-06,2.13E-03
1.43420913E-06,1.82E-03
1.43421226E-06,1.61E-03
1.43421538E-06,1.18E-03
1.43421851E-06,1.08E-03
1.43422163E-06,6.6E-04
1.43422476E-06,3E-05
1.43422788E-06,-4.0E-04
1.43423101E-06,-7.1E-04
1.43423413E-06,-1.13E-03
1.43423726E-06,-1.56E-03
1.43424038E-06,-2.08E-03
1.43424351E-06,-2.50E-03
1.43424663E-06,-3.03E-03
1.43424976E-06,-3.66E-03
1.43425288E-06,-4.19E-03
1.43425601E-06,-4.93E-03
1.43425913E-06,-5.45E-03
1.43426226E-06,-5.98E-03
1.43426538E-06,-6.51E-03
1.43426851E-06,-7.14E-03
1.43427163E-06,-7.77E-03
1.43427476E-06,-8.30E-03
1.43427788E-06,-8.72E-03
1.43428101E-06,-9.46E-03
1.43428413E-06,-9.99E-03
1.43428726E-06,-1.051E-02
1.43429038E-06,-1.093E-02
1.43429351E-06,-1.136E-02
1.43429663E-06,-1.178E-02
1.43429976E-06,-1.230E-02
1.43430288E-06,-1.262E-02
1.43430601E-06,-1.304E-02
1.43430913E-06,-1.315E-02
1.43431226E-06,-1.346E-02
1.43431538E-06,-1.367E-02
1.43431851E-06,-1.378E-02
1.43432163E-06,-1.389E-02
1.43432476E-06,-1.378E-02
1.43432788E-06,-1.389E-02
1.43433101E-06,-1.367E-02
1.43433413E-06,-1.357E-02
1.43433726E-06,-1.336E-02
1.43434038E-06,-1.336E-02
1.43434351E-06,-1.304E-02
1.43434663E-06,-1.283E-02
1.43434976E-06,-1.262E-02
1.43435288E-06,-1.241E-02
1.43435601E-06,-1.209E-02
1.43435913E-06,-1.188E-02
1.43436226E-06,-1.157E-02
1.43436538E-06,-1.136E-02
1.43436851E-06,-1.125E-02
1.43437163E-06,-1.093E-02
1.43437476E-06,-1.062E-02
1.43437788E-06,-1.051E-02
1.43438101E-06,-1.041E-02
1.43438413E-06,-1.020E-02
1.43438726E-06,-1.020E-02
1.43439038E-06,-1.009E-02
1.43439351E-06,-1.009E-02
1.43439663E-06,-1.020E-02
1.43439976E-06,-1.009E-02
1.43440288E-06,-1.030E-02
1.43440601E-06,-1.041E-02
1.43440913E-06,-1.051E-02
1.43441226E-06,-1.072E-02
1.43441538E-06,-1.083E-02
1.43441851E-06,-1.104E-02
1.43442163E-06,-1.136E-02
1.43442476E-06,-1.146E-02
1.43442788E-06,-1.157E-02
1.43443101E-06,-1.178E-02
1.43443413E-06,-1.220E-02
1.43443726E-06,-1.241E-02
1.43444038E-06,-1.262E-02
1.43444351E-06,-1.252E-02
1.43444663E-06,-1.294E-02
1.43444976E-06,-1.304E-02
1.43445288E-06,-1.315E-02
1.43445601E-06,-1.315E-02
1.43445913E-06,-1.315E-02
1.43446226E-06,-1.315E-02
1.43446538E-06,-1.336E-02
1.43446851E-06,-1.315E-02
1.43447163E-06,-1.294E-02
1.43447476E-06,-1.283E-02
1.43447788E-06,-1.273E-02
1.43448101E-06,-1.252E-02
1.43448413E-06,-1.252E-02
1.43448726E-06,-1.209E-02
1.43449038E-06,-1.167E-02
1.43449351E-06,-1.136E-02
1.43449663E-06,-1.104E-02
1.43449976E-06,-1.083E-02
1.43450288E-06,-1.041E-02
1.43450601E-06,-9.88E-03
1.43450913E-06,-9.35E-03
1.43451226E-06,-8.93E-03
1.43451538E-06,-8.30E-03
1.43451851E-06,-7.77E-03
1.43452163E-06,-7.14E-03
1.43452476E-06,-6.61E-03
1.43452788E-06,-6.30E-03
1.43453101E-06,-5.56E-03
1.43453413E-06,-5.03E-03
1.43453726E-06,-4.82E-03
1.43454038E-06,-4.19E-03
1.43454351E-06,-3.87E-03
1.43454663E-06,-3.66E-03
1.43454976E-06,-3.45E-03
1.43455288E-06,-3.03E-03
1.43455601E-06,-2.93E-03
1.43455913E-06,-2.71E-03
1.43456226E-06,-2.71E-03
1.43456538E-06,-2.71E-03
1.43456851E-06,-2.82E-03
1.43457163E-06,-3.03E-03
1.43457476E-06,-3.35E-03
1.43457788E-06,-3.66E-03
1.43458101E-06,-3.98E-03
1.43458413E-06,-4.40E-03
1.43458726E-06,-4.93E-03
1.43459038E-06,-5.45E-03
1.43459351E-06,-5.77E-03
1.43459663E-06,-6.61E-03
1.43459976E-06,-7.04E-03
1.43460288E-06,-7.56E-03
1.43460601E-06,-8.09E-03
1.43460913E-06,-8.83E-03
1.43461226E-06,-9.35E-03
1.43461538E-06,-9.88E-03
1.43461851E-06,-1.009E-02
1.43462163E-06,-1.083E-02
1.43462476E-06,-1.115E-02
1.43462788E-06,-1.136E-02
1.43463101E-06,-1.167E-02
1.43463413E-06,-1.209E-02
1.43463726E-06,-1.209E-02
1.43464038E-06,-1.230E-02
1.43464351E-06,-1.241E-02
1.43464663E-06,-1.241E-02
1.43464976E-06,-1.241E-02
1.43465288E-06,-1.241E-02
1.43465601E-06,-1.230E-02
1.43465913E-06,-1.220E-02
1.43466226E-06,-1.199E-02
1.43466538E-06,-1.199E-02
1.43466851E-06,-1.167E-02
1.43467163E-06,-1.178E-02
1.43467476E-06,-1.146E-02
1.43467788E-06,-1.146E-02
1.43468101E-06,-1.136E-02
1.43468413E-06,-1.146E-02
1.43468726E-06,-1.146E-02
1.43469038E-06,-1.136E-02
1.43469351E-06,-1.167E-02
1.43469663E-06,-1.178E-02
1.43469976E-06,-1.178E-02
1.43470288E-06,-1.188E-02
1.43470601E-06,-1.209E-02
1.43470913E-06,-1.230E-02
1.43471226E-06,-1.252E-02
1.43471538E-06,-1.262E-02
1.43471851E-06,-1.294E-02
1.43472163E-06,-1.315E-02
1.43472476E-06,-1.325E-02
1.43472788E-06,-1.325E-02
1.43473101E-06,-1.336E-02
1.43473413E-06,-1.336E-02
1.43473726E-06,-1.325E-02
1.43474038E-06,-1.294E-02
1.43474351E-06,-1.304E-02
1.43474663E-06,-1.252E-02
1.43474976E-06,-1.199E-02
1.43475288E-06,-1.146E-02
1.43475601E-06,-1.093E-02
1.43475913E-06,-1.030E-02
1.43476226E-06,-9.56E-03
1.43476538E-06,-8.83E-03
1.43476851E-06,-7.77E-03
1.43477163E-06,-7.14E-03
1.43477476E-06,-6.19E-03
1.43477788E-06,-5.14E-03
1.43478101E-06,-4.19E-03
1.43478413E-06,-3.14E-03
1.43478726E-06,-2.19E-03
1.43479038E-06,-1.56E-03
1.43479351E-06,-6.1E-04
1.43479663E-06,1.3E-04
1.43479976E-06,9.7E-04
1.43480288E-06,1.40E-03
1.43480601E-06,2.03E-03
1.43480913E-06,2.45E-03
1.43481226E-06,2.87E-03
1.43481538E-06,3.08E-03
1.43481851E-06,3.19E-03
1.43482163E-06,3.08E-03
1.43482476E-06,2.98E-03
1.43482788E-06,2.87E-03
1.43483101E-06,2.45E-03
1.43483413E-06,2.03E-03
1.43483726E-06,1.61E-03
1.43484038E-06,1.29E-03
1.43484351E-06,5.5E-04
1.43484663E-06,-8E-05
1.43484976E-06,-8.2E-04
1.43485288E-06,-1.34E-03
1.43485601E-06,-2.08E-03
1.43485913E-06,-2.61E-03
1.43486226E-06,-3.35E-03
1.43486538E-06,-3.87E-03
1.43486851E-06,-4.30E-03
1.43487163E-06,-4.61E-03
1.43487476E-06,-5.14E-03
1.43487788E-06,-5.56E-03
1.43488101E-06,-5.88E-03
1.43488413E-06,-5.98E-03
1.43488726E-06,-6.09E-03
1.43489038E-06,-6.30E-03
1.43489351E-06,-6.19E-03
1.43489663E-06,-5.98E-03
1.43489976E-06,-5.88E-03
1.43490288E-06,-5.67E-03
1.43490601E-06,-5.45E-03
1.43490913E-06,-5.35E-03
1.43491226E-06,-5.14E-03
1.43491538E-06,-4.82E-03
1.43491851E-06,-4.51E-03
1.43492163E-06,-4.19E-03
1.43492476E-06,-3.87E-03
1.43492788E-06,-3.77E-03
1.43493101E-06,-3.66E-03
1.43493413E-06,-3.35E-03
1.43493726E-06,-3.14E-03
1.43494038E-06,-3.14E-03
1.43494351E-06,-3.24E-03
1.43494663E-06,-3.24E-03
1.43494976E-06,-3.14E-03
1.43495288E-06,-3.35E-03
1.43495601E-06,-3.45E-03
1.43495913E-06,-3.56E-03
1.43496226E-06,-3.77E-03
1.43496538E-06,-4.08E-03
1.43496851E-06,-4.19E-03
1.43497163E-06,-4.51E-03
1.43497476E-06,-4.82E-03
1.43497788E-06,-5.03E-03
1.43498101E-06,-5.35E-03
1.43498413E-06,-5.67E-03
1.43498726E-06,-5.77E-03
1.43499038E-06,-5.98E-03
1.43499351E-06,-6.40E-03
1.43499663E-06,-6.61E-03
1.43499976E-06,-6.72E-03
1.43500288E-06,-6.93E-03
1.43500601E-06,-7.04E-03
1.43500913E-06,-7.25E-03
1.43501226E-06,-7.14E-03
1.43501538E-06,-7.14E-03
1.43501851E-06,-7.04E-03
1.43502163E-06,-7.04E-03
1.43502476E-06,-7.04E-03
1.43502788E-06,-6.82E-03
1.43503101E-06,-6.82E-03
1.43503413E-06,-6.40E-03
1.43503726E-06,-6.30E-03
1.43504038E-06,-5.98E-03
1.43504351E-06,-5.88E-03
1.43504663E-06,-5.67E-03
1.43504976E-06,-5.24E-03
1.43505288E-06,-4.93E-03
1.43505601E-06,-4.51E-03
1.43505913E-06,-4.51E-03
1.43506226E-06,-4.08E-03
1.43506538E-06,-4.08E-03
1.43506851E-06,-3.77E-03
1.43507163E-06,-3.56E-03
1.43507476E-06,-3.35E-03
1.43507788E-06,-3.14E-03
1.43508101E-06,-3.03E-03
1.43508413E-06,-3.14E-03
1.43508726E-06,-3.14E-03
1.43509038E-06,-3.03E-03
1.43509351E-06,-3.24E-03
1.43509663E-06,-3.24E-03
1.43509976E-06,-3.45E-03
1.43510288E-06,-3.77E-03
1.43510601E-06,-4.30E-03
1.43510913E-06,-4.51E-03
1.43511226E-06,-4.72E-03
1.43511538E-06,-5.45E-03
1.43511851E-06,-5.77E-03
1.43512163E-06,-6.40E-03
1.43512476E-06,-7.04E-03
1.43512788E-06,-7.35E-03
1.43513101E-06,-7.98E-03
1.43513413E-06,-8.62E-03
1.43513726E-06,-9.14E-03
1.43514038E-06,-9.56E-03
1.43514351E-06,-1.020E-02
1.43514663E-06,-1.051E-02
1.43514976E-06,-1.093E-02
1.43515288E-06,-1.136E-02
1.43515601E-06,-1.167E-02
1.43515913E-06,-1.178E-02
1.43516226E-06,-1.199E-02
1.43516538E-06,-1.188E-02
1.43516851E-06,-1.188E-02
1.43517163E-06,-1.167E-02
1.43517476E-06,-1.157E-02
1.43517788E-06,-1.125E-02
1.43518101E-06,-1.083E-02
1.43518413E-06,-1.030E-02
1.43518726E-06,-9.99E-03
1.43519038E-06,-9.25E-03
1.43519351E-06,-8.83E-03
1.43519663E-06,-8.09E-03
1.43519976E-06,-7.88E-03
1.43520288E-06,-6.93E-03
1.43520601E-06,-6.51E-03
1.43520913E-06,-5.88E-03
1.43521226E-06,-5.35E-03
1.43521538E-06,-4.82E-03
1.43521851E-06,-4.30E-03
1.43522163E-06,-3.87E-03
1.43522476E-06,-3.66E-03
1.43522788E-06,-3.35E-03
1.43523101E-06,-3.35E-03
1.43523413E-06,-3.24E-03
1.43523726E-06,-3.45E-03
1.43524038E-06,-3.45E-03
1.43524351E-06,-3.87E-03
1.43524663E-06,-3.77E-03
1.43524976E-06,-4.40E-03
1.43525288E-06,-4.72E-03
1.43525601E-06,-5.24E-03
1.43525913E-06,-5.88E-03
1.43526226E-06,-6.30E-03
1.43526538E-06,-7.14E-03
1.43526851E-06,-7.46E-03
1.43527163E-06,-8.09E-03
1.43527476E-06,-8.72E-03
1.43527788E-06,-9.25E-03
1.43528101E-06,-9.78E-03
1.43528413E-06,-1.030E-02
1.43528726E-06,-1.051E-02
1.43529038E-06,-1.104E-02
1.43529351E-06,-1.104E-02
1.43529663E-06,-1.125E-02
1.43529976E-06,-1.125E-02
1.43530288E-06,-1.146E-02
1.43530601E-06,-1.146E-02
1.43530913E-06,-1.125E-02
1.43531226E-06,-1.083E-02
1.43531538E-06,-1.051E-02
1.43531851E-06,-1.020E-02
1.43532163E-06,-9.88E-03
1.43532476E-06,-9.35E-03
1.43532788E-06,-8.83E-03
1.43533101E-06,-8.30E-03
1.43533413E-06,-7.98E-03
1.43533726E-06,-7.56E-03
1.43534038E-06,-6.93E-03
1.43534351E-06,-6.61E-03
1.43534663E-06,-6.19E-03
1.43534976E-06,-5.88E-03
1.43535288E-06,-5.35E-03
1.43535601E-06,-5.24E-03
1.43535913E-06,-5.03E-03
1.43536226E-06,-4.72E-03
1.43536538E-06,-4.82E-03
1.43536851E-06,-4.61E-03
1.43537163E-06,-4.82E-03
1.43537476E-06,-4.72E-03
1.43537788E-06,-4.82E-03
1.43538101E-06,-5.03E-03
1.43538413E-06,-5.14E-03
1.43538726E-06,-4.93E-03
1.43539038E-06,-5.24E-03
1.43539351E-06,-5.35E-03
1.43539663E-06,-5.35E-03
1.43539976E-06,-5.56E-03
1.43540288E-06,-5.45E-03
1.43540601E-06,-5.88E-03
1.43540913E-06,-5.67E-03
1.43541226E-06,-5.67E-03
1.43541538E-06,-5.56E-03
1.43541851E-06,-5.35E-03
1.43542163E-06,-5.35E-03
1.43542476E-06,-5.03E-03
1.43542788E-06,-4.72E-03
1.43543101E-06,-4.51E-03
1.43543413E-06,-4.19E-03
1.43543726E-06,-3.77E-03
1.43544038E-06,-3.45E-03
1.43544351E-06,-3.14E-03
1.43544663E-06,-2.93E-03
1.43544976E-06,-2.40E-03
1.43545288E-06,-2.19E-03
1.43545601E-06,-1.98E-03
1.43545913E-06,-1.77E-03
1.43546226E-06,-1.66E-03
1.43546538E-06,-1.56E-03
1.43546851E-06,-1.34E-03
1.43547163E-06,-1.56E-03
1.43547476E-06,-1.77E-03
1.43547788E-06,-1.77E-03
1.43548101E-06,-2.19E-03
1.43548413E-06,-2.71E-03
1.43548726E-06,-2.93E-03
1.43549038E-06,-3.45E-03
1.43549351E-06,-3.98E-03
1.43549663E-06,-4.51E-03
1.43549976E-06,-5.14E-03
1.43550288E-06,-5.77E-03
1.43550601E-06,-6.40E-03
1.43550913E-06,-7.04E-03
1.43551226E-06,-7.46E-03
1.43551538E-06,-8.09E-03
1.43551851E-06,-8.62E-03
1.43552163E-06,-8.93E-03
1.43552476E-06,-9.46E-03
1.43552788E-06,-9.67E-03
1.43553101E-06,-9.88E-03
1.43553413E-06,-1.020E-02
1.43553726E-06,-1.009E-02
1.43554038E-06,-9.88E-03
1.43554351E-06,-9.67E-03
1.43554663E-06,-9.46E-03
1.43554976E-06,-9.04E-03
1.43555288E-06,-8.62E-03
1.43555601E-06,-8.09E-03
1.43555913E-06,-7.35E-03
1.43556226E-06,-6.72E-03
1.43556538E-06,-5.88E-03
1.43556851E-06,-4.93E-03
1.43557163E-06,-3.98E-03
1.43557476E-06,-3.45E-03
1.43557788E-06,-2.29E-03
1.43558101E-06,-1.66E-03
1.43558413E-06,-9.2E-04
1.43558726E-06,-8E-05
1.43559038E-06,4.5E-04
1.43559351E-06,1.18E-03
1.43559663E-06,1.50E-03
1.43559976E-06,1.82E-03
1.43560288E-06,2.13E-03
1.43560601E-06,2.34E-03
1.43560913E-06,2.13E-03
1.43561226E-06,2.13E-03
1.43561538E-06,1.92E-03
1.43561851E-06,1.50E-03
1.43562163E-06,7.6E-04
1.43562476E-06,2.4E-04
1.43562788E-06,-5.0E-04
1.43563101E-06,-1.45E-03
1.43563413E-06,-2.29E-03
1.43563726E-06,-3.03E-03
1.43564038E-06,-4.19E-03
1.43564351E-06,-5.35E-03
1.43564663E-06,-6.30E-03
1.43564976E-06,-7.46E-03
1.43565288E-06,-8.51E-03
1.43565601E-06,-9.46E-03
1.43565913E-06,-1.041E-02
1.43566226E-06,-1.146E-02
1.43566538E-06,-1.230E-02
1.43566851E-06,-1.315E-02
1.43567163E-06,-1.389E-02
1.43567476E-06,-1.441E-02
1.43567788E-06,-1.504E-02
1.43568101E-06,-1.536E-02
1.43568413E-06,-1.578E-02
1.43568726E-06,-1.589E-02
1.43569038E-06,-1.599E-02
1.43569351E-06,-1.589E-02
1.43569663E-06,-1.578E-02
1.43569976E-06,-1.557E-02
1.43570288E-06,-1.526E-02
1.43570601E-06,-1.515E-02
1.43570913E-06,-1.452E-02
1.43571226E-06,-1.410E-02
1.43571538E-06,-1.367E-02
1.43571851E-06,-1.315E-02
1.43572163E-06,-1.273E-02
1.43572476E-06,-1.220E-02
1.43572788E-06,-1.167E-02
1.43573101E-06,-1.115E-02
1.43573413E-06,-1.062E-02
1.43573726E-06,-1.030E-02
1.43574038E-06,-9.78E-03
1.43574351E-06,-9.46E-03
1.43574663E-06,-9.04E-03
1.43574976E-06,-8.83E-03
1.43575288E-06,-8.51E-03
1.43575601E-06,-8.30E-03
1.43575913E-06,-7.98E-03
1.43576226E-06,-7.88E-03
1.43576538E-06,-7.56E-03
1.43576851E-06,-7.46E-03
1.43577163E-06,-7.56E-03
1.43577476E-06,-7.14E-03
1.43577788E-06,-7.14E-03
1.43578101E-06,-7.25E-03
1.43578413E-06,-6.72E-03
1.43578726E-06,-6.72E-03
1.43579038E-06,-6.51E-03
1.43579351E-06,-6.19E-03
1.43579663E-06,-5.98E-03
1.43579976E-06,-5.56E-03
1.43580288E-06,-5.24E-03
1.43580601E-06,-4.93E-03
1.43580913E-06,-4.51E-03
1.43581226E-06,-4.08E-03
1.43581538E-06,-3.66E-03
1.43581851E-06,-3.35E-03
1.43582163E-06,-2.71E-03
1.43582476E-06,-2.29E-03
1.43582788E-06,-1.87E-03
1.43583101E-06,-1.45E-03
1.43583413E-06,-9.2E-04
1.43583726E-06,-4.0E-04
1.43584038E-06,-1.9E-04
1.43584351E-06,2.4E-04
1.43584663E-06,5.5E-04
1.43584976E-06,7.6E-04
1.43585288E-06,8.7E-04
1.43585601E-06,1.08E-03
1.43585913E-06,1.18E-03
1.43586226E-06,1.18E-03
1.43586538E-06,1.18E-03
1.43586851E-06,7.6E-04
1.43587163E-06,6.6E-04
1.43587476E-06,4.5E-04
1.43587788E-06,1.3E-04
1.43588101E-06,-2.9E-04
1.43588413E-06,-8.2E-04
1.43588726E-06,-1.03E-03
1.43589038E-06,-1.66E-03
1.43589351E-06,-2.29E-03
1.43589663E-06,-2.93E-03
1.43589976E-06,-3.14E-03
1.43590288E-06,-3.87E-03
1.43590601E-06,-4.30E-03
1.43590913E-06,-4.72E-03
1.43591226E-06,-5.14E-03
1.43591538E-06,-5.67E-03
1.43591851E-06,-6.09E-03
1.43592163E-06,-6.40E-03
1.43592476E-06,-6.72E-03
1.43592788E-06,-7.04E-03
1.43593101E-06,-7.46E-03
1.43593413E-06,-7.56E-03
1.43593726E-06,-7.77E-03
1.43594038E-06,-7.67E-03
1.43594351E-06,-7.77E-03
1.43594663E-06,-7.88E-03
1.43594976E-06,-7.98E-03
1.43595288E-06,-7.98E-03
1.43595601E-06,-7.98E-03
1.43595913E-06,-7.88E-03
1.43596226E-06,-7.88E-03
1.43596538E-06,-7.77E-03
1.43596851E-06,-7.56E-03
1.43597163E-06,-7.67E-03
1.43597476E-06,-7.67E-03
1.43597788E-06,-7.56E-03
1.43598101E-06,-7.56E-03
1.43598413E-06,-7.67E-03
1.43598726E-06,-7.77E-03
1.43599038E-06,-8.09E-03
1.43599351E-06,-7.98E-03
1.43599663E-06,-8.19E-03
1.43599976E-06,-8.41E-03
1.43600288E-06,-8.51E-03
1.43600601E-06,-8.83E-03
1.43600913E-06,-9.04E-03
1.43601226E-06,-9.04E-03
1.43601538E-06,-9.14E-03
1.43601851E-06,-9.35E-03
1.43602163E-06,-9.46E-03
1.43602476E-06,-9.35E-03
1.43602788E-06,-9.67E-03
1.43603101E-06,-9.67E-03
1.43603413E-06,-9.67E-03
1.43603726E-06,-9.67E-03
1.43604038E-06,-9.56E-03
1.43604351E-06,-9.46E-03
1.43604663E-06,-9.14E-03
1.43604976E-06,-9.14E-03
1.43605288E-06,-8.83E-03
1.43605601E-06,-8.51E-03
1.43605913E-06,-8.41E-03
1.43606226E-06,-8.09E-03
1.43606538E-06,-7.77E-03
1.43606851E-06,-7.35E-03
1.43607163E-06,-6.93E-03
1.43607476E-06,-6.72E-03
1.43607788E-06,-6.51E-03
1.43608101E-06,-6.09E-03
1.43608413E-06,-5.88E-03
1.43608726E-06,-5.56E-03
1.43609038E-06,-5.45E-03
1.43609351E-06,-5.35E-03
1.43609663E-06,-5.35E-03
1.43609976E-06,-5.45E-03
1.43610288E-06,-5.56E-03
1.43610601E-06,-5.56E-03
1.43610913E-06,-5.98E-03
1.43611226E-06,-6.30E-03
1.43611538E-06,-6.82E-03
1.43611851E-06,-7.14E-03
1.43612163E-06,-7.88E-03
1.43612476E-06,-8.41E-03
1.43612788E-06,-9.04E-03
1.43613101E-06,-9.88E-03
1.43613413E-06,-1.072E-02
1.43613726E-06,-1.146E-02
1.43614038E-06,-1.199E-02
1.43614351E-06,-1.273E-02
1.43614663E-06,-1.357E-02
1.43614976E-06,-1.410E-02
1.43615288E-06,-1.483E-02
1.43615601E-06,-1.547E-02
1.43615913E-06,-1.578E-02
1.43616226E-06,-1.631E-02
1.43616538E-06,-1.652E-02
1.43616851E-06,-1.673E-02
1.43617163E-06,-1.694E-02
1.43617476E-06,-1.684E-02
1.43617788E-06,-1.663E-02
1.43618101E-06,-1.641E-02
1.43618413E-06,-1.599E-02
1.43618726E-06,-1.547E-02
1.43619038E-06,-1.494E-02
1.43619351E-06,-1.410E-02
1.43619663E-06,-1.346E-02
1.43619976E-06,-1.241E-02
1.43620288E-06,-1.136E-02
1.43620601E-06,-1.041E-02
1.43620913E-06,-9.46E-03
1.43621226E-06,-8.09E-03
1.43621538E-06,-7.04E-03
1.43621851E-06,-5.98E-03
1.43622163E-06,-4.93E-03
1.43622476E-06,-3.87E-03
1.43622788E-06,-3.03E-03
1.43623101E-06,-2.19E-03
1.43623413E-06,-1.13E-03
1.43623726E-06,-4.0E-04
1.43624038E-06,3E-05
1.43624351E-06,7.6E-04
1.43624663E-06,1.08E-03
1.43624976E-06,1.29E-03
1.43625288E-06,1.61E-03
1.43625601E-06,1.61E-03
1.43625913E-06,1.40E-03
1.43626226E-06,1.40E-03
1.43626538E-06,1.29E-03
1.43626851E-06,7.6E-04
1.43627163E-06,3.4E-04
1.43627476E-06,-8E-05
1.43627788E-06,-8.2E-04
1.43628101E-06,-1.34E-03
1.43628413E-06,-2.08E-03
1.43628726E-06,-2.40E-03
1.43629038E-06,-3.14E-03
1.43629351E-06,-3.77E-03
1.43629663E-06,-4.30E-03
1.43629976E-06,-4.72E-03
1.43630288E-06,-5.24E-03
1.43630601E-06,-5.67E-03
1.43630913E-06,-6.09E-03
1.43631226E-06,-6.09E-03
1.43631538E-06,-6.19E-03
1.43631851E-06,-6.40E-03
1.43632163E-06,-6.30E-03
1.43632476E-06,-5.98E-03
1.43632788E-06,-5.98E-03
1.43633101E-06,-5.67E-03
1.43633413E-06,-5.35E-03
1.43633726E-06,-5.03E-03
1.43634038E-06,-4.61E-03
1.43634351E-06,-4.19E-03
1.43634663E-06,-3.77E-03
1.43634976E-06,-3.24E-03
1.43635288E-06,-2.82E-03
1.43635601E-06,-2.50E-03
1.43635913E-06,-1.98E-03
1.43636226E-06,-1.77E-03
1.43636538E-06,-1.66E-03
1.43636851E-06,-1.45E-03
1.43637163E-06,-1.34E-03
1.43637476E-06,-1.24E-03
1.43637788E-06,-1.24E-03
1.43638101E-06,-1.56E-03
1.43638413E-06,-1.77E-03
1.43638726E-06,-1.87E-03
1.43639038E-06,-2.19E-03
1.43639351E-06,-2.71E-03
1.43639663E-06,-3.03E-03
1.43639976E-06,-3.56E-03
1.43640288E-06,-3.98E-03
1.43640601E-06,-4.40E-03
1.43640913E-06,-4.93E-03
1.43641226E-06,-5.35E-03
1.43641538E-06,-5.88E-03
1.43641851E-06,-6.09E-03
1.43642163E-06,-6.51E-03
1.43642476E-06,-6.61E-03
1.43642788E-06,-6.93E-03
1.43643101E-06,-6.93E-03
1.43643413E-06,-6.93E-03
1.43643726E-06,-6.72E-03
1.43644038E-06,-6.61E-03
1.43644351E-06,-6.30E-03
1.43644663E-06,-5.98E-03
1.43644976E-06,-5.56E-03
1.43645288E-06,-4.82E-03
1.43645601E-06,-4.30E-03
1.43645913E-06,-3.45E-03
1.43646226E-06,-2.61E-03
1.43646538E-06,-1.87E-03
1.43646851E-06,-1.13E-03
1.43647163E-06,-1.9E-04
1.43647476E-06,6.6E-04
1.43647788E-06,1.50E-03
1.43648101E-06,2.24E-03
1.43648413E-06,3.08E-03
1.43648726E-06,3.82E-03
1.43649038E-06,4.45E-03
1.43649351E-06,5.19E-03
1.43649663E-06,5.61E-03
1.43649976E-06,6.03E-03
1.43650288E-06,6.56E-03
1.43650601E-06,6.98E-03
1.43650913E-06,7.09E-03
1.43651226E-06,7.09E-03
1.43651538E-06,7.19E-03
1.43651851E-06,7.09E-03
1.43652163E-06,6.98E-03
1.43652476E-06,6.77E-03
1.43652788E-06,6.35E-03
1.43653101E-06,6.24E-03
1.43653413E-06,5.72E-03
1.43653726E-06,5.19E-03
1.43654038E-06,4.66E-03
1.43654351E-06,4.35E-03
1.43654663E-06,3.82E-03
1.43654976E-06,3.19E-03
1.43655288E-06,2.77E-03
1.43655601E-06,2.13E-03
1.43655913E-06,1.61E-03
1.43656226E-06,9.7E-04
1.43656538E-06,7.6E-04
1.43656851E-06,2.4E-04
1.43657163E-06,-1.9E-04
1.43657476E-06,-2.9E-04
1.43657788E-06,-4.0E-04
1.43658101E-06,-6.1E-04
1.43658413E-06,-8.2E-04
1.43658726E-06,-7.1E-04
1.43659038E-06,-8.2E-04
1.43659351E-06,-8.2E-04
1.43659663E-06,-5.0E-04
1.43659976E-06,-1.9E-04
1.43660288E-06,3E-05
1.43660601E-06,3.4E-04
1.43660913E-06,8.7E-04
1.43661226E-06,1.29E-03
1.43661538E-06,1.82E-03
1.43661851E-06,2.24E-03
1.43662163E-06,2.98E-03
1.43662476E-06,3.29E-03
1.43662788E-06,3.82E-03
1.43663101E-06,4.35E-03
1.43663413E-06,4.98E-03
1.43663726E-06,5.51E-03
1.43664038E-06,5.82E-03
1.43664351E-06,6.24E-03
1.43664663E-06,6.66E-03
1.43664976E-06,6.77E-03
1.43665288E-06,7.19E-03
1.43665601E-06,7.19E-03
1.43665913E-06,7.30E-03
1.43666226E-06,7.61E-03
1.43666538E-06,7.51E-03
1.43666851E-06,7.40E-03
1.43667163E-06,7.09E-03
1.43667476E-06,6.98E-03
1.43667788E-06,6.56E-03
1.43668101E-06,6.03E-03
1.43668413E-06,5.61E-03
1.43668726E-06,4.98E-03
1.43669038E-06,4.14E-03
1.43669351E-06,3.50E-03
1.43669663E-06,2.66E-03
1.43669976E-06,1.92E-03
1.43670288E-06,1.18E-03
1.43670601E-06,2.4E-04
1.43670913E-06,-5.0E-04
1.43671226E-06,-1.45E-03
1.43671538E-06,-2.40E-03
1.43671851E-06,-3.24E-03
1.43672163E-06,-3.98E-03
1.43672476E-06,-4.72E-03
1.43672788E-06,-5.56E-03
1.43673101E-06,-6.09E-03
1.43673413E-06,-6.82E-03
1.43673726E-06,-7.14E-03
1.43674038E-06,-7.46E-03
1.43674351E-06,-7.88E-03
1.43674663E-06,-8.19E-03
1.43674976E-06,-8.30E-03
1.43675288E-06,-8.41E-03
1.43675601E-06,-8.19E-03
1.43675913E-06,-8.19E-03
1.43676226E-06,-7.88E-03
1.43676538E-06,-7.46E-03
1.43676851E-06,-6.93E-03
1.43677163E-06,-6.72E-03
1.43677476E-06,-5.98E-03
1.43677788E-06,-5.45E-03
1.43678101E-06,-4.61E-03
1.43678413E-06,-3.98E-03
1.43678726E-06,-3.14E-03
1.43679038E-06,-2.29E-03
1.43679351E-06,-1.45E-03
1.43679663E-06,-7.1E-04
1.43679976E-06,3E-05
1.43680288E-06,6.6E-04
1.43680601E-06,1.40E-03
1.43680913E-06,2.13E-03
1.43681226E-06,2.45E-03
1.43681538E-06,2.98E-03
1.43681851E-06,3.61E-03
1.43682163E-06,3.71E-03
1.43682476E-06,4.03E-03
1.43682788E-06,4.14E-03
1.43683101E-06,4.24E-03
1.43683413E-06,4.35E-03
1.43683726E-06,3.92E-03
1.43684038E-06,3.82E-03
1.43684351E-06,3.50E-03
1.43684663E-06,2.87E-03
1.43684976E-06,2.24E-03
1.43685288E-06,1.71E-03
1.43685601E-06,1.08E-03
1.43685913E-06,4.5E-04
1.43686226E-06,-4.0E-04
1.43686538E-06,-1.13E-03
1.43686851E-06,-1.87E-03
1.43687163E-06,-2.71E-03
1.43687476E-06,-3.66E-03
1.43687788E-06,-4.51E-03
1.43688101E-06,-5.24E-03
1.43688413E-06,-5.98E-03
1.43688726E-06,-6.72E-03
1.43689038E-06,-7.14E-03
1.43689351E-06,-7.88E-03
1.43689663E-06,-8.30E-03
1.43689976E-06,-8.72E-03
1.43690288E-06,-9.04E-03
1.43690601E-06,-9.35E-03
1.43690913E-06,-9.46E-03
1.43691226E-06,-9.56E-03
1.43691538E-06,-9.46E-03
1.43691851E-06,-9.04E-03
1.43692163E-06,-8.93E-03
1.43692476E-06,-8.51E-03
1.43692788E-06,-7.98E-03
1.43693101E-06,-7.35E-03
1.43693413E-06,-6.93E-03
1.43693726E-06,-6.30E-03
1.43694038E-06,-5.45E-03
1.43694351E-06,-4.61E-03
1.43694663E-06,-3.98E-03
1.43694976E-06,-3.24E-03
1.43695288E-06,-2.19E-03
1.43695601E-06,-1.34E-03
1.43695913E-06,-7.1E-04
1.43696226E-06,1.3E-04
1.43696538E-06,7.6E-04
1.43696851E-06,1.61E-03
1.43697163E-06,2.24E-03
1.43697476E-06,2.77E-03
1.43697788E-06,3.29E-03
1.43698101E-06,3.71E-03
1.43698413E-06,4.14E-03
1.43698726E-06,4.24E-03
1.43699038E-06,4.24E-03
1.43699351E-06,4.66E-03
1.43699663E-06,4.66E-03
1.43699976E-06,4.35E-03
1.43700288E-06,4.24E-03
1.43700601E-06,4.03E-03
1.43700913E-06,3.82E-03
1.43701226E-06,3.50E-03
1.43701538E-06,2.87E-03
1.43701851E-06,2.45E-03
1.43702163E-06,2.03E-03
1.43702476E-06,1.40E-03
1.43702788E-06,8.7E-04
1.43703101E-06,2.4E-04
1.43703413E-06,-2.9E-04
1.43703726E-06,-9.2E-04
1.43704038E-06,-1.24E-03
1.43704351E-06,-1.98E-03
1.43704663E-06,-2.40E-03
1.43704976E-06,-3.14E-03
1.43705288E-06,-3.66E-03
1.43705601E-06,-4.08E-03
1.43705913E-06,-4.51E-03
1.43706226E-06,-4.82E-03
1.43706538E-06,-5.24E-03
1.43706851E-06,-5.45E-03
1.43707163E-06,-5.67E-03
1.43707476E-06,-5.88E-03
1.43707788E-06,-6.09E-03
1.43708101E-06,-6.30E-03
1.43708413E-06,-6.40E-03
1.43708726E-06,-6.61E-03
1.43709038E-06,-6.61E-03
1.43709351E-06,-6.72E-03
1.43709663E-06,-6.82E-03
1.43709976E-06,-6.93E-03
1.43710288E-06,-6.93E-03
1.43710601E-06,-6.93E-03
1.43710913E-06,-7.04E-03
1.43711226E-06,-7.14E-03
1.43711538E-06,-7.04E-03
1.43711851E-06,-7.14E-03
1.43712163E-06,-7.04E-03
1.43712476E-06,-7.25E-03
1.43712788E-06,-7.14E-03
1.43713101E-06,-7.25E-03
1.43713413E-06,-7.25E-03
1.43713726E-06,-7.14E-03
1.43714038E-06,-7.14E-03
1.43714351E-06,-7.04E-03
1.43714663E-06,-7.04E-03
1.43714976E-06,-7.04E-03
1.43715288E-06,-6.93E-03
1.43715601E-06,-6.72E-03
1.43715913E-06,-6.61E-03
1.43716226E-06,-6.40E-03
1.43716538E-06,-6.09E-03
1.43716851E-06,-5.88E-03
1.43717163E-06,-5.67E-03
1.43717476E-06,-5.24E-03
1.43717788E-06,-4.93E-03
1.43718101E-06,-4.51E-03
1.43718413E-06,-4.08E-03
1.43718726E-06,-3.77E-03
1.43719038E-06,-3.14E-03
1.43719351E-06,-2.82E-03
1.43719663E-06,-2.50E-03
1.43719976E-06,-2.19E-03
1.43720288E-06,-1.77E-03
1.43720601E-06,-1.66E-03
1.43720913E-06,-1.24E-03
1.43721226E-06,-1.24E-03
1.43721538E-06,-1.13E-03
1.43721851E-06,-1.13E-03
1.43722163E-06,-1.24E-03
1.43722476E-06,-1.13E-03
1.43722788E-06,-1.34E-03
1.43723101E-06,-1.56E-03
1.43723413E-06,-1.98E-03
1.43723726E-06,-2.08E-03
1.43724038E-06,-2.71E-03
1.43724351E-06,-3.24E-03
1.43724663E-06,-3.66E-03
1.43724976E-06,-4.40E-03
1.43725288E-06,-4.93E-03
1.43725601E-06,-5.67E-03
1.43725913E-06,-6.09E-03
1.43726226E-06,-6.93E-03
1.43726538E-06,-7.56E-03
1.43726851E-06,-8.09E-03
1.43727163E-06,-8.51E-03
1.43727476E-06,-8.93E-03
1.43727788E-06,-9.25E-03
1.43728101E-06,-9.67E-03
1.43728413E-06,-9.88E-03
1.43728726E-06,-9.99E-03
1.43729038E-06,-9.99E-03
1.43729351E-06,-9.78E-03
1.43729663E-06,-9.56E-03
1.43729976E-06,-9.25E-03
1.43730288E-06,-8.83E-03
1.43730601E-06,-8.09E-03
1.43730913E-06,-7.67E-03
1.43731226E-06,-6.93E-03
1.43731538E-06,-5.88E-03
1.43731851E-06,-4.93E-03
1.43732163E-06,-4.40E-03
1.43732476E-06,-3.24E-03
1.43732788E-06,-2.29E-03
1.43733101E-06,-1.34E-03
1.43733413E-06,-5.0E-04
1.43733726E-06,5.5E-04
1.43734038E-06,1.40E-03
1.43734351E-06,2.24E-03
1.43734663E-06,2.98E-03
1.43734976E-06,3.50E-03
1.43735288E-06,4.03E-03
1.43735601E-06,4.45E-03
1.43735913E-06,4.77E-03
1.43736226E-06,4.87E-03
1.43736538E-06,4.66E-03
1.43736851E-06,4.56E-03
1.43737163E-06,4.35E-03
1.43737476E-06,3.92E-03
1.43737788E-06,3.29E-03
1.43738101E-06,2.55E-03
1.43738413E-06,2.03E-03
1.43738726E-06,1.18E-03
1.43739038E-06,3E-05
1.43739351E-06,-8.2E-04
1.43739663E-06,-1.98E-03
1.43739976E-06,-2.93E-03
1.43740288E-06,-3.77E-03
1.43740601E-06,-5.14E-03
1.43740913E-06,-5.88E-03
1.43741226E-06,-6.72E-03
1.43741538E-06,-7.56E-03
1.43741851E-06,-8.30E-03
1.43742163E-06,-8.83E-03
1.43742476E-06,-9.35E-03
1.43742788E-06,-9.67E-03
1.43743101E-06,-1.009E-02
1.43743413E-06,-1.020E-02
1.43743726E-06,-1.009E-02
1.43744038E-06,-9.99E-03
1.43744351E-06,-9.78E-03
1.43744663E-06,-9.46E-03
1.43744976E-06,-9.04E-03
1.43745288E-06,-8.41E-03
1.43745601E-06,-7.98E-03
1.43745913E-06,-7.25E-03
1.43746226E-06,-6.61E-03
1.43746538E-06,-5.77E-03
1.43746851E-06,-4.93E-03
1.43747163E-06,-4.30E-03
1.43747476E-06,-3.66E-03
1.43747788E-06,-2.93E-03
1.43748101E-06,-2.40E-03
1.43748413E-06,-1.87E-03
1.43748726E-06,-1.34E-03
1.43749038E-06,-1.03E-03
1.43749351E-06,-8.2E-04
1.43749663E-06,-6.1E-04
1.43749976E-06,-6.1E-04
1.43750288E-06,-7.1E-04
1.43750601E-06,-8.2E-04
1.43750913E-06,-1.45E-03
1.43751226E-06,-1.66E-03
1.43751538E-06,-2.29E-03
1.43751851E-06,-2.71E-03
1.43752163E-06,-3.66E-03
1.43752476E-06,-4.19E-03
1.43752788E-06,-5.14E-03
1.43753101E-06,-5.88E-03
1.43753413E-06,-6.61E-03
1.43753726E-06,-7.67E-03
1.43754038E-06,-8.30E-03
1.43754351E-06,-9.04E-03
1.43754663E-06,-9.88E-03
1.43754976E-06,-1.041E-02
1.43755288E-06,-1.115E-02
1.43755601E-06,-1.157E-02
1.43755913E-06,-1.199E-02
1.43756226E-06,-1.241E-02
1.43756538E-06,-1.252E-02
1.43756851E-06,-1.273E-02
1.43757163E-06,-1.273E-02
1.43757476E-06,-1.262E-02
1.43757788E-06,-1.273E-02
1.43758101E-06,-1.241E-02
1.43758413E-06,-1.209E-02
1.43758726E-06,-1.178E-02
1.43759038E-06,-1.146E-02
1.43759351E-06,-1.104E-02
1.43759663E-06,-1.072E-02
1.43759976E-06,-1.009E-02
1.43760288E-06,-9.46E-03
1.43760601E-06,-9.14E-03
1.43760913E-06,-8.51E-03
1.43761226E-06,-7.88E-03
1.43761538E-06,-7.56E-03
1.43761851E-06,-7.14E-03
1.43762163E-06,-6.72E-03
1.43762476E-06,-6.30E-03
1.43762788E-06,-6.09E-03
1.43763101E-06,-5.77E-03
1.43763413E-06,-5.56E-03
1.43763726E-06,-5.45E-03
1.43764038E-06,-5.35E-03
1.43764351E-06,-5.24E-03
1.43764663E-06,-5.24E-03
1.43764976E-06,-5.24E-03
1.43765288E-06,-5.24E-03
1.43765601E-06,-5.14E-03
1.43765913E-06,-5.14E-03
1.43766226E-06,-5.14E-03
1.43766538E-06,-5.14E-03
1.43766851E-06,-4.93E-03
1.43767163E-06,-5.03E-03
1.43767476E-06,-4.93E-03
1.43767788E-06,-4.82E-03
1.43768101E-06,-4.72E-03
1.43768413E-06,-4.40E-03
1.43768726E-06,-4.08E-03
1.43769038E-06,-3.77E-03
1.43769351E-06,-3.66E-03
1.43769663E-06,-3.24E-03
1.43769976E-06,-2.61E-03
1.43770288E-06,-2.40E-03
1.43770601E-06,-1.77E-03
1.43770913E-06,-1.34E-03
1.43771226E-06,-8.2E-04
1.43771538E-06,-2.9E-04
1.43771851E-06,3.4E-04
1.43772163E-06,7.6E-04
1.43772476E-06,1.40E-03
1.43772788E-06,1.92E-03
1.43773101E-06,2.24E-03
1.43773413E-06,2.77E-03
1.43773726E-06,3.08E-03
1.43774038E-06,3.19E-03
1.43774351E-06,3.50E-03
1.43774663E-06,3.71E-03
1.43774976E-06,3.71E-03
1.43775288E-06,3.82E-03
1.43775601E-06,3.82E-03
1.43775913E-06,3.50E-03
1.43776226E-06,3.50E-03
1.43776538E-06,2.98E-03
1.43776851E-06,2.87E-03
1.43777163E-06,2.34E-03
1.43777476E-06,1.92E-03
1.43777788E-06,1.40E-03
1.43778101E-06,9.7E-04
1.43778413E-06,4.5E-04
1.43778726E-06,-1.9E-04
1.43779038E-06,-8.2E-04
1.43779351E-06,-1.45E-03
1.43779663E-06,-1.98E-03
1.43779976E-06,-2.61E-03
1.43780288E-06,-3.14E-03
1.43780601E-06,-3.77E-03
1.43780913E-06,-4.30E-03
1.43781226E-06,-4.61E-03
1.43781538E-06,-5.14E-03
1.43781851E-06,-5.67E-03
1.43782163E-06,-5.88E-03
1.43782476E-06,-6.19E-03
1.43782788E-06,-6.40E-03
1.43783101E-06,-6.51E-03
1.43783413E-06,-6.61E-03
1.43783726E-06,-6.51E-03
1.43784038E-06,-6.40E-03
1.43784351E-06,-6.30E-03
1.43784663E-06,-6.09E-03
1.43784976E-06,-5.88E-03
1.43785288E-06,-5.45E-03
1.43785601E-06,-5.14E-03
1.43785913E-06,-4.72E-03
1.43786226E-06,-4.19E-03
1.43786538E-06,-3.77E-03
1.43786851E-06,-3.24E-03
1.43787163E-06,-2.71E-03
1.43787476E-06,-1.98E-03
1.43787788E-06,-1.45E-03
1.43788101E-06,-8.2E-04
1.43788413E-06,-2.9E-04
1.43788726E-06,3.4E-04
1.43789038E-06,6.6E-04
1.43789351E-06,1.29E-03
1.43789663E-06,1.71E-03
1.43789976E-06,2.03E-03
1.43790288E-06,2.55E-03
1.43790601E-06,2.87E-03
1.43790913E-06,2.98E-03
1.43791226E-06,3.19E-03
1.43791538E-06,3.61E-03
1.43791851E-06,3.82E-03
1.43792163E-06,3.82E-03
1.43792476E-06,3.82E-03
1.43792788E-06,3.82E-03
1.43793101E-06,3.82E-03
1.43793413E-06,3.82E-03
1.43793726E-06,3.71E-03
1.43794038E-06,3.50E-03
1.43794351E-06,3.29E-03
1.43794663E-06,3.29E-03
1.43794976E-06,2.98E-03
1.43795288E-06,2.77E-03
1.43795601E-06,2.55E-03
1.43795913E-06,2.34E-03
1.43796226E-06,2.03E-03
1.43796538E-06,1.71E-03
1.43796851E-06,1.61E-03
1.43797163E-06,1.40E-03
1.43797476E-06,9.7E-04
1.43797788E-06,7.6E-04
1.43798101E-06,5.5E-04
1.43798413E-06,4.5E-04
1.43798726E-06,2.4E-04
1.43799038E-06,3E-05
1.43799351E-06,-8E-05
1.43799663E-06,-8E-05
1.43799976E-06,-2.9E-04
1.43800288E-06,-5.0E-04
1.43800601E-06,-6.1E-04
1.43800913E-06,-8.2E-04
1.43801226E-06,-8.2E-04
1.43801538E-06,-1.03E-03
1.43801851E-06,-1.03E-03
1.43802163E-06,-1.34E-03
1.43802476E-06,-1.24E-03
1.43802788E-06,-1.13E-03
1.43803101E-06,-1.56E-03
1.43803413E-06,-1.56E-03
1.43803726E-06,-1.56E-03
1.43804038E-06,-1.87E-03
1.43804351E-06,-1.98E-03
1.43804663E-06,-1.98E-03
1.43804976E-06,-2.08E-03
1.43805288E-06,-2.19E-03
1.43805601E-06,-2.40E-03
1.43805913E-06,-2.50E-03
1.43806226E-06,-2.71E-03
1.43806538E-06,-2.71E-03
1.43806851E-06,-2.93E-03
1.43807163E-06,-2.93E-03
1.43807476E-06,-2.93E-03
1.43807788E-06,-3.03E-03
1.43808101E-06,-3.03E-03
1.43808413E-06,-3.03E-03
1.43808726E-06,-3.24E-03
1.43809038E-06,-3.14E-03
1.43809351E-06,-3.24E-03
1.43809663E-06,-3.35E-03
1.43809976E-06,-3.45E-03
1.43810288E-06,-3.45E-03
1.43810601E-06,-3.45E-03
1.43810913E-06,-3.45E-03
1.43811226E-06,-3.77E-03
1.43811538E-06,-3.87E-03
1.43811851E-06,-3.98E-03
1.43812163E-06,-4.30E-03
1.43812476E-06,-4.51E-03
1.43812788E-06,-4.82E-03
1.43813101E-06,-5.24E-03
1.43813413E-06,-5.56E-03
1.43813726E-06,-6.09E-03
1.43814038E-06,-6.40E-03
1.43814351E-06,-6.93E-03
1.43814663E-06,-7.46E-03
1.43814976E-06,-8.09E-03
1.43815288E-06,-8.72E-03
1.43815601E-06,-9.25E-03
1.43815913E-06,-9.99E-03
1.43816226E-06,-1.062E-02
1.43816538E-06,-1.115E-02
1.43816851E-06,-1.178E-02
1.43817163E-06,-1.220E-02
1.43817476E-06,-1.283E-02
1.43817788E-06,-1.336E-02
1.43818101E-06,-1.378E-02
1.43818413E-06,-1.431E-02
1.43818726E-06,-1.452E-02
1.43819038E-06,-1.483E-02
1.43819351E-06,-1.504E-02
1.43819663E-06,-1.526E-02
1.43819976E-06,-1.515E-02
1.43820288E-06,-1.547E-02
1.43820601E-06,-1.526E-02
1.43820913E-06,-1.526E-02
1.43821226E-06,-1.526E-02
1.43821538E-06,-1.494E-02
1.43821851E-06,-1.494E-02
1.43822163E-06,-1.462E-02
1.43822476E-06,-1.410E-02
1.43822788E-06,-1.389E-02
1.43823101E-06,-1.378E-02
1.43823413E-06,-1.325E-02
1.43823726E-06,-1.315E-02
1.43824038E-06,-1.294E-02
1.43824351E-06,-1.273E-02
1.43824663E-06,-1.252E-02
1.43824976E-06,-1.220E-02
1.43825288E-06,-1.220E-02
1.43825601E-06,-1.209E-02
1.43825913E-06,-1.199E-02
1.43826226E-06,-1.209E-02
1.43826538E-06,-1.199E-02
1.43826851E-06,-1.230E-02
1.43827163E-06,-1.241E-02
1.43827476E-06,-1.241E-02
1.43827788E-06,-1.262E-02
1.43828101E-06,-1.273E-02
1.43828413E-06,-1.294E-02
1.43828726E-06,-1.336E-02
1.43829038E-06,-1.346E-02
1.43829351E-06,-1.336E-02
1.43829663E-06,-1.367E-02
1.43829976E-06,-1.389E-02
1.43830288E-06,-1.367E-02
1.43830601E-06,-1.367E-02
1.43830913E-06,-1.346E-02
1.43831226E-06,-1.346E-02
1.43831538E-06,-1.315E-02
1.43831851E-06,-1.283E-02
1.43832163E-06,-1.262E-02
1.43832476E-06,-1.220E-02
1.43832788E-06,-1.188E-02
1.43833101E-06,-1.146E-02
1.43833413E-06,-1.093E-02
1.43833726E-06,-1.062E-02
1.43834038E-06,-1.020E-02
1.43834351E-06,-9.67E-03
1.43834663E-06,-9.46E-03
1.43834976E-06,-9.04E-03
1.43835288E-06,-8.62E-03
1.43835601E-06,-8.41E-03
1.43835913E-06,-8.19E-03
1.43836226E-06,-8.19E-03
1.43836538E-06,-8.19E-03
1.43836851E-06,-8.19E-03
1.43837163E-06,-8.72E-03
1.43837476E-06,-8.83E-03
1.43837788E-06,-9.14E-03
1.43838101E-06,-9.78E-03
1.43838413E-06,-1.020E-02
1.43838726E-06,-1.093E-02
1.43839038E-06,-1.167E-02
1.43839351E-06,-1.241E-02
1.43839663E-06,-1.325E-02
1.43839976E-06,-1.410E-02
1.43840288E-06,-1.494E-02
1.43840601E-06,-1.578E-02
1.43840913E-06,-1.641E-02
1.43841226E-06,-1.747E-02
1.43841538E-06,-1.810E-02
1.43841851E-06,-1.873E-02
1.43842163E-06,-1.915E-02
1.43842476E-06,-1.979E-02
1.43842788E-06,-2.010E-02
1.43843101E-06,-2.021E-02
1.43843413E-06,-2.031E-02
1.43843726E-06,-2.021E-02
1.43844038E-06,-2.010E-02
1.43844351E-06,-1.989E-02
1.43844663E-06,-1.947E-02
1.43844976E-06,-1.873E-02
1.43845288E-06,-1.810E-02
1.43845601E-06,-1.757E-02
1.43845913E-06,-1.705E-02
1.43846226E-06,-1.610E-02
1.43846538E-06,-1.526E-02
1.43846851E-06,-1.441E-02
1.43847163E-06,-1.357E-02
1.43847476E-06,-1.283E-02
1.43847788E-06,-1.199E-02
1.43848101E-06,-1.136E-02
1.43848413E-06,-1.072E-02
1.43848726E-06,-1.030E-02
1.43849038E-06,-9.88E-03
1.43849351E-06,-9.78E-03
1.43849663E-06,-9.56E-03
1.43849976E-06,-9.67E-03
1.43850288E-06,-9.67E-03
1.43850601E-06,-9.88E-03
1.43850913E-06,-1.020E-02
1.43851226E-06,-1.083E-02
1.43851538E-06,-1.136E-02
1.43851851E-06,-1.188E-02
1.43852163E-06,-1.283E-02
1.43852476E-06,-1.357E-02
1.43852788E-06,-1.452E-02
1.43853101E-06,-1.536E-02
1.43853413E-06,-1.652E-02
1.43853726E-06,-1.747E-02
1.43854038E-06,-1.831E-02
1.43854351E-06,-1.915E-02
1.43854663E-06,-2.010E-02
1.43854976E-06,-2.074E-02
1.43855288E-06,-2.147E-02
1.43855601E-06,-2.200E-02
1.43855913E-06,-2.242E-02
1.43856226E-06,-2.274E-02
1.43856538E-06,-2.284E-02
1.43856851E-06,-2.284E-02
1.43857163E-06,-2.274E-02
1.43857476E-06,-2.263E-02
1.43857788E-06,-2.232E-02
1.43858101E-06,-2.158E-02
1.43858413E-06,-2.116E-02
1.43858726E-06,-2.042E-02
1.43859038E-06,-1.968E-02
1.43859351E-06,-1.873E-02
1.43859663E-06,-1.778E-02
1.43859976E-06,-1.663E-02
1.43860288E-06,-1.547E-02
1.43860601E-06,-1.452E-02
1.43860913E-06,-1.336E-02
1.43861226E-06,-1.230E-02
1.43861538E-06,-1.136E-02
1.43861851E-06,-1.020E-02
1.43862163E-06,-9.14E-03
1.43862476E-06,-8.41E-03
1.43862788E-06,-7.35E-03
1.43863101E-06,-6.61E-03
1.43863413E-06,-5.88E-03
1.43863726E-06,-5.14E-03
1.43864038E-06,-4.72E-03
1.43864351E-06,-3.98E-03
1.43864663E-06,-3.77E-03
1.43864976E-06,-3.35E-03
1.43865288E-06,-3.24E-03
1.43865601E-06,-2.93E-03
1.43865913E-06,-3.03E-03
1.43866226E-06,-3.03E-03
1.43866538E-06,-3.14E-03
1.43866851E-06,-3.14E-03
1.43867163E-06,-3.45E-03
1.43867476E-06,-3.77E-03
1.43867788E-06,-3.98E-03
1.43868101E-06,-4.40E-03
1.43868413E-06,-4.93E-03
1.43868726E-06,-5.24E-03
1.43869038E-06,-5.67E-03
1.43869351E-06,-6.19E-03
1.43869663E-06,-6.72E-03
1.43869976E-06,-7.25E-03
1.43870288E-06,-7.56E-03
1.43870601E-06,-7.98E-03
1.43870913E-06,-8.41E-03
1.43871226E-06,-8.93E-03
1.43871538E-06,-9.35E-03
1.43871851E-06,-9.88E-03
1.43872163E-06,-1.020E-02
1.43872476E-06,-1.030E-02
1.43872788E-06,-1.083E-02
1.43873101E-06,-1.115E-02
1.43873413E-06,-1.136E-02
1.43873726E-06,-1.167E-02
1.43874038E-06,-1.178E-02
1.43874351E-06,-1.199E-02
1.43874663E-06,-1.209E-02
1.43874976E-06,-1.209E-02
1.43875288E-06,-1.230E-02
1.43875601E-06,-1.220E-02
1.43875913E-06,-1.209E-02
1.43876226E-06,-1.209E-02
1.43876538E-06,-1.188E-02
1.43876851E-06,-1.199E-02
1.43877163E-06,-1.167E-02
1.43877476E-06,-1.167E-02
1.43877788E-06,-1.146E-02
1.43878101E-06,-1.136E-02
1.43878413E-06,-1.104E-02
1.43878726E-06,-1.083E-02
1.43879038E-06,-1.062E-02
1.43879351E-06,-1.051E-02
1.43879663E-06,-1.020E-02
1.43879976E-06,-9.99E-03
1.43880288E-06,-9.99E-03
1.43880601E-06,-9.46E-03
1.43880913E-06,-9.46E-03
1.43881226E-06,-9.35E-03
1.43881538E-06,-9.25E-03
1.43881851E-06,-9.14E-03
1.43882163E-06,-8.93E-03
1.43882476E-06,-9.04E-03
1.43882788E-06,-8.93E-03
1.43883101E-06,-8.83E-03
1.43883413E-06,-8.83E-03
1.43883726E-06,-8.93E-03
1.43884038E-06,-8.72E-03
1.43884351E-06,-8.62E-03
1.43884663E-06,-8.51E-03
1.43884976E-06,-8.51E-03
1.43885288E-06,-8.41E-03
1.43885601E-06,-8.09E-03
1.43885913E-06,-7.88E-03
1.43886226E-06,-7.88E-03
1.43886538E-06,-7.77E-03
1.43886851E-06,-7.56E-03
1.43887163E-06,-7.46E-03
1.43887476E-06,-7.35E-03
1.43887788E-06,-7.14E-03
1.43888101E-06,-6.93E-03
1.43888413E-06,-6.61E-03
1.43888726E-06,-6.40E-03
1.43889038E-06,-6.09E-03
1.43889351E-06,-5.88E-03
1.43889663E-06,-5.45E-03
1.43889976E-06,-5.35E-03
1.43890288E-06,-5.14E-03
1.43890601E-06,-4.93E-03
1.43890913E-06,-4.61E-03
1.43891226E-06,-4.40E-03
1.43891538E-06,-4.30E-03
1.43891851E-06,-4.19E-03
1.43892163E-06,-4.08E-03
1.43892476E-06,-4.19E-03
1.43892788E-06,-4.30E-03
1.43893101E-06,-4.40E-03
1.43893413E-06,-4.40E-03
1.43893726E-06,-4.61E-03
1.43894038E-06,-5.14E-03
1.43894351E-06,-5.14E-03
1.43894663E-06,-5.67E-03
1.43894976E-06,-6.09E-03
1.43895288E-06,-6.30E-03
1.43895601E-06,-6.72E-03
1.43895913E-06,-7.04E-03
1.43896226E-06,-7.35E-03
1.43896538E-06,-8.09E-03
1.43896851E-06,-8.51E-03
1.43897163E-06,-8.72E-03
1.43897476E-06,-9.35E-03
1.43897788E-06,-9.56E-03
1.43898101E-06,-1.009E-02
1.43898413E-06,-1.041E-02
1.43898726E-06,-1.051E-02
1.43899038E-06,-1.062E-02
1.43899351E-06,-1.093E-02
1.43899663E-06,-1.093E-02
1.43899976E-06,-1.093E-02
1.43900288E-06,-1.083E-02
1.43900601E-06,-1.083E-02
1.43900913E-06,-1.062E-02
1.43901226E-06,-1.030E-02
1.43901538E-06,-9.88E-03
1.43901851E-06,-9.46E-03
1.43902163E-06,-9.14E-03
1.43902476E-06,-8.62E-03
1.43902788E-06,-8.09E-03
1.43903101E-06,-7.46E-03
1.43903413E-06,-6.72E-03
1.43903726E-06,-5.98E-03
1.43904038E-06,-5.35E-03
1.43904351E-06,-4.72E-03
1.43904663E-06,-4.08E-03
1.43904976E-06,-3.24E-03
1.43905288E-06,-2.50E-03
1.43905601E-06,-1.77E-03
1.43905913E-06,-1.13E-03
1.43906226E-06,-4.0E-04
1.43906538E-06,2.4E-04
1.43906851E-06,8.7E-04
1.43907163E-06,1.50E-03
1.43907476E-06,1.92E-03
1.43907788E-06,2.34E-03
1.43908101E-06,2.87E-03
1.43908413E-06,3.29E-03
1.43908726E-06,3.61E-03
1.43909038E-06,3.71E-03
1.43909351E-06,3.82E-03
1.43909663E-06,4.14E-03
1.43909976E-06,4.03E-03
1.43910288E-06,4.14E-03
1.43910601E-06,3.92E-03
1.43910913E-06,3.71E-03
1.43911226E-06,3.61E-03
1.43911538E-06,3.40E-03
1.43911851E-06,2.98E-03
1.43912163E-06,2.66E-03
1.43912476E-06,2.24E-03
1.43912788E-06,1.82E-03
1.43913101E-06,1.50E-03
1.43913413E-06,8.7E-04
1.43913726E-06,6.6E-04
1.43914038E-06,1.3E-04
1.43914351E-06,-4.0E-04
1.43914663E-06,-7.1E-04
1.43914976E-06,-1.13E-03
1.43915288E-06,-1.56E-03
1.43915601E-06,-1.98E-03
1.43915913E-06,-2.08E-03
1.43916226E-06,-2.40E-03
1.43916538E-06,-2.61E-03
1.43916851E-06,-2.93E-03
1.43917163E-06,-2.82E-03
1.43917476E-06,-2.93E-03
1.43917788E-06,-2.93E-03
1.43918101E-06,-2.82E-03
1.43918413E-06,-2.71E-03
1.43918726E-06,-2.40E-03
1.43919038E-06,-2.08E-03
1.43919351E-06,-1.77E-03
1.43919663E-06,-1.24E-03
1.43919976E-06,-9.2E-04
1.43920288E-06,-2.9E-04
1.43920601E-06,2.4E-04
1.43920913E-06,9.7E-04
1.43921226E-06,1.50E-03
1.43921538E-06,2.13E-03
1.43921851E-06,2.77E-03
1.43922163E-06,3.29E-03
1.43922476E-06,3.92E-03
1.43922788E-06,4.66E-03
1.43923101E-06,5.08E-03
1.43923413E-06,5.72E-03
1.43923726E-06,6.35E-03
1.43924038E-06,6.88E-03
1.43924351E-06,7.30E-03
1.43924663E-06,7.72E-03
1.43924976E-06,8.25E-03
1.43925288E-06,8.56E-03
1.43925601E-06,8.56E-03
1.43925913E-06,8.77E-03
1.43926226E-06,8.88E-03
1.43926538E-06,8.88E-03
1.43926851E-06,9.09E-03
1.43927163E-06,9.09E-03
1.43927476E-06,8.88E-03
1.43927788E-06,8.67E-03
1.43928101E-06,8.35E-03
1.43928413E-06,8.35E-03
1.43928726E-06,8.03E-03
1.43929038E-06,7.61E-03
1.43929351E-06,7.19E-03
1.43929663E-06,6.66E-03
1.43929976E-06,6.35E-03
1.43930288E-06,5.93E-03
1.43930601E-06,5.51E-03
1.43930913E-06,4.87E-03
1.43931226E-06,4.45E-03
1.43931538E-06,3.71E-03
1.43931851E-06,3.19E-03
1.43932163E-06,2.77E-03
1.43932476E-06,2.13E-03
1.43932788E-06,1.82E-03
1.43933101E-06,1.18E-03
1.43933413E-06,5.5E-04
1.43933726E-06,1.3E-04
1.43934038E-06,-5.0E-04
1.43934351E-06,-9.2E-04
1.43934663E-06,-1.34E-03
1.43934976E-06,-1.98E-03
1.43935288E-06,-2.19E-03
1.43935601E-06,-2.93E-03
1.43935913E-06,-3.03E-03
1.43936226E-06,-3.66E-03
1.43936538E-06,-3.98E-03
1.43936851E-06,-4.08E-03
1.43937163E-06,-4.61E-03
1.43937476E-06,-4.72E-03
1.43937788E-06,-5.24E-03
1.43938101E-06,-5.14E-03
1.43938413E-06,-5.45E-03
1.43938726E-06,-5.45E-03
1.43939038E-06,-5.67E-03
1.43939351E-06,-5.67E-03
1.43939663E-06,-5.77E-03
1.43939976E-06,-5.67E-03
1.43940288E-06,-5.56E-03
1.43940601E-06,-5.56E-03
1.43940913E-06,-5.45E-03
1.43941226E-06,-5.56E-03
1.43941538E-06,-5.45E-03
1.43941851E-06,-5.35E-03
1.43942163E-06,-5.45E-03
1.43942476E-06,-5.56E-03
1.43942788E-06,-5.35E-03
1.43943101E-06,-5.35E-03
1.43943413E-06,-5.45E-03
1.43943726E-06,-5.56E-03
1.43944038E-06,-5.77E-03
1.43944351E-06,-5.77E-03
1.43944663E-06,-5.98E-03
1.43944976E-06,-6.19E-03
1.43945288E-06,-6.51E-03
1.43945601E-06,-6.72E-03
1.43945913E-06,-7.25E-03
1.43946226E-06,-7.56E-03
1.43946538E-06,-7.98E-03
1.43946851E-06,-8.51E-03
1.43947163E-06,-8.83E-03
1.43947476E-06,-9.56E-03
1.43947788E-06,-9.88E-03
1.43948101E-06,-1.051E-02
1.43948413E-06,-1.093E-02
1.43948726E-06,-1.157E-02
1.43949038E-06,-1.220E-02
1.43949351E-06,-1.262E-02
1.43949663E-06,-1.315E-02
1.43949976E-06,-1.378E-02
1.43950288E-06,-1.410E-02
1.43950601E-06,-1.452E-02
1.43950913E-06,-1.494E-02
1.43951226E-06,-1.536E-02
1.43951538E-06,-1.536E-02
1.43951851E-06,-1.557E-02
1.43952163E-06,-1.578E-02
1.43952476E-06,-1.599E-02
1.43952788E-06,-1.578E-02
1.43953101E-06,-1.568E-02
1.43953413E-06,-1.557E-02
1.43953726E-06,-1.557E-02
1.43954038E-06,-1.526E-02
1.43954351E-06,-1.515E-02
1.43954663E-06,-1.473E-02
1.43954976E-06,-1.441E-02
1.43955288E-06,-1.399E-02
1.43955601E-06,-1.336E-02
1.43955913E-06,-1.294E-02
1.43956226E-06,-1.252E-02
1.43956538E-06,-1.209E-02
1.43956851E-06,-1.146E-02
1.43957163E-06,-1.093E-02
1.43957476E-06,-1.041E-02
1.43957788E-06,-9.78E-03
1.43958101E-06,-9.35E-03
1.43958413E-06,-8.83E-03
1.43958726E-06,-8.19E-03
1.43959038E-06,-7.77E-03
1.43959351E-06,-7.35E-03
1.43959663E-06,-6.82E-03
1.43959976E-06,-6.51E-03
1.43960288E-06,-6.19E-03
1.43960601E-06,-5.67E-03
1.43960913E-06,-5.45E-03
1.43961226E-06,-5.14E-03
1.43961538E-06,-4.72E-03
1.43961851E-06,-4.51E-03
1.43962163E-06,-4.30E-03
1.43962476E-06,-4.30E-03
1.43962788E-06,-4.19E-03
1.43963101E-06,-3.87E-03
1.43963413E-06,-3.77E-03
1.43963726E-06,-3.77E-03
1.43964038E-06,-3.56E-03
1.43964351E-06,-3.56E-03
1.43964663E-06,-3.45E-03
1.43964976E-06,-3.56E-03
1.43965288E-06,-3.45E-03
1.43965601E-06,-3.56E-03
1.43965913E-06,-3.66E-03
1.43966226E-06,-3.66E-03
1.43966538E-06,-3.66E-03
1.43966851E-06,-3.66E-03
1.43967163E-06,-3.87E-03
1.43967476E-06,-4.08E-03
1.43967788E-06,-4.08E-03
1.43968101E-06,-4.30E-03
1.43968413E-06,-4.51E-03
1.43968726E-06,-4.93E-03
1.43969038E-06,-5.03E-03
1.43969351E-06,-5.14E-03
1.43969663E-06,-5.24E-03
1.43969976E-06,-5.77E-03
1.43970288E-06,-6.09E-03
1.43970601E-06,-6.40E-03
1.43970913E-06,-6.72E-03
1.43971226E-06,-7.04E-03
1.43971538E-06,-7.35E-03
1.43971851E-06,-7.46E-03
1.43972163E-06,-7.77E-03
1.43972476E-06,-8.09E-03
1.43972788E-06,-8.19E-03
1.43973101E-06,-8.62E-03
1.43973413E-06,-8.62E-03
1.43973726E-06,-8.83E-03
1.43974038E-06,-8.72E-03
1.43974351E-06,-8.93E-03
1.43974663E-06,-8.93E-03
1.43974976E-06,-8.83E-03
1.43975288E-06,-8.83E-03
1.43975601E-06,-8.72E-03
1.43975913E-06,-8.30E-03
1.43976226E-06,-8.09E-03
1.43976538E-06,-7.77E-03
1.43976851E-06,-7.56E-03
1.43977163E-06,-6.93E-03
1.43977476E-06,-6.82E-03
1.43977788E-06,-6.19E-03
1.43978101E-06,-5.98E-03
1.43978413E-06,-5.45E-03
1.43978726E-06,-4.82E-03
1.43979038E-06,-4.51E-03
1.43979351E-06,-4.08E-03
1.43979663E-06,-3.66E-03
1.43979976E-06,-3.35E-03
1.43980288E-06,-2.93E-03
1.43980601E-06,-2.61E-03
1.43980913E-06,-2.40E-03
1.43981226E-06,-2.19E-03
1.43981538E-06,-1.98E-03
1.43981851E-06,-1.98E-03
1.43982163E-06,-1.98E-03
1.43982476E-06,-1.98E-03
1.43982788E-06,-1.98E-03
1.43983101E-06,-2.08E-03
1.43983413E-06,-2.61E-03
1.43983726E-06,-2.71E-03
1.43984038E-06,-2.93E-03
1.43984351E-06,-3.35E-03
1.43984663E-06,-4.08E-03
1.43984976E-06,-4.40E-03
1.43985288E-06,-4.82E-03
1.43985601E-06,-5.35E-03
1.43985913E-06,-5.88E-03
1.43986226E-06,-6.30E-03
1.43986538E-06,-6.93E-03
1.43986851E-06,-7.35E-03
1.43987163E-06,-7.98E-03
1.43987476E-06,-8.30E-03
1.43987788E-06,-8.72E-03
1.43988101E-06,-8.93E-03
1.43988413E-06,-9.35E-03
1.43988726E-06,-9.56E-03
1.43989038E-06,-9.78E-03
1.43989351E-06,-9.99E-03
1.43989663E-06,-9.99E-03
1.43989976E-06,-1.020E-02
1.43990288E-06,-9.99E-03
1.43990601E-06,-9.99E-03
1.43990913E-06,-9.99E-03
1.43991226E-06,-9.88E-03
1.43991538E-06,-9.56E-03
1.43991851E-06,-9.35E-03
1.43992163E-06,-9.25E-03
1.43992476E-06,-8.83E-03
1.43992788E-06,-8.72E-03
1.43993101E-06,-8.30E-03
1.43993413E-06,-8.09E-03
1.43993726E-06,-7.77E-03
1.43994038E-06,-7.77E-03
1.43994351E-06,-7.25E-03
1.43994663E-06,-7.14E-03
1.43994976E-06,-6.93E-03
1.43995288E-06,-6.61E-03
1.43995601E-06,-6.51E-03
1.43995913E-06,-6.51E-03
1.43996226E-06,-6.40E-03
1.43996538E-06,-6.30E-03
1.43996851E-06,-6.40E-03
1.43997163E-06,-6.40E-03
1.43997476E-06,-6.30E-03
1.43997788E-06,-6.30E-03
1.43998101E-06,-6.30E-03
1.43998413E-06,-6.40E-03
1.43998726E-06,-6.61E-03
1.43999038E-06,-6.72E-03
1.43999351E-06,-6.72E-03
1.43999663E-06,-6.82E-03
1.43999976E-06,-6.93E-03
1.44000288E-06,-6.93E-03
1.44000601E-06,-6.93E-03
1.44000913E-06,-6.82E-03
1.44001226E-06,-7.04E-03
1.44001538E-06,-6.93E-03
1.44001851E-06,-7.04E-03
1.44002163E-06,-6.82E-03
1.44002476E-06,-6.93E-03
1.44002788E-06,-6.82E-03
1.44003101E-06,-6.51E-03
1.44003413E-06,-6.40E-03
1.44003726E-06,-6.30E-03
1.44004038E-06,-6.09E-03
1.44004351E-06,-5.88E-03
1.44004663E-06,-5.67E-03
1.44004976E-06,-5.45E-03
1.44005288E-06,-5.24E-03
1.44005601E-06,-5.14E-03
1.44005913E-06,-4.82E-03
1.44006226E-06,-4.61E-03
1.44006538E-06,-4.30E-03
1.44006851E-06,-4.30E-03
1.44007163E-06,-3.98E-03
1.44007476E-06,-3.66E-03
1.44007788E-06,-3.56E-03
1.44008101E-06,-3.45E-03
1.44008413E-06,-3.35E-03
1.44008726E-06,-3.14E-03
1.44009038E-06,-2.93E-03
1.44009351E-06,-2.82E-03
1.44009663E-06,-2.82E-03
1.44009976E-06,-2.71E-03
1.44010288E-06,-2.50E-03
1.44010601E-06,-2.61E-03
1.44010913E-06,-2.50E-03
1.44011226E-06,-2.40E-03
1.44011538E-06,-2.40E-03
1.44011851E-06,-2.19E-03
1.44012163E-06,-2.40E-03
1.44012476E-06,-2.40E-03
1.44012788E-06,-2.29E-03
1.44013101E-06,-2.50E-03
1.44013413E-06,-2.40E-03
1.44013726E-06,-2.40E-03
1.44014038E-06,-2.61E-03
1.44014351E-06,-2.82E-03
1.44014663E-06,-2.82E-03
1.44014976E-06,-3.14E-03
1.44015288E-06,-3.14E-03
1.44015601E-06,-3.45E-03
1.44015913E-06,-3.66E-03
1.44016226E-06,-4.08E-03
1.44016538E-06,-4.30E-03
1.44016851E-06,-4.61E-03
1.44017163E-06,-5.14E-03
1.44017476E-06,-5.24E-03
1.44017788E-06,-5.77E-03
1.44018101E-06,-6.19E-03
1.44018413E-06,-6.40E-03
1.44018726E-06,-7.04E-03
1.44019038E-06,-7.25E-03
1.44019351E-06,-7.88E-03
1.44019663E-06,-8.19E-03
1.44019976E-06,-8.51E-03
1.44020288E-06,-8.93E-03
1.44020601E-06,-9.35E-03
1.44020913E-06,-9.78E-03
1.44021226E-06,-9.99E-03
1.44021538E-06,-1.009E-02
1.44021851E-06,-1.030E-02
1.44022163E-06,-1.062E-02
1.44022476E-06,-1.072E-02
1.44022788E-06,-1.062E-02
1.44023101E-06,-1.062E-02
1.44023413E-06,-1.062E-02
1.44023726E-06,-1.051E-02
1.44024038E-06,-1.030E-02
1.44024351E-06,-1.020E-02
1.44024663E-06,-9.88E-03
1.44024976E-06,-9.67E-03
1.44025288E-06,-9.46E-03
1.44025601E-06,-9.14E-03
1.44025913E-06,-8.83E-03
1.44026226E-06,-8.41E-03
1.44026538E-06,-8.30E-03
1.44026851E-06,-7.67E-03
1.44027163E-06,-7.67E-03
1.44027476E-06,-7.25E-03
1.44027788E-06,-7.04E-03
1.44028101E-06,-7.04E-03
1.44028413E-06,-6.93E-03
1.44028726E-06,-6.51E-03
1.44029038E-06,-6.61E-03
1.44029351E-06,-6.61E-03
1.44029663E-06,-6.72E-03
1.44029976E-06,-6.93E-03
1.44030288E-06,-7.04E-03
1.44030601E-06,-7.14E-03
1.44030913E-06,-7.56E-03
1.44031226E-06,-7.77E-03
1.44031538E-06,-8.19E-03
1.44031851E-06,-8.72E-03
1.44032163E-06,-9.14E-03
1.44032476E-06,-9.56E-03
1.44032788E-06,-1.020E-02
1.44033101E-06,-1.062E-02
1.44033413E-06,-1.115E-02
1.44033726E-06,-1.178E-02
1.44034038E-06,-1.230E-02
1.44034351E-06,-1.273E-02
1.44034663E-06,-1.325E-02
1.44034976E-06,-1.357E-02
1.44035288E-06,-1.410E-02
1.44035601E-06,-1.452E-02
1.44035913E-06,-1.483E-02
1.44036226E-06,-1.515E-02
1.44036538E-06,-1.526E-02
1.44036851E-06,-1.557E-02
1.44037163E-06,-1.589E-02
1.44037476E-06,-1.578E-02
1.44037788E-06,-1.589E-02
1.44038101E-06,-1.599E-02
1.44038413E-06,-1.589E-02
1.44038726E-06,-1.578E-02
1.44039038E-06,-1.578E-02
1.44039351E-06,-1.578E-02
1.44039663E-06,-1.568E-02
1.44039976E-06,-1.547E-02
1.44040288E-06,-1.515E-02
1.44040601E-06,-1.504E-02
1.44040913E-06,-1.515E-02
1.44041226E-06,-1.473E-02
1.44041538E-06,-1.462E-02
1.44041851E-06,-1.441E-02
1.44042163E-06,-1.420E-02
1.44042476E-06,-1.410E-02
1.44042788E-06,-1.410E-02
1.44043101E-06,-1.410E-02
1.44043413E-06,-1.399E-02
1.44043726E-06,-1.378E-02
1.44044038E-06,-1.389E-02
1.44044351E-06,-1.378E-02
1.44044663E-06,-1.367E-02
1.44044976E-06,-1.367E-02
1.44045288E-06,-1.367E-02
1.44045601E-06,-1.367E-02
1.44045913E-06,-1.325E-02
1.44046226E-06,-1.315E-02
1.44046538E-06,-1.315E-02
1.44046851E-06,-1.304E-02
1.44047163E-06,-1.273E-02
1.44047476E-06,-1.273E-02
1.44047788E-06,-1.241E-02
1.44048101E-06,-1.230E-02
1.44048413E-06,-1.178E-02
1.44048726E-06,-1.157E-02
1.44049038E-06,-1.146E-02
1.44049351E-06,-1.115E-02
1.44049663E-06,-1.062E-02
1.44049976E-06,-1.051E-02
1.44050288E-06,-1.020E-02
1.44050601E-06,-9.88E-03
1.44050913E-06,-9.46E-03
1.44051226E-06,-9.04E-03
1.44051538E-06,-8.72E-03
1.44051851E-06,-8.62E-03
1.44052163E-06,-8.19E-03
1.44052476E-06,-7.88E-03
1.44052788E-06,-7.67E-03
1.44053101E-06,-7.56E-03
1.44053413E-06,-7.46E-03
1.44053726E-06,-7.25E-03
1.44054038E-06,-7.25E-03
1.44054351E-06,-7.14E-03
1.44054663E-06,-7.25E-03
1.44054976E-06,-7.25E-03
1.44055288E-06,-7.25E-03
1.44055601E-06,-7.35E-03
1.44055913E-06,-7.67E-03
1.44056226E-06,-7.77E-03
1.44056538E-06,-7.98E-03
1.44056851E-06,-8.30E-03
1.44057163E-06,-8.30E-03
1.44057476E-06,-8.72E-03
1.44057788E-06,-8.72E-03
1.44058101E-06,-8.83E-03
1.44058413E-06,-9.04E-03
1.44058726E-06,-8.93E-03
1.44059038E-06,-8.93E-03
1.44059351E-06,-9.14E-03
1.44059663E-06,-9.04E-03
1.44059976E-06,-9.04E-03
1.44060288E-06,-8.72E-03
1.44060601E-06,-8.62E-03
1.44060913E-06,-8.41E-03
1.44061226E-06,-7.98E-03
1.44061538E-06,-7.67E-03
1.44061851E-06,-7.25E-03
1.44062163E-06,-6.72E-03
1.44062476E-06,-6.30E-03
1.44062788E-06,-5.56E-03
1.44063101E-06,-5.14E-03
1.44063413E-06,-4.51E-03
1.44063726E-06,-3.77E-03
1.44064038E-06,-3.14E-03
1.44064351E-06,-2.71E-03
1.44064663E-06,-1.98E-03
1.44064976E-06,-1.45E-03
1.44065288E-06,-8.2E-04
1.44065601E-06,-4.0E-04
1.44065913E-06,1.3E-04
1.44066226E-06,5.5E-04
1.44066538E-06,8.7E-04
1.44066851E-06,1.40E-03
1.44067163E-06,1.40E-03
1.44067476E-06,1.50E-03
1.44067788E-06,1.50E-03
1.44068101E-06,1.50E-03
1.44068413E-06,1.40E-03
1.44068726E-06,1.29E-03
1.44069038E-06,1.18E-03
1.44069351E-06,8.7E-04
1.44069663E-06,6.6E-04
1.44069976E-06,2.4E-04
1.44070288E-06,-8E-05
1.44070601E-06,-6.1E-04
1.44070913E-06,-1.13E-03
1.44071226E-06,-1.66E-03
1.44071538E-06,-1.87E-03
1.44071851E-06,-2.40E-03
1.44072163E-06,-2.93E-03
1.44072476E-06,-3.03E-03
1.44072788E-06,-3.66E-03
1.44073101E-06,-3.87E-03
1.44073413E-06,-3.98E-03
1.44073726E-06,-4.40E-03
1.44074038E-06,-4.30E-03
1.44074351E-06,-4.30E-03
1.44074663E-06,-4.30E-03
1.44074976E-06,-4.08E-03
1.44075288E-06,-3.98E-03
1.44075601E-06,-3.77E-03
1.44075913E-06,-3.45E-03
1.44076226E-06,-2.93E-03
1.44076538E-06,-2.61E-03
1.44076851E-06,-1.98E-03
1.44077163E-06,-1.56E-03
1.44077476E-06,-1.03E-03
1.44077788E-06,-4.0E-04
1.44078101E-06,4.5E-04
1.44078413E-06,8.7E-04
1.44078726E-06,1.50E-03
1.44079038E-06,2.24E-03
1.44079351E-06,2.87E-03
1.44079663E-06,3.40E-03
1.44079976E-06,4.03E-03
1.44080288E-06,4.45E-03
1.44080601E-06,4.87E-03
1.44080913E-06,5.19E-03
1.44081226E-06,5.51E-03
1.44081538E-06,5.61E-03
1.44081851E-06,5.93E-03
1.44082163E-06,5.72E-03
1.44082476E-06,5.82E-03
1.44082788E-06,5.51E-03
1.44083101E-06,5.51E-03
1.44083413E-06,4.98E-03
1.44083726E-06,4.87E-03
1.44084038E-06,4.24E-03
1.44084351E-06,3.92E-03
1.44084663E-06,3.29E-03
1.44084976E-06,2.77E-03
1.44085288E-06,2.03E-03
1.44085601E-06,1.18E-03
1.44085913E-06,6.6E-04
1.44086226E-06,-8E-05
1.44086538E-06,-8.2E-04
1.44086851E-06,-1.45E-03
1.44087163E-06,-2.08E-03
1.44087476E-06,-2.93E-03
1.44087788E-06,-3.56E-03
1.44088101E-06,-4.08E-03
1.44088413E-06,-4.72E-03
1.44088726E-06,-5.03E-03
1.44089038E-06,-5.35E-03
1.44089351E-06,-5.77E-03
1.44089663E-06,-5.88E-03
1.44089976E-06,-6.09E-03
1.44090288E-06,-6.19E-03
1.44090601E-06,-6.19E-03
1.44090913E-06,-6.30E-03
1.44091226E-06,-5.98E-03
1.44091538E-06,-5.88E-03
1.44091851E-06,-5.67E-03
1.44092163E-06,-5.35E-03
1.44092476E-06,-5.24E-03
1.44092788E-06,-4.61E-03
1.44093101E-06,-4.30E-03
1.44093413E-06,-4.08E-03
1.44093726E-06,-3.35E-03
1.44094038E-06,-3.14E-03
1.44094351E-06,-2.71E-03
1.44094663E-06,-2.29E-03
1.44094976E-06,-1.87E-03
1.44095288E-06,-1.66E-03
1.44095601E-06,-1.56E-03
1.44095913E-06,-1.45E-03
1.44096226E-06,-1.13E-03
1.44096538E-06,-1.24E-03
1.44096851E-06,-1.13E-03
1.44097163E-06,-1.24E-03
1.44097476E-06,-1.34E-03
1.44097788E-06,-1.56E-03
1.44098101E-06,-1.98E-03
1.44098413E-06,-2.40E-03
1.44098726E-06,-2.82E-03
1.44099038E-06,-3.24E-03
1.44099351E-06,-4.08E-03
1.44099663E-06,-4.61E-03
1.44099976E-06,-5.24E-03
1.44100288E-06,-5.98E-03
1.44100601E-06,-6.61E-03
1.44100913E-06,-7.35E-03
1.44101226E-06,-7.98E-03
1.44101538E-06,-8.83E-03
1.44101851E-06,-9.35E-03
1.44102163E-06,-1.009E-02
1.44102476E-06,-1.093E-02
1.44102788E-06,-1.136E-02
1.44103101E-06,-1.188E-02
1.44103413E-06,-1.241E-02
1.44103726E-06,-1.294E-02
1.44104038E-06,-1.336E-02
1.44104351E-06,-1.367E-02
1.44104663E-06,-1.389E-02
1.44104976E-06,-1.399E-02
1.44105288E-06,-1.420E-02
1.44105601E-06,-1.410E-02
1.44105913E-06,-1.431E-02
1.44106226E-06,-1.420E-02
1.44106538E-06,-1.399E-02
1.44106851E-06,-1.367E-02
1.44107163E-06,-1.336E-02
1.44107476E-06,-1.304E-02
1.44107788E-06,-1.273E-02
1.44108101E-06,-1.252E-02
1.44108413E-06,-1.188E-02
1.44108726E-06,-1.146E-02
1.44109038E-06,-1.125E-02
1.44109351E-06,-1.083E-02
1.44109663E-06,-1.020E-02
1.44109976E-06,-9.99E-03
1.44110288E-06,-9.56E-03
1.44110601E-06,-9.25E-03
1.44110913E-06,-8.83E-03
1.44111226E-06,-8.51E-03
1.44111538E-06,-8.19E-03
1.44111851E-06,-7.88E-03
1.44112163E-06,-7.77E-03
1.44112476E-06,-7.46E-03
1.44112788E-06,-7.46E-03
1.44113101E-06,-7.25E-03
1.44113413E-06,-7.14E-03
1.44113726E-06,-7.35E-03
1.44114038E-06,-7.35E-03
1.44114351E-06,-7.46E-03
1.44114663E-06,-7.56E-03
1.44114976E-06,-7.77E-03
1.44115288E-06,-7.88E-03
1.44115601E-06,-7.98E-03
1.44115913E-06,-8.19E-03
1.44116226E-06,-8.41E-03
1.44116538E-06,-8.51E-03
1.44116851E-06,-8.62E-03
1.44117163E-06,-8.83E-03
1.44117476E-06,-9.04E-03
1.44117788E-06,-9.14E-03
1.44118101E-06,-9.35E-03
1.44118413E-06,-9.35E-03
1.44118726E-06,-9.67E-03
1.44119038E-06,-9.67E-03
1.44119351E-06,-9.46E-03
1.44119663E-06,-9.67E-03
1.44119976E-06,-9.78E-03
1.44120288E-06,-9.67E-03
1.44120601E-06,-9.67E-03
1.44120913E-06,-9.35E-03
1.44121226E-06,-9.14E-03
1.44121538E-06,-9.04E-03
1.44121851E-06,-8.93E-03
1.44122163E-06,-8.62E-03
1.44122476E-06,-8.19E-03
1.44122788E-06,-7.98E-03
1.44123101E-06,-7.67E-03
1.44123413E-06,-7.25E-03
1.44123726E-06,-6.93E-03
1.44124038E-06,-6.61E-03
1.44124351E-06,-6.19E-03
1.44124663E-06,-5.77E-03
1.44124976E-06,-5.35E-03
1.44125288E-06,-4.82E-03
1.44125601E-06,-4.51E-03
1.44125913E-06,-4.08E-03
1.44126226E-06,-3.66E-03
1.44126538E-06,-3.24E-03
1.44126851E-06,-2.71E-03
1.44127163E-06,-2.40E-03
1.44127476E-06,-1.98E-03
1.44127788E-06,-1.45E-03
1.44128101E-06,-1.13E-03
1.44128413E-06,-9.2E-04
1.44128726E-06,-5.0E-04
1.44129038E-06,-2.9E-04
1.44129351E-06,-1.9E-04
1.44129663E-06,-8E-05
1.44129976E-06,2.4E-04
1.44130288E-06,2.4E-04
1.44130601E-06,4.5E-04
1.44130913E-06,5.5E-04
1.44131226E-06,4.5E-04
1.44131538E-06,3.4E-04
1.44131851E-06,5.5E-04
1.44132163E-06,4.5E-04
1.44132476E-06,3.4E-04
1.44132788E-06,2.4E-04
1.44133101E-06,1.3E-04
1.44133413E-06,-1.9E-04
1.44133726E-06,-4.0E-04
1.44134038E-06,-9.2E-04
1.44134351E-06,-1.03E-03
1.44134663E-06,-1.34E-03
1.44134976E-06,-1.34E-03
1.44135288E-06,-1.77E-03
1.44135601E-06,-1.87E-03
1.44135913E-06,-2.08E-03
1.44136226E-06,-2.71E-03
1.44136538E-06,-2.71E-03
1.44136851E-06,-2.71E-03
1.44137163E-06,-2.93E-03
1.44137476E-06,-3.24E-03
1.44137788E-06,-3.24E-03
1.44138101E-06,-3.24E-03
1.44138413E-06,-3.24E-03
1.44138726E-06,-3.24E-03
1.44139038E-06,-3.24E-03
1.44139351E-06,-3.14E-03
1.44139663E-06,-2.82E-03
1.44139976E-06,-2.82E-03
1.44140288E-06,-2.61E-03
1.44140601E-06,-2.40E-03
1.44140913E-06,-2.29E-03
1.44141226E-06,-2.08E-03
1.44141538E-06,-1.98E-03
1.44141851E-06,-1.66E-03
1.44142163E-06,-1.45E-03
1.44142476E-06,-1.34E-03
1.44142788E-06,-1.13E-03
1.44143101E-06,-1.13E-03
1.44143413E-06,-1.13E-03
1.44143726E-06,-1.24E-03
1.44144038E-06,-1.13E-03
1.44144351E-06,-1.24E-03
1.44144663E-06,-1.45E-03
1.44144976E-06,-1.77E-03
1.44145288E-06,-1.98E-03
1.44145601E-06,-2.29E-03
1.44145913E-06,-2.71E-03
1.44146226E-06,-3.14E-03
1.44146538E-06,-3.77E-03
1.44146851E-06,-4.51E-03
1.44147163E-06,-4.93E-03
1.44147476E-06,-5.45E-03
1.44147788E-06,-6.30E-03
1.44148101E-06,-7.04E-03
1.44148413E-06,-7.67E-03
1.44148726E-06,-8.30E-03
1.44149038E-06,-8.93E-03
1.44149351E-06,-9.56E-03
1.44149663E-06,-9.99E-03
1.44149976E-06,-1.062E-02
1.44150288E-06,-1.104E-02
1.44150601E-06,-1.146E-02
1.44150913E-06,-1.167E-02
1.44151226E-06,-1.178E-02
1.44151538E-06,-1.188E-02
1.44151851E-06,-1.188E-02
1.44152163E-06,-1.178E-02
1.44152476E-06,-1.157E-02
1.44152788E-06,-1.104E-02
1.44153101E-06,-1.083E-02
1.44153413E-06,-1.009E-02
1.44153726E-06,-9.56E-03
1.44154038E-06,-8.93E-03
1.44154351E-06,-8.09E-03
1.44154663E-06,-7.25E-03
1.44154976E-06,-6.40E-03
1.44155288E-06,-5.45E-03
1.44155601E-06,-4.61E-03
1.44155913E-06,-3.56E-03
1.44156226E-06,-2.82E-03
1.44156538E-06,-1.87E-03
1.44156851E-06,-1.03E-03
1.44157163E-06,3E-05
1.44157476E-06,5.5E-04
1.44157788E-06,1.29E-03
1.44158101E-06,2.03E-03
1.44158413E-06,2.55E-03
1.44158726E-06,2.87E-03
1.44159038E-06,3.29E-03
1.44159351E-06,3.40E-03
1.44159663E-06,3.40E-03
1.44159976E-06,3.61E-03
1.44160288E-06,3.71E-03
1.44160601E-06,3.29E-03
1.44160913E-06,3.40E-03
1.44161226E-06,2.98E-03
1.44161538E-06,2.55E-03
1.44161851E-06,2.24E-03
1.44162163E-06,1.82E-03
1.44162476E-06,1.61E-03
1.44162788E-06,8.7E-04
1.44163101E-06,4.5E-04
1.44163413E-06,1.3E-04
1.44163726E-06,-5.0E-04
1.44164038E-06,-8.2E-04
1.44164351E-06,-1.24E-03
1.44164663E-06,-1.45E-03
1.44164976E-06,-1.77E-03
1.44165288E-06,-2.08E-03
1.44165601E-06,-2.29E-03
1.44165913E-06,-2.29E-03
1.44166226E-06,-2.29E-03
1.44166538E-06,-2.50E-03
1.44166851E-06,-2.29E-03
1.44167163E-06,-2.19E-03
1.44167476E-06,-1.98E-03
1.44167788E-06,-1.98E-03
1.44168101E-06,-1.77E-03
1.44168413E-06,-1.66E-03
1.44168726E-06,-1.34E-03
1.44169038E-06,-1.34E-03
1.44169351E-06,-1.24E-03
1.44169663E-06,-1.03E-03
1.44169976E-06,-8.2E-04
1.44170288E-06,-8.2E-04
1.44170601E-06,-9.2E-04
1.44170913E-06,-9.2E-04
1.44171226E-06,-1.03E-03
1.44171538E-06,-1.03E-03
1.44171851E-06,-1.13E-03
1.44172163E-06,-1.45E-03
1.44172476E-06,-1.66E-03
1.44172788E-06,-1.87E-03
1.44173101E-06,-2.29E-03
1.44173413E-06,-2.40E-03
1.44173726E-06,-2.71E-03
1.44174038E-06,-3.24E-03
1.44174351E-06,-3.45E-03
1.44174663E-06,-3.77E-03
1.44174976E-06,-3.87E-03
1.44175288E-06,-3.98E-03
1.44175601E-06,-4.30E-03
1.44175913E-06,-4.30E-03
1.44176226E-06,-4.40E-03
1.44176538E-06,-4.40E-03
1.44176851E-06,-4.30E-03
1.44177163E-06,-4.30E-03
1.44177476E-06,-3.77E-03
1.44177788E-06,-3.56E-03
1.44178101E-06,-3.24E-03
1.44178413E-06,-2.93E-03
1.44178726E-06,-2.29E-03
1.44179038E-06,-1.87E-03
1.44179351E-06,-1.45E-03
1.44179663E-06,-9.2E-04
1.44179976E-06,-2.9E-04
1.44180288E-06,3.4E-04
1.44180601E-06,6.6E-04
1.44180913E-06,1.29E-03
1.44181226E-06,1.71E-03
1.44181538E-06,2.13E-03
1.44181851E-06,2.45E-03
1.44182163E-06,2.55E-03
1.44182476E-06,2.87E-03
1.44182788E-06,2.98E-03
1.44183101E-06,2.98E-03
1.44183413E-06,2.87E-03
1.44183726E-06,2.87E-03
1.44184038E-06,2.55E-03
1.44184351E-06,2.24E-03
1.44184663E-06,1.92E-03
1.44184976E-06,1.40E-03
1.44185288E-06,8.7E-04
1.44185601E-06,2.4E-04
1.44185913E-06,-2.9E-04
1.44186226E-06,-8.2E-04
1.44186538E-06,-1.56E-03
1.44186851E-06,-2.19E-03
1.44187163E-06,-2.93E-03
1.44187476E-06,-3.45E-03
1.44187788E-06,-3.98E-03
1.44188101E-06,-4.40E-03
1.44188413E-06,-4.93E-03
1.44188726E-06,-5.03E-03
1.44189038E-06,-5.45E-03
1.44189351E-06,-5.56E-03
1.44189663E-06,-5.88E-03
1.44189976E-06,-5.67E-03
1.44190288E-06,-5.56E-03
1.44190601E-06,-5.67E-03
1.44190913E-06,-5.24E-03
1.44191226E-06,-5.14E-03
1.44191538E-06,-4.72E-03
1.44191851E-06,-4.08E-03
1.44192163E-06,-3.66E-03
1.44192476E-06,-3.14E-03
1.44192788E-06,-2.40E-03
1.44193101E-06,-1.98E-03
1.44193413E-06,-1.24E-03
1.44193726E-06,-6.1E-04
1.44194038E-06,1.3E-04
1.44194351E-06,5.5E-04
1.44194663E-06,1.08E-03
1.44194976E-06,1.50E-03
1.44195288E-06,2.03E-03
1.44195601E-06,2.55E-03
1.44195913E-06,2.87E-03
1.44196226E-06,3.19E-03
1.44196538E-06,3.50E-03
1.44196851E-06,3.61E-03
1.44197163E-06,3.61E-03
1.44197476E-06,3.50E-03
1.44197788E-06,3.61E-03
1.44198101E-06,3.50E-03
1.44198413E-06,3.40E-03
1.44198726E-06,3.19E-03
1.44199038E-06,2.98E-03
1.44199351E-06,2.77E-03
1.44199663E-06,2.34E-03
1.44199976E-06,2.13E-03
1.44200288E-06,1.82E-03
1.44200601E-06,1.40E-03
1.44200913E-06,1.08E-03
1.44201226E-06,7.6E-04
1.44201538E-06,3.4E-04
1.44201851E-06,3E-05
1.44202163E-06,-5.0E-04
1.44202476E-06,-8.2E-04
1.44202788E-06,-1.13E-03
1.44203101E-06,-1.56E-03
1.44203413E-06,-1.87E-03
1.44203726E-06,-2.19E-03
1.44204038E-06,-2.50E-03
1.44204351E-06,-2.82E-03
1.44204663E-06,-3.24E-03
1.44204976E-06,-3.24E-03
1.44205288E-06,-3.66E-03
1.44205601E-06,-3.98E-03
1.44205913E-06,-4.19E-03
1.44206226E-06,-4.51E-03
1.44206538E-06,-4.93E-03
1.44206851E-06,-5.03E-03
1.44207163E-06,-5.45E-03
1.44207476E-06,-5.56E-03
1.44207788E-06,-5.77E-03
1.44208101E-06,-6.09E-03
1.44208413E-06,-6.40E-03
1.44208726E-06,-6.61E-03
1.44209038E-06,-6.72E-03
1.44209351E-06,-6.82E-03
1.44209663E-06,-7.04E-03
1.44209976E-06,-7.04E-03
1.44210288E-06,-7.04E-03
1.44210601E-06,-7.14E-03
1.44210913E-06,-7.14E-03
1.44211226E-06,-6.93E-03
1.44211538E-06,-6.93E-03
1.44211851E-06,-6.93E-03
1.44212163E-06,-6.82E-03
1.44212476E-06,-6.72E-03
1.44212788E-06,-6.40E-03
1.44213101E-06,-6.30E-03
1.44213413E-06,-6.09E-03
1.44213726E-06,-5.77E-03
1.44214038E-06,-5.67E-03
1.44214351E-06,-5.56E-03
1.44214663E-06,-5.35E-03
1.44214976E-06,-5.24E-03
1.44215288E-06,-5.03E-03
1.44215601E-06,-5.03E-03
1.44215913E-06,-4.93E-03
1.44216226E-06,-4.93E-03
1.44216538E-06,-4.82E-03
1.44216851E-06,-4.82E-03
1.44217163E-06,-5.03E-03
1.44217476E-06,-5.14E-03
1.44217788E-06,-5.35E-03
1.44218101E-06,-5.45E-03
1.44218413E-06,-5.67E-03
1.44218726E-06,-6.09E-03
1.44219038E-06,-6.19E-03
1.44219351E-06,-6.51E-03
1.44219663E-06,-6.82E-03
1.44219976E-06,-7.35E-03
1.44220288E-06,-7.67E-03
1.44220601E-06,-7.88E-03
1.44220913E-06,-8.51E-03
1.44221226E-06,-8.83E-03
1.44221538E-06,-9.04E-03
1.44221851E-06,-9.25E-03
1.44222163E-06,-9.46E-03
1.44222476E-06,-9.78E-03
1.44222788E-06,-9.88E-03
1.44223101E-06,-9.99E-03
1.44223413E-06,-1.009E-02
1.44223726E-06,-1.030E-02
1.44224038E-06,-1.020E-02
1.44224351E-06,-1.020E-02
1.44224663E-06,-1.009E-02
1.44224976E-06,-1.009E-02
1.44225288E-06,-9.99E-03
1.44225601E-06,-9.67E-03
1.44225913E-06,-9.67E-03
1.44226226E-06,-9.25E-03
1.44226538E-06,-9.14E-03
1.44226851E-06,-8.93E-03
1.44227163E-06,-8.51E-03
1.44227476E-06,-8.62E-03
1.44227788E-06,-8.19E-03
1.44228101E-06,-7.88E-03
1.44228413E-06,-7.46E-03
1.44228726E-06,-7.35E-03
1.44229038E-06,-7.14E-03
1.44229351E-06,-6.72E-03
1.44229663E-06,-6.61E-03
1.44229976E-06,-6.51E-03
1.44230288E-06,-6.30E-03
1.44230601E-06,-5.98E-03
1.44230913E-06,-5.98E-03
1.44231226E-06,-5.77E-03
1.44231538E-06,-5.67E-03
1.44231851E-06,-5.35E-03
1.44232163E-06,-5.35E-03
1.44232476E-06,-5.03E-03
1.44232788E-06,-5.03E-03
1.44233101E-06,-4.93E-03
1.44233413E-06,-5.03E-03
1.44233726E-06,-4.93E-03
1.44234038E-06,-4.82E-03
1.44234351E-06,-4.82E-03
1.44234663E-06,-4.82E-03
1.44234976E-06,-4.93E-03
1.44235288E-06,-5.03E-03
1.44235601E-06,-5.14E-03
1.44235913E-06,-5.14E-03
1.44236226E-06,-5.45E-03
1.44236538E-06,-5.56E-03
1.44236851E-06,-5.77E-03
1.44237163E-06,-6.09E-03
1.44237476E-06,-6.40E-03
1.44237788E-06,-6.61E-03
1.44238101E-06,-6.93E-03
1.44238413E-06,-7.14E-03
1.44238726E-06,-7.67E-03
1.44239038E-06,-7.98E-03
1.44239351E-06,-7.98E-03
1.44239663E-06,-8.62E-03
1.44239976E-06,-9.04E-03
1.44240288E-06,-9.04E-03
1.44240601E-06,-9.46E-03
1.44240913E-06,-9.67E-03
1.44241226E-06,-9.78E-03
1.44241538E-06,-9.88E-03
1.44241851E-06,-9.67E-03
1.44242163E-06,-9.78E-03
1.44242476E-06,-9.78E-03
1.44242788E-06,-9.56E-03
1.44243101E-06,-9.04E-03
1.44243413E-06,-8.93E-03
1.44243726E-06,-8.30E-03
1.44244038E-06,-7.98E-03
1.44244351E-06,-7.35E-03
1.44244663E-06,-6.93E-03
1.44244976E-06,-6.40E-03
1.44245288E-06,-5.77E-03
1.44245601E-06,-4.93E-03
1.44245913E-06,-4.30E-03
1.44246226E-06,-3.56E-03
1.44246538E-06,-2.93E-03
1.44246851E-06,-2.19E-03
1.44247163E-06,-1.45E-03
1.44247476E-06,-1.24E-03
1.44247788E-06,-5.0E-04
1.44248101E-06,-2.9E-04
1.44248413E-06,2.4E-04
1.44248726E-06,5.5E-04
1.44249038E-06,7.6E-04
1.44249351E-06,9.7E-04
1.44249663E-06,1.08E-03
1.44249976E-06,1.18E-03
1.44250288E-06,1.18E-03
1.44250601E-06,9.7E-04
1.44250913E-06,5.5E-04
1.44251226E-06,4.5E-04
1.44251538E-06,3E-05
1.44251851E-06,-1.9E-04
1.44252163E-06,-6.1E-04
1.44252476E-06,-1.13E-03
1.44252788E-06,-1.24E-03
1.44253101E-06,-1.45E-03
1.44253413E-06,-1.56E-03
1.44253726E-06,-1.98E-03
1.44254038E-06,-2.08E-03
1.44254351E-06,-2.19E-03
1.44254663E-06,-2.19E-03
1.44254976E-06,-2.29E-03
1.44255288E-06,-2.19E-03
1.44255601E-06,-1.98E-03
1.44255913E-06,-1.98E-03
1.44256226E-06,-1.56E-03
1.44256538E-06,-1.45E-03
1.44256851E-06,-9.2E-04
1.44257163E-06,-8.2E-04
1.44257476E-06,-2.9E-04
1.44257788E-06,1.3E-04
1.44258101E-06,4.5E-04
1.44258413E-06,9.7E-04
1.44258726E-06,1.18E-03
1.44259038E-06,1.50E-03
1.44259351E-06,1.50E-03
1.44259663E-06,1.71E-03
1.44259976E-06,1.71E-03
1.44260288E-06,1.71E-03
1.44260601E-06,1.50E-03
1.44260913E-06,1.40E-03
1.44261226E-06,8.7E-04
1.44261538E-06,5.5E-04
1.44261851E-06,-1.9E-04
1.44262163E-06,-1.03E-03
1.44262476E-06,-1.77E-03
1.44262788E-06,-2.61E-03
1.44263101E-06,-3.56E-03
1.44263413E-06,-4.51E-03
1.44263726E-06,-5.56E-03
1.44264038E-06,-6.82E-03
1.44264351E-06,-7.88E-03
1.44264663E-06,-8.83E-03
1.44264976E-06,-1.009E-02
1.44265288E-06,-1.115E-02
1.44265601E-06,-1.220E-02
1.44265913E-06,-1.304E-02
1.44266226E-06,-1.410E-02
1.44266538E-06,-1.494E-02
1.44266851E-06,-1.568E-02
1.44267163E-06,-1.652E-02
1.44267476E-06,-1.694E-02
1.44267788E-06,-1.736E-02
1.44268101E-06,-1.789E-02
1.44268413E-06,-1.810E-02
1.44268726E-06,-1.821E-02
1.44269038E-06,-1.831E-02
1.44269351E-06,-1.810E-02
1.44269663E-06,-1.810E-02
1.44269976E-06,-1.789E-02
1.44270288E-06,-1.757E-02
1.44270601E-06,-1.736E-02
1.44270913E-06,-1.684E-02
1.44271226E-06,-1.652E-02
1.44271538E-06,-1.610E-02
1.44271851E-06,-1.568E-02
1.44272163E-06,-1.526E-02
1.44272476E-06,-1.473E-02
1.44272788E-06,-1.420E-02
1.44273101E-06,-1.410E-02
1.44273413E-06,-1.357E-02
1.44273726E-06,-1.315E-02
1.44274038E-06,-1.304E-02
1.44274351E-06,-1.262E-02
1.44274663E-06,-1.209E-02
1.44274976E-06,-1.209E-02
1.44275288E-06,-1.167E-02
1.44275601E-06,-1.146E-02
1.44275913E-06,-1.104E-02
1.44276226E-06,-1.083E-02
1.44276538E-06,-1.062E-02
1.44276851E-06,-1.030E-02
1.44277163E-06,-1.009E-02
1.44277476E-06,-9.67E-03
1.44277788E-06,-9.25E-03
1.44278101E-06,-9.14E-03
1.44278413E-06,-8.72E-03
1.44278726E-06,-8.19E-03
1.44279038E-06,-7.77E-03
1.44279351E-06,-7.35E-03
1.44279663E-06,-6.93E-03
1.44279976E-06,-6.51E-03
1.44280288E-06,-5.77E-03
1.44280601E-06,-5.35E-03
1.44280913E-06,-4.93E-03
1.44281226E-06,-4.30E-03
1.44281538E-06,-3.77E-03
1.44281851E-06,-3.35E-03
1.44282163E-06,-2.93E-03
1.44282476E-06,-2.71E-03
1.44282788E-06,-2.29E-03
1.44283101E-06,-2.29E-03
1.44283413E-06,-1.87E-03
1.44283726E-06,-1.87E-03
1.44284038E-06,-1.77E-03
1.44284351E-06,-1.87E-03
1.44284663E-06,-2.19E-03
1.44284976E-06,-2.08E-03
1.44285288E-06,-2.61E-03
1.44285601E-06,-2.93E-03
1.44285913E-06,-3.56E-03
1.44286226E-06,-3.98E-03
1.44286538E-06,-4.61E-03
1.44286851E-06,-5.24E-03
1.44287163E-06,-5.98E-03
1.44287476E-06,-6.61E-03
1.44287788E-06,-7.46E-03
1.44288101E-06,-8.30E-03
1.44288413E-06,-9.04E-03
1.44288726E-06,-9.99E-03
1.44289038E-06,-1.083E-02
1.44289351E-06,-1.146E-02
1.44289663E-06,-1.241E-02
1.44289976E-06,-1.294E-02
1.44290288E-06,-1.357E-02
1.44290601E-06,-1.441E-02
1.44290913E-06,-1.473E-02
1.44291226E-06,-1.515E-02
1.44291538E-06,-1.578E-02
1.44291851E-06,-1.631E-02
1.44292163E-06,-1.641E-02
1.44292476E-06,-1.663E-02
1.44292788E-06,-1.705E-02
1.44293101E-06,-1.705E-02
1.44293413E-06,-1.715E-02
1.44293726E-06,-1.736E-02
1.44294038E-06,-1.736E-02
1.44294351E-06,-1.747E-02
1.44294663E-06,-1.736E-02
1.44294976E-06,-1.736E-02
1.44295288E-06,-1.726E-02
1.44295601E-06,-1.736E-02
1.44295913E-06,-1.726E-02
1.44296226E-06,-1.705E-02
1.44296538E-06,-1.705E-02
1.44296851E-06,-1.694E-02
1.44297163E-06,-1.705E-02
1.44297476E-06,-1.694E-02
1.44297788E-06,-1.694E-02
1.44298101E-06,-1.705E-02
1.44298413E-06,-1.694E-02
1.44298726E-06,-1.694E-02
1.44299038E-06,-1.694E-02
1.44299351E-06,-1.705E-02
1.44299663E-06,-1.715E-02
1.44299976E-06,-1.694E-02
1.44300288E-06,-1.715E-02
1.44300601E-06,-1.715E-02
1.44300913E-06,-1.715E-02
1.44301226E-06,-1.736E-02
1.44301538E-06,-1.736E-02
1.44301851E-06,-1.715E-02
1.44302163E-06,-1.726E-02
1.44302476E-06,-1.715E-02
1.44302788E-06,-1.694E-02
1.44303101E-06,-1.684E-02
1.44303413E-06,-1.652E-02
1.44303726E-06,-1.631E-02
1.44304038E-06,-1.610E-02
1.44304351E-06,-1.568E-02
1.44304663E-06,-1.526E-02
1.44304976E-06,-1.483E-02
1.44305288E-06,-1.431E-02
1.44305601E-06,-1.378E-02
1.44305913E-06,-1.304E-02
1.44306226E-06,-1.241E-02
1.44306538E-06,-1.178E-02
1.44306851E-06,-1.104E-02
1.44307163E-06,-1.030E-02
1.44307476E-06,-9.56E-03
1.44307788E-06,-8.72E-03
1.44308101E-06,-8.09E-03
1.44308413E-06,-7.25E-03
1.44308726E-06,-6.40E-03
1.44309038E-06,-5.67E-03
1.44309351E-06,-4.82E-03
1.44309663E-06,-4.08E-03
1.44309976E-06,-3.24E-03
1.44310288E-06,-2.50E-03
1.44310601E-06,-1.98E-03
1.44310913E-06,-1.24E-03
1.44311226E-06,-7.1E-04
1.44311538E-06,-8E-05
1.44311851E-06,2.4E-04
1.44312163E-06,6.6E-04
1.44312476E-06,7.6E-04
1.44312788E-06,1.08E-03
1.44313101E-06,1.29E-03
1.44313413E-06,1.40E-03
1.44313726E-06,1.61E-03
1.44314038E-06,1.50E-03
1.44314351E-06,1.29E-03
1.44314663E-06,1.18E-03
1.44314976E-06,1.08E-03
1.44315288E-06,7.6E-04
1.44315601E-06,6.6E-04
1.44315913E-06,3.4E-04
1.44316226E-06,-8E-05
1.44316538E-06,-4.0E-04
1.44316851E-06,-9.2E-04
1.44317163E-06,-1.34E-03
1.44317476E-06,-1.56E-03
1.44317788E-06,-1.87E-03
1.44318101E-06,-2.40E-03
1.44318413E-06,-2.50E-03
1.44318726E-06,-2.82E-03
1.44319038E-06,-3.14E-03
1.44319351E-06,-3.35E-03
1.44319663E-06,-3.56E-03
1.44319976E-06,-3.45E-03
1.44320288E-06,-3.66E-03
1.44320601E-06,-3.56E-03
1.44320913E-06,-3.45E-03
1.44321226E-06,-3.14E-03
1.44321538E-06,-3.14E-03
1.44321851E-06,-2.93E-03
1.44322163E-06,-2.61E-03
1.44322476E-06,-2.40E-03
1.44322788E-06,-1.98E-03
1.44323101E-06,-1.66E-03
1.44323413E-06,-1.24E-03
1.44323726E-06,-8.2E-04
1.44324038E-06,-4.0E-04
1.44324351E-06,3E-05
1.44324663E-06,1.3E-04
1.44324976E-06,6.6E-04
1.44325288E-06,8.7E-04
1.44325601E-06,1.29E-03
1.44325913E-06,1.40E-03
1.44326226E-06,1.61E-03
1.44326538E-06,1.61E-03
1.44326851E-06,1.61E-03
1.44327163E-06,1.61E-03
1.44327476E-06,1.50E-03
1.44327788E-06,1.18E-03
1.44328101E-06,8.7E-04
1.44328413E-06,4.5E-04
1.44328726E-06,-8E-05
1.44329038E-06,-6.1E-04
1.44329351E-06,-1.34E-03
1.44329663E-06,-2.08E-03
1.44329976E-06,-2.82E-03
1.44330288E-06,-3.45E-03
1.44330601E-06,-4.51E-03
1.44330913E-06,-5.35E-03
1.44331226E-06,-6.19E-03
1.44331538E-06,-7.04E-03
1.44331851E-06,-7.98E-03
1.44332163E-06,-9.04E-03
1.44332476E-06,-9.78E-03
1.44332788E-06,-1.072E-02
1.44333101E-06,-1.136E-02
1.44333413E-06,-1.209E-02
1.44333726E-06,-1.262E-02
1.44334038E-06,-1.304E-02
1.44334351E-06,-1.336E-02
1.44334663E-06,-1.389E-02
1.44334976E-06,-1.399E-02
1.44335288E-06,-1.420E-02
1.44335601E-06,-1.410E-02
1.44335913E-06,-1.410E-02
1.44336226E-06,-1.378E-02
1.44336538E-06,-1.325E-02
1.44336851E-06,-1.283E-02
1.44337163E-06,-1.230E-02
1.44337476E-06,-1.146E-02
1.44337788E-06,-1.072E-02
1.44338101E-06,-9.99E-03
1.44338413E-06,-8.93E-03
1.44338726E-06,-8.09E-03
1.44339038E-06,-6.93E-03
1.44339351E-06,-5.88E-03
1.44339663E-06,-4.82E-03
1.44339976E-06,-3.56E-03
1.44340288E-06,-2.61E-03
1.44340601E-06,-1.56E-03
1.44340913E-06,-5.0E-04
1.44341226E-06,6.6E-04
1.44341538E-06,1.61E-03
1.44341851E-06,2.66E-03
1.44342163E-06,3.50E-03
1.44342476E-06,4.35E-03
1.44342788E-06,4.98E-03
1.44343101E-06,5.82E-03
1.44343413E-06,6.45E-03
1.44343726E-06,7.09E-03
1.44344038E-06,7.51E-03
1.44344351E-06,7.93E-03
1.44344663E-06,8.25E-03
1.44344976E-06,8.67E-03
1.44345288E-06,8.88E-03
1.44345601E-06,8.98E-03
1.44345913E-06,9.19E-03
1.44346226E-06,9.09E-03
1.44346538E-06,9.09E-03
1.44346851E-06,9.19E-03
1.44347163E-06,9.09E-03
1.44347476E-06,8.98E-03
1.44347788E-06,8.77E-03
1.44348101E-06,8.77E-03
1.44348413E-06,8.56E-03
1.44348726E-06,8.25E-03
1.44349038E-06,8.14E-03
1.44349351E-06,7.93E-03
1.44349663E-06,7.93E-03
1.44349976E-06,7.51E-03
1.44350288E-06,7.40E-03
1.44350601E-06,7.19E-03
1.44350913E-06,7.09E-03
1.44351226E-06,6.77E-03
1.44351538E-06,6.66E-03
1.44351851E-06,6.45E-03
1.44352163E-06,6.56E-03
1.44352476E-06,6.24E-03
1.44352788E-06,6.14E-03
1.44353101E-06,6.03E-03
1.44353413E-06,6.03E-03
1.44353726E-06,5.93E-03
1.44354038E-06,5.72E-03
1.44354351E-06,5.61E-03
1.44354663E-06,5.51E-03
1.44354976E-06,5.61E-03
1.44355288E-06,5.29E-03
1.44355601E-06,5.40E-03
1.44355913E-06,4.98E-03
1.44356226E-06,4.98E-03
1.44356538E-06,4.87E-03
1.44356851E-06,4.77E-03
1.44357163E-06,4.35E-03
1.44357476E-06,4.35E-03
1.44357788E-06,4.14E-03
1.44358101E-06,3.92E-03
1.44358413E-06,3.61E-03
1.44358726E-06,3.50E-03
1.44359038E-06,3.08E-03
1.44359351E-06,2.77E-03
1.44359663E-06,2.45E-03
1.44359976E-06,2.24E-03
1.44360288E-06,1.82E-03
1.44360601E-06,1.50E-03
1.44360913E-06,9.7E-04
1.44361226E-06,6.6E-04
1.44361538E-06,2.4E-04
1.44361851E-06,1.3E-04
1.44362163E-06,-2.9E-04
1.44362476E-06,-6.1E-04
1.44362788E-06,-8.2E-04
1.44363101E-06,-1.03E-03
1.44363413E-06,-1.03E-03
1.44363726E-06,-1.24E-03
1.44364038E-06,-1.24E-03
1.44364351E-06,-1.45E-03
1.44364663E-06,-1.24E-03
1.44364976E-06,-1.13E-03
1.44365288E-06,-9.2E-04
1.44365601E-06,-7.1E-04
1.44365913E-06,-5.0E-04
1.44366226E-06,3E-05
1.44366538E-06,2.4E-04
1.44366851E-06,7.6E-04
1.44367163E-06,1.18E-03
1.44367476E-06,1.71E-03
1.44367788E-06,2.34E-03
1.44368101E-06,2.87E-03
1.44368413E-06,3.40E-03
1.44368726E-06,4.14E-03
1.44369038E-06,4.45E-03
1.44369351E-06,4.98E-03
1.44369663E-06,5.51E-03
1.44369976E-06,5.72E-03
1.44370288E-06,6.24E-03
1.44370601E-06,6.24E-03
1.44370913E-06,6.45E-03
1.44371226E-06,6.56E-03
1.44371538E-06,6.35E-03
1.44371851E-06,6.03E-03
1.44372163E-06,5.61E-03
1.44372476E-06,5.08E-03
1.44372788E-06,4.56E-03
1.44373101E-06,3.61E-03
1.44373413E-06,2.77E-03
1.44373726E-06,1.92E-03
1.44374038E-06,7.6E-04
1.44374351E-06,-4.0E-04
1.44374663E-06,-1.56E-03
1.44374976E-06,-2.82E-03
1.44375288E-06,-4.08E-03
1.44375601E-06,-5.35E-03
1.44375913E-06,-6.72E-03
1.44376226E-06,-7.88E-03
1.44376538E-06,-9.04E-03
1.44376851E-06,-1.020E-02
1.44377163E-06,-1.125E-02
1.44377476E-06,-1.220E-02
1.44377788E-06,-1.304E-02
1.44378101E-06,-1.389E-02
1.44378413E-06,-1.431E-02
1.44378726E-06,-1.483E-02
1.44379038E-06,-1.515E-02
1.44379351E-06,-1.515E-02
1.44379663E-06,-1.515E-02
1.44379976E-06,-1.494E-02
1.44380288E-06,-1.473E-02
1.44380601E-06,-1.441E-02
1.44380913E-06,-1.357E-02
1.44381226E-06,-1.273E-02
1.44381538E-06,-1.199E-02
1.44381851E-06,-1.104E-02
1.44382163E-06,-1.020E-02
1.44382476E-06,-9.25E-03
1.44382788E-06,-8.30E-03
1.44383101E-06,-7.14E-03
1.44383413E-06,-6.40E-03
1.44383726E-06,-5.56E-03
1.44384038E-06,-4.61E-03
1.44384351E-06,-3.77E-03
1.44384663E-06,-2.93E-03
1.44384976E-06,-2.61E-03
1.44385288E-06,-2.08E-03
1.44385601E-06,-1.87E-03
1.44385913E-06,-1.66E-03
1.44386226E-06,-1.56E-03
1.44386538E-06,-1.56E-03
1.44386851E-06,-1.66E-03
1.44387163E-06,-1.77E-03
1.44387476E-06,-2.19E-03
1.44387788E-06,-2.50E-03
1.44388101E-06,-3.14E-03
1.44388413E-06,-3.66E-03
1.44388726E-06,-4.40E-03
1.44389038E-06,-4.82E-03
1.44389351E-06,-5.35E-03
1.44389663E-06,-6.09E-03
1.44389976E-06,-6.72E-03
1.44390288E-06,-7.35E-03
1.44390601E-06,-7.77E-03
1.44390913E-06,-8.19E-03
1.44391226E-06,-8.72E-03
1.44391538E-06,-9.14E-03
1.44391851E-06,-9.56E-03
1.44392163E-06,-9.56E-03
1.44392476E-06,-9.88E-03
1.44392788E-06,-9.78E-03
1.44393101E-06,-9.88E-03
1.44393413E-06,-9.78E-03
1.44393726E-06,-9.46E-03
1.44394038E-06,-9.46E-03
1.44394351E-06,-9.25E-03
1.44394663E-06,-8.93E-03
1.44394976E-06,-8.72E-03
1.44395288E-06,-8.51E-03
1.44395601E-06,-8.19E-03
1.44395913E-06,-8.09E-03
1.44396226E-06,-7.88E-03
1.44396538E-06,-7.77E-03
1.44396851E-06,-7.77E-03
1.44397163E-06,-7.88E-03
1.44397476E-06,-7.88E-03
1.44397788E-06,-7.88E-03
1.44398101E-06,-8.19E-03
1.44398413E-06,-8.41E-03
1.44398726E-06,-8.83E-03
1.44399038E-06,-9.56E-03
1.44399351E-06,-9.99E-03
1.44399663E-06,-1.072E-02
1.44399976E-06,-1.125E-02
1.44400288E-06,-1.209E-02
1.44400601E-06,-1.283E-02
1.44400913E-06,-1.367E-02
1.44401226E-06,-1.441E-02
1.44401538E-06,-1.526E-02
1.44401851E-06,-1.589E-02
1.44402163E-06,-1.684E-02
1.44402476E-06,-1.768E-02
1.44402788E-06,-1.821E-02
1.44403101E-06,-1.894E-02
1.44403413E-06,-1.947E-02
1.44403726E-06,-1.989E-02
1.44404038E-06,-2.031E-02
1.44404351E-06,-2.052E-02
1.44404663E-06,-2.084E-02
1.44404976E-06,-2.095E-02
1.44405288E-06,-2.116E-02
1.44405601E-06,-2.105E-02
1.44405913E-06,-2.095E-02
1.44406226E-06,-2.042E-02
1.44406538E-06,-2.031E-02
1.44406851E-06,-1.979E-02
1.44407163E-06,-1.926E-02
1.44407476E-06,-1.873E-02
1.44407788E-06,-1.800E-02
1.44408101E-06,-1.736E-02
1.44408413E-06,-1.663E-02
1.44408726E-06,-1.589E-02
1.44409038E-06,-1.494E-02
1.44409351E-06,-1.420E-02
1.44409663E-06,-1.315E-02
1.44409976E-06,-1.230E-02
1.44410288E-06,-1.125E-02
1.44410601E-06,-1.041E-02
1.44410913E-06,-9.35E-03
1.44411226E-06,-8.30E-03
1.44411538E-06,-7.35E-03
1.44411851E-06,-6.30E-03
1.44412163E-06,-5.45E-03
1.44412476E-06,-4.72E-03
1.44412788E-06,-3.56E-03
1.44413101E-06,-2.71E-03
1.44413413E-06,-2.08E-03
1.44413726E-06,-1.24E-03
1.44414038E-06,-4.0E-04
1.44414351E-06,2.4E-04
1.44414663E-06,6.6E-04
1.44414976E-06,1.29E-03
1.44415288E-06,1.82E-03
1.44415601E-06,2.24E-03
1.44415913E-06,2.45E-03
1.44416226E-06,2.77E-03
1.44416538E-06,2.87E-03
1.44416851E-06,3.08E-03
1.44417163E-06,2.98E-03
1.44417476E-06,2.55E-03
1.44417788E-06,2.34E-03
1.44418101E-06,2.03E-03
1.44418413E-06,1.50E-03
1.44418726E-06,1.08E-03
1.44419038E-06,3.4E-04
1.44419351E-06,-4.0E-04
1.44419663E-06,-1.24E-03
1.44419976E-06,-1.87E-03
1.44420288E-06,-2.82E-03
1.44420601E-06,-3.87E-03
1.44420913E-06,-4.93E-03
1.44421226E-06,-6.09E-03
1.44421538E-06,-7.04E-03
1.44421851E-06,-8.09E-03
1.44422163E-06,-9.14E-03
1.44422476E-06,-1.020E-02
1.44422788E-06,-1.104E-02
1.44423101E-06,-1.199E-02
1.44423413E-06,-1.283E-02
1.44423726E-06,-1.357E-02
1.44424038E-06,-1.452E-02
1.44424351E-06,-1.504E-02
1.44424663E-06,-1.536E-02
1.44424976E-06,-1.568E-02
1.44425288E-06,-1.610E-02
1.44425601E-06,-1.610E-02
1.44425913E-06,-1.631E-02
1.44426226E-06,-1.620E-02
1.44426538E-06,-1.599E-02
1.44426851E-06,-1.568E-02
1.44427163E-06,-1.536E-02
1.44427476E-06,-1.494E-02
1.44427788E-06,-1.420E-02
1.44428101E-06,-1.367E-02
1.44428413E-06,-1.315E-02
1.44428726E-06,-1.252E-02
1.44429038E-06,-1.188E-02
1.44429351E-06,-1.115E-02
1.44429663E-06,-1.041E-02
1.44429976E-06,-9.78E-03
1.44430288E-06,-9.14E-03
1.44430601E-06,-8.62E-03
1.44430913E-06,-8.09E-03
1.44431226E-06,-7.46E-03
1.44431538E-06,-7.14E-03
1.44431851E-06,-6.61E-03
1.44432163E-06,-6.19E-03
1.44432476E-06,-6.19E-03
1.44432788E-06,-5.98E-03
1.44433101E-06,-5.67E-03
1.44433413E-06,-5.77E-03
1.44433726E-06,-5.77E-03
1.44434038E-06,-5.77E-03
1.44434351E-06,-5.88E-03
1.44434663E-06,-6.09E-03
1.44434976E-06,-6.51E-03
1.44435288E-06,-6.61E-03
1.44435601E-06,-6.93E-03
1.44435913E-06,-7.14E-03
1.44436226E-06,-7.56E-03
1.44436538E-06,-7.88E-03
1.44436851E-06,-7.98E-03
1.44437163E-06,-8.41E-03
1.44437476E-06,-8.72E-03
1.44437788E-06,-9.04E-03
1.44438101E-06,-9.25E-03
1.44438413E-06,-9.46E-03
1.44438726E-06,-9.67E-03
1.44439038E-06,-9.99E-03
1.44439351E-06,-9.99E-03
1.44439663E-06,-1.020E-02
1.44439976E-06,-1.051E-02
1.44440288E-06,-1.041E-02
1.44440601E-06,-1.062E-02
1.44440913E-06,-1.072E-02
1.44441226E-06,-1.083E-02
1.44441538E-06,-1.093E-02
1.44441851E-06,-1.104E-02
1.44442163E-06,-1.093E-02
1.44442476E-06,-1.093E-02
1.44442788E-06,-1.125E-02
1.44443101E-06,-1.104E-02
1.44443413E-06,-1.104E-02
1.44443726E-06,-1.125E-02
1.44444038E-06,-1.115E-02
1.44444351E-06,-1.115E-02
1.44444663E-06,-1.104E-02
1.44444976E-06,-1.104E-02
1.44445288E-06,-1.093E-02
1.44445601E-06,-1.104E-02
1.44445913E-06,-1.093E-02
1.44446226E-06,-1.083E-02
1.44446538E-06,-1.072E-02
1.44446851E-06,-1.062E-02
1.44447163E-06,-1.051E-02
1.44447476E-06,-1.030E-02
1.44447788E-06,-9.99E-03
1.44448101E-06,-9.99E-03
1.44448413E-06,-9.56E-03
1.44448726E-06,-9.35E-03
1.44449038E-06,-9.04E-03
1.44449351E-06,-8.72E-03
1.44449663E-06,-8.41E-03
1.44449976E-06,-8.09E-03
1.44450288E-06,-7.56E-03
1.44450601E-06,-7.35E-03
1.44450913E-06,-7.04E-03
1.44451226E-06,-6.51E-03
1.44451538E-06,-6.19E-03
1.44451851E-06,-5.88E-03
1.44452163E-06,-5.45E-03
1.44452476E-06,-5.35E-03
1.44452788E-06,-4.82E-03
1.44453101E-06,-4.40E-03
1.44453413E-06,-4.19E-03
1.44453726E-06,-3.98E-03
1.44454038E-06,-3.77E-03
1.44454351E-06,-3.56E-03
1.44454663E-06,-3.45E-03
1.44454976E-06,-3.24E-03
1.44455288E-06,-3.14E-03
1.44455601E-06,-3.03E-03
1.44455913E-06,-2.93E-03
1.44456226E-06,-2.93E-03
1.44456538E-06,-2.82E-03
1.44456851E-06,-2.82E-03
1.44457163E-06,-2.71E-03
1.44457476E-06,-2.71E-03
1.44457788E-06,-2.61E-03
1.44458101E-06,-2.50E-03
1.44458413E-06,-2.71E-03
1.44458726E-06,-2.61E-03
1.44459038E-06,-2.61E-03
1.44459351E-06,-2.61E-03
1.44459663E-06,-2.50E-03
1.44459976E-06,-2.50E-03
1.44460288E-06,-2.40E-03
1.44460601E-06,-2.40E-03
1.44460913E-06,-2.29E-03
1.44461226E-06,-2.08E-03
1.44461538E-06,-2.08E-03
1.44461851E-06,-1.87E-03
1.44462163E-06,-1.77E-03
1.44462476E-06,-1.77E-03
1.44462788E-06,-1.45E-03
1.44463101E-06,-1.45E-03
1.44463413E-06,-1.24E-03
1.44463726E-06,-1.13E-03
1.44464038E-06,-7.1E-04
1.44464351E-06,-6.1E-04
1.44464663E-06,-5.0E-04
1.44464976E-06,-8E-05
1.44465288E-06,3E-05
1.44465601E-06,2.4E-04
1.44465913E-06,3.4E-04
1.44466226E-06,2.4E-04
1.44466538E-06,4.5E-04
1.44466851E-06,6.6E-04
1.44467163E-06,7.6E-04
1.44467476E-06,8.7E-04
1.44467788E-06,8.7E-04
1.44468101E-06,9.7E-04
1.44468413E-06,8.7E-04
1.44468726E-06,9.7E-04
1.44469038E-06,7.6E-04
1.44469351E-06,6.6E-04
1.44469663E-06,5.5E-04
1.44469976E-06,5.5E-04
1.44470288E-06,2.4E-04
1.44470601E-06,-8E-05
1.44470913E-06,-4.0E-04
1.44471226E-06,-8.2E-04
1.44471538E-06,-1.24E-03
1.44471851E-06,-1.66E-03
1.44472163E-06,-2.29E-03
1.44472476E-06,-2.71E-03
1.44472788E-06,-3.24E-03
1.44473101E-06,-3.77E-03
1.44473413E-06,-4.30E-03
1.44473726E-06,-5.03E-03
1.44474038E-06,-5.67E-03
1.44474351E-06,-6.30E-03
1.44474663E-06,-6.82E-03
1.44474976E-06,-7.46E-03
1.44475288E-06,-7.98E-03
1.44475601E-06,-8.62E-03
1.44475913E-06,-9.04E-03
1.44476226E-06,-9.56E-03
1.44476538E-06,-9.88E-03
1.44476851E-06,-1.009E-02
1.44477163E-06,-1.051E-02
1.44477476E-06,-1.051E-02
1.44477788E-06,-1.083E-02
1.44478101E-06,-1.083E-02
1.44478413E-06,-1.072E-02
1.44478726E-06,-1.041E-02
1.44479038E-06,-1.041E-02
1.44479351E-06,-1.009E-02
1.44479663E-06,-9.56E-03
1.44479976E-06,-9.04E-03
1.44480288E-06,-8.62E-03
1.44480601E-06,-8.09E-03
1.44480913E-06,-7.56E-03
1.44481226E-06,-6.93E-03
1.44481538E-06,-6.30E-03
1.44481851E-06,-5.56E-03
1.44482163E-06,-5.03E-03
1.44482476E-06,-4.19E-03
1.44482788E-06,-3.87E-03
1.44483101E-06,-3.35E-03
1.44483413E-06,-2.71E-03
1.44483726E-06,-2.08E-03
1.44484038E-06,-1.77E-03
1.44484351E-06,-1.34E-03
1.44484663E-06,-1.13E-03
1.44484976E-06,-1.03E-03
1.44485288E-06,-9.2E-04
1.44485601E-06,-9.2E-04
1.44485913E-06,-1.03E-03
1.44486226E-06,-1.13E-03
1.44486538E-06,-1.34E-03
1.44486851E-06,-1.45E-03
1.44487163E-06,-1.66E-03
1.44487476E-06,-2.19E-03
1.44487788E-06,-2.40E-03
1.44488101E-06,-2.71E-03
1.44488413E-06,-3.24E-03
1.44488726E-06,-3.87E-03
1.44489038E-06,-4.30E-03
1.44489351E-06,-4.72E-03
1.44489663E-06,-5.03E-03
1.44489976E-06,-5.45E-03
1.44490288E-06,-5.77E-03
1.44490601E-06,-5.88E-03
1.44490913E-06,-6.30E-03
1.44491226E-06,-6.40E-03
1.44491538E-06,-6.61E-03
1.44491851E-06,-6.51E-03
1.44492163E-06,-6.61E-03
1.44492476E-06,-6.72E-03
1.44492788E-06,-6.40E-03
1.44493101E-06,-6.61E-03
1.44493413E-06,-6.09E-03
1.44493726E-06,-5.98E-03
1.44494038E-06,-5.77E-03
1.44494351E-06,-5.77E-03
1.44494663E-06,-5.45E-03
1.44494976E-06,-4.93E-03
1.44495288E-06,-4.82E-03
1.44495601E-06,-4.72E-03
1.44495913E-06,-4.61E-03
1.44496226E-06,-4.40E-03
1.44496538E-06,-4.19E-03
1.44496851E-06,-4.19E-03
1.44497163E-06,-4.19E-03
1.44497476E-06,-4.19E-03
1.44497788E-06,-4.19E-03
1.44498101E-06,-4.19E-03
1.44498413E-06,-4.40E-03
1.44498726E-06,-4.51E-03
1.44499038E-06,-4.72E-03
1.44499351E-06,-4.93E-03
1.44499663E-06,-5.24E-03
1.44499976E-06,-5.45E-03
1.44500288E-06,-5.56E-03
1.44500601E-06,-5.88E-03
1.44500913E-06,-6.09E-03
1.44501226E-06,-6.30E-03
1.44501538E-06,-6.40E-03
1.44501851E-06,-6.72E-03
1.44502163E-06,-6.93E-03
1.44502476E-06,-7.04E-03
1.44502788E-06,-7.14E-03
1.44503101E-06,-7.14E-03
1.44503413E-06,-7.35E-03
1.44503726E-06,-7.46E-03
1.44504038E-06,-7.46E-03
1.44504351E-06,-7.14E-03
1.44504663E-06,-7.25E-03
1.44504976E-06,-7.14E-03
1.44505288E-06,-7.04E-03
1.44505601E-06,-6.93E-03
1.44505913E-06,-6.82E-03
1.44506226E-06,-6.93E-03
1.44506538E-06,-6.82E-03
1.44506851E-06,-6.61E-03
1.44507163E-06,-6.82E-03
1.44507476E-06,-6.82E-03
1.44507788E-06,-6.93E-03
1.44508101E-06,-6.93E-03
1.44508413E-06,-7.04E-03
1.44508726E-06,-7.25E-03
1.44509038E-06,-7.67E-03
1.44509351E-06,-7.98E-03
1.44509663E-06,-8.19E-03
1.44509976E-06,-8.62E-03
1.44510288E-06,-8.93E-03
1.44510601E-06,-9.46E-03
1.44510913E-06,-9.88E-03
1.44511226E-06,-1.041E-02
1.44511538E-06,-1.083E-02
1.44511851E-06,-1.115E-02
1.44512163E-06,-1.167E-02
1.44512476E-06,-1.230E-02
1.44512788E-06,-1.262E-02
1.44513101E-06,-1.325E-02
1.44513413E-06,-1.346E-02
1.44513726E-06,-1.389E-02
1.44514038E-06,-1.399E-02
1.44514351E-06,-1.410E-02
1.44514663E-06,-1.431E-02
1.44514976E-06,-1.431E-02
1.44515288E-06,-1.420E-02
1.44515601E-06,-1.410E-02
1.44515913E-06,-1.410E-02
1.44516226E-06,-1.367E-02
1.44516538E-06,-1.357E-02
1.44516851E-06,-1.315E-02
1.44517163E-06,-1.273E-02
1.44517476E-06,-1.220E-02
1.44517788E-06,-1.157E-02
1.44518101E-06,-1.104E-02
1.44518413E-06,-1.041E-02
1.44518726E-06,-9.67E-03
1.44519038E-06,-9.14E-03
1.44519351E-06,-8.62E-03
1.44519663E-06,-7.77E-03
1.44519976E-06,-7.25E-03
1.44520288E-06,-6.61E-03
1.44520601E-06,-6.09E-03
1.44520913E-06,-5.56E-03
1.44521226E-06,-4.93E-03
1.44521538E-06,-4.61E-03
1.44521851E-06,-4.08E-03
1.44522163E-06,-3.87E-03
1.44522476E-06,-3.56E-03
1.44522788E-06,-3.35E-03
1.44523101E-06,-3.35E-03
1.44523413E-06,-3.35E-03
1.44523726E-06,-3.45E-03
1.44524038E-06,-3.66E-03
1.44524351E-06,-3.87E-03
1.44524663E-06,-4.19E-03
1.44524976E-06,-4.61E-03
1.44525288E-06,-4.93E-03
1.44525601E-06,-5.45E-03
1.44525913E-06,-5.98E-03
1.44526226E-06,-6.51E-03
1.44526538E-06,-7.14E-03
1.44526851E-06,-7.67E-03
1.44527163E-06,-8.19E-03
1.44527476E-06,-8.83E-03
1.44527788E-06,-9.25E-03
1.44528101E-06,-9.78E-03
1.44528413E-06,-1.030E-02
1.44528726E-06,-1.062E-02
1.44529038E-06,-1.104E-02
1.44529351E-06,-1.115E-02
1.44529663E-06,-1.136E-02
1.44529976E-06,-1.136E-02
1.44530288E-06,-1.136E-02
1.44530601E-06,-1.125E-02
1.44530913E-06,-1.104E-02
1.44531226E-06,-1.072E-02
1.44531538E-06,-1.051E-02
1.44531851E-06,-9.99E-03
1.44532163E-06,-9.46E-03
1.44532476E-06,-8.62E-03
1.44532788E-06,-8.09E-03
1.44533101E-06,-7.46E-03
1.44533413E-06,-6.51E-03
1.44533726E-06,-5.45E-03
1.44534038E-06,-4.82E-03
1.44534351E-06,-3.77E-03
1.44534663E-06,-2.93E-03
1.44534976E-06,-2.08E-03
1.44535288E-06,-1.34E-03
1.44535601E-06,-5.0E-04
1.44535913E-06,3.4E-04
1.44536226E-06,1.08E-03
1.44536538E-06,1.61E-03
1.44536851E-06,1.92E-03
1.44537163E-06,2.34E-03
1.44537476E-06,2.87E-03
1.44537788E-06,3.08E-03
1.44538101E-06,3.08E-03
1.44538413E-06,3.40E-03
1.44538726E-06,3.40E-03
1.44539038E-06,3.19E-03
1.44539351E-06,3.08E-03
1.44539663E-06,2.77E-03
1.44539976E-06,2.55E-03
1.44540288E-06,2.13E-03
1.44540601E-06,1.61E-03
1.44540913E-06,1.29E-03
1.44541226E-06,8.7E-04
1.44541538E-06,4.5E-04
1.44541851E-06,1.3E-04
1.44542163E-06,-6.1E-04
1.44542476E-06,-8.2E-04
1.44542788E-06,-1.03E-03
1.44543101E-06,-1.56E-03
1.44543413E-06,-2.08E-03
1.44543726E-06,-2.40E-03
1.44544038E-06,-2.71E-03
1.44544351E-06,-3.03E-03
1.44544663E-06,-3.03E-03
1.44544976E-06,-3.14E-03
1.44545288E-06,-3.35E-03
1.44545601E-06,-3.35E-03
1.44545913E-06,-3.35E-03
1.44546226E-06,-3.45E-03
1.44546538E-06,-3.56E-03
1.44546851E-06,-3.66E-03
1.44547163E-06,-3.56E-03
1.44547476E-06,-3.87E-03
1.44547788E-06,-3.87E-03
1.44548101E-06,-3.87E-03
1.44548413E-06,-3.98E-03
1.44548726E-06,-4.30E-03
1.44549038E-06,-4.30E-03
1.44549351E-06,-4.72E-03
1.44549663E-06,-4.93E-03
1.44549976E-06,-5.24E-03
1.44550288E-06,-5.45E-03
1.44550601E-06,-5.88E-03
1.44550913E-06,-6.30E-03
1.44551226E-06,-6.72E-03
1.44551538E-06,-7.14E-03
1.44551851E-06,-7.35E-03
1.44552163E-06,-7.88E-03
1.44552476E-06,-8.19E-03
1.44552788E-06,-8.51E-03
1.44553101E-06,-8.72E-03
1.44553413E-06,-9.04E-03
1.44553726E-06,-9.25E-03
1.44554038E-06,-9.35E-03
1.44554351E-06,-9.46E-03
1.44554663E-06,-9.56E-03
1.44554976E-06,-9.56E-03
1.44555288E-06,-9.35E-03
1.44555601E-06,-9.25E-03
1.44555913E-06,-9.04E-03
1.44556226E-06,-8.72E-03
1.44556538E-06,-8.51E-03
1.44556851E-06,-8.19E-03
1.44557163E-06,-7.77E-03
1.44557476E-06,-7.56E-03
1.44557788E-06,-6.93E-03
1.44558101E-06,-6.72E-03
1.44558413E-06,-6.19E-03
1.44558726E-06,-5.67E-03
1.44559038E-06,-5.56E-03
1.44559351E-06,-5.14E-03
1.44559663E-06,-4.93E-03
1.44559976E-06,-4.61E-03
1.44560288E-06,-4.51E-03
1.44560601E-06,-4.19E-03
1.44560913E-06,-4.30E-03
1.44561226E-06,-4.19E-03
1.44561538E-06,-4.19E-03
1.44561851E-06,-4.30E-03
1.44562163E-06,-4.40E-03
1.44562476E-06,-4.61E-03
1.44562788E-06,-4.72E-03
1.44563101E-06,-4.82E-03
1.44563413E-06,-5.03E-03
1.44563726E-06,-5.03E-03
1.44564038E-06,-5.35E-03
1.44564351E-06,-5.67E-03
1.44564663E-06,-5.56E-03
1.44564976E-06,-5.77E-03
1.44565288E-06,-5.67E-03
1.44565601E-06,-5.77E-03
1.44565913E-06,-5.77E-03
1.44566226E-06,-5.56E-03
1.44566538E-06,-5.35E-03
1.44566851E-06,-5.14E-03
1.44567163E-06,-4.82E-03
1.44567476E-06,-4.51E-03
1.44567788E-06,-3.98E-03
1.44568101E-06,-3.66E-03
1.44568413E-06,-3.35E-03
1.44568726E-06,-2.61E-03
1.44569038E-06,-2.29E-03
1.44569351E-06,-1.66E-03
1.44569663E-06,-1.24E-03
1.44569976E-06,-8.2E-04
1.44570288E-06,-1.9E-04
1.44570601E-06,2.4E-04
1.44570913E-06,6.6E-04
1.44571226E-06,8.7E-04
1.44571538E-06,1.29E-03
1.44571851E-06,1.40E-03
1.44572163E-06,1.50E-03
1.44572476E-06,1.61E-03
1.44572788E-06,1.61E-03
1.44573101E-06,1.50E-03
1.44573413E-06,1.40E-03
1.44573726E-06,9.7E-04
1.44574038E-06,1.08E-03
1.44574351E-06,7.6E-04
1.44574663E-06,4.5E-04
1.44574976E-06,-1.9E-04
1.44575288E-06,-4.0E-04
1.44575601E-06,-9.2E-04
1.44575913E-06,-1.24E-03
1.44576226E-06,-1.87E-03
1.44576538E-06,-1.98E-03
1.44576851E-06,-2.19E-03
1.44577163E-06,-2.61E-03
1.44577476E-06,-3.03E-03
1.44577788E-06,-3.14E-03
1.44578101E-06,-3.35E-03
1.44578413E-06,-3.66E-03
1.44578726E-06,-3.77E-03
1.44579038E-06,-3.87E-03
1.44579351E-06,-3.77E-03
1.44579663E-06,-3.87E-03
1.44579976E-06,-3.87E-03
1.44580288E-06,-3.77E-03
1.44580601E-06,-3.66E-03
1.44580913E-06,-3.56E-03
1.44581226E-06,-3.66E-03
1.44581538E-06,-3.56E-03
1.44581851E-06,-3.45E-03
1.44582163E-06,-3.56E-03
1.44582476E-06,-3.35E-03
1.44582788E-06,-3.35E-03
1.44583101E-06,-3.35E-03
1.44583413E-06,-3.35E-03
1.44583726E-06,-3.45E-03
1.44584038E-06,-3.66E-03
1.44584351E-06,-3.77E-03
1.44584663E-06,-3.87E-03
1.44584976E-06,-3.98E-03
1.44585288E-06,-4.19E-03
1.44585601E-06,-4.40E-03
1.44585913E-06,-4.51E-03
1.44586226E-06,-4.51E-03
1.44586538E-06,-4.82E-03
1.44586851E-06,-4.93E-03
1.44587163E-06,-5.03E-03
1.44587476E-06,-5.14E-03
1.44587788E-06,-5.24E-03
1.44588101E-06,-5.03E-03
1.44588413E-06,-5.14E-03
1.44588726E-06,-5.03E-03
1.44589038E-06,-5.03E-03
1.44589351E-06,-4.93E-03
1.44589663E-06,-4.82E-03
1.44589976E-06,-4.61E-03
1.44590288E-06,-4.40E-03
1.44590601E-06,-4.30E-03
1.44590913E-06,-4.08E-03
1.44591226E-06,-3.98E-03
1.44591538E-06,-3.77E-03
1.44591851E-06,-3.45E-03
1.44592163E-06,-3.45E-03
1.44592476E-06,-3.24E-03
1.44592788E-06,-3.14E-03
1.44593101E-06,-3.14E-03
1.44593413E-06,-3.14E-03
1.44593726E-06,-3.14E-03
1.44594038E-06,-3.35E-03
1.44594351E-06,-3.35E-03
1.44594663E-06,-3.45E-03
1.44594976E-06,-3.77E-03
1.44595288E-06,-4.08E-03
1.44595601E-06,-4.30E-03
1.44595913E-06,-4.61E-03
1.44596226E-06,-5.14E-03
1.44596538E-06,-5.56E-03
1.44596851E-06,-5.88E-03
1.44597163E-06,-6.19E-03
1.44597476E-06,-6.61E-03
1.44597788E-06,-6.82E-03
1.44598101E-06,-7.25E-03
1.44598413E-06,-7.35E-03
1.44598726E-06,-7.77E-03
1.44599038E-06,-7.67E-03
1.44599351E-06,-8.09E-03
1.44599663E-06,-8.09E-03
1.44599976E-06,-7.98E-03
1.44600288E-06,-7.88E-03
1.44600601E-06,-7.88E-03
1.44600913E-06,-7.67E-03
1.44601226E-06,-7.35E-03
1.44601538E-06,-6.93E-03
1.44601851E-06,-6.61E-03
1.44602163E-06,-5.98E-03
1.44602476E-06,-5.67E-03
1.44602788E-06,-5.03E-03
1.44603101E-06,-4.51E-03
1.44603413E-06,-3.87E-03
1.44603726E-06,-3.24E-03
1.44604038E-06,-2.71E-03
1.44604351E-06,-1.87E-03
1.44604663E-06,-1.56E-03
1.44604976E-06,-1.03E-03
1.44605288E-06,-5.0E-04
1.44605601E-06,3E-05
1.44605913E-06,4.5E-04
1.44606226E-06,7.6E-04
1.44606538E-06,9.7E-04
1.44606851E-06,1.29E-03
1.44607163E-06,1.40E-03
1.44607476E-06,1.40E-03
1.44607788E-06,1.50E-03
1.44608101E-06,1.50E-03
1.44608413E-06,1.29E-03
1.44608726E-06,1.18E-03
1.44609038E-06,9.7E-04
1.44609351E-06,8.7E-04
1.44609663E-06,3.4E-04
1.44609976E-06,-8E-05
1.44610288E-06,-4.0E-04
1.44610601E-06,-8.2E-04
1.44610913E-06,-1.34E-03
1.44611226E-06,-1.87E-03
1.44611538E-06,-2.29E-03
1.44611851E-06,-2.82E-03
1.44612163E-06,-3.14E-03
1.44612476E-06,-3.66E-03
1.44612788E-06,-4.08E-03
1.44613101E-06,-4.40E-03
1.44613413E-06,-4.93E-03
1.44613726E-06,-5.24E-03
1.44614038E-06,-5.56E-03
1.44614351E-06,-6.09E-03
1.44614663E-06,-6.19E-03
1.44614976E-06,-6.30E-03
1.44615288E-06,-6.61E-03
1.44615601E-06,-6.72E-03
1.44615913E-06,-6.82E-03
1.44616226E-06,-7.04E-03
1.44616538E-06,-7.25E-03
1.44616851E-06,-7.14E-03
1.44617163E-06,-7.25E-03
1.44617476E-06,-7.56E-03
1.44617788E-06,-7.46E-03
1.44618101E-06,-7.56E-03
1.44618413E-06,-7.46E-03
1.44618726E-06,-7.56E-03
1.44619038E-06,-7.67E-03
1.44619351E-06,-7.67E-03
1.44619663E-06,-7.77E-03
1.44619976E-06,-7.88E-03
1.44620288E-06,-7.77E-03
1.44620601E-06,-7.88E-03
1.44620913E-06,-8.09E-03
1.44621226E-06,-8.19E-03
1.44621538E-06,-8.30E-03
1.44621851E-06,-8.41E-03
1.44622163E-06,-8.83E-03
1.44622476E-06,-9.04E-03
1.44622788E-06,-9.25E-03
1.44623101E-06,-9.56E-03
1.44623413E-06,-9.88E-03
1.44623726E-06,-1.009E-02
1.44624038E-06,-1.030E-02
1.44624351E-06,-1.072E-02
1.44624663E-06,-1.104E-02
1.44624976E-06,-1.115E-02
1.44625288E-06,-1.167E-02
1.44625601E-06,-1.188E-02
1.44625913E-06,-1.230E-02
1.44626226E-06,-1.241E-02
1.44626538E-06,-1.273E-02
1.44626851E-06,-1.294E-02
1.44627163E-06,-1.325E-02
1.44627476E-06,-1.336E-02
1.44627788E-06,-1.367E-02
1.44628101E-06,-1.378E-02
1.44628413E-06,-1.367E-02
1.44628726E-06,-1.367E-02
1.44629038E-06,-1.367E-02
1.44629351E-06,-1.367E-02
1.44629663E-06,-1.357E-02
1.44629976E-06,-1.336E-02
1.44630288E-06,-1.315E-02
1.44630601E-06,-1.262E-02
1.44630913E-06,-1.230E-02
1.44631226E-06,-1.220E-02
1.44631538E-06,-1.178E-02
1.44631851E-06,-1.136E-02
1.44632163E-06,-1.104E-02
1.44632476E-06,-1.030E-02
1.44632788E-06,-9.88E-03
1.44633101E-06,-9.25E-03
1.44633413E-06,-8.72E-03
1.44633726E-06,-8.19E-03
1.44634038E-06,-7.67E-03
1.44634351E-06,-7.14E-03
1.44634663E-06,-6.61E-03
1.44634976E-06,-5.98E-03
1.44635288E-06,-5.35E-03
1.44635601E-06,-5.03E-03
1.44635913E-06,-4.51E-03
1.44636226E-06,-4.19E-03
1.44636538E-06,-3.77E-03
1.44636851E-06,-3.56E-03
1.44637163E-06,-3.24E-03
1.44637476E-06,-3.14E-03
1.44637788E-06,-2.71E-03
1.44638101E-06,-2.93E-03
1.44638413E-06,-2.61E-03
1.44638726E-06,-2.61E-03
1.44639038E-06,-2.61E-03
1.44639351E-06,-2.82E-03
1.44639663E-06,-2.71E-03
1.44639976E-06,-2.93E-03
1.44640288E-06,-3.14E-03
1.44640601E-06,-3.35E-03
1.44640913E-06,-3.66E-03
1.44641226E-06,-3.77E-03
1.44641538E-06,-4.08E-03
1.44641851E-06,-4.30E-03
1.44642163E-06,-4.72E-03
1.44642476E-06,-5.03E-03
1.44642788E-06,-5.35E-03
1.44643101E-06,-5.56E-03
1.44643413E-06,-5.98E-03
1.44643726E-06,-6.40E-03
1.44644038E-06,-6.61E-03
1.44644351E-06,-6.82E-03
1.44644663E-06,-7.04E-03
1.44644976E-06,-7.46E-03
1.44645288E-06,-7.77E-03
1.44645601E-06,-7.98E-03
1.44645913E-06,-8.09E-03
1.44646226E-06,-8.30E-03
1.44646538E-06,-8.51E-03
1.44646851E-06,-8.72E-03
1.44647163E-06,-8.93E-03
1.44647476E-06,-8.72E-03
1.44647788E-06,-9.14E-03
1.44648101E-06,-9.14E-03
1.44648413E-06,-9.25E-03
1.44648726E-06,-9.25E-03
1.44649038E-06,-9.14E-03
1.44649351E-06,-9.35E-03
1.44649663E-06,-9.25E-03
1.44649976E-06,-9.14E-03
1.44650288E-06,-9.14E-03
1.44650601E-06,-9.25E-03
1.44650913E-06,-8.93E-03
1.44651226E-06,-8.93E-03
1.44651538E-06,-8.93E-03
1.44651851E-06,-8.62E-03
1.44652163E-06,-8.83E-03
1.44652476E-06,-8.62E-03
1.44652788E-06,-8.41E-03
1.44653101E-06,-8.41E-03
1.44653413E-06,-8.09E-03
1.44653726E-06,-7.77E-03
1.44654038E-06,-7.88E-03
1.44654351E-06,-7.56E-03
1.44654663E-06,-7.67E-03
1.44654976E-06,-7.56E-03
1.44655288E-06,-7.35E-03
1.44655601E-06,-7.14E-03
1.44655913E-06,-7.04E-03
1.44656226E-06,-6.82E-03
1.44656538E-06,-6.82E-03
1.44656851E-06,-6.72E-03
1.44657163E-06,-6.40E-03
1.44657476E-06,-6.19E-03
1.44657788E-06,-5.98E-03
1.44658101E-06,-5.88E-03
1.44658413E-06,-5.88E-03
1.44658726E-06,-5.67E-03
1.44659038E-06,-5.56E-03
1.44659351E-06,-5.45E-03
1.44659663E-06,-5.35E-03
1.44659976E-06,-5.14E-03
1.44660288E-06,-5.03E-03
1.44660601E-06,-4.82E-03
1.44660913E-06,-4.82E-03
1.44661226E-06,-4.72E-03
1.44661538E-06,-4.72E-03
1.44661851E-06,-4.61E-03
1.44662163E-06,-4.72E-03
1.44662476E-06,-4.61E-03
1.44662788E-06,-4.61E-03
1.44663101E-06,-4.61E-03
1.44663413E-06,-4.51E-03
1.44663726E-06,-4.72E-03
1.44664038E-06,-4.72E-03
1.44664351E-06,-4.82E-03
1.44664663E-06,-4.93E-03
1.44664976E-06,-5.14E-03
1.44665288E-06,-5.03E-03
1.44665601E-06,-5.45E-03
1.44665913E-06,-5.35E-03
1.44666226E-06,-5.45E-03
1.44666538E-06,-5.77E-03
1.44666851E-06,-5.77E-03
1.44667163E-06,-5.98E-03
1.44667476E-06,-5.98E-03
1.44667788E-06,-5.88E-03
1.44668101E-06,-6.09E-03
1.44668413E-06,-6.09E-03
1.44668726E-06,-6.09E-03
1.44669038E-06,-5.88E-03
1.44669351E-06,-5.98E-03
1.44669663E-06,-5.67E-03
1.44669976E-06,-5.35E-03
1.44670288E-06,-5.14E-03
1.44670601E-06,-4.93E-03
1.44670913E-06,-4.61E-03
1.44671226E-06,-4.40E-03
1.44671538E-06,-3.98E-03
1.44671851E-06,-3.56E-03
1.44672163E-06,-3.24E-03
1.44672476E-06,-2.82E-03
1.44672788E-06,-2.40E-03
1.44673101E-06,-2.08E-03
1.44673413E-06,-1.77E-03
1.44673726E-06,-1.45E-03
1.44674038E-06,-1.03E-03
1.44674351E-06,-8.2E-04
1.44674663E-06,-7.1E-04
1.44674976E-06,-7.1E-04
1.44675288E-06,-7.1E-04
1.44675601E-06,-9.2E-04
1.44675913E-06,-1.03E-03
1.44676226E-06,-1.34E-03
1.44676538E-06,-1.66E-03
1.44676851E-06,-2.08E-03
1.44677163E-06,-2.61E-03
1.44677476E-06,-3.35E-03
1.44677788E-06,-4.08E-03
1.44678101E-06,-4.82E-03
1.44678413E-06,-5.67E-03
1.44678726E-06,-6.40E-03
1.44679038E-06,-7.56E-03
1.44679351E-06,-8.30E-03
1.44679663E-06,-9.35E-03
1.44679976E-06,-1.030E-02
1.44680288E-06,-1.115E-02
1.44680601E-06,-1.199E-02
1.44680913E-06,-1.283E-02
1.44681226E-06,-1.357E-02
1.44681538E-06,-1.420E-02
1.44681851E-06,-1.483E-02
1.44682163E-06,-1.526E-02
1.44682476E-06,-1.568E-02
1.44682788E-06,-1.578E-02
1.44683101E-06,-1.599E-02
1.44683413E-06,-1.610E-02
1.44683726E-06,-1.557E-02
1.44684038E-06,-1.557E-02
1.44684351E-06,-1.504E-02
1.44684663E-06,-1.462E-02
1.44684976E-06,-1.399E-02
1.44685288E-06,-1.325E-02
1.44685601E-06,-1.252E-02
1.44685913E-06,-1.167E-02
1.44686226E-06,-1.083E-02
1.44686538E-06,-9.67E-03
1.44686851E-06,-8.62E-03
1.44687163E-06,-7.88E-03
1.44687476E-06,-6.93E-03
1.44687788E-06,-5.77E-03
1.44688101E-06,-4.72E-03
1.44688413E-06,-4.08E-03
1.44688726E-06,-3.14E-03
1.44689038E-06,-2.40E-03
1.44689351E-06,-1.66E-03
1.44689663E-06,-1.13E-03
1.44689976E-06,-7.1E-04
1.44690288E-06,-4.0E-04
1.44690601E-06,-8E-05
1.44690913E-06,-8E-05
1.44691226E-06,3E-05
1.44691538E-06,3E-05
1.44691851E-06,3E-05
1.44692163E-06,-4.0E-04
1.44692476E-06,-8.2E-04
1.44692788E-06,-1.03E-03
1.44693101E-06,-1.56E-03
1.44693413E-06,-1.98E-03
1.44693726E-06,-2.61E-03
1.44694038E-06,-2.82E-03
1.44694351E-06,-3.45E-03
1.44694663E-06,-3.98E-03
1.44694976E-06,-4.30E-03
1.44695288E-06,-4.82E-03
1.44695601E-06,-5.35E-03
1.44695913E-06,-5.88E-03
1.44696226E-06,-6.09E-03
1.44696538E-06,-6.51E-03
1.44696851E-06,-6.61E-03
1.44697163E-06,-6.93E-03
1.44697476E-06,-7.04E-03
1.44697788E-06,-7.04E-03
1.44698101E-06,-7.25E-03
1.44698413E-06,-7.46E-03
1.44698726E-06,-7.25E-03
1.44699038E-06,-7.35E-03
1.44699351E-06,-7.25E-03
1.44699663E-06,-7.14E-03
1.44699976E-06,-7.14E-03
1.44700288E-06,-6.82E-03
1.44700601E-06,-6.82E-03
1.44700913E-06,-6.72E-03
1.44701226E-06,-6.82E-03
1.44701538E-06,-6.72E-03
1.44701851E-06,-6.61E-03
1.44702163E-06,-6.72E-03
1.44702476E-06,-6.61E-03
1.44702788E-06,-6.72E-03
1.44703101E-06,-6.93E-03
1.44703413E-06,-6.82E-03
1.44703726E-06,-7.14E-03
1.44704038E-06,-7.04E-03
1.44704351E-06,-7.46E-03
1.44704663E-06,-7.67E-03
1.44704976E-06,-7.88E-03
1.44705288E-06,-8.19E-03
1.44705601E-06,-8.51E-03
1.44705913E-06,-8.51E-03
1.44706226E-06,-8.72E-03
1.44706538E-06,-8.93E-03
1.44706851E-06,-9.25E-03
1.44707163E-06,-9.35E-03
1.44707476E-06,-9.88E-03
1.44707788E-06,-1.009E-02
1.44708101E-06,-1.020E-02
1.44708413E-06,-1.062E-02
1.44708726E-06,-1.093E-02
1.44709038E-06,-1.093E-02
1.44709351E-06,-1.115E-02
1.44709663E-06,-1.125E-02
1.44709976E-06,-1.125E-02
1.44710288E-06,-1.136E-02
1.44710601E-06,-1.136E-02
1.44710913E-06,-1.146E-02
1.44711226E-06,-1.157E-02
1.44711538E-06,-1.157E-02
1.44711851E-06,-1.157E-02
1.44712163E-06,-1.157E-02
1.44712476E-06,-1.178E-02
1.44712788E-06,-1.178E-02
1.44713101E-06,-1.188E-02
1.44713413E-06,-1.188E-02
1.44713726E-06,-1.220E-02
1.44714038E-06,-1.220E-02
1.44714351E-06,-1.220E-02
1.44714663E-06,-1.252E-02
1.44714976E-06,-1.230E-02
1.44715288E-06,-1.241E-02
1.44715601E-06,-1.230E-02
1.44715913E-06,-1.220E-02
1.44716226E-06,-1.220E-02
1.44716538E-06,-1.220E-02
1.44716851E-06,-1.220E-02
1.44717163E-06,-1.230E-02
1.44717476E-06,-1.220E-02
1.44717788E-06,-1.230E-02
1.44718101E-06,-1.220E-02
1.44718413E-06,-1.220E-02
1.44718726E-06,-1.209E-02
1.44719038E-06,-1.199E-02
1.44719351E-06,-1.157E-02
1.44719663E-06,-1.146E-02
1.44719976E-06,-1.115E-02
1.44720288E-06,-1.072E-02
1.44720601E-06,-1.030E-02
1.44720913E-06,-9.99E-03
1.44721226E-06,-9.56E-03
1.44721538E-06,-9.25E-03
1.44721851E-06,-8.83E-03
1.44722163E-06,-8.51E-03
1.44722476E-06,-8.30E-03
1.44722788E-06,-8.19E-03
1.44723101E-06,-7.98E-03
1.44723413E-06,-7.77E-03
1.44723726E-06,-7.77E-03
1.44724038E-06,-7.67E-03
1.44724351E-06,-7.56E-03
1.44724663E-06,-7.25E-03
1.44724976E-06,-7.14E-03
1.44725288E-06,-6.93E-03
1.44725601E-06,-6.72E-03
1.44725913E-06,-6.82E-03
1.44726226E-06,-6.82E-03
1.44726538E-06,-6.82E-03
1.44726851E-06,-6.82E-03
1.44727163E-06,-7.04E-03
1.44727476E-06,-7.25E-03
1.44727788E-06,-7.35E-03
1.44728101E-06,-7.56E-03
1.44728413E-06,-7.77E-03
1.44728726E-06,-7.98E-03
1.44729038E-06,-8.30E-03
1.44729351E-06,-8.30E-03
1.44729663E-06,-8.09E-03
1.44729976E-06,-7.67E-03
1.44730288E-06,-7.56E-03
1.44730601E-06,-7.04E-03
1.44730913E-06,-6.51E-03
1.44731226E-06,-5.98E-03
1.44731538E-06,-5.45E-03
1.44731851E-06,-4.82E-03
1.44732163E-06,-4.08E-03
1.44732476E-06,-3.56E-03
1.44732788E-06,-2.71E-03
1.44733101E-06,-1.56E-03
1.44733413E-06,-9.2E-04
1.44733726E-06,1.3E-04
1.44734038E-06,1.40E-03
1.44734351E-06,2.55E-03
1.44734663E-06,4.14E-03
1.44734976E-06,5.61E-03
1.44735288E-06,7.30E-03
1.44735601E-06,8.88E-03
1.44735913E-06,1.056E-02
1.44736226E-06,1.225E-02
1.44736538E-06,1.383E-02
1.44736851E-06,1.541E-02
1.44737163E-06,1.689E-02
1.44737476E-06,1.857E-02
1.44737788E-06,2.005E-02
1.44738101E-06,2.142E-02
1.44738413E-06,2.311E-02
1.44738726E-06,2.437E-02
1.44739038E-06,2.563E-02
1.44739351E-06,2.711E-02
1.44739663E-06,2.901E-02
1.44739976E-06,3.059E-02
1.44740288E-06,3.217E-02
1.44740601E-06,3.407E-02
1.44740913E-06,3.565E-02
1.44741226E-06,3.733E-02
1.44741538E-06,3.912E-02
1.44741851E-06,4.060E-02
1.44742163E-06,4.218E-02
1.44742476E-06,4.376E-02
1.44742788E-06,4.524E-02
1.44743101E-06,4.703E-02
1.44743413E-06,4.850E-02
1.44743726E-06,5.008E-02
1.44744038E-06,5.188E-02
1.44744351E-06,5.388E-02
1.44744663E-06,5.609E-02
1.44744976E-06,5.809E-02
1.44745288E-06,6.052E-02
1.44745601E-06,6.273E-02
1.44745913E-06,6.536E-02
1.44746226E-06,6.768E-02
1.44746538E-06,7.000E-02
1.44746851E-06,7.253E-02
1.44747163E-06,7.495E-02
1.44747476E-06,7.727E-02
1.44747788E-06,7.980E-02
1.44748101E-06,8.244E-02
1.44748413E-06,8.486E-02
1.44748726E-06,8.771E-02
1.44749038E-06,9.024E-02
1.44749351E-06,9.308E-02
1.44749663E-06,9.603E-02
1.44749976E-06,9.898E-02
1.44750288E-06,1.0214E-01
1.44750601E-06,1.0510E-01
1.44750913E-06,1.0857E-01
1.44751226E-06,1.1152E-01
1.44751538E-06,1.1479E-01
1.44751851E-06,1.1785E-01
1.44752163E-06,1.2090E-01
1.44752476E-06,1.2428E-01
1.44752788E-06,1.2712E-01
1.44753101E-06,1.3070E-01
1.44753413E-06,1.3397E-01
1.44753726E-06,1.3724E-01
1.44754038E-06,1.4082E-01
1.44754351E-06,1.4440E-01
1.44754663E-06,1.4820E-01
1.44754976E-06,1.5178E-01
1.44755288E-06,1.5568E-01
1.44755601E-06,1.5937E-01
1.44755913E-06,1.6337E-01
1.44756226E-06,1.6717E-01
1.44756538E-06,1.7107E-01
1.44756851E-06,1.7475E-01
1.44757163E-06,1.7865E-01
1.44757476E-06,1.8255E-01
1.44757788E-06,1.8635E-01
1.44758101E-06,1.9025E-01
1.44758413E-06,1.9415E-01
1.44758726E-06,1.9794E-01
1.44759038E-06,2.0184E-01
1.44759351E-06,2.0574E-01
1.44759663E-06,2.0964E-01
1.44759976E-06,2.1354E-01
1.44760288E-06,2.1744E-01
1.44760601E-06,2.2144E-01
1.44760913E-06,2.2534E-01
1.44761226E-06,2.2903E-01
1.44761538E-06,2.3282E-01
1.44761851E-06,2.3630E-01
1.44762163E-06,2.4020E-01
1.44762476E-06,2.4368E-01
1.44762788E-06,2.4737E-01
1.44763101E-06,2.5095E-01
1.44763413E-06,2.5485E-01
1.44763726E-06,2.5854E-01
1.44764038E-06,2.6244E-01
1.44764351E-06,2.6623E-01
1.44764663E-06,2.7013E-01
1.44764976E-06,2.7413E-01
1.44765288E-06,2.7782E-01
1.44765601E-06,2.8193E-01
1.44765913E-06,2.8594E-01
1.44766226E-06,2.9005E-01
1.44766538E-06,2.9426E-01
1.44766851E-06,2.9816E-01
1.44767163E-06,3.0217E-01
1.44767476E-06,3.0617E-01
1.44767788E-06,3.1028E-01
1.44768101E-06,3.1439E-01
1.44768413E-06,3.1861E-01
1.44768726E-06,3.2272E-01
1.44769038E-06,3.2704E-01
1.44769351E-06,3.3104E-01
1.44769663E-06,3.3505E-01
1.44769976E-06,3.3895E-01
1.44770288E-06,3.4284E-01
1.44770601E-06,3.4653E-01
1.44770913E-06,3.5012E-01
1.44771226E-06,3.5380E-01
1.44771538E-06,3.5707E-01
1.44771851E-06,3.6023E-01
1.44772163E-06,3.6329E-01
1.44772476E-06,3.6624E-01
1.44772788E-06,3.6919E-01
1.44773101E-06,3.7193E-01
1.44773413E-06,3.7457E-01
1.44773726E-06,3.7720E-01
1.44774038E-06,3.7984E-01
1.44774351E-06,3.8215E-01
1.44774663E-06,3.8405E-01
1.44774976E-06,3.8616E-01
1.44775288E-06,3.8806E-01
1.44775601E-06,3.8985E-01
1.44775913E-06,3.9164E-01
1.44776226E-06,3.9322E-01
1.44776538E-06,3.9480E-01
1.44776851E-06,3.9596E-01
1.44777163E-06,3.9733E-01
1.44777476E-06,3.9859E-01
1.44777788E-06,3.9986E-01
1.44778101E-06,4.0112E-01
1.44778413E-06,4.0249E-01
1.44778726E-06,4.0386E-01
1.44779038E-06,4.0502E-01
1.44779351E-06,4.0618E-01
1.44779663E-06,4.0713E-01
1.44779976E-06,4.0808E-01
1.44780288E-06,4.0871E-01
1.44780601E-06,4.0934E-01
1.44780913E-06,4.1019E-01
1.44781226E-06,4.1061E-01
1.44781538E-06,4.1103E-01
1.44781851E-06,4.1124E-01
1.44782163E-06,4.1145E-01
1.44782476E-06,4.1145E-01
1.44782788E-06,4.1124E-01
1.44783101E-06,4.1113E-01
1.44783413E-06,4.1103E-01
1.44783726E-06,4.1082E-01
1.44784038E-06,4.1040E-01
1.44784351E-06,4.0976E-01
1.44784663E-06,4.0871E-01
1.44784976E-06,4.0776E-01
1.44785288E-06,4.0650E-01
1.44785601E-06,4.0523E-01
1.44785913E-06,4.0365E-01
1.44786226E-06,4.0197E-01
1.44786538E-06,4.0028E-01
1.44786851E-06,3.9838E-01
1.44787163E-06,3.9617E-01
1.44787476E-06,3.9417E-01
1.44787788E-06,3.9206E-01
1.44788101E-06,3.8995E-01
1.44788413E-06,3.8795E-01
1.44788726E-06,3.8542E-01
1.44789038E-06,3.8342E-01
1.44789351E-06,3.8089E-01
1.44789663E-06,3.7815E-01
1.44789976E-06,3.7562E-01
1.44790288E-06,3.7256E-01
1.44790601E-06,3.6961E-01
1.44790913E-06,3.6687E-01
1.44791226E-06,3.6403E-01
1.44791538E-06,3.6108E-01
1.44791851E-06,3.5802E-01
1.44792163E-06,3.5475E-01
1.44792476E-06,3.5149E-01
1.44792788E-06,3.4843E-01
1.44793101E-06,3.4516E-01
1.44793413E-06,3.4200E-01
1.44793726E-06,3.3873E-01
1.44794038E-06,3.3526E-01
1.44794351E-06,3.3199E-01
1.44794663E-06,3.2809E-01
1.44794976E-06,3.2430E-01
1.44795288E-06,3.2061E-01
1.44795601E-06,3.1660E-01
1.44795913E-06,3.1249E-01
1.44796226E-06,3.0859E-01
1.44796538E-06,3.0448E-01
1.44796851E-06,3.0037E-01
1.44797163E-06,2.9626E-01
1.44797476E-06,2.9205E-01
1.44797788E-06,2.8783E-01
1.44798101E-06,2.8362E-01
1.44798413E-06,2.7951E-01
1.44798726E-06,2.7540E-01
1.44799038E-06,2.7118E-01
1.44799351E-06,2.6697E-01
1.44799663E-06,2.6265E-01
1.44799976E-06,2.5811E-01
1.44800288E-06,2.5379E-01
1.44800601E-06,2.4926E-01
1.44800913E-06,2.4473E-01
1.44801226E-06,2.4041E-01
1.44801538E-06,2.3598E-01
1.44801851E-06,2.3145E-01
1.44802163E-06,2.2724E-01
1.44802476E-06,2.2292E-01
1.44802788E-06,2.1860E-01
1.44803101E-06,2.1438E-01
1.44803413E-06,2.0995E-01
1.44803726E-06,2.0563E-01
1.44804038E-06,2.0131E-01
1.44804351E-06,1.9710E-01
1.44804663E-06,1.9257E-01
1.44804976E-06,1.8793E-01
1.44805288E-06,1.8329E-01
1.44805601E-06,1.7865E-01
1.44805913E-06,1.7391E-01
1.44806226E-06,1.6949E-01
1.44806538E-06,1.6474E-01
1.44806851E-06,1.6011E-01
1.44807163E-06,1.5589E-01
1.44807476E-06,1.5146E-01
1.44807788E-06,1.4683E-01
1.44808101E-06,1.4261E-01
1.44808413E-06,1.3829E-01
1.44808726E-06,1.3365E-01
1.44809038E-06,1.2944E-01
1.44809351E-06,1.2512E-01
1.44809663E-06,1.2069E-01
1.44809976E-06,1.1627E-01
1.44810288E-06,1.1184E-01
1.44810601E-06,1.0752E-01
1.44810913E-06,1.0330E-01
1.44811226E-06,9.909E-02
1.44811538E-06,9.508E-02
1.44811851E-06,9.118E-02
1.44812163E-06,8.760E-02
1.44812476E-06,8.370E-02
1.44812788E-06,8.001E-02
1.44813101E-06,7.654E-02
1.44813413E-06,7.274E-02
1.44813726E-06,6.926E-02
1.44814038E-06,6.568E-02
1.44814351E-06,6.199E-02
1.44814663E-06,5.830E-02
1.44814976E-06,5.451E-02
1.44815288E-06,5.072E-02
1.44815601E-06,4.692E-02
1.44815913E-06,4.313E-02
1.44816226E-06,3.944E-02
1.44816538E-06,3.586E-02
1.44816851E-06,3.238E-02
1.44817163E-06,2.880E-02
1.44817476E-06,2.542E-02
1.44817788E-06,2.174E-02
1.44818101E-06,1.826E-02
1.44818413E-06,1.436E-02
1.44818726E-06,1.088E-02
1.44819038E-06,7.09E-03
1.44819351E-06,3.29E-03
1.44819663E-06,-5.0E-04
1.44819976E-06,-4.51E-03
1.44820288E-06,-8.30E-03
1.44820601E-06,-1.220E-02
1.44820913E-06,-1.578E-02
1.44821226E-06,-1.968E-02
1.44821538E-06,-2.326E-02
1.44821851E-06,-2.643E-02
1.44822163E-06,-2.959E-02
1.44822476E-06,-3.296E-02
1.44822788E-06,-3.602E-02
1.44823101E-06,-3.907E-02
1.44823413E-06,-4.234E-02
1.44823726E-06,-4.529E-02
1.44824038E-06,-4.845E-02
1.44824351E-06,-5.130E-02
1.44824663E-06,-5.414E-02
1.44824976E-06,-5.699E-02
1.44825288E-06,-5.973E-02
1.44825601E-06,-6.247E-02
1.44825913E-06,-6.510E-02
1.44826226E-06,-6.763E-02
1.44826538E-06,-6.995E-02
1.44826851E-06,-7.185E-02
1.44827163E-06,-7.396E-02
1.44827476E-06,-7.585E-02
1.44827788E-06,-7.796E-02
1.44828101E-06,-7.986E-02
1.44828413E-06,-8.175E-02
1.44828726E-06,-8.365E-02
1.44829038E-06,-8.555E-02
1.44829351E-06,-8.723E-02
1.44829663E-06,-8.903E-02
1.44829976E-06,-9.113E-02
1.44830288E-06,-9.282E-02
1.44830601E-06,-9.461E-02
1.44830913E-06,-9.609E-02
1.44831226E-06,-9.756E-02
1.44831538E-06,-9.904E-02
1.44831851E-06,-1.0009E-01
1.44832163E-06,-1.0114E-01
1.44832476E-06,-1.0220E-01
1.44832788E-06,-1.0315E-01
1.44833101E-06,-1.0410E-01
1.44833413E-06,-1.0504E-01
1.44833726E-06,-1.0589E-01
1.44834038E-06,-1.0684E-01
1.44834351E-06,-1.0757E-01
1.44834663E-06,-1.0863E-01
1.44834976E-06,-1.0936E-01
1.44835288E-06,-1.1031E-01
1.44835601E-06,-1.1073E-01
1.44835913E-06,-1.1147E-01
1.44836226E-06,-1.1210E-01
1.44836538E-06,-1.1274E-01
1.44836851E-06,-1.1316E-01
1.44837163E-06,-1.1326E-01
1.44837476E-06,-1.1358E-01
1.44837788E-06,-1.1411E-01
1.44838101E-06,-1.1442E-01
1.44838413E-06,-1.1506E-01
1.44838726E-06,-1.1548E-01
1.44839038E-06,-1.1600E-01
1.44839351E-06,-1.1643E-01
1.44839663E-06,-1.1695E-01
1.44839976E-06,-1.1758E-01
1.44840288E-06,-1.1790E-01
1.44840601E-06,-1.1853E-01
1.44840913E-06,-1.1895E-01
1.44841226E-06,-1.1938E-01
1.44841538E-06,-1.1938E-01
1.44841851E-06,-1.1948E-01
1.44842163E-06,-1.1959E-01
1.44842476E-06,-1.1917E-01
1.44842788E-06,-1.1927E-01
1.44843101E-06,-1.1885E-01
1.44843413E-06,-1.1885E-01
1.44843726E-06,-1.1822E-01
1.44844038E-06,-1.1790E-01
1.44844351E-06,-1.1727E-01
1.44844663E-06,-1.1653E-01
1.44844976E-06,-1.1548E-01
1.44845288E-06,-1.1442E-01
1.44845601E-06,-1.1337E-01
1.44845913E-06,-1.1221E-01
1.44846226E-06,-1.1084E-01
1.44846538E-06,-1.0936E-01
1.44846851E-06,-1.0778E-01
1.44847163E-06,-1.0599E-01
1.44847476E-06,-1.0399E-01
1.44847788E-06,-1.0241E-01
1.44848101E-06,-1.0072E-01
1.44848413E-06,-9.914E-02
1.44848726E-06,-9.746E-02
1.44849038E-06,-9.598E-02
1.44849351E-06,-9.440E-02
1.44849663E-06,-9.282E-02
1.44849976E-06,-9.134E-02
1.44850288E-06,-9.008E-02
1.44850601E-06,-8.903E-02
1.44850913E-06,-8.776E-02
1.44851226E-06,-8.681E-02
1.44851538E-06,-8.576E-02
1.44851851E-06,-8.492E-02
1.44852163E-06,-8.418E-02
1.44852476E-06,-8.344E-02
1.44852788E-06,-8.302E-02
1.44853101E-06,-8.249E-02
1.44853413E-06,-8.228E-02
1.44853726E-06,-8.165E-02
1.44854038E-06,-8.154E-02
1.44854351E-06,-8.123E-02
1.44854663E-06,-8.102E-02
1.44854976E-06,-8.059E-02
1.44855288E-06,-8.038E-02
1.44855601E-06,-7.975E-02
1.44855913E-06,-7.912E-02
1.44856226E-06,-7.870E-02
1.44856538E-06,-7.775E-02
1.44856851E-06,-7.680E-02
1.44857163E-06,-7.585E-02
1.44857476E-06,-7.438E-02
1.44857788E-06,-7.280E-02
1.44858101E-06,-7.122E-02
1.44858413E-06,-6.974E-02
1.44858726E-06,-6.795E-02
1.44859038E-06,-6.605E-02
1.44859351E-06,-6.384E-02
1.44859663E-06,-6.152E-02
1.44859976E-06,-5.899E-02
1.44860288E-06,-5.667E-02
1.44860601E-06,-5.393E-02
1.44860913E-06,-5.140E-02
1.44861226E-06,-4.856E-02
1.44861538E-06,-4.592E-02
1.44861851E-06,-4.318E-02
1.44862163E-06,-4.055E-02
1.44862476E-06,-3.770E-02
1.44862788E-06,-3.538E-02
1.44863101E-06,-3.285E-02
1.44863413E-06,-3.043E-02
1.44863726E-06,-2.801E-02
1.44864038E-06,-2.600E-02
1.44864351E-06,-2.379E-02
1.44864663E-06,-2.189E-02
1.44864976E-06,-2.000E-02
1.44865288E-06,-1.831E-02
1.44865601E-06,-1.663E-02
1.44865913E-06,-1.515E-02
1.44866226E-06,-1.389E-02
1.44866538E-06,-1.252E-02
1.44866851E-06,-1.146E-02
1.44867163E-06,-1.062E-02
1.44867476E-06,-9.56E-03
1.44867788E-06,-8.72E-03
1.44868101E-06,-7.67E-03
1.44868413E-06,-6.82E-03
1.44868726E-06,-5.98E-03
1.44869038E-06,-5.14E-03
1.44869351E-06,-4.30E-03
1.44869663E-06,-3.35E-03
1.44869976E-06,-2.29E-03
1.44870288E-06,-1.34E-03
1.44870601E-06,-1.9E-04
1.44870913E-06,8.7E-04
1.44871226E-06,2.03E-03
1.44871538E-06,3.19E-03
1.44871851E-06,4.35E-03
1.44872163E-06,5.72E-03
1.44872476E-06,6.98E-03
1.44872788E-06,8.46E-03
1.44873101E-06,9.93E-03
1.44873413E-06,1.130E-02
1.44873726E-06,1.278E-02
1.44874038E-06,1.404E-02
1.44874351E-06,1.562E-02
1.44874663E-06,1.731E-02
1.44874976E-06,1.878E-02
1.44875288E-06,2.037E-02
1.44875601E-06,2.195E-02
1.44875913E-06,2.332E-02
1.44876226E-06,2.500E-02
1.44876538E-06,2.616E-02
1.44876851E-06,2.753E-02
1.44877163E-06,2.859E-02
1.44877476E-06,3.006E-02
1.44877788E-06,3.111E-02
1.44878101E-06,3.227E-02
1.44878413E-06,3.354E-02
1.44878726E-06,3.491E-02
1.44879038E-06,3.596E-02
1.44879351E-06,3.702E-02
1.44879663E-06,3.818E-02
1.44879976E-06,3.923E-02
1.44880288E-06,4.039E-02
1.44880601E-06,4.165E-02
1.44880913E-06,4.302E-02
1.44881226E-06,4.397E-02
1.44881538E-06,4.513E-02
1.44881851E-06,4.618E-02
1.44882163E-06,4.703E-02
1.44882476E-06,4.819E-02
1.44882788E-06,4.945E-02
1.44883101E-06,5.029E-02
1.44883413E-06,5.145E-02
1.44883726E-06,5.240E-02
1.44884038E-06,5.346E-02
1.44884351E-06,5.430E-02
1.44884663E-06,5.504E-02
1.44884976E-06,5.588E-02
1.44885288E-06,5.672E-02
1.44885601E-06,5.736E-02
1.44885913E-06,5.778E-02
1.44886226E-06,5.841E-02
1.44886538E-06,5.851E-02
1.44886851E-06,5.873E-02
1.44887163E-06,5.883E-02
1.44887476E-06,5.883E-02
1.44887788E-06,5.873E-02
1.44888101E-06,5.873E-02
1.44888413E-06,5.841E-02
1.44888726E-06,5.820E-02
1.44889038E-06,5.778E-02
1.44889351E-06,5.736E-02
1.44889663E-06,5.693E-02
1.44889976E-06,5.641E-02
1.44890288E-06,5.577E-02
1.44890601E-06,5.546E-02
1.44890913E-06,5.472E-02
1.44891226E-06,5.430E-02
1.44891538E-06,5.388E-02
1.44891851E-06,5.325E-02
1.44892163E-06,5.261E-02
1.44892476E-06,5.219E-02
1.44892788E-06,5.188E-02
1.44893101E-06,5.135E-02
1.44893413E-06,5.114E-02
1.44893726E-06,5.103E-02
1.44894038E-06,5.082E-02
1.44894351E-06,5.082E-02
1.44894663E-06,5.061E-02
1.44894976E-06,5.061E-02
1.44895288E-06,5.040E-02
1.44895601E-06,5.029E-02
1.44895913E-06,5.040E-02
1.44896226E-06,5.029E-02
1.44896538E-06,5.008E-02
1.44896851E-06,4.977E-02
1.44897163E-06,4.966E-02
1.44897476E-06,4.924E-02
1.44897788E-06,4.892E-02
1.44898101E-06,4.840E-02
1.44898413E-06,4.787E-02
1.44898726E-06,4.745E-02
1.44899038E-06,4.692E-02
1.44899351E-06,4.618E-02
1.44899663E-06,4.534E-02
1.44899976E-06,4.429E-02
1.44900288E-06,4.323E-02
1.44900601E-06,4.218E-02
1.44900913E-06,4.113E-02
1.44901226E-06,4.018E-02
1.44901538E-06,3.891E-02
1.44901851E-06,3.754E-02
1.44902163E-06,3.628E-02
1.44902476E-06,3.501E-02
1.44902788E-06,3.364E-02
1.44903101E-06,3.248E-02
1.44903413E-06,3.133E-02
1.44903726E-06,3.017E-02
1.44904038E-06,2.911E-02
1.44904351E-06,2.816E-02
1.44904663E-06,2.700E-02
1.44904976E-06,2.606E-02
1.44905288E-06,2.521E-02
1.44905601E-06,2.416E-02
1.44905913E-06,2.363E-02
1.44906226E-06,2.289E-02
1.44906538E-06,2.237E-02
1.44906851E-06,2.174E-02
1.44907163E-06,2.142E-02
1.44907476E-06,2.100E-02
1.44907788E-06,2.068E-02
1.44908101E-06,2.037E-02
1.44908413E-06,2.015E-02
1.44908726E-06,1.973E-02
1.44909038E-06,1.973E-02
1.44909351E-06,1.931E-02
1.44909663E-06,1.921E-02
1.44909976E-06,1.868E-02
1.44910288E-06,1.836E-02
1.44910601E-06,1.784E-02
1.44910913E-06,1.741E-02
1.44911226E-06,1.689E-02
1.44911538E-06,1.647E-02
1.44911851E-06,1.583E-02
1.44912163E-06,1.499E-02
1.44912476E-06,1.446E-02
1.44912788E-06,1.383E-02
1.44913101E-06,1.299E-02
1.44913413E-06,1.225E-02
1.44913726E-06,1.130E-02
1.44914038E-06,1.025E-02
1.44914351E-06,9.19E-03
1.44914663E-06,8.25E-03
1.44914976E-06,6.88E-03
1.44915288E-06,5.61E-03
1.44915601E-06,4.14E-03
1.44915913E-06,2.77E-03
1.44916226E-06,1.50E-03
1.44916538E-06,3E-05
1.44916851E-06,-1.13E-03
1.44917163E-06,-2.50E-03
1.44917476E-06,-3.77E-03
1.44917788E-06,-5.14E-03
1.44918101E-06,-6.40E-03
1.44918413E-06,-7.56E-03
1.44918726E-06,-8.72E-03
1.44919038E-06,-1.009E-02
1.44919351E-06,-1.146E-02
1.44919663E-06,-1.283E-02
1.44919976E-06,-1.410E-02
1.44920288E-06,-1.526E-02
1.44920601E-06,-1.673E-02
1.44920913E-06,-1.778E-02
1.44921226E-06,-1.894E-02
1.44921538E-06,-2.031E-02
1.44921851E-06,-2.126E-02
1.44922163E-06,-2.232E-02
1.44922476E-06,-2.348E-02
1.44922788E-06,-2.411E-02
1.44923101E-06,-2.506E-02
1.44923413E-06,-2.600E-02
1.44923726E-06,-2.643E-02
1.44924038E-06,-2.748E-02
1.44924351E-06,-2.822E-02
1.44924663E-06,-2.906E-02
1.44924976E-06,-3.011E-02
1.44925288E-06,-3.096E-02
1.44925601E-06,-3.180E-02
1.44925913E-06,-3.275E-02
1.44926226E-06,-3.349E-02
1.44926538E-06,-3.444E-02
1.44926851E-06,-3.496E-02
1.44927163E-06,-3.559E-02
1.44927476E-06,-3.633E-02
1.44927788E-06,-3.686E-02
1.44928101E-06,-3.749E-02
1.44928413E-06,-3.812E-02
1.44928726E-06,-3.876E-02
1.44929038E-06,-3.949E-02
1.44929351E-06,-4.034E-02
1.44929663E-06,-4.118E-02
1.44929976E-06,-4.234E-02
1.44930288E-06,-4.350E-02
1.44930601E-06,-4.455E-02
1.44930913E-06,-4.582E-02
1.44931226E-06,-4.698E-02
1.44931538E-06,-4.814E-02
1.44931851E-06,-4.908E-02
1.44932163E-06,-5.003E-02
1.44932476E-06,-5.130E-02
1.44932788E-06,-5.256E-02
1.44933101E-06,-5.351E-02
1.44933413E-06,-5.477E-02
1.44933726E-06,-5.572E-02
1.44934038E-06,-5.688E-02
1.44934351E-06,-5.804E-02
1.44934663E-06,-5.952E-02
1.44934976E-06,-6.089E-02
1.44935288E-06,-6.226E-02
1.44935601E-06,-6.352E-02
1.44935913E-06,-6.489E-02
1.44936226E-06,-6.626E-02
1.44936538E-06,-6.732E-02
1.44936851E-06,-6.847E-02
1.44937163E-06,-6.932E-02
1.44937476E-06,-7.027E-02
1.44937788E-06,-7.111E-02
1.44938101E-06,-7.206E-02
1.44938413E-06,-7.280E-02
1.44938726E-06,-7.353E-02
1.44939038E-06,-7.438E-02
1.44939351E-06,-7.522E-02
1.44939663E-06,-7.627E-02
1.44939976E-06,-7.733E-02
1.44940288E-06,-7.870E-02
1.44940601E-06,-7.986E-02
1.44940913E-06,-8.123E-02
1.44941226E-06,-8.249E-02
1.44941538E-06,-8.365E-02
1.44941851E-06,-8.492E-02
1.44942163E-06,-8.629E-02
1.44942476E-06,-8.744E-02
1.44942788E-06,-8.892E-02
1.44943101E-06,-9.029E-02
1.44943413E-06,-9.208E-02
1.44943726E-06,-9.356E-02
1.44944038E-06,-9.535E-02
1.44944351E-06,-9.714E-02
1.44944663E-06,-9.925E-02
1.44944976E-06,-1.0136E-01
1.44945288E-06,-1.0388E-01
1.44945601E-06,-1.0641E-01
1.44945913E-06,-1.0873E-01
1.44946226E-06,-1.1105E-01
1.44946538E-06,-1.1358E-01
1.44946851E-06,-1.1569E-01
1.44947163E-06,-1.1811E-01
1.44947476E-06,-1.2064E-01
1.44947788E-06,-1.2285E-01
1.44948101E-06,-1.2538E-01
1.44948413E-06,-1.2760E-01
1.44948726E-06,-1.3002E-01
1.44949038E-06,-1.3234E-01
1.44949351E-06,-1.3476E-01
1.44949663E-06,-1.3729E-01
1.44949976E-06,-1.3993E-01
1.44950288E-06,-1.4235E-01
1.44950601E-06,-1.4509E-01
1.44950913E-06,-1.4751E-01
1.44951226E-06,-1.4983E-01
1.44951538E-06,-1.5226E-01
1.44951851E-06,-1.5468E-01
1.44952163E-06,-1.5689E-01
1.44952476E-06,-1.5921E-01
1.44952788E-06,-1.6153E-01
1.44953101E-06,-1.6395E-01
1.44953413E-06,-1.6638E-01
1.44953726E-06,-1.6891E-01
1.44954038E-06,-1.7154E-01
1.44954351E-06,-1.7407E-01
1.44954663E-06,-1.7702E-01
1.44954976E-06,-1.7976E-01
1.44955288E-06,-1.8282E-01
1.44955601E-06,-1.8587E-01
1.44955913E-06,-1.8893E-01
1.44956226E-06,-1.9220E-01
1.44956538E-06,-1.9525E-01
1.44956851E-06,-1.9831E-01
1.44957163E-06,-2.0147E-01
1.44957476E-06,-2.0474E-01
1.44957788E-06,-2.0790E-01
1.44958101E-06,-2.1127E-01
1.44958413E-06,-2.1464E-01
1.44958726E-06,-2.1812E-01
1.44959038E-06,-2.2160E-01
1.44959351E-06,-2.2497E-01
1.44959663E-06,-2.2845E-01
1.44959976E-06,-2.3224E-01
1.44960288E-06,-2.3593E-01
1.44960601E-06,-2.3941E-01
1.44960913E-06,-2.4299E-01
1.44961226E-06,-2.4668E-01
1.44961538E-06,-2.5005E-01
1.44961851E-06,-2.5343E-01
1.44962163E-06,-2.5701E-01
1.44962476E-06,-2.6017E-01
1.44962788E-06,-2.6375E-01
1.44963101E-06,-2.6723E-01
1.44963413E-06,-2.7050E-01
1.44963726E-06,-2.7387E-01
1.44964038E-06,-2.7745E-01
1.44964351E-06,-2.8093E-01
1.44964663E-06,-2.8441E-01
1.44964976E-06,-2.8757E-01
1.44965288E-06,-2.9115E-01
1.44965601E-06,-2.9453E-01
1.44965913E-06,-2.9811E-01
1.44966226E-06,-3.0159E-01
1.44966538E-06,-3.0507E-01
1.44966851E-06,-3.0823E-01
1.44967163E-06,-3.1160E-01
1.44967476E-06,-3.1487E-01
1.44967788E-06,-3.1834E-01
1.44968101E-06,-3.2172E-01
1.44968413E-06,-3.2519E-01
1.44968726E-06,-3.2857E-01
1.44969038E-06,-3.3215E-01
1.44969351E-06,-3.3552E-01
1.44969663E-06,-3.3879E-01
1.44969976E-06,-3.4195E-01
1.44970288E-06,-3.4532E-01
1.44970601E-06,-3.4838E-01
1.44970913E-06,-3.5175E-01
1.44971226E-06,-3.5470E-01
1.44971538E-06,-3.5786E-01
1.44971851E-06,-3.6060E-01
1.44972163E-06,-3.6345E-01
1.44972476E-06,-3.6619E-01
1.44972788E-06,-3.6914E-01
1.44973101E-06,-3.7188E-01
1.44973413E-06,-3.7483E-01
1.44973726E-06,-3.7757E-01
1.44974038E-06,-3.8042E-01
1.44974351E-06,-3.8295E-01
1.44974663E-06,-3.8547E-01
1.44974976E-06,-3.8779E-01
1.44975288E-06,-3.9043E-01
1.44975601E-06,-3.9275E-01
1.44975913E-06,-3.9517E-01
1.44976226E-06,-3.9749E-01
1.44976538E-06,-3.9960E-01
1.44976851E-06,-4.0170E-01
1.44977163E-06,-4.0360E-01
1.44977476E-06,-4.0560E-01
1.44977788E-06,-4.0750E-01
1.44978101E-06,-4.0961E-01
1.44978413E-06,-4.1161E-01
1.44978726E-06,-4.1340E-01
1.44979038E-06,-4.1519E-01
1.44979351E-06,-4.1688E-01
1.44979663E-06,-4.1814E-01
1.44979976E-06,-4.1951E-01
1.44980288E-06,-4.2067E-01
1.44980601E-06,-4.2152E-01
1.44980913E-06,-4.2225E-01
1.44981226E-06,-4.2278E-01
1.44981538E-06,-4.2320E-01
1.44981851E-06,-4.2341E-01
1.44982163E-06,-4.2341E-01
1.44982476E-06,-4.2331E-01
1.44982788E-06,-4.2289E-01
1.44983101E-06,-4.2247E-01
1.44983413E-06,-4.2215E-01
1.44983726E-06,-4.2152E-01
1.44984038E-06,-4.2057E-01
1.44984351E-06,-4.1962E-01
1.44984663E-06,-4.1814E-01
1.44984976E-06,-4.1677E-01
1.44985288E-06,-4.1498E-01
1.44985601E-06,-4.1309E-01
1.44985913E-06,-4.1119E-01
1.44986226E-06,-4.0919E-01
1.44986538E-06,-4.0718E-01
1.44986851E-06,-4.0487E-01
1.44987163E-06,-4.0265E-01
1.44987476E-06,-4.0044E-01
1.44987788E-06,-3.9802E-01
1.44988101E-06,-3.9601E-01
1.44988413E-06,-3.9369E-01
1.44988726E-06,-3.9159E-01
1.44989038E-06,-3.8948E-01
1.44989351E-06,-3.8737E-01
1.44989663E-06,-3.8495E-01
1.44989976E-06,-3.8263E-01
1.44990288E-06,-3.8031E-01
1.44990601E-06,-3.7789E-01
1.44990913E-06,-3.7567E-01
1.44991226E-06,-3.7314E-01
1.44991538E-06,-3.7072E-01
1.44991851E-06,-3.6830E-01
1.44992163E-06,-3.6587E-01
1.44992476E-06,-3.6334E-01
1.44992788E-06,-3.6081E-01
1.44993101E-06,-3.5829E-01
1.44993413E-06,-3.5576E-01
1.44993726E-06,-3.5323E-01
1.44994038E-06,-3.5007E-01
1.44994351E-06,-3.4743E-01
1.44994663E-06,-3.4416E-01
1.44994976E-06,-3.4058E-01
1.44995288E-06,-3.3721E-01
1.44995601E-06,-3.3320E-01
1.44995913E-06,-3.2941E-01
1.44996226E-06,-3.2530E-01
1.44996538E-06,-3.2129E-01
1.44996851E-06,-3.1718E-01
1.44997163E-06,-3.1286E-01
1.44997476E-06,-3.0823E-01
1.44997788E-06,-3.0380E-01
1.44998101E-06,-2.9927E-01
1.44998413E-06,-2.9495E-01
1.44998726E-06,-2.9031E-01
1.44999038E-06,-2.8567E-01
1.44999351E-06,-2.8093E-01
1.44999663E-06,-2.7577E-01
1.44999976E-06,-2.7113E-01
1.45000288E-06,-2.6597E-01
1.45000601E-06,-2.6101E-01
1.45000913E-06,-2.5606E-01
1.45001226E-06,-2.5111E-01
1.45001538E-06,-2.4637E-01
1.45001851E-06,-2.4183E-01
1.45002163E-06,-2.3699E-01
1.45002476E-06,-2.3235E-01
1.45002788E-06,-2.2782E-01
1.45003101E-06,-2.2329E-01
1.45003413E-06,-2.1875E-01
1.45003726E-06,-2.1433E-01
1.45004038E-06,-2.0990E-01
1.45004351E-06,-2.0537E-01
1.45004663E-06,-2.0084E-01
1.45004976E-06,-1.9610E-01
1.45005288E-06,-1.9114E-01
1.45005601E-06,-1.8640E-01
1.45005913E-06,-1.8155E-01
1.45006226E-06,-1.7681E-01
1.45006538E-06,-1.7207E-01
1.45006851E-06,-1.6733E-01
1.45007163E-06,-1.6237E-01
1.45007476E-06,-1.5742E-01
1.45007788E-06,-1.5247E-01
1.45008101E-06,-1.4762E-01
1.45008413E-06,-1.4267E-01
1.45008726E-06,-1.3761E-01
1.45009038E-06,-1.3287E-01
1.45009351E-06,-1.2781E-01
1.45009663E-06,-1.2254E-01
1.45009976E-06,-1.1716E-01
1.45010288E-06,-1.1210E-01
1.45010601E-06,-1.0684E-01
1.45010913E-06,-1.0188E-01
1.45011226E-06,-9.693E-02
1.45011538E-06,-9.198E-02
1.45011851E-06,-8.744E-02
1.45012163E-06,-8.291E-02
1.45012476E-06,-7.859E-02
1.45012788E-06,-7.417E-02
1.45013101E-06,-6.995E-02
1.45013413E-06,-6.584E-02
1.45013726E-06,-6.184E-02
1.45014038E-06,-5.794E-02
1.45014351E-06,-5.383E-02
1.45014663E-06,-4.993E-02
1.45014976E-06,-4.624E-02
1.45015288E-06,-4.223E-02
1.45015601E-06,-3.833E-02
1.45015913E-06,-3.465E-02
1.45016226E-06,-3.106E-02
1.45016538E-06,-2.759E-02
1.45016851E-06,-2.421E-02
1.45017163E-06,-2.084E-02
1.45017476E-06,-1.768E-02
1.45017788E-06,-1.431E-02
1.45018101E-06,-1.093E-02
1.45018413E-06,-7.56E-03
1.45018726E-06,-3.98E-03
1.45019038E-06,-6.1E-04
1.45019351E-06,2.98E-03
1.45019663E-06,6.45E-03
1.45019976E-06,1.004E-02
1.45020288E-06,1.373E-02
1.45020601E-06,1.741E-02
1.45020913E-06,2.089E-02
1.45021226E-06,2.469E-02
1.45021538E-06,2.774E-02
1.45021851E-06,3.069E-02
1.45022163E-06,3.385E-02
1.45022476E-06,3.681E-02
1.45022788E-06,3.965E-02
1.45023101E-06,4.271E-02
1.45023413E-06,4.555E-02
1.45023726E-06,4.819E-02
1.45024038E-06,5.082E-02
1.45024351E-06,5.346E-02
1.45024663E-06,5.609E-02
1.45024976E-06,5.862E-02
1.45025288E-06,6.083E-02
1.45025601E-06,6.315E-02
1.45025913E-06,6.526E-02
1.45026226E-06,6.758E-02
1.45026538E-06,6.926E-02
1.45026851E-06,7.095E-02
1.45027163E-06,7.264E-02
1.45027476E-06,7.401E-02
1.45027788E-06,7.569E-02
1.45028101E-06,7.738E-02
1.45028413E-06,7.896E-02
1.45028726E-06,8.065E-02
1.45029038E-06,8.244E-02
1.45029351E-06,8.423E-02
1.45029663E-06,8.581E-02
1.45029976E-06,8.802E-02
1.45030288E-06,8.971E-02
1.45030601E-06,9.182E-02
1.45030913E-06,9.350E-02
1.45031226E-06,9.550E-02
1.45031538E-06,9.719E-02
1.45031851E-06,9.877E-02
1.45032163E-06,1.0046E-01
1.45032476E-06,1.0214E-01
1.45032788E-06,1.0373E-01
1.45033101E-06,1.0520E-01
1.45033413E-06,1.0699E-01
1.45033726E-06,1.0847E-01
1.45034038E-06,1.1005E-01
1.45034351E-06,1.1121E-01
1.45034663E-06,1.1247E-01
1.45034976E-06,1.1363E-01
1.45035288E-06,1.1479E-01
1.45035601E-06,1.1574E-01
1.45035913E-06,1.1690E-01
1.45036226E-06,1.1743E-01
1.45036538E-06,1.1785E-01
1.45036851E-06,1.1816E-01
1.45037163E-06,1.1795E-01
1.45037476E-06,1.1795E-01
1.45037788E-06,1.1785E-01
1.45038101E-06,1.1764E-01
1.45038413E-06,1.1743E-01
1.45038726E-06,1.1732E-01
1.45039038E-06,1.1690E-01
1.45039351E-06,1.1648E-01
1.45039663E-06,1.1606E-01
1.45039976E-06,1.1574E-01
1.45040288E-06,1.1511E-01
1.45040601E-06,1.1469E-01
1.45040913E-06,1.1447E-01
1.45041226E-06,1.1395E-01
1.45041538E-06,1.1332E-01
1.45041851E-06,1.1268E-01
1.45042163E-06,1.1195E-01
1.45042476E-06,1.1142E-01
1.45042788E-06,1.1089E-01
1.45043101E-06,1.1058E-01
1.45043413E-06,1.1005E-01
1.45043726E-06,1.0973E-01
1.45044038E-06,1.0942E-01
1.45044351E-06,1.0910E-01
1.45044663E-06,1.0868E-01
1.45044976E-06,1.0826E-01
1.45045288E-06,1.0794E-01
1.45045601E-06,1.0741E-01
1.45045913E-06,1.0699E-01
1.45046226E-06,1.0668E-01
1.45046538E-06,1.0573E-01
1.45046851E-06,1.0499E-01
1.45047163E-06,1.0404E-01
1.45047476E-06,1.0309E-01
1.45047788E-06,1.0204E-01
1.45048101E-06,1.0099E-01
1.45048413E-06,9.993E-02
1.45048726E-06,9.888E-02
1.45049038E-06,9.772E-02
1.45049351E-06,9.645E-02
1.45049663E-06,9.508E-02
1.45049976E-06,9.350E-02
1.45050288E-06,9.213E-02
1.45050601E-06,9.055E-02
1.45050913E-06,8.876E-02
1.45051226E-06,8.707E-02
1.45051538E-06,8.549E-02
1.45051851E-06,8.349E-02
1.45052163E-06,8.149E-02
1.45052476E-06,7.970E-02
1.45052788E-06,7.780E-02
1.45053101E-06,7.580E-02
1.45053413E-06,7.380E-02
1.45053726E-06,7.211E-02
1.45054038E-06,7.000E-02
1.45054351E-06,6.821E-02
1.45054663E-06,6.589E-02
1.45054976E-06,6.399E-02
1.45055288E-06,6.189E-02
1.45055601E-06,5.967E-02
1.45055913E-06,5.767E-02
1.45056226E-06,5.546E-02
1.45056538E-06,5.314E-02
1.45056851E-06,5.103E-02
1.45057163E-06,4.871E-02
1.45057476E-06,4.640E-02
1.45057788E-06,4.418E-02
1.45058101E-06,4.186E-02
1.45058413E-06,3.976E-02
1.45058726E-06,3.733E-02
1.45059038E-06,3.522E-02
1.45059351E-06,3.301E-02
1.45059663E-06,3.059E-02
1.45059976E-06,2.837E-02
1.45060288E-06,2.616E-02
1.45060601E-06,2.395E-02
1.45060913E-06,2.205E-02
1.45061226E-06,1.984E-02
1.45061538E-06,1.794E-02
1.45061851E-06,1.615E-02
1.45062163E-06,1.436E-02
1.45062476E-06,1.257E-02
1.45062788E-06,1.099E-02
1.45063101E-06,9.40E-03
1.45063413E-06,7.82E-03
1.45063726E-06,6.56E-03
1.45064038E-06,5.29E-03
1.45064351E-06,4.14E-03
1.45064663E-06,2.98E-03
1.45064976E-06,1.71E-03
1.45065288E-06,7.6E-04
1.45065601E-06,-4.0E-04
1.45065913E-06,-1.34E-03
1.45066226E-06,-2.40E-03
1.45066538E-06,-3.35E-03
1.45066851E-06,-4.08E-03
1.45067163E-06,-4.82E-03
1.45067476E-06,-5.88E-03
1.45067788E-06,-6.82E-03
1.45068101E-06,-7.67E-03
1.45068413E-06,-8.72E-03
1.45068726E-06,-9.78E-03
1.45069038E-06,-1.072E-02
1.45069351E-06,-1.188E-02
1.45069663E-06,-1.304E-02
1.45069976E-06,-1.441E-02
1.45070288E-06,-1.599E-02
1.45070601E-06,-1.736E-02
1.45070913E-06,-1.873E-02
1.45071226E-06,-2.021E-02
1.45071538E-06,-2.168E-02
1.45071851E-06,-2.305E-02
1.45072163E-06,-2.463E-02
1.45072476E-06,-2.611E-02
1.45072788E-06,-2.790E-02
1.45073101E-06,-2.938E-02
1.45073413E-06,-3.106E-02
1.45073726E-06,-3.264E-02
1.45074038E-06,-3.444E-02
1.45074351E-06,-3.612E-02
1.45074663E-06,-3.770E-02
1.45074976E-06,-3.949E-02
1.45075288E-06,-4.097E-02
1.45075601E-06,-4.255E-02
1.45075913E-06,-4.403E-02
1.45076226E-06,-4.571E-02
1.45076538E-06,-4.708E-02
1.45076851E-06,-4.835E-02
1.45077163E-06,-4.961E-02
1.45077476E-06,-5.109E-02
1.45077788E-06,-5.246E-02
1.45078101E-06,-5.362E-02
1.45078413E-06,-5.477E-02
1.45078726E-06,-5.604E-02
1.45079038E-06,-5.720E-02
1.45079351E-06,-5.836E-02
1.45079663E-06,-5.962E-02
1.45079976E-06,-6.078E-02
1.45080288E-06,-6.194E-02
1.45080601E-06,-6.321E-02
1.45080913E-06,-6.426E-02
1.45081226E-06,-6.531E-02
1.45081538E-06,-6.637E-02
1.45081851E-06,-6.732E-02
1.45082163E-06,-6.826E-02
1.45082476E-06,-6.921E-02
1.45082788E-06,-7.016E-02
1.45083101E-06,-7.111E-02
1.45083413E-06,-7.216E-02
1.45083726E-06,-7.301E-02
1.45084038E-06,-7.396E-02
1.45084351E-06,-7.490E-02
1.45084663E-06,-7.564E-02
1.45084976E-06,-7.627E-02
1.45085288E-06,-7.701E-02
1.45085601E-06,-7.775E-02
1.45085913E-06,-7.828E-02
1.45086226E-06,-7.880E-02
1.45086538E-06,-7.922E-02
1.45086851E-06,-7.965E-02
1.45087163E-06,-7.975E-02
1.45087476E-06,-7.996E-02
1.45087788E-06,-8.017E-02
1.45088101E-06,-8.028E-02
1.45088413E-06,-8.038E-02
1.45088726E-06,-8.028E-02
1.45089038E-06,-8.038E-02
1.45089351E-06,-8.038E-02
1.45089663E-06,-7.996E-02
1.45089976E-06,-7.954E-02
1.45090288E-06,-7.944E-02
1.45090601E-06,-7.901E-02
1.45090913E-06,-7.870E-02
1.45091226E-06,-7.807E-02
1.45091538E-06,-7.764E-02
1.45091851E-06,-7.701E-02
1.45092163E-06,-7.627E-02
1.45092476E-06,-7.554E-02
1.45092788E-06,-7.501E-02
1.45093101E-06,-7.427E-02
1.45093413E-06,-7.364E-02
1.45093726E-06,-7.301E-02
1.45094038E-06,-7.237E-02
1.45094351E-06,-7.185E-02
1.45094663E-06,-7.090E-02
1.45094976E-06,-7.006E-02
1.45095288E-06,-6.932E-02
1.45095601E-06,-6.847E-02
1.45095913E-06,-6.774E-02
1.45096226E-06,-6.710E-02
1.45096538E-06,-6.637E-02
1.45096851E-06,-6.552E-02
1.45097163E-06,-6.458E-02
1.45097476E-06,-6.373E-02
1.45097788E-06,-6.299E-02
1.45098101E-06,-6.215E-02
1.45098413E-06,-6.162E-02
1.45098726E-06,-6.089E-02
1.45099038E-06,-6.015E-02
1.45099351E-06,-5.931E-02
1.45099663E-06,-5.857E-02
1.45099976E-06,-5.783E-02
1.45100288E-06,-5.709E-02
1.45100601E-06,-5.625E-02
1.45100913E-06,-5.562E-02
1.45101226E-06,-5.456E-02
1.45101538E-06,-5.393E-02
1.45101851E-06,-5.298E-02
1.45102163E-06,-5.203E-02
1.45102476E-06,-5.130E-02
1.45102788E-06,-5.035E-02
1.45103101E-06,-4.961E-02
1.45103413E-06,-4.877E-02
1.45103726E-06,-4.771E-02
1.45104038E-06,-4.708E-02
1.45104351E-06,-4.624E-02
1.45104663E-06,-4.518E-02
1.45104976E-06,-4.455E-02
1.45105288E-06,-4.360E-02
1.45105601E-06,-4.287E-02
1.45105913E-06,-4.181E-02
1.45106226E-06,-4.107E-02
1.45106538E-06,-4.034E-02
1.45106851E-06,-3.970E-02
1.45107163E-06,-3.865E-02
1.45107476E-06,-3.791E-02
1.45107788E-06,-3.707E-02
1.45108101E-06,-3.644E-02
1.45108413E-06,-3.581E-02
1.45108726E-06,-3.507E-02
1.45109038E-06,-3.444E-02
1.45109351E-06,-3.370E-02
1.45109663E-06,-3.285E-02
1.45109976E-06,-3.233E-02
1.45110288E-06,-3.148E-02
1.45110601E-06,-3.075E-02
1.45110913E-06,-3.022E-02
1.45111226E-06,-2.948E-02
1.45111538E-06,-2.874E-02
1.45111851E-06,-2.790E-02
1.45112163E-06,-2.716E-02
1.45112476E-06,-2.632E-02
1.45112788E-06,-2.558E-02
1.45113101E-06,-2.485E-02
1.45113413E-06,-2.390E-02
1.45113726E-06,-2.305E-02
1.45114038E-06,-2.189E-02
1.45114351E-06,-2.095E-02
1.45114663E-06,-1.968E-02
1.45114976E-06,-1.873E-02
1.45115288E-06,-1.736E-02
1.45115601E-06,-1.610E-02
1.45115913E-06,-1.494E-02
1.45116226E-06,-1.367E-02
1.45116538E-06,-1.241E-02
1.45116851E-06,-1.093E-02
1.45117163E-06,-9.56E-03
1.45117476E-06,-8.09E-03
1.45117788E-06,-6.82E-03
1.45118101E-06,-5.56E-03
1.45118413E-06,-3.87E-03
1.45118726E-06,-2.40E-03
1.45119038E-06,-1.03E-03
1.45119351E-06,4.5E-04
1.45119663E-06,1.82E-03
1.45119976E-06,3.29E-03
1.45120288E-06,4.77E-03
1.45120601E-06,6.24E-03
1.45120913E-06,7.61E-03
1.45121226E-06,9.09E-03
1.45121538E-06,1.014E-02
1.45121851E-06,1.151E-02
1.45122163E-06,1.267E-02
1.45122476E-06,1.373E-02
1.45122788E-06,1.499E-02
1.45123101E-06,1.615E-02
1.45123413E-06,1.720E-02
1.45123726E-06,1.815E-02
1.45124038E-06,1.900E-02
1.45124351E-06,2.005E-02
1.45124663E-06,2.089E-02
1.45124976E-06,2.184E-02
1.45125288E-06,2.268E-02
1.45125601E-06,2.342E-02
1.45125913E-06,2.416E-02
1.45126226E-06,2.479E-02
1.45126538E-06,2.553E-02
1.45126851E-06,2.606E-02
1.45127163E-06,2.637E-02
1.45127476E-06,2.679E-02
1.45127788E-06,2.711E-02
1.45128101E-06,2.743E-02
1.45128413E-06,2.774E-02
1.45128726E-06,2.795E-02
1.45129038E-06,2.806E-02
1.45129351E-06,2.827E-02
1.45129663E-06,2.827E-02
1.45129976E-06,2.816E-02
1.45130288E-06,2.816E-02
1.45130601E-06,2.806E-02
1.45130913E-06,2.806E-02
1.45131226E-06,2.806E-02
1.45131538E-06,2.774E-02
1.45131851E-06,2.785E-02
1.45132163E-06,2.732E-02
1.45132476E-06,2.722E-02
1.45132788E-06,2.722E-02
1.45133101E-06,2.711E-02
1.45133413E-06,2.700E-02
1.45133726E-06,2.679E-02
1.45134038E-06,2.722E-02
1.45134351E-06,2.722E-02
1.45134663E-06,2.722E-02
1.45134976E-06,2.743E-02
1.45135288E-06,2.764E-02
1.45135601E-06,2.806E-02
1.45135913E-06,2.837E-02
1.45136226E-06,2.869E-02
1.45136538E-06,2.890E-02
1.45136851E-06,2.932E-02
1.45137163E-06,2.964E-02
1.45137476E-06,2.985E-02
1.45137788E-06,3.017E-02
1.45138101E-06,3.059E-02
1.45138413E-06,3.101E-02
1.45138726E-06,3.154E-02
1.45139038E-06,3.164E-02
1.45139351E-06,3.196E-02
1.45139663E-06,3.217E-02
1.45139976E-06,3.206E-02
1.45140288E-06,3.217E-02
1.45140601E-06,3.227E-02
1.45140913E-06,3.217E-02
1.45141226E-06,3.164E-02
1.45141538E-06,3.154E-02
1.45141851E-06,3.101E-02
1.45142163E-06,3.059E-02
1.45142476E-06,3.006E-02
1.45142788E-06,2.964E-02
1.45143101E-06,2.901E-02
1.45143413E-06,2.848E-02
1.45143726E-06,2.785E-02
1.45144038E-06,2.732E-02
1.45144351E-06,2.679E-02
1.45144663E-06,2.616E-02
1.45144976E-06,2.563E-02
1.45145288E-06,2.500E-02
1.45145601E-06,2.490E-02
1.45145913E-06,2.458E-02
1.45146226E-06,2.437E-02
1.45146538E-06,2.416E-02
1.45146851E-06,2.416E-02
1.45147163E-06,2.405E-02
1.45147476E-06,2.437E-02
1.45147788E-06,2.448E-02
1.45148101E-06,2.479E-02
1.45148413E-06,2.500E-02
1.45148726E-06,2.521E-02
1.45149038E-06,2.585E-02
1.45149351E-06,2.648E-02
1.45149663E-06,2.669E-02
1.45149976E-06,2.711E-02
1.45150288E-06,2.732E-02
1.45150601E-06,2.764E-02
1.45150913E-06,2.785E-02
1.45151226E-06,2.806E-02
1.45151538E-06,2.806E-02
1.45151851E-06,2.806E-02
1.45152163E-06,2.774E-02
1.45152476E-06,2.753E-02
1.45152788E-06,2.679E-02
1.45153101E-06,2.627E-02
1.45153413E-06,2.563E-02
1.45153726E-06,2.479E-02
1.45154038E-06,2.374E-02
1.45154351E-06,2.279E-02
1.45154663E-06,2.142E-02
1.45154976E-06,2.026E-02
1.45155288E-06,1.889E-02
1.45155601E-06,1.773E-02
1.45155913E-06,1.626E-02
1.45156226E-06,1.488E-02
1.45156538E-06,1.341E-02
1.45156851E-06,1.214E-02
1.45157163E-06,1.099E-02
1.45157476E-06,9.72E-03
1.45157788E-06,8.67E-03
1.45158101E-06,7.61E-03
1.45158413E-06,6.77E-03
1.45158726E-06,6.14E-03
1.45159038E-06,5.19E-03
1.45159351E-06,4.98E-03
1.45159663E-06,4.66E-03
1.45159976E-06,4.35E-03
1.45160288E-06,4.24E-03
1.45160601E-06,4.35E-03
1.45160913E-06,4.56E-03
1.45161226E-06,4.56E-03
1.45161538E-06,4.98E-03
1.45161851E-06,5.19E-03
1.45162163E-06,5.61E-03
1.45162476E-06,5.82E-03
1.45162788E-06,6.35E-03
1.45163101E-06,6.66E-03
1.45163413E-06,6.98E-03
1.45163726E-06,7.30E-03
1.45164038E-06,7.30E-03
1.45164351E-06,7.61E-03
1.45164663E-06,7.51E-03
1.45164976E-06,7.51E-03
1.45165288E-06,7.30E-03
1.45165601E-06,7.09E-03
1.45165913E-06,6.77E-03
1.45166226E-06,6.45E-03
1.45166538E-06,5.82E-03
1.45166851E-06,5.19E-03
1.45167163E-06,4.87E-03
1.45167476E-06,4.35E-03
1.45167788E-06,3.71E-03
1.45168101E-06,2.98E-03
1.45168413E-06,2.55E-03
1.45168726E-06,2.13E-03
1.45169038E-06,1.50E-03
1.45169351E-06,1.08E-03
1.45169663E-06,7.6E-04
1.45169976E-06,5.5E-04
1.45170288E-06,3E-05
1.45170601E-06,-8E-05
1.45170913E-06,-1.9E-04
1.45171226E-06,-1.9E-04
1.45171538E-06,-8E-05
1.45171851E-06,1.3E-04
1.45172163E-06,2.4E-04
1.45172476E-06,6.6E-04
1.45172788E-06,9.7E-04
1.45173101E-06,1.40E-03
1.45173413E-06,1.92E-03
1.45173726E-06,2.24E-03
1.45174038E-06,2.66E-03
1.45174351E-06,2.98E-03
1.45174663E-06,2.98E-03
1.45174976E-06,3.40E-03
1.45175288E-06,3.29E-03
1.45175601E-06,3.50E-03
1.45175913E-06,3.40E-03
1.45176226E-06,3.29E-03
1.45176538E-06,2.98E-03
1.45176851E-06,2.66E-03
1.45177163E-06,2.24E-03
1.45177476E-06,1.61E-03
1.45177788E-06,8.7E-04
1.45178101E-06,2.4E-04
1.45178413E-06,-5.0E-04
1.45178726E-06,-1.56E-03
1.45179038E-06,-2.29E-03
1.45179351E-06,-3.45E-03
1.45179663E-06,-4.30E-03
1.45179976E-06,-5.35E-03
1.45180288E-06,-6.30E-03
1.45180601E-06,-7.35E-03
1.45180913E-06,-8.41E-03
1.45181226E-06,-9.35E-03
1.45181538E-06,-1.009E-02
1.45181851E-06,-1.093E-02
1.45182163E-06,-1.146E-02
1.45182476E-06,-1.209E-02
1.45182788E-06,-1.241E-02
1.45183101E-06,-1.283E-02
1.45183413E-06,-1.304E-02
1.45183726E-06,-1.336E-02
1.45184038E-06,-1.336E-02
1.45184351E-06,-1.336E-02
1.45184663E-06,-1.346E-02
1.45184976E-06,-1.315E-02
1.45185288E-06,-1.325E-02
1.45185601E-06,-1.304E-02
1.45185913E-06,-1.294E-02
1.45186226E-06,-1.252E-02
1.45186538E-06,-1.241E-02
1.45186851E-06,-1.209E-02
1.45187163E-06,-1.209E-02
1.45187476E-06,-1.188E-02
1.45187788E-06,-1.188E-02
1.45188101E-06,-1.188E-02
1.45188413E-06,-1.199E-02
1.45188726E-06,-1.220E-02
1.45189038E-06,-1.241E-02
1.45189351E-06,-1.262E-02
1.45189663E-06,-1.325E-02
1.45189976E-06,-1.346E-02
1.45190288E-06,-1.420E-02
1.45190601E-06,-1.473E-02
1.45190913E-06,-1.568E-02
1.45191226E-06,-1.641E-02
1.45191538E-06,-1.705E-02
1.45191851E-06,-1.789E-02
1.45192163E-06,-1.863E-02
1.45192476E-06,-1.947E-02
1.45192788E-06,-2.031E-02
1.45193101E-06,-2.137E-02
1.45193413E-06,-2.221E-02
1.45193726E-06,-2.305E-02
1.45194038E-06,-2.390E-02
1.45194351E-06,-2.432E-02
1.45194663E-06,-2.506E-02
1.45194976E-06,-2.590E-02
1.45195288E-06,-2.643E-02
1.45195601E-06,-2.695E-02
1.45195913E-06,-2.727E-02
1.45196226E-06,-2.780E-02
1.45196538E-06,-2.811E-02
1.45196851E-06,-2.853E-02
1.45197163E-06,-2.874E-02
1.45197476E-06,-2.885E-02
1.45197788E-06,-2.906E-02
1.45198101E-06,-2.917E-02
1.45198413E-06,-2.927E-02
1.45198726E-06,-2.938E-02
1.45199038E-06,-2.927E-02
1.45199351E-06,-2.959E-02
1.45199663E-06,-2.948E-02
1.45199976E-06,-2.969E-02
1.45200288E-06,-2.969E-02
1.45200601E-06,-2.969E-02
1.45200913E-06,-2.990E-02
1.45201226E-06,-2.990E-02
1.45201538E-06,-3.001E-02
1.45201851E-06,-2.980E-02
1.45202163E-06,-2.990E-02
1.45202476E-06,-3.022E-02
1.45202788E-06,-3.011E-02
1.45203101E-06,-3.022E-02
1.45203413E-06,-3.022E-02
1.45203726E-06,-3.043E-02
1.45204038E-06,-3.075E-02
1.45204351E-06,-3.054E-02
1.45204663E-06,-3.054E-02
1.45204976E-06,-3.075E-02
1.45205288E-06,-3.085E-02
1.45205601E-06,-3.075E-02
1.45205913E-06,-3.064E-02
1.45206226E-06,-3.043E-02
1.45206538E-06,-3.043E-02
1.45206851E-06,-3.033E-02
1.45207163E-06,-3.011E-02
1.45207476E-06,-2.990E-02
1.45207788E-06,-2.969E-02
1.45208101E-06,-2.948E-02
1.45208413E-06,-2.927E-02
1.45208726E-06,-2.917E-02
1.45209038E-06,-2.896E-02
1.45209351E-06,-2.864E-02
1.45209663E-06,-2.853E-02
1.45209976E-06,-2.822E-02
1.45210288E-06,-2.832E-02
1.45210601E-06,-2.811E-02
1.45210913E-06,-2.780E-02
1.45211226E-06,-2.769E-02
1.45211538E-06,-2.748E-02
1.45211851E-06,-2.748E-02
1.45212163E-06,-2.737E-02
1.45212476E-06,-2.759E-02
1.45212788E-06,-2.769E-02
1.45213101E-06,-2.759E-02
1.45213413E-06,-2.769E-02
1.45213726E-06,-2.801E-02
1.45214038E-06,-2.822E-02
1.45214351E-06,-2.832E-02
1.45214663E-06,-2.853E-02
1.45214976E-06,-2.885E-02
1.45215288E-06,-2.896E-02
1.45215601E-06,-2.917E-02
1.45215913E-06,-2.938E-02
1.45216226E-06,-2.948E-02
1.45216538E-06,-2.980E-02
1.45216851E-06,-3.001E-02
1.45217163E-06,-3.022E-02
1.45217476E-06,-3.022E-02
1.45217788E-06,-3.043E-02
1.45218101E-06,-3.043E-02
1.45218413E-06,-3.043E-02
1.45218726E-06,-3.064E-02
1.45219038E-06,-3.033E-02
1.45219351E-06,-3.043E-02
1.45219663E-06,-3.011E-02
1.45219976E-06,-3.001E-02
1.45220288E-06,-2.959E-02
1.45220601E-06,-2.948E-02
1.45220913E-06,-2.906E-02
1.45221226E-06,-2.885E-02
1.45221538E-06,-2.843E-02
1.45221851E-06,-2.790E-02
1.45222163E-06,-2.737E-02
1.45222476E-06,-2.695E-02
1.45222788E-06,-2.643E-02
1.45223101E-06,-2.590E-02
1.45223413E-06,-2.558E-02
1.45223726E-06,-2.506E-02
1.45224038E-06,-2.453E-02
1.45224351E-06,-2.400E-02
1.45224663E-06,-2.358E-02
1.45224976E-06,-2.316E-02
1.45225288E-06,-2.274E-02
1.45225601E-06,-2.211E-02
1.45225913E-06,-2.189E-02
1.45226226E-06,-2.147E-02
1.45226538E-06,-2.137E-02
1.45226851E-06,-2.084E-02
1.45227163E-06,-2.074E-02
1.45227476E-06,-2.042E-02
1.45227788E-06,-2.010E-02
1.45228101E-06,-2.000E-02
1.45228413E-06,-1.968E-02
1.45228726E-06,-1.958E-02
1.45229038E-06,-1.937E-02
1.45229351E-06,-1.894E-02
1.45229663E-06,-1.894E-02
1.45229976E-06,-1.852E-02
1.45230288E-06,-1.852E-02
1.45230601E-06,-1.810E-02
1.45230913E-06,-1.789E-02
1.45231226E-06,-1.736E-02
1.45231538E-06,-1.705E-02
1.45231851E-06,-1.663E-02
1.45232163E-06,-1.620E-02
1.45232476E-06,-1.568E-02
1.45232788E-06,-1.515E-02
1.45233101E-06,-1.452E-02
1.45233413E-06,-1.389E-02
1.45233726E-06,-1.304E-02
1.45234038E-06,-1.252E-02
1.45234351E-06,-1.178E-02
1.45234663E-06,-1.104E-02
1.45234976E-06,-9.99E-03
1.45235288E-06,-9.35E-03
1.45235601E-06,-8.51E-03
1.45235913E-06,-7.67E-03
1.45236226E-06,-6.93E-03
1.45236538E-06,-6.09E-03
1.45236851E-06,-5.14E-03
1.45237163E-06,-4.40E-03
1.45237476E-06,-3.66E-03
1.45237788E-06,-3.14E-03
1.45238101E-06,-2.40E-03
1.45238413E-06,-1.87E-03
1.45238726E-06,-1.24E-03
1.45239038E-06,-6.1E-04
1.45239351E-06,-8E-05
1.45239663E-06,1.3E-04
1.45239976E-06,6.6E-04
1.45240288E-06,9.7E-04
1.45240601E-06,1.29E-03
1.45240913E-06,1.50E-03
1.45241226E-06,1.82E-03
1.45241538E-06,1.82E-03
1.45241851E-06,1.92E-03
1.45242163E-06,2.13E-03
1.45242476E-06,2.13E-03
1.45242788E-06,2.34E-03
1.45243101E-06,2.34E-03
1.45243413E-06,2.34E-03
1.45243726E-06,2.55E-03
1.45244038E-06,2.55E-03
1.45244351E-06,2.66E-03
1.45244663E-06,2.87E-03
1.45244976E-06,3.29E-03
1.45245288E-06,3.50E-03
1.45245601E-06,3.50E-03
1.45245913E-06,3.82E-03
1.45246226E-06,4.14E-03
1.45246538E-06,4.35E-03
1.45246851E-06,4.56E-03
1.45247163E-06,4.98E-03
1.45247476E-06,5.08E-03
1.45247788E-06,5.51E-03
1.45248101E-06,5.61E-03
1.45248413E-06,5.82E-03
1.45248726E-06,6.24E-03
1.45249038E-06,6.35E-03
1.45249351E-06,6.45E-03
1.45249663E-06,6.77E-03
1.45249976E-06,6.88E-03
1.45250288E-06,6.98E-03
1.45250601E-06,6.98E-03
1.45250913E-06,6.98E-03
1.45251226E-06,6.98E-03
1.45251538E-06,6.98E-03
1.45251851E-06,6.77E-03
1.45252163E-06,6.77E-03
1.45252476E-06,6.66E-03
1.45252788E-06,6.45E-03
1.45253101E-06,6.24E-03
1.45253413E-06,6.24E-03
1.45253726E-06,6.03E-03
1.45254038E-06,6.03E-03
1.45254351E-06,5.72E-03
1.45254663E-06,5.72E-03
1.45254976E-06,5.72E-03
1.45255288E-06,5.82E-03
1.45255601E-06,5.82E-03
1.45255913E-06,5.93E-03
1.45256226E-06,6.24E-03
1.45256538E-06,6.24E-03
1.45256851E-06,6.56E-03
1.45257163E-06,6.98E-03
1.45257476E-06,7.19E-03
1.45257788E-06,7.61E-03
1.45258101E-06,8.03E-03
1.45258413E-06,8.67E-03
1.45258726E-06,8.98E-03
1.45259038E-06,9.72E-03
1.45259351E-06,1.014E-02
1.45259663E-06,1.077E-02
1.45259976E-06,1.120E-02
1.45260288E-06,1.162E-02
1.45260601E-06,1.204E-02
1.45260913E-06,1.246E-02
1.45261226E-06,1.288E-02
1.45261538E-06,1.309E-02
1.45261851E-06,1.341E-02
1.45262163E-06,1.341E-02
1.45262476E-06,1.351E-02
1.45262788E-06,1.362E-02
1.45263101E-06,1.351E-02
1.45263413E-06,1.330E-02
1.45263726E-06,1.320E-02
1.45264038E-06,1.288E-02
1.45264351E-06,1.267E-02
1.45264663E-06,1.214E-02
1.45264976E-06,1.172E-02
1.45265288E-06,1.120E-02
1.45265601E-06,1.067E-02
1.45265913E-06,1.014E-02
1.45266226E-06,9.62E-03
1.45266538E-06,9.19E-03
1.45266851E-06,8.67E-03
1.45267163E-06,8.25E-03
1.45267476E-06,7.93E-03
1.45267788E-06,7.51E-03
1.45268101E-06,7.30E-03
1.45268413E-06,6.88E-03
1.45268726E-06,6.77E-03
1.45269038E-06,6.66E-03
1.45269351E-06,6.66E-03
1.45269663E-06,6.77E-03
1.45269976E-06,6.88E-03
1.45270288E-06,6.98E-03
1.45270601E-06,7.19E-03
1.45270913E-06,7.30E-03
1.45271226E-06,7.40E-03
1.45271538E-06,7.82E-03
1.45271851E-06,7.93E-03
1.45272163E-06,8.14E-03
1.45272476E-06,8.35E-03
1.45272788E-06,8.46E-03
1.45273101E-06,8.46E-03
1.45273413E-06,8.67E-03
1.45273726E-06,8.67E-03
1.45274038E-06,8.46E-03
1.45274351E-06,8.56E-03
1.45274663E-06,8.14E-03
1.45274976E-06,7.82E-03
1.45275288E-06,7.51E-03
1.45275601E-06,7.09E-03
1.45275913E-06,6.66E-03
1.45276226E-06,5.93E-03
1.45276538E-06,5.19E-03
1.45276851E-06,4.45E-03
1.45277163E-06,3.92E-03
1.45277476E-06,3.29E-03
1.45277788E-06,2.34E-03
1.45278101E-06,1.71E-03
1.45278413E-06,1.08E-03
1.45278726E-06,3.4E-04
1.45279038E-06,-1.9E-04
1.45279351E-06,-8.2E-04
1.45279663E-06,-1.45E-03
1.45279976E-06,-1.77E-03
1.45280288E-06,-2.08E-03
1.45280601E-06,-2.50E-03
1.45280913E-06,-2.61E-03
1.45281226E-06,-2.50E-03
1.45281538E-06,-2.61E-03
1.45281851E-06,-2.71E-03
1.45282163E-06,-2.29E-03
1.45282476E-06,-1.98E-03
1.45282788E-06,-1.56E-03
1.45283101E-06,-1.24E-03
1.45283413E-06,-1.03E-03
1.45283726E-06,-2.9E-04
1.45284038E-06,2.4E-04
1.45284351E-06,7.6E-04
1.45284663E-06,1.29E-03
1.45284976E-06,1.82E-03
1.45285288E-06,2.13E-03
1.45285601E-06,2.45E-03
1.45285913E-06,2.87E-03
1.45286226E-06,3.19E-03
1.45286538E-06,3.40E-03
1.45286851E-06,3.50E-03
1.45287163E-06,3.50E-03
1.45287476E-06,3.71E-03
1.45287788E-06,3.40E-03
1.45288101E-06,3.29E-03
1.45288413E-06,2.98E-03
1.45288726E-06,2.77E-03
1.45289038E-06,2.34E-03
1.45289351E-06,2.03E-03
1.45289663E-06,1.40E-03
1.45289976E-06,7.6E-04
1.45290288E-06,4.5E-04
1.45290601E-06,-1.9E-04
1.45290913E-06,-8.2E-04
1.45291226E-06,-1.24E-03
1.45291538E-06,-1.77E-03
1.45291851E-06,-2.29E-03
1.45292163E-06,-2.71E-03
1.45292476E-06,-3.03E-03
1.45292788E-06,-3.35E-03
1.45293101E-06,-3.77E-03
1.45293413E-06,-3.87E-03
1.45293726E-06,-4.08E-03
1.45294038E-06,-4.08E-03
1.45294351E-06,-4.08E-03
1.45294663E-06,-4.08E-03
1.45294976E-06,-4.19E-03
1.45295288E-06,-3.98E-03
1.45295601E-06,-3.87E-03
1.45295913E-06,-3.66E-03
1.45296226E-06,-3.45E-03
1.45296538E-06,-3.35E-03
1.45296851E-06,-3.14E-03
1.45297163E-06,-2.82E-03
1.45297476E-06,-2.61E-03
1.45297788E-06,-2.50E-03
1.45298101E-06,-2.29E-03
1.45298413E-06,-2.29E-03
1.45298726E-06,-2.08E-03
1.45299038E-06,-2.08E-03
1.45299351E-06,-2.08E-03
1.45299663E-06,-2.40E-03
1.45299976E-06,-2.19E-03
1.45300288E-06,-2.50E-03
1.45300601E-06,-2.61E-03
1.45300913E-06,-2.71E-03
1.45301226E-06,-3.03E-03
1.45301538E-06,-3.45E-03
1.45301851E-06,-3.66E-03
1.45302163E-06,-4.08E-03
1.45302476E-06,-4.30E-03
1.45302788E-06,-4.61E-03
1.45303101E-06,-4.72E-03
1.45303413E-06,-5.24E-03
1.45303726E-06,-5.56E-03
1.45304038E-06,-5.88E-03
1.45304351E-06,-6.09E-03
1.45304663E-06,-6.61E-03
1.45304976E-06,-6.93E-03
1.45305288E-06,-7.35E-03
1.45305601E-06,-7.56E-03
1.45305913E-06,-7.88E-03
1.45306226E-06,-8.30E-03
1.45306538E-06,-8.51E-03
1.45306851E-06,-8.93E-03
1.45307163E-06,-9.14E-03
1.45307476E-06,-9.67E-03
1.45307788E-06,-9.88E-03
1.45308101E-06,-1.020E-02
1.45308413E-06,-1.093E-02
1.45308726E-06,-1.125E-02
1.45309038E-06,-1.167E-02
1.45309351E-06,-1.230E-02
1.45309663E-06,-1.294E-02
1.45309976E-06,-1.336E-02
1.45310288E-06,-1.410E-02
1.45310601E-06,-1.473E-02
1.45310913E-06,-1.547E-02
1.45311226E-06,-1.589E-02
1.45311538E-06,-1.694E-02
1.45311851E-06,-1.747E-02
1.45312163E-06,-1.810E-02
1.45312476E-06,-1.894E-02
1.45312788E-06,-1.958E-02
1.45313101E-06,-2.021E-02
1.45313413E-06,-2.084E-02
1.45313726E-06,-2.158E-02
1.45314038E-06,-2.200E-02
1.45314351E-06,-2.253E-02
1.45314663E-06,-2.295E-02
1.45314976E-06,-2.348E-02
1.45315288E-06,-2.369E-02
1.45315601E-06,-2.379E-02
1.45315913E-06,-2.400E-02
1.45316226E-06,-2.421E-02
1.45316538E-06,-2.432E-02
1.45316851E-06,-2.421E-02
1.45317163E-06,-2.411E-02
1.45317476E-06,-2.369E-02
1.45317788E-06,-2.358E-02
1.45318101E-06,-2.326E-02
1.45318413E-06,-2.295E-02
1.45318726E-06,-2.253E-02
1.45319038E-06,-2.211E-02
1.45319351E-06,-2.158E-02
1.45319663E-06,-2.126E-02
1.45319976E-06,-2.074E-02
1.45320288E-06,-2.021E-02
1.45320601E-06,-1.979E-02
1.45320913E-06,-1.937E-02
1.45321226E-06,-1.873E-02
1.45321538E-06,-1.842E-02
1.45321851E-06,-1.810E-02
1.45322163E-06,-1.778E-02
1.45322476E-06,-1.747E-02
1.45322788E-06,-1.715E-02
1.45323101E-06,-1.705E-02
1.45323413E-06,-1.684E-02
1.45323726E-06,-1.694E-02
1.45324038E-06,-1.694E-02
1.45324351E-06,-1.694E-02
1.45324663E-06,-1.694E-02
1.45324976E-06,-1.715E-02
1.45325288E-06,-1.747E-02
1.45325601E-06,-1.768E-02
1.45325913E-06,-1.778E-02
1.45326226E-06,-1.831E-02
1.45326538E-06,-1.873E-02
1.45326851E-06,-1.894E-02
1.45327163E-06,-1.947E-02
1.45327476E-06,-1.968E-02
1.45327788E-06,-2.021E-02
1.45328101E-06,-2.063E-02
1.45328413E-06,-2.105E-02
1.45328726E-06,-2.147E-02
1.45329038E-06,-2.179E-02
1.45329351E-06,-2.232E-02
1.45329663E-06,-2.263E-02
1.45329976E-06,-2.305E-02
1.45330288E-06,-2.326E-02
1.45330601E-06,-2.337E-02
1.45330913E-06,-2.348E-02
1.45331226E-06,-2.348E-02
1.45331538E-06,-2.369E-02
1.45331851E-06,-2.369E-02
1.45332163E-06,-2.369E-02
1.45332476E-06,-2.348E-02
1.45332788E-06,-2.348E-02
1.45333101E-06,-2.316E-02
1.45333413E-06,-2.274E-02
1.45333726E-06,-2.253E-02
1.45334038E-06,-2.232E-02
1.45334351E-06,-2.179E-02
1.45334663E-06,-2.126E-02
1.45334976E-06,-2.084E-02
1.45335288E-06,-2.042E-02
1.45335601E-06,-1.979E-02
1.45335913E-06,-1.926E-02
1.45336226E-06,-1.873E-02
1.45336538E-06,-1.831E-02
1.45336851E-06,-1.768E-02
1.45337163E-06,-1.715E-02
1.45337476E-06,-1.663E-02
1.45337788E-06,-1.620E-02
1.45338101E-06,-1.568E-02
1.45338413E-06,-1.536E-02
1.45338726E-06,-1.483E-02
1.45339038E-06,-1.483E-02
1.45339351E-06,-1.431E-02
1.45339663E-06,-1.431E-02
1.45339976E-06,-1.420E-02
1.45340288E-06,-1.399E-02
1.45340601E-06,-1.410E-02
1.45340913E-06,-1.410E-02
1.45341226E-06,-1.420E-02
1.45341538E-06,-1.441E-02
1.45341851E-06,-1.452E-02
1.45342163E-06,-1.483E-02
1.45342476E-06,-1.515E-02
1.45342788E-06,-1.557E-02
1.45343101E-06,-1.589E-02
1.45343413E-06,-1.631E-02
1.45343726E-06,-1.673E-02
1.45344038E-06,-1.726E-02
1.45344351E-06,-1.778E-02
1.45344663E-06,-1.821E-02
1.45344976E-06,-1.863E-02
1.45345288E-06,-1.915E-02
1.45345601E-06,-1.958E-02
1.45345913E-06,-2.000E-02
1.45346226E-06,-2.063E-02
1.45346538E-06,-2.105E-02
1.45346851E-06,-2.137E-02
1.45347163E-06,-2.147E-02
1.45347476E-06,-2.200E-02
1.45347788E-06,-2.200E-02
1.45348101E-06,-2.242E-02
1.45348413E-06,-2.232E-02
1.45348726E-06,-2.263E-02
1.45349038E-06,-2.263E-02
1.45349351E-06,-2.242E-02
1.45349663E-06,-2.253E-02
1.45349976E-06,-2.221E-02
1.45350288E-06,-2.200E-02
1.45350601E-06,-2.189E-02
1.45350913E-06,-2.168E-02
1.45351226E-06,-2.147E-02
1.45351538E-06,-2.116E-02
1.45351851E-06,-2.074E-02
1.45352163E-06,-2.021E-02
1.45352476E-06,-2.000E-02
1.45352788E-06,-1.937E-02
1.45353101E-06,-1.894E-02
1.45353413E-06,-1.873E-02
1.45353726E-06,-1.842E-02
1.45354038E-06,-1.789E-02
1.45354351E-06,-1.747E-02
1.45354663E-06,-1.726E-02
1.45354976E-06,-1.694E-02
1.45355288E-06,-1.673E-02
1.45355601E-06,-1.663E-02
1.45355913E-06,-1.641E-02
1.45356226E-06,-1.631E-02
1.45356538E-06,-1.631E-02
1.45356851E-06,-1.631E-02
1.45357163E-06,-1.641E-02
1.45357476E-06,-1.652E-02
1.45357788E-06,-1.663E-02
1.45358101E-06,-1.694E-02
1.45358413E-06,-1.705E-02
1.45358726E-06,-1.736E-02
1.45359038E-06,-1.768E-02
1.45359351E-06,-1.789E-02
1.45359663E-06,-1.842E-02
1.45359976E-06,-1.873E-02
1.45360288E-06,-1.915E-02
1.45360601E-06,-1.947E-02
1.45360913E-06,-2.000E-02
1.45361226E-06,-2.021E-02
1.45361538E-06,-2.052E-02
1.45361851E-06,-2.063E-02
1.45362163E-06,-2.084E-02
1.45362476E-06,-2.105E-02
1.45362788E-06,-2.116E-02
1.45363101E-06,-2.116E-02
1.45363413E-06,-2.105E-02
1.45363726E-06,-2.105E-02
1.45364038E-06,-2.084E-02
1.45364351E-06,-2.052E-02
1.45364663E-06,-2.031E-02
1.45364976E-06,-1.979E-02
1.45365288E-06,-1.937E-02
1.45365601E-06,-1.884E-02
1.45365913E-06,-1.831E-02
1.45366226E-06,-1.778E-02
1.45366538E-06,-1.715E-02
1.45366851E-06,-1.673E-02
1.45367163E-06,-1.599E-02
1.45367476E-06,-1.547E-02
1.45367788E-06,-1.504E-02
1.45368101E-06,-1.441E-02
1.45368413E-06,-1.410E-02
1.45368726E-06,-1.378E-02
1.45369038E-06,-1.336E-02
1.45369351E-06,-1.325E-02
1.45369663E-06,-1.315E-02
1.45369976E-06,-1.336E-02
1.45370288E-06,-1.357E-02
1.45370601E-06,-1.389E-02
1.45370913E-06,-1.420E-02
1.45371226E-06,-1.462E-02
1.45371538E-06,-1.536E-02
1.45371851E-06,-1.599E-02
1.45372163E-06,-1.694E-02
1.45372476E-06,-1.789E-02
1.45372788E-06,-1.884E-02
1.45373101E-06,-1.989E-02
1.45373413E-06,-2.116E-02
1.45373726E-06,-2.221E-02
1.45374038E-06,-2.326E-02
1.45374351E-06,-2.432E-02
1.45374663E-06,-2.527E-02
1.45374976E-06,-2.632E-02
1.45375288E-06,-2.727E-02
1.45375601E-06,-2.811E-02
1.45375913E-06,-2.896E-02
1.45376226E-06,-2.948E-02
1.45376538E-06,-2.990E-02
1.45376851E-06,-3.022E-02
1.45377163E-06,-3.064E-02
1.45377476E-06,-3.054E-02
1.45377788E-06,-3.054E-02
1.45378101E-06,-3.022E-02
1.45378413E-06,-2.990E-02
1.45378726E-06,-2.938E-02
1.45379038E-06,-2.864E-02
1.45379351E-06,-2.801E-02
1.45379663E-06,-2.716E-02
1.45379976E-06,-2.611E-02
1.45380288E-06,-2.516E-02
1.45380601E-06,-2.421E-02
1.45380913E-06,-2.305E-02
1.45381226E-06,-2.200E-02
1.45381538E-06,-2.095E-02
1.45381851E-06,-1.979E-02
1.45382163E-06,-1.873E-02
1.45382476E-06,-1.800E-02
1.45382788E-06,-1.705E-02
1.45383101E-06,-1.610E-02
1.45383413E-06,-1.568E-02
1.45383726E-06,-1.494E-02
1.45384038E-06,-1.473E-02
1.45384351E-06,-1.410E-02
1.45384663E-06,-1.378E-02
1.45384976E-06,-1.389E-02
1.45385288E-06,-1.378E-02
1.45385601E-06,-1.378E-02
1.45385913E-06,-1.378E-02
1.45386226E-06,-1.399E-02
1.45386538E-06,-1.420E-02
1.45386851E-06,-1.431E-02
1.45387163E-06,-1.462E-02
1.45387476E-06,-1.504E-02
1.45387788E-06,-1.526E-02
1.45388101E-06,-1.547E-02
1.45388413E-06,-1.568E-02
1.45388726E-06,-1.578E-02
1.45389038E-06,-1.599E-02
1.45389351E-06,-1.610E-02
1.45389663E-06,-1.620E-02
1.45389976E-06,-1.610E-02
1.45390288E-06,-1.599E-02
1.45390601E-06,-1.589E-02
1.45390913E-06,-1.557E-02
1.45391226E-06,-1.547E-02
1.45391538E-06,-1.526E-02
1.45391851E-06,-1.483E-02
1.45392163E-06,-1.441E-02
1.45392476E-06,-1.420E-02
1.45392788E-06,-1.367E-02
1.45393101E-06,-1.346E-02
1.45393413E-06,-1.315E-02
1.45393726E-06,-1.283E-02
1.45394038E-06,-1.252E-02
1.45394351E-06,-1.230E-02
1.45394663E-06,-1.220E-02
1.45394976E-06,-1.220E-02
1.45395288E-06,-1.209E-02
1.45395601E-06,-1.220E-02
1.45395913E-06,-1.230E-02
1.45396226E-06,-1.241E-02
1.45396538E-06,-1.273E-02
1.45396851E-06,-1.315E-02
1.45397163E-06,-1.357E-02
1.45397476E-06,-1.378E-02
1.45397788E-06,-1.420E-02
1.45398101E-06,-1.494E-02
1.45398413E-06,-1.536E-02
1.45398726E-06,-1.578E-02
1.45399038E-06,-1.641E-02
1.45399351E-06,-1.694E-02
1.45399663E-06,-1.736E-02
1.45399976E-06,-1.778E-02
1.45400288E-06,-1.810E-02
1.45400601E-06,-1.842E-02
1.45400913E-06,-1.863E-02
1.45401226E-06,-1.873E-02
1.45401538E-06,-1.894E-02
1.45401851E-06,-1.884E-02
1.45402163E-06,-1.894E-02
1.45402476E-06,-1.873E-02
1.45402788E-06,-1.852E-02
1.45403101E-06,-1.842E-02
1.45403413E-06,-1.810E-02
1.45403726E-06,-1.778E-02
1.45404038E-06,-1.736E-02
1.45404351E-06,-1.705E-02
1.45404663E-06,-1.673E-02
1.45404976E-06,-1.610E-02
1.45405288E-06,-1.589E-02
1.45405601E-06,-1.536E-02
1.45405913E-06,-1.504E-02
1.45406226E-06,-1.462E-02
1.45406538E-06,-1.441E-02
1.45406851E-06,-1.399E-02
1.45407163E-06,-1.389E-02
1.45407476E-06,-1.378E-02
1.45407788E-06,-1.378E-02
1.45408101E-06,-1.357E-02
1.45408413E-06,-1.357E-02
1.45408726E-06,-1.378E-02
1.45409038E-06,-1.367E-02
1.45409351E-06,-1.367E-02
1.45409663E-06,-1.399E-02
1.45409976E-06,-1.378E-02
1.45410288E-06,-1.389E-02
1.45410601E-06,-1.399E-02
1.45410913E-06,-1.410E-02
1.45411226E-06,-1.420E-02
1.45411538E-06,-1.389E-02
1.45411851E-06,-1.389E-02
1.45412163E-06,-1.367E-02
1.45412476E-06,-1.357E-02
1.45412788E-06,-1.315E-02
1.45413101E-06,-1.283E-02
1.45413413E-06,-1.230E-02
1.45413726E-06,-1.167E-02
1.45414038E-06,-1.115E-02
1.45414351E-06,-1.041E-02
1.45414663E-06,-9.67E-03
1.45414976E-06,-8.62E-03
1.45415288E-06,-7.77E-03
1.45415601E-06,-7.14E-03
1.45415913E-06,-5.98E-03
1.45416226E-06,-5.24E-03
1.45416538E-06,-4.51E-03
1.45416851E-06,-3.45E-03
1.45417163E-06,-2.71E-03
1.45417476E-06,-1.98E-03
1.45417788E-06,-1.24E-03
1.45418101E-06,-6.1E-04
1.45418413E-06,-1.9E-04
1.45418726E-06,4.5E-04
1.45419038E-06,8.7E-04
1.45419351E-06,1.08E-03
1.45419663E-06,1.08E-03
1.45419976E-06,1.18E-03
1.45420288E-06,1.08E-03
1.45420601E-06,9.7E-04
1.45420913E-06,6.6E-04
1.45421226E-06,3.4E-04
1.45421538E-06,3E-05
1.45421851E-06,-5.0E-04
1.45422163E-06,-9.2E-04
1.45422476E-06,-1.45E-03
1.45422788E-06,-2.08E-03
1.45423101E-06,-2.71E-03
1.45423413E-06,-3.35E-03
1.45423726E-06,-3.98E-03
1.45424038E-06,-4.40E-03
1.45424351E-06,-4.93E-03
1.45424663E-06,-5.56E-03
1.45424976E-06,-5.77E-03
1.45425288E-06,-6.19E-03
1.45425601E-06,-6.51E-03
1.45425913E-06,-6.82E-03
1.45426226E-06,-6.72E-03
1.45426538E-06,-6.82E-03
1.45426851E-06,-6.61E-03
1.45427163E-06,-6.40E-03
1.45427476E-06,-6.19E-03
1.45427788E-06,-5.77E-03
1.45428101E-06,-5.24E-03
1.45428413E-06,-4.72E-03
1.45428726E-06,-4.08E-03
1.45429038E-06,-3.35E-03
1.45429351E-06,-2.50E-03
1.45429663E-06,-1.77E-03
1.45429976E-06,-9.2E-04
1.45430288E-06,1.3E-04
1.45430601E-06,1.08E-03
1.45430913E-06,2.13E-03
1.45431226E-06,3.08E-03
1.45431538E-06,4.14E-03
1.45431851E-06,4.87E-03
1.45432163E-06,5.82E-03
1.45432476E-06,6.88E-03
1.45432788E-06,7.72E-03
1.45433101E-06,8.67E-03
1.45433413E-06,9.30E-03
1.45433726E-06,1.014E-02
1.45434038E-06,1.099E-02
1.45434351E-06,1.141E-02
1.45434663E-06,1.214E-02
1.45434976E-06,1.267E-02
1.45435288E-06,1.320E-02
1.45435601E-06,1.362E-02
1.45435913E-06,1.394E-02
1.45436226E-06,1.425E-02
1.45436538E-06,1.446E-02
1.45436851E-06,1.467E-02
1.45437163E-06,1.499E-02
1.45437476E-06,1.499E-02
1.45437788E-06,1.499E-02
1.45438101E-06,1.510E-02
1.45438413E-06,1.510E-02
1.45438726E-06,1.510E-02
1.45439038E-06,1.510E-02
1.45439351E-06,1.510E-02
1.45439663E-06,1.488E-02
1.45439976E-06,1.467E-02
1.45440288E-06,1.446E-02
1.45440601E-06,1.446E-02
1.45440913E-06,1.415E-02
1.45441226E-06,1.383E-02
1.45441538E-06,1.362E-02
1.45441851E-06,1.330E-02
1.45442163E-06,1.288E-02
1.45442476E-06,1.267E-02
1.45442788E-06,1.214E-02
1.45443101E-06,1.183E-02
1.45443413E-06,1.151E-02
1.45443726E-06,1.130E-02
1.45444038E-06,1.056E-02
1.45444351E-06,1.035E-02
1.45444663E-06,9.83E-03
1.45444976E-06,9.62E-03
1.45445288E-06,9.09E-03
1.45445601E-06,8.56E-03
1.45445913E-06,8.25E-03
1.45446226E-06,7.72E-03
1.45446538E-06,7.40E-03
1.45446851E-06,6.88E-03
1.45447163E-06,6.66E-03
1.45447476E-06,6.45E-03
1.45447788E-06,6.03E-03
1.45448101E-06,5.72E-03
1.45448413E-06,5.40E-03
1.45448726E-06,5.72E-03
1.45449038E-06,5.40E-03
1.45449351E-06,5.29E-03
1.45449663E-06,5.19E-03
1.45449976E-06,5.19E-03
1.45450288E-06,5.51E-03
1.45450601E-06,5.61E-03
1.45450913E-06,5.51E-03
1.45451226E-06,5.72E-03
1.45451538E-06,5.93E-03
1.45451851E-06,6.14E-03
1.45452163E-06,6.45E-03
1.45452476E-06,6.56E-03
1.45452788E-06,6.77E-03
1.45453101E-06,7.09E-03
1.45453413E-06,7.09E-03
1.45453726E-06,7.19E-03
1.45454038E-06,7.40E-03
1.45454351E-06,7.30E-03
1.45454663E-06,7.19E-03
1.45454976E-06,7.09E-03
1.45455288E-06,6.88E-03
1.45455601E-06,6.66E-03
1.45455913E-06,6.35E-03
1.45456226E-06,5.82E-03
1.45456538E-06,5.29E-03
1.45456851E-06,4.77E-03
1.45457163E-06,4.14E-03
1.45457476E-06,3.61E-03
1.45457788E-06,2.66E-03
1.45458101E-06,1.92E-03
1.45458413E-06,1.18E-03
1.45458726E-06,3.4E-04
1.45459038E-06,-5.0E-04
1.45459351E-06,-1.03E-03
1.45459663E-06,-2.08E-03
1.45459976E-06,-2.50E-03
1.45460288E-06,-3.35E-03
1.45460601E-06,-3.87E-03
1.45460913E-06,-4.40E-03
1.45461226E-06,-5.03E-03
1.45461538E-06,-5.24E-03
1.45461851E-06,-5.24E-03
1.45462163E-06,-5.67E-03
1.45462476E-06,-5.56E-03
1.45462788E-06,-5.35E-03
1.45463101E-06,-5.24E-03
1.45463413E-06,-4.93E-03
1.45463726E-06,-4.51E-03
1.45464038E-06,-4.08E-03
1.45464351E-06,-3.45E-03
1.45464663E-06,-2.93E-03
1.45464976E-06,-2.08E-03
1.45465288E-06,-1.45E-03
1.45465601E-06,-7.1E-04
1.45465913E-06,-1.9E-04
1.45466226E-06,6.6E-04
1.45466538E-06,1.40E-03
1.45466851E-06,1.92E-03
1.45467163E-06,2.34E-03
1.45467476E-06,2.87E-03
1.45467788E-06,3.19E-03
1.45468101E-06,3.61E-03
1.45468413E-06,3.71E-03
1.45468726E-06,4.03E-03
1.45469038E-06,3.92E-03
1.45469351E-06,3.92E-03
1.45469663E-06,3.82E-03
1.45469976E-06,3.50E-03
1.45470288E-06,3.08E-03
1.45470601E-06,2.66E-03
1.45470913E-06,2.13E-03
1.45471226E-06,1.40E-03
1.45471538E-06,8.7E-04
1.45471851E-06,2.4E-04
1.45472163E-06,-5.0E-04
1.45472476E-06,-1.24E-03
1.45472788E-06,-1.66E-03
1.45473101E-06,-2.40E-03
1.45473413E-06,-2.93E-03
1.45473726E-06,-3.35E-03
1.45474038E-06,-3.98E-03
1.45474351E-06,-4.51E-03
1.45474663E-06,-4.72E-03
1.45474976E-06,-5.14E-03
1.45475288E-06,-5.56E-03
1.45475601E-06,-5.56E-03
1.45475913E-06,-5.88E-03
1.45476226E-06,-5.77E-03
1.45476538E-06,-6.09E-03
1.45476851E-06,-5.98E-03
1.45477163E-06,-5.98E-03
1.45477476E-06,-6.09E-03
1.45477788E-06,-6.09E-03
1.45478101E-06,-6.19E-03
1.45478413E-06,-6.30E-03
1.45478726E-06,-6.51E-03
1.45479038E-06,-6.72E-03
1.45479351E-06,-6.93E-03
1.45479663E-06,-7.35E-03
1.45479976E-06,-7.67E-03
1.45480288E-06,-8.30E-03
1.45480601E-06,-8.83E-03
1.45480913E-06,-9.46E-03
1.45481226E-06,-1.030E-02
1.45481538E-06,-1.125E-02
1.45481851E-06,-1.199E-02
1.45482163E-06,-1.294E-02
1.45482476E-06,-1.378E-02
1.45482788E-06,-1.462E-02
1.45483101E-06,-1.568E-02
1.45483413E-06,-1.673E-02
1.45483726E-06,-1.778E-02
1.45484038E-06,-1.863E-02
1.45484351E-06,-1.947E-02
1.45484663E-06,-2.021E-02
1.45484976E-06,-2.084E-02
1.45485288E-06,-2.158E-02
1.45485601E-06,-2.200E-02
1.45485913E-06,-2.253E-02
1.45486226E-06,-2.295E-02
1.45486538E-06,-2.316E-02
1.45486851E-06,-2.316E-02
1.45487163E-06,-2.316E-02
1.45487476E-06,-2.295E-02
1.45487788E-06,-2.274E-02
1.45488101E-06,-2.263E-02
1.45488413E-06,-2.221E-02
1.45488726E-06,-2.179E-02
1.45489038E-06,-2.137E-02
1.45489351E-06,-2.105E-02
1.45489663E-06,-2.031E-02
1.45489976E-06,-1.979E-02
1.45490288E-06,-1.958E-02
1.45490601E-06,-1.915E-02
1.45490913E-06,-1.852E-02
1.45491226E-06,-1.842E-02
1.45491538E-06,-1.810E-02
1.45491851E-06,-1.789E-02
1.45492163E-06,-1.789E-02
1.45492476E-06,-1.789E-02
1.45492788E-06,-1.789E-02
1.45493101E-06,-1.800E-02
1.45493413E-06,-1.831E-02
1.45493726E-06,-1.863E-02
1.45494038E-06,-1.915E-02
1.45494351E-06,-1.968E-02
1.45494663E-06,-2.031E-02
1.45494976E-06,-2.116E-02
1.45495288E-06,-2.189E-02
1.45495601E-06,-2.263E-02
1.45495913E-06,-2.348E-02
1.45496226E-06,-2.442E-02
1.45496538E-06,-2.495E-02
1.45496851E-06,-2.590E-02
1.45497163E-06,-2.653E-02
1.45497476E-06,-2.716E-02
1.45497788E-06,-2.780E-02
1.45498101E-06,-2.843E-02
1.45498413E-06,-2.917E-02
1.45498726E-06,-2.959E-02
1.45499038E-06,-3.001E-02
1.45499351E-06,-3.033E-02
1.45499663E-06,-3.064E-02
1.45499976E-06,-3.085E-02
1.45500288E-06,-3.106E-02
1.45500601E-06,-3.085E-02
1.45500913E-06,-3.085E-02
1.45501226E-06,-3.085E-02
1.45501538E-06,-3.075E-02
1.45501851E-06,-3.075E-02
1.45502163E-06,-3.064E-02
1.45502476E-06,-3.043E-02
1.45502788E-06,-3.022E-02
1.45503101E-06,-3.001E-02
1.45503413E-06,-2.980E-02
1.45503726E-06,-2.948E-02
1.45504038E-06,-2.927E-02
1.45504351E-06,-2.927E-02
1.45504663E-06,-2.896E-02
1.45504976E-06,-2.864E-02
1.45505288E-06,-2.864E-02
1.45505601E-06,-2.822E-02
1.45505913E-06,-2.801E-02
1.45506226E-06,-2.790E-02
1.45506538E-06,-2.748E-02
1.45506851E-06,-2.748E-02
1.45507163E-06,-2.737E-02
1.45507476E-06,-2.695E-02
1.45507788E-06,-2.674E-02
1.45508101E-06,-2.664E-02
1.45508413E-06,-2.622E-02
1.45508726E-06,-2.600E-02
1.45509038E-06,-2.579E-02
1.45509351E-06,-2.548E-02
1.45509663E-06,-2.516E-02
1.45509976E-06,-2.474E-02
1.45510288E-06,-2.463E-02
1.45510601E-06,-2.421E-02
1.45510913E-06,-2.390E-02
1.45511226E-06,-2.348E-02
1.45511538E-06,-2.337E-02
1.45511851E-06,-2.326E-02
1.45512163E-06,-2.295E-02
1.45512476E-06,-2.284E-02
1.45512788E-06,-2.284E-02
1.45513101E-06,-2.263E-02
1.45513413E-06,-2.274E-02
1.45513726E-06,-2.263E-02
1.45514038E-06,-2.295E-02
1.45514351E-06,-2.316E-02
1.45514663E-06,-2.337E-02
1.45514976E-06,-2.358E-02
1.45515288E-06,-2.390E-02
1.45515601E-06,-2.411E-02
1.45515913E-06,-2.463E-02
1.45516226E-06,-2.485E-02
1.45516538E-06,-2.527E-02
1.45516851E-06,-2.600E-02
1.45517163E-06,-2.611E-02
1.45517476E-06,-2.632E-02
1.45517788E-06,-2.664E-02
1.45518101E-06,-2.695E-02
1.45518413E-06,-2.716E-02
1.45518726E-06,-2.727E-02
1.45519038E-06,-2.727E-02
1.45519351E-06,-2.727E-02
1.45519663E-06,-2.695E-02
1.45519976E-06,-2.674E-02
1.45520288E-06,-2.643E-02
1.45520601E-06,-2.590E-02
1.45520913E-06,-2.506E-02
1.45521226E-06,-2.442E-02
1.45521538E-06,-2.348E-02
1.45521851E-06,-2.263E-02
1.45522163E-06,-2.158E-02
1.45522476E-06,-2.052E-02
1.45522788E-06,-1.937E-02
1.45523101E-06,-1.831E-02
1.45523413E-06,-1.715E-02
1.45523726E-06,-1.589E-02
1.45524038E-06,-1.462E-02
1.45524351E-06,-1.315E-02
1.45524663E-06,-1.230E-02
1.45524976E-06,-1.104E-02
1.45525288E-06,-1.009E-02
1.45525601E-06,-8.93E-03
1.45525913E-06,-7.98E-03
1.45526226E-06,-7.25E-03
1.45526538E-06,-6.30E-03
1.45526851E-06,-5.77E-03
1.45527163E-06,-5.14E-03
1.45527476E-06,-4.82E-03
1.45527788E-06,-4.51E-03
1.45528101E-06,-4.30E-03
1.45528413E-06,-4.19E-03
1.45528726E-06,-4.08E-03
1.45529038E-06,-4.08E-03
1.45529351E-06,-4.08E-03
1.45529663E-06,-4.30E-03
1.45529976E-06,-4.40E-03
1.45530288E-06,-4.61E-03
1.45530601E-06,-4.82E-03
1.45530913E-06,-5.14E-03
1.45531226E-06,-5.24E-03
1.45531538E-06,-5.45E-03
1.45531851E-06,-5.67E-03
1.45532163E-06,-5.88E-03
1.45532476E-06,-5.88E-03
1.45532788E-06,-5.88E-03
1.45533101E-06,-5.98E-03
1.45533413E-06,-5.67E-03
1.45533726E-06,-5.45E-03
1.45534038E-06,-5.14E-03
1.45534351E-06,-4.61E-03
1.45534663E-06,-4.51E-03
1.45534976E-06,-3.77E-03
1.45535288E-06,-3.14E-03
1.45535601E-06,-2.40E-03
1.45535913E-06,-1.98E-03
1.45536226E-06,-1.24E-03
1.45536538E-06,-7.1E-04
1.45536851E-06,2.4E-04
1.45537163E-06,9.7E-04
1.45537476E-06,1.50E-03
1.45537788E-06,2.45E-03
1.45538101E-06,2.98E-03
1.45538413E-06,3.71E-03
1.45538726E-06,4.35E-03
1.45539038E-06,4.87E-03
1.45539351E-06,5.19E-03
1.45539663E-06,5.61E-03
1.45539976E-06,5.93E-03
1.45540288E-06,6.14E-03
1.45540601E-06,6.14E-03
1.45540913E-06,6.14E-03
1.45541226E-06,6.24E-03
1.45541538E-06,5.93E-03
1.45541851E-06,5.93E-03
1.45542163E-06,5.61E-03
1.45542476E-06,5.51E-03
1.45542788E-06,5.40E-03
1.45543101E-06,4.77E-03
1.45543413E-06,4.45E-03
1.45543726E-06,4.35E-03
1.45544038E-06,3.92E-03
1.45544351E-06,3.82E-03
1.45544663E-06,3.61E-03
1.45544976E-06,3.29E-03
1.45545288E-06,3.08E-03
1.45545601E-06,2.98E-03
1.45545913E-06,2.98E-03
1.45546226E-06,2.98E-03
1.45546538E-06,3.19E-03
1.45546851E-06,3.29E-03
1.45547163E-06,3.40E-03
1.45547476E-06,3.71E-03
1.45547788E-06,3.92E-03
1.45548101E-06,4.45E-03
1.45548413E-06,4.66E-03
1.45548726E-06,5.08E-03
1.45549038E-06,5.51E-03
1.45549351E-06,5.72E-03
1.45549663E-06,6.14E-03
1.45549976E-06,6.77E-03
1.45550288E-06,7.19E-03
1.45550601E-06,7.61E-03
1.45550913E-06,7.93E-03
1.45551226E-06,8.03E-03
1.45551538E-06,8.35E-03
1.45551851E-06,8.46E-03
1.45552163E-06,8.67E-03
1.45552476E-06,8.67E-03
1.45552788E-06,8.56E-03
1.45553101E-06,8.56E-03
1.45553413E-06,8.56E-03
1.45553726E-06,8.35E-03
1.45554038E-06,7.93E-03
1.45554351E-06,7.82E-03
1.45554663E-06,7.51E-03
1.45554976E-06,7.09E-03
1.45555288E-06,6.77E-03
1.45555601E-06,6.35E-03
1.45555913E-06,6.03E-03
1.45556226E-06,5.72E-03
1.45556538E-06,5.40E-03
1.45556851E-06,5.08E-03
1.45557163E-06,4.77E-03
1.45557476E-06,4.56E-03
1.45557788E-06,4.14E-03
1.45558101E-06,4.03E-03
1.45558413E-06,3.92E-03
1.45558726E-06,3.71E-03
1.45559038E-06,3.71E-03
1.45559351E-06,3.71E-03
1.45559663E-06,3.61E-03
1.45559976E-06,3.50E-03
1.45560288E-06,3.71E-03
1.45560601E-06,3.50E-03
1.45560913E-06,3.40E-03
1.45561226E-06,3.50E-03
1.45561538E-06,3.61E-03
1.45561851E-06,3.29E-03
1.45562163E-06,3.19E-03
1.45562476E-06,2.98E-03
1.45562788E-06,2.55E-03
1.45563101E-06,2.55E-03
1.45563413E-06,2.13E-03
1.45563726E-06,1.82E-03
1.45564038E-06,1.29E-03
1.45564351E-06,9.7E-04
1.45564663E-06,2.4E-04
1.45564976E-06,-4.0E-04
1.45565288E-06,-9.2E-04
1.45565601E-06,-1.66E-03
1.45565913E-06,-2.19E-03
1.45566226E-06,-2.82E-03
1.45566538E-06,-3.56E-03
1.45566851E-06,-4.19E-03
1.45567163E-06,-4.82E-03
1.45567476E-06,-5.35E-03
1.45567788E-06,-5.98E-03
1.45568101E-06,-6.51E-03
1.45568413E-06,-6.93E-03
1.45568726E-06,-7.35E-03
1.45569038E-06,-7.56E-03
1.45569351E-06,-7.77E-03
1.45569663E-06,-7.98E-03
1.45569976E-06,-7.88E-03
1.45570288E-06,-7.98E-03
1.45570601E-06,-7.77E-03
1.45570913E-06,-7.46E-03
1.45571226E-06,-7.35E-03
1.45571538E-06,-6.93E-03
1.45571851E-06,-6.72E-03
1.45572163E-06,-6.30E-03
1.45572476E-06,-5.88E-03
1.45572788E-06,-5.67E-03
1.45573101E-06,-5.24E-03
1.45573413E-06,-4.82E-03
1.45573726E-06,-4.61E-03
1.45574038E-06,-4.40E-03
1.45574351E-06,-4.19E-03
1.45574663E-06,-3.98E-03
1.45574976E-06,-3.98E-03
1.45575288E-06,-4.08E-03
1.45575601E-06,-4.40E-03
1.45575913E-06,-4.61E-03
1.45576226E-06,-4.82E-03
1.45576538E-06,-5.24E-03
1.45576851E-06,-5.98E-03
1.45577163E-06,-6.40E-03
1.45577476E-06,-6.93E-03
1.45577788E-06,-7.56E-03
1.45578101E-06,-8.19E-03
1.45578413E-06,-8.83E-03
1.45578726E-06,-9.56E-03
1.45579038E-06,-1.020E-02
1.45579351E-06,-1.072E-02
1.45579663E-06,-1.136E-02
1.45579976E-06,-1.188E-02
1.45580288E-06,-1.241E-02
1.45580601E-06,-1.273E-02
1.45580913E-06,-1.315E-02
1.45581226E-06,-1.325E-02
1.45581538E-06,-1.346E-02
1.45581851E-06,-1.346E-02
1.45582163E-06,-1.336E-02
1.45582476E-06,-1.325E-02
1.45582788E-06,-1.315E-02
1.45583101E-06,-1.273E-02
1.45583413E-06,-1.273E-02
1.45583726E-06,-1.230E-02
1.45584038E-06,-1.188E-02
1.45584351E-06,-1.157E-02
1.45584663E-06,-1.115E-02
1.45584976E-06,-1.115E-02
1.45585288E-06,-1.083E-02
1.45585601E-06,-1.072E-02
1.45585913E-06,-1.051E-02
1.45586226E-06,-1.072E-02
1.45586538E-06,-1.083E-02
1.45586851E-06,-1.115E-02
1.45587163E-06,-1.146E-02
1.45587476E-06,-1.188E-02
1.45587788E-06,-1.252E-02
1.45588101E-06,-1.325E-02
1.45588413E-06,-1.399E-02
1.45588726E-06,-1.462E-02
1.45589038E-06,-1.568E-02
1.45589351E-06,-1.663E-02
1.45589663E-06,-1.778E-02
1.45589976E-06,-1.873E-02
1.45590288E-06,-2.000E-02
1.45590601E-06,-2.095E-02
1.45590913E-06,-2.179E-02
1.45591226E-06,-2.284E-02
1.45591538E-06,-2.358E-02
1.45591851E-06,-2.411E-02
1.45592163E-06,-2.516E-02
1.45592476E-06,-2.548E-02
1.45592788E-06,-2.590E-02
1.45593101E-06,-2.622E-02
1.45593413E-06,-2.632E-02
1.45593726E-06,-2.611E-02
1.45594038E-06,-2.590E-02
1.45594351E-06,-2.569E-02
1.45594663E-06,-2.527E-02
1.45594976E-06,-2.485E-02
1.45595288E-06,-2.421E-02
1.45595601E-06,-2.337E-02
1.45595913E-06,-2.263E-02
1.45596226E-06,-2.179E-02
1.45596538E-06,-2.095E-02
1.45596851E-06,-2.021E-02
1.45597163E-06,-1.947E-02
1.45597476E-06,-1.873E-02
1.45597788E-06,-1.789E-02
1.45598101E-06,-1.736E-02
1.45598413E-06,-1.694E-02
1.45598726E-06,-1.641E-02
1.45599038E-06,-1.599E-02
1.45599351E-06,-1.599E-02
1.45599663E-06,-1.599E-02
1.45599976E-06,-1.631E-02
1.45600288E-06,-1.631E-02
1.45600601E-06,-1.684E-02
1.45600913E-06,-1.715E-02
1.45601226E-06,-1.768E-02
1.45601538E-06,-1.821E-02
1.45601851E-06,-1.905E-02
1.45602163E-06,-1.947E-02
1.45602476E-06,-2.031E-02
1.45602788E-06,-2.095E-02
1.45603101E-06,-2.168E-02
1.45603413E-06,-2.232E-02
1.45603726E-06,-2.284E-02
1.45604038E-06,-2.337E-02
1.45604351E-06,-2.379E-02
1.45604663E-06,-2.400E-02
1.45604976E-06,-2.421E-02
1.45605288E-06,-2.411E-02
1.45605601E-06,-2.432E-02
1.45605913E-06,-2.400E-02
1.45606226E-06,-2.379E-02
1.45606538E-06,-2.316E-02
1.45606851E-06,-2.253E-02
1.45607163E-06,-2.189E-02
1.45607476E-06,-2.137E-02
1.45607788E-06,-2.042E-02
1.45608101E-06,-1.979E-02
1.45608413E-06,-1.894E-02
1.45608726E-06,-1.789E-02
1.45609038E-06,-1.694E-02
1.45609351E-06,-1.620E-02
1.45609663E-06,-1.536E-02
1.45609976E-06,-1.473E-02
1.45610288E-06,-1.399E-02
1.45610601E-06,-1.367E-02
1.45610913E-06,-1.304E-02
1.45611226E-06,-1.273E-02
1.45611538E-06,-1.262E-02
1.45611851E-06,-1.252E-02
1.45612163E-06,-1.252E-02
1.45612476E-06,-1.283E-02
1.45612788E-06,-1.273E-02
1.45613101E-06,-1.336E-02
1.45613413E-06,-1.378E-02
1.45613726E-06,-1.431E-02
1.45614038E-06,-1.494E-02
1.45614351E-06,-1.547E-02
1.45614663E-06,-1.610E-02
1.45614976E-06,-1.663E-02
1.45615288E-06,-1.726E-02
1.45615601E-06,-1.778E-02
1.45615913E-06,-1.821E-02
1.45616226E-06,-1.852E-02
1.45616538E-06,-1.894E-02
1.45616851E-06,-1.905E-02
1.45617163E-06,-1.894E-02
1.45617476E-06,-1.915E-02
1.45617788E-06,-1.894E-02
1.45618101E-06,-1.852E-02
1.45618413E-06,-1.821E-02
1.45618726E-06,-1.778E-02
1.45619038E-06,-1.694E-02
1.45619351E-06,-1.631E-02
1.45619663E-06,-1.547E-02
1.45619976E-06,-1.441E-02
1.45620288E-06,-1.346E-02
1.45620601E-06,-1.252E-02
1.45620913E-06,-1.125E-02
1.45621226E-06,-1.030E-02
1.45621538E-06,-9.25E-03
1.45621851E-06,-8.19E-03
1.45622163E-06,-7.14E-03
1.45622476E-06,-6.40E-03
1.45622788E-06,-5.45E-03
1.45623101E-06,-4.72E-03
1.45623413E-06,-3.98E-03
1.45623726E-06,-3.24E-03
1.45624038E-06,-2.82E-03
1.45624351E-06,-2.50E-03
1.45624663E-06,-2.29E-03
1.45624976E-06,-2.19E-03
1.45625288E-06,-2.19E-03
1.45625601E-06,-2.40E-03
1.45625913E-06,-2.71E-03
1.45626226E-06,-2.93E-03
1.45626538E-06,-3.24E-03
1.45626851E-06,-3.56E-03
1.45627163E-06,-4.08E-03
1.45627476E-06,-4.61E-03
1.45627788E-06,-4.93E-03
1.45628101E-06,-5.56E-03
1.45628413E-06,-5.98E-03
1.45628726E-06,-6.51E-03
1.45629038E-06,-7.04E-03
1.45629351E-06,-7.04E-03
1.45629663E-06,-7.46E-03
1.45629976E-06,-7.67E-03
1.45630288E-06,-7.98E-03
1.45630601E-06,-7.98E-03
1.45630913E-06,-7.98E-03
1.45631226E-06,-7.77E-03
1.45631538E-06,-7.46E-03
1.45631851E-06,-7.14E-03
1.45632163E-06,-7.04E-03
1.45632476E-06,-6.40E-03
1.45632788E-06,-6.09E-03
1.45633101E-06,-5.56E-03
1.45633413E-06,-4.72E-03
1.45633726E-06,-4.30E-03
1.45634038E-06,-3.56E-03
1.45634351E-06,-3.24E-03
1.45634663E-06,-2.50E-03
1.45634976E-06,-1.98E-03
1.45635288E-06,-1.34E-03
1.45635601E-06,-9.2E-04
1.45635913E-06,-4.0E-04
1.45636226E-06,-4.0E-04
1.45636538E-06,1.3E-04
1.45636851E-06,4.5E-04
1.45637163E-06,4.5E-04
1.45637476E-06,6.6E-04
1.45637788E-06,6.6E-04
1.45638101E-06,6.6E-04
1.45638413E-06,4.5E-04
1.45638726E-06,2.4E-04
1.45639038E-06,3E-05
1.45639351E-06,-1.9E-04
1.45639663E-06,-6.1E-04
1.45639976E-06,-8.2E-04
1.45640288E-06,-1.03E-03
1.45640601E-06,-1.77E-03
1.45640913E-06,-1.98E-03
1.45641226E-06,-2.40E-03
1.45641538E-06,-2.61E-03
1.45641851E-06,-2.93E-03
1.45642163E-06,-3.35E-03
1.45642476E-06,-3.56E-03
1.45642788E-06,-3.77E-03
1.45643101E-06,-3.98E-03
1.45643413E-06,-4.08E-03
1.45643726E-06,-4.19E-03
1.45644038E-06,-4.08E-03
1.45644351E-06,-4.08E-03
1.45644663E-06,-3.98E-03
1.45644976E-06,-3.77E-03
1.45645288E-06,-3.66E-03
1.45645601E-06,-3.45E-03
1.45645913E-06,-3.35E-03
1.45646226E-06,-3.03E-03
1.45646538E-06,-2.61E-03
1.45646851E-06,-2.61E-03
1.45647163E-06,-2.19E-03
1.45647476E-06,-1.77E-03
1.45647788E-06,-1.45E-03
1.45648101E-06,-1.34E-03
1.45648413E-06,-1.13E-03
1.45648726E-06,-9.2E-04
1.45649038E-06,-7.1E-04
1.45649351E-06,-7.1E-04
1.45649663E-06,-4.0E-04
1.45649976E-06,-4.0E-04
1.45650288E-06,-1.9E-04
1.45650601E-06,-2.9E-04
1.45650913E-06,-2.9E-04
1.45651226E-06,-5.0E-04
1.45651538E-06,-5.0E-04
1.45651851E-06,-5.0E-04
1.45652163E-06,-7.1E-04
1.45652476E-06,-8.2E-04
1.45652788E-06,-1.03E-03
1.45653101E-06,-1.13E-03
1.45653413E-06,-1.45E-03
1.45653726E-06,-1.66E-03
1.45654038E-06,-1.98E-03
1.45654351E-06,-2.08E-03
1.45654663E-06,-2.40E-03
1.45654976E-06,-2.61E-03
1.45655288E-06,-2.93E-03
1.45655601E-06,-3.14E-03
1.45655913E-06,-3.35E-03
1.45656226E-06,-3.45E-03
1.45656538E-06,-3.87E-03
1.45656851E-06,-4.08E-03
1.45657163E-06,-4.30E-03
1.45657476E-06,-4.51E-03
1.45657788E-06,-4.72E-03
1.45658101E-06,-5.14E-03
1.45658413E-06,-5.45E-03
1.45658726E-06,-5.56E-03
1.45659038E-06,-5.88E-03
1.45659351E-06,-6.09E-03
1.45659663E-06,-6.40E-03
1.45659976E-06,-6.82E-03
1.45660288E-06,-7.14E-03
1.45660601E-06,-7.56E-03
1.45660913E-06,-7.56E-03
1.45661226E-06,-7.98E-03
1.45661538E-06,-8.30E-03
1.45661851E-06,-8.72E-03
1.45662163E-06,-9.14E-03
1.45662476E-06,-9.67E-03
1.45662788E-06,-9.99E-03
1.45663101E-06,-1.041E-02
1.45663413E-06,-1.072E-02
1.45663726E-06,-1.104E-02
1.45664038E-06,-1.157E-02
1.45664351E-06,-1.167E-02
1.45664663E-06,-1.199E-02
1.45664976E-06,-1.230E-02
1.45665288E-06,-1.252E-02
1.45665601E-06,-1.262E-02
1.45665913E-06,-1.294E-02
1.45666226E-06,-1.294E-02
1.45666538E-06,-1.315E-02
1.45666851E-06,-1.294E-02
1.45667163E-06,-1.346E-02
1.45667476E-06,-1.325E-02
1.45667788E-06,-1.315E-02
1.45668101E-06,-1.315E-02
1.45668413E-06,-1.304E-02
1.45668726E-06,-1.283E-02
1.45669038E-06,-1.273E-02
1.45669351E-06,-1.262E-02
1.45669663E-06,-1.230E-02
1.45669976E-06,-1.209E-02
1.45670288E-06,-1.178E-02
1.45670601E-06,-1.167E-02
1.45670913E-06,-1.146E-02
1.45671226E-06,-1.125E-02
1.45671538E-06,-1.083E-02
1.45671851E-06,-1.051E-02
1.45672163E-06,-1.030E-02
1.45672476E-06,-1.020E-02
1.45672788E-06,-9.88E-03
1.45673101E-06,-9.46E-03
1.45673413E-06,-9.25E-03
1.45673726E-06,-9.25E-03
1.45674038E-06,-8.72E-03
1.45674351E-06,-8.72E-03
1.45674663E-06,-8.41E-03
1.45674976E-06,-8.19E-03
1.45675288E-06,-7.88E-03
1.45675601E-06,-7.56E-03
1.45675913E-06,-7.25E-03
1.45676226E-06,-6.93E-03
1.45676538E-06,-6.82E-03
1.45676851E-06,-6.40E-03
1.45677163E-06,-6.09E-03
1.45677476E-06,-5.88E-03
1.45677788E-06,-5.45E-03
1.45678101E-06,-5.24E-03
1.45678413E-06,-5.03E-03
1.45678726E-06,-4.40E-03
1.45679038E-06,-4.19E-03
1.45679351E-06,-3.98E-03
1.45679663E-06,-3.56E-03
1.45679976E-06,-3.24E-03
1.45680288E-06,-2.82E-03
1.45680601E-06,-2.71E-03
1.45680913E-06,-2.40E-03
1.45681226E-06,-2.08E-03
1.45681538E-06,-2.08E-03
1.45681851E-06,-1.66E-03
1.45682163E-06,-1.45E-03
1.45682476E-06,-1.34E-03
1.45682788E-06,-1.24E-03
1.45683101E-06,-1.34E-03
1.45683413E-06,-1.34E-03
1.45683726E-06,-1.45E-03
1.45684038E-06,-1.45E-03
1.45684351E-06,-1.77E-03
1.45684663E-06,-1.77E-03
1.45684976E-06,-1.87E-03
1.45685288E-06,-2.08E-03
1.45685601E-06,-2.08E-03
1.45685913E-06,-2.40E-03
1.45686226E-06,-2.71E-03
1.45686538E-06,-2.82E-03
1.45686851E-06,-3.35E-03
1.45687163E-06,-3.24E-03
1.45687476E-06,-3.35E-03
1.45687788E-06,-3.56E-03
1.45688101E-06,-3.66E-03
1.45688413E-06,-3.56E-03
1.45688726E-06,-3.56E-03
1.45689038E-06,-3.56E-03
1.45689351E-06,-3.35E-03
1.45689663E-06,-3.35E-03
1.45689976E-06,-3.14E-03
1.45690288E-06,-2.82E-03
1.45690601E-06,-2.29E-03
1.45690913E-06,-1.98E-03
1.45691226E-06,-1.45E-03
1.45691538E-06,-9.2E-04
1.45691851E-06,-6.1E-04
1.45692163E-06,3E-05
1.45692476E-06,7.6E-04
1.45692788E-06,1.18E-03
1.45693101E-06,1.92E-03
1.45693413E-06,2.45E-03
1.45693726E-06,3.29E-03
1.45694038E-06,3.92E-03
1.45694351E-06,4.66E-03
1.45694663E-06,5.40E-03
1.45694976E-06,6.03E-03
1.45695288E-06,6.56E-03
1.45695601E-06,7.19E-03
1.45695913E-06,7.82E-03
1.45696226E-06,8.25E-03
1.45696538E-06,8.67E-03
1.45696851E-06,9.40E-03
1.45697163E-06,9.72E-03
1.45697476E-06,9.93E-03
1.45697788E-06,1.035E-02
1.45698101E-06,1.067E-02
1.45698413E-06,1.088E-02
1.45698726E-06,1.130E-02
1.45699038E-06,1.141E-02
1.45699351E-06,1.162E-02
1.45699663E-06,1.172E-02
1.45699976E-06,1.204E-02
1.45700288E-06,1.225E-02
1.45700601E-06,1.246E-02
1.45700913E-06,1.267E-02
1.45701226E-06,1.267E-02
1.45701538E-06,1.299E-02
1.45701851E-06,1.320E-02
1.45702163E-06,1.341E-02
1.45702476E-06,1.362E-02
1.45702788E-06,1.394E-02
1.45703101E-06,1.415E-02
1.45703413E-06,1.436E-02
1.45703726E-06,1.478E-02
1.45704038E-06,1.499E-02
1.45704351E-06,1.541E-02
1.45704663E-06,1.573E-02
1.45704976E-06,1.594E-02
1.45705288E-06,1.626E-02
1.45705601E-06,1.657E-02
1.45705913E-06,1.689E-02
1.45706226E-06,1.720E-02
1.45706538E-06,1.731E-02
1.45706851E-06,1.741E-02
1.45707163E-06,1.773E-02
1.45707476E-06,1.794E-02
1.45707788E-06,1.815E-02
1.45708101E-06,1.826E-02
1.45708413E-06,1.836E-02
1.45708726E-06,1.857E-02
1.45709038E-06,1.857E-02
1.45709351E-06,1.868E-02
1.45709663E-06,1.868E-02
1.45709976E-06,1.857E-02
1.45710288E-06,1.857E-02
1.45710601E-06,1.868E-02
1.45710913E-06,1.857E-02
1.45711226E-06,1.868E-02
1.45711538E-06,1.868E-02
1.45711851E-06,1.857E-02
1.45712163E-06,1.868E-02
1.45712476E-06,1.889E-02
1.45712788E-06,1.889E-02
1.45713101E-06,1.910E-02
1.45713413E-06,1.942E-02
1.45713726E-06,1.963E-02
1.45714038E-06,2.005E-02
1.45714351E-06,2.015E-02
1.45714663E-06,2.058E-02
1.45714976E-06,2.110E-02
1.45715288E-06,2.121E-02
1.45715601E-06,2.184E-02
1.45715913E-06,2.205E-02
1.45716226E-06,2.268E-02
1.45716538E-06,2.300E-02
1.45716851E-06,2.342E-02
1.45717163E-06,2.405E-02
1.45717476E-06,2.448E-02
1.45717788E-06,2.500E-02
1.45718101E-06,2.532E-02
1.45718413E-06,2.574E-02
1.45718726E-06,2.595E-02
1.45719038E-06,2.648E-02
1.45719351E-06,2.679E-02
1.45719663E-06,2.679E-02
1.45719976E-06,2.711E-02
1.45720288E-06,2.690E-02
1.45720601E-06,2.700E-02
1.45720913E-06,2.669E-02
1.45721226E-06,2.658E-02
1.45721538E-06,2.637E-02
1.45721851E-06,2.595E-02
1.45722163E-06,2.553E-02
1.45722476E-06,2.511E-02
1.45722788E-06,2.458E-02
1.45723101E-06,2.395E-02
1.45723413E-06,2.311E-02
1.45723726E-06,2.247E-02
1.45724038E-06,2.163E-02
1.45724351E-06,2.089E-02
1.45724663E-06,1.963E-02
1.45724976E-06,1.878E-02
1.45725288E-06,1.752E-02
1.45725601E-06,1.668E-02
1.45725913E-06,1.541E-02
1.45726226E-06,1.436E-02
1.45726538E-06,1.320E-02
1.45726851E-06,1.214E-02
1.45727163E-06,1.109E-02
1.45727476E-06,9.93E-03
1.45727788E-06,8.98E-03
1.45728101E-06,7.93E-03
1.45728413E-06,6.98E-03
1.45728726E-06,6.14E-03
1.45729038E-06,5.08E-03
1.45729351E-06,4.35E-03
1.45729663E-06,3.50E-03
1.45729976E-06,2.55E-03
1.45730288E-06,1.71E-03
1.45730601E-06,1.18E-03
1.45730913E-06,4.5E-04
1.45731226E-06,-1.9E-04
1.45731538E-06,-6.1E-04
1.45731851E-06,-1.13E-03
1.45732163E-06,-1.34E-03
1.45732476E-06,-1.87E-03
1.45732788E-06,-2.08E-03
1.45733101E-06,-2.40E-03
1.45733413E-06,-2.61E-03
1.45733726E-06,-2.71E-03
1.45734038E-06,-3.03E-03
1.45734351E-06,-3.14E-03
1.45734663E-06,-3.14E-03
1.45734976E-06,-3.56E-03
1.45735288E-06,-3.56E-03
1.45735601E-06,-3.66E-03
1.45735913E-06,-4.19E-03
1.45736226E-06,-4.19E-03
1.45736538E-06,-4.61E-03
1.45736851E-06,-4.93E-03
1.45737163E-06,-5.24E-03
1.45737476E-06,-5.77E-03
1.45737788E-06,-6.40E-03
1.45738101E-06,-6.93E-03
1.45738413E-06,-7.46E-03
1.45738726E-06,-8.41E-03
1.45739038E-06,-9.25E-03
1.45739351E-06,-1.020E-02
1.45739663E-06,-1.146E-02
1.45739976E-06,-1.273E-02
1.45740288E-06,-1.399E-02
1.45740601E-06,-1.536E-02
1.45740913E-06,-1.663E-02
1.45741226E-06,-1.821E-02
1.45741538E-06,-1.979E-02
1.45741851E-06,-2.137E-02
1.45742163E-06,-2.284E-02
1.45742476E-06,-2.463E-02
1.45742788E-06,-2.632E-02
1.45743101E-06,-2.780E-02
1.45743413E-06,-2.927E-02
1.45743726E-06,-3.085E-02
1.45744038E-06,-3.243E-02
1.45744351E-06,-3.380E-02
1.45744663E-06,-3.538E-02
1.45744976E-06,-3.665E-02
1.45745288E-06,-3.791E-02
1.45745601E-06,-3.907E-02
1.45745913E-06,-4.023E-02
1.45746226E-06,-4.097E-02
1.45746538E-06,-4.160E-02
1.45746851E-06,-4.244E-02
1.45747163E-06,-4.297E-02
1.45747476E-06,-4.339E-02
1.45747788E-06,-4.392E-02
1.45748101E-06,-4.392E-02
1.45748413E-06,-4.403E-02
1.45748726E-06,-4.413E-02
1.45749038E-06,-4.413E-02
1.45749351E-06,-4.424E-02
1.45749663E-06,-4.424E-02
1.45749976E-06,-4.403E-02
1.45750288E-06,-4.392E-02
1.45750601E-06,-4.403E-02
1.45750913E-06,-4.403E-02
1.45751226E-06,-4.403E-02
1.45751538E-06,-4.403E-02
1.45751851E-06,-4.392E-02
1.45752163E-06,-4.413E-02
1.45752476E-06,-4.445E-02
1.45752788E-06,-4.455E-02
1.45753101E-06,-4.508E-02
1.45753413E-06,-4.561E-02
1.45753726E-06,-4.624E-02
1.45754038E-06,-4.687E-02
1.45754351E-06,-4.761E-02
1.45754663E-06,-4.856E-02
1.45754976E-06,-4.940E-02
1.45755288E-06,-5.035E-02
1.45755601E-06,-5.161E-02
1.45755913E-06,-5.256E-02
1.45756226E-06,-5.362E-02
1.45756538E-06,-5.467E-02
1.45756851E-06,-5.551E-02
1.45757163E-06,-5.678E-02
1.45757476E-06,-5.762E-02
1.45757788E-06,-5.846E-02
1.45758101E-06,-5.920E-02
1.45758413E-06,-5.994E-02
1.45758726E-06,-6.078E-02
1.45759038E-06,-6.131E-02
1.45759351E-06,-6.184E-02
1.45759663E-06,-6.236E-02
1.45759976E-06,-6.268E-02
1.45760288E-06,-6.278E-02
1.45760601E-06,-6.299E-02
1.45760913E-06,-6.289E-02
1.45761226E-06,-6.299E-02
1.45761538E-06,-6.289E-02
1.45761851E-06,-6.268E-02
1.45762163E-06,-6.247E-02
1.45762476E-06,-6.194E-02
1.45762788E-06,-6.162E-02
1.45763101E-06,-6.120E-02
1.45763413E-06,-6.099E-02
1.45763726E-06,-6.047E-02
1.45764038E-06,-6.025E-02
1.45764351E-06,-5.973E-02
1.45764663E-06,-5.941E-02
1.45764976E-06,-5.941E-02
1.45765288E-06,-5.920E-02
1.45765601E-06,-5.920E-02
1.45765913E-06,-5.931E-02
1.45766226E-06,-5.952E-02
1.45766538E-06,-5.952E-02
1.45766851E-06,-5.962E-02
1.45767163E-06,-6.004E-02
1.45767476E-06,-6.057E-02
1.45767788E-06,-6.078E-02
1.45768101E-06,-6.110E-02
1.45768413E-06,-6.173E-02
1.45768726E-06,-6.247E-02
1.45769038E-06,-6.310E-02
1.45769351E-06,-6.352E-02
1.45769663E-06,-6.415E-02
1.45769976E-06,-6.489E-02
1.45770288E-06,-6.552E-02
1.45770601E-06,-6.595E-02
1.45770913E-06,-6.626E-02
1.45771226E-06,-6.658E-02
1.45771538E-06,-6.700E-02
1.45771851E-06,-6.732E-02
1.45772163E-06,-6.742E-02
1.45772476E-06,-6.753E-02
1.45772788E-06,-6.732E-02
1.45773101E-06,-6.732E-02
1.45773413E-06,-6.700E-02
1.45773726E-06,-6.668E-02
1.45774038E-06,-6.626E-02
1.45774351E-06,-6.584E-02
1.45774663E-06,-6.531E-02
1.45774976E-06,-6.458E-02
1.45775288E-06,-6.394E-02
1.45775601E-06,-6.342E-02
1.45775913E-06,-6.257E-02
1.45776226E-06,-6.194E-02
1.45776538E-06,-6.120E-02
1.45776851E-06,-6.057E-02
1.45777163E-06,-5.973E-02
1.45777476E-06,-5.899E-02
1.45777788E-06,-5.846E-02
1.45778101E-06,-5.794E-02
1.45778413E-06,-5.751E-02
1.45778726E-06,-5.709E-02
1.45779038E-06,-5.678E-02
1.45779351E-06,-5.657E-02
1.45779663E-06,-5.646E-02
1.45779976E-06,-5.657E-02
1.45780288E-06,-5.657E-02
1.45780601E-06,-5.678E-02
1.45780913E-06,-5.720E-02
1.45781226E-06,-5.751E-02
1.45781538E-06,-5.783E-02
1.45781851E-06,-5.815E-02
1.45782163E-06,-5.878E-02
1.45782476E-06,-5.941E-02
1.45782788E-06,-5.994E-02
1.45783101E-06,-6.047E-02
1.45783413E-06,-6.120E-02
1.45783726E-06,-6.173E-02
1.45784038E-06,-6.236E-02
1.45784351E-06,-6.289E-02
1.45784663E-06,-6.331E-02
1.45784976E-06,-6.373E-02
1.45785288E-06,-6.405E-02
1.45785601E-06,-6.415E-02
1.45785913E-06,-6.426E-02
1.45786226E-06,-6.436E-02
1.45786538E-06,-6.436E-02
1.45786851E-06,-6.426E-02
1.45787163E-06,-6.394E-02
1.45787476E-06,-6.342E-02
1.45787788E-06,-6.299E-02
1.45788101E-06,-6.247E-02
1.45788413E-06,-6.184E-02
1.45788726E-06,-6.131E-02
1.45789038E-06,-6.036E-02
1.45789351E-06,-5.952E-02
1.45789663E-06,-5.857E-02
1.45789976E-06,-5.762E-02
1.45790288E-06,-5.657E-02
1.45790601E-06,-5.562E-02
1.45790913E-06,-5.477E-02
1.45791226E-06,-5.383E-02
1.45791538E-06,-5.288E-02
1.45791851E-06,-5.214E-02
1.45792163E-06,-5.151E-02
1.45792476E-06,-5.088E-02
1.45792788E-06,-5.035E-02
1.45793101E-06,-5.003E-02
1.45793413E-06,-4.951E-02
1.45793726E-06,-4.940E-02
1.45794038E-06,-4.919E-02
1.45794351E-06,-4.940E-02
1.45794663E-06,-4.940E-02
1.45794976E-06,-4.961E-02
1.45795288E-06,-4.993E-02
1.45795601E-06,-5.024E-02
1.45795913E-06,-5.098E-02
1.45796226E-06,-5.130E-02
1.45796538E-06,-5.193E-02
1.45796851E-06,-5.267E-02
1.45797163E-06,-5.351E-02
1.45797476E-06,-5.425E-02
1.45797788E-06,-5.530E-02
1.45798101E-06,-5.593E-02
1.45798413E-06,-5.667E-02
1.45798726E-06,-5.751E-02
1.45799038E-06,-5.804E-02
1.45799351E-06,-5.899E-02
1.45799663E-06,-5.952E-02
1.45799976E-06,-6.004E-02
1.45800288E-06,-6.047E-02
1.45800601E-06,-6.078E-02
1.45800913E-06,-6.099E-02
1.45801226E-06,-6.099E-02
1.45801538E-06,-6.110E-02
1.45801851E-06,-6.089E-02
1.45802163E-06,-6.099E-02
1.45802476E-06,-6.057E-02
1.45802788E-06,-6.036E-02
1.45803101E-06,-5.983E-02
1.45803413E-06,-5.931E-02
1.45803726E-06,-5.888E-02
1.45804038E-06,-5.815E-02
1.45804351E-06,-5.741E-02
1.45804663E-06,-5.688E-02
1.45804976E-06,-5.604E-02
1.45805288E-06,-5.530E-02
1.45805601E-06,-5.414E-02
1.45805913E-06,-5.340E-02
1.45806226E-06,-5.267E-02
1.45806538E-06,-5.193E-02
1.45806851E-06,-5.119E-02
1.45807163E-06,-5.045E-02
1.45807476E-06,-4.972E-02
1.45807788E-06,-4.919E-02
1.45808101E-06,-4.866E-02
1.45808413E-06,-4.792E-02
1.45808726E-06,-4.761E-02
1.45809038E-06,-4.729E-02
1.45809351E-06,-4.666E-02
1.45809663E-06,-4.645E-02
1.45809976E-06,-4.603E-02
1.45810288E-06,-4.571E-02
1.45810601E-06,-4.540E-02
1.45810913E-06,-4.508E-02
1.45811226E-06,-4.497E-02
1.45811538E-06,-4.476E-02
1.45811851E-06,-4.466E-02
1.45812163E-06,-4.455E-02
1.45812476E-06,-4.424E-02
1.45812788E-06,-4.413E-02
1.45813101E-06,-4.403E-02
1.45813413E-06,-4.381E-02
1.45813726E-06,-4.360E-02
1.45814038E-06,-4.329E-02
1.45814351E-06,-4.297E-02
1.45814663E-06,-4.266E-02
1.45814976E-06,-4.244E-02
1.45815288E-06,-4.202E-02
1.45815601E-06,-4.150E-02
1.45815913E-06,-4.107E-02
1.45816226E-06,-4.076E-02
1.45816538E-06,-4.002E-02
1.45816851E-06,-3.960E-02
1.45817163E-06,-3.907E-02
1.45817476E-06,-3.855E-02
1.45817788E-06,-3.791E-02
1.45818101E-06,-3.739E-02
1.45818413E-06,-3.654E-02
1.45818726E-06,-3.602E-02
1.45819038E-06,-3.528E-02
1.45819351E-06,-3.465E-02
1.45819663E-06,-3.401E-02
1.45819976E-06,-3.317E-02
1.45820288E-06,-3.243E-02
1.45820601E-06,-3.170E-02
1.45820913E-06,-3.117E-02
1.45821226E-06,-3.054E-02
1.45821538E-06,-2.980E-02
1.45821851E-06,-2.917E-02
1.45822163E-06,-2.853E-02
1.45822476E-06,-2.811E-02
1.45822788E-06,-2.737E-02
1.45823101E-06,-2.685E-02
1.45823413E-06,-2.632E-02
1.45823726E-06,-2.600E-02
1.45824038E-06,-2.537E-02
1.45824351E-06,-2.506E-02
1.45824663E-06,-2.442E-02
1.45824976E-06,-2.400E-02
1.45825288E-06,-2.369E-02
1.45825601E-06,-2.305E-02
1.45825913E-06,-2.284E-02
1.45826226E-06,-2.232E-02
1.45826538E-06,-2.168E-02
1.45826851E-06,-2.147E-02
1.45827163E-06,-2.074E-02
1.45827476E-06,-2.021E-02
1.45827788E-06,-1.958E-02
1.45828101E-06,-1.894E-02
1.45828413E-06,-1.831E-02
1.45828726E-06,-1.747E-02
1.45829038E-06,-1.673E-02
1.45829351E-06,-1.557E-02
1.45829663E-06,-1.483E-02
1.45829976E-06,-1.378E-02
1.45830288E-06,-1.262E-02
1.45830601E-06,-1.146E-02
1.45830913E-06,-1.041E-02
1.45831226E-06,-8.93E-03
1.45831538E-06,-7.67E-03
1.45831851E-06,-6.40E-03
1.45832163E-06,-5.24E-03
1.45832476E-06,-3.77E-03
1.45832788E-06,-2.40E-03
1.45833101E-06,-1.13E-03
1.45833413E-06,1.3E-04
1.45833726E-06,1.29E-03
1.45834038E-06,2.55E-03
1.45834351E-06,3.40E-03
1.45834663E-06,4.45E-03
1.45834976E-06,5.19E-03
1.45835288E-06,6.14E-03
1.45835601E-06,6.66E-03
1.45835913E-06,7.09E-03
1.45836226E-06,7.61E-03
1.45836538E-06,7.72E-03
1.45836851E-06,7.72E-03
1.45837163E-06,7.72E-03
1.45837476E-06,7.51E-03
1.45837788E-06,7.30E-03
1.45838101E-06,6.77E-03
1.45838413E-06,6.35E-03
1.45838726E-06,5.82E-03
1.45839038E-06,5.40E-03
1.45839351E-06,4.56E-03
1.45839663E-06,3.92E-03
1.45839976E-06,3.29E-03
1.45840288E-06,2.55E-03
1.45840601E-06,1.92E-03
1.45840913E-06,1.29E-03
1.45841226E-06,8.7E-04
1.45841538E-06,3.4E-04
1.45841851E-06,-8E-05
1.45842163E-06,-2.9E-04
1.45842476E-06,-5.0E-04
1.45842788E-06,-7.1E-04
1.45843101E-06,-5.0E-04
1.45843413E-06,-2.9E-04
1.45843726E-06,-8E-05
1.45844038E-06,4.5E-04
1.45844351E-06,1.29E-03
1.45844663E-06,1.92E-03
1.45844976E-06,2.45E-03
1.45845288E-06,3.19E-03
1.45845601E-06,4.24E-03
1.45845913E-06,4.98E-03
1.45846226E-06,5.82E-03
1.45846538E-06,6.77E-03
1.45846851E-06,7.61E-03
1.45847163E-06,8.35E-03
1.45847476E-06,8.98E-03
1.45847788E-06,9.51E-03
1.45848101E-06,1.004E-02
1.45848413E-06,1.046E-02
1.45848726E-06,1.067E-02
1.45849038E-06,1.088E-02
1.45849351E-06,1.088E-02
1.45849663E-06,1.067E-02
1.45849976E-06,1.046E-02
1.45850288E-06,1.004E-02
1.45850601E-06,9.62E-03
1.45850913E-06,8.98E-03
1.45851226E-06,8.14E-03
1.45851538E-06,7.30E-03
1.45851851E-06,6.24E-03
1.45852163E-06,5.29E-03
1.45852476E-06,4.24E-03
1.45852788E-06,3.08E-03
1.45853101E-06,2.13E-03
1.45853413E-06,9.7E-04
1.45853726E-06,-8E-05
1.45854038E-06,-1.03E-03
1.45854351E-06,-1.98E-03
1.45854663E-06,-2.82E-03
1.45854976E-06,-3.77E-03
1.45855288E-06,-4.61E-03
1.45855601E-06,-4.93E-03
1.45855913E-06,-5.67E-03
1.45856226E-06,-5.88E-03
1.45856538E-06,-6.40E-03
1.45856851E-06,-6.51E-03
1.45857163E-06,-6.72E-03
1.45857476E-06,-6.72E-03
1.45857788E-06,-6.82E-03
1.45858101E-06,-6.72E-03
1.45858413E-06,-6.82E-03
1.45858726E-06,-6.40E-03
1.45859038E-06,-6.30E-03
1.45859351E-06,-6.30E-03
1.45859663E-06,-6.19E-03
1.45859976E-06,-5.88E-03
1.45860288E-06,-5.77E-03
1.45860601E-06,-5.77E-03
1.45860913E-06,-5.67E-03
1.45861226E-06,-5.77E-03
1.45861538E-06,-5.98E-03
1.45861851E-06,-5.98E-03
1.45862163E-06,-6.19E-03
1.45862476E-06,-6.61E-03
1.45862788E-06,-6.72E-03
1.45863101E-06,-7.14E-03
1.45863413E-06,-7.67E-03
1.45863726E-06,-8.09E-03
1.45864038E-06,-8.51E-03
1.45864351E-06,-9.04E-03
1.45864663E-06,-9.56E-03
1.45864976E-06,-1.020E-02
1.45865288E-06,-1.072E-02
1.45865601E-06,-1.115E-02
1.45865913E-06,-1.178E-02
1.45866226E-06,-1.230E-02
1.45866538E-06,-1.283E-02
1.45866851E-06,-1.315E-02
1.45867163E-06,-1.378E-02
1.45867476E-06,-1.420E-02
1.45867788E-06,-1.441E-02
1.45868101E-06,-1.473E-02
1.45868413E-06,-1.483E-02
1.45868726E-06,-1.515E-02
1.45869038E-06,-1.547E-02
1.45869351E-06,-1.557E-02
1.45869663E-06,-1.568E-02
1.45869976E-06,-1.589E-02
1.45870288E-06,-1.610E-02
1.45870601E-06,-1.589E-02
1.45870913E-06,-1.620E-02
1.45871226E-06,-1.631E-02
1.45871538E-06,-1.652E-02
1.45871851E-06,-1.684E-02
1.45872163E-06,-1.684E-02
1.45872476E-06,-1.705E-02
1.45872788E-06,-1.726E-02
1.45873101E-06,-1.757E-02
1.45873413E-06,-1.778E-02
1.45873726E-06,-1.800E-02
1.45874038E-06,-1.842E-02
1.45874351E-06,-1.873E-02
1.45874663E-06,-1.894E-02
1.45874976E-06,-1.937E-02
1.45875288E-06,-1.968E-02
1.45875601E-06,-1.989E-02
1.45875913E-06,-2.010E-02
1.45876226E-06,-2.021E-02
1.45876538E-06,-2.042E-02
1.45876851E-06,-2.042E-02
1.45877163E-06,-2.052E-02
1.45877476E-06,-2.031E-02
1.45877788E-06,-2.042E-02
1.45878101E-06,-2.010E-02
1.45878413E-06,-1.989E-02
1.45878726E-06,-1.958E-02
1.45879038E-06,-1.937E-02
1.45879351E-06,-1.884E-02
1.45879663E-06,-1.852E-02
1.45879976E-06,-1.800E-02
1.45880288E-06,-1.747E-02
1.45880601E-06,-1.684E-02
1.45880913E-06,-1.631E-02
1.45881226E-06,-1.568E-02
1.45881538E-06,-1.515E-02
1.45881851E-06,-1.462E-02
1.45882163E-06,-1.399E-02
1.45882476E-06,-1.367E-02
1.45882788E-06,-1.336E-02
1.45883101E-06,-1.273E-02
1.45883413E-06,-1.241E-02
1.45883726E-06,-1.209E-02
1.45884038E-06,-1.178E-02
1.45884351E-06,-1.188E-02
1.45884663E-06,-1.178E-02
1.45884976E-06,-1.178E-02
1.45885288E-06,-1.209E-02
1.45885601E-06,-1.209E-02
1.45885913E-06,-1.241E-02
1.45886226E-06,-1.283E-02
1.45886538E-06,-1.315E-02
1.45886851E-06,-1.346E-02
1.45887163E-06,-1.389E-02
1.45887476E-06,-1.452E-02
1.45887788E-06,-1.483E-02
1.45888101E-06,-1.536E-02
1.45888413E-06,-1.578E-02
1.45888726E-06,-1.620E-02
1.45889038E-06,-1.673E-02
1.45889351E-06,-1.705E-02
1.45889663E-06,-1.736E-02
1.45889976E-06,-1.757E-02
1.45890288E-06,-1.789E-02
1.45890601E-06,-1.810E-02
1.45890913E-06,-1.800E-02
1.45891226E-06,-1.789E-02
1.45891538E-06,-1.800E-02
1.45891851E-06,-1.768E-02
1.45892163E-06,-1.736E-02
1.45892476E-06,-1.673E-02
1.45892788E-06,-1.641E-02
1.45893101E-06,-1.589E-02
1.45893413E-06,-1.536E-02
1.45893726E-06,-1.452E-02
1.45894038E-06,-1.389E-02
1.45894351E-06,-1.315E-02
1.45894663E-06,-1.252E-02
1.45894976E-06,-1.157E-02
1.45895288E-06,-1.083E-02
1.45895601E-06,-1.009E-02
1.45895913E-06,-9.35E-03
1.45896226E-06,-8.72E-03
1.45896538E-06,-8.09E-03
1.45896851E-06,-7.35E-03
1.45897163E-06,-6.93E-03
1.45897476E-06,-6.30E-03
1.45897788E-06,-5.67E-03
1.45898101E-06,-5.35E-03
1.45898413E-06,-5.03E-03
1.45898726E-06,-4.82E-03
1.45899038E-06,-4.72E-03
1.45899351E-06,-4.51E-03
1.45899663E-06,-4.40E-03
1.45899976E-06,-4.51E-03
1.45900288E-06,-4.51E-03
1.45900601E-06,-4.93E-03
1.45900913E-06,-5.24E-03
1.45901226E-06,-5.35E-03
1.45901538E-06,-5.88E-03
1.45901851E-06,-6.09E-03
1.45902163E-06,-6.51E-03
1.45902476E-06,-7.14E-03
1.45902788E-06,-7.56E-03
1.45903101E-06,-8.19E-03
1.45903413E-06,-8.83E-03
1.45903726E-06,-9.14E-03
1.45904038E-06,-9.88E-03
1.45904351E-06,-1.020E-02
1.45904663E-06,-1.072E-02
1.45904976E-06,-1.146E-02
1.45905288E-06,-1.188E-02
1.45905601E-06,-1.252E-02
1.45905913E-06,-1.283E-02
1.45906226E-06,-1.336E-02
1.45906538E-06,-1.367E-02
1.45906851E-06,-1.410E-02
1.45907163E-06,-1.431E-02
1.45907476E-06,-1.462E-02
1.45907788E-06,-1.483E-02
1.45908101E-06,-1.504E-02
1.45908413E-06,-1.526E-02
1.45908726E-06,-1.557E-02
1.45909038E-06,-1.557E-02
1.45909351E-06,-1.578E-02
1.45909663E-06,-1.589E-02
1.45909976E-06,-1.610E-02
1.45910288E-06,-1.599E-02
1.45910601E-06,-1.620E-02
1.45910913E-06,-1.620E-02
1.45911226E-06,-1.641E-02
1.45911538E-06,-1.663E-02
1.45911851E-06,-1.684E-02
1.45912163E-06,-1.694E-02
1.45912476E-06,-1.715E-02
1.45912788E-06,-1.757E-02
1.45913101E-06,-1.778E-02
1.45913413E-06,-1.810E-02
1.45913726E-06,-1.852E-02
1.45914038E-06,-1.884E-02
1.45914351E-06,-1.937E-02
1.45914663E-06,-1.979E-02
1.45914976E-06,-2.021E-02
1.45915288E-06,-2.084E-02
1.45915601E-06,-2.137E-02
1.45915913E-06,-2.221E-02
1.45916226E-06,-2.284E-02
1.45916538E-06,-2.358E-02
1.45916851E-06,-2.400E-02
1.45917163E-06,-2.485E-02
1.45917476E-06,-2.558E-02
1.45917788E-06,-2.622E-02
1.45918101E-06,-2.695E-02
1.45918413E-06,-2.769E-02
1.45918726E-06,-2.843E-02
1.45919038E-06,-2.906E-02
1.45919351E-06,-2.980E-02
1.45919663E-06,-3.054E-02
1.45919976E-06,-3.106E-02
1.45920288E-06,-3.170E-02
1.45920601E-06,-3.201E-02
1.45920913E-06,-3.254E-02
1.45921226E-06,-3.307E-02
1.45921538E-06,-3.338E-02
1.45921851E-06,-3.370E-02
1.45922163E-06,-3.412E-02
1.45922476E-06,-3.433E-02
1.45922788E-06,-3.444E-02
1.45923101E-06,-3.454E-02
1.45923413E-06,-3.496E-02
1.45923726E-06,-3.507E-02
1.45924038E-06,-3.528E-02
1.45924351E-06,-3.538E-02
1.45924663E-06,-3.528E-02
1.45924976E-06,-3.538E-02
1.45925288E-06,-3.559E-02
1.45925601E-06,-3.549E-02
1.45925913E-06,-3.549E-02
1.45926226E-06,-3.549E-02
1.45926538E-06,-3.559E-02
1.45926851E-06,-3.559E-02
1.45927163E-06,-3.570E-02
1.45927476E-06,-3.591E-02
1.45927788E-06,-3.581E-02
1.45928101E-06,-3.623E-02
1.45928413E-06,-3.644E-02
1.45928726E-06,-3.675E-02
1.45929038E-06,-3.696E-02
1.45929351E-06,-3.728E-02
1.45929663E-06,-3.749E-02
1.45929976E-06,-3.770E-02
1.45930288E-06,-3.802E-02
1.45930601E-06,-3.844E-02
1.45930913E-06,-3.855E-02
1.45931226E-06,-3.886E-02
1.45931538E-06,-3.928E-02
1.45931851E-06,-3.939E-02
1.45932163E-06,-3.992E-02
1.45932476E-06,-4.002E-02
1.45932788E-06,-4.023E-02
1.45933101E-06,-4.034E-02
1.45933413E-06,-4.055E-02
1.45933726E-06,-4.065E-02
1.45934038E-06,-4.076E-02
1.45934351E-06,-4.076E-02
1.45934663E-06,-4.076E-02
1.45934976E-06,-4.055E-02
1.45935288E-06,-4.034E-02
1.45935601E-06,-4.013E-02
1.45935913E-06,-3.992E-02
1.45936226E-06,-3.970E-02
1.45936538E-06,-3.928E-02
1.45936851E-06,-3.886E-02
1.45937163E-06,-3.844E-02
1.45937476E-06,-3.812E-02
1.45937788E-06,-3.770E-02
1.45938101E-06,-3.728E-02
1.45938413E-06,-3.696E-02
1.45938726E-06,-3.644E-02
1.45939038E-06,-3.591E-02
1.45939351E-06,-3.559E-02
1.45939663E-06,-3.496E-02
1.45939976E-06,-3.454E-02
1.45940288E-06,-3.401E-02
1.45940601E-06,-3.370E-02
1.45940913E-06,-3.296E-02
1.45941226E-06,-3.264E-02
1.45941538E-06,-3.233E-02
1.45941851E-06,-3.170E-02
1.45942163E-06,-3.148E-02
1.45942476E-06,-3.085E-02
1.45942788E-06,-3.043E-02
1.45943101E-06,-3.011E-02
1.45943413E-06,-2.948E-02
1.45943726E-06,-2.917E-02
1.45944038E-06,-2.864E-02
1.45944351E-06,-2.811E-02
1.45944663E-06,-2.769E-02
1.45944976E-06,-2.727E-02
1.45945288E-06,-2.643E-02
1.45945601E-06,-2.590E-02
1.45945913E-06,-2.506E-02
1.45946226E-06,-2.432E-02
1.45946538E-06,-2.358E-02
1.45946851E-06,-2.284E-02
1.45947163E-06,-2.221E-02
1.45947476E-06,-2.137E-02
1.45947788E-06,-2.063E-02
1.45948101E-06,-1.979E-02
1.45948413E-06,-1.873E-02
1.45948726E-06,-1.789E-02
1.45949038E-06,-1.715E-02
1.45949351E-06,-1.610E-02
1.45949663E-06,-1.515E-02
1.45949976E-06,-1.399E-02
1.45950288E-06,-1.315E-02
1.45950601E-06,-1.220E-02
1.45950913E-06,-1.115E-02
1.45951226E-06,-9.88E-03
1.45951538E-06,-8.83E-03
1.45951851E-06,-7.77E-03
1.45952163E-06,-6.93E-03
1.45952476E-06,-5.88E-03
1.45952788E-06,-4.93E-03
1.45953101E-06,-3.87E-03
1.45953413E-06,-2.82E-03
1.45953726E-06,-1.87E-03
1.45954038E-06,-8.2E-04
1.45954351E-06,3.4E-04
1.45954663E-06,1.71E-03
1.45954976E-06,2.55E-03
1.45955288E-06,3.71E-03
1.45955601E-06,5.19E-03
1.45955913E-06,6.35E-03
1.45956226E-06,7.51E-03
1.45956538E-06,8.67E-03
1.45956851E-06,9.83E-03
1.45957163E-06,1.109E-02
1.45957476E-06,1.236E-02
1.45957788E-06,1.362E-02
1.45958101E-06,1.499E-02
1.45958413E-06,1.594E-02
1.45958726E-06,1.731E-02
1.45959038E-06,1.836E-02
1.45959351E-06,1.942E-02
1.45959663E-06,2.058E-02
1.45959976E-06,2.195E-02
1.45960288E-06,2.300E-02
1.45960601E-06,2.405E-02
1.45960913E-06,2.500E-02
1.45961226E-06,2.585E-02
1.45961538E-06,2.679E-02
1.45961851E-06,2.764E-02
1.45962163E-06,2.837E-02
1.45962476E-06,2.901E-02
1.45962788E-06,2.964E-02
1.45963101E-06,3.027E-02
1.45963413E-06,3.069E-02
1.45963726E-06,3.133E-02
1.45964038E-06,3.175E-02
1.45964351E-06,3.238E-02
1.45964663E-06,3.270E-02
1.45964976E-06,3.322E-02
1.45965288E-06,3.375E-02
1.45965601E-06,3.428E-02
1.45965913E-06,3.480E-02
1.45966226E-06,3.533E-02
1.45966538E-06,3.586E-02
1.45966851E-06,3.638E-02
1.45967163E-06,3.691E-02
1.45967476E-06,3.744E-02
1.45967788E-06,3.828E-02
1.45968101E-06,3.891E-02
1.45968413E-06,3.976E-02
1.45968726E-06,4.049E-02
1.45969038E-06,4.134E-02
1.45969351E-06,4.229E-02
1.45969663E-06,4.334E-02
1.45969976E-06,4.429E-02
1.45970288E-06,4.555E-02
1.45970601E-06,4.661E-02
1.45970913E-06,4.766E-02
1.45971226E-06,4.892E-02
1.45971538E-06,5.019E-02
1.45971851E-06,5.114E-02
1.45972163E-06,5.219E-02
1.45972476E-06,5.335E-02
1.45972788E-06,5.430E-02
1.45973101E-06,5.546E-02
1.45973413E-06,5.662E-02
1.45973726E-06,5.778E-02
1.45974038E-06,5.883E-02
1.45974351E-06,5.988E-02
1.45974663E-06,6.094E-02
1.45974976E-06,6.199E-02
1.45975288E-06,6.284E-02
1.45975601E-06,6.378E-02
1.45975913E-06,6.473E-02
1.45976226E-06,6.558E-02
1.45976538E-06,6.621E-02
1.45976851E-06,6.705E-02
1.45977163E-06,6.758E-02
1.45977476E-06,6.821E-02
1.45977788E-06,6.863E-02
1.45978101E-06,6.926E-02
1.45978413E-06,7.000E-02
1.45978726E-06,7.021E-02
1.45979038E-06,7.074E-02
1.45979351E-06,7.106E-02
1.45979663E-06,7.148E-02
1.45979976E-06,7.190E-02
1.45980288E-06,7.232E-02
1.45980601E-06,7.264E-02
1.45980913E-06,7.274E-02
1.45981226E-06,7.306E-02
1.45981538E-06,7.306E-02
1.45981851E-06,7.337E-02
1.45982163E-06,7.348E-02
1.45982476E-06,7.358E-02
1.45982788E-06,7.380E-02
1.45983101E-06,7.390E-02
1.45983413E-06,7.422E-02
1.45983726E-06,7.443E-02
1.45984038E-06,7.474E-02
1.45984351E-06,7.517E-02
1.45984663E-06,7.548E-02
1.45984976E-06,7.580E-02
1.45985288E-06,7.611E-02
1.45985601E-06,7.654E-02
1.45985913E-06,7.706E-02
1.45986226E-06,7.769E-02
1.45986538E-06,7.833E-02
1.45986851E-06,7.896E-02
1.45987163E-06,7.970E-02
1.45987476E-06,8.043E-02
1.45987788E-06,8.117E-02
1.45988101E-06,8.223E-02
1.45988413E-06,8.317E-02
1.45988726E-06,8.412E-02
1.45989038E-06,8.528E-02
1.45989351E-06,8.613E-02
1.45989663E-06,8.728E-02
1.45989976E-06,8.823E-02
1.45990288E-06,8.918E-02
1.45990601E-06,9.024E-02
1.45990913E-06,9.108E-02
1.45991226E-06,9.171E-02
1.45991538E-06,9.245E-02
1.45991851E-06,9.319E-02
1.45992163E-06,9.371E-02
1.45992476E-06,9.382E-02
1.45992788E-06,9.424E-02
1.45993101E-06,9.435E-02
1.45993413E-06,9.435E-02
1.45993726E-06,9.435E-02
1.45994038E-06,9.403E-02
1.45994351E-06,9.382E-02
1.45994663E-06,9.319E-02
1.45994976E-06,9.255E-02
1.45995288E-06,9.192E-02
1.45995601E-06,9.108E-02
1.45995913E-06,9.013E-02
1.45996226E-06,8.897E-02
1.45996538E-06,8.792E-02
1.45996851E-06,8.686E-02
1.45997163E-06,8.560E-02
1.45997476E-06,8.444E-02
1.45997788E-06,8.328E-02
1.45998101E-06,8.223E-02
1.45998413E-06,8.107E-02
1.45998726E-06,8.022E-02
1.45999038E-06,7.917E-02
1.45999351E-06,7.843E-02
1.45999663E-06,7.759E-02
1.45999976E-06,7.675E-02
1.46000288E-06,7.622E-02
1.46000601E-06,7.580E-02
1.46000913E-06,7.517E-02
1.46001226E-06,7.485E-02
1.46001538E-06,7.474E-02
1.46001851E-06,7.453E-02
1.46002163E-06,7.453E-02
1.46002476E-06,7.432E-02
1.46002788E-06,7.464E-02
1.46003101E-06,7.464E-02
1.46003413E-06,7.506E-02
1.46003726E-06,7.517E-02
1.46004038E-06,7.559E-02
1.46004351E-06,7.559E-02
1.46004663E-06,7.569E-02
1.46004976E-06,7.569E-02
1.46005288E-06,7.569E-02
1.46005601E-06,7.559E-02
1.46005913E-06,7.548E-02
1.46006226E-06,7.517E-02
1.46006538E-06,7.474E-02
1.46006851E-06,7.432E-02
1.46007163E-06,7.369E-02
1.46007476E-06,7.306E-02
1.46007788E-06,7.221E-02
1.46008101E-06,7.137E-02
1.46008413E-06,7.053E-02
1.46008726E-06,6.947E-02
1.46009038E-06,6.821E-02
1.46009351E-06,6.716E-02
1.46009663E-06,6.568E-02
1.46009976E-06,6.442E-02
1.46010288E-06,6.284E-02
1.46010601E-06,6.168E-02
1.46010913E-06,5.999E-02
1.46011226E-06,5.841E-02
1.46011538E-06,5.704E-02
1.46011851E-06,5.556E-02
1.46012163E-06,5.419E-02
1.46012476E-06,5.272E-02
1.46012788E-06,5.156E-02
1.46013101E-06,5.019E-02
1.46013413E-06,4.892E-02
1.46013726E-06,4.777E-02
1.46014038E-06,4.682E-02
1.46014351E-06,4.555E-02
1.46014663E-06,4.450E-02
1.46014976E-06,4.323E-02
1.46015288E-06,4.229E-02
1.46015601E-06,4.134E-02
1.46015913E-06,4.028E-02
1.46016226E-06,3.944E-02
1.46016538E-06,3.860E-02
1.46016851E-06,3.765E-02
1.46017163E-06,3.702E-02
1.46017476E-06,3.596E-02
1.46017788E-06,3.522E-02
1.46018101E-06,3.428E-02
1.46018413E-06,3.322E-02
1.46018726E-06,3.238E-02
1.46019038E-06,3.111E-02
1.46019351E-06,3.027E-02
1.46019663E-06,2.911E-02
1.46019976E-06,2.785E-02
1.46020288E-06,2.658E-02
1.46020601E-06,2.500E-02
1.46020913E-06,2.374E-02
1.46021226E-06,2.226E-02
1.46021538E-06,2.047E-02
1.46021851E-06,1.910E-02
1.46022163E-06,1.752E-02
1.46022476E-06,1.573E-02
1.46022788E-06,1.415E-02
1.46023101E-06,1.225E-02
1.46023413E-06,1.056E-02
1.46023726E-06,8.77E-03
1.46024038E-06,6.88E-03
1.46024351E-06,4.98E-03
1.46024663E-06,3.08E-03
1.46024976E-06,1.18E-03
1.46025288E-06,-5.0E-04
1.46025601E-06,-2.29E-03
1.46025913E-06,-4.19E-03
1.46026226E-06,-5.88E-03
1.46026538E-06,-7.46E-03
1.46026851E-06,-8.83E-03
1.46027163E-06,-1.041E-02
1.46027476E-06,-1.178E-02
1.46027788E-06,-1.315E-02
1.46028101E-06,-1.441E-02
1.46028413E-06,-1.547E-02
1.46028726E-06,-1.663E-02
1.46029038E-06,-1.747E-02
1.46029351E-06,-1.852E-02
1.46029663E-06,-1.915E-02
1.46029976E-06,-1.989E-02
1.46030288E-06,-2.063E-02
1.46030601E-06,-2.116E-02
1.46030913E-06,-2.179E-02
1.46031226E-06,-2.242E-02
1.46031538E-06,-2.274E-02
1.46031851E-06,-2.295E-02
1.46032163E-06,-2.348E-02
1.46032476E-06,-2.369E-02
1.46032788E-06,-2.400E-02
1.46033101E-06,-2.432E-02
1.46033413E-06,-2.485E-02
1.46033726E-06,-2.516E-02
1.46034038E-06,-2.569E-02
1.46034351E-06,-2.622E-02
1.46034663E-06,-2.695E-02
1.46034976E-06,-2.727E-02
1.46035288E-06,-2.811E-02
1.46035601E-06,-2.906E-02
1.46035913E-06,-2.990E-02
1.46036226E-06,-3.106E-02
1.46036538E-06,-3.191E-02
1.46036851E-06,-3.317E-02
1.46037163E-06,-3.444E-02
1.46037476E-06,-3.549E-02
1.46037788E-06,-3.707E-02
1.46038101E-06,-3.833E-02
1.46038413E-06,-3.981E-02
1.46038726E-06,-4.150E-02
1.46039038E-06,-4.308E-02
1.46039351E-06,-4.466E-02
1.46039663E-06,-4.613E-02
1.46039976E-06,-4.782E-02
1.46040288E-06,-4.908E-02
1.46040601E-06,-5.045E-02
1.46040913E-06,-5.182E-02
1.46041226E-06,-5.309E-02
1.46041538E-06,-5.404E-02
1.46041851E-06,-5.499E-02
1.46042163E-06,-5.562E-02
1.46042476E-06,-5.625E-02
1.46042788E-06,-5.688E-02
1.46043101E-06,-5.709E-02
1.46043413E-06,-5.720E-02
1.46043726E-06,-5.741E-02
1.46044038E-06,-5.730E-02
1.46044351E-06,-5.699E-02
1.46044663E-06,-5.646E-02
1.46044976E-06,-5.593E-02
1.46045288E-06,-5.509E-02
1.46045601E-06,-5.446E-02
1.46045913E-06,-5.351E-02
1.46046226E-06,-5.246E-02
1.46046538E-06,-5.130E-02
1.46046851E-06,-5.024E-02
1.46047163E-06,-4.898E-02
1.46047476E-06,-4.782E-02
1.46047788E-06,-4.655E-02
1.46048101E-06,-4.518E-02
1.46048413E-06,-4.424E-02
1.46048726E-06,-4.318E-02
1.46049038E-06,-4.213E-02
1.46049351E-06,-4.118E-02
1.46049663E-06,-4.023E-02
1.46049976E-06,-3.970E-02
1.46050288E-06,-3.897E-02
1.46050601E-06,-3.844E-02
1.46050913E-06,-3.802E-02
1.46051226E-06,-3.770E-02
1.46051538E-06,-3.728E-02
1.46051851E-06,-3.718E-02
1.46052163E-06,-3.707E-02
1.46052476E-06,-3.696E-02
1.46052788E-06,-3.686E-02
1.46053101E-06,-3.675E-02
1.46053413E-06,-3.707E-02
1.46053726E-06,-3.696E-02
1.46054038E-06,-3.718E-02
1.46054351E-06,-3.728E-02
1.46054663E-06,-3.739E-02
1.46054976E-06,-3.728E-02
1.46055288E-06,-3.739E-02
1.46055601E-06,-3.739E-02
1.46055913E-06,-3.718E-02
1.46056226E-06,-3.718E-02
1.46056538E-06,-3.686E-02
1.46056851E-06,-3.633E-02
1.46057163E-06,-3.591E-02
1.46057476E-06,-3.549E-02
1.46057788E-06,-3.486E-02
1.46058101E-06,-3.454E-02
1.46058413E-06,-3.391E-02
1.46058726E-06,-3.317E-02
1.46059038E-06,-3.264E-02
1.46059351E-06,-3.180E-02
1.46059663E-06,-3.106E-02
1.46059976E-06,-3.022E-02
1.46060288E-06,-2.948E-02
1.46060601E-06,-2.874E-02
1.46060913E-06,-2.811E-02
1.46061226E-06,-2.737E-02
1.46061538E-06,-2.685E-02
1.46061851E-06,-2.611E-02
1.46062163E-06,-2.537E-02
1.46062476E-06,-2.495E-02
1.46062788E-06,-2.411E-02
1.46063101E-06,-2.390E-02
1.46063413E-06,-2.337E-02
1.46063726E-06,-2.284E-02
1.46064038E-06,-2.263E-02
1.46064351E-06,-2.200E-02
1.46064663E-06,-2.168E-02
1.46064976E-06,-2.137E-02
1.46065288E-06,-2.095E-02
1.46065601E-06,-2.052E-02
1.46065913E-06,-2.021E-02
1.46066226E-06,-1.968E-02
1.46066538E-06,-1.905E-02
1.46066851E-06,-1.852E-02
1.46067163E-06,-1.778E-02
1.46067476E-06,-1.736E-02
1.46067788E-06,-1.652E-02
1.46068101E-06,-1.589E-02
1.46068413E-06,-1.483E-02
1.46068726E-06,-1.410E-02
1.46069038E-06,-1.325E-02
1.46069351E-06,-1.230E-02
1.46069663E-06,-1.115E-02
1.46069976E-06,-1.009E-02
1.46070288E-06,-8.93E-03
1.46070601E-06,-7.67E-03
1.46070913E-06,-6.40E-03
1.46071226E-06,-5.24E-03
1.46071538E-06,-3.98E-03
1.46071851E-06,-2.82E-03
1.46072163E-06,-1.56E-03
1.46072476E-06,-5.0E-04
1.46072788E-06,6.6E-04
1.46073101E-06,1.92E-03
1.46073413E-06,2.87E-03
1.46073726E-06,3.71E-03
1.46074038E-06,4.77E-03
1.46074351E-06,5.61E-03
1.46074663E-06,6.14E-03
1.46074976E-06,6.77E-03
1.46075288E-06,7.51E-03
1.46075601E-06,7.82E-03
1.46075913E-06,8.25E-03
1.46076226E-06,8.46E-03
1.46076538E-06,8.56E-03
1.46076851E-06,8.67E-03
1.46077163E-06,8.46E-03
1.46077476E-06,8.46E-03
1.46077788E-06,8.25E-03
1.46078101E-06,8.14E-03
1.46078413E-06,7.61E-03
1.46078726E-06,7.19E-03
1.46079038E-06,6.77E-03
1.46079351E-06,6.24E-03
1.46079663E-06,5.72E-03
1.46079976E-06,5.40E-03
1.46080288E-06,4.56E-03
1.46080601E-06,4.14E-03
1.46080913E-06,3.50E-03
1.46081226E-06,2.77E-03
1.46081538E-06,2.34E-03
1.46081851E-06,1.50E-03
1.46082163E-06,1.08E-03
1.46082476E-06,2.4E-04
1.46082788E-06,-2.9E-04
1.46083101E-06,-9.2E-04
1.46083413E-06,-1.34E-03
1.46083726E-06,-1.66E-03
1.46084038E-06,-2.29E-03
1.46084351E-06,-2.71E-03
1.46084663E-06,-2.93E-03
1.46084976E-06,-3.35E-03
1.46085288E-06,-3.66E-03
1.46085601E-06,-3.77E-03
1.46085913E-06,-4.08E-03
1.46086226E-06,-4.19E-03
1.46086538E-06,-4.40E-03
1.46086851E-06,-4.08E-03
1.46087163E-06,-4.30E-03
1.46087476E-06,-4.19E-03
1.46087788E-06,-4.30E-03
1.46088101E-06,-3.77E-03
1.46088413E-06,-3.56E-03
1.46088726E-06,-3.35E-03
1.46089038E-06,-3.03E-03
1.46089351E-06,-2.61E-03
1.46089663E-06,-2.08E-03
1.46089976E-06,-1.66E-03
1.46090288E-06,-1.13E-03
1.46090601E-06,-6.1E-04
1.46090913E-06,-8E-05
1.46091226E-06,6.6E-04
1.46091538E-06,1.08E-03
1.46091851E-06,1.50E-03
1.46092163E-06,2.03E-03
1.46092476E-06,2.45E-03
1.46092788E-06,2.87E-03
1.46093101E-06,3.40E-03
1.46093413E-06,3.71E-03
1.46093726E-06,3.92E-03
1.46094038E-06,4.24E-03
1.46094351E-06,4.45E-03
1.46094663E-06,4.45E-03
1.46094976E-06,4.66E-03
1.46095288E-06,4.66E-03
1.46095601E-06,4.66E-03
1.46095913E-06,4.24E-03
1.46096226E-06,4.45E-03
1.46096538E-06,3.92E-03
1.46096851E-06,3.71E-03
1.46097163E-06,3.19E-03
1.46097476E-06,2.66E-03
1.46097788E-06,2.34E-03
1.46098101E-06,1.92E-03
1.46098413E-06,1.61E-03
1.46098726E-06,9.7E-04
1.46099038E-06,6.6E-04
1.46099351E-06,1.3E-04
1.46099663E-06,-8E-05
1.46099976E-06,-4.0E-04
1.46100288E-06,-7.1E-04
1.46100601E-06,-8.2E-04
1.46100913E-06,-9.2E-04
1.46101226E-06,-9.2E-04
1.46101538E-06,-1.03E-03
1.46101851E-06,-8.2E-04
1.46102163E-06,-8.2E-04
1.46102476E-06,-5.0E-04
1.46102788E-06,-5.0E-04
1.46103101E-06,-8E-05
1.46103413E-06,2.4E-04
1.46103726E-06,7.6E-04
1.46104038E-06,1.08E-03
1.46104351E-06,1.82E-03
1.46104663E-06,2.24E-03
1.46104976E-06,2.77E-03
1.46105288E-06,3.08E-03
1.46105601E-06,3.82E-03
1.46105913E-06,4.24E-03
1.46106226E-06,4.56E-03
1.46106538E-06,5.08E-03
1.46106851E-06,5.51E-03
1.46107163E-06,5.82E-03
1.46107476E-06,5.93E-03
1.46107788E-06,6.24E-03
1.46108101E-06,6.35E-03
1.46108413E-06,6.77E-03
1.46108726E-06,6.77E-03
1.46109038E-06,6.77E-03
1.46109351E-06,6.77E-03
1.46109663E-06,6.56E-03
1.46109976E-06,6.77E-03
1.46110288E-06,6.77E-03
1.46110601E-06,6.66E-03
1.46110913E-06,6.77E-03
1.46111226E-06,6.77E-03
1.46111538E-06,6.66E-03
1.46111851E-06,6.66E-03
1.46112163E-06,6.66E-03
1.46112476E-06,6.77E-03
1.46112788E-06,6.77E-03
1.46113101E-06,7.09E-03
1.46113413E-06,7.09E-03
1.46113726E-06,7.30E-03
1.46114038E-06,7.61E-03
1.46114351E-06,8.14E-03
1.46114663E-06,8.46E-03
1.46114976E-06,8.77E-03
1.46115288E-06,9.19E-03
1.46115601E-06,9.62E-03
1.46115913E-06,1.025E-02
1.46116226E-06,1.077E-02
1.46116538E-06,1.141E-02
1.46116851E-06,1.193E-02
1.46117163E-06,1.214E-02
1.46117476E-06,1.288E-02
1.46117788E-06,1.330E-02
1.46118101E-06,1.394E-02
1.46118413E-06,1.446E-02
1.46118726E-06,1.488E-02
1.46119038E-06,1.531E-02
1.46119351E-06,1.583E-02
1.46119663E-06,1.615E-02
1.46119976E-06,1.647E-02
1.46120288E-06,1.678E-02
1.46120601E-06,1.699E-02
1.46120913E-06,1.731E-02
1.46121226E-06,1.741E-02
1.46121538E-06,1.763E-02
1.46121851E-06,1.773E-02
1.46122163E-06,1.773E-02
1.46122476E-06,1.773E-02
1.46122788E-06,1.784E-02
1.46123101E-06,1.805E-02
1.46123413E-06,1.805E-02
1.46123726E-06,1.794E-02
1.46124038E-06,1.805E-02
1.46124351E-06,1.784E-02
1.46124663E-06,1.794E-02
1.46124976E-06,1.784E-02
1.46125288E-06,1.794E-02
1.46125601E-06,1.794E-02
1.46125913E-06,1.815E-02
1.46126226E-06,1.805E-02
1.46126538E-06,1.794E-02
1.46126851E-06,1.815E-02
1.46127163E-06,1.826E-02
1.46127476E-06,1.826E-02
1.46127788E-06,1.826E-02
1.46128101E-06,1.857E-02
1.46128413E-06,1.847E-02
1.46128726E-06,1.868E-02
1.46129038E-06,1.889E-02
1.46129351E-06,1.900E-02
1.46129663E-06,1.931E-02
1.46129976E-06,1.942E-02
1.46130288E-06,1.942E-02
1.46130601E-06,1.984E-02
1.46130913E-06,2.005E-02
1.46131226E-06,2.015E-02
1.46131538E-06,2.047E-02
1.46131851E-06,2.058E-02
1.46132163E-06,2.089E-02
1.46132476E-06,2.110E-02
1.46132788E-06,2.131E-02
1.46133101E-06,2.163E-02
1.46133413E-06,2.184E-02
1.46133726E-06,2.184E-02
1.46134038E-06,2.216E-02
1.46134351E-06,2.247E-02
1.46134663E-06,2.247E-02
1.46134976E-06,2.237E-02
1.46135288E-06,2.247E-02
1.46135601E-06,2.247E-02
1.46135913E-06,2.237E-02
1.46136226E-06,2.247E-02
1.46136538E-06,2.237E-02
1.46136851E-06,2.216E-02
1.46137163E-06,2.184E-02
1.46137476E-06,2.163E-02
1.46137788E-06,2.142E-02
1.46138101E-06,2.110E-02
1.46138413E-06,2.089E-02
1.46138726E-06,2.047E-02
1.46139038E-06,2.026E-02
1.46139351E-06,1.994E-02
1.46139663E-06,1.973E-02
1.46139976E-06,1.942E-02
1.46140288E-06,1.921E-02
1.46140601E-06,1.910E-02
1.46140913E-06,1.889E-02
1.46141226E-06,1.889E-02
1.46141538E-06,1.889E-02
1.46141851E-06,1.900E-02
1.46142163E-06,1.921E-02
1.46142476E-06,1.952E-02
1.46142788E-06,1.984E-02
1.46143101E-06,2.047E-02
1.46143413E-06,2.121E-02
1.46143726E-06,2.184E-02
1.46144038E-06,2.268E-02
1.46144351E-06,2.374E-02
1.46144663E-06,2.479E-02
1.46144976E-06,2.563E-02
1.46145288E-06,2.679E-02
1.46145601E-06,2.795E-02
1.46145913E-06,2.922E-02
1.46146226E-06,3.048E-02
1.46146538E-06,3.164E-02
1.46146851E-06,3.280E-02
1.46147163E-06,3.396E-02
1.46147476E-06,3.522E-02
1.46147788E-06,3.628E-02
1.46148101E-06,3.723E-02
1.46148413E-06,3.828E-02
1.46148726E-06,3.902E-02
1.46149038E-06,3.965E-02
1.46149351E-06,3.986E-02
1.46149663E-06,4.039E-02
1.46149976E-06,4.049E-02
1.46150288E-06,4.049E-02
1.46150601E-06,4.018E-02
1.46150913E-06,3.997E-02
1.46151226E-06,3.955E-02
1.46151538E-06,3.860E-02
1.46151851E-06,3.796E-02
1.46152163E-06,3.723E-02
1.46152476E-06,3.617E-02
1.46152788E-06,3.522E-02
1.46153101E-06,3.385E-02
1.46153413E-06,3.259E-02
1.46153726E-06,3.143E-02
1.46154038E-06,3.017E-02
1.46154351E-06,2.890E-02
1.46154663E-06,2.764E-02
1.46154976E-06,2.648E-02
1.46155288E-06,2.532E-02
1.46155601E-06,2.374E-02
1.46155913E-06,2.289E-02
1.46156226E-06,2.195E-02
1.46156538E-06,2.089E-02
1.46156851E-06,2.026E-02
1.46157163E-06,1.963E-02
1.46157476E-06,1.910E-02
1.46157788E-06,1.868E-02
1.46158101E-06,1.836E-02
1.46158413E-06,1.836E-02
1.46158726E-06,1.815E-02
1.46159038E-06,1.794E-02
1.46159351E-06,1.815E-02
1.46159663E-06,1.815E-02
1.46159976E-06,1.826E-02
1.46160288E-06,1.847E-02
1.46160601E-06,1.878E-02
1.46160913E-06,1.868E-02
1.46161226E-06,1.921E-02
1.46161538E-06,1.921E-02
1.46161851E-06,1.931E-02
1.46162163E-06,1.942E-02
1.46162476E-06,1.942E-02
1.46162788E-06,1.931E-02
1.46163101E-06,1.910E-02
1.46163413E-06,1.921E-02
1.46163726E-06,1.868E-02
1.46164038E-06,1.815E-02
1.46164351E-06,1.773E-02
1.46164663E-06,1.699E-02
1.46164976E-06,1.647E-02
1.46165288E-06,1.552E-02
1.46165601E-06,1.457E-02
1.46165913E-06,1.362E-02
1.46166226E-06,1.257E-02
1.46166538E-06,1.162E-02
1.46166851E-06,1.035E-02
1.46167163E-06,9.09E-03
1.46167476E-06,8.03E-03
1.46167788E-06,6.77E-03
1.46168101E-06,5.72E-03
1.46168413E-06,4.35E-03
1.46168726E-06,3.19E-03
1.46169038E-06,2.13E-03
1.46169351E-06,8.7E-04
1.46169663E-06,-2.9E-04
1.46169976E-06,-1.13E-03
1.46170288E-06,-2.19E-03
1.46170601E-06,-3.24E-03
1.46170913E-06,-4.08E-03
1.46171226E-06,-4.93E-03
1.46171538E-06,-5.56E-03
1.46171851E-06,-6.09E-03
1.46172163E-06,-6.61E-03
1.46172476E-06,-7.25E-03
1.46172788E-06,-7.46E-03
1.46173101E-06,-7.88E-03
1.46173413E-06,-8.30E-03
1.46173726E-06,-8.51E-03
1.46174038E-06,-8.62E-03
1.46174351E-06,-8.62E-03
1.46174663E-06,-9.04E-03
1.46174976E-06,-9.04E-03
1.46175288E-06,-9.04E-03
1.46175601E-06,-9.14E-03
1.46175913E-06,-9.35E-03
1.46176226E-06,-9.35E-03
1.46176538E-06,-9.67E-03
1.46176851E-06,-9.56E-03
1.46177163E-06,-9.67E-03
1.46177476E-06,-9.78E-03
1.46177788E-06,-9.99E-03
1.46178101E-06,-1.030E-02
1.46178413E-06,-1.062E-02
1.46178726E-06,-1.093E-02
1.46179038E-06,-1.146E-02
1.46179351E-06,-1.199E-02
1.46179663E-06,-1.262E-02
1.46179976E-06,-1.315E-02
1.46180288E-06,-1.420E-02
1.46180601E-06,-1.494E-02
1.46180913E-06,-1.599E-02
1.46181226E-06,-1.694E-02
1.46181538E-06,-1.831E-02
1.46181851E-06,-1.937E-02
1.46182163E-06,-2.063E-02
1.46182476E-06,-2.189E-02
1.46182788E-06,-2.337E-02
1.46183101E-06,-2.495E-02
1.46183413E-06,-2.643E-02
1.46183726E-06,-2.790E-02
1.46184038E-06,-2.959E-02
1.46184351E-06,-3.127E-02
1.46184663E-06,-3.264E-02
1.46184976E-06,-3.433E-02
1.46185288E-06,-3.570E-02
1.46185601E-06,-3.728E-02
1.46185913E-06,-3.886E-02
1.46186226E-06,-4.023E-02
1.46186538E-06,-4.150E-02
1.46186851E-06,-4.276E-02
1.46187163E-06,-4.371E-02
1.46187476E-06,-4.476E-02
1.46187788E-06,-4.529E-02
1.46188101E-06,-4.634E-02
1.46188413E-06,-4.677E-02
1.46188726E-06,-4.719E-02
1.46189038E-06,-4.750E-02
1.46189351E-06,-4.750E-02
1.46189663E-06,-4.740E-02
1.46189976E-06,-4.740E-02
1.46190288E-06,-4.719E-02
1.46190601E-06,-4.687E-02
1.46190913E-06,-4.634E-02
1.46191226E-06,-4.571E-02
1.46191538E-06,-4.508E-02
1.46191851E-06,-4.424E-02
1.46192163E-06,-4.339E-02
1.46192476E-06,-4.266E-02
1.46192788E-06,-4.171E-02
1.46193101E-06,-4.086E-02
1.46193413E-06,-4.013E-02
1.46193726E-06,-3.918E-02
1.46194038E-06,-3.833E-02
1.46194351E-06,-3.781E-02
1.46194663E-06,-3.707E-02
1.46194976E-06,-3.644E-02
1.46195288E-06,-3.581E-02
1.46195601E-06,-3.549E-02
1.46195913E-06,-3.517E-02
1.46196226E-06,-3.475E-02
1.46196538E-06,-3.465E-02
1.46196851E-06,-3.475E-02
1.46197163E-06,-3.465E-02
1.46197476E-06,-3.496E-02
1.46197788E-06,-3.496E-02
1.46198101E-06,-3.517E-02
1.46198413E-06,-3.549E-02
1.46198726E-06,-3.581E-02
1.46199038E-06,-3.633E-02
1.46199351E-06,-3.665E-02
1.46199663E-06,-3.696E-02
1.46199976E-06,-3.728E-02
1.46200288E-06,-3.760E-02
1.46200601E-06,-3.802E-02
1.46200913E-06,-3.823E-02
1.46201226E-06,-3.855E-02
1.46201538E-06,-3.865E-02
1.46201851E-06,-3.865E-02
1.46202163E-06,-3.876E-02
1.46202476E-06,-3.865E-02
1.46202788E-06,-3.844E-02
1.46203101E-06,-3.833E-02
1.46203413E-06,-3.812E-02
1.46203726E-06,-3.781E-02
1.46204038E-06,-3.749E-02
1.46204351E-06,-3.696E-02
1.46204663E-06,-3.665E-02
1.46204976E-06,-3.602E-02
1.46205288E-06,-3.549E-02
1.46205601E-06,-3.507E-02
1.46205913E-06,-3.454E-02
1.46206226E-06,-3.391E-02
1.46206538E-06,-3.328E-02
1.46206851E-06,-3.296E-02
1.46207163E-06,-3.233E-02
1.46207476E-06,-3.212E-02
1.46207788E-06,-3.159E-02
1.46208101E-06,-3.127E-02
1.46208413E-06,-3.106E-02
1.46208726E-06,-3.085E-02
1.46209038E-06,-3.075E-02
1.46209351E-06,-3.054E-02
1.46209663E-06,-3.054E-02
1.46209976E-06,-3.075E-02
1.46210288E-06,-3.064E-02
1.46210601E-06,-3.064E-02
1.46210913E-06,-3.085E-02
1.46211226E-06,-3.096E-02
1.46211538E-06,-3.117E-02
1.46211851E-06,-3.138E-02
1.46212163E-06,-3.127E-02
1.46212476E-06,-3.148E-02
1.46212788E-06,-3.148E-02
1.46213101E-06,-3.148E-02
1.46213413E-06,-3.170E-02
1.46213726E-06,-3.148E-02
1.46214038E-06,-3.117E-02
1.46214351E-06,-3.096E-02
1.46214663E-06,-3.054E-02
1.46214976E-06,-3.001E-02
1.46215288E-06,-2.959E-02
1.46215601E-06,-2.896E-02
1.46215913E-06,-2.811E-02
1.46216226E-06,-2.748E-02
1.46216538E-06,-2.643E-02
1.46216851E-06,-2.558E-02
1.46217163E-06,-2.442E-02
1.46217476E-06,-2.326E-02
1.46217788E-06,-2.221E-02
1.46218101E-06,-2.105E-02
1.46218413E-06,-1.989E-02
1.46218726E-06,-1.873E-02
1.46219038E-06,-1.757E-02
1.46219351E-06,-1.631E-02
1.46219663E-06,-1.526E-02
1.46219976E-06,-1.410E-02
1.46220288E-06,-1.304E-02
1.46220601E-06,-1.209E-02
1.46220913E-06,-1.115E-02
1.46221226E-06,-1.041E-02
1.46221538E-06,-9.46E-03
1.46221851E-06,-8.93E-03
1.46222163E-06,-8.41E-03
1.46222476E-06,-7.88E-03
1.46222788E-06,-7.25E-03
1.46223101E-06,-6.93E-03
1.46223413E-06,-6.61E-03
1.46223726E-06,-6.61E-03
1.46224038E-06,-6.51E-03
1.46224351E-06,-6.19E-03
1.46224663E-06,-6.09E-03
1.46224976E-06,-6.19E-03
1.46225288E-06,-5.98E-03
1.46225601E-06,-6.09E-03
1.46225913E-06,-5.88E-03
1.46226226E-06,-5.88E-03
1.46226538E-06,-5.67E-03
1.46226851E-06,-5.45E-03
1.46227163E-06,-5.45E-03
1.46227476E-06,-4.93E-03
1.46227788E-06,-4.61E-03
1.46228101E-06,-4.30E-03
1.46228413E-06,-3.56E-03
1.46228726E-06,-2.93E-03
1.46229038E-06,-2.29E-03
1.46229351E-06,-1.34E-03
1.46229663E-06,-4.0E-04
1.46229976E-06,5.5E-04
1.46230288E-06,1.71E-03
1.46230601E-06,3.08E-03
1.46230913E-06,4.45E-03
1.46231226E-06,5.61E-03
1.46231538E-06,7.09E-03
1.46231851E-06,8.46E-03
1.46232163E-06,9.83E-03
1.46232476E-06,1.130E-02
1.46232788E-06,1.299E-02
1.46233101E-06,1.415E-02
1.46233413E-06,1.552E-02
1.46233726E-06,1.699E-02
1.46234038E-06,1.826E-02
1.46234351E-06,1.931E-02
1.46234663E-06,2.068E-02
1.46234976E-06,2.152E-02
1.46235288E-06,2.268E-02
1.46235601E-06,2.342E-02
1.46235913E-06,2.405E-02
1.46236226E-06,2.469E-02
1.46236538E-06,2.511E-02
1.46236851E-06,2.542E-02
1.46237163E-06,2.553E-02
1.46237476E-06,2.542E-02
1.46237788E-06,2.532E-02
1.46238101E-06,2.511E-02
1.46238413E-06,2.490E-02
1.46238726E-06,2.437E-02
1.46239038E-06,2.416E-02
1.46239351E-06,2.342E-02
1.46239663E-06,2.289E-02
1.46239976E-06,2.226E-02
1.46240288E-06,2.174E-02
1.46240601E-06,2.089E-02
1.46240913E-06,2.026E-02
1.46241226E-06,1.952E-02
1.46241538E-06,1.900E-02
1.46241851E-06,1.847E-02
1.46242163E-06,1.794E-02
1.46242476E-06,1.752E-02
1.46242788E-06,1.720E-02
1.46243101E-06,1.699E-02
1.46243413E-06,1.689E-02
1.46243726E-06,1.678E-02
1.46244038E-06,1.689E-02
1.46244351E-06,1.710E-02
1.46244663E-06,1.731E-02
1.46244976E-06,1.773E-02
1.46245288E-06,1.815E-02
1.46245601E-06,1.889E-02
1.46245913E-06,1.952E-02
1.46246226E-06,2.026E-02
1.46246538E-06,2.110E-02
1.46246851E-06,2.184E-02
1.46247163E-06,2.268E-02
1.46247476E-06,2.353E-02
1.46247788E-06,2.437E-02
1.46248101E-06,2.511E-02
1.46248413E-06,2.606E-02
1.46248726E-06,2.690E-02
1.46249038E-06,2.764E-02
1.46249351E-06,2.816E-02
1.46249663E-06,2.890E-02
1.46249976E-06,2.932E-02
1.46250288E-06,2.974E-02
1.46250601E-06,3.027E-02
1.46250913E-06,3.017E-02
1.46251226E-06,3.017E-02
1.46251538E-06,3.006E-02
1.46251851E-06,2.985E-02
1.46252163E-06,2.953E-02
1.46252476E-06,2.901E-02
1.46252788E-06,2.848E-02
1.46253101E-06,2.774E-02
1.46253413E-06,2.722E-02
1.46253726E-06,2.616E-02
1.46254038E-06,2.542E-02
1.46254351E-06,2.426E-02
1.46254663E-06,2.311E-02
1.46254976E-06,2.205E-02
1.46255288E-06,2.100E-02
1.46255601E-06,1.984E-02
1.46255913E-06,1.868E-02
1.46256226E-06,1.752E-02
1.46256538E-06,1.636E-02
1.46256851E-06,1.531E-02
1.46257163E-06,1.425E-02
1.46257476E-06,1.309E-02
1.46257788E-06,1.204E-02
1.46258101E-06,1.130E-02
1.46258413E-06,1.046E-02
1.46258726E-06,9.72E-03
1.46259038E-06,9.09E-03
1.46259351E-06,8.67E-03
1.46259663E-06,8.25E-03
1.46259976E-06,7.82E-03
1.46260288E-06,7.61E-03
1.46260601E-06,7.51E-03
1.46260913E-06,7.19E-03
1.46261226E-06,7.19E-03
1.46261538E-06,7.19E-03
1.46261851E-06,7.19E-03
1.46262163E-06,7.40E-03
1.46262476E-06,7.61E-03
1.46262788E-06,7.61E-03
1.46263101E-06,7.93E-03
1.46263413E-06,8.25E-03
1.46263726E-06,8.35E-03
1.46264038E-06,8.46E-03
1.46264351E-06,8.56E-03
1.46264663E-06,8.98E-03
1.46264976E-06,9.19E-03
1.46265288E-06,9.19E-03
1.46265601E-06,9.30E-03
1.46265913E-06,9.30E-03
1.46266226E-06,9.51E-03
1.46266538E-06,9.30E-03
1.46266851E-06,9.19E-03
1.46267163E-06,8.98E-03
1.46267476E-06,8.88E-03
1.46267788E-06,8.67E-03
1.46268101E-06,8.25E-03
1.46268413E-06,8.03E-03
1.46268726E-06,7.61E-03
1.46269038E-06,7.30E-03
1.46269351E-06,6.77E-03
1.46269663E-06,6.24E-03
1.46269976E-06,5.82E-03
1.46270288E-06,5.19E-03
1.46270601E-06,4.66E-03
1.46270913E-06,4.03E-03
1.46271226E-06,3.40E-03
1.46271538E-06,2.98E-03
1.46271851E-06,2.24E-03
1.46272163E-06,1.61E-03
1.46272476E-06,9.7E-04
1.46272788E-06,3.4E-04
1.46273101E-06,-2.9E-04
1.46273413E-06,-8.2E-04
1.46273726E-06,-1.56E-03
1.46274038E-06,-2.08E-03
1.46274351E-06,-2.61E-03
1.46274663E-06,-3.24E-03
1.46274976E-06,-3.87E-03
1.46275288E-06,-4.51E-03
1.46275601E-06,-4.93E-03
1.46275913E-06,-5.56E-03
1.46276226E-06,-6.09E-03
1.46276538E-06,-6.61E-03
1.46276851E-06,-7.14E-03
1.46277163E-06,-7.46E-03
1.46277476E-06,-8.09E-03
1.46277788E-06,-8.51E-03
1.46278101E-06,-8.93E-03
1.46278413E-06,-9.35E-03
1.46278726E-06,-9.88E-03
1.46279038E-06,-1.020E-02
1.46279351E-06,-1.062E-02
1.46279663E-06,-1.115E-02
1.46279976E-06,-1.157E-02
1.46280288E-06,-1.220E-02
1.46280601E-06,-1.241E-02
1.46280913E-06,-1.273E-02
1.46281226E-06,-1.304E-02
1.46281538E-06,-1.357E-02
1.46281851E-06,-1.389E-02
1.46282163E-06,-1.431E-02
1.46282476E-06,-1.462E-02
1.46282788E-06,-1.504E-02
1.46283101E-06,-1.504E-02
1.46283413E-06,-1.536E-02
1.46283726E-06,-1.547E-02
1.46284038E-06,-1.578E-02
1.46284351E-06,-1.599E-02
1.46284663E-06,-1.620E-02
1.46284976E-06,-1.641E-02
1.46285288E-06,-1.641E-02
1.46285601E-06,-1.641E-02
1.46285913E-06,-1.663E-02
1.46286226E-06,-1.663E-02
1.46286538E-06,-1.663E-02
1.46286851E-06,-1.641E-02
1.46287163E-06,-1.652E-02
1.46287476E-06,-1.641E-02
1.46287788E-06,-1.631E-02
1.46288101E-06,-1.631E-02
1.46288413E-06,-1.620E-02
1.46288726E-06,-1.599E-02
1.46289038E-06,-1.599E-02
1.46289351E-06,-1.578E-02
1.46289663E-06,-1.589E-02
1.46289976E-06,-1.578E-02
1.46290288E-06,-1.568E-02
1.46290601E-06,-1.557E-02
1.46290913E-06,-1.557E-02
1.46291226E-06,-1.568E-02
1.46291538E-06,-1.547E-02
1.46291851E-06,-1.547E-02
1.46292163E-06,-1.547E-02
1.46292476E-06,-1.547E-02
1.46292788E-06,-1.526E-02
1.46293101E-06,-1.536E-02
1.46293413E-06,-1.536E-02
1.46293726E-06,-1.547E-02
1.46294038E-06,-1.557E-02
1.46294351E-06,-1.568E-02
1.46294663E-06,-1.557E-02
1.46294976E-06,-1.568E-02
1.46295288E-06,-1.568E-02
1.46295601E-06,-1.578E-02
1.46295913E-06,-1.578E-02
1.46296226E-06,-1.589E-02
1.46296538E-06,-1.578E-02
1.46296851E-06,-1.589E-02
1.46297163E-06,-1.589E-02
1.46297476E-06,-1.589E-02
1.46297788E-06,-1.599E-02
1.46298101E-06,-1.589E-02
1.46298413E-06,-1.568E-02
1.46298726E-06,-1.578E-02
1.46299038E-06,-1.547E-02
1.46299351E-06,-1.547E-02
1.46299663E-06,-1.536E-02
1.46299976E-06,-1.515E-02
1.46300288E-06,-1.504E-02
1.46300601E-06,-1.494E-02
1.46300913E-06,-1.462E-02
1.46301226E-06,-1.441E-02
1.46301538E-06,-1.420E-02
1.46301851E-06,-1.389E-02
1.46302163E-06,-1.399E-02
1.46302476E-06,-1.367E-02
1.46302788E-06,-1.336E-02
1.46303101E-06,-1.325E-02
1.46303413E-06,-1.304E-02
1.46303726E-06,-1.315E-02
1.46304038E-06,-1.283E-02
1.46304351E-06,-1.273E-02
1.46304663E-06,-1.252E-02
1.46304976E-06,-1.252E-02
1.46305288E-06,-1.230E-02
1.46305601E-06,-1.220E-02
1.46305913E-06,-1.230E-02
1.46306226E-06,-1.230E-02
1.46306538E-06,-1.220E-02
1.46306851E-06,-1.220E-02
1.46307163E-06,-1.220E-02
1.46307476E-06,-1.230E-02
1.46307788E-06,-1.241E-02
1.46308101E-06,-1.241E-02
1.46308413E-06,-1.262E-02
1.46308726E-06,-1.294E-02
1.46309038E-06,-1.304E-02
1.46309351E-06,-1.315E-02
1.46309663E-06,-1.357E-02
1.46309976E-06,-1.389E-02
1.46310288E-06,-1.410E-02
1.46310601E-06,-1.452E-02
1.46310913E-06,-1.483E-02
1.46311226E-06,-1.515E-02
1.46311538E-06,-1.557E-02
1.46311851E-06,-1.599E-02
1.46312163E-06,-1.631E-02
1.46312476E-06,-1.673E-02
1.46312788E-06,-1.694E-02
1.46313101E-06,-1.757E-02
1.46313413E-06,-1.789E-02
1.46313726E-06,-1.821E-02
1.46314038E-06,-1.852E-02
1.46314351E-06,-1.873E-02
1.46314663E-06,-1.894E-02
1.46314976E-06,-1.926E-02
1.46315288E-06,-1.947E-02
1.46315601E-06,-1.958E-02
1.46315913E-06,-1.968E-02
1.46316226E-06,-1.979E-02
1.46316538E-06,-1.979E-02
1.46316851E-06,-1.979E-02
1.46317163E-06,-1.989E-02
1.46317476E-06,-1.958E-02
1.46317788E-06,-1.947E-02
1.46318101E-06,-1.915E-02
1.46318413E-06,-1.905E-02
1.46318726E-06,-1.873E-02
1.46319038E-06,-1.831E-02
1.46319351E-06,-1.778E-02
1.46319663E-06,-1.747E-02
1.46319976E-06,-1.705E-02
1.46320288E-06,-1.663E-02
1.46320601E-06,-1.599E-02
1.46320913E-06,-1.568E-02
1.46321226E-06,-1.504E-02
1.46321538E-06,-1.462E-02
1.46321851E-06,-1.399E-02
1.46322163E-06,-1.346E-02
1.46322476E-06,-1.294E-02
1.46322788E-06,-1.230E-02
1.46323101E-06,-1.199E-02
1.46323413E-06,-1.125E-02
1.46323726E-06,-1.083E-02
1.46324038E-06,-1.041E-02
1.46324351E-06,-9.67E-03
1.46324663E-06,-9.25E-03
1.46324976E-06,-8.83E-03
1.46325288E-06,-8.41E-03
1.46325601E-06,-8.09E-03
1.46325913E-06,-7.46E-03
1.46326226E-06,-6.82E-03
1.46326538E-06,-6.51E-03
1.46326851E-06,-6.09E-03
1.46327163E-06,-5.77E-03
1.46327476E-06,-5.56E-03
1.46327788E-06,-5.03E-03
1.46328101E-06,-4.72E-03
1.46328413E-06,-4.72E-03
1.46328726E-06,-4.51E-03
1.46329038E-06,-3.98E-03
1.46329351E-06,-3.87E-03
1.46329663E-06,-3.77E-03
1.46329976E-06,-3.56E-03
1.46330288E-06,-3.77E-03
1.46330601E-06,-3.56E-03
1.46330913E-06,-3.77E-03
1.46331226E-06,-3.77E-03
1.46331538E-06,-3.87E-03
1.46331851E-06,-3.87E-03
1.46332163E-06,-4.08E-03
1.46332476E-06,-3.98E-03
1.46332788E-06,-4.30E-03
1.46333101E-06,-4.51E-03
1.46333413E-06,-4.61E-03
1.46333726E-06,-4.93E-03
1.46334038E-06,-5.03E-03
1.46334351E-06,-5.35E-03
1.46334663E-06,-5.56E-03
1.46334976E-06,-5.56E-03
1.46335288E-06,-5.88E-03
1.46335601E-06,-5.98E-03
1.46335913E-06,-6.30E-03
1.46336226E-06,-6.51E-03
1.46336538E-06,-6.72E-03
1.46336851E-06,-6.82E-03
1.46337163E-06,-7.04E-03
1.46337476E-06,-7.14E-03
1.46337788E-06,-7.25E-03
1.46338101E-06,-7.35E-03
1.46338413E-06,-7.67E-03
1.46338726E-06,-7.56E-03
1.46339038E-06,-7.67E-03
1.46339351E-06,-8.09E-03
1.46339663E-06,-8.30E-03
1.46339976E-06,-8.51E-03
1.46340288E-06,-8.72E-03
1.46340601E-06,-9.04E-03
1.46340913E-06,-9.25E-03
1.46341226E-06,-9.46E-03
1.46341538E-06,-9.78E-03
1.46341851E-06,-1.030E-02
1.46342163E-06,-1.072E-02
1.46342476E-06,-1.115E-02
1.46342788E-06,-1.157E-02
1.46343101E-06,-1.230E-02
1.46343413E-06,-1.294E-02
1.46343726E-06,-1.357E-02
1.46344038E-06,-1.389E-02
1.46344351E-06,-1.452E-02
1.46344663E-06,-1.536E-02
1.46344976E-06,-1.578E-02
1.46345288E-06,-1.641E-02
1.46345601E-06,-1.705E-02
1.46345913E-06,-1.747E-02
1.46346226E-06,-1.800E-02
1.46346538E-06,-1.831E-02
1.46346851E-06,-1.863E-02
1.46347163E-06,-1.905E-02
1.46347476E-06,-1.926E-02
1.46347788E-06,-1.947E-02
1.46348101E-06,-1.926E-02
1.46348413E-06,-1.937E-02
1.46348726E-06,-1.926E-02
1.46349038E-06,-1.905E-02
1.46349351E-06,-1.884E-02
1.46349663E-06,-1.842E-02
1.46349976E-06,-1.800E-02
1.46350288E-06,-1.778E-02
1.46350601E-06,-1.736E-02
1.46350913E-06,-1.684E-02
1.46351226E-06,-1.620E-02
1.46351538E-06,-1.589E-02
1.46351851E-06,-1.526E-02
1.46352163E-06,-1.462E-02
1.46352476E-06,-1.431E-02
1.46352788E-06,-1.378E-02
1.46353101E-06,-1.315E-02
1.46353413E-06,-1.283E-02
1.46353726E-06,-1.252E-02
1.46354038E-06,-1.220E-02
1.46354351E-06,-1.188E-02
1.46354663E-06,-1.167E-02
1.46354976E-06,-1.136E-02
1.46355288E-06,-1.115E-02
1.46355601E-06,-1.093E-02
1.46355913E-06,-1.072E-02
1.46356226E-06,-1.093E-02
1.46356538E-06,-1.072E-02
1.46356851E-06,-1.072E-02
1.46357163E-06,-1.072E-02
1.46357476E-06,-1.083E-02
1.46357788E-06,-1.083E-02
1.46358101E-06,-1.083E-02
1.46358413E-06,-1.083E-02
1.46358726E-06,-1.083E-02
1.46359038E-06,-1.083E-02
1.46359351E-06,-1.083E-02
1.46359663E-06,-1.072E-02
1.46359976E-06,-1.093E-02
1.46360288E-06,-1.083E-02
1.46360601E-06,-1.072E-02
1.46360913E-06,-1.062E-02
1.46361226E-06,-1.051E-02
1.46361538E-06,-1.062E-02
1.46361851E-06,-1.072E-02
1.46362163E-06,-1.041E-02
1.46362476E-06,-1.051E-02
1.46362788E-06,-1.051E-02
1.46363101E-06,-1.072E-02
1.46363413E-06,-1.093E-02
1.46363726E-06,-1.104E-02
1.46364038E-06,-1.125E-02
1.46364351E-06,-1.157E-02
1.46364663E-06,-1.209E-02
1.46364976E-06,-1.230E-02
1.46365288E-06,-1.262E-02
1.46365601E-06,-1.315E-02
1.46365913E-06,-1.367E-02
1.46366226E-06,-1.431E-02
1.46366538E-06,-1.462E-02
1.46366851E-06,-1.515E-02
1.46367163E-06,-1.578E-02
1.46367476E-06,-1.652E-02
1.46367788E-06,-1.705E-02
1.46368101E-06,-1.736E-02
1.46368413E-06,-1.789E-02
1.46368726E-06,-1.810E-02
1.46369038E-06,-1.842E-02
1.46369351E-06,-1.863E-02
1.46369663E-06,-1.873E-02
1.46369976E-06,-1.852E-02
1.46370288E-06,-1.831E-02
1.46370601E-06,-1.800E-02
1.46370913E-06,-1.747E-02
1.46371226E-06,-1.726E-02
1.46371538E-06,-1.641E-02
1.46371851E-06,-1.557E-02
1.46372163E-06,-1.494E-02
1.46372476E-06,-1.378E-02
1.46372788E-06,-1.273E-02
1.46373101E-06,-1.157E-02
1.46373413E-06,-1.041E-02
1.46373726E-06,-9.14E-03
1.46374038E-06,-8.09E-03
1.46374351E-06,-6.72E-03
1.46374663E-06,-5.45E-03
1.46374976E-06,-4.19E-03
1.46375288E-06,-3.03E-03
1.46375601E-06,-1.87E-03
1.46375913E-06,-7.1E-04
1.46376226E-06,1.3E-04
1.46376538E-06,8.7E-04
1.46376851E-06,1.71E-03
1.46377163E-06,2.24E-03
1.46377476E-06,2.77E-03
1.46377788E-06,3.08E-03
1.46378101E-06,3.29E-03
1.46378413E-06,3.40E-03
1.46378726E-06,3.40E-03
1.46379038E-06,3.19E-03
1.46379351E-06,2.87E-03
1.46379663E-06,2.55E-03
1.46379976E-06,1.92E-03
1.46380288E-06,1.50E-03
1.46380601E-06,6.6E-04
1.46380913E-06,3E-05
1.46381226E-06,-5.0E-04
1.46381538E-06,-1.45E-03
1.46381851E-06,-2.29E-03
1.46382163E-06,-3.03E-03
1.46382476E-06,-3.45E-03
1.46382788E-06,-4.30E-03
1.46383101E-06,-4.93E-03
1.46383413E-06,-5.35E-03
1.46383726E-06,-6.09E-03
1.46384038E-06,-6.40E-03
1.46384351E-06,-6.61E-03
1.46384663E-06,-6.82E-03
1.46384976E-06,-6.82E-03
1.46385288E-06,-6.82E-03
1.46385601E-06,-6.72E-03
1.46385913E-06,-6.72E-03
1.46386226E-06,-6.40E-03
1.46386538E-06,-5.77E-03
1.46386851E-06,-5.24E-03
1.46387163E-06,-4.82E-03
1.46387476E-06,-4.19E-03
1.46387788E-06,-3.35E-03
1.46388101E-06,-2.82E-03
1.46388413E-06,-2.19E-03
1.46388726E-06,-1.13E-03
1.46389038E-06,-4.0E-04
1.46389351E-06,3.4E-04
1.46389663E-06,1.29E-03
1.46389976E-06,2.03E-03
1.46390288E-06,2.87E-03
1.46390601E-06,3.61E-03
1.46390913E-06,4.35E-03
1.46391226E-06,5.19E-03
1.46391538E-06,5.61E-03
1.46391851E-06,6.14E-03
1.46392163E-06,6.66E-03
1.46392476E-06,7.09E-03
1.46392788E-06,7.40E-03
1.46393101E-06,7.51E-03
1.46393413E-06,7.61E-03
1.46393726E-06,7.72E-03
1.46394038E-06,7.61E-03
1.46394351E-06,7.51E-03
1.46394663E-06,7.09E-03
1.46394976E-06,6.88E-03
1.46395288E-06,6.45E-03
1.46395601E-06,5.61E-03
1.46395913E-06,5.19E-03
1.46396226E-06,4.66E-03
1.46396538E-06,3.82E-03
1.46396851E-06,2.87E-03
1.46397163E-06,2.03E-03
1.46397476E-06,1.29E-03
1.46397788E-06,2.4E-04
1.46398101E-06,-8.2E-04
1.46398413E-06,-1.77E-03
1.46398726E-06,-2.50E-03
1.46399038E-06,-3.66E-03
1.46399351E-06,-4.51E-03
1.46399663E-06,-5.35E-03
1.46399976E-06,-6.09E-03
1.46400288E-06,-6.72E-03
1.46400601E-06,-7.14E-03
1.46400913E-06,-7.56E-03
1.46401226E-06,-7.77E-03
1.46401538E-06,-8.09E-03
1.46401851E-06,-8.19E-03
1.46402163E-06,-7.98E-03
1.46402476E-06,-7.67E-03
1.46402788E-06,-7.46E-03
1.46403101E-06,-7.14E-03
1.46403413E-06,-6.30E-03
1.46403726E-06,-5.56E-03
1.46404038E-06,-4.82E-03
1.46404351E-06,-3.87E-03
1.46404663E-06,-2.71E-03
1.46404976E-06,-1.45E-03
1.46405288E-06,-2.9E-04
1.46405601E-06,9.7E-04
1.46405913E-06,2.13E-03
1.46406226E-06,3.29E-03
1.46406538E-06,4.77E-03
1.46406851E-06,6.14E-03
1.46407163E-06,6.98E-03
1.46407476E-06,8.14E-03
1.46407788E-06,9.09E-03
1.46408101E-06,9.93E-03
1.46408413E-06,1.067E-02
1.46408726E-06,1.162E-02
1.46409038E-06,1.204E-02
1.46409351E-06,1.236E-02
1.46409663E-06,1.267E-02
1.46409976E-06,1.278E-02
1.46410288E-06,1.267E-02
1.46410601E-06,1.246E-02
1.46410913E-06,1.214E-02
1.46411226E-06,1.162E-02
1.46411538E-06,1.109E-02
1.46411851E-06,1.014E-02
1.46412163E-06,9.83E-03
1.46412476E-06,8.67E-03
1.46412788E-06,8.03E-03
1.46413101E-06,7.09E-03
1.46413413E-06,6.03E-03
1.46413726E-06,5.29E-03
1.46414038E-06,4.24E-03
1.46414351E-06,3.61E-03
1.46414663E-06,2.77E-03
1.46414976E-06,1.92E-03
1.46415288E-06,1.29E-03
1.46415601E-06,8.7E-04
1.46415913E-06,3.4E-04
1.46416226E-06,-1.9E-04
1.46416538E-06,-4.0E-04
1.46416851E-06,-5.0E-04
1.46417163E-06,-5.0E-04
1.46417476E-06,-1.9E-04
1.46417788E-06,-1.9E-04
1.46418101E-06,3E-05
1.46418413E-06,4.5E-04
1.46418726E-06,9.7E-04
1.46419038E-06,1.40E-03
1.46419351E-06,1.82E-03
1.46419663E-06,2.66E-03
1.46419976E-06,3.19E-03
1.46420288E-06,3.82E-03
1.46420601E-06,4.45E-03
1.46420913E-06,4.87E-03
1.46421226E-06,5.72E-03
1.46421538E-06,6.14E-03
1.46421851E-06,6.56E-03
1.46422163E-06,6.77E-03
1.46422476E-06,7.19E-03
1.46422788E-06,7.30E-03
1.46423101E-06,7.72E-03
1.46423413E-06,7.82E-03
1.46423726E-06,7.82E-03
1.46424038E-06,7.61E-03
1.46424351E-06,7.72E-03
1.46424663E-06,7.61E-03
1.46424976E-06,7.09E-03
1.46425288E-06,6.88E-03
1.46425601E-06,6.45E-03
1.46425913E-06,6.14E-03
1.46426226E-06,5.82E-03
1.46426538E-06,5.40E-03
1.46426851E-06,4.87E-03
1.46427163E-06,4.35E-03
1.46427476E-06,3.92E-03
1.46427788E-06,3.50E-03
1.46428101E-06,3.08E-03
1.46428413E-06,2.55E-03
1.46428726E-06,2.34E-03
1.46429038E-06,2.03E-03
1.46429351E-06,1.71E-03
1.46429663E-06,1.61E-03
1.46429976E-06,1.29E-03
1.46430288E-06,1.18E-03
1.46430601E-06,1.18E-03
1.46430913E-06,9.7E-04
1.46431226E-06,9.7E-04
1.46431538E-06,1.18E-03
1.46431851E-06,1.18E-03
1.46432163E-06,1.18E-03
1.46432476E-06,1.61E-03
1.46432788E-06,1.71E-03
1.46433101E-06,1.92E-03
1.46433413E-06,2.03E-03
1.46433726E-06,2.13E-03
1.46434038E-06,2.45E-03
1.46434351E-06,2.55E-03
1.46434663E-06,2.66E-03
1.46434976E-06,2.77E-03
1.46435288E-06,2.77E-03
1.46435601E-06,2.66E-03
1.46435913E-06,2.87E-03
1.46436226E-06,2.87E-03
1.46436538E-06,2.66E-03
1.46436851E-06,2.66E-03
1.46437163E-06,2.45E-03
1.46437476E-06,2.24E-03
1.46437788E-06,1.92E-03
1.46438101E-06,1.61E-03
1.46438413E-06,1.29E-03
1.46438726E-06,9.7E-04
1.46439038E-06,4.5E-04
1.46439351E-06,-8E-05
1.46439663E-06,-5.0E-04
1.46439976E-06,-9.2E-04
1.46440288E-06,-1.56E-03
1.46440601E-06,-1.98E-03
1.46440913E-06,-2.61E-03
1.46441226E-06,-3.35E-03
1.46441538E-06,-3.98E-03
1.46441851E-06,-4.51E-03
1.46442163E-06,-5.24E-03
1.46442476E-06,-5.67E-03
1.46442788E-06,-6.19E-03
1.46443101E-06,-6.93E-03
1.46443413E-06,-7.56E-03
1.46443726E-06,-8.09E-03
1.46444038E-06,-8.72E-03
1.46444351E-06,-9.35E-03
1.46444663E-06,-9.78E-03
1.46444976E-06,-1.051E-02
1.46445288E-06,-1.093E-02
1.46445601E-06,-1.146E-02
1.46445913E-06,-1.188E-02
1.46446226E-06,-1.230E-02
1.46446538E-06,-1.283E-02
1.46446851E-06,-1.304E-02
1.46447163E-06,-1.367E-02
1.46447476E-06,-1.378E-02
1.46447788E-06,-1.420E-02
1.46448101E-06,-1.441E-02
1.46448413E-06,-1.483E-02
1.46448726E-06,-1.504E-02
1.46449038E-06,-1.526E-02
1.46449351E-06,-1.547E-02
1.46449663E-06,-1.547E-02
1.46449976E-06,-1.578E-02
1.46450288E-06,-1.568E-02
1.46450601E-06,-1.578E-02
1.46450913E-06,-1.578E-02
1.46451226E-06,-1.589E-02
1.46451538E-06,-1.589E-02
1.46451851E-06,-1.599E-02
1.46452163E-06,-1.589E-02
1.46452476E-06,-1.557E-02
1.46452788E-06,-1.557E-02
1.46453101E-06,-1.547E-02
1.46453413E-06,-1.536E-02
1.46453726E-06,-1.526E-02
1.46454038E-06,-1.526E-02
1.46454351E-06,-1.494E-02
1.46454663E-06,-1.494E-02
1.46454976E-06,-1.473E-02
1.46455288E-06,-1.441E-02
1.46455601E-06,-1.431E-02
1.46455913E-06,-1.420E-02
1.46456226E-06,-1.410E-02
1.46456538E-06,-1.367E-02
1.46456851E-06,-1.367E-02
1.46457163E-06,-1.346E-02
1.46457476E-06,-1.304E-02
1.46457788E-06,-1.283E-02
1.46458101E-06,-1.273E-02
1.46458413E-06,-1.241E-02
1.46458726E-06,-1.199E-02
1.46459038E-06,-1.188E-02
1.46459351E-06,-1.157E-02
1.46459663E-06,-1.136E-02
1.46459976E-06,-1.115E-02
1.46460288E-06,-1.093E-02
1.46460601E-06,-1.072E-02
1.46460913E-06,-1.062E-02
1.46461226E-06,-1.041E-02
1.46461538E-06,-1.041E-02
1.46461851E-06,-1.020E-02
1.46462163E-06,-1.009E-02
1.46462476E-06,-9.99E-03
1.46462788E-06,-9.99E-03
1.46463101E-06,-9.88E-03
1.46463413E-06,-9.88E-03
1.46463726E-06,-1.009E-02
1.46464038E-06,-1.020E-02
1.46464351E-06,-1.041E-02
1.46464663E-06,-1.041E-02
1.46464976E-06,-1.083E-02
1.46465288E-06,-1.136E-02
1.46465601E-06,-1.167E-02
1.46465913E-06,-1.209E-02
1.46466226E-06,-1.241E-02
1.46466538E-06,-1.294E-02
1.46466851E-06,-1.346E-02
1.46467163E-06,-1.399E-02
1.46467476E-06,-1.452E-02
1.46467788E-06,-1.494E-02
1.46468101E-06,-1.557E-02
1.46468413E-06,-1.589E-02
1.46468726E-06,-1.652E-02
1.46469038E-06,-1.673E-02
1.46469351E-06,-1.694E-02
1.46469663E-06,-1.736E-02
1.46469976E-06,-1.768E-02
1.46470288E-06,-1.778E-02
1.46470601E-06,-1.778E-02
1.46470913E-06,-1.778E-02
1.46471226E-06,-1.768E-02
1.46471538E-06,-1.768E-02
1.46471851E-06,-1.726E-02
1.46472163E-06,-1.684E-02
1.46472476E-06,-1.652E-02
1.46472788E-06,-1.599E-02
1.46473101E-06,-1.547E-02
1.46473413E-06,-1.483E-02
1.46473726E-06,-1.420E-02
1.46474038E-06,-1.357E-02
1.46474351E-06,-1.294E-02
1.46474663E-06,-1.241E-02
1.46474976E-06,-1.209E-02
1.46475288E-06,-1.146E-02
1.46475601E-06,-1.093E-02
1.46475913E-06,-1.051E-02
1.46476226E-06,-1.009E-02
1.46476538E-06,-9.78E-03
1.46476851E-06,-9.67E-03
1.46477163E-06,-9.78E-03
1.46477476E-06,-9.56E-03
1.46477788E-06,-9.67E-03
1.46478101E-06,-1.009E-02
1.46478413E-06,-1.051E-02
1.46478726E-06,-1.093E-02
1.46479038E-06,-1.157E-02
1.46479351E-06,-1.220E-02
1.46479663E-06,-1.304E-02
1.46479976E-06,-1.378E-02
1.46480288E-06,-1.462E-02
1.46480601E-06,-1.536E-02
1.46480913E-06,-1.620E-02
1.46481226E-06,-1.705E-02
1.46481538E-06,-1.778E-02
1.46481851E-06,-1.852E-02
1.46482163E-06,-1.947E-02
1.46482476E-06,-2.010E-02
1.46482788E-06,-2.042E-02
1.46483101E-06,-2.105E-02
1.46483413E-06,-2.137E-02
1.46483726E-06,-2.168E-02
1.46484038E-06,-2.147E-02
1.46484351E-06,-2.147E-02
1.46484663E-06,-2.147E-02
1.46484976E-06,-2.116E-02
1.46485288E-06,-2.084E-02
1.46485601E-06,-2.021E-02
1.46485913E-06,-1.947E-02
1.46486226E-06,-1.873E-02
1.46486538E-06,-1.789E-02
1.46486851E-06,-1.684E-02
1.46487163E-06,-1.599E-02
1.46487476E-06,-1.483E-02
1.46487788E-06,-1.389E-02
1.46488101E-06,-1.304E-02
1.46488413E-06,-1.199E-02
1.46488726E-06,-1.115E-02
1.46489038E-06,-1.020E-02
1.46489351E-06,-9.46E-03
1.46489663E-06,-8.72E-03
1.46489976E-06,-8.09E-03
1.46490288E-06,-7.35E-03
1.46490601E-06,-7.14E-03
1.46490913E-06,-6.82E-03
1.46491226E-06,-6.61E-03
1.46491538E-06,-6.40E-03
1.46491851E-06,-6.72E-03
1.46492163E-06,-6.72E-03
1.46492476E-06,-7.14E-03
1.46492788E-06,-7.56E-03
1.46493101E-06,-8.19E-03
1.46493413E-06,-8.93E-03
1.46493726E-06,-9.56E-03
1.46494038E-06,-1.020E-02
1.46494351E-06,-1.125E-02
1.46494663E-06,-1.209E-02
1.46494976E-06,-1.304E-02
1.46495288E-06,-1.378E-02
1.46495601E-06,-1.462E-02
1.46495913E-06,-1.568E-02
1.46496226E-06,-1.641E-02
1.46496538E-06,-1.726E-02
1.46496851E-06,-1.800E-02
1.46497163E-06,-1.873E-02
1.46497476E-06,-1.937E-02
1.46497788E-06,-2.000E-02
1.46498101E-06,-2.074E-02
1.46498413E-06,-2.105E-02
1.46498726E-06,-2.137E-02
1.46499038E-06,-2.168E-02
1.46499351E-06,-2.200E-02
1.46499663E-06,-2.221E-02
1.46499976E-06,-2.242E-02
1.46500288E-06,-2.242E-02
1.46500601E-06,-2.253E-02
1.46500913E-06,-2.232E-02
1.46501226E-06,-2.232E-02
1.46501538E-06,-2.211E-02
1.46501851E-06,-2.179E-02
1.46502163E-06,-2.179E-02
1.46502476E-06,-2.158E-02
1.46502788E-06,-2.137E-02
1.46503101E-06,-2.105E-02
1.46503413E-06,-2.095E-02
1.46503726E-06,-2.084E-02
1.46504038E-06,-2.042E-02
1.46504351E-06,-2.010E-02
1.46504663E-06,-1.989E-02
1.46504976E-06,-1.958E-02
1.46505288E-06,-1.905E-02
1.46505601E-06,-1.873E-02
1.46505913E-06,-1.842E-02
1.46506226E-06,-1.810E-02
1.46506538E-06,-1.757E-02
1.46506851E-06,-1.705E-02
1.46507163E-06,-1.673E-02
1.46507476E-06,-1.620E-02
1.46507788E-06,-1.568E-02
1.46508101E-06,-1.494E-02
1.46508413E-06,-1.441E-02
1.46508726E-06,-1.389E-02
1.46509038E-06,-1.304E-02
1.46509351E-06,-1.241E-02
1.46509663E-06,-1.167E-02
1.46509976E-06,-1.115E-02
1.46510288E-06,-1.051E-02
1.46510601E-06,-9.67E-03
1.46510913E-06,-8.93E-03
1.46511226E-06,-8.19E-03
1.46511538E-06,-7.67E-03
1.46511851E-06,-6.93E-03
1.46512163E-06,-6.30E-03
1.46512476E-06,-5.77E-03
1.46512788E-06,-5.45E-03
1.46513101E-06,-4.93E-03
1.46513413E-06,-4.72E-03
1.46513726E-06,-4.40E-03
1.46514038E-06,-4.30E-03
1.46514351E-06,-4.08E-03
1.46514663E-06,-3.87E-03
1.46514976E-06,-3.87E-03
1.46515288E-06,-4.08E-03
1.46515601E-06,-4.30E-03
1.46515913E-06,-4.40E-03
1.46516226E-06,-4.72E-03
1.46516538E-06,-5.03E-03
1.46516851E-06,-5.56E-03
1.46517163E-06,-6.19E-03
1.46517476E-06,-6.61E-03
1.46517788E-06,-7.04E-03
1.46518101E-06,-7.67E-03
1.46518413E-06,-8.09E-03
1.46518726E-06,-8.72E-03
1.46519038E-06,-9.35E-03
1.46519351E-06,-9.78E-03
1.46519663E-06,-1.030E-02
1.46519976E-06,-1.072E-02
1.46520288E-06,-1.115E-02
1.46520601E-06,-1.136E-02
1.46520913E-06,-1.178E-02
1.46521226E-06,-1.188E-02
1.46521538E-06,-1.199E-02
1.46521851E-06,-1.188E-02
1.46522163E-06,-1.199E-02
1.46522476E-06,-1.178E-02
1.46522788E-06,-1.157E-02
1.46523101E-06,-1.125E-02
1.46523413E-06,-1.093E-02
1.46523726E-06,-1.041E-02
1.46524038E-06,-9.88E-03
1.46524351E-06,-9.14E-03
1.46524663E-06,-8.62E-03
1.46524976E-06,-7.77E-03
1.46525288E-06,-6.93E-03
1.46525601E-06,-6.19E-03
1.46525913E-06,-5.45E-03
1.46526226E-06,-4.51E-03
1.46526538E-06,-3.56E-03
1.46526851E-06,-2.93E-03
1.46527163E-06,-2.08E-03
1.46527476E-06,-1.13E-03
1.46527788E-06,-2.9E-04
1.46528101E-06,4.5E-04
1.46528413E-06,1.08E-03
1.46528726E-06,2.03E-03
1.46529038E-06,2.66E-03
1.46529351E-06,3.19E-03
1.46529663E-06,3.92E-03
1.46529976E-06,4.35E-03
1.46530288E-06,4.87E-03
1.46530601E-06,5.51E-03
1.46530913E-06,5.93E-03
1.46531226E-06,6.24E-03
1.46531538E-06,6.56E-03
1.46531851E-06,6.98E-03
1.46532163E-06,6.98E-03
1.46532476E-06,7.30E-03
1.46532788E-06,7.61E-03
1.46533101E-06,7.82E-03
1.46533413E-06,8.03E-03
1.46533726E-06,8.25E-03
1.46534038E-06,8.46E-03
1.46534351E-06,8.77E-03
1.46534663E-06,8.88E-03
1.46534976E-06,8.98E-03
1.46535288E-06,8.98E-03
1.46535601E-06,9.19E-03
1.46535913E-06,9.51E-03
1.46536226E-06,9.83E-03
1.46536538E-06,9.93E-03
1.46536851E-06,9.93E-03
1.46537163E-06,1.014E-02
1.46537476E-06,1.025E-02
1.46537788E-06,1.035E-02
1.46538101E-06,1.046E-02
1.46538413E-06,1.077E-02
1.46538726E-06,1.088E-02
1.46539038E-06,1.099E-02
1.46539351E-06,1.099E-02
1.46539663E-06,1.088E-02
1.46539976E-06,1.077E-02
1.46540288E-06,1.077E-02
1.46540601E-06,1.067E-02
1.46540913E-06,1.067E-02
1.46541226E-06,1.046E-02
1.46541538E-06,1.025E-02
1.46541851E-06,1.014E-02
1.46542163E-06,9.93E-03
1.46542476E-06,9.51E-03
1.46542788E-06,9.30E-03
1.46543101E-06,9.09E-03
1.46543413E-06,8.88E-03
1.46543726E-06,8.25E-03
1.46544038E-06,8.25E-03
1.46544351E-06,8.03E-03
1.46544663E-06,7.72E-03
1.46544976E-06,7.51E-03
1.46545288E-06,7.19E-03
1.46545601E-06,6.98E-03
1.46545913E-06,6.88E-03
1.46546226E-06,6.88E-03
1.46546538E-06,6.66E-03
1.46546851E-06,6.77E-03
1.46547163E-06,6.88E-03
1.46547476E-06,7.19E-03
1.46547788E-06,7.19E-03
1.46548101E-06,7.51E-03
1.46548413E-06,7.82E-03
1.46548726E-06,8.35E-03
1.46549038E-06,8.56E-03
1.46549351E-06,9.09E-03
1.46549663E-06,9.83E-03
1.46549976E-06,1.035E-02
1.46550288E-06,1.077E-02
1.46550601E-06,1.151E-02
1.46550913E-06,1.214E-02
1.46551226E-06,1.278E-02
1.46551538E-06,1.341E-02
1.46551851E-06,1.404E-02
1.46552163E-06,1.457E-02
1.46552476E-06,1.488E-02
1.46552788E-06,1.562E-02
1.46553101E-06,1.604E-02
1.46553413E-06,1.636E-02
1.46553726E-06,1.668E-02
1.46554038E-06,1.689E-02
1.46554351E-06,1.710E-02
1.46554663E-06,1.720E-02
1.46554976E-06,1.731E-02
1.46555288E-06,1.710E-02
1.46555601E-06,1.689E-02
1.46555913E-06,1.678E-02
1.46556226E-06,1.657E-02
1.46556538E-06,1.615E-02
1.46556851E-06,1.562E-02
1.46557163E-06,1.541E-02
1.46557476E-06,1.488E-02
1.46557788E-06,1.436E-02
1.46558101E-06,1.383E-02
1.46558413E-06,1.341E-02
1.46558726E-06,1.288E-02
1.46559038E-06,1.257E-02
1.46559351E-06,1.204E-02
1.46559663E-06,1.141E-02
1.46559976E-06,1.109E-02
1.46560288E-06,1.067E-02
1.46560601E-06,1.035E-02
1.46560913E-06,1.014E-02
1.46561226E-06,9.93E-03
1.46561538E-06,9.72E-03
1.46561851E-06,9.93E-03
1.46562163E-06,9.72E-03
1.46562476E-06,9.83E-03
1.46562788E-06,9.93E-03
1.46563101E-06,1.004E-02
1.46563413E-06,1.014E-02
1.46563726E-06,1.035E-02
1.46564038E-06,1.056E-02
1.46564351E-06,1.099E-02
1.46564663E-06,1.120E-02
1.46564976E-06,1.130E-02
1.46565288E-06,1.172E-02
1.46565601E-06,1.193E-02
1.46565913E-06,1.204E-02
1.46566226E-06,1.225E-02
1.46566538E-06,1.225E-02
1.46566851E-06,1.236E-02
1.46567163E-06,1.236E-02
1.46567476E-06,1.236E-02
1.46567788E-06,1.214E-02
1.46568101E-06,1.183E-02
1.46568413E-06,1.151E-02
1.46568726E-06,1.120E-02
1.46569038E-06,1.077E-02
1.46569351E-06,1.014E-02
1.46569663E-06,9.40E-03
1.46569976E-06,8.67E-03
1.46570288E-06,8.03E-03
1.46570601E-06,7.19E-03
1.46570913E-06,6.45E-03
1.46571226E-06,5.51E-03
1.46571538E-06,4.35E-03
1.46571851E-06,3.40E-03
1.46572163E-06,2.55E-03
1.46572476E-06,1.61E-03
1.46572788E-06,7.6E-04
1.46573101E-06,-1.9E-04
1.46573413E-06,-1.13E-03
1.46573726E-06,-1.66E-03
1.46574038E-06,-2.50E-03
1.46574351E-06,-3.14E-03
1.46574663E-06,-3.77E-03
1.46574976E-06,-4.19E-03
1.46575288E-06,-4.72E-03
1.46575601E-06,-5.03E-03
1.46575913E-06,-5.14E-03
1.46576226E-06,-5.24E-03
1.46576538E-06,-5.35E-03
1.46576851E-06,-5.24E-03
1.46577163E-06,-5.03E-03
1.46577476E-06,-4.72E-03
1.46577788E-06,-4.30E-03
1.46578101E-06,-3.87E-03
1.46578413E-06,-3.24E-03
1.46578726E-06,-2.82E-03
1.46579038E-06,-2.19E-03
1.46579351E-06,-1.34E-03
1.46579663E-06,-8.2E-04
1.46579976E-06,-2.9E-04
1.46580288E-06,4.5E-04
1.46580601E-06,9.7E-04
1.46580913E-06,1.61E-03
1.46581226E-06,2.13E-03
1.46581538E-06,2.55E-03
1.46581851E-06,3.19E-03
1.46582163E-06,3.40E-03
1.46582476E-06,3.82E-03
1.46582788E-06,4.14E-03
1.46583101E-06,4.14E-03
1.46583413E-06,3.92E-03
1.46583726E-06,3.92E-03
1.46584038E-06,3.82E-03
1.46584351E-06,3.40E-03
1.46584663E-06,3.19E-03
1.46584976E-06,2.55E-03
1.46585288E-06,2.03E-03
1.46585601E-06,1.29E-03
1.46585913E-06,4.5E-04
1.46586226E-06,-8E-05
1.46586538E-06,-9.2E-04
1.46586851E-06,-1.77E-03
1.46587163E-06,-2.71E-03
1.46587476E-06,-3.66E-03
1.46587788E-06,-4.51E-03
1.46588101E-06,-5.45E-03
1.46588413E-06,-6.19E-03
1.46588726E-06,-7.04E-03
1.46589038E-06,-7.88E-03
1.46589351E-06,-8.72E-03
1.46589663E-06,-9.25E-03
1.46589976E-06,-9.99E-03
1.46590288E-06,-1.062E-02
1.46590601E-06,-1.104E-02
1.46590913E-06,-1.167E-02
1.46591226E-06,-1.199E-02
1.46591538E-06,-1.241E-02
1.46591851E-06,-1.252E-02
1.46592163E-06,-1.273E-02
1.46592476E-06,-1.273E-02
1.46592788E-06,-1.304E-02
1.46593101E-06,-1.294E-02
1.46593413E-06,-1.325E-02
1.46593726E-06,-1.294E-02
1.46594038E-06,-1.304E-02
1.46594351E-06,-1.304E-02
1.46594663E-06,-1.294E-02
1.46594976E-06,-1.283E-02
1.46595288E-06,-1.294E-02
1.46595601E-06,-1.304E-02
1.46595913E-06,-1.304E-02
1.46596226E-06,-1.304E-02
1.46596538E-06,-1.294E-02
1.46596851E-06,-1.336E-02
1.46597163E-06,-1.346E-02
1.46597476E-06,-1.357E-02
1.46597788E-06,-1.389E-02
1.46598101E-06,-1.410E-02
1.46598413E-06,-1.441E-02
1.46598726E-06,-1.483E-02
1.46599038E-06,-1.515E-02
1.46599351E-06,-1.568E-02
1.46599663E-06,-1.589E-02
1.46599976E-06,-1.641E-02
1.46600288E-06,-1.694E-02
1.46600601E-06,-1.736E-02
1.46600913E-06,-1.768E-02
1.46601226E-06,-1.810E-02
1.46601538E-06,-1.852E-02
1.46601851E-06,-1.873E-02
1.46602163E-06,-1.926E-02
1.46602476E-06,-1.947E-02
1.46602788E-06,-1.968E-02
1.46603101E-06,-2.000E-02
1.46603413E-06,-2.010E-02
1.46603726E-06,-2.042E-02
1.46604038E-06,-2.084E-02
1.46604351E-06,-2.095E-02
1.46604663E-06,-2.105E-02
1.46604976E-06,-2.137E-02
1.46605288E-06,-2.168E-02
1.46605601E-06,-2.179E-02
1.46605913E-06,-2.221E-02
1.46606226E-06,-2.253E-02
1.46606538E-06,-2.274E-02
1.46606851E-06,-2.295E-02
1.46607163E-06,-2.337E-02
1.46607476E-06,-2.358E-02
1.46607788E-06,-2.432E-02
1.46608101E-06,-2.474E-02
1.46608413E-06,-2.537E-02
1.46608726E-06,-2.600E-02
1.46609038E-06,-2.664E-02
1.46609351E-06,-2.748E-02
1.46609663E-06,-2.811E-02
1.46609976E-06,-2.874E-02
1.46610288E-06,-2.959E-02
1.46610601E-06,-3.022E-02
1.46610913E-06,-3.117E-02
1.46611226E-06,-3.191E-02
1.46611538E-06,-3.243E-02
1.46611851E-06,-3.338E-02
1.46612163E-06,-3.380E-02
1.46612476E-06,-3.433E-02
1.46612788E-06,-3.496E-02
1.46613101E-06,-3.538E-02
1.46613413E-06,-3.549E-02
1.46613726E-06,-3.570E-02
1.46614038E-06,-3.581E-02
1.46614351E-06,-3.591E-02
1.46614663E-06,-3.581E-02
1.46614976E-06,-3.559E-02
1.46615288E-06,-3.517E-02
1.46615601E-06,-3.496E-02
1.46615913E-06,-3.433E-02
1.46616226E-06,-3.380E-02
1.46616538E-06,-3.307E-02
1.46616851E-06,-3.233E-02
1.46617163E-06,-3.148E-02
1.46617476E-06,-3.075E-02
1.46617788E-06,-2.959E-02
1.46618101E-06,-2.853E-02
1.46618413E-06,-2.780E-02
1.46618726E-06,-2.685E-02
1.46619038E-06,-2.579E-02
1.46619351E-06,-2.463E-02
1.46619663E-06,-2.390E-02
1.46619976E-06,-2.316E-02
1.46620288E-06,-2.232E-02
1.46620601E-06,-2.158E-02
1.46620913E-06,-2.084E-02
1.46621226E-06,-2.031E-02
1.46621538E-06,-1.968E-02
1.46621851E-06,-1.915E-02
1.46622163E-06,-1.873E-02
1.46622476E-06,-1.842E-02
1.46622788E-06,-1.810E-02
1.46623101E-06,-1.810E-02
1.46623413E-06,-1.789E-02
1.46623726E-06,-1.778E-02
1.46624038E-06,-1.789E-02
1.46624351E-06,-1.789E-02
1.46624663E-06,-1.800E-02
1.46624976E-06,-1.810E-02
1.46625288E-06,-1.821E-02
1.46625601E-06,-1.842E-02
1.46625913E-06,-1.852E-02
1.46626226E-06,-1.873E-02
1.46626538E-06,-1.894E-02
1.46626851E-06,-1.894E-02
1.46627163E-06,-1.884E-02
1.46627476E-06,-1.894E-02
1.46627788E-06,-1.905E-02
1.46628101E-06,-1.905E-02
1.46628413E-06,-1.905E-02
1.46628726E-06,-1.884E-02
1.46629038E-06,-1.863E-02
1.46629351E-06,-1.831E-02
1.46629663E-06,-1.778E-02
1.46629976E-06,-1.736E-02
1.46630288E-06,-1.673E-02
1.46630601E-06,-1.641E-02
1.46630913E-06,-1.578E-02
1.46631226E-06,-1.504E-02
1.46631538E-06,-1.441E-02
1.46631851E-06,-1.357E-02
1.46632163E-06,-1.304E-02
1.46632476E-06,-1.199E-02
1.46632788E-06,-1.136E-02
1.46633101E-06,-1.051E-02
1.46633413E-06,-9.78E-03
1.46633726E-06,-8.93E-03
1.46634038E-06,-8.30E-03
1.46634351E-06,-7.46E-03
1.46634663E-06,-6.61E-03
1.46634976E-06,-6.19E-03
1.46635288E-06,-5.45E-03
1.46635601E-06,-4.82E-03
1.46635913E-06,-4.30E-03
1.46636226E-06,-3.98E-03
1.46636538E-06,-3.45E-03
1.46636851E-06,-3.03E-03
1.46637163E-06,-2.82E-03
1.46637476E-06,-2.40E-03
1.46637788E-06,-2.40E-03
1.46638101E-06,-1.98E-03
1.46638413E-06,-1.87E-03
1.46638726E-06,-1.77E-03
1.46639038E-06,-1.66E-03
1.46639351E-06,-1.56E-03
1.46639663E-06,-1.56E-03
1.46639976E-06,-1.34E-03
1.46640288E-06,-1.34E-03
1.46640601E-06,-1.24E-03
1.46640913E-06,-1.03E-03
1.46641226E-06,-8.2E-04
1.46641538E-06,-7.1E-04
1.46641851E-06,-5.0E-04
1.46642163E-06,-2.9E-04
1.46642476E-06,3E-05
1.46642788E-06,3.4E-04
1.46643101E-06,4.5E-04
1.46643413E-06,1.08E-03
1.46643726E-06,1.50E-03
1.46644038E-06,2.03E-03
1.46644351E-06,2.55E-03
1.46644663E-06,3.19E-03
1.46644976E-06,3.61E-03
1.46645288E-06,4.24E-03
1.46645601E-06,4.87E-03
1.46645913E-06,5.72E-03
1.46646226E-06,6.24E-03
1.46646538E-06,6.88E-03
1.46646851E-06,7.51E-03
1.46647163E-06,8.14E-03
1.46647476E-06,8.67E-03
1.46647788E-06,9.19E-03
1.46648101E-06,9.62E-03
1.46648413E-06,9.93E-03
1.46648726E-06,1.025E-02
1.46649038E-06,1.056E-02
1.46649351E-06,1.067E-02
1.46649663E-06,1.077E-02
1.46649976E-06,1.077E-02
1.46650288E-06,1.077E-02
1.46650601E-06,1.067E-02
1.46650913E-06,1.046E-02
1.46651226E-06,1.025E-02
1.46651538E-06,9.83E-03
1.46651851E-06,9.19E-03
1.46652163E-06,8.67E-03
1.46652476E-06,7.93E-03
1.46652788E-06,7.40E-03
1.46653101E-06,6.45E-03
1.46653413E-06,5.93E-03
1.46653726E-06,5.19E-03
1.46654038E-06,4.24E-03
1.46654351E-06,3.71E-03
1.46654663E-06,2.77E-03
1.46654976E-06,1.92E-03
1.46655288E-06,1.18E-03
1.46655601E-06,4.5E-04
1.46655913E-06,-8E-05
1.46656226E-06,-7.1E-04
1.46656538E-06,-1.34E-03
1.46656851E-06,-1.77E-03
1.46657163E-06,-2.29E-03
1.46657476E-06,-2.50E-03
1.46657788E-06,-2.93E-03
1.46658101E-06,-2.93E-03
1.46658413E-06,-2.93E-03
1.46658726E-06,-2.93E-03
1.46659038E-06,-2.61E-03
1.46659351E-06,-2.50E-03
1.46659663E-06,-2.08E-03
1.46659976E-06,-1.66E-03
1.46660288E-06,-1.13E-03
1.46660601E-06,-4.0E-04
1.46660913E-06,2.4E-04
1.46661226E-06,9.7E-04
1.46661538E-06,1.71E-03
1.46661851E-06,2.66E-03
1.46662163E-06,3.50E-03
1.46662476E-06,4.45E-03
1.46662788E-06,5.51E-03
1.46663101E-06,6.35E-03
1.46663413E-06,7.19E-03
1.46663726E-06,8.25E-03
1.46664038E-06,9.09E-03
1.46664351E-06,9.83E-03
1.46664663E-06,1.056E-02
1.46664976E-06,1.130E-02
1.46665288E-06,1.172E-02
1.46665601E-06,1.236E-02
1.46665913E-06,1.288E-02
1.46666226E-06,1.309E-02
1.46666538E-06,1.309E-02
1.46666851E-06,1.320E-02
1.46667163E-06,1.320E-02
1.46667476E-06,1.288E-02
1.46667788E-06,1.257E-02
1.46668101E-06,1.225E-02
1.46668413E-06,1.183E-02
1.46668726E-06,1.109E-02
1.46669038E-06,1.035E-02
1.46669351E-06,9.51E-03
1.46669663E-06,8.88E-03
1.46669976E-06,7.72E-03
1.46670288E-06,6.77E-03
1.46670601E-06,5.72E-03
1.46670913E-06,4.66E-03
1.46671226E-06,3.50E-03
1.46671538E-06,2.66E-03
1.46671851E-06,1.71E-03
1.46672163E-06,6.6E-04
1.46672476E-06,-1.9E-04
1.46672788E-06,-1.03E-03
1.46673101E-06,-1.56E-03
1.46673413E-06,-2.19E-03
1.46673726E-06,-2.61E-03
1.46674038E-06,-3.03E-03
1.46674351E-06,-3.14E-03
1.46674663E-06,-3.35E-03
1.46674976E-06,-3.24E-03
1.46675288E-06,-3.14E-03
1.46675601E-06,-2.71E-03
1.46675913E-06,-2.40E-03
1.46676226E-06,-1.87E-03
1.46676538E-06,-1.24E-03
1.46676851E-06,-6.1E-04
1.46677163E-06,4.5E-04
1.46677476E-06,1.18E-03
1.46677788E-06,2.03E-03
1.46678101E-06,3.29E-03
1.46678413E-06,4.03E-03
1.46678726E-06,5.19E-03
1.46679038E-06,5.93E-03
1.46679351E-06,6.98E-03
1.46679663E-06,7.82E-03
1.46679976E-06,8.46E-03
1.46680288E-06,9.40E-03
1.46680601E-06,1.004E-02
1.46680913E-06,1.046E-02
1.46681226E-06,1.088E-02
1.46681538E-06,1.109E-02
1.46681851E-06,1.120E-02
1.46682163E-06,1.099E-02
1.46682476E-06,1.109E-02
1.46682788E-06,1.067E-02
1.46683101E-06,1.025E-02
1.46683413E-06,9.72E-03
1.46683726E-06,9.30E-03
1.46684038E-06,8.46E-03
1.46684351E-06,7.72E-03
1.46684663E-06,6.66E-03
1.46684976E-06,5.61E-03
1.46685288E-06,4.77E-03
1.46685601E-06,3.71E-03
1.46685913E-06,2.55E-03
1.46686226E-06,1.50E-03
1.46686538E-06,4.5E-04
1.46686851E-06,-7.1E-04
1.46687163E-06,-1.45E-03
1.46687476E-06,-2.29E-03
1.46687788E-06,-3.14E-03
1.46688101E-06,-3.87E-03
1.46688413E-06,-4.61E-03
1.46688726E-06,-5.35E-03
1.46689038E-06,-5.88E-03
1.46689351E-06,-6.40E-03
1.46689663E-06,-6.82E-03
1.46689976E-06,-7.35E-03
1.46690288E-06,-7.56E-03
1.46690601E-06,-7.98E-03
1.46690913E-06,-8.19E-03
1.46691226E-06,-8.51E-03
1.46691538E-06,-8.62E-03
1.46691851E-06,-8.83E-03
1.46692163E-06,-8.93E-03
1.46692476E-06,-9.04E-03
1.46692788E-06,-9.14E-03
1.46693101E-06,-9.46E-03
1.46693413E-06,-9.46E-03
1.46693726E-06,-9.78E-03
1.46694038E-06,-1.020E-02
1.46694351E-06,-1.020E-02
1.46694663E-06,-1.072E-02
1.46694976E-06,-1.093E-02
1.46695288E-06,-1.136E-02
1.46695601E-06,-1.188E-02
1.46695913E-06,-1.220E-02
1.46696226E-06,-1.273E-02
1.46696538E-06,-1.315E-02
1.46696851E-06,-1.367E-02
1.46697163E-06,-1.399E-02
1.46697476E-06,-1.441E-02
1.46697788E-06,-1.483E-02
1.46698101E-06,-1.526E-02
1.46698413E-06,-1.568E-02
1.46698726E-06,-1.599E-02
1.46699038E-06,-1.631E-02
1.46699351E-06,-1.641E-02
1.46699663E-06,-1.663E-02
1.46699976E-06,-1.694E-02
1.46700288E-06,-1.673E-02
1.46700601E-06,-1.673E-02
1.46700913E-06,-1.673E-02
1.46701226E-06,-1.663E-02
1.46701538E-06,-1.641E-02
1.46701851E-06,-1.599E-02
1.46702163E-06,-1.589E-02
1.46702476E-06,-1.568E-02
1.46702788E-06,-1.536E-02
1.46703101E-06,-1.494E-02
1.46703413E-06,-1.452E-02
1.46703726E-06,-1.420E-02
1.46704038E-06,-1.389E-02
1.46704351E-06,-1.367E-02
1.46704663E-06,-1.346E-02
1.46704976E-06,-1.315E-02
1.46705288E-06,-1.315E-02
1.46705601E-06,-1.304E-02
1.46705913E-06,-1.304E-02
1.46706226E-06,-1.315E-02
1.46706538E-06,-1.315E-02
1.46706851E-06,-1.315E-02
1.46707163E-06,-1.336E-02
1.46707476E-06,-1.367E-02
1.46707788E-06,-1.399E-02
1.46708101E-06,-1.452E-02
1.46708413E-06,-1.483E-02
1.46708726E-06,-1.504E-02
1.46709038E-06,-1.547E-02
1.46709351E-06,-1.589E-02
1.46709663E-06,-1.652E-02
1.46709976E-06,-1.694E-02
1.46710288E-06,-1.715E-02
1.46710601E-06,-1.768E-02
1.46710913E-06,-1.800E-02
1.46711226E-06,-1.842E-02
1.46711538E-06,-1.842E-02
1.46711851E-06,-1.852E-02
1.46712163E-06,-1.863E-02
1.46712476E-06,-1.852E-02
1.46712788E-06,-1.831E-02
1.46713101E-06,-1.821E-02
1.46713413E-06,-1.800E-02
1.46713726E-06,-1.778E-02
1.46714038E-06,-1.747E-02
1.46714351E-06,-1.715E-02
1.46714663E-06,-1.652E-02
1.46714976E-06,-1.599E-02
1.46715288E-06,-1.547E-02
1.46715601E-06,-1.494E-02
1.46715913E-06,-1.431E-02
1.46716226E-06,-1.367E-02
1.46716538E-06,-1.315E-02
1.46716851E-06,-1.262E-02
1.46717163E-06,-1.199E-02
1.46717476E-06,-1.146E-02
1.46717788E-06,-1.104E-02
1.46718101E-06,-1.051E-02
1.46718413E-06,-1.051E-02
1.46718726E-06,-1.020E-02
1.46719038E-06,-1.030E-02
1.46719351E-06,-1.009E-02
1.46719663E-06,-9.99E-03
1.46719976E-06,-1.020E-02
1.46720288E-06,-1.041E-02
1.46720601E-06,-1.083E-02
1.46720913E-06,-1.104E-02
1.46721226E-06,-1.157E-02
1.46721538E-06,-1.220E-02
1.46721851E-06,-1.262E-02
1.46722163E-06,-1.325E-02
1.46722476E-06,-1.389E-02
1.46722788E-06,-1.441E-02
1.46723101E-06,-1.504E-02
1.46723413E-06,-1.557E-02
1.46723726E-06,-1.631E-02
1.46724038E-06,-1.673E-02
1.46724351E-06,-1.747E-02
1.46724663E-06,-1.789E-02
1.46724976E-06,-1.842E-02
1.46725288E-06,-1.884E-02
1.46725601E-06,-1.894E-02
1.46725913E-06,-1.926E-02
1.46726226E-06,-1.937E-02
1.46726538E-06,-1.947E-02
1.46726851E-06,-1.947E-02
1.46727163E-06,-1.968E-02
1.46727476E-06,-1.947E-02
1.46727788E-06,-1.937E-02
1.46728101E-06,-1.915E-02
1.46728413E-06,-1.873E-02
1.46728726E-06,-1.842E-02
1.46729038E-06,-1.821E-02
1.46729351E-06,-1.778E-02
1.46729663E-06,-1.747E-02
1.46729976E-06,-1.705E-02
1.46730288E-06,-1.663E-02
1.46730601E-06,-1.610E-02
1.46730913E-06,-1.578E-02
1.46731226E-06,-1.536E-02
1.46731538E-06,-1.494E-02
1.46731851E-06,-1.473E-02
1.46732163E-06,-1.452E-02
1.46732476E-06,-1.399E-02
1.46732788E-06,-1.367E-02
1.46733101E-06,-1.346E-02
1.46733413E-06,-1.325E-02
1.46733726E-06,-1.304E-02
1.46734038E-06,-1.273E-02
1.46734351E-06,-1.230E-02
1.46734663E-06,-1.220E-02
1.46734976E-06,-1.178E-02
1.46735288E-06,-1.167E-02
1.46735601E-06,-1.136E-02
1.46735913E-06,-1.104E-02
1.46736226E-06,-1.062E-02
1.46736538E-06,-1.030E-02
1.46736851E-06,-9.99E-03
1.46737163E-06,-9.56E-03
1.46737476E-06,-9.04E-03
1.46737788E-06,-8.72E-03
1.46738101E-06,-8.30E-03
1.46738413E-06,-7.88E-03
1.46738726E-06,-7.35E-03
1.46739038E-06,-6.93E-03
1.46739351E-06,-6.51E-03
1.46739663E-06,-6.09E-03
1.46739976E-06,-5.67E-03
1.46740288E-06,-5.14E-03
1.46740601E-06,-4.82E-03
1.46740913E-06,-4.40E-03
1.46741226E-06,-4.08E-03
1.46741538E-06,-3.87E-03
1.46741851E-06,-3.77E-03
1.46742163E-06,-3.56E-03
1.46742476E-06,-3.56E-03
1.46742788E-06,-3.56E-03
1.46743101E-06,-3.56E-03
1.46743413E-06,-3.87E-03
1.46743726E-06,-4.08E-03
1.46744038E-06,-4.19E-03
1.46744351E-06,-4.30E-03
1.46744663E-06,-4.51E-03
1.46744976E-06,-4.82E-03
1.46745288E-06,-5.14E-03
1.46745601E-06,-5.35E-03
1.46745913E-06,-5.88E-03
1.46746226E-06,-5.98E-03
1.46746538E-06,-6.30E-03
1.46746851E-06,-6.51E-03
1.46747163E-06,-6.82E-03
1.46747476E-06,-6.82E-03
1.46747788E-06,-7.04E-03
1.46748101E-06,-7.14E-03
1.46748413E-06,-7.14E-03
1.46748726E-06,-7.04E-03
1.46749038E-06,-6.93E-03
1.46749351E-06,-6.72E-03
1.46749663E-06,-6.51E-03
1.46749976E-06,-6.30E-03
1.46750288E-06,-5.98E-03
1.46750601E-06,-5.77E-03
1.46750913E-06,-5.45E-03
1.46751226E-06,-5.03E-03
1.46751538E-06,-4.72E-03
1.46751851E-06,-4.61E-03
1.46752163E-06,-4.08E-03
1.46752476E-06,-3.87E-03
1.46752788E-06,-3.56E-03
1.46753101E-06,-3.45E-03
1.46753413E-06,-3.35E-03
1.46753726E-06,-3.03E-03
1.46754038E-06,-3.14E-03
1.46754351E-06,-3.14E-03
1.46754663E-06,-3.24E-03
1.46754976E-06,-3.35E-03
1.46755288E-06,-3.45E-03
1.46755601E-06,-3.87E-03
1.46755913E-06,-3.98E-03
1.46756226E-06,-4.30E-03
1.46756538E-06,-4.72E-03
1.46756851E-06,-5.03E-03
1.46757163E-06,-5.35E-03
1.46757476E-06,-5.88E-03
1.46757788E-06,-6.09E-03
1.46758101E-06,-6.51E-03
1.46758413E-06,-6.61E-03
1.46758726E-06,-7.04E-03
1.46759038E-06,-7.25E-03
1.46759351E-06,-7.46E-03
1.46759663E-06,-7.56E-03
1.46759976E-06,-7.67E-03
1.46760288E-06,-7.67E-03
1.46760601E-06,-7.56E-03
1.46760913E-06,-7.56E-03
1.46761226E-06,-7.35E-03
1.46761538E-06,-7.25E-03
1.46761851E-06,-7.04E-03
1.46762163E-06,-6.82E-03
1.46762476E-06,-6.61E-03
1.46762788E-06,-6.51E-03
1.46763101E-06,-5.98E-03
1.46763413E-06,-5.77E-03
1.46763726E-06,-5.77E-03
1.46764038E-06,-5.24E-03
1.46764351E-06,-5.14E-03
1.46764663E-06,-5.03E-03
1.46764976E-06,-4.82E-03
1.46765288E-06,-4.93E-03
1.46765601E-06,-4.93E-03
1.46765913E-06,-4.82E-03
1.46766226E-06,-5.03E-03
1.46766538E-06,-5.14E-03
1.46766851E-06,-5.67E-03
1.46767163E-06,-5.77E-03
1.46767476E-06,-6.09E-03
1.46767788E-06,-6.61E-03
1.46768101E-06,-6.93E-03
1.46768413E-06,-7.46E-03
1.46768726E-06,-7.77E-03
1.46769038E-06,-8.19E-03
1.46769351E-06,-8.62E-03
1.46769663E-06,-8.93E-03
1.46769976E-06,-9.25E-03
1.46770288E-06,-9.35E-03
1.46770601E-06,-9.67E-03
1.46770913E-06,-9.88E-03
1.46771226E-06,-9.88E-03
1.46771538E-06,-9.67E-03
1.46771851E-06,-9.99E-03
1.46772163E-06,-9.67E-03
1.46772476E-06,-9.46E-03
1.46772788E-06,-9.14E-03
1.46773101E-06,-8.72E-03
1.46773413E-06,-8.51E-03
1.46773726E-06,-7.77E-03
1.46774038E-06,-7.25E-03
1.46774351E-06,-6.72E-03
1.46774663E-06,-6.09E-03
1.46774976E-06,-5.45E-03
1.46775288E-06,-4.72E-03
1.46775601E-06,-4.08E-03
1.46775913E-06,-3.35E-03
1.46776226E-06,-2.71E-03
1.46776538E-06,-2.19E-03
1.46776851E-06,-1.45E-03
1.46777163E-06,-1.03E-03
1.46777476E-06,-5.0E-04
1.46777788E-06,-1.9E-04
1.46778101E-06,3.4E-04
1.46778413E-06,8.7E-04
1.46778726E-06,1.18E-03
1.46779038E-06,1.50E-03
1.46779351E-06,1.61E-03
1.46779663E-06,1.92E-03
1.46779976E-06,2.13E-03
1.46780288E-06,2.34E-03
1.46780601E-06,2.55E-03
1.46780913E-06,2.45E-03
1.46781226E-06,2.66E-03
1.46781538E-06,2.77E-03
1.46781851E-06,2.98E-03
1.46782163E-06,3.19E-03
1.46782476E-06,3.19E-03
1.46782788E-06,3.40E-03
1.46783101E-06,3.61E-03
1.46783413E-06,3.61E-03
1.46783726E-06,3.92E-03
1.46784038E-06,3.92E-03
1.46784351E-06,4.24E-03
1.46784663E-06,4.24E-03
1.46784976E-06,4.66E-03
1.46785288E-06,4.66E-03
1.46785601E-06,4.77E-03
1.46785913E-06,4.98E-03
1.46786226E-06,4.87E-03
1.46786538E-06,4.98E-03
1.46786851E-06,4.77E-03
1.46787163E-06,4.66E-03
1.46787476E-06,4.66E-03
1.46787788E-06,4.35E-03
1.46788101E-06,3.92E-03
1.46788413E-06,3.82E-03
1.46788726E-06,3.50E-03
1.46789038E-06,2.98E-03
1.46789351E-06,2.66E-03
1.46789663E-06,2.03E-03
1.46789976E-06,1.40E-03
1.46790288E-06,9.7E-04
1.46790601E-06,3.4E-04
1.46790913E-06,-1.9E-04
1.46791226E-06,-6.1E-04
1.46791538E-06,-1.13E-03
1.46791851E-06,-1.98E-03
1.46792163E-06,-2.29E-03
1.46792476E-06,-2.71E-03
1.46792788E-06,-3.03E-03
1.46793101E-06,-3.56E-03
1.46793413E-06,-3.56E-03
1.46793726E-06,-3.77E-03
1.46794038E-06,-3.66E-03
1.46794351E-06,-3.77E-03
1.46794663E-06,-3.56E-03
1.46794976E-06,-3.45E-03
1.46795288E-06,-3.14E-03
1.46795601E-06,-2.82E-03
1.46795913E-06,-2.50E-03
1.46796226E-06,-1.98E-03
1.46796538E-06,-1.45E-03
1.46796851E-06,-9.2E-04
1.46797163E-06,-1.9E-04
1.46797476E-06,4.5E-04
1.46797788E-06,1.08E-03
1.46798101E-06,1.50E-03
1.46798413E-06,2.13E-03
1.46798726E-06,2.66E-03
1.46799038E-06,3.19E-03
1.46799351E-06,3.50E-03
1.46799663E-06,3.92E-03
1.46799976E-06,4.24E-03
1.46800288E-06,4.35E-03
1.46800601E-06,4.66E-03
1.46800913E-06,4.77E-03
1.46801226E-06,4.66E-03
1.46801538E-06,4.66E-03
1.46801851E-06,4.45E-03
1.46802163E-06,4.35E-03
1.46802476E-06,4.14E-03
1.46802788E-06,3.92E-03
1.46803101E-06,3.50E-03
1.46803413E-06,3.29E-03
1.46803726E-06,2.98E-03
1.46804038E-06,2.77E-03
1.46804351E-06,2.24E-03
1.46804663E-06,2.03E-03
1.46804976E-06,1.92E-03
1.46805288E-06,1.61E-03
1.46805601E-06,1.40E-03
1.46805913E-06,1.29E-03
1.46806226E-06,1.29E-03
1.46806538E-06,1.40E-03
1.46806851E-06,1.40E-03
1.46807163E-06,1.40E-03
1.46807476E-06,1.82E-03
1.46807788E-06,1.92E-03
1.46808101E-06,2.24E-03
1.46808413E-06,2.45E-03
1.46808726E-06,2.87E-03
1.46809038E-06,3.29E-03
1.46809351E-06,3.50E-03
1.46809663E-06,4.14E-03
1.46809976E-06,4.45E-03
1.46810288E-06,4.77E-03
1.46810601E-06,4.98E-03
1.46810913E-06,5.61E-03
1.46811226E-06,5.72E-03
1.46811538E-06,5.93E-03
1.46811851E-06,5.93E-03
1.46812163E-06,6.24E-03
1.46812476E-06,6.14E-03
1.46812788E-06,6.03E-03
1.46813101E-06,6.03E-03
1.46813413E-06,5.93E-03
1.46813726E-06,5.51E-03
1.46814038E-06,5.29E-03
1.46814351E-06,4.98E-03
1.46814663E-06,4.66E-03
1.46814976E-06,4.14E-03
1.46815288E-06,3.61E-03
1.46815601E-06,3.19E-03
1.46815913E-06,2.98E-03
1.46816226E-06,2.45E-03
1.46816538E-06,1.82E-03
1.46816851E-06,1.61E-03
1.46817163E-06,8.7E-04
1.46817476E-06,5.5E-04
1.46817788E-06,3E-05
1.46818101E-06,-8E-05
1.46818413E-06,-5.0E-04
1.46818726E-06,-6.1E-04
1.46819038E-06,-8.2E-04
1.46819351E-06,-9.2E-04
1.46819663E-06,-1.03E-03
1.46819976E-06,-1.13E-03
1.46820288E-06,-1.03E-03
1.46820601E-06,-1.03E-03
1.46820913E-06,-6.1E-04
1.46821226E-06,-6.1E-04
1.46821538E-06,-2.9E-04
1.46821851E-06,3E-05
1.46822163E-06,4.5E-04
1.46822476E-06,7.6E-04
1.46822788E-06,1.29E-03
1.46823101E-06,1.71E-03
1.46823413E-06,2.03E-03
1.46823726E-06,2.45E-03
1.46824038E-06,2.98E-03
1.46824351E-06,3.40E-03
1.46824663E-06,3.92E-03
1.46824976E-06,4.03E-03
1.46825288E-06,4.45E-03
1.46825601E-06,4.77E-03
1.46825913E-06,4.87E-03
1.46826226E-06,5.08E-03
1.46826538E-06,5.19E-03
1.46826851E-06,5.40E-03
1.46827163E-06,5.19E-03
1.46827476E-06,5.19E-03
1.46827788E-06,4.98E-03
1.46828101E-06,4.77E-03
1.46828413E-06,4.56E-03
1.46828726E-06,4.24E-03
1.46829038E-06,3.71E-03
1.46829351E-06,3.29E-03
1.46829663E-06,2.66E-03
1.46829976E-06,2.03E-03
1.46830288E-06,1.50E-03
1.46830601E-06,6.6E-04
1.46830913E-06,1.3E-04
1.46831226E-06,-8.2E-04
1.46831538E-06,-1.66E-03
1.46831851E-06,-2.50E-03
1.46832163E-06,-3.24E-03
1.46832476E-06,-3.77E-03
1.46832788E-06,-4.51E-03
1.46833101E-06,-5.24E-03
1.46833413E-06,-6.09E-03
1.46833726E-06,-6.51E-03
1.46834038E-06,-7.04E-03
1.46834351E-06,-7.35E-03
1.46834663E-06,-7.67E-03
1.46834976E-06,-8.09E-03
1.46835288E-06,-8.41E-03
1.46835601E-06,-8.41E-03
1.46835913E-06,-8.41E-03
1.46836226E-06,-8.09E-03
1.46836538E-06,-7.77E-03
1.46836851E-06,-7.56E-03
1.46837163E-06,-7.14E-03
1.46837476E-06,-6.40E-03
1.46837788E-06,-5.98E-03
1.46838101E-06,-5.24E-03
1.46838413E-06,-4.61E-03
1.46838726E-06,-3.66E-03
1.46839038E-06,-2.82E-03
1.46839351E-06,-2.08E-03
1.46839663E-06,-1.13E-03
1.46839976E-06,-1.9E-04
1.46840288E-06,7.6E-04
1.46840601E-06,1.61E-03
1.46840913E-06,2.24E-03
1.46841226E-06,3.08E-03
1.46841538E-06,3.71E-03
1.46841851E-06,4.45E-03
1.46842163E-06,4.98E-03
1.46842476E-06,5.51E-03
1.46842788E-06,6.03E-03
1.46843101E-06,6.24E-03
1.46843413E-06,6.45E-03
1.46843726E-06,6.56E-03
1.46844038E-06,6.77E-03
1.46844351E-06,6.77E-03
1.46844663E-06,6.56E-03
1.46844976E-06,6.35E-03
1.46845288E-06,6.24E-03
1.46845601E-06,6.03E-03
1.46845913E-06,5.72E-03
1.46846226E-06,5.29E-03
1.46846538E-06,5.08E-03
1.46846851E-06,4.66E-03
1.46847163E-06,4.35E-03
1.46847476E-06,4.14E-03
1.46847788E-06,3.71E-03
1.46848101E-06,3.29E-03
1.46848413E-06,3.08E-03
1.46848726E-06,2.77E-03
1.46849038E-06,2.45E-03
1.46849351E-06,2.24E-03
1.46849663E-06,2.03E-03
1.46849976E-06,1.92E-03
1.46850288E-06,1.61E-03
1.46850601E-06,1.50E-03
1.46850913E-06,1.50E-03
1.46851226E-06,1.29E-03
1.46851538E-06,1.29E-03
1.46851851E-06,1.08E-03
1.46852163E-06,8.7E-04
1.46852476E-06,7.6E-04
1.46852788E-06,6.6E-04
1.46853101E-06,4.5E-04
1.46853413E-06,1.3E-04
1.46853726E-06,3E-05
1.46854038E-06,-4.0E-04
1.46854351E-06,-6.1E-04
1.46854663E-06,-1.03E-03
1.46854976E-06,-1.45E-03
1.46855288E-06,-1.77E-03
1.46855601E-06,-2.40E-03
1.46855913E-06,-2.82E-03
1.46856226E-06,-3.45E-03
1.46856538E-06,-3.77E-03
1.46856851E-06,-4.51E-03
1.46857163E-06,-5.03E-03
1.46857476E-06,-5.45E-03
1.46857788E-06,-5.88E-03
1.46858101E-06,-6.40E-03
1.46858413E-06,-7.04E-03
1.46858726E-06,-7.35E-03
1.46859038E-06,-7.88E-03
1.46859351E-06,-8.09E-03
1.46859663E-06,-8.51E-03
1.46859976E-06,-8.93E-03
1.46860288E-06,-8.93E-03
1.46860601E-06,-9.04E-03
1.46860913E-06,-9.35E-03
1.46861226E-06,-9.25E-03
1.46861538E-06,-9.35E-03
1.46861851E-06,-9.35E-03
1.46862163E-06,-9.25E-03
1.46862476E-06,-9.25E-03
1.46862788E-06,-9.04E-03
1.46863101E-06,-8.72E-03
1.46863413E-06,-8.83E-03
1.46863726E-06,-8.62E-03
1.46864038E-06,-8.51E-03
1.46864351E-06,-8.19E-03
1.46864663E-06,-8.09E-03
1.46864976E-06,-8.19E-03
1.46865288E-06,-8.19E-03
1.46865601E-06,-8.09E-03
1.46865913E-06,-8.30E-03
1.46866226E-06,-8.41E-03
1.46866538E-06,-8.41E-03
1.46866851E-06,-8.41E-03
1.46867163E-06,-8.51E-03
1.46867476E-06,-8.83E-03
1.46867788E-06,-9.04E-03
1.46868101E-06,-9.35E-03
1.46868413E-06,-9.78E-03
1.46868726E-06,-9.88E-03
1.46869038E-06,-1.051E-02
1.46869351E-06,-1.083E-02
1.46869663E-06,-1.115E-02
1.46869976E-06,-1.136E-02
1.46870288E-06,-1.167E-02
1.46870601E-06,-1.199E-02
1.46870913E-06,-1.230E-02
1.46871226E-06,-1.273E-02
1.46871538E-06,-1.315E-02
1.46871851E-06,-1.315E-02
1.46872163E-06,-1.336E-02
1.46872476E-06,-1.336E-02
1.46872788E-06,-1.336E-02
1.46873101E-06,-1.346E-02
1.46873413E-06,-1.357E-02
1.46873726E-06,-1.336E-02
1.46874038E-06,-1.336E-02
1.46874351E-06,-1.315E-02
1.46874663E-06,-1.283E-02
1.46874976E-06,-1.273E-02
1.46875288E-06,-1.230E-02
1.46875601E-06,-1.209E-02
1.46875913E-06,-1.178E-02
1.46876226E-06,-1.136E-02
1.46876538E-06,-1.093E-02
1.46876851E-06,-1.051E-02
1.46877163E-06,-1.041E-02
1.46877476E-06,-9.78E-03
1.46877788E-06,-9.46E-03
1.46878101E-06,-9.25E-03
1.46878413E-06,-9.04E-03
1.46878726E-06,-8.51E-03
1.46879038E-06,-8.30E-03
1.46879351E-06,-7.98E-03
1.46879663E-06,-7.77E-03
1.46879976E-06,-7.67E-03
1.46880288E-06,-7.35E-03
1.46880601E-06,-7.35E-03
1.46880913E-06,-7.25E-03
1.46881226E-06,-7.25E-03
1.46881538E-06,-7.25E-03
1.46881851E-06,-7.14E-03
1.46882163E-06,-7.35E-03
1.46882476E-06,-7.46E-03
1.46882788E-06,-7.67E-03
1.46883101E-06,-7.67E-03
1.46883413E-06,-7.98E-03
1.46883726E-06,-8.19E-03
1.46884038E-06,-8.51E-03
1.46884351E-06,-8.62E-03
1.46884663E-06,-8.93E-03
1.46884976E-06,-9.35E-03
1.46885288E-06,-9.56E-03
1.46885601E-06,-9.78E-03
1.46885913E-06,-9.88E-03
1.46886226E-06,-1.020E-02
1.46886538E-06,-1.051E-02
1.46886851E-06,-1.072E-02
1.46887163E-06,-1.093E-02
1.46887476E-06,-1.083E-02
1.46887788E-06,-1.083E-02
1.46888101E-06,-1.125E-02
1.46888413E-06,-1.115E-02
1.46888726E-06,-1.104E-02
1.46889038E-06,-1.115E-02
1.46889351E-06,-1.093E-02
1.46889663E-06,-1.083E-02
1.46889976E-06,-1.072E-02
1.46890288E-06,-1.051E-02
1.46890601E-06,-1.030E-02
1.46890913E-06,-9.99E-03
1.46891226E-06,-9.56E-03
1.46891538E-06,-9.35E-03
1.46891851E-06,-8.83E-03
1.46892163E-06,-8.51E-03
1.46892476E-06,-8.09E-03
1.46892788E-06,-7.56E-03
1.46893101E-06,-7.25E-03
1.46893413E-06,-6.72E-03
1.46893726E-06,-6.09E-03
1.46894038E-06,-5.77E-03
1.46894351E-06,-5.35E-03
1.46894663E-06,-5.03E-03
1.46894976E-06,-4.51E-03
1.46895288E-06,-4.08E-03
1.46895601E-06,-3.77E-03
1.46895913E-06,-3.45E-03
1.46896226E-06,-3.14E-03
1.46896538E-06,-2.93E-03
1.46896851E-06,-2.82E-03
1.46897163E-06,-2.61E-03
1.46897476E-06,-2.29E-03
1.46897788E-06,-2.19E-03
1.46898101E-06,-1.98E-03
1.46898413E-06,-2.08E-03
1.46898726E-06,-1.87E-03
1.46899038E-06,-2.08E-03
1.46899351E-06,-2.19E-03
1.46899663E-06,-2.19E-03
1.46899976E-06,-2.19E-03
1.46900288E-06,-2.19E-03
1.46900601E-06,-2.50E-03
1.46900913E-06,-2.71E-03
1.46901226E-06,-2.71E-03
1.46901538E-06,-3.03E-03
1.46901851E-06,-2.93E-03
1.46902163E-06,-3.24E-03
1.46902476E-06,-3.35E-03
1.46902788E-06,-3.24E-03
1.46903101E-06,-3.56E-03
1.46903413E-06,-3.77E-03
1.46903726E-06,-3.77E-03
1.46904038E-06,-3.87E-03
1.46904351E-06,-3.77E-03
1.46904663E-06,-3.87E-03
1.46904976E-06,-3.98E-03
1.46905288E-06,-3.87E-03
1.46905601E-06,-3.98E-03
1.46905913E-06,-3.98E-03
1.46906226E-06,-4.08E-03
1.46906538E-06,-4.08E-03
1.46906851E-06,-3.98E-03
1.46907163E-06,-3.98E-03
1.46907476E-06,-4.19E-03
1.46907788E-06,-4.08E-03
1.46908101E-06,-4.30E-03
1.46908413E-06,-4.19E-03
1.46908726E-06,-4.51E-03
1.46909038E-06,-4.51E-03
1.46909351E-06,-4.72E-03
1.46909663E-06,-4.93E-03
1.46909976E-06,-4.93E-03
1.46910288E-06,-5.35E-03
1.46910601E-06,-5.45E-03
1.46910913E-06,-5.77E-03
1.46911226E-06,-5.98E-03
1.46911538E-06,-6.40E-03
1.46911851E-06,-6.61E-03
1.46912163E-06,-7.04E-03
1.46912476E-06,-7.04E-03
1.46912788E-06,-7.56E-03
1.46913101E-06,-7.67E-03
1.46913413E-06,-7.98E-03
1.46913726E-06,-7.88E-03
1.46914038E-06,-8.09E-03
1.46914351E-06,-8.19E-03
1.46914663E-06,-8.41E-03
1.46914976E-06,-8.41E-03
1.46915288E-06,-8.41E-03
1.46915601E-06,-8.41E-03
1.46915913E-06,-7.98E-03
1.46916226E-06,-7.77E-03
1.46916538E-06,-7.56E-03
1.46916851E-06,-7.04E-03
1.46917163E-06,-6.93E-03
1.46917476E-06,-6.40E-03
1.46917788E-06,-5.88E-03
1.46918101E-06,-5.35E-03
1.46918413E-06,-4.72E-03
1.46918726E-06,-4.30E-03
1.46919038E-06,-3.56E-03
1.46919351E-06,-3.03E-03
1.46919663E-06,-2.29E-03
1.46919976E-06,-1.66E-03
1.46920288E-06,-1.03E-03
1.46920601E-06,-5.0E-04
1.46920913E-06,3E-05
1.46921226E-06,6.6E-04
1.46921538E-06,9.7E-04
1.46921851E-06,1.40E-03
1.46922163E-06,1.71E-03
1.46922476E-06,2.03E-03
1.46922788E-06,2.03E-03
1.46923101E-06,2.13E-03
1.46923413E-06,2.24E-03
1.46923726E-06,2.13E-03
1.46924038E-06,1.92E-03
1.46924351E-06,1.71E-03
1.46924663E-06,1.40E-03
1.46924976E-06,8.7E-04
1.46925288E-06,4.5E-04
1.46925601E-06,-2.9E-04
1.46925913E-06,-8.2E-04
1.46926226E-06,-1.56E-03
1.46926538E-06,-2.29E-03
1.46926851E-06,-3.03E-03
1.46927163E-06,-3.87E-03
1.46927476E-06,-4.72E-03
1.46927788E-06,-5.45E-03
1.46928101E-06,-6.40E-03
1.46928413E-06,-7.25E-03
1.46928726E-06,-7.98E-03
1.46929038E-06,-8.62E-03
1.46929351E-06,-9.46E-03
1.46929663E-06,-1.020E-02
1.46929976E-06,-1.062E-02
1.46930288E-06,-1.104E-02
1.46930601E-06,-1.136E-02
1.46930913E-06,-1.188E-02
1.46931226E-06,-1.209E-02
1.46931538E-06,-1.220E-02
1.46931851E-06,-1.209E-02
1.46932163E-06,-1.209E-02
1.46932476E-06,-1.209E-02
1.46932788E-06,-1.167E-02
1.46933101E-06,-1.136E-02
1.46933413E-06,-1.104E-02
1.46933726E-06,-1.051E-02
1.46934038E-06,-9.99E-03
1.46934351E-06,-9.46E-03
1.46934663E-06,-8.62E-03
1.46934976E-06,-7.88E-03
1.46935288E-06,-7.14E-03
1.46935601E-06,-6.40E-03
1.46935913E-06,-5.88E-03
1.46936226E-06,-5.03E-03
1.46936538E-06,-4.30E-03
1.46936851E-06,-3.66E-03
1.46937163E-06,-2.93E-03
1.46937476E-06,-2.40E-03
1.46937788E-06,-1.87E-03
1.46938101E-06,-1.45E-03
1.46938413E-06,-1.03E-03
1.46938726E-06,-9.2E-04
1.46939038E-06,-7.1E-04
1.46939351E-06,-6.1E-04
1.46939663E-06,-5.0E-04
1.46939976E-06,-7.1E-04
1.46940288E-06,-9.2E-04
1.46940601E-06,-1.13E-03
1.46940913E-06,-1.56E-03
1.46941226E-06,-1.98E-03
1.46941538E-06,-2.61E-03
1.46941851E-06,-3.03E-03
1.46942163E-06,-3.77E-03
1.46942476E-06,-4.40E-03
1.46942788E-06,-5.24E-03
1.46943101E-06,-5.88E-03
1.46943413E-06,-6.30E-03
1.46943726E-06,-7.14E-03
1.46944038E-06,-7.67E-03
1.46944351E-06,-8.09E-03
1.46944663E-06,-8.62E-03
1.46944976E-06,-9.04E-03
1.46945288E-06,-9.25E-03
1.46945601E-06,-9.56E-03
1.46945913E-06,-9.78E-03
1.46946226E-06,-9.78E-03
1.46946538E-06,-9.78E-03
1.46946851E-06,-9.35E-03
1.46947163E-06,-9.46E-03
1.46947476E-06,-8.72E-03
1.46947788E-06,-8.41E-03
1.46948101E-06,-7.88E-03
1.46948413E-06,-7.14E-03
1.46948726E-06,-6.30E-03
1.46949038E-06,-5.67E-03
1.46949351E-06,-4.72E-03
1.46949663E-06,-3.77E-03
1.46949976E-06,-2.82E-03
1.46950288E-06,-1.98E-03
1.46950601E-06,-1.24E-03
1.46950913E-06,-1.9E-04
1.46951226E-06,5.5E-04
1.46951538E-06,1.18E-03
1.46951851E-06,1.82E-03
1.46952163E-06,2.45E-03
1.46952476E-06,2.87E-03
1.46952788E-06,3.29E-03
1.46953101E-06,3.61E-03
1.46953413E-06,3.92E-03
1.46953726E-06,4.03E-03
1.46954038E-06,4.03E-03
1.46954351E-06,3.92E-03
1.46954663E-06,3.82E-03
1.46954976E-06,3.71E-03
1.46955288E-06,3.29E-03
1.46955601E-06,2.98E-03
1.46955913E-06,2.66E-03
1.46956226E-06,2.03E-03
1.46956538E-06,1.82E-03
1.46956851E-06,1.18E-03
1.46957163E-06,6.6E-04
1.46957476E-06,1.3E-04
1.46957788E-06,-2.9E-04
1.46958101E-06,-6.1E-04
1.46958413E-06,-1.03E-03
1.46958726E-06,-1.34E-03
1.46959038E-06,-1.56E-03
1.46959351E-06,-1.56E-03
1.46959663E-06,-1.66E-03
1.46959976E-06,-1.87E-03
1.46960288E-06,-1.77E-03
1.46960601E-06,-1.56E-03
1.46960913E-06,-1.45E-03
1.46961226E-06,-1.45E-03
1.46961538E-06,-1.24E-03
1.46961851E-06,-1.03E-03
1.46962163E-06,-7.1E-04
1.46962476E-06,-4.0E-04
1.46962788E-06,-2.9E-04
1.46963101E-06,-8E-05
1.46963413E-06,1.3E-04
1.46963726E-06,5.5E-04
1.46964038E-06,3.4E-04
1.46964351E-06,5.5E-04
1.46964663E-06,6.6E-04
1.46964976E-06,6.6E-04
1.46965288E-06,4.5E-04
1.46965601E-06,2.4E-04
1.46965913E-06,3E-05
1.46966226E-06,-2.9E-04
1.46966538E-06,-7.1E-04
1.46966851E-06,-1.24E-03
1.46967163E-06,-1.56E-03
1.46967476E-06,-1.98E-03
1.46967788E-06,-2.50E-03
1.46968101E-06,-3.03E-03
1.46968413E-06,-3.66E-03
1.46968726E-06,-4.19E-03
1.46969038E-06,-4.72E-03
1.46969351E-06,-5.45E-03
1.46969663E-06,-5.77E-03
1.46969976E-06,-6.19E-03
1.46970288E-06,-6.61E-03
1.46970601E-06,-6.93E-03
1.46970913E-06,-7.35E-03
1.46971226E-06,-7.35E-03
1.46971538E-06,-7.46E-03
1.46971851E-06,-7.56E-03
1.46972163E-06,-7.67E-03
1.46972476E-06,-7.46E-03
1.46972788E-06,-7.14E-03
1.46973101E-06,-7.14E-03
1.46973413E-06,-6.82E-03
1.46973726E-06,-6.61E-03
1.46974038E-06,-6.61E-03
1.46974351E-06,-6.19E-03
1.46974663E-06,-5.88E-03
1.46974976E-06,-5.67E-03
1.46975288E-06,-5.67E-03
1.46975601E-06,-5.56E-03
1.46975913E-06,-5.67E-03
1.46976226E-06,-5.77E-03
1.46976538E-06,-5.88E-03
1.46976851E-06,-6.30E-03
1.46977163E-06,-6.61E-03
1.46977476E-06,-7.04E-03
1.46977788E-06,-7.77E-03
1.46978101E-06,-8.41E-03
1.46978413E-06,-9.46E-03
1.46978726E-06,-1.020E-02
1.46979038E-06,-1.136E-02
1.46979351E-06,-1.252E-02
1.46979663E-06,-1.378E-02
1.46979976E-06,-1.504E-02
1.46980288E-06,-1.641E-02
1.46980601E-06,-1.768E-02
1.46980913E-06,-1.894E-02
1.46981226E-06,-2.042E-02
1.46981538E-06,-2.179E-02
1.46981851E-06,-2.305E-02
1.46982163E-06,-2.432E-02
1.46982476E-06,-2.548E-02
1.46982788E-06,-2.643E-02
1.46983101E-06,-2.759E-02
1.46983413E-06,-2.843E-02
1.46983726E-06,-2.885E-02
1.46984038E-06,-2.959E-02
1.46984351E-06,-3.011E-02
1.46984663E-06,-3.043E-02
1.46984976E-06,-3.054E-02
1.46985288E-06,-3.075E-02
1.46985601E-06,-3.054E-02
1.46985913E-06,-3.043E-02
1.46986226E-06,-3.022E-02
1.46986538E-06,-2.969E-02
1.46986851E-06,-2.906E-02
1.46987163E-06,-2.832E-02
1.46987476E-06,-2.780E-02
1.46987788E-06,-2.706E-02
1.46988101E-06,-2.622E-02
1.46988413E-06,-2.548E-02
1.46988726E-06,-2.463E-02
1.46989038E-06,-2.390E-02
1.46989351E-06,-2.316E-02
1.46989663E-06,-2.242E-02
1.46989976E-06,-2.179E-02
1.46990288E-06,-2.084E-02
1.46990601E-06,-2.031E-02
1.46990913E-06,-2.000E-02
1.46991226E-06,-1.958E-02
1.46991538E-06,-1.915E-02
1.46991851E-06,-1.905E-02
1.46992163E-06,-1.884E-02
1.46992476E-06,-1.863E-02
1.46992788E-06,-1.873E-02
1.46993101E-06,-1.873E-02
1.46993413E-06,-1.884E-02
1.46993726E-06,-1.905E-02
1.46994038E-06,-1.937E-02
1.46994351E-06,-1.947E-02
1.46994663E-06,-2.000E-02
1.46994976E-06,-2.021E-02
1.46995288E-06,-2.052E-02
1.46995601E-06,-2.084E-02
1.46995913E-06,-2.116E-02
1.46996226E-06,-2.137E-02
1.46996538E-06,-2.179E-02
1.46996851E-06,-2.200E-02
1.46997163E-06,-2.211E-02
1.46997476E-06,-2.189E-02
1.46997788E-06,-2.200E-02
1.46998101E-06,-2.189E-02
1.46998413E-06,-2.168E-02
1.46998726E-06,-2.147E-02
1.46999038E-06,-2.126E-02
1.46999351E-06,-2.095E-02
1.46999663E-06,-2.031E-02
1.46999976E-06,-1.989E-02
1.47000288E-06,-1.926E-02
1.47000601E-06,-1.852E-02
1.47000913E-06,-1.789E-02
1.47001226E-06,-1.715E-02
1.47001538E-06,-1.631E-02
1.47001851E-06,-1.547E-02
1.47002163E-06,-1.483E-02
1.47002476E-06,-1.399E-02
1.47002788E-06,-1.315E-02
1.47003101E-06,-1.252E-02
1.47003413E-06,-1.188E-02
1.47003726E-06,-1.136E-02
1.47004038E-06,-1.093E-02
1.47004351E-06,-1.030E-02
1.47004663E-06,-1.009E-02
1.47004976E-06,-9.88E-03
1.47005288E-06,-9.67E-03
1.47005601E-06,-9.67E-03
1.47005913E-06,-9.56E-03
1.47006226E-06,-9.78E-03
1.47006538E-06,-9.99E-03
1.47006851E-06,-1.041E-02
1.47007163E-06,-1.062E-02
1.47007476E-06,-1.125E-02
1.47007788E-06,-1.157E-02
1.47008101E-06,-1.220E-02
1.47008413E-06,-1.262E-02
1.47008726E-06,-1.336E-02
1.47009038E-06,-1.389E-02
1.47009351E-06,-1.431E-02
1.47009663E-06,-1.494E-02
1.47009976E-06,-1.557E-02
1.47010288E-06,-1.610E-02
1.47010601E-06,-1.641E-02
1.47010913E-06,-1.652E-02
1.47011226E-06,-1.684E-02
1.47011538E-06,-1.694E-02
1.47011851E-06,-1.694E-02
1.47012163E-06,-1.694E-02
1.47012476E-06,-1.663E-02
1.47012788E-06,-1.641E-02
1.47013101E-06,-1.599E-02
1.47013413E-06,-1.557E-02
1.47013726E-06,-1.483E-02
1.47014038E-06,-1.399E-02
1.47014351E-06,-1.315E-02
1.47014663E-06,-1.241E-02
1.47014976E-06,-1.146E-02
1.47015288E-06,-1.041E-02
1.47015601E-06,-9.35E-03
1.47015913E-06,-8.19E-03
1.47016226E-06,-7.14E-03
1.47016538E-06,-6.19E-03
1.47016851E-06,-5.03E-03
1.47017163E-06,-4.08E-03
1.47017476E-06,-3.03E-03
1.47017788E-06,-2.29E-03
1.47018101E-06,-1.56E-03
1.47018413E-06,-9.2E-04
1.47018726E-06,-1.9E-04
1.47019038E-06,2.4E-04
1.47019351E-06,4.5E-04
1.47019663E-06,1.08E-03
1.47019976E-06,1.08E-03
1.47020288E-06,1.08E-03
1.47020601E-06,9.7E-04
1.47020913E-06,8.7E-04
1.47021226E-06,6.6E-04
1.47021538E-06,2.4E-04
1.47021851E-06,-5.0E-04
1.47022163E-06,-8.2E-04
1.47022476E-06,-1.77E-03
1.47022788E-06,-2.29E-03
1.47023101E-06,-3.14E-03
1.47023413E-06,-4.08E-03
1.47023726E-06,-4.61E-03
1.47024038E-06,-5.77E-03
1.47024351E-06,-6.61E-03
1.47024663E-06,-7.25E-03
1.47024976E-06,-8.09E-03
1.47025288E-06,-8.93E-03
1.47025601E-06,-9.67E-03
1.47025913E-06,-1.041E-02
1.47026226E-06,-1.125E-02
1.47026538E-06,-1.167E-02
1.47026851E-06,-1.252E-02
1.47027163E-06,-1.304E-02
1.47027476E-06,-1.346E-02
1.47027788E-06,-1.389E-02
1.47028101E-06,-1.410E-02
1.47028413E-06,-1.462E-02
1.47028726E-06,-1.483E-02
1.47029038E-06,-1.494E-02
1.47029351E-06,-1.504E-02
1.47029663E-06,-1.504E-02
1.47029976E-06,-1.515E-02
1.47030288E-06,-1.515E-02
1.47030601E-06,-1.494E-02
1.47030913E-06,-1.483E-02
1.47031226E-06,-1.452E-02
1.47031538E-06,-1.441E-02
1.47031851E-06,-1.420E-02
1.47032163E-06,-1.399E-02
1.47032476E-06,-1.357E-02
1.47032788E-06,-1.336E-02
1.47033101E-06,-1.304E-02
1.47033413E-06,-1.283E-02
1.47033726E-06,-1.262E-02
1.47034038E-06,-1.230E-02
1.47034351E-06,-1.209E-02
1.47034663E-06,-1.188E-02
1.47034976E-06,-1.157E-02
1.47035288E-06,-1.136E-02
1.47035601E-06,-1.125E-02
1.47035913E-06,-1.125E-02
1.47036226E-06,-1.125E-02
1.47036538E-06,-1.115E-02
1.47036851E-06,-1.104E-02
1.47037163E-06,-1.125E-02
1.47037476E-06,-1.125E-02
1.47037788E-06,-1.136E-02
1.47038101E-06,-1.167E-02
1.47038413E-06,-1.188E-02
1.47038726E-06,-1.209E-02
1.47039038E-06,-1.241E-02
1.47039351E-06,-1.283E-02
1.47039663E-06,-1.315E-02
1.47039976E-06,-1.367E-02
1.47040288E-06,-1.399E-02
1.47040601E-06,-1.452E-02
1.47040913E-06,-1.494E-02
1.47041226E-06,-1.515E-02
1.47041538E-06,-1.578E-02
1.47041851E-06,-1.610E-02
1.47042163E-06,-1.641E-02
1.47042476E-06,-1.715E-02
1.47042788E-06,-1.726E-02
1.47043101E-06,-1.757E-02
1.47043413E-06,-1.789E-02
1.47043726E-06,-1.810E-02
1.47044038E-06,-1.810E-02
1.47044351E-06,-1.831E-02
1.47044663E-06,-1.842E-02
1.47044976E-06,-1.842E-02
1.47045288E-06,-1.821E-02
1.47045601E-06,-1.789E-02
1.47045913E-06,-1.768E-02
1.47046226E-06,-1.757E-02
1.47046538E-06,-1.694E-02
1.47046851E-06,-1.673E-02
1.47047163E-06,-1.620E-02
1.47047476E-06,-1.568E-02
1.47047788E-06,-1.526E-02
1.47048101E-06,-1.452E-02
1.47048413E-06,-1.389E-02
1.47048726E-06,-1.346E-02
1.47049038E-06,-1.262E-02
1.47049351E-06,-1.199E-02
1.47049663E-06,-1.136E-02
1.47049976E-06,-1.083E-02
1.47050288E-06,-1.020E-02
1.47050601E-06,-9.46E-03
1.47050913E-06,-8.83E-03
1.47051226E-06,-8.30E-03
1.47051538E-06,-7.88E-03
1.47051851E-06,-7.35E-03
1.47052163E-06,-6.93E-03
1.47052476E-06,-6.51E-03
1.47052788E-06,-5.98E-03
1.47053101E-06,-5.77E-03
1.47053413E-06,-5.35E-03
1.47053726E-06,-5.14E-03
1.47054038E-06,-4.93E-03
1.47054351E-06,-4.61E-03
1.47054663E-06,-4.19E-03
1.47054976E-06,-3.98E-03
1.47055288E-06,-3.98E-03
1.47055601E-06,-3.77E-03
1.47055913E-06,-3.56E-03
1.47056226E-06,-3.35E-03
1.47056538E-06,-3.14E-03
1.47056851E-06,-2.93E-03
1.47057163E-06,-2.71E-03
1.47057476E-06,-2.50E-03
1.47057788E-06,-2.08E-03
1.47058101E-06,-1.87E-03
1.47058413E-06,-1.45E-03
1.47058726E-06,-1.24E-03
1.47059038E-06,-1.03E-03
1.47059351E-06,-5.0E-04
1.47059663E-06,-1.9E-04
1.47059976E-06,2.4E-04
1.47060288E-06,7.6E-04
1.47060601E-06,1.08E-03
1.47060913E-06,1.40E-03
1.47061226E-06,1.92E-03
1.47061538E-06,2.13E-03
1.47061851E-06,2.66E-03
1.47062163E-06,2.98E-03
1.47062476E-06,3.40E-03
1.47062788E-06,3.50E-03
1.47063101E-06,3.82E-03
1.47063413E-06,3.92E-03
1.47063726E-06,3.92E-03
1.47064038E-06,4.14E-03
1.47064351E-06,4.14E-03
1.47064663E-06,4.24E-03
1.47064976E-06,3.92E-03
1.47065288E-06,3.71E-03
1.47065601E-06,3.61E-03
1.47065913E-06,3.19E-03
1.47066226E-06,2.87E-03
1.47066538E-06,2.24E-03
1.47066851E-06,2.03E-03
1.47067163E-06,1.18E-03
1.47067476E-06,5.5E-04
1.47067788E-06,-8E-05
1.47068101E-06,-8.2E-04
1.47068413E-06,-1.56E-03
1.47068726E-06,-2.40E-03
1.47069038E-06,-3.03E-03
1.47069351E-06,-3.98E-03
1.47069663E-06,-4.72E-03
1.47069976E-06,-5.56E-03
1.47070288E-06,-6.40E-03
1.47070601E-06,-6.93E-03
1.47070913E-06,-7.56E-03
1.47071226E-06,-8.19E-03
1.47071538E-06,-8.83E-03
1.47071851E-06,-9.35E-03
1.47072163E-06,-9.78E-03
1.47072476E-06,-9.99E-03
1.47072788E-06,-1.051E-02
1.47073101E-06,-1.051E-02
1.47073413E-06,-1.062E-02
1.47073726E-06,-1.083E-02
1.47074038E-06,-1.051E-02
1.47074351E-06,-1.020E-02
1.47074663E-06,-9.88E-03
1.47074976E-06,-9.46E-03
1.47075288E-06,-8.72E-03
1.47075601E-06,-8.19E-03
1.47075913E-06,-7.46E-03
1.47076226E-06,-6.72E-03
1.47076538E-06,-5.67E-03
1.47076851E-06,-4.72E-03
1.47077163E-06,-3.77E-03
1.47077476E-06,-2.71E-03
1.47077788E-06,-1.66E-03
1.47078101E-06,-7.1E-04
1.47078413E-06,3.4E-04
1.47078726E-06,1.40E-03
1.47079038E-06,2.45E-03
1.47079351E-06,3.40E-03
1.47079663E-06,4.35E-03
1.47079976E-06,5.08E-03
1.47080288E-06,6.03E-03
1.47080601E-06,6.45E-03
1.47080913E-06,7.19E-03
1.47081226E-06,7.61E-03
1.47081538E-06,8.03E-03
1.47081851E-06,8.14E-03
1.47082163E-06,8.14E-03
1.47082476E-06,8.03E-03
1.47082788E-06,7.82E-03
1.47083101E-06,7.61E-03
1.47083413E-06,7.09E-03
1.47083726E-06,6.56E-03
1.47084038E-06,5.93E-03
1.47084351E-06,5.19E-03
1.47084663E-06,4.24E-03
1.47084976E-06,3.50E-03
1.47085288E-06,2.34E-03
1.47085601E-06,1.29E-03
1.47085913E-06,2.4E-04
1.47086226E-06,-8.2E-04
1.47086538E-06,-1.77E-03
1.47086851E-06,-2.82E-03
1.47087163E-06,-3.98E-03
1.47087476E-06,-4.93E-03
1.47087788E-06,-5.98E-03
1.47088101E-06,-6.82E-03
1.47088413E-06,-7.56E-03
1.47088726E-06,-8.30E-03
1.47089038E-06,-8.93E-03
1.47089351E-06,-9.56E-03
1.47089663E-06,-9.88E-03
1.47089976E-06,-1.030E-02
1.47090288E-06,-1.030E-02
1.47090601E-06,-1.051E-02
1.47090913E-06,-1.030E-02
1.47091226E-06,-1.041E-02
1.47091538E-06,-1.030E-02
1.47091851E-06,-9.99E-03
1.47092163E-06,-9.46E-03
1.47092476E-06,-9.25E-03
1.47092788E-06,-8.83E-03
1.47093101E-06,-8.41E-03
1.47093413E-06,-7.77E-03
1.47093726E-06,-7.35E-03
1.47094038E-06,-6.93E-03
1.47094351E-06,-6.40E-03
1.47094663E-06,-5.77E-03
1.47094976E-06,-5.35E-03
1.47095288E-06,-4.93E-03
1.47095601E-06,-4.51E-03
1.47095913E-06,-4.19E-03
1.47096226E-06,-3.77E-03
1.47096538E-06,-3.66E-03
1.47096851E-06,-3.56E-03
1.47097163E-06,-3.45E-03
1.47097476E-06,-3.35E-03
1.47097788E-06,-3.35E-03
1.47098101E-06,-3.24E-03
1.47098413E-06,-3.45E-03
1.47098726E-06,-3.77E-03
1.47099038E-06,-3.77E-03
1.47099351E-06,-3.98E-03
1.47099663E-06,-4.19E-03
1.47099976E-06,-4.51E-03
1.47100288E-06,-4.51E-03
1.47100601E-06,-4.61E-03
1.47100913E-06,-4.82E-03
1.47101226E-06,-4.82E-03
1.47101538E-06,-4.72E-03
1.47101851E-06,-4.51E-03
1.47102163E-06,-4.61E-03
1.47102476E-06,-4.19E-03
1.47102788E-06,-3.77E-03
1.47103101E-06,-3.24E-03
1.47103413E-06,-2.82E-03
1.47103726E-06,-2.19E-03
1.47104038E-06,-1.56E-03
1.47104351E-06,-8.2E-04
1.47104663E-06,-8E-05
1.47104976E-06,9.7E-04
1.47105288E-06,2.03E-03
1.47105601E-06,3.08E-03
1.47105913E-06,4.24E-03
1.47106226E-06,5.19E-03
1.47106538E-06,6.24E-03
1.47106851E-06,7.30E-03
1.47107163E-06,8.14E-03
1.47107476E-06,9.19E-03
1.47107788E-06,9.93E-03
1.47108101E-06,1.088E-02
1.47108413E-06,1.151E-02
1.47108726E-06,1.225E-02
1.47109038E-06,1.278E-02
1.47109351E-06,1.320E-02
1.47109663E-06,1.351E-02
1.47109976E-06,1.362E-02
1.47110288E-06,1.362E-02
1.47110601E-06,1.351E-02
1.47110913E-06,1.330E-02
1.47111226E-06,1.288E-02
1.47111538E-06,1.236E-02
1.47111851E-06,1.172E-02
1.47112163E-06,1.120E-02
1.47112476E-06,1.035E-02
1.47112788E-06,9.51E-03
1.47113101E-06,8.56E-03
1.47113413E-06,7.82E-03
1.47113726E-06,6.88E-03
1.47114038E-06,6.03E-03
1.47114351E-06,5.19E-03
1.47114663E-06,4.45E-03
1.47114976E-06,3.50E-03
1.47115288E-06,2.98E-03
1.47115601E-06,2.34E-03
1.47115913E-06,1.82E-03
1.47116226E-06,1.50E-03
1.47116538E-06,9.7E-04
1.47116851E-06,9.7E-04
1.47117163E-06,7.6E-04
1.47117476E-06,9.7E-04
1.47117788E-06,1.08E-03
1.47118101E-06,1.29E-03
1.47118413E-06,1.50E-03
1.47118726E-06,2.03E-03
1.47119038E-06,2.55E-03
1.47119351E-06,3.29E-03
1.47119663E-06,3.82E-03
1.47119976E-06,4.45E-03
1.47120288E-06,4.98E-03
1.47120601E-06,5.72E-03
1.47120913E-06,6.45E-03
1.47121226E-06,7.19E-03
1.47121538E-06,7.61E-03
1.47121851E-06,8.25E-03
1.47122163E-06,8.88E-03
1.47122476E-06,9.30E-03
1.47122788E-06,9.62E-03
1.47123101E-06,9.83E-03
1.47123413E-06,1.014E-02
1.47123726E-06,1.035E-02
1.47124038E-06,1.035E-02
1.47124351E-06,1.025E-02
1.47124663E-06,1.025E-02
1.47124976E-06,1.014E-02
1.47125288E-06,9.93E-03
1.47125601E-06,9.72E-03
1.47125913E-06,9.30E-03
1.47126226E-06,8.98E-03
1.47126538E-06,8.46E-03
1.47126851E-06,8.35E-03
1.47127163E-06,7.82E-03
1.47127476E-06,7.51E-03
1.47127788E-06,6.98E-03
1.47128101E-06,6.56E-03
1.47128413E-06,6.14E-03
1.47128726E-06,6.03E-03
1.47129038E-06,5.72E-03
1.47129351E-06,5.29E-03
1.47129663E-06,4.98E-03
1.47129976E-06,4.77E-03
1.47130288E-06,4.66E-03
1.47130601E-06,4.45E-03
1.47130913E-06,4.24E-03
1.47131226E-06,4.03E-03
1.47131538E-06,3.92E-03
1.47131851E-06,3.71E-03
1.47132163E-06,3.61E-03
1.47132476E-06,3.50E-03
1.47132788E-06,3.19E-03
1.47133101E-06,2.98E-03
1.47133413E-06,2.98E-03
1.47133726E-06,2.55E-03
1.47134038E-06,2.34E-03
1.47134351E-06,2.03E-03
1.47134663E-06,1.82E-03
1.47134976E-06,1.29E-03
1.47135288E-06,9.7E-04
1.47135601E-06,5.5E-04
1.47135913E-06,3E-05
1.47136226E-06,-4.0E-04
1.47136538E-06,-9.2E-04
1.47136851E-06,-1.56E-03
1.47137163E-06,-1.98E-03
1.47137476E-06,-2.50E-03
1.47137788E-06,-3.03E-03
1.47138101E-06,-3.56E-03
1.47138413E-06,-4.19E-03
1.47138726E-06,-4.61E-03
1.47139038E-06,-5.14E-03
1.47139351E-06,-5.77E-03
1.47139663E-06,-6.09E-03
1.47139976E-06,-6.72E-03
1.47140288E-06,-7.04E-03
1.47140601E-06,-7.67E-03
1.47140913E-06,-8.09E-03
1.47141226E-06,-8.30E-03
1.47141538E-06,-8.83E-03
1.47141851E-06,-9.25E-03
1.47142163E-06,-9.67E-03
1.47142476E-06,-1.020E-02
1.47142788E-06,-1.051E-02
1.47143101E-06,-1.104E-02
1.47143413E-06,-1.136E-02
1.47143726E-06,-1.178E-02
1.47144038E-06,-1.241E-02
1.47144351E-06,-1.283E-02
1.47144663E-06,-1.315E-02
1.47144976E-06,-1.378E-02
1.47145288E-06,-1.420E-02
1.47145601E-06,-1.483E-02
1.47145913E-06,-1.515E-02
1.47146226E-06,-1.578E-02
1.47146538E-06,-1.620E-02
1.47146851E-06,-1.652E-02
1.47147163E-06,-1.715E-02
1.47147476E-06,-1.757E-02
1.47147788E-06,-1.789E-02
1.47148101E-06,-1.831E-02
1.47148413E-06,-1.852E-02
1.47148726E-06,-1.894E-02
1.47149038E-06,-1.905E-02
1.47149351E-06,-1.937E-02
1.47149663E-06,-1.958E-02
1.47149976E-06,-1.968E-02
1.47150288E-06,-1.968E-02
1.47150601E-06,-1.968E-02
1.47150913E-06,-1.979E-02
1.47151226E-06,-1.968E-02
1.47151538E-06,-1.958E-02
1.47151851E-06,-1.937E-02
1.47152163E-06,-1.926E-02
1.47152476E-06,-1.915E-02
1.47152788E-06,-1.873E-02
1.47153101E-06,-1.852E-02
1.47153413E-06,-1.831E-02
1.47153726E-06,-1.831E-02
1.47154038E-06,-1.821E-02
1.47154351E-06,-1.810E-02
1.47154663E-06,-1.800E-02
1.47154976E-06,-1.810E-02
1.47155288E-06,-1.810E-02
1.47155601E-06,-1.831E-02
1.47155913E-06,-1.831E-02
1.47156226E-06,-1.873E-02
1.47156538E-06,-1.905E-02
1.47156851E-06,-1.947E-02
1.47157163E-06,-1.989E-02
1.47157476E-06,-2.031E-02
1.47157788E-06,-2.074E-02
1.47158101E-06,-2.147E-02
1.47158413E-06,-2.221E-02
1.47158726E-06,-2.295E-02
1.47159038E-06,-2.348E-02
1.47159351E-06,-2.421E-02
1.47159663E-06,-2.474E-02
1.47159976E-06,-2.537E-02
1.47160288E-06,-2.611E-02
1.47160601E-06,-2.674E-02
1.47160913E-06,-2.727E-02
1.47161226E-06,-2.759E-02
1.47161538E-06,-2.801E-02
1.47161851E-06,-2.832E-02
1.47162163E-06,-2.853E-02
1.47162476E-06,-2.843E-02
1.47162788E-06,-2.853E-02
1.47163101E-06,-2.853E-02
1.47163413E-06,-2.853E-02
1.47163726E-06,-2.822E-02
1.47164038E-06,-2.780E-02
1.47164351E-06,-2.748E-02
1.47164663E-06,-2.706E-02
1.47164976E-06,-2.664E-02
1.47165288E-06,-2.579E-02
1.47165601E-06,-2.527E-02
1.47165913E-06,-2.474E-02
1.47166226E-06,-2.400E-02
1.47166538E-06,-2.337E-02
1.47166851E-06,-2.253E-02
1.47167163E-06,-2.200E-02
1.47167476E-06,-2.147E-02
1.47167788E-06,-2.063E-02
1.47168101E-06,-2.000E-02
1.47168413E-06,-1.947E-02
1.47168726E-06,-1.915E-02
1.47169038E-06,-1.863E-02
1.47169351E-06,-1.810E-02
1.47169663E-06,-1.789E-02
1.47169976E-06,-1.757E-02
1.47170288E-06,-1.726E-02
1.47170601E-06,-1.715E-02
1.47170913E-06,-1.684E-02
1.47171226E-06,-1.673E-02
1.47171538E-06,-1.663E-02
1.47171851E-06,-1.652E-02
1.47172163E-06,-1.620E-02
1.47172476E-06,-1.610E-02
1.47172788E-06,-1.610E-02
1.47173101E-06,-1.589E-02
1.47173413E-06,-1.568E-02
1.47173726E-06,-1.547E-02
1.47174038E-06,-1.515E-02
1.47174351E-06,-1.504E-02
1.47174663E-06,-1.483E-02
1.47174976E-06,-1.431E-02
1.47175288E-06,-1.378E-02
1.47175601E-06,-1.346E-02
1.47175913E-06,-1.294E-02
1.47176226E-06,-1.241E-02
1.47176538E-06,-1.167E-02
1.47176851E-06,-1.115E-02
1.47177163E-06,-1.072E-02
1.47177476E-06,-9.99E-03
1.47177788E-06,-9.46E-03
1.47178101E-06,-8.83E-03
1.47178413E-06,-8.30E-03
1.47178726E-06,-7.77E-03
1.47179038E-06,-7.25E-03
1.47179351E-06,-7.04E-03
1.47179663E-06,-6.61E-03
1.47179976E-06,-6.19E-03
1.47180288E-06,-5.98E-03
1.47180601E-06,-5.77E-03
1.47180913E-06,-5.77E-03
1.47181226E-06,-5.56E-03
1.47181538E-06,-5.67E-03
1.47181851E-06,-5.67E-03
1.47182163E-06,-5.67E-03
1.47182476E-06,-5.67E-03
1.47182788E-06,-6.09E-03
1.47183101E-06,-6.19E-03
1.47183413E-06,-6.40E-03
1.47183726E-06,-6.82E-03
1.47184038E-06,-6.93E-03
1.47184351E-06,-7.25E-03
1.47184663E-06,-7.46E-03
1.47184976E-06,-7.77E-03
1.47185288E-06,-7.77E-03
1.47185601E-06,-7.77E-03
1.47185913E-06,-7.98E-03
1.47186226E-06,-7.88E-03
1.47186538E-06,-7.88E-03
1.47186851E-06,-7.77E-03
1.47187163E-06,-7.77E-03
1.47187476E-06,-7.46E-03
1.47187788E-06,-6.93E-03
1.47188101E-06,-6.72E-03
1.47188413E-06,-6.40E-03
1.47188726E-06,-5.98E-03
1.47189038E-06,-5.45E-03
1.47189351E-06,-4.93E-03
1.47189663E-06,-4.51E-03
1.47189976E-06,-4.08E-03
1.47190288E-06,-3.66E-03
1.47190601E-06,-3.24E-03
1.47190913E-06,-2.50E-03
1.47191226E-06,-2.29E-03
1.47191538E-06,-2.08E-03
1.47191851E-06,-1.87E-03
1.47192163E-06,-1.56E-03
1.47192476E-06,-1.56E-03
1.47192788E-06,-1.56E-03
1.47193101E-06,-1.45E-03
1.47193413E-06,-1.66E-03
1.47193726E-06,-1.87E-03
1.47194038E-06,-1.98E-03
1.47194351E-06,-2.29E-03
1.47194663E-06,-2.82E-03
1.47194976E-06,-3.03E-03
1.47195288E-06,-3.35E-03
1.47195601E-06,-4.08E-03
1.47195913E-06,-4.40E-03
1.47196226E-06,-5.03E-03
1.47196538E-06,-5.45E-03
1.47196851E-06,-5.88E-03
1.47197163E-06,-6.40E-03
1.47197476E-06,-6.82E-03
1.47197788E-06,-7.25E-03
1.47198101E-06,-7.46E-03
1.47198413E-06,-7.77E-03
1.47198726E-06,-7.98E-03
1.47199038E-06,-8.09E-03
1.47199351E-06,-7.98E-03
1.47199663E-06,-8.09E-03
1.47199976E-06,-8.19E-03
1.47200288E-06,-7.88E-03
1.47200601E-06,-7.67E-03
1.47200913E-06,-7.46E-03
1.47201226E-06,-6.93E-03
1.47201538E-06,-6.61E-03
1.47201851E-06,-6.40E-03
1.47202163E-06,-5.88E-03
1.47202476E-06,-5.24E-03
1.47202788E-06,-4.93E-03
1.47203101E-06,-4.19E-03
1.47203413E-06,-3.87E-03
1.47203726E-06,-3.24E-03
1.47204038E-06,-2.71E-03
1.47204351E-06,-2.08E-03
1.47204663E-06,-1.77E-03
1.47204976E-06,-1.24E-03
1.47205288E-06,-7.1E-04
1.47205601E-06,-4.0E-04
1.47205913E-06,-8E-05
1.47206226E-06,2.4E-04
1.47206538E-06,5.5E-04
1.47206851E-06,7.6E-04
1.47207163E-06,8.7E-04
1.47207476E-06,1.18E-03
1.47207788E-06,1.50E-03
1.47208101E-06,1.50E-03
1.47208413E-06,1.50E-03
1.47208726E-06,1.71E-03
1.47209038E-06,1.82E-03
1.47209351E-06,2.03E-03
1.47209663E-06,1.92E-03
1.47209976E-06,2.03E-03
1.47210288E-06,2.13E-03
1.47210601E-06,2.24E-03
1.47210913E-06,2.24E-03
1.47211226E-06,2.34E-03
1.47211538E-06,2.34E-03
1.47211851E-06,2.45E-03
1.47212163E-06,2.45E-03
1.47212476E-06,2.55E-03
1.47212788E-06,2.55E-03
1.47213101E-06,2.66E-03
1.47213413E-06,2.45E-03
1.47213726E-06,2.45E-03
1.47214038E-06,2.45E-03
1.47214351E-06,2.34E-03
1.47214663E-06,2.13E-03
1.47214976E-06,2.03E-03
1.47215288E-06,1.92E-03
1.47215601E-06,1.61E-03
1.47215913E-06,1.29E-03
1.47216226E-06,1.08E-03
1.47216538E-06,7.6E-04
1.47216851E-06,5.5E-04
1.47217163E-06,-8E-05
1.47217476E-06,-4.0E-04
1.47217788E-06,-9.2E-04
1.47218101E-06,-1.03E-03
1.47218413E-06,-1.56E-03
1.47218726E-06,-1.77E-03
1.47219038E-06,-2.19E-03
1.47219351E-06,-2.50E-03
1.47219663E-06,-2.71E-03
1.47219976E-06,-3.03E-03
1.47220288E-06,-3.24E-03
1.47220601E-06,-3.45E-03
1.47220913E-06,-3.24E-03
1.47221226E-06,-3.35E-03
1.47221538E-06,-3.45E-03
1.47221851E-06,-3.24E-03
1.47222163E-06,-3.03E-03
1.47222476E-06,-2.93E-03
1.47222788E-06,-2.50E-03
1.47223101E-06,-2.40E-03
1.47223413E-06,-2.08E-03
1.47223726E-06,-1.66E-03
1.47224038E-06,-1.24E-03
1.47224351E-06,-9.2E-04
1.47224663E-06,-4.0E-04
1.47224976E-06,3E-05
1.47225288E-06,3.4E-04
1.47225601E-06,5.5E-04
1.47225913E-06,8.7E-04
1.47226226E-06,1.18E-03
1.47226538E-06,1.61E-03
1.47226851E-06,1.50E-03
1.47227163E-06,1.50E-03
1.47227476E-06,1.50E-03
1.47227788E-06,1.40E-03
1.47228101E-06,1.18E-03
1.47228413E-06,1.08E-03
1.47228726E-06,6.6E-04
1.47229038E-06,2.4E-04
1.47229351E-06,-4.0E-04
1.47229663E-06,-8.2E-04
1.47229976E-06,-1.56E-03
1.47230288E-06,-2.29E-03
1.47230601E-06,-3.14E-03
1.47230913E-06,-3.98E-03
1.47231226E-06,-4.82E-03
1.47231538E-06,-5.77E-03
1.47231851E-06,-6.72E-03
1.47232163E-06,-7.56E-03
1.47232476E-06,-8.72E-03
1.47232788E-06,-9.56E-03
1.47233101E-06,-1.062E-02
1.47233413E-06,-1.167E-02
1.47233726E-06,-1.262E-02
1.47234038E-06,-1.325E-02
1.47234351E-06,-1.431E-02
1.47234663E-06,-1.504E-02
1.47234976E-06,-1.578E-02
1.47235288E-06,-1.673E-02
1.47235601E-06,-1.736E-02
1.47235913E-06,-1.821E-02
1.47236226E-06,-1.852E-02
1.47236538E-06,-1.915E-02
1.47236851E-06,-1.958E-02
1.47237163E-06,-1.979E-02
1.47237476E-06,-2.021E-02
1.47237788E-06,-2.031E-02
1.47238101E-06,-2.063E-02
1.47238413E-06,-2.052E-02
1.47238726E-06,-2.063E-02
1.47239038E-06,-2.052E-02
1.47239351E-06,-2.042E-02
1.47239663E-06,-2.031E-02
1.47239976E-06,-2.000E-02
1.47240288E-06,-1.958E-02
1.47240601E-06,-1.926E-02
1.47240913E-06,-1.884E-02
1.47241226E-06,-1.842E-02
1.47241538E-06,-1.778E-02
1.47241851E-06,-1.726E-02
1.47242163E-06,-1.652E-02
1.47242476E-06,-1.599E-02
1.47242788E-06,-1.536E-02
1.47243101E-06,-1.452E-02
1.47243413E-06,-1.410E-02
1.47243726E-06,-1.336E-02
1.47244038E-06,-1.262E-02
1.47244351E-06,-1.188E-02
1.47244663E-06,-1.125E-02
1.47244976E-06,-1.062E-02
1.47245288E-06,-9.99E-03
1.47245601E-06,-9.46E-03
1.47245913E-06,-8.93E-03
1.47246226E-06,-8.51E-03
1.47246538E-06,-8.09E-03
1.47246851E-06,-7.88E-03
1.47247163E-06,-7.46E-03
1.47247476E-06,-7.25E-03
1.47247788E-06,-7.14E-03
1.47248101E-06,-6.82E-03
1.47248413E-06,-7.04E-03
1.47248726E-06,-7.14E-03
1.47249038E-06,-7.35E-03
1.47249351E-06,-7.67E-03
1.47249663E-06,-7.77E-03
1.47249976E-06,-8.30E-03
1.47250288E-06,-8.62E-03
1.47250601E-06,-8.93E-03
1.47250913E-06,-9.46E-03
1.47251226E-06,-9.88E-03
1.47251538E-06,-1.051E-02
1.47251851E-06,-1.104E-02
1.47252163E-06,-1.157E-02
1.47252476E-06,-1.220E-02
1.47252788E-06,-1.283E-02
1.47253101E-06,-1.315E-02
1.47253413E-06,-1.378E-02
1.47253726E-06,-1.420E-02
1.47254038E-06,-1.483E-02
1.47254351E-06,-1.494E-02
1.47254663E-06,-1.568E-02
1.47254976E-06,-1.578E-02
1.47255288E-06,-1.610E-02
1.47255601E-06,-1.652E-02
1.47255913E-06,-1.663E-02
1.47256226E-06,-1.684E-02
1.47256538E-06,-1.705E-02
1.47256851E-06,-1.715E-02
1.47257163E-06,-1.705E-02
1.47257476E-06,-1.715E-02
1.47257788E-06,-1.705E-02
1.47258101E-06,-1.694E-02
1.47258413E-06,-1.684E-02
1.47258726E-06,-1.652E-02
1.47259038E-06,-1.641E-02
1.47259351E-06,-1.631E-02
1.47259663E-06,-1.599E-02
1.47259976E-06,-1.578E-02
1.47260288E-06,-1.515E-02
1.47260601E-06,-1.494E-02
1.47260913E-06,-1.431E-02
1.47261226E-06,-1.378E-02
1.47261538E-06,-1.346E-02
1.47261851E-06,-1.304E-02
1.47262163E-06,-1.241E-02
1.47262476E-06,-1.188E-02
1.47262788E-06,-1.125E-02
1.47263101E-06,-1.072E-02
1.47263413E-06,-9.99E-03
1.47263726E-06,-9.46E-03
1.47264038E-06,-8.83E-03
1.47264351E-06,-7.98E-03
1.47264663E-06,-7.46E-03
1.47264976E-06,-6.82E-03
1.47265288E-06,-6.09E-03
1.47265601E-06,-5.56E-03
1.47265913E-06,-4.93E-03
1.47266226E-06,-4.30E-03
1.47266538E-06,-3.66E-03
1.47266851E-06,-3.03E-03
1.47267163E-06,-2.40E-03
1.47267476E-06,-1.98E-03
1.47267788E-06,-1.56E-03
1.47268101E-06,-1.13E-03
1.47268413E-06,-9.2E-04
1.47268726E-06,-5.0E-04
1.47269038E-06,-2.9E-04
1.47269351E-06,3E-05
1.47269663E-06,1.3E-04
1.47269976E-06,1.3E-04
1.47270288E-06,1.3E-04
1.47270601E-06,1.3E-04
1.47270913E-06,1.3E-04
1.47271226E-06,-2.9E-04
1.47271538E-06,-4.0E-04
1.47271851E-06,-5.0E-04
1.47272163E-06,-9.2E-04
1.47272476E-06,-1.24E-03
1.47272788E-06,-1.45E-03
1.47273101E-06,-1.77E-03
1.47273413E-06,-2.19E-03
1.47273726E-06,-2.40E-03
1.47274038E-06,-2.50E-03
1.47274351E-06,-2.93E-03
1.47274663E-06,-3.14E-03
1.47274976E-06,-3.24E-03
1.47275288E-06,-3.35E-03
1.47275601E-06,-3.56E-03
1.47275913E-06,-3.56E-03
1.47276226E-06,-3.56E-03
1.47276538E-06,-3.45E-03
1.47276851E-06,-3.35E-03
1.47277163E-06,-3.14E-03
1.47277476E-06,-3.03E-03
1.47277788E-06,-2.71E-03
1.47278101E-06,-2.19E-03
1.47278413E-06,-1.98E-03
1.47278726E-06,-1.45E-03
1.47279038E-06,-9.2E-04
1.47279351E-06,-5.0E-04
1.47279663E-06,-8E-05
1.47279976E-06,6.6E-04
1.47280288E-06,9.7E-04
1.47280601E-06,1.50E-03
1.47280913E-06,1.82E-03
1.47281226E-06,2.24E-03
1.47281538E-06,2.66E-03
1.47281851E-06,3.19E-03
1.47282163E-06,3.19E-03
1.47282476E-06,3.61E-03
1.47282788E-06,3.82E-03
1.47283101E-06,3.71E-03
1.47283413E-06,3.71E-03
1.47283726E-06,3.50E-03
1.47284038E-06,3.40E-03
1.47284351E-06,3.19E-03
1.47284663E-06,2.77E-03
1.47284976E-06,2.34E-03
1.47285288E-06,1.82E-03
1.47285601E-06,1.40E-03
1.47285913E-06,7.6E-04
1.47286226E-06,1.3E-04
1.47286538E-06,-7.1E-04
1.47286851E-06,-1.56E-03
1.47287163E-06,-2.29E-03
1.47287476E-06,-2.93E-03
1.47287788E-06,-3.98E-03
1.47288101E-06,-4.72E-03
1.47288413E-06,-5.45E-03
1.47288726E-06,-6.19E-03
1.47289038E-06,-6.82E-03
1.47289351E-06,-7.35E-03
1.47289663E-06,-7.98E-03
1.47289976E-06,-8.41E-03
1.47290288E-06,-8.93E-03
1.47290601E-06,-9.14E-03
1.47290913E-06,-9.35E-03
1.47291226E-06,-9.56E-03
1.47291538E-06,-9.46E-03
1.47291851E-06,-9.35E-03
1.47292163E-06,-9.04E-03
1.47292476E-06,-8.72E-03
1.47292788E-06,-8.30E-03
1.47293101E-06,-7.67E-03
1.47293413E-06,-7.14E-03
1.47293726E-06,-6.72E-03
1.47294038E-06,-5.77E-03
1.47294351E-06,-5.03E-03
1.47294663E-06,-4.30E-03
1.47294976E-06,-3.45E-03
1.47295288E-06,-2.40E-03
1.47295601E-06,-1.56E-03
1.47295913E-06,-8.2E-04
1.47296226E-06,2.4E-04
1.47296538E-06,1.08E-03
1.47296851E-06,1.71E-03
1.47297163E-06,2.55E-03
1.47297476E-06,3.19E-03
1.47297788E-06,3.71E-03
1.47298101E-06,4.24E-03
1.47298413E-06,4.66E-03
1.47298726E-06,5.08E-03
1.47299038E-06,5.19E-03
1.47299351E-06,5.29E-03
1.47299663E-06,5.19E-03
1.47299976E-06,5.19E-03
1.47300288E-06,4.98E-03
1.47300601E-06,4.77E-03
1.47300913E-06,4.14E-03
1.47301226E-06,3.71E-03
1.47301538E-06,3.08E-03
1.47301851E-06,2.34E-03
1.47302163E-06,1.82E-03
1.47302476E-06,7.6E-04
1.47302788E-06,-8E-05
1.47303101E-06,-9.2E-04
1.47303413E-06,-1.87E-03
1.47303726E-06,-2.93E-03
1.47304038E-06,-3.87E-03
1.47304351E-06,-4.72E-03
1.47304663E-06,-5.67E-03
1.47304976E-06,-6.72E-03
1.47305288E-06,-7.46E-03
1.47305601E-06,-8.30E-03
1.47305913E-06,-9.04E-03
1.47306226E-06,-9.67E-03
1.47306538E-06,-1.030E-02
1.47306851E-06,-1.115E-02
1.47307163E-06,-1.125E-02
1.47307476E-06,-1.167E-02
1.47307788E-06,-1.199E-02
1.47308101E-06,-1.230E-02
1.47308413E-06,-1.220E-02
1.47308726E-06,-1.220E-02
1.47309038E-06,-1.209E-02
1.47309351E-06,-1.199E-02
1.47309663E-06,-1.157E-02
1.47309976E-06,-1.115E-02
1.47310288E-06,-1.072E-02
1.47310601E-06,-1.041E-02
1.47310913E-06,-9.78E-03
1.47311226E-06,-9.25E-03
1.47311538E-06,-8.51E-03
1.47311851E-06,-7.88E-03
1.47312163E-06,-7.35E-03
1.47312476E-06,-6.72E-03
1.47312788E-06,-5.98E-03
1.47313101E-06,-5.56E-03
1.47313413E-06,-5.14E-03
1.47313726E-06,-4.61E-03
1.47314038E-06,-4.30E-03
1.47314351E-06,-4.19E-03
1.47314663E-06,-3.98E-03
1.47314976E-06,-3.87E-03
1.47315288E-06,-3.98E-03
1.47315601E-06,-3.98E-03
1.47315913E-06,-4.08E-03
1.47316226E-06,-4.61E-03
1.47316538E-06,-5.14E-03
1.47316851E-06,-5.67E-03
1.47317163E-06,-6.30E-03
1.47317476E-06,-6.93E-03
1.47317788E-06,-7.98E-03
1.47318101E-06,-8.83E-03
1.47318413E-06,-9.88E-03
1.47318726E-06,-1.093E-02
1.47319038E-06,-1.188E-02
1.47319351E-06,-1.294E-02
1.47319663E-06,-1.420E-02
1.47319976E-06,-1.536E-02
1.47320288E-06,-1.641E-02
1.47320601E-06,-1.726E-02
1.47320913E-06,-1.821E-02
1.47321226E-06,-1.915E-02
1.47321538E-06,-1.989E-02
1.47321851E-06,-2.042E-02
1.47322163E-06,-2.095E-02
1.47322476E-06,-2.147E-02
1.47322788E-06,-2.158E-02
1.47323101E-06,-2.189E-02
1.47323413E-06,-2.179E-02
1.47323726E-06,-2.179E-02
1.47324038E-06,-2.168E-02
1.47324351E-06,-2.116E-02
1.47324663E-06,-2.063E-02
1.47324976E-06,-2.010E-02
1.47325288E-06,-1.947E-02
1.47325601E-06,-1.842E-02
1.47325913E-06,-1.778E-02
1.47326226E-06,-1.684E-02
1.47326538E-06,-1.610E-02
1.47326851E-06,-1.494E-02
1.47327163E-06,-1.399E-02
1.47327476E-06,-1.294E-02
1.47327788E-06,-1.199E-02
1.47328101E-06,-1.115E-02
1.47328413E-06,-1.030E-02
1.47328726E-06,-9.25E-03
1.47329038E-06,-8.83E-03
1.47329351E-06,-7.98E-03
1.47329663E-06,-7.46E-03
1.47329976E-06,-6.93E-03
1.47330288E-06,-6.61E-03
1.47330601E-06,-6.40E-03
1.47330913E-06,-6.19E-03
1.47331226E-06,-6.30E-03
1.47331538E-06,-6.19E-03
1.47331851E-06,-6.40E-03
1.47332163E-06,-6.72E-03
1.47332476E-06,-7.14E-03
1.47332788E-06,-7.35E-03
1.47333101E-06,-7.98E-03
1.47333413E-06,-8.41E-03
1.47333726E-06,-9.04E-03
1.47334038E-06,-9.56E-03
1.47334351E-06,-1.030E-02
1.47334663E-06,-1.083E-02
1.47334976E-06,-1.167E-02
1.47335288E-06,-1.220E-02
1.47335601E-06,-1.294E-02
1.47335913E-06,-1.367E-02
1.47336226E-06,-1.399E-02
1.47336538E-06,-1.452E-02
1.47336851E-06,-1.515E-02
1.47337163E-06,-1.557E-02
1.47337476E-06,-1.599E-02
1.47337788E-06,-1.631E-02
1.47338101E-06,-1.663E-02
1.47338413E-06,-1.694E-02
1.47338726E-06,-1.726E-02
1.47339038E-06,-1.736E-02
1.47339351E-06,-1.757E-02
1.47339663E-06,-1.768E-02
1.47339976E-06,-1.757E-02
1.47340288E-06,-1.736E-02
1.47340601E-06,-1.736E-02
1.47340913E-06,-1.726E-02
1.47341226E-06,-1.705E-02
1.47341538E-06,-1.694E-02
1.47341851E-06,-1.663E-02
1.47342163E-06,-1.631E-02
1.47342476E-06,-1.599E-02
1.47342788E-06,-1.568E-02
1.47343101E-06,-1.526E-02
1.47343413E-06,-1.473E-02
1.47343726E-06,-1.420E-02
1.47344038E-06,-1.378E-02
1.47344351E-06,-1.315E-02
1.47344663E-06,-1.273E-02
1.47344976E-06,-1.199E-02
1.47345288E-06,-1.146E-02
1.47345601E-06,-1.062E-02
1.47345913E-06,-1.009E-02
1.47346226E-06,-9.25E-03
1.47346538E-06,-8.41E-03
1.47346851E-06,-7.56E-03
1.47347163E-06,-6.82E-03
1.47347476E-06,-5.98E-03
1.47347788E-06,-5.24E-03
1.47348101E-06,-4.40E-03
1.47348413E-06,-3.56E-03
1.47348726E-06,-2.61E-03
1.47349038E-06,-1.98E-03
1.47349351E-06,-1.24E-03
1.47349663E-06,-7.1E-04
1.47349976E-06,3E-05
1.47350288E-06,4.5E-04
1.47350601E-06,7.6E-04
1.47350913E-06,1.18E-03
1.47351226E-06,1.82E-03
1.47351538E-06,2.03E-03
1.47351851E-06,2.03E-03
1.47352163E-06,1.92E-03
1.47352476E-06,2.03E-03
1.47352788E-06,1.92E-03
1.47353101E-06,1.71E-03
1.47353413E-06,1.40E-03
1.47353726E-06,1.29E-03
1.47354038E-06,7.6E-04
1.47354351E-06,4.5E-04
1.47354663E-06,-8E-05
1.47354976E-06,-4.0E-04
1.47355288E-06,-8.2E-04
1.47355601E-06,-1.45E-03
1.47355913E-06,-1.77E-03
1.47356226E-06,-2.19E-03
1.47356538E-06,-2.40E-03
1.47356851E-06,-2.82E-03
1.47357163E-06,-2.82E-03
1.47357476E-06,-2.93E-03
1.47357788E-06,-2.82E-03
1.47358101E-06,-2.82E-03
1.47358413E-06,-2.50E-03
1.47358726E-06,-2.08E-03
1.47359038E-06,-1.77E-03
1.47359351E-06,-1.13E-03
1.47359663E-06,-6.1E-04
1.47359976E-06,2.4E-04
1.47360288E-06,1.08E-03
1.47360601E-06,2.13E-03
1.47360913E-06,2.87E-03
1.47361226E-06,4.24E-03
1.47361538E-06,5.19E-03
1.47361851E-06,6.45E-03
1.47362163E-06,7.40E-03
1.47362476E-06,8.56E-03
1.47362788E-06,9.51E-03
1.47363101E-06,1.077E-02
1.47363413E-06,1.172E-02
1.47363726E-06,1.299E-02
1.47364038E-06,1.373E-02
1.47364351E-06,1.457E-02
1.47364663E-06,1.510E-02
1.47364976E-06,1.552E-02
1.47365288E-06,1.594E-02
1.47365601E-06,1.626E-02
1.47365913E-06,1.636E-02
1.47366226E-06,1.636E-02
1.47366538E-06,1.615E-02
1.47366851E-06,1.594E-02
1.47367163E-06,1.562E-02
1.47367476E-06,1.510E-02
1.47367788E-06,1.436E-02
1.47368101E-06,1.373E-02
1.47368413E-06,1.288E-02
1.47368726E-06,1.204E-02
1.47369038E-06,1.120E-02
1.47369351E-06,1.025E-02
1.47369663E-06,9.40E-03
1.47369976E-06,8.35E-03
1.47370288E-06,7.51E-03
1.47370601E-06,6.45E-03
1.47370913E-06,5.40E-03
1.47371226E-06,4.66E-03
1.47371538E-06,3.71E-03
1.47371851E-06,3.08E-03
1.47372163E-06,2.34E-03
1.47372476E-06,1.82E-03
1.47372788E-06,1.40E-03
1.47373101E-06,1.08E-03
1.47373413E-06,5.5E-04
1.47373726E-06,2.4E-04
1.47374038E-06,1.3E-04
1.47374351E-06,-8E-05
1.47374663E-06,-1.9E-04
1.47374976E-06,-1.9E-04
1.47375288E-06,-1.9E-04
1.47375601E-06,-1.9E-04
1.47375913E-06,-1.9E-04
1.47376226E-06,-1.9E-04
1.47376538E-06,1.3E-04
1.47376851E-06,1.3E-04
1.47377163E-06,3E-05
1.47377476E-06,2.4E-04
1.47377788E-06,3E-05
1.47378101E-06,3E-05
1.47378413E-06,-8E-05
1.47378726E-06,-4.0E-04
1.47379038E-06,-4.0E-04
1.47379351E-06,-9.2E-04
1.47379663E-06,-1.13E-03
1.47379976E-06,-1.56E-03
1.47380288E-06,-2.08E-03
1.47380601E-06,-2.61E-03
1.47380913E-06,-3.14E-03
1.47381226E-06,-3.66E-03
1.47381538E-06,-4.30E-03
1.47381851E-06,-4.93E-03
1.47382163E-06,-5.77E-03
1.47382476E-06,-6.51E-03
1.47382788E-06,-7.04E-03
1.47383101E-06,-7.67E-03
1.47383413E-06,-8.30E-03
1.47383726E-06,-8.72E-03
1.47384038E-06,-9.25E-03
1.47384351E-06,-9.78E-03
1.47384663E-06,-1.009E-02
1.47384976E-06,-1.051E-02
1.47385288E-06,-1.051E-02
1.47385601E-06,-1.062E-02
1.47385913E-06,-1.072E-02
1.47386226E-06,-1.072E-02
1.47386538E-06,-1.051E-02
1.47386851E-06,-1.030E-02
1.47387163E-06,-1.009E-02
1.47387476E-06,-9.67E-03
1.47387788E-06,-9.25E-03


==> data/homemade_gateform_plus_a_huge_pulse.csv <==
1.47994232E-06,-9.46E-03
1.47994545E-06,-9.14E-03
1.47994857E-06,-8.72E-03
1.47995170E-06,-8.41E-03
1.47995482E-06,-7.77E-03
1.47995795E-06,-7.14E-03
1.47996107E-06,-6.51E-03
1.47996420E-06,-5.88E-03
1.47996732E-06,-5.03E-03
1.47997045E-06,-4.51E-03
1.47997357E-06,-3.66E-03
1.47997670E-06,-2.50E-03
1.47997982E-06,-1.87E-03
1.47998295E-06,-1.13E-03
1.47998607E-06,-1.9E-04
1.47998920E-06,5.5E-04
1.47999232E-06,1.08E-03
1.47999545E-06,1.92E-03
1.47999857E-06,2.24E-03
1.48000170E-06,2.87E-03
1.48000482E-06,3.29E-03
1.48000795E-06,3.71E-03
1.48001107E-06,4.14E-03
1.48001420E-06,4.24E-03
1.48001732E-06,4.35E-03
1.48002045E-06,4.35E-03
1.48002357E-06,4.45E-03
1.48002670E-06,4.35E-03
1.48002982E-06,4.03E-03
1.48003295E-06,4.03E-03
1.48003607E-06,3.50E-03
1.48003920E-06,3.29E-03
1.48004232E-06,2.87E-03
1.48004545E-06,2.34E-03
1.48004857E-06,1.71E-03
1.48005170E-06,1.50E-03
1.48005482E-06,9.7E-04
1.48005795E-06,3.4E-04
1.48006107E-06,-1.9E-04
1.48006420E-06,-7.1E-04
1.48006732E-06,-1.34E-03
1.48007045E-06,-1.77E-03
1.48007357E-06,-2.40E-03
1.48007670E-06,-3.14E-03
1.48007982E-06,-3.56E-03
1.48008295E-06,-4.08E-03
1.48008607E-06,-4.61E-03
1.48008920E-06,-5.24E-03
1.48009232E-06,-5.45E-03
1.48009545E-06,-6.09E-03
1.48009857E-06,-6.51E-03
1.48010170E-06,-6.93E-03
1.48010482E-06,-7.14E-03
1.48010795E-06,-7.56E-03
1.48011107E-06,-7.88E-03
1.48011420E-06,-8.19E-03
1.48011732E-06,-8.41E-03
1.48012045E-06,-8.72E-03
1.48012357E-06,-8.93E-03
1.48012670E-06,-9.35E-03
1.48012982E-06,-9.56E-03
1.48013295E-06,-9.67E-03
1.48013607E-06,-9.88E-03
1.48013920E-06,-9.99E-03
1.48014232E-06,-1.009E-02
1.48014545E-06,-1.041E-02
1.48014857E-06,-1.051E-02
1.48015170E-06,-1.072E-02
1.48015482E-06,-1.062E-02
1.48015795E-06,-1.072E-02
1.48016107E-06,-1.083E-02
1.48016420E-06,-1.083E-02
1.48016732E-06,-1.083E-02
1.48017045E-06,-1.093E-02
1.48017357E-06,-1.093E-02
1.48017670E-06,-1.093E-02
1.48017982E-06,-1.104E-02
1.48018295E-06,-1.104E-02
1.48018607E-06,-1.104E-02
1.48018920E-06,-1.104E-02
1.48019232E-06,-1.093E-02
1.48019545E-06,-1.104E-02
1.48019857E-06,-1.125E-02
1.48020170E-06,-1.115E-02
1.48020482E-06,-1.115E-02
1.48020795E-06,-1.136E-02
1.48021107E-06,-1.125E-02
1.48021420E-06,-1.136E-02
1.48021732E-06,-1.136E-02
1.48022045E-06,-1.136E-02
1.48022357E-06,-1.146E-02
1.48022670E-06,-1.178E-02
1.48022982E-06,-1.167E-02
1.48023295E-06,-1.178E-02
1.48023607E-06,-1.178E-02
1.48023920E-06,-1.199E-02
1.48024232E-06,-1.178E-02
1.48024545E-06,-1.178E-02
1.48024857E-06,-1.178E-02
1.48025170E-06,-1.167E-02
1.48025482E-06,-1.146E-02
1.48025795E-06,-1.146E-02
1.48026107E-06,-1.115E-02
1.48026420E-06,-1.093E-02
1.48026732E-06,-1.051E-02
1.48027045E-06,-1.041E-02
1.48027357E-06,-1.009E-02
1.48027670E-06,-9.56E-03
1.48027982E-06,-9.25E-03
1.48028295E-06,-8.72E-03
1.48028607E-06,-8.19E-03
1.48028920E-06,-7.88E-03
1.48029232E-06,-7.25E-03
1.48029545E-06,-6.72E-03
1.48029857E-06,-6.09E-03
1.48030170E-06,-5.67E-03
1.48030482E-06,-5.14E-03
1.48030795E-06,-4.93E-03
1.48031107E-06,-4.40E-03
1.48031420E-06,-4.08E-03
1.48031732E-06,-3.77E-03
1.48032045E-06,-3.45E-03
1.48032357E-06,-3.24E-03
1.48032670E-06,-3.14E-03
1.48032982E-06,-2.93E-03
1.48033295E-06,-3.14E-03
1.48033607E-06,-3.14E-03
1.48033920E-06,-3.14E-03
1.48034232E-06,-3.56E-03
1.48034545E-06,-3.77E-03
1.48034857E-06,-4.19E-03
1.48035170E-06,-4.72E-03
1.48035482E-06,-5.45E-03
1.48035795E-06,-5.77E-03
1.48036107E-06,-6.51E-03
1.48036420E-06,-7.35E-03
1.48036732E-06,-8.19E-03
1.48037045E-06,-8.83E-03
1.48037357E-06,-9.46E-03
1.48037670E-06,-1.030E-02
1.48037982E-06,-1.115E-02
1.48038295E-06,-1.167E-02
1.48038607E-06,-1.241E-02
1.48038920E-06,-1.294E-02
1.48039232E-06,-1.367E-02
1.48039545E-06,-1.420E-02
1.48039857E-06,-1.462E-02
1.48040170E-06,-1.526E-02
1.48040482E-06,-1.547E-02
1.48040795E-06,-1.578E-02
1.48041107E-06,-1.589E-02
1.48041420E-06,-1.620E-02
1.48041732E-06,-1.631E-02
1.48042045E-06,-1.631E-02
1.48042357E-06,-1.610E-02
1.48042670E-06,-1.610E-02
1.48042982E-06,-1.589E-02
1.48043295E-06,-1.557E-02
1.48043607E-06,-1.515E-02
1.48043920E-06,-1.462E-02
1.48044232E-06,-1.431E-02
1.48044545E-06,-1.378E-02
1.48044857E-06,-1.325E-02
1.48045170E-06,-1.273E-02
1.48045482E-06,-1.220E-02
1.48045795E-06,-1.146E-02
1.48046107E-06,-1.083E-02
1.48046420E-06,-1.020E-02
1.48046732E-06,-9.67E-03
1.48047045E-06,-8.93E-03
1.48047357E-06,-8.41E-03
1.48047670E-06,-7.88E-03
1.48047982E-06,-7.46E-03
1.48048295E-06,-6.82E-03
1.48048607E-06,-6.30E-03
1.48048920E-06,-5.88E-03
1.48049232E-06,-5.35E-03
1.48049545E-06,-5.14E-03
1.48049857E-06,-4.61E-03
1.48050170E-06,-4.40E-03
1.48050482E-06,-4.30E-03
1.48050795E-06,-4.08E-03
1.48051107E-06,-3.56E-03
1.48051420E-06,-3.35E-03
1.48051732E-06,-3.35E-03
1.48052045E-06,-3.24E-03
1.48052357E-06,-3.14E-03
1.48052670E-06,-3.03E-03
1.48052982E-06,-2.93E-03
1.48053295E-06,-2.93E-03
1.48053607E-06,-3.03E-03
1.48053920E-06,-2.93E-03
1.48054232E-06,-3.03E-03
1.48054545E-06,-3.03E-03
1.48054857E-06,-3.03E-03
1.48055170E-06,-2.93E-03
1.48055482E-06,-3.24E-03
1.48055795E-06,-3.14E-03
1.48056107E-06,-3.24E-03
1.48056420E-06,-3.24E-03
1.48056732E-06,-3.14E-03
1.48057045E-06,-3.35E-03
1.48057357E-06,-3.35E-03
1.48057670E-06,-3.14E-03
1.48057982E-06,-3.14E-03
1.48058295E-06,-3.35E-03
1.48058607E-06,-3.03E-03
1.48058920E-06,-3.03E-03
1.48059232E-06,-3.03E-03
1.48059545E-06,-2.93E-03
1.48059857E-06,-2.82E-03
1.48060170E-06,-2.93E-03
1.48060482E-06,-2.71E-03
1.48060795E-06,-2.61E-03
1.48061107E-06,-2.29E-03
1.48061420E-06,-2.29E-03
1.48061732E-06,-2.19E-03
1.48062045E-06,-2.08E-03
1.48062357E-06,-1.98E-03
1.48062670E-06,-1.77E-03
1.48062982E-06,-1.87E-03
1.48063295E-06,-1.56E-03
1.48063607E-06,-1.45E-03
1.48063920E-06,-1.24E-03
1.48064232E-06,-1.13E-03
1.48064545E-06,-1.03E-03
1.48064857E-06,-1.03E-03
1.48065170E-06,-8.2E-04
1.48065482E-06,-7.1E-04
1.48065795E-06,-6.1E-04
1.48066107E-06,-5.0E-04
1.48066420E-06,-1.9E-04
1.48066732E-06,-8E-05
1.48067045E-06,-8E-05
1.48067357E-06,1.3E-04
1.48067670E-06,2.4E-04
1.48067982E-06,4.5E-04
1.48068295E-06,4.5E-04
1.48068607E-06,6.6E-04
1.48068920E-06,9.7E-04
1.48069232E-06,1.18E-03
1.48069545E-06,1.29E-03
1.48069857E-06,1.50E-03
1.48070170E-06,1.71E-03
1.48070482E-06,1.61E-03
1.48070795E-06,2.03E-03
1.48071107E-06,2.13E-03
1.48071420E-06,2.24E-03
1.48071732E-06,2.34E-03
1.48072045E-06,2.55E-03
1.48072357E-06,2.66E-03
1.48072670E-06,2.77E-03
1.48072982E-06,2.66E-03
1.48073295E-06,2.77E-03
1.48073607E-06,2.77E-03
1.48073920E-06,2.87E-03
1.48074232E-06,2.98E-03
1.48074545E-06,2.98E-03
1.48074857E-06,2.77E-03
1.48075170E-06,2.87E-03
1.48075482E-06,2.77E-03
1.48075795E-06,2.66E-03
1.48076107E-06,2.45E-03
1.48076420E-06,2.45E-03
1.48076732E-06,2.24E-03
1.48077045E-06,2.13E-03
1.48077357E-06,2.13E-03
1.48077670E-06,1.92E-03
1.48077982E-06,1.71E-03
1.48078295E-06,1.61E-03
1.48078607E-06,1.61E-03
1.48078920E-06,1.50E-03
1.48079232E-06,1.71E-03
1.48079545E-06,1.71E-03
1.48079857E-06,1.71E-03
1.48080170E-06,1.82E-03
1.48080482E-06,2.03E-03
1.48080795E-06,2.34E-03
1.48081107E-06,2.24E-03
1.48081420E-06,2.55E-03
1.48081732E-06,2.98E-03
1.48082045E-06,3.19E-03
1.48082357E-06,3.61E-03
1.48082670E-06,3.92E-03
1.48082982E-06,4.14E-03
1.48083295E-06,4.56E-03
1.48083607E-06,4.98E-03
1.48083920E-06,5.08E-03
1.48084232E-06,5.29E-03
1.48084545E-06,5.51E-03
1.48084857E-06,5.93E-03
1.48085170E-06,6.03E-03
1.48085482E-06,6.24E-03
1.48085795E-06,6.24E-03
1.48086107E-06,6.24E-03
1.48086420E-06,6.35E-03
1.48086732E-06,6.35E-03
1.48087045E-06,6.24E-03
1.48087357E-06,6.03E-03
1.48087670E-06,5.93E-03
1.48087982E-06,5.61E-03
1.48088295E-06,5.19E-03
1.48088607E-06,4.77E-03
1.48088920E-06,4.45E-03
1.48089232E-06,4.03E-03
1.48089545E-06,3.50E-03
1.48089857E-06,3.19E-03
1.48090170E-06,2.66E-03
1.48090482E-06,2.24E-03
1.48090795E-06,1.92E-03
1.48091107E-06,1.40E-03
1.48091420E-06,9.7E-04
1.48091732E-06,5.5E-04
1.48092045E-06,4.5E-04
1.48092357E-06,2.4E-04
1.48092670E-06,3E-05
1.48092982E-06,-1.9E-04
1.48093295E-06,-2.9E-04
1.48093607E-06,-2.9E-04
1.48093920E-06,-1.9E-04
1.48094232E-06,-8E-05
1.48094545E-06,1.3E-04
1.48094857E-06,2.4E-04
1.48095170E-06,4.5E-04
1.48095482E-06,8.7E-04
1.48095795E-06,1.08E-03
1.48096107E-06,1.40E-03
1.48096420E-06,1.61E-03
1.48096732E-06,2.03E-03
1.48097045E-06,2.45E-03
1.48097357E-06,2.66E-03
1.48097670E-06,3.08E-03
1.48097982E-06,3.29E-03
1.48098295E-06,3.40E-03
1.48098607E-06,3.71E-03
1.48098920E-06,3.82E-03
1.48099232E-06,3.92E-03
1.48099545E-06,4.03E-03
1.48099857E-06,4.03E-03
1.48100170E-06,3.92E-03
1.48100482E-06,3.61E-03
1.48100795E-06,3.40E-03
1.48101107E-06,3.19E-03
1.48101420E-06,2.87E-03
1.48101732E-06,2.55E-03
1.48102045E-06,2.03E-03
1.48102357E-06,1.50E-03
1.48102670E-06,9.7E-04
1.48102982E-06,2.4E-04
1.48103295E-06,-4.0E-04
1.48103607E-06,-1.24E-03
1.48103920E-06,-1.98E-03
1.48104232E-06,-2.71E-03
1.48104545E-06,-3.45E-03
1.48104857E-06,-4.40E-03
1.48105170E-06,-5.35E-03
1.48105482E-06,-6.09E-03
1.48105795E-06,-7.04E-03
1.48106107E-06,-8.09E-03
1.48106420E-06,-9.04E-03
1.48106732E-06,-9.78E-03
1.48107045E-06,-1.072E-02
1.48107357E-06,-1.167E-02
1.48107670E-06,-1.273E-02
1.48107982E-06,-1.367E-02
1.48108295E-06,-1.462E-02
1.48108607E-06,-1.526E-02
1.48108920E-06,-1.620E-02
1.48109232E-06,-1.705E-02
1.48109545E-06,-1.778E-02
1.48109857E-06,-1.873E-02
1.48110170E-06,-1.937E-02
1.48110482E-06,-2.010E-02
1.48110795E-06,-2.074E-02
1.48111107E-06,-2.137E-02
1.48111420E-06,-2.189E-02
1.48111732E-06,-2.232E-02
1.48112045E-06,-2.263E-02
1.48112357E-06,-2.305E-02
1.48112670E-06,-2.316E-02
1.48112982E-06,-2.348E-02
1.48113295E-06,-2.348E-02
1.48113607E-06,-2.358E-02
1.48113920E-06,-2.337E-02
1.48114232E-06,-2.337E-02
1.48114545E-06,-2.295E-02
1.48114857E-06,-2.284E-02
1.48115170E-06,-2.253E-02
1.48115482E-06,-2.221E-02
1.48115795E-06,-2.168E-02
1.48116107E-06,-2.137E-02
1.48116420E-06,-2.095E-02
1.48116732E-06,-2.042E-02
1.48117045E-06,-1.979E-02
1.48117357E-06,-1.926E-02
1.48117670E-06,-1.894E-02
1.48117982E-06,-1.842E-02
1.48118295E-06,-1.800E-02
1.48118607E-06,-1.736E-02
1.48118920E-06,-1.715E-02
1.48119232E-06,-1.705E-02
1.48119545E-06,-1.652E-02
1.48119857E-06,-1.641E-02
1.48120170E-06,-1.620E-02
1.48120482E-06,-1.599E-02
1.48120795E-06,-1.599E-02
1.48121107E-06,-1.631E-02
1.48121420E-06,-1.631E-02
1.48121732E-06,-1.641E-02
1.48122045E-06,-1.684E-02
1.48122357E-06,-1.715E-02
1.48122670E-06,-1.757E-02
1.48122982E-06,-1.810E-02
1.48123295E-06,-1.831E-02
1.48123607E-06,-1.894E-02
1.48123920E-06,-1.958E-02
1.48124232E-06,-2.010E-02
1.48124545E-06,-2.074E-02
1.48124857E-06,-2.116E-02
1.48125170E-06,-2.179E-02
1.48125482E-06,-2.242E-02
1.48125795E-06,-2.284E-02
1.48126107E-06,-2.316E-02
1.48126420E-06,-2.348E-02
1.48126732E-06,-2.411E-02
1.48127045E-06,-2.432E-02
1.48127357E-06,-2.453E-02
1.48127670E-06,-2.474E-02
1.48127982E-06,-2.495E-02
1.48128295E-06,-2.485E-02
1.48128607E-06,-2.485E-02
1.48128920E-06,-2.463E-02
1.48129232E-06,-2.442E-02
1.48129545E-06,-2.432E-02
1.48129857E-06,-2.369E-02
1.48130170E-06,-2.348E-02
1.48130482E-06,-2.316E-02
1.48130795E-06,-2.263E-02
1.48131107E-06,-2.200E-02
1.48131420E-06,-2.158E-02
1.48131732E-06,-2.084E-02
1.48132045E-06,-2.021E-02
1.48132357E-06,-1.958E-02
1.48132670E-06,-1.873E-02
1.48132982E-06,-1.810E-02
1.48133295E-06,-1.736E-02
1.48133607E-06,-1.673E-02
1.48133920E-06,-1.589E-02
1.48134232E-06,-1.526E-02
1.48134545E-06,-1.473E-02
1.48134857E-06,-1.410E-02
1.48135170E-06,-1.357E-02
1.48135482E-06,-1.315E-02
1.48135795E-06,-1.273E-02
1.48136107E-06,-1.241E-02
1.48136420E-06,-1.199E-02
1.48136732E-06,-1.178E-02
1.48137045E-06,-1.178E-02
1.48137357E-06,-1.136E-02
1.48137670E-06,-1.157E-02
1.48137982E-06,-1.167E-02
1.48138295E-06,-1.167E-02
1.48138607E-06,-1.188E-02
1.48138920E-06,-1.209E-02
1.48139232E-06,-1.241E-02
1.48139545E-06,-1.262E-02
1.48139857E-06,-1.294E-02
1.48140170E-06,-1.315E-02
1.48140482E-06,-1.367E-02
1.48140795E-06,-1.410E-02
1.48141107E-06,-1.441E-02
1.48141420E-06,-1.473E-02
1.48141732E-06,-1.504E-02
1.48142045E-06,-1.515E-02
1.48142357E-06,-1.536E-02
1.48142670E-06,-1.557E-02
1.48142982E-06,-1.557E-02
1.48143295E-06,-1.568E-02
1.48143607E-06,-1.526E-02
1.48143920E-06,-1.526E-02
1.48144232E-06,-1.473E-02
1.48144545E-06,-1.441E-02
1.48144857E-06,-1.378E-02
1.48145170E-06,-1.325E-02
1.48145482E-06,-1.241E-02
1.48145795E-06,-1.157E-02
1.48146107E-06,-1.051E-02
1.48146420E-06,-9.25E-03
1.48146732E-06,-8.30E-03
1.48147045E-06,-7.04E-03
1.48147357E-06,-5.98E-03
1.48147670E-06,-4.72E-03
1.48147982E-06,-3.56E-03
1.48148295E-06,-2.19E-03
1.48148607E-06,-1.13E-03
1.48148920E-06,1.3E-04
1.48149232E-06,1.40E-03
1.48149545E-06,2.45E-03
1.48149857E-06,3.40E-03
1.48150170E-06,4.24E-03
1.48150482E-06,4.87E-03
1.48150795E-06,5.72E-03
1.48151107E-06,6.03E-03
1.48151420E-06,6.35E-03
1.48151732E-06,6.66E-03
1.48152045E-06,6.77E-03
1.48152357E-06,6.56E-03
1.48152670E-06,6.45E-03
1.48152982E-06,6.24E-03
1.48153295E-06,5.93E-03
1.48153607E-06,5.19E-03
1.48153920E-06,4.66E-03
1.48154232E-06,4.03E-03
1.48154545E-06,3.29E-03
1.48154857E-06,2.66E-03
1.48155170E-06,2.03E-03
1.48155482E-06,1.40E-03
1.48155795E-06,6.6E-04
1.48156107E-06,1.3E-04
1.48156420E-06,-2.9E-04
1.48156732E-06,-8.2E-04
1.48157045E-06,-1.13E-03
1.48157357E-06,-1.56E-03
1.48157670E-06,-1.56E-03
1.48157982E-06,-1.56E-03
1.48158295E-06,-1.34E-03
1.48158607E-06,-1.34E-03
1.48158920E-06,-8.2E-04
1.48159232E-06,-5.0E-04
1.48159545E-06,2.4E-04
1.48159857E-06,9.7E-04
1.48160170E-06,1.61E-03
1.48160482E-06,2.34E-03
1.48160795E-06,3.19E-03
1.48161107E-06,4.35E-03
1.48161420E-06,5.19E-03
1.48161732E-06,6.24E-03
1.48162045E-06,7.19E-03
1.48162357E-06,7.72E-03
1.48162670E-06,8.88E-03
1.48162982E-06,9.51E-03
1.48163295E-06,1.035E-02
1.48163607E-06,1.077E-02
1.48163920E-06,1.151E-02
1.48164232E-06,1.204E-02
1.48164545E-06,1.236E-02
1.48164857E-06,1.257E-02
1.48165170E-06,1.267E-02
1.48165482E-06,1.278E-02
1.48165795E-06,1.288E-02
1.48166107E-06,1.257E-02
1.48166420E-06,1.257E-02
1.48166732E-06,1.214E-02
1.48167045E-06,1.214E-02
1.48167357E-06,1.172E-02
1.48167670E-06,1.151E-02
1.48167982E-06,1.120E-02
1.48168295E-06,1.088E-02
1.48168607E-06,1.067E-02
1.48168920E-06,1.035E-02
1.48169232E-06,1.035E-02
1.48169545E-06,1.004E-02
1.48169857E-06,9.93E-03
1.48170170E-06,9.93E-03
1.48170482E-06,9.93E-03
1.48170795E-06,1.004E-02
1.48171107E-06,1.014E-02
1.48171420E-06,1.025E-02
1.48171732E-06,1.056E-02
1.48172045E-06,1.077E-02
1.48172357E-06,1.120E-02
1.48172670E-06,1.130E-02
1.48172982E-06,1.172E-02
1.48173295E-06,1.172E-02
1.48173607E-06,1.193E-02
1.48173920E-06,1.225E-02
1.48174232E-06,1.246E-02
1.48174545E-06,1.236E-02
1.48174857E-06,1.236E-02
1.48175170E-06,1.236E-02
1.48175482E-06,1.214E-02
1.48175795E-06,1.172E-02
1.48176107E-06,1.130E-02
1.48176420E-06,1.088E-02
1.48176732E-06,1.025E-02
1.48177045E-06,9.51E-03
1.48177357E-06,8.88E-03
1.48177670E-06,8.03E-03
1.48177982E-06,7.09E-03
1.48178295E-06,6.03E-03
1.48178607E-06,5.19E-03
1.48178920E-06,4.14E-03
1.48179232E-06,2.87E-03
1.48179545E-06,1.82E-03
1.48179857E-06,7.6E-04
1.48180170E-06,-4.0E-04
1.48180482E-06,-1.13E-03
1.48180795E-06,-2.40E-03
1.48181107E-06,-3.35E-03
1.48181420E-06,-3.87E-03
1.48181732E-06,-5.03E-03
1.48182045E-06,-5.77E-03
1.48182357E-06,-6.40E-03
1.48182670E-06,-6.93E-03
1.48182982E-06,-7.67E-03
1.48183295E-06,-8.19E-03
1.48183607E-06,-8.51E-03
1.48183920E-06,-8.83E-03
1.48184232E-06,-9.35E-03
1.48184545E-06,-9.46E-03
1.48184857E-06,-9.67E-03
1.48185170E-06,-9.88E-03
1.48185482E-06,-9.99E-03
1.48185795E-06,-1.030E-02
1.48186107E-06,-1.072E-02
1.48186420E-06,-1.051E-02
1.48186732E-06,-1.083E-02
1.48187045E-06,-1.093E-02
1.48187357E-06,-1.125E-02
1.48187670E-06,-1.136E-02
1.48187982E-06,-1.157E-02
1.48188295E-06,-1.167E-02
1.48188607E-06,-1.199E-02
1.48188920E-06,-1.220E-02
1.48189232E-06,-1.241E-02
1.48189545E-06,-1.252E-02
1.48189857E-06,-1.283E-02
1.48190170E-06,-1.294E-02
1.48190482E-06,-1.315E-02
1.48190795E-06,-1.325E-02
1.48191107E-06,-1.315E-02
1.48191420E-06,-1.336E-02
1.48191732E-06,-1.315E-02
1.48192045E-06,-1.315E-02
1.48192357E-06,-1.304E-02
1.48192670E-06,-1.283E-02
1.48192982E-06,-1.252E-02
1.48193295E-06,-1.220E-02
1.48193607E-06,-1.188E-02
1.48193920E-06,-1.125E-02
1.48194232E-06,-1.093E-02
1.48194545E-06,-1.051E-02
1.48194857E-06,-9.88E-03
1.48195170E-06,-9.67E-03
1.48195482E-06,-9.04E-03
1.48195795E-06,-8.41E-03
1.48196107E-06,-8.19E-03
1.48196420E-06,-7.67E-03
1.48196732E-06,-7.46E-03
1.48197045E-06,-7.14E-03
1.48197357E-06,-6.82E-03
1.48197670E-06,-6.93E-03
1.48197982E-06,-6.93E-03
1.48198295E-06,-7.04E-03
1.48198607E-06,-7.25E-03
1.48198920E-06,-7.67E-03
1.48199232E-06,-8.09E-03
1.48199545E-06,-8.51E-03
1.48199857E-06,-9.25E-03
1.48200170E-06,-9.88E-03
1.48200482E-06,-1.062E-02
1.48200795E-06,-1.146E-02
1.48201107E-06,-1.230E-02
1.48201420E-06,-1.346E-02
1.48201732E-06,-1.441E-02
1.48202045E-06,-1.526E-02
1.48202357E-06,-1.610E-02
1.48202670E-06,-1.715E-02
1.48202982E-06,-1.800E-02
1.48203295E-06,-1.884E-02
1.48203607E-06,-1.968E-02
1.48203920E-06,-2.031E-02
1.48204232E-06,-2.084E-02
1.48204545E-06,-2.126E-02
1.48204857E-06,-2.158E-02
1.48205170E-06,-2.179E-02
1.48205482E-06,-2.179E-02
1.48205795E-06,-2.189E-02
1.48206107E-06,-2.179E-02
1.48206420E-06,-2.147E-02
1.48206732E-06,-2.126E-02
1.48207045E-06,-2.074E-02
1.48207357E-06,-2.021E-02
1.48207670E-06,-1.979E-02
1.48207982E-06,-1.884E-02
1.48208295E-06,-1.821E-02
1.48208607E-06,-1.747E-02
1.48208920E-06,-1.673E-02
1.48209232E-06,-1.589E-02
1.48209545E-06,-1.504E-02
1.48209857E-06,-1.431E-02
1.48210170E-06,-1.367E-02
1.48210482E-06,-1.315E-02
1.48210795E-06,-1.262E-02
1.48211107E-06,-1.220E-02
1.48211420E-06,-1.167E-02
1.48211732E-06,-1.146E-02
1.48212045E-06,-1.115E-02
1.48212357E-06,-1.104E-02
1.48212670E-06,-1.093E-02
1.48212982E-06,-1.104E-02
1.48213295E-06,-1.093E-02
1.48213607E-06,-1.125E-02
1.48213920E-06,-1.125E-02
1.48214232E-06,-1.167E-02
1.48214545E-06,-1.220E-02
1.48214857E-06,-1.252E-02
1.48215170E-06,-1.294E-02
1.48215482E-06,-1.346E-02
1.48215795E-06,-1.378E-02
1.48216107E-06,-1.420E-02
1.48216420E-06,-1.473E-02
1.48216732E-06,-1.515E-02
1.48217045E-06,-1.547E-02
1.48217357E-06,-1.599E-02
1.48217670E-06,-1.631E-02
1.48217982E-06,-1.641E-02
1.48218295E-06,-1.673E-02
1.48218607E-06,-1.684E-02
1.48218920E-06,-1.684E-02
1.48219232E-06,-1.705E-02
1.48219545E-06,-1.705E-02
1.48219857E-06,-1.705E-02
1.48220170E-06,-1.694E-02
1.48220482E-06,-1.694E-02
1.48220795E-06,-1.673E-02
1.48221107E-06,-1.663E-02
1.48221420E-06,-1.631E-02
1.48221732E-06,-1.610E-02
1.48222045E-06,-1.589E-02
1.48222357E-06,-1.578E-02
1.48222670E-06,-1.557E-02
1.48222982E-06,-1.536E-02
1.48223295E-06,-1.504E-02
1.48223607E-06,-1.494E-02
1.48223920E-06,-1.473E-02
1.48224232E-06,-1.452E-02
1.48224545E-06,-1.452E-02
1.48224857E-06,-1.452E-02
1.48225170E-06,-1.441E-02
1.48225482E-06,-1.431E-02
1.48225795E-06,-1.420E-02
1.48226107E-06,-1.410E-02
1.48226420E-06,-1.420E-02
1.48226732E-06,-1.420E-02
1.48227045E-06,-1.389E-02
1.48227357E-06,-1.420E-02
1.48227670E-06,-1.410E-02
1.48227982E-06,-1.410E-02
1.48228295E-06,-1.410E-02
1.48228607E-06,-1.399E-02
1.48228920E-06,-1.410E-02
1.48229232E-06,-1.399E-02
1.48229545E-06,-1.410E-02
1.48229857E-06,-1.399E-02
1.48230170E-06,-1.378E-02
1.48230482E-06,-1.367E-02
1.48230795E-06,-1.367E-02
1.48231107E-06,-1.367E-02
1.48231420E-06,-1.336E-02
1.48231732E-06,-1.336E-02
1.48232045E-06,-1.325E-02
1.48232357E-06,-1.294E-02
1.48232670E-06,-1.262E-02
1.48232982E-06,-1.252E-02
1.48233295E-06,-1.230E-02
1.48233607E-06,-1.188E-02
1.48233920E-06,-1.167E-02
1.48234232E-06,-1.136E-02
1.48234545E-06,-1.104E-02
1.48234857E-06,-1.062E-02
1.48235170E-06,-1.020E-02
1.48235482E-06,-9.67E-03
1.48235795E-06,-9.35E-03
1.48236107E-06,-8.83E-03
1.48236420E-06,-8.30E-03
1.48236732E-06,-7.67E-03
1.48237045E-06,-7.14E-03
1.48237357E-06,-6.40E-03
1.48237670E-06,-5.77E-03
1.48237982E-06,-5.14E-03
1.48238295E-06,-4.30E-03
1.48238607E-06,-3.56E-03
1.48238920E-06,-2.71E-03
1.48239232E-06,-2.08E-03
1.48239545E-06,-1.13E-03
1.48239857E-06,-4.0E-04
1.48240170E-06,3.4E-04
1.48240482E-06,1.08E-03
1.48240795E-06,1.82E-03
1.48241107E-06,2.66E-03
1.48241420E-06,3.29E-03
1.48241732E-06,4.14E-03
1.48242045E-06,4.56E-03
1.48242357E-06,5.08E-03
1.48242670E-06,5.40E-03
1.48242982E-06,5.93E-03
1.48243295E-06,6.24E-03
1.48243607E-06,6.56E-03
1.48243920E-06,6.66E-03
1.48244232E-06,6.77E-03
1.48244545E-06,6.77E-03
1.48244857E-06,6.77E-03
1.48245170E-06,6.77E-03
1.48245482E-06,6.56E-03
1.48245795E-06,6.45E-03
1.48246107E-06,6.03E-03
1.48246420E-06,5.72E-03
1.48246732E-06,5.29E-03
1.48247045E-06,4.77E-03
1.48247357E-06,4.35E-03
1.48247670E-06,4.03E-03
1.48247982E-06,3.50E-03
1.48248295E-06,3.19E-03
1.48248607E-06,2.55E-03
1.48248920E-06,2.24E-03
1.48249232E-06,1.82E-03
1.48249545E-06,1.40E-03
1.48249857E-06,1.18E-03
1.48250170E-06,9.7E-04
1.48250482E-06,5.5E-04
1.48250795E-06,4.5E-04
1.48251107E-06,2.4E-04
1.48251420E-06,1.3E-04
1.48251732E-06,-1.9E-04
1.48252045E-06,-8E-05
1.48252357E-06,-1.9E-04
1.48252670E-06,-1.9E-04
1.48252982E-06,-5.0E-04
1.48253295E-06,-2.9E-04
1.48253607E-06,-1.9E-04
1.48253920E-06,-4.0E-04
1.48254232E-06,-8E-05
1.48254545E-06,-1.9E-04
1.48254857E-06,-8E-05
1.48255170E-06,-1.9E-04
1.48255482E-06,-8E-05
1.48255795E-06,-1.9E-04
1.48256107E-06,-8E-05
1.48256420E-06,-8E-05
1.48256732E-06,-8E-05
1.48257045E-06,-1.9E-04
1.48257357E-06,-4.0E-04
1.48257670E-06,-2.9E-04
1.48257982E-06,-4.0E-04
1.48258295E-06,-5.0E-04
1.48258607E-06,-5.0E-04
1.48258920E-06,-4.0E-04
1.48259232E-06,-1.9E-04
1.48259545E-06,-1.9E-04
1.48259857E-06,-1.9E-04
1.48260170E-06,-8E-05
1.48260482E-06,1.3E-04
1.48260795E-06,3.4E-04
1.48261107E-06,6.6E-04
1.48261420E-06,1.08E-03
1.48261732E-06,1.61E-03
1.48262045E-06,1.92E-03
1.48262357E-06,2.13E-03
1.48262670E-06,2.55E-03
1.48262982E-06,3.08E-03
1.48263295E-06,3.40E-03
1.48263607E-06,3.71E-03
1.48263920E-06,4.14E-03
1.48264232E-06,4.56E-03
1.48264545E-06,4.66E-03
1.48264857E-06,5.08E-03
1.48265170E-06,5.19E-03
1.48265482E-06,5.19E-03
1.48265795E-06,5.08E-03
1.48266107E-06,4.87E-03
1.48266420E-06,4.56E-03
1.48266732E-06,4.24E-03
1.48267045E-06,3.82E-03
1.48267357E-06,3.08E-03
1.48267670E-06,2.45E-03
1.48267982E-06,1.40E-03
1.48268295E-06,6.6E-04
1.48268607E-06,-2.9E-04
1.48268920E-06,-1.24E-03
1.48269232E-06,-2.29E-03
1.48269545E-06,-3.56E-03
1.48269857E-06,-4.61E-03
1.48270170E-06,-5.77E-03
1.48270482E-06,-6.82E-03
1.48270795E-06,-7.98E-03
1.48271107E-06,-8.83E-03
1.48271420E-06,-9.67E-03
1.48271732E-06,-1.062E-02
1.48272045E-06,-1.125E-02
1.48272357E-06,-1.188E-02
1.48272670E-06,-1.230E-02
1.48272982E-06,-1.262E-02
1.48273295E-06,-1.273E-02
1.48273607E-06,-1.273E-02
1.48273920E-06,-1.273E-02
1.48274232E-06,-1.241E-02
1.48274545E-06,-1.209E-02
1.48274857E-06,-1.136E-02
1.48275170E-06,-1.072E-02
1.48275482E-06,-9.99E-03
1.48275795E-06,-9.14E-03
1.48276107E-06,-8.19E-03
1.48276420E-06,-7.25E-03
1.48276732E-06,-6.09E-03
1.48277045E-06,-5.24E-03
1.48277357E-06,-4.30E-03
1.48277670E-06,-3.14E-03
1.48277982E-06,-2.29E-03
1.48278295E-06,-1.56E-03
1.48278607E-06,-9.2E-04
1.48278920E-06,-4.0E-04
1.48279232E-06,3.4E-04
1.48279545E-06,2.4E-04
1.48279857E-06,5.5E-04
1.48280170E-06,5.5E-04
1.48280482E-06,3.4E-04
1.48280795E-06,-8E-05
1.48281107E-06,-5.0E-04
1.48281420E-06,-1.13E-03
1.48281732E-06,-2.29E-03
1.48282045E-06,-3.14E-03
1.48282357E-06,-4.30E-03
1.48282670E-06,-5.45E-03
1.48282982E-06,-6.93E-03
1.48283295E-06,-8.09E-03
1.48283607E-06,-9.56E-03
1.48283920E-06,-1.093E-02
1.48284232E-06,-1.262E-02
1.48284545E-06,-1.410E-02
1.48284857E-06,-1.547E-02
1.48285170E-06,-1.694E-02
1.48285482E-06,-1.842E-02
1.48285795E-06,-1.968E-02
1.48286107E-06,-2.084E-02
1.48286420E-06,-2.189E-02
1.48286732E-06,-2.295E-02
1.48287045E-06,-2.369E-02
1.48287357E-06,-2.432E-02
1.48287670E-06,-2.506E-02
1.48287982E-06,-2.516E-02
1.48288295E-06,-2.558E-02
1.48288607E-06,-2.558E-02
1.48288920E-06,-2.548E-02
1.48289232E-06,-2.537E-02
1.48289545E-06,-2.506E-02
1.48289857E-06,-2.474E-02
1.48290170E-06,-2.421E-02
1.48290482E-06,-2.369E-02
1.48290795E-06,-2.305E-02
1.48291107E-06,-2.221E-02
1.48291420E-06,-2.147E-02
1.48291732E-06,-2.052E-02
1.48292045E-06,-1.968E-02
1.48292357E-06,-1.873E-02
1.48292670E-06,-1.789E-02
1.48292982E-06,-1.726E-02
1.48293295E-06,-1.620E-02
1.48293607E-06,-1.547E-02
1.48293920E-06,-1.452E-02
1.48294232E-06,-1.399E-02
1.48294545E-06,-1.304E-02
1.48294857E-06,-1.252E-02
1.48295170E-06,-1.199E-02
1.48295482E-06,-1.167E-02
1.48295795E-06,-1.136E-02
1.48296107E-06,-1.104E-02
1.48296420E-06,-1.062E-02
1.48296732E-06,-1.051E-02
1.48297045E-06,-1.051E-02
1.48297357E-06,-1.062E-02
1.48297670E-06,-1.093E-02
1.48297982E-06,-1.125E-02
1.48298295E-06,-1.157E-02
1.48298607E-06,-1.199E-02
1.48298920E-06,-1.220E-02
1.48299232E-06,-1.294E-02
1.48299545E-06,-1.357E-02
1.48299857E-06,-1.431E-02
1.48300170E-06,-1.526E-02
1.48300482E-06,-1.599E-02
1.48300795E-06,-1.663E-02
1.48301107E-06,-1.768E-02
1.48301420E-06,-1.852E-02
1.48301732E-06,-1.937E-02
1.48302045E-06,-2.010E-02
1.48302357E-06,-2.105E-02
1.48302670E-06,-2.179E-02
1.48302982E-06,-2.242E-02
1.48303295E-06,-2.337E-02
1.48303607E-06,-2.369E-02
1.48303920E-06,-2.400E-02
1.48304232E-06,-2.453E-02
1.48304545E-06,-2.463E-02
1.48304857E-06,-2.474E-02
1.48305170E-06,-2.485E-02
1.48305482E-06,-2.463E-02
1.48305795E-06,-2.442E-02
1.48306107E-06,-2.390E-02
1.48306420E-06,-2.348E-02
1.48306732E-06,-2.263E-02
1.48307045E-06,-2.189E-02
1.48307357E-06,-2.084E-02
1.48307670E-06,-1.968E-02
1.48307982E-06,-1.863E-02
1.48308295E-06,-1.726E-02
1.48308607E-06,-1.599E-02
1.48308920E-06,-1.452E-02
1.48309232E-06,-1.294E-02
1.48309545E-06,-1.167E-02
1.48309857E-06,-1.009E-02
1.48310170E-06,-8.72E-03
1.48310482E-06,-7.25E-03
1.48310795E-06,-5.77E-03
1.48311107E-06,-4.51E-03
1.48311420E-06,-3.35E-03
1.48311732E-06,-2.29E-03
1.48312045E-06,-1.34E-03
1.48312357E-06,-2.9E-04
1.48312670E-06,4.5E-04
1.48312982E-06,9.7E-04
1.48313295E-06,1.40E-03
1.48313607E-06,1.82E-03
1.48313920E-06,2.24E-03
1.48314232E-06,2.24E-03
1.48314545E-06,2.34E-03
1.48314857E-06,2.13E-03
1.48315170E-06,1.92E-03
1.48315482E-06,1.61E-03
1.48315795E-06,1.40E-03
1.48316107E-06,9.7E-04
1.48316420E-06,3.4E-04
1.48316732E-06,3E-05
1.48317045E-06,-5.0E-04
1.48317357E-06,-9.2E-04
1.48317670E-06,-1.34E-03
1.48317982E-06,-1.66E-03
1.48318295E-06,-1.77E-03
1.48318607E-06,-1.87E-03
1.48318920E-06,-2.08E-03
1.48319232E-06,-2.08E-03
1.48319545E-06,-1.87E-03
1.48319857E-06,-1.77E-03
1.48320170E-06,-1.56E-03
1.48320482E-06,-1.03E-03
1.48320795E-06,-5.0E-04
1.48321107E-06,-8E-05
1.48321420E-06,6.6E-04
1.48321732E-06,1.50E-03
1.48322045E-06,2.03E-03
1.48322357E-06,2.98E-03
1.48322670E-06,4.03E-03
1.48322982E-06,4.77E-03
1.48323295E-06,5.72E-03
1.48323607E-06,6.56E-03
1.48323920E-06,7.30E-03
1.48324232E-06,7.93E-03
1.48324545E-06,8.77E-03
1.48324857E-06,9.51E-03
1.48325170E-06,1.004E-02
1.48325482E-06,1.046E-02
1.48325795E-06,1.088E-02
1.48326107E-06,1.120E-02
1.48326420E-06,1.162E-02
1.48326732E-06,1.162E-02
1.48327045E-06,1.162E-02
1.48327357E-06,1.141E-02
1.48327670E-06,1.130E-02
1.48327982E-06,1.120E-02
1.48328295E-06,1.099E-02
1.48328607E-06,1.067E-02
1.48328920E-06,1.014E-02
1.48329232E-06,9.93E-03
1.48329545E-06,9.51E-03
1.48329857E-06,9.09E-03
1.48330170E-06,8.77E-03
1.48330482E-06,8.25E-03
1.48330795E-06,8.03E-03
1.48331107E-06,7.61E-03
1.48331420E-06,7.40E-03
1.48331732E-06,7.30E-03
1.48332045E-06,6.98E-03
1.48332357E-06,6.88E-03
1.48332670E-06,6.77E-03
1.48332982E-06,6.77E-03
1.48333295E-06,6.88E-03
1.48333607E-06,6.66E-03
1.48333920E-06,6.88E-03
1.48334232E-06,6.88E-03
1.48334545E-06,7.09E-03
1.48334857E-06,7.19E-03
1.48335170E-06,7.30E-03
1.48335482E-06,7.30E-03
1.48335795E-06,7.40E-03
1.48336107E-06,7.40E-03
1.48336420E-06,7.51E-03
1.48336732E-06,7.72E-03
1.48337045E-06,7.51E-03
1.48337357E-06,7.40E-03
1.48337670E-06,7.30E-03
1.48337982E-06,7.30E-03
1.48338295E-06,6.98E-03
1.48338607E-06,6.98E-03
1.48338920E-06,6.56E-03
1.48339232E-06,6.35E-03
1.48339545E-06,6.14E-03
1.48339857E-06,5.93E-03
1.48340170E-06,5.72E-03
1.48340482E-06,5.40E-03
1.48340795E-06,5.29E-03
1.48341107E-06,5.08E-03
1.48341420E-06,5.08E-03
1.48341732E-06,4.87E-03
1.48342045E-06,4.87E-03
1.48342357E-06,4.56E-03
1.48342670E-06,4.56E-03
1.48342982E-06,4.56E-03
1.48343295E-06,4.66E-03
1.48343607E-06,4.56E-03
1.48343920E-06,4.98E-03
1.48344232E-06,5.08E-03
1.48344545E-06,5.08E-03
1.48344857E-06,5.08E-03
1.48345170E-06,5.29E-03
1.48345482E-06,5.51E-03
1.48345795E-06,5.61E-03
1.48346107E-06,5.61E-03
1.48346420E-06,5.72E-03
1.48346732E-06,5.82E-03
1.48347045E-06,5.72E-03
1.48347357E-06,5.61E-03
1.48347670E-06,5.40E-03
1.48347982E-06,5.29E-03
1.48348295E-06,5.08E-03
1.48348607E-06,4.66E-03
1.48348920E-06,4.45E-03
1.48349232E-06,4.03E-03
1.48349545E-06,3.40E-03
1.48349857E-06,3.19E-03
1.48350170E-06,2.55E-03
1.48350482E-06,2.13E-03
1.48350795E-06,1.61E-03
1.48351107E-06,1.18E-03
1.48351420E-06,6.6E-04
1.48351732E-06,2.4E-04
1.48352045E-06,-2.9E-04
1.48352357E-06,-6.1E-04
1.48352670E-06,-1.13E-03
1.48352982E-06,-1.24E-03
1.48353295E-06,-1.56E-03
1.48353607E-06,-1.66E-03
1.48353920E-06,-1.98E-03
1.48354232E-06,-1.98E-03
1.48354545E-06,-2.08E-03
1.48354857E-06,-1.98E-03
1.48355170E-06,-1.87E-03
1.48355482E-06,-1.98E-03
1.48355795E-06,-1.87E-03
1.48356107E-06,-1.66E-03
1.48356420E-06,-1.45E-03
1.48356732E-06,-1.24E-03
1.48357045E-06,-1.24E-03
1.48357357E-06,-1.13E-03
1.48357670E-06,-1.13E-03
1.48357982E-06,-1.24E-03
1.48358295E-06,-1.24E-03
1.48358607E-06,-1.34E-03
1.48358920E-06,-1.56E-03
1.48359232E-06,-1.87E-03
1.48359545E-06,-2.08E-03
1.48359857E-06,-2.71E-03
1.48360170E-06,-3.03E-03
1.48360482E-06,-3.56E-03
1.48360795E-06,-4.08E-03
1.48361107E-06,-4.61E-03
1.48361420E-06,-5.35E-03
1.48361732E-06,-5.98E-03
1.48362045E-06,-6.61E-03
1.48362357E-06,-7.14E-03
1.48362670E-06,-7.77E-03
1.48362982E-06,-8.51E-03
1.48363295E-06,-9.04E-03
1.48363607E-06,-9.56E-03
1.48363920E-06,-9.88E-03
1.48364232E-06,-1.030E-02
1.48364545E-06,-1.062E-02
1.48364857E-06,-1.083E-02
1.48365170E-06,-1.115E-02
1.48365482E-06,-1.125E-02
1.48365795E-06,-1.125E-02
1.48366107E-06,-1.125E-02
1.48366420E-06,-1.115E-02
1.48366732E-06,-1.093E-02
1.48367045E-06,-1.083E-02
1.48367357E-06,-1.072E-02
1.48367670E-06,-1.051E-02
1.48367982E-06,-1.020E-02
1.48368295E-06,-1.009E-02
1.48368607E-06,-9.78E-03
1.48368920E-06,-9.46E-03
1.48369232E-06,-9.35E-03
1.48369545E-06,-9.14E-03
1.48369857E-06,-9.35E-03
1.48370170E-06,-9.35E-03
1.48370482E-06,-9.25E-03
1.48370795E-06,-9.25E-03
1.48371107E-06,-9.56E-03
1.48371420E-06,-9.88E-03
1.48371732E-06,-1.020E-02
1.48372045E-06,-1.062E-02
1.48372357E-06,-1.093E-02
1.48372670E-06,-1.146E-02
1.48372982E-06,-1.178E-02
1.48373295E-06,-1.230E-02
1.48373607E-06,-1.273E-02
1.48373920E-06,-1.325E-02
1.48374232E-06,-1.367E-02
1.48374545E-06,-1.410E-02
1.48374857E-06,-1.452E-02
1.48375170E-06,-1.473E-02
1.48375482E-06,-1.494E-02
1.48375795E-06,-1.526E-02
1.48376107E-06,-1.526E-02
1.48376420E-06,-1.536E-02
1.48376732E-06,-1.547E-02
1.48377045E-06,-1.536E-02
1.48377357E-06,-1.526E-02
1.48377670E-06,-1.483E-02
1.48377982E-06,-1.452E-02
1.48378295E-06,-1.410E-02
1.48378607E-06,-1.378E-02
1.48378920E-06,-1.346E-02
1.48379232E-06,-1.304E-02
1.48379545E-06,-1.262E-02
1.48379857E-06,-1.199E-02
1.48380170E-06,-1.178E-02
1.48380482E-06,-1.115E-02
1.48380795E-06,-1.093E-02
1.48381107E-06,-1.051E-02
1.48381420E-06,-1.051E-02
1.48381732E-06,-1.030E-02
1.48382045E-06,-1.020E-02
1.48382357E-06,-1.009E-02
1.48382670E-06,-1.020E-02
1.48382982E-06,-1.009E-02
1.48383295E-06,-1.020E-02
1.48383607E-06,-1.030E-02
1.48383920E-06,-1.062E-02
1.48384232E-06,-1.093E-02
1.48384545E-06,-1.125E-02
1.48384857E-06,-1.157E-02
1.48385170E-06,-1.178E-02
1.48385482E-06,-1.209E-02
1.48385795E-06,-1.241E-02
1.48386107E-06,-1.283E-02
1.48386420E-06,-1.304E-02
1.48386732E-06,-1.325E-02
1.48387045E-06,-1.357E-02
1.48387357E-06,-1.346E-02
1.48387670E-06,-1.389E-02
1.48387982E-06,-1.378E-02
1.48388295E-06,-1.399E-02
1.48388607E-06,-1.378E-02
1.48388920E-06,-1.389E-02
1.48389232E-06,-1.367E-02
1.48389545E-06,-1.367E-02
1.48389857E-06,-1.346E-02
1.48390170E-06,-1.336E-02
1.48390482E-06,-1.325E-02
1.48390795E-06,-1.315E-02
1.48391107E-06,-1.283E-02
1.48391420E-06,-1.262E-02
1.48391732E-06,-1.241E-02
1.48392045E-06,-1.241E-02
1.48392357E-06,-1.241E-02
1.48392670E-06,-1.220E-02
1.48392982E-06,-1.209E-02
1.48393295E-06,-1.209E-02
1.48393607E-06,-1.220E-02
1.48393920E-06,-1.220E-02
1.48394232E-06,-1.241E-02
1.48394545E-06,-1.230E-02
1.48394857E-06,-1.252E-02
1.48395170E-06,-1.241E-02
1.48395482E-06,-1.252E-02
1.48395795E-06,-1.262E-02
1.48396107E-06,-1.294E-02
1.48396420E-06,-1.283E-02
1.48396732E-06,-1.273E-02
1.48397045E-06,-1.283E-02
1.48397357E-06,-1.262E-02
1.48397670E-06,-1.262E-02
1.48397982E-06,-1.230E-02
1.48398295E-06,-1.209E-02
1.48398607E-06,-1.146E-02
1.48398920E-06,-1.104E-02
1.48399232E-06,-1.062E-02
1.48399545E-06,-9.88E-03
1.48399857E-06,-9.25E-03
1.48400170E-06,-8.62E-03
1.48400482E-06,-7.88E-03
1.48400795E-06,-6.82E-03
1.48401107E-06,-6.09E-03
1.48401420E-06,-5.35E-03
1.48401732E-06,-4.51E-03
1.48402045E-06,-3.87E-03
1.48402357E-06,-3.03E-03
1.48402670E-06,-2.19E-03
1.48402982E-06,-1.66E-03
1.48403295E-06,-9.2E-04
1.48403607E-06,-4.0E-04
1.48403920E-06,3E-05
1.48404232E-06,4.5E-04
1.48404545E-06,6.6E-04
1.48404857E-06,7.6E-04
1.48405170E-06,8.7E-04
1.48405482E-06,9.7E-04
1.48405795E-06,9.7E-04
1.48406107E-06,7.6E-04
1.48406420E-06,5.5E-04
1.48406732E-06,3.4E-04
1.48407045E-06,-8E-05
1.48407357E-06,-5.0E-04
1.48407670E-06,-9.2E-04
1.48407982E-06,-1.45E-03
1.48408295E-06,-1.87E-03
1.48408607E-06,-2.40E-03
1.48408920E-06,-2.93E-03
1.48409232E-06,-3.24E-03
1.48409545E-06,-3.66E-03
1.48409857E-06,-3.98E-03
1.48410170E-06,-4.51E-03
1.48410482E-06,-4.72E-03
1.48410795E-06,-4.82E-03
1.48411107E-06,-5.24E-03
1.48411420E-06,-5.14E-03
1.48411732E-06,-5.35E-03
1.48412045E-06,-5.24E-03
1.48412357E-06,-5.24E-03
1.48412670E-06,-5.14E-03
1.48412982E-06,-5.14E-03
1.48413295E-06,-4.82E-03
1.48413607E-06,-4.61E-03
1.48413920E-06,-4.40E-03
1.48414232E-06,-4.19E-03
1.48414545E-06,-3.87E-03
1.48414857E-06,-3.56E-03
1.48415170E-06,-3.24E-03
1.48415482E-06,-2.93E-03
1.48415795E-06,-2.61E-03
1.48416107E-06,-2.29E-03
1.48416420E-06,-1.98E-03
1.48416732E-06,-1.56E-03
1.48417045E-06,-1.13E-03
1.48417357E-06,-7.1E-04
1.48417670E-06,-5.0E-04
1.48417982E-06,-1.9E-04
1.48418295E-06,3.4E-04
1.48418607E-06,5.5E-04
1.48418920E-06,1.08E-03
1.48419232E-06,1.50E-03
1.48419545E-06,1.82E-03
1.48419857E-06,2.24E-03
1.48420170E-06,2.77E-03
1.48420482E-06,2.98E-03
1.48420795E-06,3.50E-03
1.48421107E-06,3.82E-03
1.48421420E-06,4.14E-03
1.48421732E-06,4.66E-03
1.48422045E-06,5.08E-03
1.48422357E-06,5.29E-03
1.48422670E-06,5.61E-03
1.48422982E-06,5.82E-03
1.48423295E-06,5.93E-03
1.48423607E-06,6.14E-03
1.48423920E-06,6.14E-03
1.48424232E-06,6.14E-03
1.48424545E-06,6.03E-03
1.48424857E-06,5.93E-03
1.48425170E-06,5.51E-03
1.48425482E-06,5.29E-03
1.48425795E-06,4.77E-03
1.48426107E-06,4.14E-03
1.48426420E-06,3.50E-03
1.48426732E-06,2.77E-03
1.48427045E-06,1.92E-03
1.48427357E-06,1.08E-03
1.48427670E-06,1.3E-04
1.48427982E-06,-1.03E-03
1.48428295E-06,-1.87E-03
1.48428607E-06,-3.03E-03
1.48428920E-06,-4.08E-03
1.48429232E-06,-5.24E-03
1.48429545E-06,-6.40E-03
1.48429857E-06,-7.14E-03
1.48430170E-06,-8.19E-03
1.48430482E-06,-9.04E-03
1.48430795E-06,-9.99E-03
1.48431107E-06,-1.072E-02
1.48431420E-06,-1.125E-02
1.48431732E-06,-1.188E-02
1.48432045E-06,-1.241E-02
1.48432357E-06,-1.262E-02
1.48432670E-06,-1.294E-02
1.48432982E-06,-1.294E-02
1.48433295E-06,-1.304E-02
1.48433607E-06,-1.304E-02
1.48433920E-06,-1.262E-02
1.48434232E-06,-1.252E-02
1.48434545E-06,-1.199E-02
1.48434857E-06,-1.157E-02
1.48435170E-06,-1.093E-02
1.48435482E-06,-1.051E-02
1.48435795E-06,-9.99E-03
1.48436107E-06,-9.35E-03
1.48436420E-06,-8.72E-03
1.48436732E-06,-7.98E-03
1.48437045E-06,-7.35E-03
1.48437357E-06,-6.61E-03
1.48437670E-06,-6.19E-03
1.48437982E-06,-5.67E-03
1.48438295E-06,-5.14E-03
1.48438607E-06,-4.72E-03
1.48438920E-06,-4.51E-03
1.48439232E-06,-4.30E-03
1.48439545E-06,-3.87E-03
1.48439857E-06,-3.77E-03
1.48440170E-06,-3.66E-03
1.48440482E-06,-3.56E-03
1.48440795E-06,-3.45E-03
1.48441107E-06,-3.35E-03
1.48441420E-06,-3.56E-03
1.48441732E-06,-3.66E-03
1.48442045E-06,-3.77E-03
1.48442357E-06,-3.77E-03
1.48442670E-06,-3.87E-03
1.48442982E-06,-4.19E-03
1.48443295E-06,-4.19E-03
1.48443607E-06,-4.30E-03
1.48443920E-06,-4.51E-03
1.48444232E-06,-4.40E-03
1.48444545E-06,-4.72E-03
1.48444857E-06,-4.93E-03
1.48445170E-06,-4.82E-03
1.48445482E-06,-4.93E-03
1.48445795E-06,-5.03E-03
1.48446107E-06,-5.03E-03
1.48446420E-06,-4.82E-03
1.48446732E-06,-4.93E-03
1.48447045E-06,-4.72E-03
1.48447357E-06,-4.82E-03
1.48447670E-06,-4.72E-03
1.48447982E-06,-4.72E-03
1.48448295E-06,-4.61E-03
1.48448607E-06,-4.51E-03
1.48448920E-06,-4.51E-03
1.48449232E-06,-4.61E-03
1.48449545E-06,-4.40E-03
1.48449857E-06,-4.51E-03
1.48450170E-06,-4.40E-03
1.48450482E-06,-4.51E-03
1.48450795E-06,-4.51E-03
1.48451107E-06,-4.51E-03
1.48451420E-06,-4.51E-03
1.48451732E-06,-4.40E-03
1.48452045E-06,-4.61E-03
1.48452357E-06,-4.72E-03
1.48452670E-06,-4.82E-03
1.48452982E-06,-4.82E-03
1.48453295E-06,-4.93E-03
1.48453607E-06,-5.03E-03
1.48453920E-06,-5.03E-03
1.48454232E-06,-4.93E-03
1.48454545E-06,-5.03E-03
1.48454857E-06,-4.93E-03
1.48455170E-06,-5.03E-03
1.48455482E-06,-5.24E-03
1.48455795E-06,-4.82E-03
1.48456107E-06,-4.93E-03
1.48456420E-06,-4.93E-03
1.48456732E-06,-4.82E-03
1.48457045E-06,-4.61E-03
1.48457357E-06,-4.61E-03
1.48457670E-06,-4.61E-03
1.48457982E-06,-4.51E-03
1.48458295E-06,-4.19E-03
1.48458607E-06,-4.40E-03
1.48458920E-06,-4.30E-03
1.48459232E-06,-4.08E-03
1.48459545E-06,-3.98E-03
1.48459857E-06,-4.08E-03
1.48460170E-06,-4.08E-03
1.48460482E-06,-3.77E-03
1.48460795E-06,-3.87E-03
1.48461107E-06,-3.77E-03
1.48461420E-06,-3.98E-03
1.48461732E-06,-3.98E-03
1.48462045E-06,-3.98E-03
1.48462357E-06,-4.08E-03
1.48462670E-06,-4.08E-03
1.48462982E-06,-4.19E-03
1.48463295E-06,-4.40E-03
1.48463607E-06,-4.40E-03
1.48463920E-06,-4.51E-03
1.48464232E-06,-4.61E-03
1.48464545E-06,-4.72E-03
1.48464857E-06,-4.82E-03
1.48465170E-06,-5.03E-03
1.48465482E-06,-5.03E-03
1.48465795E-06,-5.14E-03
1.48466107E-06,-5.24E-03
1.48466420E-06,-5.45E-03
1.48466732E-06,-5.35E-03
1.48467045E-06,-5.56E-03
1.48467357E-06,-5.67E-03
1.48467670E-06,-5.88E-03
1.48467982E-06,-5.98E-03
1.48468295E-06,-6.30E-03
1.48468607E-06,-6.51E-03
1.48468920E-06,-6.61E-03
1.48469232E-06,-6.82E-03
1.48469545E-06,-7.14E-03
1.48469857E-06,-7.46E-03
1.48470170E-06,-7.98E-03
1.48470482E-06,-8.19E-03
1.48470795E-06,-8.51E-03
1.48471107E-06,-8.72E-03
1.48471420E-06,-9.25E-03
1.48471732E-06,-9.35E-03
1.48472045E-06,-9.78E-03
1.48472357E-06,-9.88E-03
1.48472670E-06,-1.051E-02
1.48472982E-06,-1.062E-02
1.48473295E-06,-1.083E-02
1.48473607E-06,-1.083E-02
1.48473920E-06,-1.083E-02
1.48474232E-06,-1.104E-02
1.48474545E-06,-1.083E-02
1.48474857E-06,-1.062E-02
1.48475170E-06,-1.030E-02
1.48475482E-06,-1.009E-02
1.48475795E-06,-9.56E-03
1.48476107E-06,-9.04E-03
1.48476420E-06,-8.30E-03
1.48476732E-06,-7.67E-03
1.48477045E-06,-6.82E-03
1.48477357E-06,-5.88E-03
1.48477670E-06,-4.72E-03
1.48477982E-06,-3.66E-03
1.48478295E-06,-2.61E-03
1.48478607E-06,-1.45E-03
1.48478920E-06,-4.0E-04
1.48479232E-06,8.7E-04
1.48479545E-06,1.92E-03
1.48479857E-06,3.08E-03
1.48480170E-06,4.14E-03
1.48480482E-06,5.19E-03
1.48480795E-06,6.14E-03
1.48481107E-06,6.98E-03
1.48481420E-06,7.61E-03
1.48481732E-06,8.35E-03
1.48482045E-06,8.67E-03
1.48482357E-06,8.98E-03
1.48482670E-06,9.19E-03
1.48482982E-06,9.19E-03
1.48483295E-06,8.98E-03
1.48483607E-06,8.77E-03
1.48483920E-06,8.35E-03
1.48484232E-06,7.72E-03
1.48484545E-06,6.98E-03
1.48484857E-06,6.35E-03
1.48485170E-06,5.51E-03
1.48485482E-06,4.66E-03
1.48485795E-06,3.61E-03
1.48486107E-06,2.45E-03
1.48486420E-06,1.40E-03
1.48486732E-06,3.4E-04
1.48487045E-06,-9.2E-04
1.48487357E-06,-1.98E-03
1.48487670E-06,-3.14E-03
1.48487982E-06,-3.98E-03
1.48488295E-06,-4.93E-03
1.48488607E-06,-5.77E-03
1.48488920E-06,-6.61E-03
1.48489232E-06,-7.14E-03
1.48489545E-06,-7.77E-03
1.48489857E-06,-8.09E-03
1.48490170E-06,-8.51E-03
1.48490482E-06,-8.83E-03
1.48490795E-06,-8.83E-03
1.48491107E-06,-8.83E-03
1.48491420E-06,-8.83E-03
1.48491732E-06,-8.62E-03
1.48492045E-06,-8.30E-03
1.48492357E-06,-8.09E-03
1.48492670E-06,-7.77E-03
1.48492982E-06,-7.46E-03
1.48493295E-06,-7.04E-03
1.48493607E-06,-6.72E-03
1.48493920E-06,-6.19E-03
1.48494232E-06,-5.98E-03
1.48494545E-06,-5.35E-03
1.48494857E-06,-5.24E-03
1.48495170E-06,-5.03E-03
1.48495482E-06,-4.82E-03
1.48495795E-06,-4.51E-03
1.48496107E-06,-4.30E-03
1.48496420E-06,-4.30E-03
1.48496732E-06,-4.40E-03
1.48497045E-06,-4.51E-03
1.48497357E-06,-4.61E-03
1.48497670E-06,-4.61E-03
1.48497982E-06,-4.93E-03
1.48498295E-06,-5.14E-03
1.48498607E-06,-5.45E-03
1.48498920E-06,-5.35E-03
1.48499232E-06,-5.77E-03
1.48499545E-06,-5.88E-03
1.48499857E-06,-6.09E-03
1.48500170E-06,-6.19E-03
1.48500482E-06,-6.30E-03
1.48500795E-06,-6.30E-03
1.48501107E-06,-6.40E-03
1.48501420E-06,-6.19E-03
1.48501732E-06,-6.19E-03
1.48502045E-06,-5.98E-03
1.48502357E-06,-5.56E-03
1.48502670E-06,-5.14E-03
1.48502982E-06,-4.82E-03
1.48503295E-06,-4.30E-03
1.48503607E-06,-3.87E-03
1.48503920E-06,-3.35E-03
1.48504232E-06,-3.03E-03
1.48504545E-06,-2.19E-03
1.48504857E-06,-1.56E-03
1.48505170E-06,-9.2E-04
1.48505482E-06,-5.0E-04
1.48505795E-06,3E-05
1.48506107E-06,5.5E-04
1.48506420E-06,9.7E-04
1.48506732E-06,1.40E-03
1.48507045E-06,1.71E-03
1.48507357E-06,2.13E-03
1.48507670E-06,2.13E-03
1.48507982E-06,2.45E-03
1.48508295E-06,2.34E-03
1.48508607E-06,2.34E-03
1.48508920E-06,1.92E-03
1.48509232E-06,1.92E-03
1.48509545E-06,1.61E-03
1.48509857E-06,1.40E-03
1.48510170E-06,8.7E-04
1.48510482E-06,3.4E-04
1.48510795E-06,-1.9E-04
1.48511107E-06,-5.0E-04
1.48511420E-06,-1.13E-03
1.48511732E-06,-1.56E-03
1.48512045E-06,-1.98E-03
1.48512357E-06,-2.29E-03
1.48512670E-06,-2.82E-03
1.48512982E-06,-3.03E-03
1.48513295E-06,-3.35E-03
1.48513607E-06,-3.66E-03
1.48513920E-06,-3.87E-03
1.48514232E-06,-3.87E-03
1.48514545E-06,-3.98E-03
1.48514857E-06,-3.77E-03
1.48515170E-06,-3.66E-03
1.48515482E-06,-3.56E-03
1.48515795E-06,-3.24E-03
1.48516107E-06,-2.93E-03
1.48516420E-06,-2.61E-03
1.48516732E-06,-2.40E-03
1.48517045E-06,-1.87E-03
1.48517357E-06,-1.34E-03
1.48517670E-06,-8.2E-04
1.48517982E-06,-5.0E-04
1.48518295E-06,-1.9E-04
1.48518607E-06,4.5E-04
1.48518920E-06,7.6E-04
1.48519232E-06,1.08E-03
1.48519545E-06,1.29E-03
1.48519857E-06,1.61E-03
1.48520170E-06,1.50E-03
1.48520482E-06,1.92E-03
1.48520795E-06,1.61E-03
1.48521107E-06,1.71E-03
1.48521420E-06,1.29E-03
1.48521732E-06,1.08E-03
1.48522045E-06,7.6E-04
1.48522357E-06,3.4E-04
1.48522670E-06,3E-05
1.48522982E-06,-5.0E-04
1.48523295E-06,-8.2E-04
1.48523607E-06,-1.77E-03
1.48523920E-06,-2.19E-03
1.48524232E-06,-3.03E-03
1.48524545E-06,-3.66E-03
1.48524857E-06,-4.51E-03
1.48525170E-06,-4.93E-03
1.48525482E-06,-5.77E-03
1.48525795E-06,-6.40E-03
1.48526107E-06,-7.25E-03
1.48526420E-06,-7.98E-03
1.48526732E-06,-8.62E-03
1.48527045E-06,-9.35E-03
1.48527357E-06,-9.88E-03
1.48527670E-06,-1.062E-02
1.48527982E-06,-1.115E-02
1.48528295E-06,-1.146E-02
1.48528607E-06,-1.209E-02
1.48528920E-06,-1.252E-02
1.48529232E-06,-1.283E-02
1.48529545E-06,-1.325E-02
1.48529857E-06,-1.357E-02
1.48530170E-06,-1.389E-02
1.48530482E-06,-1.420E-02
1.48530795E-06,-1.441E-02
1.48531107E-06,-1.462E-02
1.48531420E-06,-1.494E-02
1.48531732E-06,-1.515E-02
1.48532045E-06,-1.515E-02
1.48532357E-06,-1.557E-02
1.48532670E-06,-1.557E-02
1.48532982E-06,-1.568E-02
1.48533295E-06,-1.589E-02
1.48533607E-06,-1.589E-02
1.48533920E-06,-1.599E-02
1.48534232E-06,-1.599E-02
1.48534545E-06,-1.610E-02
1.48534857E-06,-1.620E-02
1.48535170E-06,-1.599E-02
1.48535482E-06,-1.599E-02
1.48535795E-06,-1.610E-02
1.48536107E-06,-1.578E-02
1.48536420E-06,-1.568E-02
1.48536732E-06,-1.557E-02
1.48537045E-06,-1.536E-02
1.48537357E-06,-1.504E-02
1.48537670E-06,-1.473E-02
1.48537982E-06,-1.431E-02
1.48538295E-06,-1.420E-02
1.48538607E-06,-1.367E-02
1.48538920E-06,-1.325E-02
1.48539232E-06,-1.273E-02
1.48539545E-06,-1.220E-02
1.48539857E-06,-1.146E-02
1.48540170E-06,-1.125E-02
1.48540482E-06,-1.062E-02
1.48540795E-06,-9.99E-03
1.48541107E-06,-9.56E-03
1.48541420E-06,-8.62E-03
1.48541732E-06,-8.19E-03
1.48542045E-06,-7.46E-03
1.48542357E-06,-7.14E-03
1.48542670E-06,-6.61E-03
1.48542982E-06,-5.98E-03
1.48543295E-06,-5.56E-03
1.48543607E-06,-5.14E-03
1.48543920E-06,-4.93E-03
1.48544232E-06,-4.40E-03
1.48544545E-06,-4.08E-03
1.48544857E-06,-3.98E-03
1.48545170E-06,-3.98E-03
1.48545482E-06,-3.87E-03
1.48545795E-06,-3.66E-03
1.48546107E-06,-3.77E-03
1.48546420E-06,-3.98E-03
1.48546732E-06,-4.19E-03
1.48547045E-06,-4.40E-03
1.48547357E-06,-4.72E-03
1.48547670E-06,-5.24E-03
1.48547982E-06,-5.56E-03
1.48548295E-06,-6.09E-03
1.48548607E-06,-6.61E-03
1.48548920E-06,-7.25E-03
1.48549232E-06,-7.67E-03
1.48549545E-06,-8.30E-03
1.48549857E-06,-8.83E-03
1.48550170E-06,-9.35E-03
1.48550482E-06,-1.020E-02
1.48550795E-06,-1.072E-02
1.48551107E-06,-1.136E-02
1.48551420E-06,-1.188E-02
1.48551732E-06,-1.230E-02
1.48552045E-06,-1.283E-02
1.48552357E-06,-1.315E-02
1.48552670E-06,-1.367E-02
1.48552982E-06,-1.399E-02
1.48553295E-06,-1.420E-02
1.48553607E-06,-1.441E-02
1.48553920E-06,-1.462E-02
1.48554232E-06,-1.441E-02
1.48554545E-06,-1.441E-02
1.48554857E-06,-1.431E-02
1.48555170E-06,-1.431E-02
1.48555482E-06,-1.389E-02
1.48555795E-06,-1.389E-02
1.48556107E-06,-1.336E-02
1.48556420E-06,-1.315E-02
1.48556732E-06,-1.283E-02
1.48557045E-06,-1.230E-02
1.48557357E-06,-1.199E-02
1.48557670E-06,-1.157E-02
1.48557982E-06,-1.093E-02
1.48558295E-06,-1.072E-02
1.48558607E-06,-1.009E-02
1.48558920E-06,-9.67E-03
1.48559232E-06,-9.25E-03
1.48559545E-06,-9.04E-03
1.48559857E-06,-8.51E-03
1.48560170E-06,-8.19E-03
1.48560482E-06,-7.98E-03
1.48560795E-06,-7.88E-03
1.48561107E-06,-7.67E-03
1.48561420E-06,-7.67E-03
1.48561732E-06,-7.46E-03
1.48562045E-06,-7.35E-03
1.48562357E-06,-7.56E-03
1.48562670E-06,-7.67E-03
1.48562982E-06,-7.88E-03
1.48563295E-06,-7.98E-03
1.48563607E-06,-8.19E-03
1.48563920E-06,-8.62E-03
1.48564232E-06,-8.83E-03
1.48564545E-06,-9.14E-03
1.48564857E-06,-9.56E-03
1.48565170E-06,-9.88E-03
1.48565482E-06,-1.030E-02
1.48565795E-06,-1.072E-02
1.48566107E-06,-1.125E-02
1.48566420E-06,-1.146E-02
1.48566732E-06,-1.209E-02
1.48567045E-06,-1.241E-02
1.48567357E-06,-1.283E-02
1.48567670E-06,-1.315E-02
1.48567982E-06,-1.357E-02
1.48568295E-06,-1.389E-02
1.48568607E-06,-1.420E-02
1.48568920E-06,-1.441E-02
1.48569232E-06,-1.473E-02
1.48569545E-06,-1.473E-02
1.48569857E-06,-1.515E-02
1.48570170E-06,-1.526E-02
1.48570482E-06,-1.526E-02
1.48570795E-06,-1.536E-02
1.48571107E-06,-1.547E-02
1.48571420E-06,-1.557E-02
1.48571732E-06,-1.547E-02
1.48572045E-06,-1.547E-02
1.48572357E-06,-1.547E-02
1.48572670E-06,-1.526E-02
1.48572982E-06,-1.526E-02
1.48573295E-06,-1.515E-02
1.48573607E-06,-1.504E-02
1.48573920E-06,-1.483E-02
1.48574232E-06,-1.473E-02
1.48574545E-06,-1.462E-02
1.48574857E-06,-1.462E-02
1.48575170E-06,-1.452E-02
1.48575482E-06,-1.452E-02
1.48575795E-06,-1.431E-02
1.48576107E-06,-1.399E-02
1.48576420E-06,-1.389E-02
1.48576732E-06,-1.378E-02
1.48577045E-06,-1.357E-02
1.48577357E-06,-1.336E-02
1.48577670E-06,-1.336E-02
1.48577982E-06,-1.294E-02
1.48578295E-06,-1.273E-02
1.48578607E-06,-1.241E-02
1.48578920E-06,-1.241E-02
1.48579232E-06,-1.199E-02
1.48579545E-06,-1.157E-02
1.48579857E-06,-1.125E-02
1.48580170E-06,-1.093E-02
1.48580482E-06,-1.072E-02
1.48580795E-06,-1.041E-02
1.48581107E-06,-9.99E-03
1.48581420E-06,-9.78E-03
1.48581732E-06,-9.46E-03
1.48582045E-06,-9.25E-03
1.48582357E-06,-8.93E-03
1.48582670E-06,-8.62E-03
1.48582982E-06,-8.41E-03
1.48583295E-06,-8.19E-03
1.48583607E-06,-8.09E-03
1.48583920E-06,-7.77E-03
1.48584232E-06,-7.67E-03
1.48584545E-06,-7.67E-03
1.48584857E-06,-7.67E-03
1.48585170E-06,-7.67E-03
1.48585482E-06,-7.88E-03
1.48585795E-06,-7.98E-03
1.48586107E-06,-8.30E-03
1.48586420E-06,-8.41E-03
1.48586732E-06,-8.72E-03
1.48587045E-06,-9.04E-03
1.48587357E-06,-9.35E-03
1.48587670E-06,-9.78E-03
1.48587982E-06,-1.009E-02
1.48588295E-06,-1.041E-02
1.48588607E-06,-1.104E-02
1.48588920E-06,-1.146E-02
1.48589232E-06,-1.209E-02
1.48589545E-06,-1.220E-02
1.48589857E-06,-1.262E-02
1.48590170E-06,-1.294E-02
1.48590482E-06,-1.304E-02
1.48590795E-06,-1.336E-02
1.48591107E-06,-1.346E-02
1.48591420E-06,-1.346E-02
1.48591732E-06,-1.357E-02
1.48592045E-06,-1.357E-02
1.48592357E-06,-1.336E-02
1.48592670E-06,-1.336E-02
1.48592982E-06,-1.315E-02
1.48593295E-06,-1.262E-02
1.48593607E-06,-1.230E-02
1.48593920E-06,-1.167E-02
1.48594232E-06,-1.125E-02
1.48594545E-06,-1.062E-02
1.48594857E-06,-1.020E-02
1.48595170E-06,-9.35E-03
1.48595482E-06,-8.83E-03
1.48595795E-06,-8.19E-03
1.48596107E-06,-7.56E-03
1.48596420E-06,-6.82E-03
1.48596732E-06,-6.30E-03
1.48597045E-06,-5.77E-03
1.48597357E-06,-5.24E-03
1.48597670E-06,-4.72E-03
1.48597982E-06,-4.30E-03
1.48598295E-06,-4.08E-03
1.48598607E-06,-3.66E-03
1.48598920E-06,-3.45E-03
1.48599232E-06,-3.45E-03
1.48599545E-06,-3.45E-03
1.48599857E-06,-3.35E-03
1.48600170E-06,-3.45E-03
1.48600482E-06,-3.77E-03
1.48600795E-06,-3.87E-03
1.48601107E-06,-4.08E-03
1.48601420E-06,-4.19E-03
1.48601732E-06,-4.40E-03
1.48602045E-06,-4.72E-03
1.48602357E-06,-5.35E-03
1.48602670E-06,-5.45E-03
1.48602982E-06,-5.56E-03
1.48603295E-06,-5.98E-03
1.48603607E-06,-6.09E-03
1.48603920E-06,-6.30E-03
1.48604232E-06,-6.40E-03
1.48604545E-06,-6.61E-03
1.48604857E-06,-6.30E-03
1.48605170E-06,-6.19E-03
1.48605482E-06,-5.98E-03
1.48605795E-06,-5.88E-03
1.48606107E-06,-5.56E-03
1.48606420E-06,-5.14E-03
1.48606732E-06,-4.61E-03
1.48607045E-06,-4.30E-03
1.48607357E-06,-3.66E-03
1.48607670E-06,-3.35E-03
1.48607982E-06,-2.82E-03
1.48608295E-06,-2.19E-03
1.48608607E-06,-1.87E-03
1.48608920E-06,-1.34E-03
1.48609232E-06,-9.2E-04
1.48609545E-06,-6.1E-04
1.48609857E-06,-1.9E-04
1.48610170E-06,-8E-05
1.48610482E-06,1.3E-04
1.48610795E-06,1.3E-04
1.48611107E-06,3.4E-04
1.48611420E-06,3.4E-04
1.48611732E-06,3E-05
1.48612045E-06,-1.9E-04
1.48612357E-06,-4.0E-04
1.48612670E-06,-1.03E-03
1.48612982E-06,-1.45E-03
1.48613295E-06,-1.87E-03
1.48613607E-06,-2.40E-03
1.48613920E-06,-3.14E-03
1.48614232E-06,-3.56E-03
1.48614545E-06,-4.40E-03
1.48614857E-06,-5.03E-03
1.48615170E-06,-5.67E-03
1.48615482E-06,-6.09E-03
1.48615795E-06,-6.61E-03
1.48616107E-06,-7.25E-03
1.48616420E-06,-7.67E-03
1.48616732E-06,-8.09E-03
1.48617045E-06,-8.30E-03
1.48617357E-06,-8.72E-03
1.48617670E-06,-8.83E-03
1.48617982E-06,-8.72E-03
1.48618295E-06,-8.83E-03
1.48618607E-06,-8.72E-03
1.48618920E-06,-8.72E-03
1.48619232E-06,-8.30E-03
1.48619545E-06,-8.09E-03
1.48619857E-06,-7.46E-03
1.48620170E-06,-7.25E-03
1.48620482E-06,-6.72E-03
1.48620795E-06,-6.40E-03
1.48621107E-06,-5.77E-03
1.48621420E-06,-5.24E-03
1.48621732E-06,-5.03E-03
1.48622045E-06,-4.51E-03
1.48622357E-06,-4.08E-03
1.48622670E-06,-3.66E-03
1.48622982E-06,-3.56E-03
1.48623295E-06,-3.24E-03
1.48623607E-06,-2.93E-03
1.48623920E-06,-2.93E-03
1.48624232E-06,-2.82E-03
1.48624545E-06,-2.82E-03
1.48624857E-06,-2.82E-03
1.48625170E-06,-3.03E-03
1.48625482E-06,-3.35E-03
1.48625795E-06,-3.66E-03
1.48626107E-06,-3.98E-03
1.48626420E-06,-4.30E-03
1.48626732E-06,-4.82E-03
1.48627045E-06,-5.24E-03
1.48627357E-06,-5.77E-03
1.48627670E-06,-6.19E-03
1.48627982E-06,-6.82E-03
1.48628295E-06,-7.35E-03
1.48628607E-06,-8.19E-03
1.48628920E-06,-8.51E-03
1.48629232E-06,-9.04E-03
1.48629545E-06,-9.67E-03
1.48629857E-06,-9.99E-03
1.48630170E-06,-1.051E-02
1.48630482E-06,-1.104E-02
1.48630795E-06,-1.146E-02
1.48631107E-06,-1.178E-02
1.48631420E-06,-1.209E-02
1.48631732E-06,-1.241E-02
1.48632045E-06,-1.262E-02
1.48632357E-06,-1.304E-02
1.48632670E-06,-1.315E-02
1.48632982E-06,-1.357E-02
1.48633295E-06,-1.367E-02
1.48633607E-06,-1.378E-02
1.48633920E-06,-1.410E-02
1.48634232E-06,-1.431E-02
1.48634545E-06,-1.452E-02
1.48634857E-06,-1.462E-02
1.48635170E-06,-1.473E-02
1.48635482E-06,-1.483E-02
1.48635795E-06,-1.515E-02
1.48636107E-06,-1.515E-02
1.48636420E-06,-1.536E-02
1.48636732E-06,-1.536E-02
1.48637045E-06,-1.557E-02
1.48637357E-06,-1.557E-02
1.48637670E-06,-1.557E-02
1.48637982E-06,-1.557E-02
1.48638295E-06,-1.557E-02
1.48638607E-06,-1.547E-02
1.48638920E-06,-1.547E-02
1.48639232E-06,-1.536E-02
1.48639545E-06,-1.536E-02
1.48639857E-06,-1.526E-02
1.48640170E-06,-1.494E-02
1.48640482E-06,-1.483E-02
1.48640795E-06,-1.473E-02
1.48641107E-06,-1.441E-02
1.48641420E-06,-1.431E-02
1.48641732E-06,-1.378E-02
1.48642045E-06,-1.357E-02
1.48642357E-06,-1.346E-02
1.48642670E-06,-1.294E-02
1.48642982E-06,-1.273E-02
1.48643295E-06,-1.220E-02
1.48643607E-06,-1.220E-02
1.48643920E-06,-1.178E-02
1.48644232E-06,-1.146E-02
1.48644545E-06,-1.125E-02
1.48644857E-06,-1.104E-02
1.48645170E-06,-1.104E-02
1.48645482E-06,-1.083E-02
1.48645795E-06,-1.051E-02
1.48646107E-06,-1.062E-02
1.48646420E-06,-1.062E-02
1.48646732E-06,-1.062E-02
1.48647045E-06,-1.051E-02
1.48647357E-06,-1.062E-02
1.48647670E-06,-1.062E-02
1.48647982E-06,-1.051E-02
1.48648295E-06,-1.083E-02
1.48648607E-06,-1.083E-02
1.48648920E-06,-1.083E-02
1.48649232E-06,-1.104E-02
1.48649545E-06,-1.115E-02
1.48649857E-06,-1.115E-02
1.48650170E-06,-1.136E-02
1.48650482E-06,-1.136E-02
1.48650795E-06,-1.157E-02
1.48651107E-06,-1.157E-02
1.48651420E-06,-1.146E-02
1.48651732E-06,-1.146E-02
1.48652045E-06,-1.136E-02
1.48652357E-06,-1.136E-02
1.48652670E-06,-1.136E-02
1.48652982E-06,-1.136E-02
1.48653295E-06,-1.115E-02
1.48653607E-06,-1.093E-02
1.48653920E-06,-1.093E-02
1.48654232E-06,-1.062E-02
1.48654545E-06,-1.041E-02
1.48654857E-06,-1.020E-02
1.48655170E-06,-9.88E-03
1.48655482E-06,-9.78E-03
1.48655795E-06,-9.67E-03
1.48656107E-06,-9.56E-03
1.48656420E-06,-9.25E-03
1.48656732E-06,-9.25E-03
1.48657045E-06,-8.93E-03
1.48657357E-06,-8.93E-03
1.48657670E-06,-8.83E-03
1.48657982E-06,-8.72E-03
1.48658295E-06,-8.72E-03
1.48658607E-06,-8.72E-03
1.48658920E-06,-8.72E-03
1.48659232E-06,-8.72E-03
1.48659545E-06,-8.93E-03
1.48659857E-06,-8.72E-03
1.48660170E-06,-9.04E-03
1.48660482E-06,-9.04E-03
1.48660795E-06,-9.14E-03
1.48661107E-06,-9.04E-03
1.48661420E-06,-9.35E-03
1.48661732E-06,-9.56E-03
1.48662045E-06,-9.25E-03
1.48662357E-06,-9.25E-03
1.48662670E-06,-9.25E-03
1.48662982E-06,-9.14E-03
1.48663295E-06,-9.14E-03
1.48663607E-06,-9.14E-03
1.48663920E-06,-8.72E-03
1.48664232E-06,-8.51E-03
1.48664545E-06,-8.30E-03
1.48664857E-06,-7.98E-03
1.48665170E-06,-7.56E-03
1.48665482E-06,-7.04E-03
1.48665795E-06,-6.72E-03
1.48666107E-06,-5.98E-03
1.48666420E-06,-5.45E-03
1.48666732E-06,-5.03E-03
1.48667045E-06,-4.40E-03
1.48667357E-06,-3.66E-03
1.48667670E-06,-3.03E-03
1.48667982E-06,-2.29E-03
1.48668295E-06,-1.56E-03
1.48668607E-06,-1.03E-03
1.48668920E-06,-4.0E-04
1.48669232E-06,2.4E-04
1.48669545E-06,7.6E-04
1.48669857E-06,1.29E-03
1.48670170E-06,1.82E-03
1.48670482E-06,2.03E-03
1.48670795E-06,2.45E-03
1.48671107E-06,2.66E-03
1.48671420E-06,2.77E-03
1.48671732E-06,2.87E-03
1.48672045E-06,2.77E-03
1.48672357E-06,2.66E-03
1.48672670E-06,2.34E-03
1.48672982E-06,1.92E-03
1.48673295E-06,1.71E-03
1.48673607E-06,1.18E-03
1.48673920E-06,6.6E-04
1.48674232E-06,-8E-05
1.48674545E-06,-7.1E-04
1.48674857E-06,-1.45E-03
1.48675170E-06,-2.19E-03
1.48675482E-06,-3.03E-03
1.48675795E-06,-4.08E-03
1.48676107E-06,-4.82E-03
1.48676420E-06,-5.67E-03
1.48676732E-06,-6.51E-03
1.48677045E-06,-7.46E-03
1.48677357E-06,-8.09E-03
1.48677670E-06,-8.93E-03
1.48677982E-06,-9.56E-03
1.48678295E-06,-1.020E-02
1.48678607E-06,-1.083E-02
1.48678920E-06,-1.157E-02
1.48679232E-06,-1.188E-02
1.48679545E-06,-1.241E-02
1.48679857E-06,-1.273E-02
1.48680170E-06,-1.283E-02
1.48680482E-06,-1.325E-02
1.48680795E-06,-1.325E-02
1.48681107E-06,-1.336E-02
1.48681420E-06,-1.315E-02
1.48681732E-06,-1.325E-02
1.48682045E-06,-1.315E-02
1.48682357E-06,-1.315E-02
1.48682670E-06,-1.294E-02
1.48682982E-06,-1.273E-02
1.48683295E-06,-1.262E-02
1.48683607E-06,-1.252E-02
1.48683920E-06,-1.252E-02
1.48684232E-06,-1.230E-02
1.48684545E-06,-1.230E-02
1.48684857E-06,-1.230E-02
1.48685170E-06,-1.220E-02
1.48685482E-06,-1.230E-02
1.48685795E-06,-1.241E-02
1.48686107E-06,-1.262E-02
1.48686420E-06,-1.273E-02
1.48686732E-06,-1.294E-02
1.48687045E-06,-1.336E-02
1.48687357E-06,-1.357E-02
1.48687670E-06,-1.410E-02
1.48687982E-06,-1.452E-02
1.48688295E-06,-1.483E-02
1.48688607E-06,-1.515E-02
1.48688920E-06,-1.578E-02
1.48689232E-06,-1.599E-02
1.48689545E-06,-1.641E-02
1.48689857E-06,-1.684E-02
1.48690170E-06,-1.715E-02
1.48690482E-06,-1.747E-02
1.48690795E-06,-1.768E-02
1.48691107E-06,-1.800E-02
1.48691420E-06,-1.789E-02
1.48691732E-06,-1.810E-02
1.48692045E-06,-1.800E-02
1.48692357E-06,-1.821E-02
1.48692670E-06,-1.800E-02
1.48692982E-06,-1.768E-02
1.48693295E-06,-1.736E-02
1.48693607E-06,-1.726E-02
1.48693920E-06,-1.705E-02
1.48694232E-06,-1.652E-02
1.48694545E-06,-1.631E-02
1.48694857E-06,-1.578E-02
1.48695170E-06,-1.536E-02
1.48695482E-06,-1.494E-02
1.48695795E-06,-1.462E-02
1.48696107E-06,-1.431E-02
1.48696420E-06,-1.367E-02
1.48696732E-06,-1.346E-02
1.48697045E-06,-1.304E-02
1.48697357E-06,-1.283E-02
1.48697670E-06,-1.252E-02
1.48697982E-06,-1.241E-02
1.48698295E-06,-1.241E-02
1.48698607E-06,-1.220E-02
1.48698920E-06,-1.209E-02
1.48699232E-06,-1.199E-02
1.48699545E-06,-1.230E-02
1.48699857E-06,-1.220E-02
1.48700170E-06,-1.241E-02
1.48700482E-06,-1.262E-02
1.48700795E-06,-1.283E-02
1.48701107E-06,-1.315E-02
1.48701420E-06,-1.336E-02
1.48701732E-06,-1.325E-02
1.48702045E-06,-1.367E-02
1.48702357E-06,-1.399E-02
1.48702670E-06,-1.420E-02
1.48702982E-06,-1.431E-02
1.48703295E-06,-1.462E-02
1.48703607E-06,-1.494E-02
1.48703920E-06,-1.494E-02
1.48704232E-06,-1.515E-02
1.48704545E-06,-1.494E-02
1.48704857E-06,-1.504E-02
1.48705170E-06,-1.504E-02
1.48705482E-06,-1.504E-02
1.48705795E-06,-1.494E-02
1.48706107E-06,-1.494E-02
1.48706420E-06,-1.452E-02
1.48706732E-06,-1.441E-02
1.48707045E-06,-1.420E-02
1.48707357E-06,-1.399E-02
1.48707670E-06,-1.389E-02
1.48707982E-06,-1.357E-02
1.48708295E-06,-1.315E-02
1.48708607E-06,-1.304E-02
1.48708920E-06,-1.273E-02
1.48709232E-06,-1.241E-02
1.48709545E-06,-1.209E-02
1.48709857E-06,-1.178E-02
1.48710170E-06,-1.157E-02
1.48710482E-06,-1.125E-02
1.48710795E-06,-1.104E-02
1.48711107E-06,-1.083E-02
1.48711420E-06,-1.051E-02
1.48711732E-06,-1.030E-02
1.48712045E-06,-9.88E-03
1.48712357E-06,-9.56E-03
1.48712670E-06,-9.25E-03
1.48712982E-06,-9.04E-03
1.48713295E-06,-8.72E-03
1.48713607E-06,-8.19E-03
1.48713920E-06,-7.98E-03
1.48714232E-06,-7.67E-03
1.48714545E-06,-7.14E-03
1.48714857E-06,-7.04E-03
1.48715170E-06,-6.72E-03
1.48715482E-06,-6.40E-03
1.48715795E-06,-6.09E-03
1.48716107E-06,-5.77E-03
1.48716420E-06,-5.56E-03
1.48716732E-06,-5.35E-03
1.48717045E-06,-5.03E-03
1.48717357E-06,-4.82E-03
1.48717670E-06,-4.61E-03
1.48717982E-06,-4.40E-03
1.48718295E-06,-4.19E-03
1.48718607E-06,-4.08E-03
1.48718920E-06,-4.19E-03
1.48719232E-06,-4.30E-03
1.48719545E-06,-4.19E-03
1.48719857E-06,-4.30E-03
1.48720170E-06,-4.40E-03
1.48720482E-06,-4.30E-03
1.48720795E-06,-4.61E-03
1.48721107E-06,-4.72E-03
1.48721420E-06,-5.03E-03
1.48721732E-06,-5.14E-03
1.48722045E-06,-5.45E-03
1.48722357E-06,-5.67E-03
1.48722670E-06,-5.88E-03
1.48722982E-06,-6.19E-03
1.48723295E-06,-6.19E-03
1.48723607E-06,-6.61E-03
1.48723920E-06,-6.51E-03
1.48724232E-06,-6.93E-03
1.48724545E-06,-6.82E-03
1.48724857E-06,-6.82E-03
1.48725170E-06,-7.04E-03
1.48725482E-06,-7.04E-03
1.48725795E-06,-6.82E-03
1.48726107E-06,-7.04E-03
1.48726420E-06,-6.82E-03
1.48726732E-06,-6.72E-03
1.48727045E-06,-6.72E-03
1.48727357E-06,-6.19E-03
1.48727670E-06,-6.19E-03
1.48727982E-06,-5.88E-03
1.48728295E-06,-5.77E-03
1.48728607E-06,-5.67E-03
1.48728920E-06,-5.35E-03
1.48729232E-06,-4.93E-03
1.48729545E-06,-4.82E-03
1.48729857E-06,-4.82E-03
1.48730170E-06,-4.82E-03
1.48730482E-06,-4.51E-03
1.48730795E-06,-4.40E-03
1.48731107E-06,-4.30E-03
1.48731420E-06,-4.19E-03
1.48731732E-06,-4.08E-03
1.48732045E-06,-4.30E-03
1.48732357E-06,-4.40E-03
1.48732670E-06,-4.40E-03
1.48732982E-06,-4.51E-03
1.48733295E-06,-4.61E-03
1.48733607E-06,-4.93E-03
1.48733920E-06,-5.14E-03
1.48734232E-06,-5.35E-03
1.48734545E-06,-5.67E-03
1.48734857E-06,-5.77E-03
1.48735170E-06,-6.09E-03
1.48735482E-06,-6.40E-03
1.48735795E-06,-6.61E-03
1.48736107E-06,-7.14E-03
1.48736420E-06,-7.25E-03
1.48736732E-06,-7.46E-03
1.48737045E-06,-7.67E-03
1.48737357E-06,-7.77E-03
1.48737670E-06,-8.19E-03
1.48737982E-06,-8.19E-03
1.48738295E-06,-8.41E-03
1.48738607E-06,-8.41E-03
1.48738920E-06,-8.62E-03
1.48739232E-06,-8.62E-03
1.48739545E-06,-8.51E-03
1.48739857E-06,-8.51E-03
1.48740170E-06,-8.62E-03
1.48740482E-06,-8.51E-03
1.48740795E-06,-8.30E-03
1.48741107E-06,-8.09E-03
1.48741420E-06,-7.77E-03
1.48741732E-06,-7.67E-03
1.48742045E-06,-7.35E-03
1.48742357E-06,-7.04E-03
1.48742670E-06,-6.61E-03
1.48742982E-06,-6.30E-03
1.48743295E-06,-5.88E-03
1.48743607E-06,-5.45E-03
1.48743920E-06,-5.24E-03
1.48744232E-06,-4.82E-03
1.48744545E-06,-4.30E-03
1.48744857E-06,-3.98E-03
1.48745170E-06,-3.45E-03
1.48745482E-06,-3.03E-03
1.48745795E-06,-2.71E-03
1.48746107E-06,-2.29E-03
1.48746420E-06,-2.08E-03
1.48746732E-06,-1.77E-03
1.48747045E-06,-1.56E-03
1.48747357E-06,-1.34E-03
1.48747670E-06,-1.56E-03
1.48747982E-06,-1.45E-03
1.48748295E-06,-1.45E-03
1.48748607E-06,-1.45E-03
1.48748920E-06,-1.77E-03
1.48749232E-06,-1.98E-03
1.48749545E-06,-2.19E-03
1.48749857E-06,-2.50E-03
1.48750170E-06,-2.93E-03
1.48750482E-06,-3.35E-03
1.48750795E-06,-3.87E-03
1.48751107E-06,-4.51E-03
1.48751420E-06,-5.03E-03
1.48751732E-06,-5.56E-03
1.48752045E-06,-6.09E-03
1.48752357E-06,-6.61E-03
1.48752670E-06,-7.04E-03
1.48752982E-06,-7.56E-03
1.48753295E-06,-7.98E-03
1.48753607E-06,-8.19E-03
1.48753920E-06,-8.62E-03
1.48754232E-06,-8.93E-03
1.48754545E-06,-9.04E-03
1.48754857E-06,-8.93E-03
1.48755170E-06,-9.04E-03
1.48755482E-06,-8.93E-03
1.48755795E-06,-8.62E-03
1.48756107E-06,-8.19E-03
1.48756420E-06,-7.88E-03
1.48756732E-06,-7.25E-03
1.48757045E-06,-6.51E-03
1.48757357E-06,-5.98E-03
1.48757670E-06,-5.24E-03
1.48757982E-06,-4.19E-03
1.48758295E-06,-3.35E-03
1.48758607E-06,-2.61E-03
1.48758920E-06,-1.56E-03
1.48759232E-06,-6.1E-04
1.48759545E-06,4.5E-04
1.48759857E-06,1.40E-03
1.48760170E-06,2.24E-03
1.48760482E-06,3.08E-03
1.48760795E-06,3.71E-03
1.48761107E-06,4.45E-03
1.48761420E-06,5.08E-03
1.48761732E-06,5.72E-03
1.48762045E-06,6.14E-03
1.48762357E-06,6.45E-03
1.48762670E-06,6.77E-03
1.48762982E-06,6.88E-03
1.48763295E-06,6.77E-03
1.48763607E-06,6.77E-03
1.48763920E-06,6.77E-03
1.48764232E-06,6.56E-03
1.48764545E-06,5.93E-03
1.48764857E-06,5.61E-03
1.48765170E-06,5.61E-03
1.48765482E-06,4.87E-03
1.48765795E-06,4.56E-03
1.48766107E-06,4.14E-03
1.48766420E-06,3.50E-03
1.48766732E-06,3.19E-03
1.48767045E-06,2.77E-03
1.48767357E-06,2.13E-03
1.48767670E-06,1.71E-03
1.48767982E-06,1.50E-03
1.48768295E-06,1.08E-03
1.48768607E-06,1.18E-03
1.48768920E-06,6.6E-04
1.48769232E-06,7.6E-04
1.48769545E-06,4.5E-04
1.48769857E-06,3.4E-04
1.48770170E-06,4.5E-04
1.48770482E-06,3.4E-04
1.48770795E-06,4.5E-04
1.48771107E-06,4.5E-04
1.48771420E-06,4.5E-04
1.48771732E-06,5.5E-04
1.48772045E-06,4.5E-04
1.48772357E-06,5.5E-04
1.48772670E-06,5.5E-04
1.48772982E-06,4.5E-04
1.48773295E-06,5.5E-04
1.48773607E-06,3.4E-04
1.48773920E-06,3.4E-04
1.48774232E-06,4.5E-04
1.48774545E-06,2.4E-04
1.48774857E-06,3E-05
1.48775170E-06,-8E-05
1.48775482E-06,-2.9E-04
1.48775795E-06,-5.0E-04
1.48776107E-06,-6.1E-04
1.48776420E-06,-7.1E-04
1.48776732E-06,-8.2E-04
1.48777045E-06,-1.03E-03
1.48777357E-06,-9.2E-04
1.48777670E-06,-1.03E-03
1.48777982E-06,-9.2E-04
1.48778295E-06,-9.2E-04
1.48778607E-06,-7.1E-04
1.48778920E-06,-5.0E-04
1.48779232E-06,-1.9E-04
1.48779545E-06,1.3E-04
1.48779857E-06,6.6E-04
1.48780170E-06,1.08E-03
1.48780482E-06,1.61E-03
1.48780795E-06,2.03E-03
1.48781107E-06,2.87E-03
1.48781420E-06,3.50E-03
1.48781732E-06,4.14E-03
1.48782045E-06,4.66E-03
1.48782357E-06,5.40E-03
1.48782670E-06,6.03E-03
1.48782982E-06,6.45E-03
1.48783295E-06,6.88E-03
1.48783607E-06,7.40E-03
1.48783920E-06,7.51E-03
1.48784232E-06,7.82E-03
1.48784545E-06,7.82E-03
1.48784857E-06,7.93E-03
1.48785170E-06,7.72E-03
1.48785482E-06,7.82E-03
1.48785795E-06,7.51E-03
1.48786107E-06,6.98E-03
1.48786420E-06,6.56E-03
1.48786732E-06,6.03E-03
1.48787045E-06,5.40E-03
1.48787357E-06,4.56E-03
1.48787670E-06,3.92E-03
1.48787982E-06,3.08E-03
1.48788295E-06,2.13E-03
1.48788607E-06,1.29E-03
1.48788920E-06,4.5E-04
1.48789232E-06,-5.0E-04
1.48789545E-06,-1.34E-03
1.48789857E-06,-2.29E-03
1.48790170E-06,-2.93E-03
1.48790482E-06,-3.56E-03
1.48790795E-06,-4.30E-03
1.48791107E-06,-4.93E-03
1.48791420E-06,-5.35E-03
1.48791732E-06,-5.77E-03
1.48792045E-06,-6.09E-03
1.48792357E-06,-6.40E-03
1.48792670E-06,-6.61E-03
1.48792982E-06,-6.51E-03
1.48793295E-06,-6.40E-03
1.48793607E-06,-6.40E-03
1.48793920E-06,-6.19E-03
1.48794232E-06,-5.88E-03
1.48794545E-06,-5.35E-03
1.48794857E-06,-5.14E-03
1.48795170E-06,-4.72E-03
1.48795482E-06,-4.30E-03
1.48795795E-06,-3.77E-03
1.48796107E-06,-3.45E-03
1.48796420E-06,-2.93E-03
1.48796732E-06,-2.50E-03
1.48797045E-06,-2.08E-03
1.48797357E-06,-1.56E-03
1.48797670E-06,-1.34E-03
1.48797982E-06,-8.2E-04
1.48798295E-06,-8.2E-04
1.48798607E-06,-4.0E-04
1.48798920E-06,-2.9E-04
1.48799232E-06,-8E-05
1.48799545E-06,3E-05
1.48799857E-06,-1.9E-04
1.48800170E-06,3E-05
1.48800482E-06,3E-05
1.48800795E-06,-2.9E-04
1.48801107E-06,-1.9E-04
1.48801420E-06,-4.0E-04
1.48801732E-06,-6.1E-04
1.48802045E-06,-8.2E-04
1.48802357E-06,-1.24E-03
1.48802670E-06,-1.45E-03
1.48802982E-06,-1.87E-03
1.48803295E-06,-2.29E-03
1.48803607E-06,-2.40E-03
1.48803920E-06,-2.82E-03
1.48804232E-06,-2.93E-03
1.48804545E-06,-3.24E-03
1.48804857E-06,-3.66E-03
1.48805170E-06,-3.98E-03
1.48805482E-06,-4.19E-03
1.48805795E-06,-4.40E-03
1.48806107E-06,-4.61E-03
1.48806420E-06,-4.61E-03
1.48806732E-06,-4.82E-03
1.48807045E-06,-4.93E-03
1.48807357E-06,-5.14E-03
1.48807670E-06,-5.14E-03
1.48807982E-06,-5.14E-03
1.48808295E-06,-5.35E-03
1.48808607E-06,-5.03E-03
1.48808920E-06,-5.03E-03
1.48809232E-06,-5.14E-03
1.48809545E-06,-5.14E-03
1.48809857E-06,-4.93E-03
1.48810170E-06,-5.14E-03
1.48810482E-06,-5.24E-03
1.48810795E-06,-5.35E-03
1.48811107E-06,-5.35E-03
1.48811420E-06,-5.56E-03
1.48811732E-06,-5.56E-03
1.48812045E-06,-5.98E-03
1.48812357E-06,-6.30E-03
1.48812670E-06,-6.72E-03
1.48812982E-06,-7.14E-03
1.48813295E-06,-7.56E-03
1.48813607E-06,-8.19E-03
1.48813920E-06,-8.72E-03
1.48814232E-06,-9.56E-03
1.48814545E-06,-1.030E-02
1.48814857E-06,-1.115E-02
1.48815170E-06,-1.199E-02
1.48815482E-06,-1.315E-02
1.48815795E-06,-1.410E-02
1.48816107E-06,-1.494E-02
1.48816420E-06,-1.589E-02
1.48816732E-06,-1.684E-02
1.48817045E-06,-1.800E-02
1.48817357E-06,-1.884E-02
1.48817670E-06,-1.979E-02
1.48817982E-06,-2.052E-02
1.48818295E-06,-2.137E-02
1.48818607E-06,-2.200E-02
1.48818920E-06,-2.253E-02
1.48819232E-06,-2.295E-02
1.48819545E-06,-2.316E-02
1.48819857E-06,-2.358E-02
1.48820170E-06,-2.369E-02
1.48820482E-06,-2.369E-02
1.48820795E-06,-2.369E-02
1.48821107E-06,-2.316E-02
1.48821420E-06,-2.284E-02
1.48821732E-06,-2.221E-02
1.48822045E-06,-2.158E-02
1.48822357E-06,-2.084E-02
1.48822670E-06,-1.989E-02
1.48822982E-06,-1.905E-02
1.48823295E-06,-1.800E-02
1.48823607E-06,-1.684E-02
1.48823920E-06,-1.589E-02
1.48824232E-06,-1.483E-02
1.48824545E-06,-1.357E-02
1.48824857E-06,-1.262E-02
1.48825170E-06,-1.167E-02
1.48825482E-06,-1.072E-02
1.48825795E-06,-9.78E-03
1.48826107E-06,-9.04E-03
1.48826420E-06,-8.19E-03
1.48826732E-06,-7.56E-03
1.48827045E-06,-7.14E-03
1.48827357E-06,-6.72E-03
1.48827670E-06,-6.40E-03
1.48827982E-06,-6.19E-03
1.48828295E-06,-6.19E-03
1.48828607E-06,-6.09E-03
1.48828920E-06,-6.30E-03
1.48829232E-06,-6.51E-03
1.48829545E-06,-6.93E-03
1.48829857E-06,-7.04E-03
1.48830170E-06,-7.46E-03
1.48830482E-06,-7.98E-03
1.48830795E-06,-8.41E-03
1.48831107E-06,-8.93E-03
1.48831420E-06,-9.46E-03
1.48831732E-06,-9.78E-03
1.48832045E-06,-1.020E-02
1.48832357E-06,-1.041E-02
1.48832670E-06,-1.083E-02
1.48832982E-06,-1.115E-02
1.48833295E-06,-1.146E-02
1.48833607E-06,-1.167E-02
1.48833920E-06,-1.167E-02
1.48834232E-06,-1.188E-02
1.48834545E-06,-1.178E-02
1.48834857E-06,-1.199E-02
1.48835170E-06,-1.199E-02
1.48835482E-06,-1.188E-02
1.48835795E-06,-1.188E-02
1.48836107E-06,-1.178E-02
1.48836420E-06,-1.178E-02
1.48836732E-06,-1.157E-02
1.48837045E-06,-1.157E-02
1.48837357E-06,-1.136E-02
1.48837670E-06,-1.125E-02
1.48837982E-06,-1.125E-02
1.48838295E-06,-1.157E-02
1.48838607E-06,-1.146E-02
1.48838920E-06,-1.157E-02
1.48839232E-06,-1.178E-02
1.48839545E-06,-1.199E-02
1.48839857E-06,-1.230E-02
1.48840170E-06,-1.241E-02
1.48840482E-06,-1.252E-02
1.48840795E-06,-1.273E-02
1.48841107E-06,-1.325E-02
1.48841420E-06,-1.336E-02
1.48841732E-06,-1.378E-02
1.48842045E-06,-1.389E-02
1.48842357E-06,-1.389E-02
1.48842670E-06,-1.420E-02
1.48842982E-06,-1.410E-02
1.48843295E-06,-1.378E-02
1.48843607E-06,-1.389E-02
1.48843920E-06,-1.367E-02
1.48844232E-06,-1.325E-02
1.48844545E-06,-1.283E-02
1.48844857E-06,-1.252E-02
1.48845170E-06,-1.167E-02
1.48845482E-06,-1.115E-02
1.48845795E-06,-1.041E-02
1.48846107E-06,-9.67E-03
1.48846420E-06,-8.83E-03
1.48846732E-06,-7.88E-03
1.48847045E-06,-7.04E-03
1.48847357E-06,-5.98E-03
1.48847670E-06,-5.03E-03
1.48847982E-06,-4.19E-03
1.48848295E-06,-3.35E-03
1.48848607E-06,-2.61E-03
1.48848920E-06,-1.56E-03
1.48849232E-06,-9.2E-04
1.48849545E-06,-2.9E-04
1.48849857E-06,1.3E-04
1.48850170E-06,6.6E-04
1.48850482E-06,9.7E-04
1.48850795E-06,1.29E-03
1.48851107E-06,1.61E-03
1.48851420E-06,1.71E-03
1.48851732E-06,1.71E-03
1.48852045E-06,1.71E-03
1.48852357E-06,1.50E-03
1.48852670E-06,1.18E-03
1.48852982E-06,8.7E-04
1.48853295E-06,6.6E-04
1.48853607E-06,2.4E-04
1.48853920E-06,-8E-05
1.48854232E-06,-5.0E-04
1.48854545E-06,-9.2E-04
1.48854857E-06,-1.34E-03
1.48855170E-06,-1.77E-03
1.48855482E-06,-2.08E-03
1.48855795E-06,-2.40E-03
1.48856107E-06,-2.71E-03
1.48856420E-06,-3.14E-03
1.48856732E-06,-3.14E-03
1.48857045E-06,-3.45E-03
1.48857357E-06,-3.56E-03
1.48857670E-06,-3.77E-03
1.48857982E-06,-3.77E-03
1.48858295E-06,-3.66E-03
1.48858607E-06,-3.98E-03
1.48858920E-06,-3.77E-03
1.48859232E-06,-3.77E-03
1.48859545E-06,-3.77E-03
1.48859857E-06,-3.87E-03
1.48860170E-06,-3.66E-03
1.48860482E-06,-3.45E-03
1.48860795E-06,-3.56E-03
1.48861107E-06,-3.56E-03
1.48861420E-06,-3.35E-03
1.48861732E-06,-3.35E-03
1.48862045E-06,-3.45E-03
1.48862357E-06,-3.45E-03
1.48862670E-06,-3.35E-03
1.48862982E-06,-3.35E-03
1.48863295E-06,-3.35E-03
1.48863607E-06,-3.45E-03
1.48863920E-06,-3.45E-03
1.48864232E-06,-3.24E-03
1.48864545E-06,-3.35E-03
1.48864857E-06,-3.35E-03
1.48865170E-06,-2.93E-03
1.48865482E-06,-2.93E-03
1.48865795E-06,-2.71E-03
1.48866107E-06,-2.61E-03
1.48866420E-06,-2.19E-03
1.48866732E-06,-1.87E-03
1.48867045E-06,-1.56E-03
1.48867357E-06,-1.13E-03
1.48867670E-06,-5.0E-04
1.48867982E-06,-1.9E-04
1.48868295E-06,4.5E-04
1.48868607E-06,9.7E-04
1.48868920E-06,1.40E-03
1.48869232E-06,2.03E-03
1.48869545E-06,2.45E-03
1.48869857E-06,2.87E-03
1.48870170E-06,3.19E-03
1.48870482E-06,3.71E-03
1.48870795E-06,3.82E-03
1.48871107E-06,4.14E-03
1.48871420E-06,4.35E-03
1.48871732E-06,4.66E-03
1.48872045E-06,4.56E-03
1.48872357E-06,4.35E-03
1.48872670E-06,4.35E-03
1.48872982E-06,3.92E-03
1.48873295E-06,3.82E-03
1.48873607E-06,3.50E-03
1.48873920E-06,2.77E-03
1.48874232E-06,2.45E-03
1.48874545E-06,1.82E-03
1.48874857E-06,1.08E-03
1.48875170E-06,6.6E-04
1.48875482E-06,-8E-05
1.48875795E-06,-7.1E-04
1.48876107E-06,-1.34E-03
1.48876420E-06,-1.77E-03
1.48876732E-06,-2.40E-03
1.48877045E-06,-2.71E-03
1.48877357E-06,-3.14E-03
1.48877670E-06,-3.56E-03
1.48877982E-06,-3.87E-03
1.48878295E-06,-4.08E-03
1.48878607E-06,-4.08E-03
1.48878920E-06,-4.30E-03
1.48879232E-06,-4.19E-03
1.48879545E-06,-4.08E-03
1.48879857E-06,-3.87E-03
1.48880170E-06,-3.66E-03
1.48880482E-06,-3.14E-03
1.48880795E-06,-2.93E-03
1.48881107E-06,-2.19E-03
1.48881420E-06,-1.87E-03
1.48881732E-06,-1.45E-03
1.48882045E-06,-1.03E-03
1.48882357E-06,-6.1E-04
1.48882670E-06,-8E-05
1.48882982E-06,3.4E-04
1.48883295E-06,6.6E-04
1.48883607E-06,1.08E-03
1.48883920E-06,9.7E-04
1.48884232E-06,1.18E-03
1.48884545E-06,1.18E-03
1.48884857E-06,1.18E-03
1.48885170E-06,8.7E-04
1.48885482E-06,5.5E-04
1.48885795E-06,2.4E-04
1.48886107E-06,-2.9E-04
1.48886420E-06,-9.2E-04
1.48886732E-06,-1.34E-03
1.48887045E-06,-2.08E-03
1.48887357E-06,-2.93E-03
1.48887670E-06,-3.66E-03
1.48887982E-06,-4.51E-03
1.48888295E-06,-5.35E-03
1.48888607E-06,-6.19E-03
1.48888920E-06,-7.14E-03
1.48889232E-06,-8.09E-03
1.48889545E-06,-8.83E-03
1.48889857E-06,-9.56E-03
1.48890170E-06,-1.041E-02
1.48890482E-06,-1.115E-02
1.48890795E-06,-1.167E-02
1.48891107E-06,-1.241E-02
1.48891420E-06,-1.283E-02
1.48891732E-06,-1.325E-02
1.48892045E-06,-1.367E-02
1.48892357E-06,-1.399E-02
1.48892670E-06,-1.431E-02
1.48892982E-06,-1.462E-02
1.48893295E-06,-1.494E-02
1.48893607E-06,-1.494E-02
1.48893920E-06,-1.494E-02
1.48894232E-06,-1.504E-02
1.48894545E-06,-1.515E-02
1.48894857E-06,-1.515E-02
1.48895170E-06,-1.515E-02
1.48895482E-06,-1.504E-02
1.48895795E-06,-1.515E-02
1.48896107E-06,-1.515E-02
1.48896420E-06,-1.494E-02
1.48896732E-06,-1.473E-02
1.48897045E-06,-1.462E-02
1.48897357E-06,-1.462E-02
1.48897670E-06,-1.441E-02
1.48897982E-06,-1.410E-02
1.48898295E-06,-1.399E-02
1.48898607E-06,-1.389E-02
1.48898920E-06,-1.336E-02
1.48899232E-06,-1.294E-02
1.48899545E-06,-1.262E-02
1.48899857E-06,-1.199E-02
1.48900170E-06,-1.146E-02
1.48900482E-06,-1.083E-02
1.48900795E-06,-1.030E-02
1.48901107E-06,-9.35E-03
1.48901420E-06,-8.72E-03
1.48901732E-06,-7.56E-03
1.48902045E-06,-6.61E-03
1.48902357E-06,-5.67E-03
1.48902670E-06,-4.82E-03
1.48902982E-06,-3.77E-03
1.48903295E-06,-2.61E-03
1.48903607E-06,-1.77E-03
1.48903920E-06,-8.2E-04
1.48904232E-06,2.4E-04
1.48904545E-06,9.7E-04
1.48904857E-06,1.71E-03
1.48905170E-06,2.24E-03
1.48905482E-06,2.87E-03
1.48905795E-06,3.08E-03
1.48906107E-06,3.61E-03
1.48906420E-06,3.50E-03
1.48906732E-06,3.50E-03
1.48907045E-06,3.29E-03
1.48907357E-06,2.87E-03
1.48907670E-06,2.34E-03
1.48907982E-06,1.61E-03
1.48908295E-06,7.6E-04
1.48908607E-06,-1.9E-04
1.48908920E-06,-1.45E-03
1.48909232E-06,-2.71E-03
1.48909545E-06,-3.87E-03
1.48909857E-06,-5.45E-03
1.48910170E-06,-6.72E-03
1.48910482E-06,-8.30E-03
1.48910795E-06,-9.88E-03
1.48911107E-06,-1.093E-02
1.48911420E-06,-1.241E-02
1.48911732E-06,-1.378E-02
1.48912045E-06,-1.494E-02
1.48912357E-06,-1.620E-02
1.48912670E-06,-1.705E-02
1.48912982E-06,-1.800E-02
1.48913295E-06,-1.852E-02
1.48913607E-06,-1.894E-02
1.48913920E-06,-1.937E-02
1.48914232E-06,-1.926E-02
1.48914545E-06,-1.915E-02
1.48914857E-06,-1.894E-02
1.48915170E-06,-1.821E-02
1.48915482E-06,-1.768E-02
1.48915795E-06,-1.705E-02
1.48916107E-06,-1.610E-02
1.48916420E-06,-1.515E-02
1.48916732E-06,-1.389E-02
1.48917045E-06,-1.273E-02
1.48917357E-06,-1.146E-02
1.48917670E-06,-1.030E-02
1.48917982E-06,-9.04E-03
1.48918295E-06,-7.77E-03
1.48918607E-06,-6.61E-03
1.48918920E-06,-5.45E-03
1.48919232E-06,-4.51E-03
1.48919545E-06,-3.56E-03
1.48919857E-06,-2.61E-03
1.48920170E-06,-1.98E-03
1.48920482E-06,-1.34E-03
1.48920795E-06,-9.2E-04
1.48921107E-06,-5.0E-04
1.48921420E-06,-4.0E-04
1.48921732E-06,-1.9E-04
1.48922045E-06,-2.9E-04
1.48922357E-06,-5.0E-04
1.48922670E-06,-6.1E-04
1.48922982E-06,-8.2E-04
1.48923295E-06,-1.24E-03
1.48923607E-06,-1.56E-03
1.48923920E-06,-2.19E-03
1.48924232E-06,-2.50E-03
1.48924545E-06,-3.14E-03
1.48924857E-06,-3.56E-03
1.48925170E-06,-3.98E-03
1.48925482E-06,-4.40E-03
1.48925795E-06,-4.93E-03
1.48926107E-06,-4.93E-03
1.48926420E-06,-5.14E-03
1.48926732E-06,-5.56E-03
1.48927045E-06,-5.56E-03
1.48927357E-06,-5.56E-03
1.48927670E-06,-5.88E-03
1.48927982E-06,-5.67E-03
1.48928295E-06,-5.67E-03
1.48928607E-06,-5.35E-03
1.48928920E-06,-5.35E-03
1.48929232E-06,-5.14E-03
1.48929545E-06,-5.03E-03
1.48929857E-06,-4.72E-03
1.48930170E-06,-4.61E-03
1.48930482E-06,-4.30E-03
1.48930795E-06,-4.19E-03
1.48931107E-06,-4.19E-03
1.48931420E-06,-3.87E-03
1.48931732E-06,-3.77E-03
1.48932045E-06,-3.98E-03
1.48932357E-06,-4.08E-03
1.48932670E-06,-4.08E-03
1.48932982E-06,-4.40E-03
1.48933295E-06,-4.61E-03
1.48933607E-06,-4.93E-03
1.48933920E-06,-5.24E-03
1.48934232E-06,-5.56E-03
1.48934545E-06,-5.98E-03
1.48934857E-06,-6.40E-03
1.48935170E-06,-6.93E-03
1.48935482E-06,-7.25E-03
1.48935795E-06,-7.77E-03
1.48936107E-06,-8.30E-03
1.48936420E-06,-8.51E-03
1.48936732E-06,-8.83E-03
1.48937045E-06,-9.14E-03
1.48937357E-06,-9.35E-03
1.48937670E-06,-9.35E-03
1.48937982E-06,-9.46E-03
1.48938295E-06,-9.46E-03
1.48938607E-06,-9.46E-03
1.48938920E-06,-9.35E-03
1.48939232E-06,-9.04E-03
1.48939545E-06,-8.72E-03
1.48939857E-06,-8.30E-03
1.48940170E-06,-7.98E-03
1.48940482E-06,-7.56E-03
1.48940795E-06,-6.93E-03
1.48941107E-06,-6.51E-03
1.48941420E-06,-5.67E-03
1.48941732E-06,-5.14E-03
1.48942045E-06,-4.61E-03
1.48942357E-06,-3.98E-03
1.48942670E-06,-3.35E-03
1.48942982E-06,-3.03E-03
1.48943295E-06,-2.61E-03
1.48943607E-06,-2.08E-03
1.48943920E-06,-1.77E-03
1.48944232E-06,-1.56E-03
1.48944545E-06,-1.56E-03
1.48944857E-06,-1.34E-03
1.48945170E-06,-1.56E-03
1.48945482E-06,-1.56E-03
1.48945795E-06,-1.87E-03
1.48946107E-06,-2.19E-03
1.48946420E-06,-2.50E-03
1.48946732E-06,-2.93E-03
1.48947045E-06,-3.66E-03
1.48947357E-06,-3.98E-03
1.48947670E-06,-4.72E-03
1.48947982E-06,-5.24E-03
1.48948295E-06,-6.19E-03
1.48948607E-06,-6.61E-03
1.48948920E-06,-7.35E-03
1.48949232E-06,-7.98E-03
1.48949545E-06,-8.62E-03
1.48949857E-06,-9.14E-03
1.48950170E-06,-9.67E-03
1.48950482E-06,-1.009E-02
1.48950795E-06,-1.020E-02
1.48951107E-06,-1.051E-02
1.48951420E-06,-1.072E-02
1.48951732E-06,-1.083E-02
1.48952045E-06,-1.062E-02
1.48952357E-06,-1.062E-02
1.48952670E-06,-1.030E-02
1.48952982E-06,-9.78E-03
1.48953295E-06,-9.35E-03
1.48953607E-06,-8.83E-03
1.48953920E-06,-8.30E-03
1.48954232E-06,-7.67E-03
1.48954545E-06,-7.04E-03
1.48954857E-06,-6.30E-03
1.48955170E-06,-5.77E-03
1.48955482E-06,-5.14E-03
1.48955795E-06,-4.40E-03
1.48956107E-06,-3.66E-03
1.48956420E-06,-3.35E-03
1.48956732E-06,-2.82E-03
1.48957045E-06,-2.61E-03
1.48957357E-06,-2.29E-03
1.48957670E-06,-2.08E-03
1.48957982E-06,-2.08E-03
1.48958295E-06,-2.29E-03
1.48958607E-06,-2.29E-03
1.48958920E-06,-2.93E-03
1.48959232E-06,-3.24E-03
1.48959545E-06,-3.98E-03
1.48959857E-06,-4.40E-03
1.48960170E-06,-5.24E-03
1.48960482E-06,-6.09E-03
1.48960795E-06,-7.04E-03
1.48961107E-06,-7.77E-03
1.48961420E-06,-8.83E-03
1.48961732E-06,-9.78E-03
1.48962045E-06,-1.083E-02
1.48962357E-06,-1.167E-02
1.48962670E-06,-1.241E-02
1.48962982E-06,-1.336E-02
1.48963295E-06,-1.410E-02
1.48963607E-06,-1.452E-02
1.48963920E-06,-1.494E-02
1.48964232E-06,-1.536E-02
1.48964545E-06,-1.547E-02
1.48964857E-06,-1.547E-02
1.48965170E-06,-1.547E-02
1.48965482E-06,-1.526E-02
1.48965795E-06,-1.473E-02
1.48966107E-06,-1.452E-02
1.48966420E-06,-1.378E-02
1.48966732E-06,-1.304E-02
1.48967045E-06,-1.220E-02
1.48967357E-06,-1.136E-02
1.48967670E-06,-1.041E-02
1.48967982E-06,-9.46E-03
1.48968295E-06,-8.30E-03
1.48968607E-06,-7.25E-03
1.48968920E-06,-6.40E-03
1.48969232E-06,-5.45E-03
1.48969545E-06,-4.51E-03
1.48969857E-06,-3.77E-03
1.48970170E-06,-2.82E-03
1.48970482E-06,-2.29E-03
1.48970795E-06,-1.87E-03
1.48971107E-06,-1.56E-03
1.48971420E-06,-1.45E-03
1.48971732E-06,-1.13E-03
1.48972045E-06,-1.03E-03
1.48972357E-06,-1.13E-03
1.48972670E-06,-1.45E-03
1.48972982E-06,-1.77E-03
1.48973295E-06,-2.19E-03
1.48973607E-06,-2.71E-03
1.48973920E-06,-3.24E-03
1.48974232E-06,-3.87E-03
1.48974545E-06,-4.51E-03
1.48974857E-06,-5.14E-03
1.48975170E-06,-5.67E-03
1.48975482E-06,-6.40E-03
1.48975795E-06,-6.93E-03
1.48976107E-06,-7.35E-03
1.48976420E-06,-7.67E-03
1.48976732E-06,-8.30E-03
1.48977045E-06,-8.51E-03
1.48977357E-06,-8.62E-03
1.48977670E-06,-8.51E-03
1.48977982E-06,-8.51E-03
1.48978295E-06,-8.41E-03
1.48978607E-06,-7.98E-03
1.48978920E-06,-7.77E-03
1.48979232E-06,-7.25E-03
1.48979545E-06,-6.51E-03
1.48979857E-06,-5.77E-03
1.48980170E-06,-5.03E-03
1.48980482E-06,-4.40E-03
1.48980795E-06,-3.56E-03
1.48981107E-06,-2.50E-03
1.48981420E-06,-1.66E-03
1.48981732E-06,-8.2E-04
1.48982045E-06,1.3E-04
1.48982357E-06,7.6E-04
1.48982670E-06,1.61E-03
1.48982982E-06,2.13E-03
1.48983295E-06,2.77E-03
1.48983607E-06,3.29E-03
1.48983920E-06,3.92E-03
1.48984232E-06,4.24E-03
1.48984545E-06,4.45E-03
1.48984857E-06,4.77E-03
1.48985170E-06,4.66E-03
1.48985482E-06,4.87E-03
1.48985795E-06,4.87E-03
1.48986107E-06,4.66E-03
1.48986420E-06,4.45E-03
1.48986732E-06,4.24E-03
1.48987045E-06,3.92E-03
1.48987357E-06,3.61E-03
1.48987670E-06,3.40E-03
1.48987982E-06,2.98E-03
1.48988295E-06,2.66E-03
1.48988607E-06,2.24E-03
1.48988920E-06,1.92E-03
1.48989232E-06,1.50E-03
1.48989545E-06,1.08E-03
1.48989857E-06,7.6E-04
1.48990170E-06,4.5E-04
1.48990482E-06,-8E-05
1.48990795E-06,-4.0E-04
1.48991107E-06,-5.0E-04
1.48991420E-06,-1.13E-03
1.48991732E-06,-1.24E-03
1.48992045E-06,-1.77E-03
1.48992357E-06,-1.98E-03
1.48992670E-06,-2.40E-03
1.48992982E-06,-2.82E-03
1.48993295E-06,-3.14E-03
1.48993607E-06,-3.56E-03
1.48993920E-06,-4.19E-03
1.48994232E-06,-4.61E-03
1.48994545E-06,-5.24E-03
1.48994857E-06,-5.67E-03
1.48995170E-06,-6.30E-03
1.48995482E-06,-6.93E-03
1.48995795E-06,-7.56E-03
1.48996107E-06,-8.30E-03
1.48996420E-06,-8.93E-03
1.48996732E-06,-9.56E-03
1.48997045E-06,-1.030E-02
1.48997357E-06,-1.093E-02
1.48997670E-06,-1.146E-02
1.48997982E-06,-1.209E-02
1.48998295E-06,-1.273E-02
1.48998607E-06,-1.315E-02
1.48998920E-06,-1.346E-02
1.48999232E-06,-1.410E-02
1.48999545E-06,-1.420E-02
1.48999857E-06,-1.462E-02
1.49000170E-06,-1.483E-02
1.49000482E-06,-1.473E-02
1.49000795E-06,-1.473E-02
1.49001107E-06,-1.462E-02
1.49001420E-06,-1.452E-02
1.49001732E-06,-1.431E-02
1.49002045E-06,-1.420E-02
1.49002357E-06,-1.389E-02
1.49002670E-06,-1.357E-02
1.49002982E-06,-1.304E-02
1.49003295E-06,-1.262E-02
1.49003607E-06,-1.220E-02
1.49003920E-06,-1.178E-02
1.49004232E-06,-1.125E-02
1.49004545E-06,-1.072E-02
1.49004857E-06,-1.041E-02
1.49005170E-06,-9.99E-03
1.49005482E-06,-9.46E-03
1.49005795E-06,-9.14E-03
1.49006107E-06,-8.83E-03
1.49006420E-06,-8.51E-03
1.49006732E-06,-8.30E-03
1.49007045E-06,-8.09E-03
1.49007357E-06,-7.77E-03
1.49007670E-06,-7.67E-03
1.49007982E-06,-7.46E-03
1.49008295E-06,-7.35E-03
1.49008607E-06,-7.25E-03
1.49008920E-06,-7.14E-03
1.49009232E-06,-6.93E-03
1.49009545E-06,-7.04E-03
1.49009857E-06,-6.82E-03
1.49010170E-06,-6.61E-03
1.49010482E-06,-6.40E-03
1.49010795E-06,-6.09E-03
1.49011107E-06,-5.88E-03
1.49011420E-06,-5.67E-03
1.49011732E-06,-5.35E-03
1.49012045E-06,-5.03E-03
1.49012357E-06,-4.19E-03
1.49012670E-06,-3.77E-03
1.49012982E-06,-3.56E-03
1.49013295E-06,-3.03E-03
1.49013607E-06,-2.61E-03
1.49013920E-06,-1.98E-03
1.49014232E-06,-1.45E-03
1.49014545E-06,-1.03E-03
1.49014857E-06,-5.0E-04
1.49015170E-06,-8E-05
1.49015482E-06,2.4E-04
1.49015795E-06,5.5E-04
1.49016107E-06,7.6E-04
1.49016420E-06,9.7E-04
1.49016732E-06,1.08E-03
1.49017045E-06,1.08E-03
1.49017357E-06,1.08E-03
1.49017670E-06,7.6E-04
1.49017982E-06,7.6E-04
1.49018295E-06,4.5E-04
1.49018607E-06,-8E-05
1.49018920E-06,-5.0E-04
1.49019232E-06,-8.2E-04
1.49019545E-06,-1.45E-03
1.49019857E-06,-1.87E-03
1.49020170E-06,-2.40E-03
1.49020482E-06,-2.93E-03
1.49020795E-06,-3.66E-03
1.49021107E-06,-3.98E-03
1.49021420E-06,-4.61E-03
1.49021732E-06,-4.82E-03
1.49022045E-06,-5.24E-03
1.49022357E-06,-5.45E-03
1.49022670E-06,-5.67E-03
1.49022982E-06,-5.77E-03
1.49023295E-06,-5.77E-03
1.49023607E-06,-5.67E-03
1.49023920E-06,-5.24E-03
1.49024232E-06,-4.82E-03
1.49024545E-06,-4.30E-03
1.49024857E-06,-3.66E-03
1.49025170E-06,-3.14E-03
1.49025482E-06,-2.29E-03
1.49025795E-06,-1.45E-03
1.49026107E-06,-5.0E-04
1.49026420E-06,3.4E-04
1.49026732E-06,1.50E-03
1.49027045E-06,2.45E-03
1.49027357E-06,3.40E-03
1.49027670E-06,4.24E-03
1.49027982E-06,5.19E-03
1.49028295E-06,6.24E-03
1.49028607E-06,6.88E-03
1.49028920E-06,7.51E-03
1.49029232E-06,8.14E-03
1.49029545E-06,8.56E-03
1.49029857E-06,8.88E-03
1.49030170E-06,8.98E-03
1.49030482E-06,8.88E-03
1.49030795E-06,8.77E-03
1.49031107E-06,8.56E-03
1.49031420E-06,8.25E-03
1.49031732E-06,7.82E-03
1.49032045E-06,6.98E-03
1.49032357E-06,6.35E-03
1.49032670E-06,5.40E-03
1.49032982E-06,4.56E-03
1.49033295E-06,3.50E-03
1.49033607E-06,2.45E-03
1.49033920E-06,1.40E-03
1.49034232E-06,3.4E-04
1.49034545E-06,-7.1E-04
1.49034857E-06,-1.98E-03
1.49035170E-06,-2.82E-03
1.49035482E-06,-3.77E-03
1.49035795E-06,-4.72E-03
1.49036107E-06,-5.56E-03
1.49036420E-06,-6.09E-03
1.49036732E-06,-6.61E-03
1.49037045E-06,-7.04E-03
1.49037357E-06,-7.35E-03
1.49037670E-06,-7.56E-03
1.49037982E-06,-7.67E-03
1.49038295E-06,-7.56E-03
1.49038607E-06,-7.25E-03
1.49038920E-06,-7.04E-03
1.49039232E-06,-6.61E-03
1.49039545E-06,-5.98E-03
1.49039857E-06,-5.56E-03
1.49040170E-06,-4.51E-03
1.49040482E-06,-3.77E-03
1.49040795E-06,-2.93E-03
1.49041107E-06,-1.98E-03
1.49041420E-06,-1.13E-03
1.49041732E-06,-1.9E-04
1.49042045E-06,6.6E-04
1.49042357E-06,1.71E-03
1.49042670E-06,2.77E-03
1.49042982E-06,3.50E-03
1.49043295E-06,4.35E-03
1.49043607E-06,5.08E-03
1.49043920E-06,5.93E-03
1.49044232E-06,6.45E-03
1.49044545E-06,6.88E-03
1.49044857E-06,7.51E-03
1.49045170E-06,7.93E-03
1.49045482E-06,8.25E-03
1.49045795E-06,8.35E-03
1.49046107E-06,8.67E-03
1.49046420E-06,8.77E-03
1.49046732E-06,8.67E-03
1.49047045E-06,8.88E-03
1.49047357E-06,8.56E-03
1.49047670E-06,8.46E-03
1.49047982E-06,8.35E-03
1.49048295E-06,8.14E-03
1.49048607E-06,7.51E-03
1.49048920E-06,7.09E-03
1.49049232E-06,6.56E-03
1.49049545E-06,6.14E-03
1.49049857E-06,5.61E-03
1.49050170E-06,4.87E-03
1.49050482E-06,4.35E-03
1.49050795E-06,3.71E-03
1.49051107E-06,3.08E-03
1.49051420E-06,2.24E-03
1.49051732E-06,1.61E-03
1.49052045E-06,7.6E-04
1.49052357E-06,-8E-05
1.49052670E-06,-9.2E-04
1.49052982E-06,-1.56E-03
1.49053295E-06,-2.40E-03
1.49053607E-06,-3.14E-03
1.49053920E-06,-3.77E-03
1.49054232E-06,-4.82E-03
1.49054545E-06,-5.45E-03
1.49054857E-06,-6.19E-03
1.49055170E-06,-6.93E-03
1.49055482E-06,-7.77E-03
1.49055795E-06,-8.09E-03
1.49056107E-06,-8.72E-03
1.49056420E-06,-9.25E-03
1.49056732E-06,-9.56E-03
1.49057045E-06,-9.99E-03
1.49057357E-06,-1.041E-02
1.49057670E-06,-1.072E-02
1.49057982E-06,-1.083E-02
1.49058295E-06,-1.083E-02
1.49058607E-06,-1.104E-02
1.49058920E-06,-1.115E-02
1.49059232E-06,-1.093E-02
1.49059545E-06,-1.093E-02
1.49059857E-06,-1.072E-02
1.49060170E-06,-1.062E-02
1.49060482E-06,-1.041E-02
1.49060795E-06,-1.009E-02
1.49061107E-06,-9.88E-03
1.49061420E-06,-9.78E-03
1.49061732E-06,-9.35E-03
1.49062045E-06,-9.25E-03
1.49062357E-06,-9.14E-03
1.49062670E-06,-8.93E-03
1.49062982E-06,-8.72E-03
1.49063295E-06,-8.72E-03
1.49063607E-06,-8.62E-03
1.49063920E-06,-8.62E-03
1.49064232E-06,-8.93E-03
1.49064545E-06,-8.93E-03
1.49064857E-06,-9.04E-03
1.49065170E-06,-9.46E-03
1.49065482E-06,-9.78E-03
1.49065795E-06,-1.009E-02
1.49066107E-06,-1.051E-02
1.49066420E-06,-1.125E-02
1.49066732E-06,-1.157E-02
1.49067045E-06,-1.220E-02
1.49067357E-06,-1.273E-02
1.49067670E-06,-1.325E-02
1.49067982E-06,-1.378E-02
1.49068295E-06,-1.431E-02
1.49068607E-06,-1.462E-02
1.49068920E-06,-1.504E-02
1.49069232E-06,-1.536E-02
1.49069545E-06,-1.557E-02
1.49069857E-06,-1.599E-02
1.49070170E-06,-1.589E-02
1.49070482E-06,-1.589E-02
1.49070795E-06,-1.557E-02
1.49071107E-06,-1.557E-02
1.49071420E-06,-1.526E-02
1.49071732E-06,-1.483E-02
1.49072045E-06,-1.420E-02
1.49072357E-06,-1.357E-02
1.49072670E-06,-1.273E-02
1.49072982E-06,-1.209E-02
1.49073295E-06,-1.115E-02
1.49073607E-06,-1.030E-02
1.49073920E-06,-9.35E-03
1.49074232E-06,-8.09E-03
1.49074545E-06,-7.25E-03
1.49074857E-06,-6.09E-03
1.49075170E-06,-5.03E-03
1.49075482E-06,-4.30E-03
1.49075795E-06,-3.14E-03
1.49076107E-06,-2.19E-03
1.49076420E-06,-1.34E-03
1.49076732E-06,-6.1E-04
1.49077045E-06,3E-05
1.49077357E-06,6.6E-04
1.49077670E-06,1.18E-03
1.49077982E-06,1.50E-03
1.49078295E-06,1.82E-03
1.49078607E-06,1.92E-03
1.49078920E-06,1.92E-03
1.49079232E-06,2.03E-03
1.49079545E-06,1.40E-03
1.49079857E-06,9.7E-04
1.49080170E-06,5.5E-04
1.49080482E-06,2.4E-04
1.49080795E-06,-4.0E-04
1.49081107E-06,-1.24E-03
1.49081420E-06,-2.29E-03
1.49081732E-06,-3.24E-03
1.49082045E-06,-4.08E-03
1.49082357E-06,-5.14E-03
1.49082670E-06,-5.98E-03
1.49082982E-06,-6.93E-03
1.49083295E-06,-8.19E-03
1.49083607E-06,-9.35E-03
1.49083920E-06,-1.030E-02
1.49084232E-06,-1.146E-02
1.49084545E-06,-1.230E-02
1.49084857E-06,-1.325E-02
1.49085170E-06,-1.410E-02
1.49085482E-06,-1.494E-02
1.49085795E-06,-1.578E-02
1.49086107E-06,-1.652E-02
1.49086420E-06,-1.726E-02
1.49086732E-06,-1.778E-02
1.49087045E-06,-1.842E-02
1.49087357E-06,-1.873E-02
1.49087670E-06,-1.905E-02
1.49087982E-06,-1.947E-02
1.49088295E-06,-1.947E-02
1.49088607E-06,-1.947E-02
1.49088920E-06,-1.958E-02
1.49089232E-06,-1.926E-02
1.49089545E-06,-1.894E-02
1.49089857E-06,-1.884E-02
1.49090170E-06,-1.831E-02
1.49090482E-06,-1.789E-02
1.49090795E-06,-1.726E-02
1.49091107E-06,-1.652E-02
1.49091420E-06,-1.568E-02
1.49091732E-06,-1.483E-02
1.49092045E-06,-1.410E-02
1.49092357E-06,-1.294E-02
1.49092670E-06,-1.209E-02
1.49092982E-06,-1.115E-02
1.49093295E-06,-1.009E-02
1.49093607E-06,-8.93E-03
1.49093920E-06,-7.98E-03
1.49094232E-06,-6.82E-03
1.49094545E-06,-5.98E-03
1.49094857E-06,-4.93E-03
1.49095170E-06,-3.98E-03
1.49095482E-06,-3.03E-03
1.49095795E-06,-2.19E-03
1.49096107E-06,-1.45E-03
1.49096420E-06,-9.2E-04
1.49096732E-06,-2.9E-04
1.49097045E-06,3E-05
1.49097357E-06,2.4E-04
1.49097670E-06,7.6E-04
1.49097982E-06,8.7E-04
1.49098295E-06,7.6E-04
1.49098607E-06,5.5E-04
1.49098920E-06,5.5E-04
1.49099232E-06,3E-05
1.49099545E-06,-4.0E-04
1.49099857E-06,-9.2E-04
1.49100170E-06,-1.56E-03
1.49100482E-06,-2.19E-03
1.49100795E-06,-2.82E-03
1.49101107E-06,-3.77E-03
1.49101420E-06,-4.51E-03
1.49101732E-06,-5.35E-03
1.49102045E-06,-5.88E-03
1.49102357E-06,-6.93E-03
1.49102670E-06,-7.67E-03
1.49102982E-06,-8.41E-03
1.49103295E-06,-9.14E-03
1.49103607E-06,-9.88E-03
1.49103920E-06,-1.030E-02
1.49104232E-06,-1.072E-02
1.49104545E-06,-1.093E-02
1.49104857E-06,-1.146E-02
1.49105170E-06,-1.146E-02
1.49105482E-06,-1.167E-02
1.49105795E-06,-1.157E-02
1.49106107E-06,-1.146E-02
1.49106420E-06,-1.115E-02
1.49106732E-06,-1.104E-02
1.49107045E-06,-1.072E-02
1.49107357E-06,-1.009E-02
1.49107670E-06,-9.56E-03
1.49107982E-06,-8.93E-03
1.49108295E-06,-8.51E-03
1.49108607E-06,-7.77E-03
1.49108920E-06,-7.25E-03
1.49109232E-06,-6.51E-03
1.49109545E-06,-5.88E-03
1.49109857E-06,-5.24E-03
1.49110170E-06,-4.72E-03
1.49110482E-06,-4.08E-03
1.49110795E-06,-3.77E-03
1.49111107E-06,-3.35E-03
1.49111420E-06,-2.82E-03
1.49111732E-06,-2.61E-03
1.49112045E-06,-2.50E-03
1.49112357E-06,-2.19E-03
1.49112670E-06,-2.19E-03
1.49112982E-06,-2.08E-03
1.49113295E-06,-2.19E-03
1.49113607E-06,-2.08E-03
1.49113920E-06,-2.61E-03
1.49114232E-06,-2.71E-03
1.49114545E-06,-3.03E-03
1.49114857E-06,-3.45E-03
1.49115170E-06,-3.98E-03
1.49115482E-06,-4.40E-03
1.49115795E-06,-4.82E-03
1.49116107E-06,-5.24E-03
1.49116420E-06,-5.67E-03
1.49116732E-06,-6.19E-03
1.49117045E-06,-6.61E-03
1.49117357E-06,-6.93E-03
1.49117670E-06,-7.25E-03
1.49117982E-06,-7.77E-03
1.49118295E-06,-7.98E-03
1.49118607E-06,-8.19E-03
1.49118920E-06,-8.19E-03
1.49119232E-06,-8.41E-03
1.49119545E-06,-8.41E-03
1.49119857E-06,-8.51E-03
1.49120170E-06,-8.41E-03
1.49120482E-06,-8.30E-03
1.49120795E-06,-7.98E-03
1.49121107E-06,-7.67E-03
1.49121420E-06,-7.46E-03
1.49121732E-06,-7.14E-03
1.49122045E-06,-6.72E-03
1.49122357E-06,-6.30E-03
1.49122670E-06,-5.56E-03
1.49122982E-06,-5.14E-03
1.49123295E-06,-4.61E-03
1.49123607E-06,-3.87E-03
1.49123920E-06,-3.24E-03
1.49124232E-06,-2.61E-03
1.49124545E-06,-1.87E-03
1.49124857E-06,-1.45E-03
1.49125170E-06,-7.1E-04
1.49125482E-06,-1.9E-04
1.49125795E-06,3.4E-04
1.49126107E-06,7.6E-04
1.49126420E-06,1.29E-03
1.49126732E-06,1.71E-03
1.49127045E-06,2.03E-03
1.49127357E-06,2.24E-03
1.49127670E-06,2.45E-03
1.49127982E-06,2.45E-03
1.49128295E-06,2.55E-03
1.49128607E-06,2.55E-03
1.49128920E-06,2.45E-03
1.49129232E-06,2.03E-03
1.49129545E-06,1.82E-03
1.49129857E-06,1.40E-03
1.49130170E-06,1.18E-03
1.49130482E-06,6.6E-04
1.49130795E-06,-8E-05
1.49131107E-06,-9.2E-04
1.49131420E-06,-1.34E-03
1.49131732E-06,-2.19E-03
1.49132045E-06,-2.82E-03
1.49132357E-06,-3.66E-03
1.49132670E-06,-4.51E-03
1.49132982E-06,-5.35E-03
1.49133295E-06,-5.98E-03
1.49133607E-06,-6.93E-03
1.49133920E-06,-7.67E-03
1.49134232E-06,-8.19E-03
1.49134545E-06,-8.93E-03
1.49134857E-06,-9.46E-03
1.49135170E-06,-1.020E-02
1.49135482E-06,-1.051E-02
1.49135795E-06,-1.093E-02
1.49136107E-06,-1.125E-02
1.49136420E-06,-1.146E-02
1.49136732E-06,-1.157E-02
1.49137045E-06,-1.157E-02
1.49137357E-06,-1.136E-02
1.49137670E-06,-1.136E-02
1.49137982E-06,-1.104E-02
1.49138295E-06,-1.093E-02
1.49138607E-06,-1.051E-02
1.49138920E-06,-1.009E-02
1.49139232E-06,-9.67E-03
1.49139545E-06,-9.14E-03
1.49139857E-06,-8.83E-03
1.49140170E-06,-8.19E-03
1.49140482E-06,-7.46E-03
1.49140795E-06,-7.04E-03
1.49141107E-06,-6.40E-03
1.49141420E-06,-6.09E-03
1.49141732E-06,-5.56E-03
1.49142045E-06,-5.24E-03
1.49142357E-06,-4.82E-03
1.49142670E-06,-4.51E-03
1.49142982E-06,-4.30E-03
1.49143295E-06,-3.87E-03
1.49143607E-06,-3.56E-03
1.49143920E-06,-3.45E-03
1.49144232E-06,-3.45E-03
1.49144545E-06,-3.35E-03
1.49144857E-06,-3.35E-03
1.49145170E-06,-3.24E-03
1.49145482E-06,-3.35E-03
1.49145795E-06,-3.24E-03
1.49146107E-06,-3.45E-03
1.49146420E-06,-3.56E-03
1.49146732E-06,-3.45E-03
1.49147045E-06,-3.56E-03
1.49147357E-06,-3.77E-03
1.49147670E-06,-3.66E-03
1.49147982E-06,-3.66E-03
1.49148295E-06,-3.56E-03
1.49148607E-06,-3.45E-03
1.49148920E-06,-3.14E-03
1.49149232E-06,-3.03E-03
1.49149545E-06,-3.03E-03
1.49149857E-06,-2.61E-03
1.49150170E-06,-2.40E-03
1.49150482E-06,-2.29E-03
1.49150795E-06,-1.98E-03
1.49151107E-06,-1.56E-03
1.49151420E-06,-1.24E-03
1.49151732E-06,-9.2E-04
1.49152045E-06,-4.0E-04
1.49152357E-06,-4.0E-04
1.49152670E-06,-8E-05
1.49152982E-06,2.4E-04
1.49153295E-06,5.5E-04
1.49153607E-06,8.7E-04
1.49153920E-06,8.7E-04
1.49154232E-06,9.7E-04
1.49154545E-06,8.7E-04
1.49154857E-06,1.08E-03
1.49155170E-06,9.7E-04
1.49155482E-06,9.7E-04
1.49155795E-06,6.6E-04
1.49156107E-06,6.6E-04
1.49156420E-06,3.4E-04
1.49156732E-06,-8E-05
1.49157045E-06,-4.0E-04
1.49157357E-06,-9.2E-04
1.49157670E-06,-1.24E-03
1.49157982E-06,-1.87E-03
1.49158295E-06,-2.40E-03
1.49158607E-06,-2.71E-03
1.49158920E-06,-3.24E-03
1.49159232E-06,-3.87E-03
1.49159545E-06,-4.40E-03
1.49159857E-06,-4.72E-03
1.49160170E-06,-5.14E-03
1.49160482E-06,-5.77E-03
1.49160795E-06,-6.30E-03
1.49161107E-06,-6.72E-03
1.49161420E-06,-6.93E-03
1.49161732E-06,-7.14E-03
1.49162045E-06,-7.35E-03
1.49162357E-06,-7.77E-03
1.49162670E-06,-7.77E-03
1.49162982E-06,-7.98E-03
1.49163295E-06,-7.98E-03
1.49163607E-06,-7.88E-03
1.49163920E-06,-7.98E-03
1.49164232E-06,-7.98E-03
1.49164545E-06,-7.98E-03
1.49164857E-06,-7.77E-03
1.49165170E-06,-7.77E-03
1.49165482E-06,-7.67E-03
1.49165795E-06,-7.46E-03
1.49166107E-06,-7.35E-03
1.49166420E-06,-7.14E-03
1.49166732E-06,-7.04E-03
1.49167045E-06,-6.72E-03
1.49167357E-06,-6.93E-03
1.49167670E-06,-6.82E-03
1.49167982E-06,-6.72E-03
1.49168295E-06,-6.51E-03
1.49168607E-06,-6.72E-03
1.49168920E-06,-6.72E-03
1.49169232E-06,-6.72E-03
1.49169545E-06,-7.04E-03
1.49169857E-06,-7.25E-03
1.49170170E-06,-7.35E-03
1.49170482E-06,-7.67E-03
1.49170795E-06,-8.19E-03
1.49171107E-06,-8.41E-03
1.49171420E-06,-8.83E-03
1.49171732E-06,-9.35E-03
1.49172045E-06,-9.88E-03
1.49172357E-06,-1.041E-02
1.49172670E-06,-1.104E-02
1.49172982E-06,-1.167E-02
1.49173295E-06,-1.209E-02
1.49173607E-06,-1.252E-02
1.49173920E-06,-1.304E-02
1.49174232E-06,-1.367E-02
1.49174545E-06,-1.399E-02
1.49174857E-06,-1.431E-02
1.49175170E-06,-1.462E-02
1.49175482E-06,-1.494E-02
1.49175795E-06,-1.515E-02
1.49176107E-06,-1.515E-02
1.49176420E-06,-1.515E-02
1.49176732E-06,-1.504E-02
1.49177045E-06,-1.462E-02
1.49177357E-06,-1.420E-02
1.49177670E-06,-1.378E-02
1.49177982E-06,-1.336E-02
1.49178295E-06,-1.283E-02
1.49178607E-06,-1.199E-02
1.49178920E-06,-1.125E-02
1.49179232E-06,-1.062E-02
1.49179545E-06,-9.78E-03
1.49179857E-06,-8.72E-03
1.49180170E-06,-7.88E-03
1.49180482E-06,-6.93E-03
1.49180795E-06,-6.09E-03
1.49181107E-06,-5.56E-03
1.49181420E-06,-4.72E-03
1.49181732E-06,-3.87E-03
1.49182045E-06,-3.24E-03
1.49182357E-06,-2.61E-03
1.49182670E-06,-2.40E-03
1.49182982E-06,-1.98E-03
1.49183295E-06,-1.98E-03
1.49183607E-06,-1.56E-03
1.49183920E-06,-1.66E-03
1.49184232E-06,-1.87E-03
1.49184545E-06,-2.08E-03
1.49184857E-06,-2.40E-03
1.49185170E-06,-2.93E-03
1.49185482E-06,-3.56E-03
1.49185795E-06,-4.08E-03
1.49186107E-06,-4.82E-03
1.49186420E-06,-5.45E-03
1.49186732E-06,-6.09E-03
1.49187045E-06,-6.72E-03
1.49187357E-06,-7.56E-03
1.49187670E-06,-8.19E-03
1.49187982E-06,-8.72E-03
1.49188295E-06,-9.25E-03
1.49188607E-06,-9.67E-03
1.49188920E-06,-9.99E-03
1.49189232E-06,-1.020E-02
1.49189545E-06,-1.030E-02
1.49189857E-06,-1.009E-02
1.49190170E-06,-1.009E-02
1.49190482E-06,-9.78E-03
1.49190795E-06,-9.25E-03
1.49191107E-06,-8.72E-03
1.49191420E-06,-8.09E-03
1.49191732E-06,-7.46E-03
1.49192045E-06,-6.72E-03
1.49192357E-06,-5.88E-03
1.49192670E-06,-4.82E-03
1.49192982E-06,-3.98E-03
1.49193295E-06,-2.93E-03
1.49193607E-06,-1.77E-03
1.49193920E-06,-1.24E-03
1.49194232E-06,-1.9E-04
1.49194545E-06,5.5E-04
1.49194857E-06,1.50E-03
1.49195170E-06,2.13E-03
1.49195482E-06,2.66E-03
1.49195795E-06,2.98E-03
1.49196107E-06,3.40E-03
1.49196420E-06,3.50E-03
1.49196732E-06,3.50E-03
1.49197045E-06,3.61E-03
1.49197357E-06,3.29E-03
1.49197670E-06,3.19E-03
1.49197982E-06,2.87E-03
1.49198295E-06,2.55E-03
1.49198607E-06,2.13E-03
1.49198920E-06,1.61E-03
1.49199232E-06,1.08E-03
1.49199545E-06,4.5E-04
1.49199857E-06,-2.9E-04
1.49200170E-06,-7.1E-04
1.49200482E-06,-1.34E-03
1.49200795E-06,-1.66E-03
1.49201107E-06,-2.19E-03
1.49201420E-06,-2.40E-03
1.49201732E-06,-2.82E-03
1.49202045E-06,-2.93E-03
1.49202357E-06,-3.14E-03
1.49202670E-06,-3.14E-03
1.49202982E-06,-2.93E-03
1.49203295E-06,-3.24E-03
1.49203607E-06,-3.03E-03
1.49203920E-06,-2.61E-03
1.49204232E-06,-2.40E-03
1.49204545E-06,-1.98E-03
1.49204857E-06,-1.56E-03
1.49205170E-06,-1.03E-03
1.49205482E-06,-6.1E-04
1.49205795E-06,-2.9E-04
1.49206107E-06,3.4E-04
1.49206420E-06,7.6E-04
1.49206732E-06,1.29E-03
1.49207045E-06,1.61E-03
1.49207357E-06,2.13E-03
1.49207670E-06,2.55E-03
1.49207982E-06,2.98E-03
1.49208295E-06,3.29E-03
1.49208607E-06,3.61E-03
1.49208920E-06,3.92E-03
1.49209232E-06,4.14E-03
1.49209545E-06,4.35E-03
1.49209857E-06,4.45E-03
1.49210170E-06,4.87E-03
1.49210482E-06,5.08E-03
1.49210795E-06,5.29E-03
1.49211107E-06,5.61E-03
1.49211420E-06,5.82E-03
1.49211732E-06,6.24E-03
1.49212045E-06,6.45E-03
1.49212357E-06,6.77E-03
1.49212670E-06,7.19E-03
1.49212982E-06,7.61E-03
1.49213295E-06,8.14E-03
1.49213607E-06,8.25E-03
1.49213920E-06,8.88E-03
1.49214232E-06,9.19E-03
1.49214545E-06,9.62E-03
1.49214857E-06,9.93E-03
1.49215170E-06,1.035E-02
1.49215482E-06,1.056E-02
1.49215795E-06,1.077E-02
1.49216107E-06,1.099E-02
1.49216420E-06,1.109E-02
1.49216732E-06,1.120E-02
1.49217045E-06,1.099E-02
1.49217357E-06,1.067E-02
1.49217670E-06,1.046E-02
1.49217982E-06,9.93E-03
1.49218295E-06,9.30E-03
1.49218607E-06,8.56E-03
1.49218920E-06,7.61E-03
1.49219232E-06,6.88E-03
1.49219545E-06,5.72E-03
1.49219857E-06,4.66E-03
1.49220170E-06,3.40E-03
1.49220482E-06,2.13E-03
1.49220795E-06,8.7E-04
1.49221107E-06,-5.0E-04
1.49221420E-06,-1.77E-03
1.49221732E-06,-3.14E-03
1.49222045E-06,-4.30E-03
1.49222357E-06,-5.56E-03
1.49222670E-06,-6.72E-03
1.49222982E-06,-7.88E-03
1.49223295E-06,-8.72E-03
1.49223607E-06,-9.35E-03
1.49223920E-06,-1.009E-02
1.49224232E-06,-1.051E-02
1.49224545E-06,-1.093E-02
1.49224857E-06,-1.115E-02
1.49225170E-06,-1.104E-02
1.49225482E-06,-1.104E-02
1.49225795E-06,-1.083E-02
1.49226107E-06,-1.062E-02
1.49226420E-06,-9.67E-03
1.49226732E-06,-9.14E-03
1.49227045E-06,-8.51E-03
1.49227357E-06,-7.98E-03
1.49227670E-06,-7.04E-03
1.49227982E-06,-6.19E-03
1.49228295E-06,-5.35E-03
1.49228607E-06,-4.61E-03
1.49228920E-06,-3.77E-03
1.49229232E-06,-3.03E-03
1.49229545E-06,-2.40E-03
1.49229857E-06,-1.98E-03
1.49230170E-06,-1.45E-03
1.49230482E-06,-1.24E-03
1.49230795E-06,-9.2E-04
1.49231107E-06,-1.03E-03
1.49231420E-06,-1.03E-03
1.49231732E-06,-1.03E-03
1.49232045E-06,-1.56E-03
1.49232357E-06,-2.08E-03
1.49232670E-06,-2.61E-03
1.49232982E-06,-3.45E-03
1.49233295E-06,-4.19E-03
1.49233607E-06,-4.82E-03
1.49233920E-06,-5.67E-03
1.49234232E-06,-6.72E-03
1.49234545E-06,-7.56E-03
1.49234857E-06,-8.62E-03
1.49235170E-06,-9.67E-03
1.49235482E-06,-1.051E-02
1.49235795E-06,-1.136E-02
1.49236107E-06,-1.220E-02
1.49236420E-06,-1.262E-02
1.49236732E-06,-1.336E-02
1.49237045E-06,-1.367E-02
1.49237357E-06,-1.431E-02
1.49237670E-06,-1.462E-02
1.49237982E-06,-1.473E-02
1.49238295E-06,-1.473E-02
1.49238607E-06,-1.483E-02
1.49238920E-06,-1.462E-02
1.49239232E-06,-1.452E-02
1.49239545E-06,-1.441E-02
1.49239857E-06,-1.389E-02
1.49240170E-06,-1.367E-02
1.49240482E-06,-1.336E-02
1.49240795E-06,-1.273E-02
1.49241107E-06,-1.262E-02
1.49241420E-06,-1.209E-02
1.49241732E-06,-1.178E-02
1.49242045E-06,-1.146E-02
1.49242357E-06,-1.093E-02
1.49242670E-06,-1.062E-02
1.49242982E-06,-1.062E-02
1.49243295E-06,-1.041E-02
1.49243607E-06,-1.020E-02
1.49243920E-06,-1.009E-02
1.49244232E-06,-9.99E-03
1.49244545E-06,-9.99E-03
1.49244857E-06,-1.030E-02
1.49245170E-06,-1.041E-02
1.49245482E-06,-1.041E-02
1.49245795E-06,-1.051E-02
1.49246107E-06,-1.062E-02
1.49246420E-06,-1.093E-02
1.49246732E-06,-1.115E-02
1.49247045E-06,-1.146E-02
1.49247357E-06,-1.146E-02
1.49247670E-06,-1.157E-02
1.49247982E-06,-1.167E-02
1.49248295E-06,-1.157E-02
1.49248607E-06,-1.188E-02
1.49248920E-06,-1.167E-02
1.49249232E-06,-1.167E-02
1.49249545E-06,-1.167E-02
1.49249857E-06,-1.146E-02
1.49250170E-06,-1.136E-02
1.49250482E-06,-1.115E-02
1.49250795E-06,-1.083E-02
1.49251107E-06,-1.072E-02
1.49251420E-06,-1.062E-02
1.49251732E-06,-1.051E-02
1.49252045E-06,-1.020E-02
1.49252357E-06,-1.020E-02
1.49252670E-06,-1.020E-02
1.49252982E-06,-1.009E-02
1.49253295E-06,-1.020E-02
1.49253607E-06,-1.030E-02
1.49253920E-06,-1.041E-02
1.49254232E-06,-1.072E-02
1.49254545E-06,-1.104E-02
1.49254857E-06,-1.146E-02
1.49255170E-06,-1.199E-02
1.49255482E-06,-1.252E-02
1.49255795E-06,-1.283E-02
1.49256107E-06,-1.367E-02
1.49256420E-06,-1.431E-02
1.49256732E-06,-1.483E-02
1.49257045E-06,-1.568E-02
1.49257357E-06,-1.652E-02
1.49257670E-06,-1.715E-02
1.49257982E-06,-1.768E-02
1.49258295E-06,-1.821E-02
1.49258607E-06,-1.863E-02
1.49258920E-06,-1.926E-02
1.49259232E-06,-1.968E-02
1.49259545E-06,-1.989E-02
1.49259857E-06,-2.010E-02
1.49260170E-06,-2.010E-02
1.49260482E-06,-2.010E-02
1.49260795E-06,-1.989E-02
1.49261107E-06,-1.979E-02
1.49261420E-06,-1.937E-02
1.49261732E-06,-1.852E-02
1.49262045E-06,-1.800E-02
1.49262357E-06,-1.747E-02
1.49262670E-06,-1.652E-02
1.49262982E-06,-1.557E-02
1.49263295E-06,-1.473E-02
1.49263607E-06,-1.357E-02
1.49263920E-06,-1.252E-02
1.49264232E-06,-1.125E-02
1.49264545E-06,-1.020E-02
1.49264857E-06,-9.14E-03
1.49265170E-06,-7.98E-03
1.49265482E-06,-7.14E-03
1.49265795E-06,-5.98E-03
1.49266107E-06,-4.93E-03
1.49266420E-06,-3.98E-03
1.49266732E-06,-3.35E-03
1.49267045E-06,-2.50E-03
1.49267357E-06,-1.98E-03
1.49267670E-06,-1.34E-03
1.49267982E-06,-7.1E-04
1.49268295E-06,-4.0E-04
1.49268607E-06,-8E-05
1.49268920E-06,1.3E-04
1.49269232E-06,3.4E-04
1.49269545E-06,3.4E-04
1.49269857E-06,3.4E-04
1.49270170E-06,4.5E-04
1.49270482E-06,4.5E-04
1.49270795E-06,1.3E-04
1.49271107E-06,1.3E-04
1.49271420E-06,2.4E-04
1.49271732E-06,1.3E-04
1.49272045E-06,1.3E-04
1.49272357E-06,3E-05
1.49272670E-06,1.3E-04
1.49272982E-06,3E-05
1.49273295E-06,2.4E-04
1.49273607E-06,3.4E-04
1.49273920E-06,5.5E-04
1.49274232E-06,5.5E-04
1.49274545E-06,8.7E-04
1.49274857E-06,1.18E-03
1.49275170E-06,1.50E-03
1.49275482E-06,1.71E-03
1.49275795E-06,2.13E-03
1.49276107E-06,2.55E-03
1.49276420E-06,2.87E-03
1.49276732E-06,3.08E-03
1.49277045E-06,3.50E-03
1.49277357E-06,3.61E-03
1.49277670E-06,3.71E-03
1.49277982E-06,4.14E-03
1.49278295E-06,4.45E-03
1.49278607E-06,4.45E-03
1.49278920E-06,4.56E-03
1.49279232E-06,4.45E-03
1.49279545E-06,4.56E-03
1.49279857E-06,4.35E-03
1.49280170E-06,4.45E-03
1.49280482E-06,4.24E-03
1.49280795E-06,4.03E-03
1.49281107E-06,3.82E-03
1.49281420E-06,3.71E-03
1.49281732E-06,3.40E-03
1.49282045E-06,3.19E-03
1.49282357E-06,2.87E-03
1.49282670E-06,2.77E-03
1.49282982E-06,2.55E-03
1.49283295E-06,2.55E-03
1.49283607E-06,2.34E-03
1.49283920E-06,2.34E-03
1.49284232E-06,2.24E-03
1.49284545E-06,2.34E-03
1.49284857E-06,2.34E-03
1.49285170E-06,2.55E-03
1.49285482E-06,2.55E-03
1.49285795E-06,2.66E-03
1.49286107E-06,2.87E-03
1.49286420E-06,3.19E-03
1.49286732E-06,3.29E-03
1.49287045E-06,3.71E-03
1.49287357E-06,3.92E-03
1.49287670E-06,4.03E-03
1.49287982E-06,4.45E-03
1.49288295E-06,4.45E-03
1.49288607E-06,4.77E-03
1.49288920E-06,4.77E-03
1.49289232E-06,5.08E-03
1.49289545E-06,5.08E-03
1.49289857E-06,5.19E-03
1.49290170E-06,5.08E-03
1.49290482E-06,4.87E-03
1.49290795E-06,4.77E-03
1.49291107E-06,4.45E-03
1.49291420E-06,4.24E-03
1.49291732E-06,3.82E-03
1.49292045E-06,3.29E-03
1.49292357E-06,2.66E-03
1.49292670E-06,2.03E-03
1.49292982E-06,1.40E-03
1.49293295E-06,6.6E-04
1.49293607E-06,-8E-05
1.49293920E-06,-6.1E-04
1.49294232E-06,-1.66E-03
1.49294545E-06,-2.29E-03
1.49294857E-06,-3.03E-03
1.49295170E-06,-3.98E-03
1.49295482E-06,-4.51E-03
1.49295795E-06,-5.35E-03
1.49296107E-06,-6.19E-03
1.49296420E-06,-6.61E-03
1.49296732E-06,-7.14E-03
1.49297045E-06,-7.67E-03
1.49297357E-06,-8.41E-03
1.49297670E-06,-8.51E-03
1.49297982E-06,-8.93E-03
1.49298295E-06,-9.04E-03
1.49298607E-06,-9.14E-03
1.49298920E-06,-9.35E-03
1.49299232E-06,-9.14E-03
1.49299545E-06,-9.25E-03
1.49299857E-06,-9.04E-03
1.49300170E-06,-8.62E-03
1.49300482E-06,-8.41E-03
1.49300795E-06,-8.19E-03
1.49301107E-06,-7.77E-03
1.49301420E-06,-7.25E-03
1.49301732E-06,-6.72E-03
1.49302045E-06,-6.19E-03
1.49302357E-06,-5.77E-03
1.49302670E-06,-5.14E-03
1.49302982E-06,-4.40E-03
1.49303295E-06,-3.87E-03
1.49303607E-06,-3.45E-03
1.49303920E-06,-2.82E-03
1.49304232E-06,-2.19E-03
1.49304545E-06,-1.77E-03
1.49304857E-06,-1.24E-03
1.49305170E-06,-9.2E-04
1.49305482E-06,-5.0E-04
1.49305795E-06,-1.9E-04
1.49306107E-06,-1.9E-04
1.49306420E-06,2.4E-04
1.49306732E-06,3.4E-04
1.49307045E-06,4.5E-04
1.49307357E-06,4.5E-04
1.49307670E-06,4.5E-04
1.49307982E-06,1.3E-04
1.49308295E-06,-8E-05
1.49308607E-06,-2.9E-04
1.49308920E-06,-7.1E-04
1.49309232E-06,-1.13E-03
1.49309545E-06,-1.56E-03
1.49309857E-06,-1.87E-03
1.49310170E-06,-2.50E-03
1.49310482E-06,-3.14E-03
1.49310795E-06,-3.66E-03
1.49311107E-06,-4.30E-03
1.49311420E-06,-4.82E-03
1.49311732E-06,-5.56E-03
1.49312045E-06,-5.98E-03
1.49312357E-06,-6.72E-03
1.49312670E-06,-7.35E-03
1.49312982E-06,-7.77E-03
1.49313295E-06,-8.41E-03
1.49313607E-06,-9.14E-03
1.49313920E-06,-9.35E-03
1.49314232E-06,-9.78E-03
1.49314545E-06,-1.020E-02
1.49314857E-06,-1.041E-02
1.49315170E-06,-1.083E-02
1.49315482E-06,-1.083E-02
1.49315795E-06,-1.115E-02
1.49316107E-06,-1.115E-02
1.49316420E-06,-1.136E-02
1.49316732E-06,-1.125E-02
1.49317045E-06,-1.115E-02
1.49317357E-06,-1.115E-02
1.49317670E-06,-1.093E-02
1.49317982E-06,-1.083E-02
1.49318295E-06,-1.041E-02
1.49318607E-06,-1.020E-02
1.49318920E-06,-9.99E-03
1.49319232E-06,-9.56E-03
1.49319545E-06,-9.46E-03
1.49319857E-06,-9.25E-03
1.49320170E-06,-8.93E-03
1.49320482E-06,-8.51E-03
1.49320795E-06,-8.30E-03
1.49321107E-06,-8.09E-03
1.49321420E-06,-7.88E-03
1.49321732E-06,-7.67E-03
1.49322045E-06,-7.56E-03
1.49322357E-06,-7.25E-03
1.49322670E-06,-7.14E-03
1.49322982E-06,-7.04E-03
1.49323295E-06,-6.93E-03
1.49323607E-06,-6.93E-03
1.49323920E-06,-6.82E-03
1.49324232E-06,-6.93E-03
1.49324545E-06,-6.93E-03
1.49324857E-06,-7.14E-03
1.49325170E-06,-7.35E-03
1.49325482E-06,-7.46E-03
1.49325795E-06,-7.67E-03
1.49326107E-06,-7.98E-03
1.49326420E-06,-8.30E-03
1.49326732E-06,-8.72E-03
1.49327045E-06,-8.83E-03
1.49327357E-06,-9.25E-03
1.49327670E-06,-9.67E-03
1.49327982E-06,-9.99E-03
1.49328295E-06,-1.062E-02
1.49328607E-06,-1.104E-02
1.49328920E-06,-1.125E-02
1.49329232E-06,-1.178E-02
1.49329545E-06,-1.209E-02
1.49329857E-06,-1.252E-02
1.49330170E-06,-1.294E-02
1.49330482E-06,-1.346E-02
1.49330795E-06,-1.367E-02
1.49331107E-06,-1.399E-02
1.49331420E-06,-1.420E-02
1.49331732E-06,-1.452E-02
1.49332045E-06,-1.473E-02
1.49332357E-06,-1.462E-02
1.49332670E-06,-1.473E-02
1.49332982E-06,-1.473E-02
1.49333295E-06,-1.483E-02
1.49333607E-06,-1.462E-02
1.49333920E-06,-1.452E-02
1.49334232E-06,-1.420E-02
1.49334545E-06,-1.399E-02
1.49334857E-06,-1.389E-02
1.49335170E-06,-1.346E-02
1.49335482E-06,-1.325E-02
1.49335795E-06,-1.283E-02
1.49336107E-06,-1.252E-02
1.49336420E-06,-1.199E-02
1.49336732E-06,-1.157E-02
1.49337045E-06,-1.125E-02
1.49337357E-06,-1.083E-02
1.49337670E-06,-1.041E-02
1.49337982E-06,-1.009E-02
1.49338295E-06,-9.99E-03
1.49338607E-06,-9.78E-03
1.49338920E-06,-9.46E-03
1.49339232E-06,-9.46E-03
1.49339545E-06,-9.46E-03
1.49339857E-06,-9.35E-03
1.49340170E-06,-9.46E-03
1.49340482E-06,-9.67E-03
1.49340795E-06,-9.78E-03
1.49341107E-06,-9.99E-03
1.49341420E-06,-1.030E-02
1.49341732E-06,-1.062E-02
1.49342045E-06,-1.093E-02
1.49342357E-06,-1.115E-02
1.49342670E-06,-1.157E-02
1.49342982E-06,-1.188E-02
1.49343295E-06,-1.230E-02
1.49343607E-06,-1.262E-02
1.49343920E-06,-1.294E-02
1.49344232E-06,-1.325E-02
1.49344545E-06,-1.336E-02
1.49344857E-06,-1.357E-02
1.49345170E-06,-1.367E-02
1.49345482E-06,-1.357E-02
1.49345795E-06,-1.357E-02
1.49346107E-06,-1.357E-02
1.49346420E-06,-1.325E-02
1.49346732E-06,-1.283E-02
1.49347045E-06,-1.241E-02
1.49347357E-06,-1.178E-02
1.49347670E-06,-1.125E-02
1.49347982E-06,-1.062E-02
1.49348295E-06,-9.99E-03
1.49348607E-06,-9.14E-03
1.49348920E-06,-8.41E-03
1.49349232E-06,-7.56E-03
1.49349545E-06,-6.61E-03
1.49349857E-06,-5.98E-03
1.49350170E-06,-5.03E-03
1.49350482E-06,-4.30E-03
1.49350795E-06,-3.56E-03
1.49351107E-06,-2.93E-03
1.49351420E-06,-2.19E-03
1.49351732E-06,-1.66E-03
1.49352045E-06,-1.34E-03
1.49352357E-06,-9.2E-04
1.49352670E-06,-5.0E-04
1.49352982E-06,-5.0E-04
1.49353295E-06,-4.0E-04
1.49353607E-06,-2.9E-04
1.49353920E-06,-6.1E-04
1.49354232E-06,-8.2E-04
1.49354545E-06,-1.13E-03
1.49354857E-06,-1.24E-03
1.49355170E-06,-1.77E-03
1.49355482E-06,-2.19E-03
1.49355795E-06,-2.71E-03
1.49356107E-06,-3.24E-03
1.49356420E-06,-3.66E-03
1.49356732E-06,-4.30E-03
1.49357045E-06,-4.61E-03
1.49357357E-06,-5.03E-03
1.49357670E-06,-5.35E-03
1.49357982E-06,-5.77E-03
1.49358295E-06,-5.77E-03
1.49358607E-06,-5.98E-03
1.49358920E-06,-6.09E-03
1.49359232E-06,-5.88E-03
1.49359545E-06,-5.67E-03
1.49359857E-06,-5.45E-03
1.49360170E-06,-5.03E-03
1.49360482E-06,-4.51E-03
1.49360795E-06,-3.98E-03
1.49361107E-06,-3.14E-03
1.49361420E-06,-2.50E-03
1.49361732E-06,-1.77E-03
1.49362045E-06,-8.2E-04
1.49362357E-06,-1.9E-04
1.49362670E-06,7.6E-04
1.49362982E-06,1.61E-03
1.49363295E-06,2.55E-03
1.49363607E-06,3.29E-03
1.49363920E-06,4.24E-03
1.49364232E-06,4.87E-03
1.49364545E-06,5.51E-03
1.49364857E-06,6.14E-03
1.49365170E-06,6.77E-03
1.49365482E-06,6.98E-03
1.49365795E-06,7.51E-03
1.49366107E-06,7.51E-03
1.49366420E-06,7.61E-03
1.49366732E-06,7.72E-03
1.49367045E-06,7.61E-03
1.49367357E-06,7.51E-03
1.49367670E-06,7.19E-03
1.49367982E-06,6.77E-03
1.49368295E-06,6.56E-03
1.49368607E-06,6.03E-03
1.49368920E-06,5.61E-03
1.49369232E-06,5.19E-03
1.49369545E-06,4.56E-03
1.49369857E-06,4.03E-03
1.49370170E-06,3.71E-03
1.49370482E-06,3.08E-03
1.49370795E-06,2.77E-03
1.49371107E-06,2.45E-03
1.49371420E-06,2.03E-03
1.49371732E-06,1.92E-03
1.49372045E-06,1.50E-03
1.49372357E-06,1.40E-03
1.49372670E-06,1.29E-03
1.49372982E-06,1.29E-03
1.49373295E-06,1.29E-03
1.49373607E-06,1.29E-03
1.49373920E-06,1.40E-03
1.49374232E-06,1.29E-03
1.49374545E-06,1.61E-03
1.49374857E-06,1.92E-03
1.49375170E-06,2.24E-03
1.49375482E-06,2.34E-03
1.49375795E-06,2.55E-03
1.49376107E-06,2.87E-03
1.49376420E-06,3.08E-03
1.49376732E-06,3.19E-03
1.49377045E-06,3.61E-03
1.49377357E-06,3.50E-03
1.49377670E-06,3.61E-03
1.49377982E-06,3.61E-03
1.49378295E-06,3.71E-03
1.49378607E-06,3.92E-03
1.49378920E-06,3.71E-03
1.49379232E-06,3.82E-03
1.49379545E-06,3.61E-03
1.49379857E-06,3.50E-03
1.49380170E-06,3.50E-03
1.49380482E-06,3.40E-03
1.49380795E-06,3.19E-03
1.49381107E-06,2.98E-03
1.49381420E-06,2.87E-03
1.49381732E-06,2.98E-03
1.49382045E-06,2.87E-03
1.49382357E-06,2.77E-03
1.49382670E-06,2.66E-03
1.49382982E-06,2.66E-03
1.49383295E-06,2.66E-03
1.49383607E-06,2.77E-03
1.49383920E-06,2.98E-03
1.49384232E-06,3.19E-03
1.49384545E-06,3.50E-03
1.49384857E-06,3.61E-03
1.49385170E-06,4.14E-03
1.49385482E-06,4.45E-03
1.49385795E-06,4.66E-03
1.49386107E-06,5.19E-03
1.49386420E-06,5.40E-03
1.49386732E-06,5.61E-03
1.49387045E-06,5.72E-03
1.49387357E-06,6.24E-03
1.49387670E-06,6.24E-03
1.49387982E-06,6.35E-03
1.49388295E-06,6.45E-03
1.49388607E-06,6.66E-03
1.49388920E-06,6.56E-03
1.49389232E-06,6.14E-03
1.49389545E-06,6.24E-03
1.49389857E-06,5.93E-03
1.49390170E-06,5.40E-03
1.49390482E-06,4.98E-03
1.49390795E-06,4.56E-03
1.49391107E-06,3.92E-03
1.49391420E-06,3.40E-03
1.49391732E-06,2.77E-03
1.49392045E-06,2.24E-03
1.49392357E-06,1.50E-03
1.49392670E-06,7.6E-04
1.49392982E-06,3E-05
1.49393295E-06,-5.0E-04
1.49393607E-06,-1.45E-03
1.49393920E-06,-1.87E-03
1.49394232E-06,-2.71E-03
1.49394545E-06,-3.24E-03
1.49394857E-06,-3.66E-03
1.49395170E-06,-4.19E-03
1.49395482E-06,-4.30E-03
1.49395795E-06,-4.82E-03
1.49396107E-06,-5.24E-03
1.49396420E-06,-5.35E-03
1.49396732E-06,-5.35E-03
1.49397045E-06,-5.56E-03
1.49397357E-06,-5.77E-03
1.49397670E-06,-5.67E-03
1.49397982E-06,-5.77E-03
1.49398295E-06,-5.67E-03
1.49398607E-06,-5.67E-03
1.49398920E-06,-5.45E-03
1.49399232E-06,-5.56E-03
1.49399545E-06,-5.56E-03
1.49399857E-06,-5.56E-03
1.49400170E-06,-5.67E-03
1.49400482E-06,-5.67E-03
1.49400795E-06,-5.88E-03
1.49401107E-06,-6.09E-03
1.49401420E-06,-6.51E-03
1.49401732E-06,-6.82E-03
1.49402045E-06,-7.25E-03
1.49402357E-06,-7.67E-03
1.49402670E-06,-8.30E-03
1.49402982E-06,-8.62E-03
1.49403295E-06,-9.14E-03
1.49403607E-06,-9.88E-03
1.49403920E-06,-1.062E-02
1.49404232E-06,-1.115E-02
1.49404545E-06,-1.167E-02
1.49404857E-06,-1.241E-02
1.49405170E-06,-1.294E-02
1.49405482E-06,-1.315E-02
1.49405795E-06,-1.367E-02
1.49406107E-06,-1.420E-02
1.49406420E-06,-1.431E-02
1.49406732E-06,-1.452E-02
1.49407045E-06,-1.462E-02
1.49407357E-06,-1.462E-02
1.49407670E-06,-1.441E-02
1.49407982E-06,-1.420E-02
1.49408295E-06,-1.367E-02
1.49408607E-06,-1.325E-02
1.49408920E-06,-1.273E-02
1.49409232E-06,-1.209E-02
1.49409545E-06,-1.136E-02
1.49409857E-06,-1.062E-02
1.49410170E-06,-9.67E-03
1.49410482E-06,-8.83E-03
1.49410795E-06,-8.09E-03
1.49411107E-06,-7.14E-03
1.49411420E-06,-6.51E-03
1.49411732E-06,-5.77E-03
1.49412045E-06,-5.03E-03
1.49412357E-06,-4.40E-03
1.49412670E-06,-3.66E-03
1.49412982E-06,-3.24E-03
1.49413295E-06,-3.03E-03
1.49413607E-06,-2.93E-03
1.49413920E-06,-2.71E-03
1.49414232E-06,-2.82E-03
1.49414545E-06,-3.03E-03
1.49414857E-06,-3.45E-03
1.49415170E-06,-3.98E-03
1.49415482E-06,-4.51E-03
1.49415795E-06,-5.24E-03
1.49416107E-06,-6.30E-03
1.49416420E-06,-7.35E-03
1.49416732E-06,-8.30E-03
1.49417045E-06,-9.56E-03
1.49417357E-06,-1.062E-02
1.49417670E-06,-1.178E-02
1.49417982E-06,-1.294E-02
1.49418295E-06,-1.399E-02
1.49418607E-06,-1.504E-02
1.49418920E-06,-1.620E-02
1.49419232E-06,-1.726E-02
1.49419545E-06,-1.821E-02
1.49419857E-06,-1.894E-02
1.49420170E-06,-1.989E-02
1.49420482E-06,-2.042E-02
1.49420795E-06,-2.074E-02
1.49421107E-06,-2.116E-02
1.49421420E-06,-2.147E-02
1.49421732E-06,-2.158E-02
1.49422045E-06,-2.168E-02
1.49422357E-06,-2.137E-02
1.49422670E-06,-2.105E-02
1.49422982E-06,-2.084E-02
1.49423295E-06,-2.031E-02
1.49423607E-06,-1.958E-02
1.49423920E-06,-1.905E-02
1.49424232E-06,-1.831E-02
1.49424545E-06,-1.747E-02
1.49424857E-06,-1.694E-02
1.49425170E-06,-1.610E-02
1.49425482E-06,-1.526E-02
1.49425795E-06,-1.452E-02
1.49426107E-06,-1.367E-02
1.49426420E-06,-1.304E-02
1.49426732E-06,-1.241E-02
1.49427045E-06,-1.167E-02
1.49427357E-06,-1.115E-02
1.49427670E-06,-1.083E-02
1.49427982E-06,-1.030E-02
1.49428295E-06,-9.99E-03
1.49428607E-06,-9.88E-03
1.49428920E-06,-9.56E-03
1.49429232E-06,-9.46E-03
1.49429545E-06,-9.46E-03
1.49429857E-06,-9.46E-03
1.49430170E-06,-9.67E-03
1.49430482E-06,-9.78E-03
1.49430795E-06,-9.99E-03
1.49431107E-06,-1.009E-02
1.49431420E-06,-1.051E-02
1.49431732E-06,-1.072E-02
1.49432045E-06,-1.083E-02
1.49432357E-06,-1.115E-02
1.49432670E-06,-1.136E-02
1.49432982E-06,-1.167E-02
1.49433295E-06,-1.167E-02
1.49433607E-06,-1.199E-02
1.49433920E-06,-1.199E-02
1.49434232E-06,-1.199E-02
1.49434545E-06,-1.220E-02
1.49434857E-06,-1.209E-02
1.49435170E-06,-1.178E-02
1.49435482E-06,-1.178E-02
1.49435795E-06,-1.157E-02
1.49436107E-06,-1.125E-02
1.49436420E-06,-1.083E-02
1.49436732E-06,-1.062E-02
1.49437045E-06,-1.020E-02
1.49437357E-06,-9.88E-03
1.49437670E-06,-9.25E-03
1.49437982E-06,-8.83E-03
1.49438295E-06,-8.41E-03
1.49438607E-06,-7.56E-03
1.49438920E-06,-7.35E-03
1.49439232E-06,-7.04E-03
1.49439545E-06,-6.19E-03
1.49439857E-06,-5.88E-03
1.49440170E-06,-5.35E-03
1.49440482E-06,-5.14E-03
1.49440795E-06,-4.61E-03
1.49441107E-06,-4.30E-03
1.49441420E-06,-4.08E-03
1.49441732E-06,-3.77E-03
1.49442045E-06,-3.66E-03
1.49442357E-06,-3.45E-03
1.49442670E-06,-3.35E-03
1.49442982E-06,-3.24E-03
1.49443295E-06,-3.35E-03
1.49443607E-06,-3.56E-03
1.49443920E-06,-3.66E-03
1.49444232E-06,-3.77E-03
1.49444545E-06,-3.98E-03
1.49444857E-06,-3.98E-03
1.49445170E-06,-4.30E-03
1.49445482E-06,-4.61E-03
1.49445795E-06,-4.93E-03
1.49446107E-06,-5.35E-03
1.49446420E-06,-5.45E-03
1.49446732E-06,-5.88E-03
1.49447045E-06,-6.19E-03
1.49447357E-06,-6.61E-03
1.49447670E-06,-6.82E-03
1.49447982E-06,-7.14E-03
1.49448295E-06,-7.46E-03
1.49448607E-06,-7.88E-03
1.49448920E-06,-8.09E-03
1.49449232E-06,-8.30E-03
1.49449545E-06,-8.72E-03
1.49449857E-06,-8.83E-03
1.49450170E-06,-8.72E-03
1.49450482E-06,-8.83E-03
1.49450795E-06,-9.04E-03
1.49451107E-06,-8.93E-03
1.49451420E-06,-9.04E-03
1.49451732E-06,-8.93E-03
1.49452045E-06,-8.93E-03
1.49452357E-06,-8.72E-03
1.49452670E-06,-8.51E-03
1.49452982E-06,-8.30E-03
1.49453295E-06,-7.98E-03
1.49453607E-06,-7.67E-03
1.49453920E-06,-7.25E-03
1.49454232E-06,-6.93E-03
1.49454545E-06,-6.40E-03
1.49454857E-06,-5.98E-03
1.49455170E-06,-5.45E-03
1.49455482E-06,-4.72E-03
1.49455795E-06,-4.19E-03
1.49456107E-06,-3.56E-03
1.49456420E-06,-2.82E-03
1.49456732E-06,-2.19E-03
1.49457045E-06,-1.56E-03
1.49457357E-06,-8.2E-04
1.49457670E-06,-1.9E-04
1.49457982E-06,5.5E-04
1.49458295E-06,1.40E-03
1.49458607E-06,1.82E-03
1.49458920E-06,2.55E-03
1.49459232E-06,3.19E-03
1.49459545E-06,3.82E-03
1.49459857E-06,4.45E-03
1.49460170E-06,4.98E-03
1.49460482E-06,5.40E-03
1.49460795E-06,5.93E-03
1.49461107E-06,6.14E-03
1.49461420E-06,6.56E-03
1.49461732E-06,6.77E-03
1.49462045E-06,6.88E-03
1.49462357E-06,6.77E-03
1.49462670E-06,6.77E-03
1.49462982E-06,6.77E-03
1.49463295E-06,6.56E-03
1.49463607E-06,6.35E-03
1.49463920E-06,5.93E-03
1.49464232E-06,5.61E-03
1.49464545E-06,4.98E-03
1.49464857E-06,4.56E-03
1.49465170E-06,3.92E-03
1.49465482E-06,3.29E-03
1.49465795E-06,2.55E-03
1.49466107E-06,2.03E-03
1.49466420E-06,1.29E-03
1.49466732E-06,5.5E-04
1.49467045E-06,-8E-05
1.49467357E-06,-8.2E-04
1.49467670E-06,-1.34E-03
1.49467982E-06,-2.19E-03
1.49468295E-06,-2.82E-03
1.49468607E-06,-3.35E-03
1.49468920E-06,-3.87E-03
1.49469232E-06,-4.19E-03
1.49469545E-06,-4.61E-03
1.49469857E-06,-4.93E-03
1.49470170E-06,-5.24E-03
1.49470482E-06,-5.35E-03
1.49470795E-06,-5.67E-03
1.49471107E-06,-5.77E-03
1.49471420E-06,-5.67E-03
1.49471732E-06,-5.67E-03
1.49472045E-06,-5.67E-03
1.49472357E-06,-5.45E-03
1.49472670E-06,-5.35E-03
1.49472982E-06,-5.14E-03
1.49473295E-06,-5.14E-03
1.49473607E-06,-4.93E-03
1.49473920E-06,-4.82E-03
1.49474232E-06,-4.51E-03
1.49474545E-06,-4.40E-03
1.49474857E-06,-4.40E-03
1.49475170E-06,-4.19E-03
1.49475482E-06,-4.19E-03
1.49475795E-06,-3.98E-03
1.49476107E-06,-4.19E-03
1.49476420E-06,-4.19E-03
1.49476732E-06,-4.19E-03
1.49477045E-06,-4.40E-03
1.49477357E-06,-4.40E-03
1.49477670E-06,-4.61E-03
1.49477982E-06,-4.72E-03
1.49478295E-06,-4.93E-03
1.49478607E-06,-5.24E-03
1.49478920E-06,-5.45E-03
1.49479232E-06,-5.56E-03
1.49479545E-06,-5.98E-03
1.49479857E-06,-6.30E-03
1.49480170E-06,-6.30E-03
1.49480482E-06,-6.61E-03
1.49480795E-06,-6.82E-03
1.49481107E-06,-7.14E-03
1.49481420E-06,-7.14E-03
1.49481732E-06,-7.25E-03
1.49482045E-06,-7.46E-03
1.49482357E-06,-7.67E-03
1.49482670E-06,-7.56E-03
1.49482982E-06,-7.56E-03
1.49483295E-06,-7.67E-03
1.49483607E-06,-7.67E-03
1.49483920E-06,-7.77E-03
1.49484232E-06,-7.77E-03
1.49484545E-06,-7.88E-03
1.49484857E-06,-7.88E-03
1.49485170E-06,-7.77E-03
1.49485482E-06,-7.88E-03
1.49485795E-06,-7.98E-03
1.49486107E-06,-8.09E-03
1.49486420E-06,-8.09E-03
1.49486732E-06,-8.41E-03
1.49487045E-06,-8.51E-03
1.49487357E-06,-8.62E-03
1.49487670E-06,-8.83E-03
1.49487982E-06,-9.14E-03
1.49488295E-06,-9.14E-03
1.49488607E-06,-9.46E-03
1.49488920E-06,-9.67E-03
1.49489232E-06,-1.009E-02
1.49489545E-06,-1.020E-02
1.49489857E-06,-1.051E-02
1.49490170E-06,-1.041E-02
1.49490482E-06,-1.072E-02
1.49490795E-06,-1.083E-02
1.49491107E-06,-1.093E-02
1.49491420E-06,-1.093E-02
1.49491732E-06,-1.093E-02
1.49492045E-06,-1.093E-02
1.49492357E-06,-1.083E-02
1.49492670E-06,-1.062E-02
1.49492982E-06,-1.041E-02
1.49493295E-06,-9.99E-03
1.49493607E-06,-9.78E-03
1.49493920E-06,-9.46E-03
1.49494232E-06,-8.83E-03
1.49494545E-06,-8.30E-03
1.49494857E-06,-7.98E-03
1.49495170E-06,-7.56E-03
1.49495482E-06,-6.93E-03
1.49495795E-06,-6.40E-03
1.49496107E-06,-5.88E-03
1.49496420E-06,-5.56E-03
1.49496732E-06,-5.24E-03
1.49497045E-06,-4.93E-03
1.49497357E-06,-4.72E-03
1.49497670E-06,-4.19E-03
1.49497982E-06,-4.08E-03
1.49498295E-06,-4.08E-03
1.49498607E-06,-3.98E-03
1.49498920E-06,-4.40E-03
1.49499232E-06,-4.72E-03
1.49499545E-06,-4.93E-03
1.49499857E-06,-5.35E-03
1.49500170E-06,-6.09E-03
1.49500482E-06,-6.61E-03
1.49500795E-06,-7.35E-03
1.49501107E-06,-8.09E-03
1.49501420E-06,-8.93E-03
1.49501732E-06,-9.78E-03
1.49502045E-06,-1.083E-02
1.49502357E-06,-1.199E-02
1.49502670E-06,-1.294E-02
1.49502982E-06,-1.399E-02
1.49503295E-06,-1.494E-02
1.49503607E-06,-1.568E-02
1.49503920E-06,-1.684E-02
1.49504232E-06,-1.768E-02
1.49504545E-06,-1.831E-02
1.49504857E-06,-1.915E-02
1.49505170E-06,-1.979E-02
1.49505482E-06,-2.031E-02
1.49505795E-06,-2.074E-02
1.49506107E-06,-2.095E-02
1.49506420E-06,-2.126E-02
1.49506732E-06,-2.137E-02
1.49507045E-06,-2.137E-02
1.49507357E-06,-2.126E-02
1.49507670E-06,-2.105E-02
1.49507982E-06,-2.084E-02
1.49508295E-06,-2.031E-02
1.49508607E-06,-1.979E-02
1.49508920E-06,-1.947E-02
1.49509232E-06,-1.873E-02
1.49509545E-06,-1.810E-02
1.49509857E-06,-1.736E-02
1.49510170E-06,-1.663E-02
1.49510482E-06,-1.599E-02
1.49510795E-06,-1.536E-02
1.49511107E-06,-1.473E-02
1.49511420E-06,-1.389E-02
1.49511732E-06,-1.336E-02
1.49512045E-06,-1.252E-02
1.49512357E-06,-1.220E-02
1.49512670E-06,-1.167E-02
1.49512982E-06,-1.104E-02
1.49513295E-06,-1.083E-02
1.49513607E-06,-1.051E-02
1.49513920E-06,-1.020E-02
1.49514232E-06,-9.88E-03
1.49514545E-06,-9.99E-03
1.49514857E-06,-9.99E-03
1.49515170E-06,-9.78E-03
1.49515482E-06,-9.78E-03
1.49515795E-06,-9.78E-03
1.49516107E-06,-1.009E-02
1.49516420E-06,-1.009E-02
1.49516732E-06,-1.009E-02
1.49517045E-06,-1.041E-02
1.49517357E-06,-1.062E-02
1.49517670E-06,-1.083E-02
1.49517982E-06,-1.093E-02
1.49518295E-06,-1.093E-02
1.49518607E-06,-1.146E-02
1.49518920E-06,-1.146E-02
1.49519232E-06,-1.146E-02
1.49519545E-06,-1.157E-02
1.49519857E-06,-1.157E-02
1.49520170E-06,-1.157E-02
1.49520482E-06,-1.157E-02
1.49520795E-06,-1.146E-02
1.49521107E-06,-1.125E-02
1.49521420E-06,-1.125E-02
1.49521732E-06,-1.093E-02
1.49522045E-06,-1.062E-02
1.49522357E-06,-1.051E-02
1.49522670E-06,-1.020E-02
1.49522982E-06,-9.78E-03
1.49523295E-06,-9.67E-03
1.49523607E-06,-9.14E-03
1.49523920E-06,-8.72E-03
1.49524232E-06,-8.41E-03
1.49524545E-06,-8.09E-03
1.49524857E-06,-7.67E-03
1.49525170E-06,-7.14E-03
1.49525482E-06,-6.93E-03
1.49525795E-06,-6.61E-03
1.49526107E-06,-6.30E-03
1.49526420E-06,-5.88E-03
1.49526732E-06,-5.45E-03
1.49527045E-06,-5.24E-03
1.49527357E-06,-5.03E-03
1.49527670E-06,-4.61E-03
1.49527982E-06,-4.40E-03
1.49528295E-06,-4.08E-03
1.49528607E-06,-3.98E-03
1.49528920E-06,-3.66E-03
1.49529232E-06,-3.45E-03
1.49529545E-06,-3.35E-03
1.49529857E-06,-3.14E-03
1.49530170E-06,-2.93E-03
1.49530482E-06,-2.82E-03
1.49530795E-06,-2.40E-03
1.49531107E-06,-2.40E-03
1.49531420E-06,-2.08E-03
1.49531732E-06,-2.08E-03
1.49532045E-06,-1.98E-03
1.49532357E-06,-1.77E-03
1.49532670E-06,-1.66E-03
1.49532982E-06,-1.45E-03
1.49533295E-06,-1.45E-03
1.49533607E-06,-1.34E-03
1.49533920E-06,-1.03E-03
1.49534232E-06,-1.24E-03
1.49534545E-06,-1.03E-03
1.49534857E-06,-8.2E-04
1.49535170E-06,-8.2E-04
1.49535482E-06,-7.1E-04
1.49535795E-06,-7.1E-04
1.49536107E-06,-8.2E-04
1.49536420E-06,-6.1E-04
1.49536732E-06,-6.1E-04
1.49537045E-06,-7.1E-04
1.49537357E-06,-8.2E-04
1.49537670E-06,-8.2E-04
1.49537982E-06,-9.2E-04
1.49538295E-06,-1.03E-03
1.49538607E-06,-1.13E-03
1.49538920E-06,-1.34E-03
1.49539232E-06,-1.56E-03
1.49539545E-06,-1.56E-03
1.49539857E-06,-1.87E-03
1.49540170E-06,-1.87E-03
1.49540482E-06,-2.08E-03
1.49540795E-06,-2.08E-03
1.49541107E-06,-2.29E-03
1.49541420E-06,-2.19E-03
1.49541732E-06,-2.50E-03
1.49542045E-06,-2.50E-03
1.49542357E-06,-2.50E-03
1.49542670E-06,-2.61E-03
1.49542982E-06,-2.50E-03
1.49543295E-06,-2.50E-03
1.49543607E-06,-2.50E-03
1.49543920E-06,-2.50E-03
1.49544232E-06,-2.19E-03
1.49544545E-06,-2.08E-03
1.49544857E-06,-1.77E-03
1.49545170E-06,-1.66E-03
1.49545482E-06,-1.34E-03
1.49545795E-06,-1.34E-03
1.49546107E-06,-1.13E-03
1.49546420E-06,-7.1E-04
1.49546732E-06,-7.1E-04
1.49547045E-06,-5.0E-04
1.49547357E-06,-5.0E-04
1.49547670E-06,-4.0E-04
1.49547982E-06,-1.9E-04
1.49548295E-06,-1.9E-04
1.49548607E-06,-1.9E-04
1.49548920E-06,-2.9E-04
1.49549232E-06,-4.0E-04
1.49549545E-06,-5.0E-04
1.49549857E-06,-8.2E-04
1.49550170E-06,-8.2E-04
1.49550482E-06,-1.13E-03
1.49550795E-06,-1.34E-03
1.49551107E-06,-1.77E-03
1.49551420E-06,-2.19E-03
1.49551732E-06,-2.40E-03
1.49552045E-06,-2.93E-03
1.49552357E-06,-3.35E-03
1.49552670E-06,-3.77E-03
1.49552982E-06,-4.19E-03
1.49553295E-06,-4.61E-03
1.49553607E-06,-5.14E-03
1.49553920E-06,-5.35E-03
1.49554232E-06,-5.67E-03
1.49554545E-06,-5.98E-03
1.49554857E-06,-6.30E-03
1.49555170E-06,-6.40E-03
1.49555482E-06,-6.51E-03
1.49555795E-06,-6.51E-03
1.49556107E-06,-6.61E-03
1.49556420E-06,-6.40E-03
1.49556732E-06,-6.30E-03
1.49557045E-06,-5.98E-03
1.49557357E-06,-5.67E-03
1.49557670E-06,-5.56E-03
1.49557982E-06,-5.03E-03
1.49558295E-06,-4.82E-03
1.49558607E-06,-4.40E-03
1.49558920E-06,-4.08E-03
1.49559232E-06,-3.66E-03
1.49559545E-06,-3.24E-03
1.49559857E-06,-2.93E-03
1.49560170E-06,-2.50E-03
1.49560482E-06,-2.19E-03
1.49560795E-06,-1.98E-03
1.49561107E-06,-1.77E-03
1.49561420E-06,-1.56E-03
1.49561732E-06,-1.34E-03
1.49562045E-06,-1.24E-03
1.49562357E-06,-1.45E-03
1.49562670E-06,-1.45E-03
1.49562982E-06,-1.66E-03
1.49563295E-06,-1.87E-03
1.49563607E-06,-2.29E-03
1.49563920E-06,-2.61E-03
1.49564232E-06,-3.03E-03
1.49564545E-06,-3.45E-03
1.49564857E-06,-3.87E-03
1.49565170E-06,-4.51E-03
1.49565482E-06,-5.14E-03
1.49565795E-06,-5.67E-03
1.49566107E-06,-6.30E-03
1.49566420E-06,-7.04E-03
1.49566732E-06,-7.67E-03
1.49567045E-06,-8.41E-03
1.49567357E-06,-9.04E-03
1.49567670E-06,-9.67E-03
1.49567982E-06,-9.99E-03
1.49568295E-06,-1.072E-02
1.49568607E-06,-1.136E-02
1.49568920E-06,-1.188E-02
1.49569232E-06,-1.220E-02
1.49569545E-06,-1.294E-02
1.49569857E-06,-1.315E-02
1.49570170E-06,-1.357E-02
1.49570482E-06,-1.410E-02
1.49570795E-06,-1.441E-02
1.49571107E-06,-1.473E-02
1.49571420E-06,-1.494E-02
1.49571732E-06,-1.515E-02
1.49572045E-06,-1.547E-02
1.49572357E-06,-1.547E-02
1.49572670E-06,-1.578E-02
1.49572982E-06,-1.589E-02
1.49573295E-06,-1.589E-02
1.49573607E-06,-1.599E-02
1.49573920E-06,-1.610E-02
1.49574232E-06,-1.599E-02
1.49574545E-06,-1.589E-02
1.49574857E-06,-1.568E-02
1.49575170E-06,-1.568E-02
1.49575482E-06,-1.557E-02
1.49575795E-06,-1.547E-02
1.49576107E-06,-1.504E-02
1.49576420E-06,-1.473E-02
1.49576732E-06,-1.452E-02
1.49577045E-06,-1.410E-02
1.49577357E-06,-1.367E-02
1.49577670E-06,-1.325E-02
1.49577982E-06,-1.273E-02
1.49578295E-06,-1.230E-02
1.49578607E-06,-1.167E-02
1.49578920E-06,-1.125E-02
1.49579232E-06,-1.062E-02
1.49579545E-06,-1.030E-02
1.49579857E-06,-9.78E-03
1.49580170E-06,-9.35E-03
1.49580482E-06,-8.83E-03
1.49580795E-06,-8.72E-03
1.49581107E-06,-8.19E-03
1.49581420E-06,-7.98E-03
1.49581732E-06,-7.77E-03
1.49582045E-06,-7.77E-03
1.49582357E-06,-7.56E-03
1.49582670E-06,-7.77E-03
1.49582982E-06,-7.77E-03
1.49583295E-06,-8.09E-03
1.49583607E-06,-8.30E-03
1.49583920E-06,-8.72E-03
1.49584232E-06,-9.14E-03
1.49584545E-06,-9.56E-03
1.49584857E-06,-1.020E-02
1.49585170E-06,-1.083E-02
1.49585482E-06,-1.157E-02
1.49585795E-06,-1.220E-02
1.49586107E-06,-1.304E-02
1.49586420E-06,-1.378E-02
1.49586732E-06,-1.441E-02
1.49587045E-06,-1.504E-02
1.49587357E-06,-1.568E-02
1.49587670E-06,-1.631E-02
1.49587982E-06,-1.652E-02
1.49588295E-06,-1.705E-02
1.49588607E-06,-1.715E-02
1.49588920E-06,-1.747E-02
1.49589232E-06,-1.736E-02
1.49589545E-06,-1.726E-02
1.49589857E-06,-1.705E-02
1.49590170E-06,-1.673E-02
1.49590482E-06,-1.641E-02
1.49590795E-06,-1.578E-02
1.49591107E-06,-1.515E-02
1.49591420E-06,-1.431E-02
1.49591732E-06,-1.346E-02
1.49592045E-06,-1.273E-02
1.49592357E-06,-1.167E-02
1.49592670E-06,-1.062E-02
1.49592982E-06,-9.78E-03
1.49593295E-06,-8.62E-03
1.49593607E-06,-7.67E-03
1.49593920E-06,-6.51E-03
1.49594232E-06,-5.88E-03
1.49594545E-06,-4.93E-03
1.49594857E-06,-3.87E-03
1.49595170E-06,-3.24E-03
1.49595482E-06,-2.71E-03
1.49595795E-06,-2.08E-03
1.49596107E-06,-1.66E-03
1.49596420E-06,-1.03E-03
1.49596732E-06,-8.2E-04
1.49597045E-06,-8.2E-04
1.49597357E-06,-7.1E-04
1.49597670E-06,-6.1E-04
1.49597982E-06,-7.1E-04
1.49598295E-06,-8.2E-04
1.49598607E-06,-1.03E-03
1.49598920E-06,-1.24E-03
1.49599232E-06,-1.56E-03
1.49599545E-06,-2.19E-03
1.49599857E-06,-2.29E-03
1.49600170E-06,-2.82E-03
1.49600482E-06,-3.35E-03
1.49600795E-06,-3.66E-03
1.49601107E-06,-4.08E-03
1.49601420E-06,-4.30E-03
1.49601732E-06,-4.61E-03
1.49602045E-06,-4.93E-03
1.49602357E-06,-5.35E-03
1.49602670E-06,-5.56E-03
1.49602982E-06,-5.56E-03
1.49603295E-06,-5.77E-03
1.49603607E-06,-5.98E-03
1.49603920E-06,-5.98E-03
1.49604232E-06,-6.09E-03
1.49604545E-06,-5.88E-03
1.49604857E-06,-5.77E-03
1.49605170E-06,-5.88E-03
1.49605482E-06,-5.77E-03
1.49605795E-06,-5.77E-03
1.49606107E-06,-5.35E-03
1.49606420E-06,-5.24E-03
1.49606732E-06,-5.14E-03
1.49607045E-06,-5.14E-03
1.49607357E-06,-5.03E-03
1.49607670E-06,-4.72E-03
1.49607982E-06,-4.82E-03
1.49608295E-06,-4.61E-03
1.49608607E-06,-4.61E-03
1.49608920E-06,-4.51E-03
1.49609232E-06,-4.61E-03
1.49609545E-06,-4.30E-03
1.49609857E-06,-4.30E-03
1.49610170E-06,-4.08E-03
1.49610482E-06,-4.19E-03
1.49610795E-06,-3.98E-03
1.49611107E-06,-3.87E-03
1.49611420E-06,-3.77E-03
1.49611732E-06,-3.56E-03
1.49612045E-06,-3.66E-03
1.49612357E-06,-3.45E-03
1.49612670E-06,-3.35E-03
1.49612982E-06,-3.14E-03
1.49613295E-06,-3.03E-03
1.49613607E-06,-2.93E-03
1.49613920E-06,-2.82E-03
1.49614232E-06,-2.61E-03
1.49614545E-06,-2.50E-03
1.49614857E-06,-2.19E-03
1.49615170E-06,-1.87E-03
1.49615482E-06,-1.87E-03
1.49615795E-06,-1.66E-03
1.49616107E-06,-1.66E-03
1.49616420E-06,-1.45E-03
1.49616732E-06,-1.34E-03
1.49617045E-06,-1.45E-03
1.49617357E-06,-1.34E-03
1.49617670E-06,-1.45E-03
1.49617982E-06,-1.45E-03
1.49618295E-06,-1.45E-03
1.49618607E-06,-1.56E-03
1.49618920E-06,-1.77E-03
1.49619232E-06,-1.66E-03
1.49619545E-06,-2.08E-03
1.49619857E-06,-2.29E-03
1.49620170E-06,-2.19E-03
1.49620482E-06,-2.50E-03
1.49620795E-06,-2.71E-03
1.49621107E-06,-2.71E-03
1.49621420E-06,-2.93E-03
1.49621732E-06,-3.03E-03
1.49622045E-06,-3.14E-03
1.49622357E-06,-3.24E-03
1.49622670E-06,-3.24E-03
1.49622982E-06,-3.03E-03
1.49623295E-06,-3.14E-03
1.49623607E-06,-3.03E-03
1.49623920E-06,-2.93E-03
1.49624232E-06,-2.71E-03
1.49624545E-06,-2.50E-03
1.49624857E-06,-2.19E-03
1.49625170E-06,-1.77E-03
1.49625482E-06,-1.45E-03
1.49625795E-06,-9.2E-04
1.49626107E-06,-5.0E-04
1.49626420E-06,-1.9E-04
1.49626732E-06,3.4E-04
1.49627045E-06,6.6E-04
1.49627357E-06,1.18E-03
1.49627670E-06,1.82E-03
1.49627982E-06,2.13E-03
1.49628295E-06,2.45E-03
1.49628607E-06,2.66E-03
1.49628920E-06,3.19E-03
1.49629232E-06,3.29E-03
1.49629545E-06,3.50E-03
1.49629857E-06,3.71E-03
1.49630170E-06,3.92E-03
1.49630482E-06,3.82E-03
1.49630795E-06,3.82E-03
1.49631107E-06,3.82E-03
1.49631420E-06,3.61E-03
1.49631732E-06,3.50E-03
1.49632045E-06,3.19E-03
1.49632357E-06,2.77E-03
1.49632670E-06,2.66E-03
1.49632982E-06,2.13E-03
1.49633295E-06,1.82E-03
1.49633607E-06,1.29E-03
1.49633920E-06,7.6E-04
1.49634232E-06,4.5E-04
1.49634545E-06,-8E-05
1.49634857E-06,-6.1E-04
1.49635170E-06,-1.13E-03
1.49635482E-06,-1.56E-03
1.49635795E-06,-2.19E-03
1.49636107E-06,-2.50E-03
1.49636420E-06,-2.93E-03
1.49636732E-06,-3.45E-03
1.49637045E-06,-3.77E-03
1.49637357E-06,-4.08E-03
1.49637670E-06,-4.30E-03
1.49637982E-06,-4.61E-03
1.49638295E-06,-4.82E-03
1.49638607E-06,-5.03E-03
1.49638920E-06,-5.03E-03
1.49639232E-06,-5.24E-03
1.49639545E-06,-5.35E-03
1.49639857E-06,-5.35E-03
1.49640170E-06,-5.45E-03
1.49640482E-06,-5.45E-03
1.49640795E-06,-5.35E-03
1.49641107E-06,-5.35E-03
1.49641420E-06,-5.35E-03
1.49641732E-06,-5.45E-03
1.49642045E-06,-5.45E-03
1.49642357E-06,-5.35E-03
1.49642670E-06,-5.45E-03
1.49642982E-06,-5.56E-03
1.49643295E-06,-5.56E-03
1.49643607E-06,-5.77E-03
1.49643920E-06,-5.98E-03
1.49644232E-06,-6.19E-03
1.49644545E-06,-6.61E-03
1.49644857E-06,-6.61E-03
1.49645170E-06,-6.93E-03
1.49645482E-06,-7.46E-03
1.49645795E-06,-7.88E-03
1.49646107E-06,-8.09E-03
1.49646420E-06,-8.62E-03
1.49646732E-06,-9.14E-03
1.49647045E-06,-9.67E-03
1.49647357E-06,-1.030E-02
1.49647670E-06,-1.062E-02
1.49647982E-06,-1.136E-02
1.49648295E-06,-1.167E-02
1.49648607E-06,-1.230E-02
1.49648920E-06,-1.262E-02
1.49649232E-06,-1.294E-02
1.49649545E-06,-1.367E-02
1.49649857E-06,-1.378E-02
1.49650170E-06,-1.399E-02
1.49650482E-06,-1.431E-02
1.49650795E-06,-1.420E-02
1.49651107E-06,-1.441E-02
1.49651420E-06,-1.420E-02
1.49651732E-06,-1.399E-02
1.49652045E-06,-1.378E-02
1.49652357E-06,-1.346E-02
1.49652670E-06,-1.304E-02
1.49652982E-06,-1.241E-02
1.49653295E-06,-1.167E-02
1.49653607E-06,-1.104E-02
1.49653920E-06,-1.020E-02
1.49654232E-06,-9.25E-03
1.49654545E-06,-8.51E-03
1.49654857E-06,-7.56E-03
1.49655170E-06,-6.51E-03
1.49655482E-06,-5.67E-03
1.49655795E-06,-4.61E-03
1.49656107E-06,-3.66E-03
1.49656420E-06,-2.61E-03
1.49656732E-06,-1.77E-03
1.49657045E-06,-8.2E-04
1.49657357E-06,-8E-05
1.49657670E-06,6.6E-04
1.49657982E-06,1.50E-03
1.49658295E-06,2.13E-03
1.49658607E-06,2.66E-03
1.49658920E-06,2.77E-03
1.49659232E-06,3.40E-03
1.49659545E-06,3.40E-03
1.49659857E-06,3.40E-03
1.49660170E-06,3.40E-03
1.49660482E-06,3.40E-03
1.49660795E-06,2.98E-03
1.49661107E-06,2.77E-03
1.49661420E-06,2.55E-03
1.49661732E-06,2.03E-03
1.49662045E-06,1.61E-03
1.49662357E-06,1.08E-03
1.49662670E-06,6.6E-04
1.49662982E-06,3.4E-04
1.49663295E-06,-5.0E-04
1.49663607E-06,-8.2E-04
1.49663920E-06,-1.34E-03
1.49664232E-06,-1.66E-03
1.49664545E-06,-2.19E-03
1.49664857E-06,-2.40E-03
1.49665170E-06,-2.71E-03
1.49665482E-06,-3.03E-03
1.49665795E-06,-3.24E-03
1.49666107E-06,-3.35E-03
1.49666420E-06,-3.56E-03
1.49666732E-06,-3.45E-03
1.49667045E-06,-3.56E-03
1.49667357E-06,-3.45E-03
1.49667670E-06,-3.45E-03
1.49667982E-06,-3.35E-03
1.49668295E-06,-3.24E-03
1.49668607E-06,-3.03E-03
1.49668920E-06,-3.14E-03
1.49669232E-06,-3.14E-03
1.49669545E-06,-2.93E-03
1.49669857E-06,-3.14E-03
1.49670170E-06,-3.14E-03
1.49670482E-06,-3.24E-03
1.49670795E-06,-3.35E-03
1.49671107E-06,-3.66E-03
1.49671420E-06,-3.98E-03
1.49671732E-06,-4.30E-03
1.49672045E-06,-4.72E-03
1.49672357E-06,-5.14E-03
1.49672670E-06,-5.67E-03
1.49672982E-06,-6.30E-03
1.49673295E-06,-6.93E-03
1.49673607E-06,-7.35E-03
1.49673920E-06,-8.09E-03
1.49674232E-06,-8.72E-03
1.49674545E-06,-9.46E-03
1.49674857E-06,-9.88E-03
1.49675170E-06,-1.041E-02
1.49675482E-06,-1.093E-02
1.49675795E-06,-1.146E-02
1.49676107E-06,-1.178E-02
1.49676420E-06,-1.199E-02
1.49676732E-06,-1.230E-02
1.49677045E-06,-1.241E-02
1.49677357E-06,-1.241E-02
1.49677670E-06,-1.241E-02
1.49677982E-06,-1.220E-02
1.49678295E-06,-1.199E-02
1.49678607E-06,-1.178E-02
1.49678920E-06,-1.136E-02
1.49679232E-06,-1.072E-02
1.49679545E-06,-1.041E-02
1.49679857E-06,-9.78E-03
1.49680170E-06,-9.25E-03
1.49680482E-06,-8.62E-03
1.49680795E-06,-7.98E-03
1.49681107E-06,-7.35E-03
1.49681420E-06,-6.61E-03
1.49681732E-06,-6.19E-03
1.49682045E-06,-5.56E-03
1.49682357E-06,-5.03E-03
1.49682670E-06,-4.72E-03
1.49682982E-06,-4.30E-03
1.49683295E-06,-3.98E-03
1.49683607E-06,-3.87E-03
1.49683920E-06,-3.66E-03
1.49684232E-06,-3.45E-03
1.49684545E-06,-3.45E-03
1.49684857E-06,-3.56E-03
1.49685170E-06,-3.77E-03
1.49685482E-06,-3.98E-03
1.49685795E-06,-4.08E-03
1.49686107E-06,-4.40E-03
1.49686420E-06,-4.51E-03
1.49686732E-06,-5.03E-03
1.49687045E-06,-5.35E-03
1.49687357E-06,-5.67E-03
1.49687670E-06,-5.77E-03
1.49687982E-06,-6.19E-03
1.49688295E-06,-6.19E-03
1.49688607E-06,-6.61E-03
1.49688920E-06,-6.82E-03
1.49689232E-06,-6.72E-03
1.49689545E-06,-6.82E-03
1.49689857E-06,-6.93E-03
1.49690170E-06,-6.82E-03
1.49690482E-06,-6.61E-03
1.49690795E-06,-6.61E-03
1.49691107E-06,-6.51E-03
1.49691420E-06,-6.19E-03
1.49691732E-06,-6.09E-03
1.49692045E-06,-5.77E-03
1.49692357E-06,-5.45E-03
1.49692670E-06,-5.35E-03
1.49692982E-06,-5.03E-03
1.49693295E-06,-4.72E-03
1.49693607E-06,-4.51E-03
1.49693920E-06,-4.51E-03
1.49694232E-06,-4.40E-03
1.49694545E-06,-4.30E-03
1.49694857E-06,-4.40E-03
1.49695170E-06,-4.51E-03
1.49695482E-06,-4.61E-03
1.49695795E-06,-4.72E-03
1.49696107E-06,-5.03E-03
1.49696420E-06,-5.45E-03
1.49696732E-06,-5.88E-03
1.49697045E-06,-6.40E-03
1.49697357E-06,-6.82E-03
1.49697670E-06,-7.35E-03
1.49697982E-06,-7.98E-03
1.49698295E-06,-8.41E-03
1.49698607E-06,-8.72E-03
1.49698920E-06,-9.46E-03
1.49699232E-06,-9.67E-03
1.49699545E-06,-1.030E-02
1.49699857E-06,-1.062E-02
1.49700170E-06,-1.083E-02
1.49700482E-06,-1.104E-02
1.49700795E-06,-1.125E-02
1.49701107E-06,-1.125E-02
1.49701420E-06,-1.104E-02
1.49701732E-06,-1.083E-02
1.49702045E-06,-1.062E-02
1.49702357E-06,-1.041E-02
1.49702670E-06,-9.78E-03
1.49702982E-06,-9.35E-03
1.49703295E-06,-8.72E-03
1.49703607E-06,-7.88E-03
1.49703920E-06,-7.14E-03
1.49704232E-06,-6.30E-03
1.49704545E-06,-5.67E-03
1.49704857E-06,-4.40E-03
1.49705170E-06,-3.66E-03
1.49705482E-06,-2.82E-03
1.49705795E-06,-2.08E-03
1.49706107E-06,-1.24E-03
1.49706420E-06,-4.0E-04
1.49706732E-06,2.4E-04
1.49707045E-06,7.6E-04
1.49707357E-06,1.29E-03
1.49707670E-06,1.71E-03
1.49707982E-06,1.92E-03
1.49708295E-06,2.13E-03
1.49708607E-06,2.24E-03
1.49708920E-06,1.92E-03
1.49709232E-06,2.03E-03
1.49709545E-06,1.50E-03
1.49709857E-06,1.18E-03
1.49710170E-06,6.6E-04
1.49710482E-06,3E-05
1.49710795E-06,-7.1E-04
1.49711107E-06,-1.56E-03
1.49711420E-06,-2.50E-03
1.49711732E-06,-3.24E-03
1.49712045E-06,-4.19E-03
1.49712357E-06,-4.82E-03
1.49712670E-06,-5.88E-03
1.49712982E-06,-6.82E-03
1.49713295E-06,-7.77E-03
1.49713607E-06,-8.62E-03
1.49713920E-06,-9.25E-03
1.49714232E-06,-9.99E-03
1.49714545E-06,-1.062E-02
1.49714857E-06,-1.104E-02
1.49715170E-06,-1.136E-02
1.49715482E-06,-1.178E-02
1.49715795E-06,-1.167E-02
1.49716107E-06,-1.178E-02
1.49716420E-06,-1.188E-02
1.49716732E-06,-1.167E-02
1.49717045E-06,-1.136E-02
1.49717357E-06,-1.072E-02
1.49717670E-06,-1.041E-02
1.49717982E-06,-9.78E-03
1.49718295E-06,-9.25E-03
1.49718607E-06,-8.51E-03
1.49718920E-06,-7.77E-03
1.49719232E-06,-7.04E-03
1.49719545E-06,-6.30E-03
1.49719857E-06,-5.56E-03
1.49720170E-06,-4.82E-03
1.49720482E-06,-4.19E-03
1.49720795E-06,-3.77E-03
1.49721107E-06,-3.14E-03
1.49721420E-06,-2.82E-03
1.49721732E-06,-2.19E-03
1.49722045E-06,-1.98E-03
1.49722357E-06,-1.98E-03
1.49722670E-06,-1.66E-03
1.49722982E-06,-1.77E-03
1.49723295E-06,-1.87E-03
1.49723607E-06,-2.08E-03
1.49723920E-06,-2.40E-03
1.49724232E-06,-2.82E-03
1.49724545E-06,-3.24E-03
1.49724857E-06,-3.98E-03
1.49725170E-06,-4.30E-03
1.49725482E-06,-5.03E-03
1.49725795E-06,-5.67E-03
1.49726107E-06,-6.30E-03
1.49726420E-06,-6.93E-03
1.49726732E-06,-7.67E-03
1.49727045E-06,-8.19E-03
1.49727357E-06,-8.62E-03
1.49727670E-06,-9.35E-03
1.49727982E-06,-9.67E-03
1.49728295E-06,-9.88E-03
1.49728607E-06,-1.030E-02
1.49728920E-06,-1.041E-02
1.49729232E-06,-1.041E-02
1.49729545E-06,-1.051E-02
1.49729857E-06,-1.030E-02
1.49730170E-06,-1.020E-02
1.49730482E-06,-9.78E-03
1.49730795E-06,-9.35E-03
1.49731107E-06,-8.83E-03
1.49731420E-06,-8.51E-03
1.49731732E-06,-7.88E-03
1.49732045E-06,-7.14E-03
1.49732357E-06,-6.61E-03
1.49732670E-06,-5.77E-03
1.49732982E-06,-5.14E-03
1.49733295E-06,-4.40E-03
1.49733607E-06,-3.77E-03
1.49733920E-06,-3.14E-03
1.49734232E-06,-2.50E-03
1.49734545E-06,-1.98E-03
1.49734857E-06,-1.66E-03
1.49735170E-06,-1.13E-03
1.49735482E-06,-9.2E-04
1.49735795E-06,-7.1E-04
1.49736107E-06,-5.0E-04
1.49736420E-06,-4.0E-04
1.49736732E-06,-4.0E-04
1.49737045E-06,-6.1E-04
1.49737357E-06,-7.1E-04
1.49737670E-06,-9.2E-04
1.49737982E-06,-1.24E-03
1.49738295E-06,-1.66E-03
1.49738607E-06,-1.98E-03
1.49738920E-06,-2.40E-03
1.49739232E-06,-2.82E-03
1.49739545E-06,-3.45E-03
1.49739857E-06,-3.77E-03
1.49740170E-06,-4.19E-03
1.49740482E-06,-4.61E-03
1.49740795E-06,-5.03E-03
1.49741107E-06,-5.24E-03
1.49741420E-06,-5.56E-03
1.49741732E-06,-5.88E-03
1.49742045E-06,-5.88E-03
1.49742357E-06,-6.09E-03
1.49742670E-06,-6.09E-03
1.49742982E-06,-6.09E-03
1.49743295E-06,-5.77E-03
1.49743607E-06,-5.67E-03
1.49743920E-06,-5.45E-03
1.49744232E-06,-5.24E-03
1.49744545E-06,-4.82E-03
1.49744857E-06,-4.51E-03
1.49745170E-06,-4.19E-03
1.49745482E-06,-3.56E-03
1.49745795E-06,-3.14E-03
1.49746107E-06,-2.61E-03
1.49746420E-06,-2.19E-03
1.49746732E-06,-1.77E-03
1.49747045E-06,-1.13E-03
1.49747357E-06,-7.1E-04
1.49747670E-06,-2.9E-04
1.49747982E-06,2.4E-04
1.49748295E-06,5.5E-04
1.49748607E-06,8.7E-04
1.49748920E-06,1.29E-03
1.49749232E-06,1.50E-03
1.49749545E-06,1.82E-03
1.49749857E-06,1.92E-03
1.49750170E-06,2.13E-03
1.49750482E-06,2.13E-03
1.49750795E-06,2.34E-03
1.49751107E-06,2.34E-03
1.49751420E-06,2.24E-03
1.49751732E-06,2.34E-03
1.49752045E-06,2.13E-03
1.49752357E-06,2.24E-03
1.49752670E-06,1.92E-03
1.49752982E-06,1.92E-03
1.49753295E-06,1.92E-03
1.49753607E-06,1.82E-03
1.49753920E-06,1.71E-03
1.49754232E-06,1.61E-03
1.49754545E-06,1.40E-03
1.49754857E-06,1.18E-03
1.49755170E-06,1.08E-03
1.49755482E-06,1.08E-03
1.49755795E-06,9.7E-04
1.49756107E-06,6.6E-04
1.49756420E-06,8.7E-04
1.49756732E-06,8.7E-04
1.49757045E-06,6.6E-04
1.49757357E-06,6.6E-04
1.49757670E-06,4.5E-04
1.49757982E-06,4.5E-04
1.49758295E-06,3.4E-04
1.49758607E-06,2.4E-04
1.49758920E-06,3.4E-04
1.49759232E-06,3.4E-04
1.49759545E-06,3.4E-04
1.49759857E-06,2.4E-04
1.49760170E-06,3.4E-04
1.49760482E-06,1.3E-04
1.49760795E-06,1.3E-04
1.49761107E-06,3E-05
1.49761420E-06,3E-05
1.49761732E-06,1.3E-04
1.49762045E-06,3E-05
1.49762357E-06,-8E-05
1.49762670E-06,-8E-05
1.49762982E-06,-8E-05
1.49763295E-06,-8E-05
1.49763607E-06,-2.9E-04
1.49763920E-06,-2.9E-04
1.49764232E-06,-2.9E-04
1.49764545E-06,-2.9E-04
1.49764857E-06,-2.9E-04
1.49765170E-06,-2.9E-04
1.49765482E-06,-5.0E-04
1.49765795E-06,-5.0E-04
1.49766107E-06,-4.0E-04
1.49766420E-06,-4.0E-04
1.49766732E-06,-4.0E-04
1.49767045E-06,-4.0E-04
1.49767357E-06,-2.9E-04
1.49767670E-06,-2.9E-04
1.49767982E-06,-2.9E-04
1.49768295E-06,3E-05
1.49768607E-06,-8E-05
1.49768920E-06,2.4E-04
1.49769232E-06,4.5E-04
1.49769545E-06,5.5E-04
1.49769857E-06,6.6E-04
1.49770170E-06,7.6E-04
1.49770482E-06,9.7E-04
1.49770795E-06,1.18E-03
1.49771107E-06,1.50E-03
1.49771420E-06,1.50E-03
1.49771732E-06,1.82E-03
1.49772045E-06,2.13E-03
1.49772357E-06,2.13E-03
1.49772670E-06,2.34E-03
1.49772982E-06,2.55E-03
1.49773295E-06,2.66E-03
1.49773607E-06,2.34E-03
1.49773920E-06,2.55E-03
1.49774232E-06,2.55E-03
1.49774545E-06,2.45E-03
1.49774857E-06,2.24E-03
1.49775170E-06,2.03E-03
1.49775482E-06,1.92E-03
1.49775795E-06,1.40E-03
1.49776107E-06,1.08E-03
1.49776420E-06,6.6E-04
1.49776732E-06,2.4E-04
1.49777045E-06,-4.0E-04
1.49777357E-06,-1.13E-03
1.49777670E-06,-1.77E-03
1.49777982E-06,-2.50E-03
1.49778295E-06,-3.24E-03
1.49778607E-06,-4.08E-03
1.49778920E-06,-4.93E-03
1.49779232E-06,-5.56E-03
1.49779545E-06,-6.51E-03
1.49779857E-06,-7.35E-03
1.49780170E-06,-8.09E-03
1.49780482E-06,-8.83E-03
1.49780795E-06,-9.67E-03
1.49781107E-06,-1.030E-02
1.49781420E-06,-1.093E-02
1.49781732E-06,-1.146E-02
1.49782045E-06,-1.188E-02
1.49782357E-06,-1.241E-02
1.49782670E-06,-1.241E-02
1.49782982E-06,-1.273E-02
1.49783295E-06,-1.283E-02
1.49783607E-06,-1.294E-02
1.49783920E-06,-1.304E-02
1.49784232E-06,-1.273E-02
1.49784545E-06,-1.241E-02
1.49784857E-06,-1.209E-02
1.49785170E-06,-1.178E-02
1.49785482E-06,-1.125E-02
1.49785795E-06,-1.072E-02
1.49786107E-06,-1.020E-02
1.49786420E-06,-9.67E-03
1.49786732E-06,-8.93E-03
1.49787045E-06,-8.30E-03
1.49787357E-06,-7.46E-03
1.49787670E-06,-6.93E-03
1.49787982E-06,-6.40E-03
1.49788295E-06,-5.88E-03
1.49788607E-06,-5.24E-03
1.49788920E-06,-4.82E-03
1.49789232E-06,-4.30E-03
1.49789545E-06,-3.98E-03
1.49789857E-06,-3.77E-03
1.49790170E-06,-3.45E-03
1.49790482E-06,-3.24E-03
1.49790795E-06,-3.14E-03
1.49791107E-06,-3.03E-03
1.49791420E-06,-3.14E-03
1.49791732E-06,-3.35E-03
1.49792045E-06,-3.35E-03
1.49792357E-06,-3.66E-03
1.49792670E-06,-3.87E-03
1.49792982E-06,-4.19E-03
1.49793295E-06,-4.30E-03
1.49793607E-06,-4.82E-03
1.49793920E-06,-5.03E-03
1.49794232E-06,-5.35E-03
1.49794545E-06,-5.56E-03
1.49794857E-06,-5.88E-03
1.49795170E-06,-6.19E-03
1.49795482E-06,-6.30E-03
1.49795795E-06,-6.61E-03
1.49796107E-06,-6.93E-03
1.49796420E-06,-6.93E-03
1.49796732E-06,-6.93E-03
1.49797045E-06,-6.93E-03
1.49797357E-06,-7.25E-03
1.49797670E-06,-6.93E-03
1.49797982E-06,-7.04E-03
1.49798295E-06,-7.04E-03
1.49798607E-06,-6.72E-03
1.49798920E-06,-6.72E-03
1.49799232E-06,-6.72E-03
1.49799545E-06,-6.19E-03
1.49799857E-06,-6.19E-03
1.49800170E-06,-5.88E-03
1.49800482E-06,-5.88E-03
1.49800795E-06,-5.67E-03
1.49801107E-06,-5.67E-03
1.49801420E-06,-5.35E-03
1.49801732E-06,-5.35E-03
1.49802045E-06,-5.35E-03
1.49802357E-06,-5.45E-03
1.49802670E-06,-5.35E-03
1.49802982E-06,-5.35E-03
1.49803295E-06,-5.56E-03
1.49803607E-06,-5.45E-03
1.49803920E-06,-5.56E-03
1.49804232E-06,-5.67E-03
1.49804545E-06,-5.67E-03
1.49804857E-06,-6.09E-03
1.49805170E-06,-5.98E-03
1.49805482E-06,-6.30E-03
1.49805795E-06,-6.40E-03
1.49806107E-06,-6.61E-03
1.49806420E-06,-6.82E-03
1.49806732E-06,-6.93E-03
1.49807045E-06,-6.93E-03
1.49807357E-06,-7.04E-03
1.49807670E-06,-7.14E-03
1.49807982E-06,-7.14E-03
1.49808295E-06,-7.35E-03
1.49808607E-06,-7.35E-03
1.49808920E-06,-7.14E-03
1.49809232E-06,-7.04E-03
1.49809545E-06,-7.04E-03
1.49809857E-06,-7.14E-03
1.49810170E-06,-7.14E-03
1.49810482E-06,-7.04E-03
1.49810795E-06,-6.82E-03
1.49811107E-06,-7.04E-03
1.49811420E-06,-7.04E-03
1.49811732E-06,-6.93E-03
1.49812045E-06,-6.93E-03
1.49812357E-06,-7.04E-03
1.49812670E-06,-6.93E-03
1.49812982E-06,-6.93E-03
1.49813295E-06,-7.04E-03
1.49813607E-06,-7.04E-03
1.49813920E-06,-7.14E-03
1.49814232E-06,-7.25E-03
1.49814545E-06,-7.25E-03
1.49814857E-06,-7.25E-03
1.49815170E-06,-7.25E-03
1.49815482E-06,-7.35E-03
1.49815795E-06,-7.25E-03
1.49816107E-06,-7.35E-03
1.49816420E-06,-7.14E-03
1.49816732E-06,-6.93E-03
1.49817045E-06,-6.82E-03
1.49817357E-06,-6.51E-03
1.49817670E-06,-6.40E-03
1.49817982E-06,-6.19E-03
1.49818295E-06,-5.67E-03
1.49818607E-06,-5.45E-03
1.49818920E-06,-5.03E-03
1.49819232E-06,-4.61E-03
1.49819545E-06,-4.19E-03
1.49819857E-06,-3.77E-03
1.49820170E-06,-3.35E-03
1.49820482E-06,-2.93E-03
1.49820795E-06,-2.50E-03
1.49821107E-06,-1.87E-03
1.49821420E-06,-1.45E-03
1.49821732E-06,-7.1E-04
1.49822045E-06,-5.0E-04
1.49822357E-06,-8E-05
1.49822670E-06,2.4E-04
1.49822982E-06,6.6E-04
1.49823295E-06,6.6E-04
1.49823607E-06,9.7E-04
1.49823920E-06,8.7E-04
1.49824232E-06,7.6E-04
1.49824545E-06,5.5E-04
1.49824857E-06,2.4E-04
1.49825170E-06,3E-05
1.49825482E-06,-5.0E-04
1.49825795E-06,-8.2E-04
1.49826107E-06,-1.34E-03
1.49826420E-06,-1.87E-03
1.49826732E-06,-2.19E-03
1.49827045E-06,-2.93E-03
1.49827357E-06,-3.56E-03
1.49827670E-06,-4.30E-03
1.49827982E-06,-5.14E-03
1.49828295E-06,-5.67E-03
1.49828607E-06,-6.40E-03
1.49828920E-06,-7.14E-03
1.49829232E-06,-7.98E-03
1.49829545E-06,-8.72E-03
1.49829857E-06,-9.67E-03
1.49830170E-06,-1.041E-02
1.49830482E-06,-1.104E-02
1.49830795E-06,-1.167E-02
1.49831107E-06,-1.209E-02
1.49831420E-06,-1.252E-02
1.49831732E-06,-1.273E-02
1.49832045E-06,-1.315E-02
1.49832357E-06,-1.336E-02
1.49832670E-06,-1.367E-02
1.49832982E-06,-1.378E-02
1.49833295E-06,-1.399E-02
1.49833607E-06,-1.410E-02
1.49833920E-06,-1.431E-02
1.49834232E-06,-1.431E-02
1.49834545E-06,-1.441E-02
1.49834857E-06,-1.452E-02
1.49835170E-06,-1.473E-02
1.49835482E-06,-1.462E-02
1.49835795E-06,-1.473E-02
1.49836107E-06,-1.452E-02
1.49836420E-06,-1.431E-02
1.49836732E-06,-1.410E-02
1.49837045E-06,-1.367E-02
1.49837357E-06,-1.346E-02
1.49837670E-06,-1.346E-02
1.49837982E-06,-1.315E-02
1.49838295E-06,-1.325E-02
1.49838607E-06,-1.283E-02
1.49838920E-06,-1.283E-02
1.49839232E-06,-1.262E-02
1.49839545E-06,-1.262E-02
1.49839857E-06,-1.252E-02
1.49840170E-06,-1.252E-02
1.49840482E-06,-1.241E-02
1.49840795E-06,-1.230E-02
1.49841107E-06,-1.209E-02
1.49841420E-06,-1.157E-02
1.49841732E-06,-1.115E-02
1.49842045E-06,-1.051E-02
1.49842357E-06,-1.020E-02
1.49842670E-06,-9.67E-03
1.49842982E-06,-9.35E-03
1.49843295E-06,-8.93E-03
1.49843607E-06,-8.51E-03
1.49843920E-06,-7.98E-03
1.49844232E-06,-7.46E-03
1.49844545E-06,-7.04E-03
1.49844857E-06,-6.40E-03
1.49845170E-06,-6.19E-03
1.49845482E-06,-5.24E-03
1.49845795E-06,-4.30E-03
1.49846107E-06,-3.45E-03
1.49846420E-06,-2.50E-03
1.49846732E-06,-1.13E-03
1.49847045E-06,-8E-05
1.49847357E-06,1.29E-03
1.49847670E-06,2.55E-03
1.49847982E-06,4.03E-03
1.49848295E-06,5.40E-03
1.49848607E-06,6.77E-03
1.49848920E-06,8.25E-03
1.49849232E-06,9.93E-03
1.49849545E-06,1.162E-02
1.49849857E-06,1.351E-02
1.49850170E-06,1.531E-02
1.49850482E-06,1.720E-02
1.49850795E-06,1.931E-02
1.49851107E-06,2.152E-02
1.49851420E-06,2.395E-02
1.49851732E-06,2.669E-02
1.49852045E-06,2.943E-02
1.49852357E-06,3.185E-02
1.49852670E-06,3.470E-02
1.49852982E-06,3.723E-02
1.49853295E-06,4.018E-02
1.49853607E-06,4.281E-02
1.49853920E-06,4.566E-02
1.49854232E-06,4.829E-02
1.49854545E-06,5.114E-02
1.49854857E-06,5.409E-02
1.49855170E-06,5.672E-02
1.49855482E-06,5.957E-02
1.49855795E-06,6.252E-02
1.49856107E-06,6.547E-02
1.49856420E-06,6.853E-02
1.49856732E-06,7.137E-02
1.49857045E-06,7.443E-02
1.49857357E-06,7.738E-02
1.49857670E-06,8.022E-02
1.49857982E-06,8.317E-02
1.49858295E-06,8.591E-02
1.49858607E-06,8.855E-02
1.49858920E-06,9.139E-02
1.49859232E-06,9.392E-02
1.49859545E-06,9.656E-02
1.49859857E-06,9.919E-02
1.49860170E-06,1.0193E-01
1.49860482E-06,1.0425E-01
1.49860795E-06,1.0731E-01
1.49861107E-06,1.0994E-01
1.49861420E-06,1.1300E-01
1.49861732E-06,1.1595E-01
1.49862045E-06,1.1869E-01
1.49862357E-06,1.2175E-01
1.49862670E-06,1.2491E-01
1.49862982E-06,1.2765E-01
1.49863295E-06,1.3060E-01
1.49863607E-06,1.3334E-01
1.49863920E-06,1.3618E-01
1.49864232E-06,1.3924E-01
1.49864545E-06,1.4240E-01
1.49864857E-06,1.4514E-01
1.49865170E-06,1.4820E-01
1.49865482E-06,1.5136E-01
1.49865795E-06,1.5463E-01
1.49866107E-06,1.5789E-01
1.49866420E-06,1.6137E-01
1.49866732E-06,1.6474E-01
1.49867045E-06,1.6822E-01
1.49867357E-06,1.7149E-01
1.49867670E-06,1.7497E-01
1.49867982E-06,1.7855E-01
1.49868295E-06,1.8160E-01
1.49868607E-06,1.8508E-01
1.49868920E-06,1.8846E-01
1.49869232E-06,1.9183E-01
1.49869545E-06,1.9520E-01
1.49869857E-06,1.9847E-01
1.49870170E-06,2.0205E-01
1.49870482E-06,2.0553E-01
1.49870795E-06,2.0901E-01
1.49871107E-06,2.1248E-01
1.49871420E-06,2.1607E-01
1.49871732E-06,2.1975E-01
1.49872045E-06,2.2344E-01
1.49872357E-06,2.2682E-01
1.49872670E-06,2.3029E-01
1.49872982E-06,2.3367E-01
1.49873295E-06,2.3672E-01
1.49873607E-06,2.3999E-01
1.49873920E-06,2.4294E-01
1.49874232E-06,2.4600E-01
1.49874545E-06,2.4895E-01
1.49874857E-06,2.5190E-01
1.49875170E-06,2.5474E-01
1.49875482E-06,2.5717E-01
1.49875795E-06,2.6012E-01
1.49876107E-06,2.6233E-01
1.49876420E-06,2.6496E-01
1.49876732E-06,2.6728E-01
1.49877045E-06,2.6950E-01
1.49877357E-06,2.7171E-01
1.49877670E-06,2.7340E-01
1.49877982E-06,2.7550E-01
1.49878295E-06,2.7698E-01
1.49878607E-06,2.7845E-01
1.49878920E-06,2.7982E-01
1.49879232E-06,2.8098E-01
1.49879545E-06,2.8225E-01
1.49879857E-06,2.8320E-01
1.49880170E-06,2.8425E-01
1.49880482E-06,2.8541E-01
1.49880795E-06,2.8657E-01
1.49881107E-06,2.8762E-01
1.49881420E-06,2.8878E-01
1.49881732E-06,2.9015E-01
1.49882045E-06,2.9142E-01
1.49882357E-06,2.9279E-01
1.49882670E-06,2.9395E-01
1.49882982E-06,2.9521E-01
1.49883295E-06,2.9648E-01
1.49883607E-06,2.9763E-01
1.49883920E-06,2.9911E-01
1.49884232E-06,3.0037E-01
1.49884545E-06,3.0196E-01
1.49884857E-06,3.0364E-01
1.49885170E-06,3.0522E-01
1.49885482E-06,3.0691E-01
1.49885795E-06,3.0838E-01
1.49886107E-06,3.1039E-01
1.49886420E-06,3.1218E-01
1.49886732E-06,3.1418E-01
1.49887045E-06,3.1587E-01
1.49887357E-06,3.1755E-01
1.49887670E-06,3.1924E-01
1.49887982E-06,3.2092E-01
1.49888295E-06,3.2208E-01
1.49888607E-06,3.2324E-01
1.49888920E-06,3.2419E-01
1.49889232E-06,3.2514E-01
1.49889545E-06,3.2619E-01
1.49889857E-06,3.2693E-01
1.49890170E-06,3.2756E-01
1.49890482E-06,3.2809E-01
1.49890795E-06,3.2862E-01
1.49891107E-06,3.2893E-01
1.49891420E-06,3.2936E-01
1.49891732E-06,3.2957E-01
1.49892045E-06,3.2999E-01
1.49892357E-06,3.3009E-01
1.49892670E-06,3.3009E-01
1.49892982E-06,3.3009E-01
1.49893295E-06,3.2999E-01
1.49893607E-06,3.2978E-01
1.49893920E-06,3.2946E-01
1.49894232E-06,3.2936E-01
1.49894545E-06,3.2914E-01
1.49894857E-06,3.2936E-01
1.49895170E-06,3.2914E-01
1.49895482E-06,3.2946E-01
1.49895795E-06,3.2936E-01
1.49896107E-06,3.2999E-01
1.49896420E-06,3.3030E-01
1.49896732E-06,3.3104E-01
1.49897045E-06,3.3167E-01
1.49897357E-06,3.3252E-01
1.49897670E-06,3.3304E-01
1.49897982E-06,3.3389E-01
1.49898295E-06,3.3452E-01
1.49898607E-06,3.3505E-01
1.49898920E-06,3.3568E-01
1.49899232E-06,3.3652E-01
1.49899545E-06,3.3705E-01
1.49899857E-06,3.3768E-01
1.49900170E-06,3.3831E-01
1.49900482E-06,3.3884E-01
1.49900795E-06,3.3937E-01
1.49901107E-06,3.3989E-01
1.49901420E-06,3.4042E-01
1.49901732E-06,3.4084E-01
1.49902045E-06,3.4116E-01
1.49902357E-06,3.4147E-01
1.49902670E-06,3.4137E-01
1.49902982E-06,3.4147E-01
1.49903295E-06,3.4105E-01
1.49903607E-06,3.4074E-01
1.49903920E-06,3.4021E-01
1.49904232E-06,3.3968E-01
1.49904545E-06,3.3937E-01
1.49904857E-06,3.3884E-01
1.49905170E-06,3.3800E-01
1.49905482E-06,3.3768E-01
1.49905795E-06,3.3726E-01
1.49906107E-06,3.3673E-01
1.49906420E-06,3.3631E-01
1.49906732E-06,3.3642E-01
1.49907045E-06,3.3621E-01
1.49907357E-06,3.3599E-01
1.49907670E-06,3.3589E-01
1.49907982E-06,3.3610E-01
1.49908295E-06,3.3610E-01
1.49908607E-06,3.3621E-01
1.49908920E-06,3.3642E-01
1.49909232E-06,3.3673E-01
1.49909545E-06,3.3736E-01
1.49909857E-06,3.3789E-01
1.49910170E-06,3.3884E-01
1.49910482E-06,3.3968E-01
1.49910795E-06,3.4042E-01
1.49911107E-06,3.4158E-01
1.49911420E-06,3.4274E-01
1.49911732E-06,3.4411E-01
1.49912045E-06,3.4516E-01
1.49912357E-06,3.4664E-01
1.49912670E-06,3.4790E-01
1.49912982E-06,3.4917E-01
1.49913295E-06,3.5033E-01
1.49913607E-06,3.5138E-01
1.49913920E-06,3.5243E-01
1.49914232E-06,3.5349E-01
1.49914545E-06,3.5444E-01
1.49914857E-06,3.5549E-01
1.49915170E-06,3.5633E-01
1.49915482E-06,3.5739E-01
1.49915795E-06,3.5823E-01
1.49916107E-06,3.5907E-01
1.49916420E-06,3.5981E-01
1.49916732E-06,3.6055E-01
1.49917045E-06,3.6129E-01
1.49917357E-06,3.6213E-01
1.49917670E-06,3.6255E-01
1.49917982E-06,3.6340E-01
1.49918295E-06,3.6403E-01
1.49918607E-06,3.6455E-01
1.49918920E-06,3.6519E-01
1.49919232E-06,3.6582E-01
1.49919545E-06,3.6645E-01
1.49919857E-06,3.6719E-01
1.49920170E-06,3.6824E-01
1.49920482E-06,3.6909E-01
1.49920795E-06,3.7003E-01
1.49921107E-06,3.7098E-01
1.49921420E-06,3.7214E-01
1.49921732E-06,3.7351E-01
1.49922045E-06,3.7478E-01
1.49922357E-06,3.7615E-01
1.49922670E-06,3.7762E-01
1.49922982E-06,3.7910E-01
1.49923295E-06,3.8047E-01
1.49923607E-06,3.8215E-01
1.49923920E-06,3.8373E-01
1.49924232E-06,3.8500E-01
1.49924545E-06,3.8658E-01
1.49924857E-06,3.8816E-01
1.49925170E-06,3.8985E-01
1.49925482E-06,3.9143E-01
1.49925795E-06,3.9290E-01
1.49926107E-06,3.9438E-01
1.49926420E-06,3.9585E-01
1.49926732E-06,3.9754E-01
1.49927045E-06,3.9880E-01
1.49927357E-06,4.0017E-01
1.49927670E-06,4.0133E-01
1.49927982E-06,4.0281E-01
1.49928295E-06,4.0397E-01
1.49928607E-06,4.0492E-01
1.49928920E-06,4.0608E-01
1.49929232E-06,4.0702E-01
1.49929545E-06,4.0787E-01
1.49929857E-06,4.0903E-01
1.49930170E-06,4.0987E-01
1.49930482E-06,4.1071E-01
1.49930795E-06,4.1177E-01
1.49931107E-06,4.1282E-01
1.49931420E-06,4.1387E-01
1.49931732E-06,4.1524E-01
1.49932045E-06,4.1630E-01
1.49932357E-06,4.1756E-01
1.49932670E-06,4.1872E-01
1.49932982E-06,4.1988E-01
1.49933295E-06,4.2094E-01
1.49933607E-06,4.2231E-01
1.49933920E-06,4.2368E-01
1.49934232E-06,4.2483E-01
1.49934545E-06,4.2631E-01
1.49934857E-06,4.2747E-01
1.49935170E-06,4.2863E-01
1.49935482E-06,4.2989E-01
1.49935795E-06,4.3116E-01
1.49936107E-06,4.3263E-01
1.49936420E-06,4.3369E-01
1.49936732E-06,4.3516E-01
1.49937045E-06,4.3632E-01
1.49937357E-06,4.3748E-01
1.49937670E-06,4.3822E-01
1.49937982E-06,4.3927E-01
1.49938295E-06,4.3991E-01
1.49938607E-06,4.4075E-01
1.49938920E-06,4.4128E-01
1.49939232E-06,4.4180E-01
1.49939545E-06,4.4254E-01
1.49939857E-06,4.4296E-01
1.49940170E-06,4.4317E-01
1.49940482E-06,4.4328E-01
1.49940795E-06,4.4380E-01
1.49941107E-06,4.4412E-01
1.49941420E-06,4.4433E-01
1.49941732E-06,4.4496E-01
1.49942045E-06,4.4517E-01
1.49942357E-06,4.4560E-01
1.49942670E-06,4.4602E-01
1.49942982E-06,4.4623E-01
1.49943295E-06,4.4676E-01
1.49943607E-06,4.4739E-01
1.49943920E-06,4.4781E-01
1.49944232E-06,4.4855E-01
1.49944545E-06,4.4939E-01
1.49944857E-06,4.5023E-01
1.49945170E-06,4.5097E-01
1.49945482E-06,4.5192E-01
1.49945795E-06,4.5308E-01
1.49946107E-06,4.5403E-01
1.49946420E-06,4.5540E-01
1.49946732E-06,4.5677E-01
1.49947045E-06,4.5814E-01
1.49947357E-06,4.5940E-01
1.49947670E-06,4.6067E-01
1.49947982E-06,4.6161E-01
1.49948295E-06,4.6277E-01
1.49948607E-06,4.6393E-01
1.49948920E-06,4.6478E-01
1.49949232E-06,4.6562E-01
1.49949545E-06,4.6646E-01
1.49949857E-06,4.6741E-01
1.49950170E-06,4.6804E-01
1.49950482E-06,4.6846E-01
1.49950795E-06,4.6889E-01
1.49951107E-06,4.6920E-01
1.49951420E-06,4.6962E-01
1.49951732E-06,4.6994E-01
1.49952045E-06,4.7026E-01
1.49952357E-06,4.7015E-01
1.49952670E-06,4.7015E-01
1.49952982E-06,4.7015E-01
1.49953295E-06,4.6994E-01
1.49953607E-06,4.6983E-01
1.49953920E-06,4.6973E-01
1.49954232E-06,4.6952E-01
1.49954545E-06,4.6941E-01
1.49954857E-06,4.6931E-01
1.49955170E-06,4.6920E-01
1.49955482E-06,4.6931E-01
1.49955795E-06,4.6973E-01
1.49956107E-06,4.6983E-01
1.49956420E-06,4.7036E-01
1.49956732E-06,4.7110E-01
1.49957045E-06,4.7173E-01
1.49957357E-06,4.7257E-01
1.49957670E-06,4.7352E-01
1.49957982E-06,4.7437E-01
1.49958295E-06,4.7531E-01
1.49958607E-06,4.7637E-01
1.49958920E-06,4.7753E-01
1.49959232E-06,4.7869E-01
1.49959545E-06,4.7985E-01
1.49959857E-06,4.8122E-01
1.49960170E-06,4.8248E-01
1.49960482E-06,4.8375E-01
1.49960795E-06,4.8501E-01
1.49961107E-06,4.8649E-01
1.49961420E-06,4.8764E-01
1.49961732E-06,4.8901E-01
1.49962045E-06,4.9038E-01
1.49962357E-06,4.9165E-01
1.49962670E-06,4.9260E-01
1.49962982E-06,4.9344E-01
1.49963295E-06,4.9428E-01
1.49963607E-06,4.9513E-01
1.49963920E-06,4.9565E-01
1.49964232E-06,4.9618E-01
1.49964545E-06,4.9692E-01
1.49964857E-06,4.9723E-01
1.49965170E-06,4.9766E-01
1.49965482E-06,4.9787E-01
1.49965795E-06,4.9829E-01
1.49966107E-06,4.9882E-01
1.49966420E-06,4.9903E-01
1.49966732E-06,4.9934E-01
1.49967045E-06,4.9976E-01
1.49967357E-06,5.0029E-01
1.49967670E-06,5.0071E-01
1.49967982E-06,5.0113E-01
1.49968295E-06,5.0156E-01
1.49968607E-06,5.0187E-01
1.49968920E-06,5.0219E-01
1.49969232E-06,5.0293E-01
1.49969545E-06,5.0366E-01
1.49969857E-06,5.0430E-01
1.49970170E-06,5.0493E-01
1.49970482E-06,5.0577E-01
1.49970795E-06,5.0682E-01
1.49971107E-06,5.0788E-01
1.49971420E-06,5.0883E-01
1.49971732E-06,5.0999E-01
1.49972045E-06,5.1125E-01
1.49972357E-06,5.1241E-01
1.49972670E-06,5.1357E-01
1.49972982E-06,5.1483E-01
1.49973295E-06,5.1578E-01
1.49973607E-06,5.1694E-01
1.49973920E-06,5.1800E-01
1.49974232E-06,5.1915E-01
1.49974545E-06,5.2000E-01
1.49974857E-06,5.2116E-01
1.49975170E-06,5.2189E-01
1.49975482E-06,5.2327E-01
1.49975795E-06,5.2432E-01
1.49976107E-06,5.2548E-01
1.49976420E-06,5.2653E-01
1.49976732E-06,5.2748E-01
1.49977045E-06,5.2875E-01
1.49977357E-06,5.2980E-01
1.49977670E-06,5.3075E-01
1.49977982E-06,5.3191E-01
1.49978295E-06,5.3307E-01
1.49978607E-06,5.3391E-01
1.49978920E-06,5.3496E-01
1.49979232E-06,5.3581E-01
1.49979545E-06,5.3707E-01
1.49979857E-06,5.3823E-01
1.49980170E-06,5.3918E-01
1.49980482E-06,5.4044E-01
1.49980795E-06,5.4181E-01
1.49981107E-06,5.4318E-01
1.49981420E-06,5.4434E-01
1.49981732E-06,5.4582E-01
1.49982045E-06,5.4708E-01
1.49982357E-06,5.4866E-01
1.49982670E-06,5.5014E-01
1.49982982E-06,5.5151E-01
1.49983295E-06,5.5267E-01
1.49983607E-06,5.5414E-01
1.49983920E-06,5.5520E-01
1.49984232E-06,5.5667E-01
1.49984545E-06,5.5783E-01
1.49984857E-06,5.5920E-01
1.49985170E-06,5.6026E-01
1.49985482E-06,5.6141E-01
1.49985795E-06,5.6257E-01
1.49986107E-06,5.6373E-01
1.49986420E-06,5.6479E-01
1.49986732E-06,5.6605E-01
1.49987045E-06,5.6711E-01
1.49987357E-06,5.6805E-01
1.49987670E-06,5.6890E-01
1.49987982E-06,5.7006E-01
1.49988295E-06,5.7069E-01
1.49988607E-06,5.7143E-01
1.49988920E-06,5.7227E-01
1.49989232E-06,5.7280E-01
1.49989545E-06,5.7343E-01
1.49989857E-06,5.7417E-01
1.49990170E-06,5.7501E-01
1.49990482E-06,5.7564E-01
1.49990795E-06,5.7627E-01
1.49991107E-06,5.7722E-01
1.49991420E-06,5.7796E-01
1.49991732E-06,5.7880E-01
1.49992045E-06,5.7965E-01
1.49992357E-06,5.8049E-01
1.49992670E-06,5.8133E-01
1.49992982E-06,5.8218E-01
1.49993295E-06,5.8270E-01
1.49993607E-06,5.8344E-01
1.49993920E-06,5.8386E-01
1.49994232E-06,5.8470E-01
1.49994545E-06,5.8534E-01
1.49994857E-06,5.8586E-01
1.49995170E-06,5.8650E-01
1.49995482E-06,5.8702E-01
1.49995795E-06,5.8766E-01
1.49996107E-06,5.8818E-01
1.49996420E-06,5.8881E-01
1.49996732E-06,5.8934E-01
1.49997045E-06,5.8976E-01
1.49997357E-06,5.9040E-01
1.49997670E-06,5.9092E-01
1.49997982E-06,5.9134E-01
1.49998295E-06,5.9166E-01
1.49998607E-06,5.9219E-01
1.49998920E-06,5.9229E-01
1.49999232E-06,5.9250E-01
1.49999545E-06,5.9303E-01
1.49999857E-06,5.9324E-01
1.50000170E-06,5.9366E-01
1.50000482E-06,5.9419E-01
1.50000795E-06,5.9461E-01
1.50001107E-06,5.9524E-01
1.50001420E-06,5.9577E-01
1.50001732E-06,5.9661E-01
1.50002045E-06,5.9725E-01
1.50002357E-06,5.9788E-01
1.50002670E-06,5.9862E-01
1.50002982E-06,5.9946E-01
1.50003295E-06,6.0030E-01
1.50003607E-06,6.0125E-01
1.50003920E-06,6.0220E-01
1.50004232E-06,6.0294E-01
1.50004545E-06,6.0420E-01
1.50004857E-06,6.0504E-01
1.50005170E-06,6.0631E-01
1.50005482E-06,6.0736E-01
1.50005795E-06,6.0842E-01
1.50006107E-06,6.0958E-01
1.50006420E-06,6.1074E-01
1.50006732E-06,6.1189E-01
1.50007045E-06,6.1284E-01
1.50007357E-06,6.1379E-01
1.50007670E-06,6.1474E-01
1.50007982E-06,6.1558E-01
1.50008295E-06,6.1632E-01
1.50008607E-06,6.1716E-01
1.50008920E-06,6.1759E-01
1.50009232E-06,6.1801E-01
1.50009545E-06,6.1853E-01
1.50009857E-06,6.1896E-01
1.50010170E-06,6.1917E-01
1.50010482E-06,6.1948E-01
1.50010795E-06,6.1969E-01
1.50011107E-06,6.1969E-01
1.50011420E-06,6.1990E-01
1.50011732E-06,6.2022E-01
1.50012045E-06,6.2001E-01
1.50012357E-06,6.2001E-01
1.50012670E-06,6.1990E-01
1.50012982E-06,6.2001E-01
1.50013295E-06,6.1980E-01
1.50013607E-06,6.1969E-01
1.50013920E-06,6.1980E-01
1.50014232E-06,6.1990E-01
1.50014545E-06,6.1969E-01
1.50014857E-06,6.1990E-01
1.50015170E-06,6.2022E-01
1.50015482E-06,6.2054E-01
1.50015795E-06,6.2106E-01
1.50016107E-06,6.2138E-01
1.50016420E-06,6.2191E-01
1.50016732E-06,6.2264E-01
1.50017045E-06,6.2338E-01
1.50017357E-06,6.2412E-01
1.50017670E-06,6.2496E-01
1.50017982E-06,6.2581E-01
1.50018295E-06,6.2644E-01
1.50018607E-06,6.2760E-01
1.50018920E-06,6.2833E-01
1.50019232E-06,6.2939E-01
1.50019545E-06,6.3034E-01
1.50019857E-06,6.3118E-01
1.50020170E-06,6.3202E-01
1.50020482E-06,6.3287E-01
1.50020795E-06,6.3381E-01
1.50021107E-06,6.3476E-01
1.50021420E-06,6.3550E-01
1.50021732E-06,6.3645E-01
1.50022045E-06,6.3719E-01
1.50022357E-06,6.3771E-01
1.50022670E-06,6.3845E-01
1.50022982E-06,6.3887E-01
1.50023295E-06,6.3919E-01
1.50023607E-06,6.3972E-01
1.50023920E-06,6.4003E-01
1.50024232E-06,6.4024E-01
1.50024545E-06,6.4045E-01
1.50024857E-06,6.4088E-01
1.50025170E-06,6.4098E-01
1.50025482E-06,6.4119E-01
1.50025795E-06,6.4119E-01
1.50026107E-06,6.4161E-01
1.50026420E-06,6.4182E-01
1.50026732E-06,6.4225E-01
1.50027045E-06,6.4256E-01
1.50027357E-06,6.4298E-01
1.50027670E-06,6.4340E-01
1.50027982E-06,6.4383E-01
1.50028295E-06,6.4435E-01
1.50028607E-06,6.4488E-01
1.50028920E-06,6.4551E-01
1.50029232E-06,6.4614E-01
1.50029545E-06,6.4688E-01
1.50029857E-06,6.4762E-01
1.50030170E-06,6.4836E-01
1.50030482E-06,6.4941E-01
1.50030795E-06,6.5036E-01
1.50031107E-06,6.5120E-01
1.50031420E-06,6.5215E-01
1.50031732E-06,6.5310E-01
1.50032045E-06,6.5394E-01
1.50032357E-06,6.5510E-01
1.50032670E-06,6.5584E-01
1.50032982E-06,6.5668E-01
1.50033295E-06,6.5742E-01
1.50033607E-06,6.5805E-01
1.50033920E-06,6.5858E-01
1.50034232E-06,6.5911E-01
1.50034545E-06,6.5953E-01
1.50034857E-06,6.6016E-01
1.50035170E-06,6.6027E-01
1.50035482E-06,6.6037E-01
1.50035795E-06,6.6069E-01
1.50036107E-06,6.6079E-01
1.50036420E-06,6.6069E-01
1.50036732E-06,6.6079E-01
1.50037045E-06,6.6037E-01
1.50037357E-06,6.6048E-01
1.50037670E-06,6.6006E-01
1.50037982E-06,6.5995E-01
1.50038295E-06,6.5974E-01
1.50038607E-06,6.5953E-01
1.50038920E-06,6.5900E-01
1.50039232E-06,6.5879E-01
1.50039545E-06,6.5879E-01
1.50039857E-06,6.5847E-01
1.50040170E-06,6.5847E-01
1.50040482E-06,6.5847E-01
1.50040795E-06,6.5847E-01
1.50041107E-06,6.5879E-01
1.50041420E-06,6.5900E-01
1.50041732E-06,6.5932E-01
1.50042045E-06,6.5974E-01
1.50042357E-06,6.6027E-01
1.50042670E-06,6.6090E-01
1.50042982E-06,6.6132E-01
1.50043295E-06,6.6185E-01
1.50043607E-06,6.6269E-01
1.50043920E-06,6.6353E-01
1.50044232E-06,6.6427E-01
1.50044545E-06,6.6532E-01
1.50044857E-06,6.6617E-01
1.50045170E-06,6.6712E-01
1.50045482E-06,6.6817E-01
1.50045795E-06,6.6891E-01
1.50046107E-06,6.7007E-01
1.50046420E-06,6.7080E-01
1.50046732E-06,6.7165E-01
1.50047045E-06,6.7239E-01
1.50047357E-06,6.7344E-01
1.50047670E-06,6.7397E-01
1.50047982E-06,6.7460E-01
1.50048295E-06,6.7502E-01
1.50048607E-06,6.7555E-01
1.50048920E-06,6.7565E-01
1.50049232E-06,6.7597E-01
1.50049545E-06,6.7607E-01
1.50049857E-06,6.7618E-01
1.50050170E-06,6.7618E-01
1.50050482E-06,6.7628E-01
1.50050795E-06,6.7597E-01
1.50051107E-06,6.7586E-01
1.50051420E-06,6.7576E-01
1.50051732E-06,6.7534E-01
1.50052045E-06,6.7491E-01
1.50052357E-06,6.7470E-01
1.50052670E-06,6.7449E-01
1.50052982E-06,6.7428E-01
1.50053295E-06,6.7386E-01
1.50053607E-06,6.7376E-01
1.50053920E-06,6.7333E-01
1.50054232E-06,6.7323E-01
1.50054545E-06,6.7312E-01
1.50054857E-06,6.7302E-01
1.50055170E-06,6.7312E-01
1.50055482E-06,6.7333E-01
1.50055795E-06,6.7354E-01
1.50056107E-06,6.7376E-01
1.50056420E-06,6.7418E-01
1.50056732E-06,6.7470E-01
1.50057045E-06,6.7534E-01
1.50057357E-06,6.7628E-01
1.50057670E-06,6.7692E-01
1.50057982E-06,6.7776E-01
1.50058295E-06,6.7850E-01
1.50058607E-06,6.7945E-01
1.50058920E-06,6.8018E-01
1.50059232E-06,6.8124E-01
1.50059545E-06,6.8219E-01
1.50059857E-06,6.8324E-01
1.50060170E-06,6.8419E-01
1.50060482E-06,6.8493E-01
1.50060795E-06,6.8587E-01
1.50061107E-06,6.8672E-01
1.50061420E-06,6.8735E-01
1.50061732E-06,6.8798E-01
1.50062045E-06,6.8851E-01
1.50062357E-06,6.8904E-01
1.50062670E-06,6.8946E-01
1.50062982E-06,6.8967E-01
1.50063295E-06,6.8956E-01
1.50063607E-06,6.8967E-01
1.50063920E-06,6.8946E-01
1.50064232E-06,6.8904E-01
1.50064545E-06,6.8861E-01
1.50064857E-06,6.8819E-01
1.50065170E-06,6.8735E-01
1.50065482E-06,6.8672E-01
1.50065795E-06,6.8587E-01
1.50066107E-06,6.8493E-01
1.50066420E-06,6.8387E-01
1.50066732E-06,6.8292E-01
1.50067045E-06,6.8166E-01
1.50067357E-06,6.8061E-01
1.50067670E-06,6.7924E-01
1.50067982E-06,6.7818E-01
1.50068295E-06,6.7723E-01
1.50068607E-06,6.7618E-01
1.50068920E-06,6.7523E-01
1.50069232E-06,6.7428E-01
1.50069545E-06,6.7365E-01
1.50069857E-06,6.7302E-01
1.50070170E-06,6.7228E-01
1.50070482E-06,6.7186E-01
1.50070795E-06,6.7144E-01
1.50071107E-06,6.7133E-01
1.50071420E-06,6.7112E-01
1.50071732E-06,6.7144E-01
1.50072045E-06,6.7154E-01
1.50072357E-06,6.7175E-01
1.50072670E-06,6.7228E-01
1.50072982E-06,6.7281E-01
1.50073295E-06,6.7333E-01
1.50073607E-06,6.7418E-01
1.50073920E-06,6.7502E-01
1.50074232E-06,6.7576E-01
1.50074545E-06,6.7660E-01
1.50074857E-06,6.7765E-01
1.50075170E-06,6.7829E-01
1.50075482E-06,6.7934E-01
1.50075795E-06,6.8018E-01
1.50076107E-06,6.8092E-01
1.50076420E-06,6.8176E-01
1.50076732E-06,6.8250E-01
1.50077045E-06,6.8292E-01
1.50077357E-06,6.8345E-01
1.50077670E-06,6.8408E-01
1.50077982E-06,6.8450E-01
1.50078295E-06,6.8482E-01
1.50078607E-06,6.8472E-01
1.50078920E-06,6.8514E-01
1.50079232E-06,6.8482E-01
1.50079545E-06,6.8503E-01
1.50079857E-06,6.8461E-01
1.50080170E-06,6.8429E-01
1.50080482E-06,6.8398E-01
1.50080795E-06,6.8366E-01
1.50081107E-06,6.8324E-01
1.50081420E-06,6.8282E-01
1.50081732E-06,6.8240E-01
1.50082045E-06,6.8176E-01
1.50082357E-06,6.8145E-01
1.50082670E-06,6.8103E-01
1.50082982E-06,6.8071E-01
1.50083295E-06,6.8050E-01
1.50083607E-06,6.8008E-01
1.50083920E-06,6.7966E-01
1.50084232E-06,6.7955E-01
1.50084545E-06,6.7945E-01
1.50084857E-06,6.7945E-01
1.50085170E-06,6.7924E-01
1.50085482E-06,6.7945E-01
1.50085795E-06,6.7955E-01
1.50086107E-06,6.7987E-01
1.50086420E-06,6.7987E-01
1.50086732E-06,6.8039E-01
1.50087045E-06,6.8061E-01
1.50087357E-06,6.8113E-01
1.50087670E-06,6.8124E-01
1.50087982E-06,6.8187E-01
1.50088295E-06,6.8229E-01
1.50088607E-06,6.8261E-01
1.50088920E-06,6.8292E-01
1.50089232E-06,6.8324E-01
1.50089545E-06,6.8345E-01
1.50089857E-06,6.8377E-01
1.50090170E-06,6.8366E-01
1.50090482E-06,6.8398E-01
1.50090795E-06,6.8356E-01
1.50091107E-06,6.8377E-01
1.50091420E-06,6.8366E-01
1.50091732E-06,6.8324E-01
1.50092045E-06,6.8282E-01
1.50092357E-06,6.8240E-01
1.50092670E-06,6.8187E-01
1.50092982E-06,6.8134E-01
1.50093295E-06,6.8082E-01
1.50093607E-06,6.8018E-01
1.50093920E-06,6.7955E-01
1.50094232E-06,6.7892E-01
1.50094545E-06,6.7818E-01
1.50094857E-06,6.7744E-01
1.50095170E-06,6.7660E-01
1.50095482E-06,6.7618E-01
1.50095795E-06,6.7544E-01
1.50096107E-06,6.7460E-01
1.50096420E-06,6.7407E-01
1.50096732E-06,6.7344E-01
1.50097045E-06,6.7281E-01
1.50097357E-06,6.7249E-01
1.50097670E-06,6.7196E-01
1.50097982E-06,6.7175E-01
1.50098295E-06,6.7154E-01
1.50098607E-06,6.7112E-01
1.50098920E-06,6.7112E-01
1.50099232E-06,6.7123E-01
1.50099545E-06,6.7112E-01
1.50099857E-06,6.7112E-01
1.50100170E-06,6.7102E-01
1.50100482E-06,6.7133E-01
1.50100795E-06,6.7133E-01
1.50101107E-06,6.7154E-01
1.50101420E-06,6.7165E-01
1.50101732E-06,6.7186E-01
1.50102045E-06,6.7186E-01
1.50102357E-06,6.7207E-01
1.50102670E-06,6.7217E-01
1.50102982E-06,6.7239E-01
1.50103295E-06,6.7239E-01
1.50103607E-06,6.7239E-01
1.50103920E-06,6.7239E-01
1.50104232E-06,6.7239E-01
1.50104545E-06,6.7228E-01
1.50104857E-06,6.7239E-01
1.50105170E-06,6.7239E-01
1.50105482E-06,6.7228E-01
1.50105795E-06,6.7207E-01
1.50106107E-06,6.7175E-01
1.50106420E-06,6.7165E-01
1.50106732E-06,6.7112E-01
1.50107045E-06,6.7091E-01
1.50107357E-06,6.7049E-01
1.50107670E-06,6.7017E-01
1.50107982E-06,6.6986E-01
1.50108295E-06,6.6943E-01
1.50108607E-06,6.6901E-01
1.50108920E-06,6.6891E-01
1.50109232E-06,6.6838E-01
1.50109545E-06,6.6817E-01
1.50109857E-06,6.6796E-01
1.50110170E-06,6.6775E-01
1.50110482E-06,6.6743E-01
1.50110795E-06,6.6701E-01
1.50111107E-06,6.6691E-01
1.50111420E-06,6.6669E-01
1.50111732E-06,6.6638E-01
1.50112045E-06,6.6585E-01
1.50112357E-06,6.6575E-01
1.50112670E-06,6.6532E-01
1.50112982E-06,6.6522E-01
1.50113295E-06,6.6511E-01
1.50113607E-06,6.6469E-01
1.50113920E-06,6.6469E-01
1.50114232E-06,6.6427E-01
1.50114545E-06,6.6427E-01
1.50114857E-06,6.6395E-01
1.50115170E-06,6.6364E-01
1.50115482E-06,6.6343E-01
1.50115795E-06,6.6343E-01
1.50116107E-06,6.6311E-01
1.50116420E-06,6.6269E-01
1.50116732E-06,6.6227E-01
1.50117045E-06,6.6206E-01
1.50117357E-06,6.6174E-01
1.50117670E-06,6.6132E-01
1.50117982E-06,6.6100E-01
1.50118295E-06,6.6069E-01
1.50118607E-06,6.6058E-01
1.50118920E-06,6.6006E-01
1.50119232E-06,6.5984E-01
1.50119545E-06,6.5963E-01
1.50119857E-06,6.5921E-01
1.50120170E-06,6.5890E-01
1.50120482E-06,6.5858E-01
1.50120795E-06,6.5826E-01
1.50121107E-06,6.5805E-01
1.50121420E-06,6.5753E-01
1.50121732E-06,6.5700E-01
1.50122045E-06,6.5647E-01
1.50122357E-06,6.5595E-01
1.50122670E-06,6.5542E-01
1.50122982E-06,6.5479E-01
1.50123295E-06,6.5436E-01
1.50123607E-06,6.5394E-01
1.50123920E-06,6.5321E-01
1.50124232E-06,6.5268E-01
1.50124545E-06,6.5194E-01
1.50124857E-06,6.5120E-01
1.50125170E-06,6.5057E-01
1.50125482E-06,6.4973E-01
1.50125795E-06,6.4888E-01
1.50126107E-06,6.4804E-01
1.50126420E-06,6.4699E-01
1.50126732E-06,6.4593E-01
1.50127045E-06,6.4509E-01
1.50127357E-06,6.4393E-01
1.50127670E-06,6.4288E-01
1.50127982E-06,6.4193E-01
1.50128295E-06,6.4077E-01
1.50128607E-06,6.3993E-01
1.50128920E-06,6.3908E-01
1.50129232E-06,6.3814E-01
1.50129545E-06,6.3729E-01
1.50129857E-06,6.3634E-01
1.50130170E-06,6.3550E-01
1.50130482E-06,6.3487E-01
1.50130795E-06,6.3403E-01
1.50131107E-06,6.3350E-01
1.50131420E-06,6.3266E-01
1.50131732E-06,6.3213E-01
1.50132045E-06,6.3171E-01
1.50132357E-06,6.3118E-01
1.50132670E-06,6.3076E-01
1.50132982E-06,6.3065E-01
1.50133295E-06,6.3034E-01
1.50133607E-06,6.3034E-01
1.50133920E-06,6.3013E-01
1.50134232E-06,6.3002E-01
1.50134545E-06,6.2992E-01
1.50134857E-06,6.3013E-01
1.50135170E-06,6.3002E-01
1.50135482E-06,6.3023E-01
1.50135795E-06,6.3013E-01
1.50136107E-06,6.3002E-01
1.50136420E-06,6.2981E-01
1.50136732E-06,6.2981E-01
1.50137045E-06,6.2939E-01
1.50137357E-06,6.2918E-01
1.50137670E-06,6.2865E-01
1.50137982E-06,6.2833E-01
1.50138295E-06,6.2802E-01
1.50138607E-06,6.2739E-01
1.50138920E-06,6.2675E-01
1.50139232E-06,6.2602E-01
1.50139545E-06,6.2507E-01
1.50139857E-06,6.2444E-01
1.50140170E-06,6.2349E-01
1.50140482E-06,6.2222E-01
1.50140795E-06,6.2117E-01
1.50141107E-06,6.1990E-01
1.50141420E-06,6.1853E-01
1.50141732E-06,6.1706E-01
1.50142045E-06,6.1548E-01
1.50142357E-06,6.1421E-01
1.50142670E-06,6.1253E-01
1.50142982E-06,6.1147E-01
1.50143295E-06,6.0979E-01
1.50143607E-06,6.0852E-01
1.50143920E-06,6.0726E-01
1.50144232E-06,6.0610E-01
1.50144545E-06,6.0494E-01
1.50144857E-06,6.0399E-01
1.50145170E-06,6.0294E-01
1.50145482E-06,6.0209E-01
1.50145795E-06,6.0136E-01
1.50146107E-06,6.0062E-01
1.50146420E-06,5.9999E-01
1.50146732E-06,5.9967E-01
1.50147045E-06,5.9925E-01
1.50147357E-06,5.9914E-01
1.50147670E-06,5.9893E-01
1.50147982E-06,5.9925E-01
1.50148295E-06,5.9925E-01
1.50148607E-06,5.9946E-01
1.50148920E-06,5.9977E-01
1.50149232E-06,6.0030E-01
1.50149545E-06,6.0072E-01
1.50149857E-06,6.0136E-01
1.50150170E-06,6.0178E-01
1.50150482E-06,6.0230E-01
1.50150795E-06,6.0262E-01
1.50151107E-06,6.0315E-01
1.50151420E-06,6.0336E-01
1.50151732E-06,6.0367E-01
1.50152045E-06,6.0357E-01
1.50152357E-06,6.0378E-01
1.50152670E-06,6.0357E-01
1.50152982E-06,6.0367E-01
1.50153295E-06,6.0336E-01
1.50153607E-06,6.0315E-01
1.50153920E-06,6.0262E-01
1.50154232E-06,6.0199E-01
1.50154545E-06,6.0104E-01
1.50154857E-06,6.0030E-01
1.50155170E-06,5.9935E-01
1.50155482E-06,5.9840E-01
1.50155795E-06,5.9693E-01
1.50156107E-06,5.9577E-01
1.50156420E-06,5.9419E-01
1.50156732E-06,5.9271E-01
1.50157045E-06,5.9103E-01
1.50157357E-06,5.8924E-01
1.50157670E-06,5.8776E-01
1.50157982E-06,5.8607E-01
1.50158295E-06,5.8439E-01
1.50158607E-06,5.8281E-01
1.50158920E-06,5.8123E-01
1.50159232E-06,5.7944E-01
1.50159545E-06,5.7807E-01
1.50159857E-06,5.7670E-01
1.50160170E-06,5.7522E-01
1.50160482E-06,5.7385E-01
1.50160795E-06,5.7248E-01
1.50161107E-06,5.7111E-01
1.50161420E-06,5.6995E-01
1.50161732E-06,5.6890E-01
1.50162045E-06,5.6784E-01
1.50162357E-06,5.6689E-01
1.50162670E-06,5.6574E-01
1.50162982E-06,5.6500E-01
1.50163295E-06,5.6415E-01
1.50163607E-06,5.6352E-01
1.50163920E-06,5.6289E-01
1.50164232E-06,5.6226E-01
1.50164545E-06,5.6194E-01
1.50164857E-06,5.6141E-01
1.50165170E-06,5.6089E-01
1.50165482E-06,5.6057E-01
1.50165795E-06,5.5994E-01
1.50166107E-06,5.5952E-01
1.50166420E-06,5.5878E-01
1.50166732E-06,5.5825E-01
1.50167045E-06,5.5762E-01
1.50167357E-06,5.5709E-01
1.50167670E-06,5.5636E-01
1.50167982E-06,5.5583E-01
1.50168295E-06,5.5530E-01
1.50168607E-06,5.5467E-01
1.50168920E-06,5.5393E-01
1.50169232E-06,5.5309E-01
1.50169545E-06,5.5256E-01
1.50169857E-06,5.5161E-01
1.50170170E-06,5.5098E-01
1.50170482E-06,5.5014E-01
1.50170795E-06,5.4908E-01
1.50171107E-06,5.4814E-01
1.50171420E-06,5.4708E-01
1.50171732E-06,5.4613E-01
1.50172045E-06,5.4508E-01
1.50172357E-06,5.4382E-01
1.50172670E-06,5.4276E-01
1.50172982E-06,5.4181E-01
1.50173295E-06,5.4076E-01
1.50173607E-06,5.3981E-01
1.50173920E-06,5.3876E-01
1.50174232E-06,5.3781E-01
1.50174545E-06,5.3686E-01
1.50174857E-06,5.3581E-01
1.50175170E-06,5.3496E-01
1.50175482E-06,5.3412E-01
1.50175795E-06,5.3307E-01
1.50176107E-06,5.3222E-01
1.50176420E-06,5.3106E-01
1.50176732E-06,5.3033E-01
1.50177045E-06,5.2927E-01
1.50177357E-06,5.2864E-01
1.50177670E-06,5.2748E-01
1.50177982E-06,5.2695E-01
1.50178295E-06,5.2632E-01
1.50178607E-06,5.2569E-01
1.50178920E-06,5.2495E-01
1.50179232E-06,5.2453E-01
1.50179545E-06,5.2369E-01
1.50179857E-06,5.2327E-01
1.50180170E-06,5.2263E-01
1.50180482E-06,5.2211E-01
1.50180795E-06,5.2137E-01
1.50181107E-06,5.2063E-01
1.50181420E-06,5.1989E-01
1.50181732E-06,5.1926E-01
1.50182045E-06,5.1821E-01
1.50182357E-06,5.1736E-01
1.50182670E-06,5.1663E-01
1.50182982E-06,5.1568E-01
1.50183295E-06,5.1462E-01
1.50183607E-06,5.1410E-01
1.50183920E-06,5.1304E-01
1.50184232E-06,5.1209E-01
1.50184545E-06,5.1115E-01
1.50184857E-06,5.1041E-01
1.50185170E-06,5.0956E-01
1.50185482E-06,5.0851E-01
1.50185795E-06,5.0756E-01
1.50186107E-06,5.0661E-01
1.50186420E-06,5.0545E-01
1.50186732E-06,5.0451E-01
1.50187045E-06,5.0335E-01
1.50187357E-06,5.0250E-01
1.50187670E-06,5.0166E-01
1.50187982E-06,5.0082E-01
1.50188295E-06,5.0029E-01
1.50188607E-06,4.9976E-01
1.50188920E-06,4.9913E-01
1.50189232E-06,4.9871E-01
1.50189545E-06,4.9829E-01
1.50189857E-06,4.9787E-01
1.50190170E-06,4.9755E-01
1.50190482E-06,4.9745E-01
1.50190795E-06,4.9713E-01
1.50191107E-06,4.9660E-01
1.50191420E-06,4.9639E-01
1.50191732E-06,4.9618E-01
1.50192045E-06,4.9555E-01
1.50192357E-06,4.9523E-01
1.50192670E-06,4.9502E-01
1.50192982E-06,4.9460E-01
1.50193295E-06,4.9428E-01
1.50193607E-06,4.9386E-01
1.50193920E-06,4.9323E-01
1.50194232E-06,4.9260E-01
1.50194545E-06,4.9175E-01
1.50194857E-06,4.9102E-01
1.50195170E-06,4.9007E-01
1.50195482E-06,4.8891E-01
1.50195795E-06,4.8775E-01
1.50196107E-06,4.8638E-01
1.50196420E-06,4.8448E-01
1.50196732E-06,4.8290E-01
1.50197045E-06,4.8090E-01
1.50197357E-06,4.7900E-01
1.50197670E-06,4.7700E-01
1.50197982E-06,4.7510E-01
1.50198295E-06,4.7279E-01
1.50198607E-06,4.7078E-01
1.50198920E-06,4.6878E-01
1.50199232E-06,4.6657E-01
1.50199545E-06,4.6446E-01
1.50199857E-06,4.6235E-01
1.50200170E-06,4.6014E-01
1.50200482E-06,4.5803E-01
1.50200795E-06,4.5613E-01
1.50201107E-06,4.5392E-01
1.50201420E-06,4.5202E-01
1.50201732E-06,4.5034E-01
1.50202045E-06,4.4844E-01
1.50202357E-06,4.4676E-01
1.50202670E-06,4.4549E-01
1.50202982E-06,4.4423E-01
1.50203295E-06,4.4296E-01
1.50203607E-06,4.4201E-01
1.50203920E-06,4.4128E-01
1.50204232E-06,4.4033E-01
1.50204545E-06,4.3969E-01
1.50204857E-06,4.3917E-01
1.50205170E-06,4.3853E-01
1.50205482E-06,4.3822E-01
1.50205795E-06,4.3790E-01
1.50206107E-06,4.3727E-01
1.50206420E-06,4.3674E-01
1.50206732E-06,4.3632E-01
1.50207045E-06,4.3579E-01
1.50207357E-06,4.3537E-01
1.50207670E-06,4.3474E-01
1.50207982E-06,4.3432E-01
1.50208295E-06,4.3358E-01
1.50208607E-06,4.3348E-01
1.50208920E-06,4.3284E-01
1.50209232E-06,4.3200E-01
1.50209545E-06,4.3126E-01
1.50209857E-06,4.3031E-01
1.50210170E-06,4.2937E-01
1.50210482E-06,4.2852E-01
1.50210795E-06,4.2757E-01
1.50211107E-06,4.2631E-01
1.50211420E-06,4.2494E-01
1.50211732E-06,4.2368E-01
1.50212045E-06,4.2220E-01
1.50212357E-06,4.2083E-01
1.50212670E-06,4.1935E-01
1.50212982E-06,4.1830E-01
1.50213295E-06,4.1693E-01
1.50213607E-06,4.1567E-01
1.50213920E-06,4.1461E-01
1.50214232E-06,4.1345E-01
1.50214545E-06,4.1250E-01
1.50214857E-06,4.1113E-01
1.50215170E-06,4.1019E-01
1.50215482E-06,4.0945E-01
1.50215795E-06,4.0829E-01
1.50216107E-06,4.0734E-01
1.50216420E-06,4.0650E-01
1.50216732E-06,4.0555E-01
1.50217045E-06,4.0460E-01
1.50217357E-06,4.0386E-01
1.50217670E-06,4.0313E-01
1.50217982E-06,4.0239E-01
1.50218295E-06,4.0197E-01
1.50218607E-06,4.0154E-01
1.50218920E-06,4.0081E-01
1.50219232E-06,4.0028E-01
1.50219545E-06,3.9975E-01
1.50219857E-06,3.9912E-01
1.50220170E-06,3.9859E-01
1.50220482E-06,3.9796E-01
1.50220795E-06,3.9733E-01
1.50221107E-06,3.9649E-01
1.50221420E-06,3.9554E-01
1.50221732E-06,3.9459E-01
1.50222045E-06,3.9354E-01
1.50222357E-06,3.9248E-01
1.50222670E-06,3.9132E-01
1.50222982E-06,3.9037E-01
1.50223295E-06,3.8932E-01
1.50223607E-06,3.8816E-01
1.50223920E-06,3.8711E-01
1.50224232E-06,3.8595E-01
1.50224545E-06,3.8479E-01
1.50224857E-06,3.8363E-01
1.50225170E-06,3.8268E-01
1.50225482E-06,3.8142E-01
1.50225795E-06,3.8015E-01
1.50226107E-06,3.7878E-01
1.50226420E-06,3.7741E-01
1.50226732E-06,3.7625E-01
1.50227045E-06,3.7488E-01
1.50227357E-06,3.7362E-01
1.50227670E-06,3.7235E-01
1.50227982E-06,3.7130E-01
1.50228295E-06,3.6982E-01
1.50228607E-06,3.6909E-01
1.50228920E-06,3.6803E-01
1.50229232E-06,3.6698E-01
1.50229545E-06,3.6592E-01
1.50229857E-06,3.6508E-01
1.50230170E-06,3.6403E-01
1.50230482E-06,3.6287E-01
1.50230795E-06,3.6192E-01
1.50231107E-06,3.6066E-01
1.50231420E-06,3.5950E-01
1.50231732E-06,3.5834E-01
1.50232045E-06,3.5707E-01
1.50232357E-06,3.5560E-01
1.50232670E-06,3.5454E-01
1.50232982E-06,3.5338E-01
1.50233295E-06,3.5243E-01
1.50233607E-06,3.5138E-01
1.50233920E-06,3.5022E-01
1.50234232E-06,3.4896E-01
1.50234545E-06,3.4790E-01
1.50234857E-06,3.4695E-01
1.50235170E-06,3.4590E-01
1.50235482E-06,3.4485E-01
1.50235795E-06,3.4369E-01
1.50236107E-06,3.4242E-01
1.50236420E-06,3.4147E-01
1.50236732E-06,3.4053E-01
1.50237045E-06,3.3926E-01
1.50237357E-06,3.3831E-01
1.50237670E-06,3.3705E-01
1.50237982E-06,3.3652E-01
1.50238295E-06,3.3568E-01
1.50238607E-06,3.3494E-01
1.50238920E-06,3.3410E-01
1.50239232E-06,3.3336E-01
1.50239545E-06,3.3262E-01
1.50239857E-06,3.3199E-01
1.50240170E-06,3.3136E-01
1.50240482E-06,3.3062E-01
1.50240795E-06,3.2988E-01
1.50241107E-06,3.2925E-01
1.50241420E-06,3.2809E-01
1.50241732E-06,3.2714E-01
1.50242045E-06,3.2640E-01
1.50242357E-06,3.2546E-01
1.50242670E-06,3.2440E-01
1.50242982E-06,3.2324E-01
1.50243295E-06,3.2229E-01
1.50243607E-06,3.2135E-01
1.50243920E-06,3.2019E-01
1.50244232E-06,3.1903E-01
1.50244545E-06,3.1787E-01
1.50244857E-06,3.1671E-01
1.50245170E-06,3.1544E-01
1.50245482E-06,3.1439E-01
1.50245795E-06,3.1292E-01
1.50246107E-06,3.1144E-01
1.50246420E-06,3.0996E-01
1.50246732E-06,3.0838E-01
1.50247045E-06,3.0680E-01
1.50247357E-06,3.0533E-01
1.50247670E-06,3.0375E-01
1.50247982E-06,3.0238E-01
1.50248295E-06,3.0101E-01
1.50248607E-06,2.9974E-01
1.50248920E-06,2.9837E-01
1.50249232E-06,2.9721E-01
1.50249545E-06,2.9584E-01
1.50249857E-06,2.9468E-01
1.50250170E-06,2.9352E-01
1.50250482E-06,2.9247E-01
1.50250795E-06,2.9121E-01
1.50251107E-06,2.8973E-01
1.50251420E-06,2.8847E-01
1.50251732E-06,2.8720E-01
1.50252045E-06,2.8583E-01
1.50252357E-06,2.8436E-01
1.50252670E-06,2.8320E-01
1.50252982E-06,2.8204E-01
1.50253295E-06,2.8067E-01
1.50253607E-06,2.7961E-01
1.50253920E-06,2.7835E-01
1.50254232E-06,2.7719E-01
1.50254545E-06,2.7582E-01
1.50254857E-06,2.7434E-01
1.50255170E-06,2.7308E-01
1.50255482E-06,2.7171E-01
1.50255795E-06,2.7023E-01
1.50256107E-06,2.6897E-01
1.50256420E-06,2.6728E-01
1.50256732E-06,2.6591E-01
1.50257045E-06,2.6423E-01
1.50257357E-06,2.6286E-01
1.50257670E-06,2.6117E-01
1.50257982E-06,2.5991E-01
1.50258295E-06,2.5854E-01
1.50258607E-06,2.5717E-01
1.50258920E-06,2.5601E-01
1.50259232E-06,2.5485E-01
1.50259545E-06,2.5348E-01
1.50259857E-06,2.5221E-01
1.50260170E-06,2.5105E-01
1.50260482E-06,2.4989E-01
1.50260795E-06,2.4884E-01
1.50261107E-06,2.4768E-01
1.50261420E-06,2.4642E-01
1.50261732E-06,2.4515E-01
1.50262045E-06,2.4399E-01
1.50262357E-06,2.4283E-01
1.50262670E-06,2.4178E-01
1.50262982E-06,2.4073E-01
1.50263295E-06,2.3967E-01
1.50263607E-06,2.3851E-01
1.50263920E-06,2.3756E-01
1.50264232E-06,2.3672E-01
1.50264545E-06,2.3546E-01
1.50264857E-06,2.3461E-01
1.50265170E-06,2.3356E-01
1.50265482E-06,2.3240E-01
1.50265795E-06,2.3124E-01
1.50266107E-06,2.2998E-01
1.50266420E-06,2.2861E-01
1.50266732E-06,2.2745E-01
1.50267045E-06,2.2597E-01
1.50267357E-06,2.2481E-01
1.50267670E-06,2.2365E-01
1.50267982E-06,2.2239E-01
1.50268295E-06,2.2144E-01
1.50268607E-06,2.2039E-01
1.50268920E-06,2.1933E-01
1.50269232E-06,2.1849E-01
1.50269545E-06,2.1765E-01
1.50269857E-06,2.1680E-01
1.50270170E-06,2.1596E-01
1.50270482E-06,2.1533E-01
1.50270795E-06,2.1480E-01
1.50271107E-06,2.1406E-01
1.50271420E-06,2.1333E-01
1.50271732E-06,2.1269E-01
1.50272045E-06,2.1206E-01
1.50272357E-06,2.1132E-01
1.50272670E-06,2.1090E-01
1.50272982E-06,2.1048E-01
1.50273295E-06,2.0985E-01
1.50273607E-06,2.0953E-01
1.50273920E-06,2.0932E-01
1.50274232E-06,2.0879E-01
1.50274545E-06,2.0827E-01
1.50274857E-06,2.0774E-01
1.50275170E-06,2.0711E-01
1.50275482E-06,2.0637E-01
1.50275795E-06,2.0532E-01
1.50276107E-06,2.0447E-01
1.50276420E-06,2.0310E-01
1.50276732E-06,2.0173E-01
1.50277045E-06,2.0036E-01
1.50277357E-06,1.9889E-01
1.50277670E-06,1.9731E-01
1.50277982E-06,1.9583E-01
1.50278295E-06,1.9404E-01
1.50278607E-06,1.9235E-01
1.50278920E-06,1.9077E-01
1.50279232E-06,1.8888E-01
1.50279545E-06,1.8677E-01
1.50279857E-06,1.8498E-01
1.50280170E-06,1.8308E-01
1.50280482E-06,1.8108E-01
1.50280795E-06,1.7929E-01
1.50281107E-06,1.7697E-01
1.50281420E-06,1.7497E-01
1.50281732E-06,1.7296E-01
1.50282045E-06,1.7096E-01
1.50282357E-06,1.6906E-01
1.50282670E-06,1.6727E-01
1.50282982E-06,1.6569E-01
1.50283295E-06,1.6432E-01
1.50283607E-06,1.6295E-01
1.50283920E-06,1.6179E-01
1.50284232E-06,1.6063E-01
1.50284545E-06,1.5958E-01
1.50284857E-06,1.5842E-01
1.50285170E-06,1.5768E-01
1.50285482E-06,1.5684E-01
1.50285795E-06,1.5600E-01
1.50286107E-06,1.5515E-01
1.50286420E-06,1.5431E-01
1.50286732E-06,1.5357E-01
1.50287045E-06,1.5273E-01
1.50287357E-06,1.5189E-01
1.50287670E-06,1.5104E-01
1.50287982E-06,1.5052E-01
1.50288295E-06,1.4978E-01
1.50288607E-06,1.4925E-01
1.50288920E-06,1.4851E-01
1.50289232E-06,1.4788E-01
1.50289545E-06,1.4704E-01
1.50289857E-06,1.4620E-01
1.50290170E-06,1.4556E-01
1.50290482E-06,1.4440E-01
1.50290795E-06,1.4335E-01
1.50291107E-06,1.4240E-01
1.50291420E-06,1.4124E-01
1.50291732E-06,1.4008E-01
1.50292045E-06,1.3871E-01
1.50292357E-06,1.3745E-01
1.50292670E-06,1.3629E-01
1.50292982E-06,1.3513E-01
1.50293295E-06,1.3387E-01
1.50293607E-06,1.3260E-01
1.50293920E-06,1.3165E-01
1.50294232E-06,1.3039E-01
1.50294545E-06,1.2912E-01
1.50294857E-06,1.2786E-01
1.50295170E-06,1.2670E-01
1.50295482E-06,1.2554E-01
1.50295795E-06,1.2428E-01
1.50296107E-06,1.2301E-01
1.50296420E-06,1.2164E-01
1.50296732E-06,1.2038E-01
1.50297045E-06,1.1901E-01
1.50297357E-06,1.1785E-01
1.50297670E-06,1.1679E-01
1.50297982E-06,1.1553E-01
1.50298295E-06,1.1437E-01
1.50298607E-06,1.1363E-01
1.50298920E-06,1.1258E-01
1.50299232E-06,1.1131E-01
1.50299545E-06,1.1047E-01
1.50299857E-06,1.0931E-01
1.50300170E-06,1.0836E-01
1.50300482E-06,1.0752E-01
1.50300795E-06,1.0636E-01
1.50301107E-06,1.0541E-01
1.50301420E-06,1.0415E-01
1.50301732E-06,1.0309E-01
1.50302045E-06,1.0193E-01
1.50302357E-06,1.0088E-01
1.50302670E-06,9.993E-02
1.50302982E-06,9.919E-02
1.50303295E-06,9.814E-02
1.50303607E-06,9.740E-02
1.50303920E-06,9.656E-02
1.50304232E-06,9.582E-02
1.50304545E-06,9.498E-02
1.50304857E-06,9.392E-02
1.50305170E-06,9.319E-02
1.50305482E-06,9.224E-02
1.50305795E-06,9.129E-02
1.50306107E-06,9.024E-02
1.50306420E-06,8.929E-02
1.50306732E-06,8.802E-02
1.50307045E-06,8.686E-02
1.50307357E-06,8.591E-02
1.50307670E-06,8.476E-02
1.50307982E-06,8.349E-02
1.50308295E-06,8.244E-02
1.50308607E-06,8.149E-02
1.50308920E-06,8.001E-02
1.50309232E-06,7.885E-02
1.50309545E-06,7.759E-02
1.50309857E-06,7.622E-02
1.50310170E-06,7.485E-02
1.50310482E-06,7.369E-02
1.50310795E-06,7.221E-02
1.50311107E-06,7.063E-02
1.50311420E-06,6.916E-02
1.50311732E-06,6.758E-02
1.50312045E-06,6.600E-02
1.50312357E-06,6.442E-02
1.50312670E-06,6.315E-02
1.50312982E-06,6.189E-02
1.50313295E-06,6.062E-02
1.50313607E-06,5.936E-02
1.50313920E-06,5.841E-02
1.50314232E-06,5.725E-02
1.50314545E-06,5.620E-02
1.50314857E-06,5.504E-02
1.50315170E-06,5.440E-02
1.50315482E-06,5.346E-02
1.50315795E-06,5.272E-02
1.50316107E-06,5.209E-02
1.50316420E-06,5.114E-02
1.50316732E-06,5.051E-02
1.50317045E-06,4.998E-02
1.50317357E-06,4.924E-02
1.50317670E-06,4.892E-02
1.50317982E-06,4.829E-02
1.50318295E-06,4.808E-02
1.50318607E-06,4.766E-02
1.50318920E-06,4.755E-02
1.50319232E-06,4.703E-02
1.50319545E-06,4.682E-02
1.50319857E-06,4.650E-02
1.50320170E-06,4.618E-02
1.50320482E-06,4.566E-02
1.50320795E-06,4.524E-02
1.50321107E-06,4.471E-02
1.50321420E-06,4.397E-02
1.50321732E-06,4.334E-02
1.50322045E-06,4.281E-02
1.50322357E-06,4.207E-02
1.50322670E-06,4.123E-02
1.50322982E-06,4.070E-02
1.50323295E-06,3.986E-02
1.50323607E-06,3.923E-02
1.50323920E-06,3.849E-02
1.50324232E-06,3.786E-02
1.50324545E-06,3.712E-02
1.50324857E-06,3.617E-02
1.50325170E-06,3.575E-02
1.50325482E-06,3.480E-02
1.50325795E-06,3.417E-02
1.50326107E-06,3.343E-02
1.50326420E-06,3.270E-02
1.50326732E-06,3.196E-02
1.50327045E-06,3.143E-02
1.50327357E-06,3.059E-02
1.50327670E-06,3.027E-02
1.50327982E-06,2.953E-02
1.50328295E-06,2.932E-02
1.50328607E-06,2.869E-02
1.50328920E-06,2.848E-02
1.50329232E-06,2.785E-02
1.50329545E-06,2.774E-02
1.50329857E-06,2.732E-02
1.50330170E-06,2.700E-02
1.50330482E-06,2.669E-02
1.50330795E-06,2.627E-02
1.50331107E-06,2.563E-02
1.50331420E-06,2.500E-02
1.50331732E-06,2.458E-02
1.50332045E-06,2.405E-02
1.50332357E-06,2.353E-02
1.50332670E-06,2.300E-02
1.50332982E-06,2.226E-02
1.50333295E-06,2.174E-02
1.50333607E-06,2.110E-02
1.50333920E-06,2.026E-02
1.50334232E-06,1.952E-02
1.50334545E-06,1.878E-02
1.50334857E-06,1.815E-02
1.50335170E-06,1.710E-02
1.50335482E-06,1.604E-02
1.50335795E-06,1.520E-02
1.50336107E-06,1.415E-02
1.50336420E-06,1.320E-02
1.50336732E-06,1.214E-02
1.50337045E-06,1.130E-02
1.50337357E-06,1.004E-02
1.50337670E-06,9.30E-03
1.50337982E-06,8.25E-03
1.50338295E-06,7.40E-03
1.50338607E-06,6.45E-03
1.50338920E-06,5.72E-03
1.50339232E-06,4.98E-03
1.50339545E-06,4.24E-03
1.50339857E-06,3.61E-03
1.50340170E-06,2.87E-03
1.50340482E-06,2.24E-03
1.50340795E-06,1.71E-03
1.50341107E-06,1.18E-03
1.50341420E-06,8.7E-04
1.50341732E-06,3.4E-04
1.50342045E-06,1.3E-04
1.50342357E-06,-8E-05
1.50342670E-06,-8E-05
1.50342982E-06,-1.9E-04
1.50343295E-06,-2.9E-04
1.50343607E-06,-1.9E-04
1.50343920E-06,1.3E-04
1.50344232E-06,1.3E-04
1.50344545E-06,4.5E-04
1.50344857E-06,6.6E-04
1.50345170E-06,1.08E-03
1.50345482E-06,1.18E-03
1.50345795E-06,1.82E-03
1.50346107E-06,1.92E-03
1.50346420E-06,2.24E-03
1.50346732E-06,2.66E-03
1.50347045E-06,3.08E-03
1.50347357E-06,3.40E-03
1.50347670E-06,3.50E-03
1.50347982E-06,3.92E-03
1.50348295E-06,4.14E-03
1.50348607E-06,4.56E-03
1.50348920E-06,4.66E-03
1.50349232E-06,4.77E-03
1.50349545E-06,4.87E-03
1.50349857E-06,4.87E-03
1.50350170E-06,4.98E-03
1.50350482E-06,4.66E-03
1.50350795E-06,4.45E-03
1.50351107E-06,4.03E-03
1.50351420E-06,3.92E-03
1.50351732E-06,3.19E-03
1.50352045E-06,2.87E-03
1.50352357E-06,2.13E-03
1.50352670E-06,1.71E-03
1.50352982E-06,1.08E-03
1.50353295E-06,2.4E-04
1.50353607E-06,-6.1E-04
1.50353920E-06,-1.13E-03
1.50354232E-06,-1.98E-03
1.50354545E-06,-2.71E-03
1.50354857E-06,-3.45E-03
1.50355170E-06,-4.19E-03
1.50355482E-06,-4.82E-03
1.50355795E-06,-5.77E-03
1.50356107E-06,-6.19E-03
1.50356420E-06,-6.82E-03
1.50356732E-06,-7.46E-03
1.50357045E-06,-7.77E-03
1.50357357E-06,-8.19E-03
1.50357670E-06,-8.51E-03
1.50357982E-06,-8.51E-03
1.50358295E-06,-8.72E-03
1.50358607E-06,-8.51E-03
1.50358920E-06,-8.41E-03
1.50359232E-06,-8.19E-03
1.50359545E-06,-7.98E-03
1.50359857E-06,-7.46E-03
1.50360170E-06,-7.04E-03
1.50360482E-06,-6.40E-03
1.50360795E-06,-5.77E-03
1.50361107E-06,-5.03E-03
1.50361420E-06,-4.19E-03
1.50361732E-06,-3.35E-03
1.50362045E-06,-2.61E-03
1.50362357E-06,-1.87E-03
1.50362670E-06,-1.03E-03
1.50362982E-06,-8E-05
1.50363295E-06,5.5E-04
1.50363607E-06,1.29E-03
1.50363920E-06,2.24E-03
1.50364232E-06,2.66E-03
1.50364545E-06,3.50E-03
1.50364857E-06,4.03E-03
1.50365170E-06,4.24E-03
1.50365482E-06,4.77E-03
1.50365795E-06,5.08E-03
1.50366107E-06,5.08E-03
1.50366420E-06,4.98E-03
1.50366732E-06,4.77E-03
1.50367045E-06,4.66E-03
1.50367357E-06,4.45E-03
1.50367670E-06,4.14E-03
1.50367982E-06,3.71E-03
1.50368295E-06,3.40E-03
1.50368607E-06,2.66E-03
1.50368920E-06,2.03E-03
1.50369232E-06,1.61E-03
1.50369545E-06,8.7E-04
1.50369857E-06,1.3E-04
1.50370170E-06,-5.0E-04
1.50370482E-06,-1.03E-03
1.50370795E-06,-1.87E-03
1.50371107E-06,-2.50E-03
1.50371420E-06,-3.03E-03
1.50371732E-06,-3.56E-03
1.50372045E-06,-3.98E-03
1.50372357E-06,-4.61E-03
1.50372670E-06,-5.03E-03
1.50372982E-06,-5.24E-03
1.50373295E-06,-5.45E-03
1.50373607E-06,-5.67E-03
1.50373920E-06,-5.88E-03
1.50374232E-06,-6.09E-03
1.50374545E-06,-5.98E-03
1.50374857E-06,-5.88E-03
1.50375170E-06,-5.77E-03
1.50375482E-06,-5.67E-03
1.50375795E-06,-5.35E-03
1.50376107E-06,-5.03E-03
1.50376420E-06,-4.93E-03
1.50376732E-06,-4.51E-03
1.50377045E-06,-4.19E-03
1.50377357E-06,-3.77E-03
1.50377670E-06,-3.35E-03
1.50377982E-06,-3.03E-03
1.50378295E-06,-2.61E-03
1.50378607E-06,-2.19E-03
1.50378920E-06,-1.87E-03
1.50379232E-06,-1.56E-03
1.50379545E-06,-1.13E-03
1.50379857E-06,-7.1E-04
1.50380170E-06,-5.0E-04
1.50380482E-06,-2.9E-04
1.50380795E-06,1.3E-04
1.50381107E-06,2.4E-04
1.50381420E-06,5.5E-04
1.50381732E-06,6.6E-04
1.50382045E-06,8.7E-04
1.50382357E-06,8.7E-04
1.50382670E-06,9.7E-04
1.50382982E-06,9.7E-04
1.50383295E-06,1.08E-03
1.50383607E-06,9.7E-04
1.50383920E-06,9.7E-04
1.50384232E-06,1.18E-03
1.50384545E-06,1.08E-03
1.50384857E-06,1.08E-03
1.50385170E-06,1.08E-03
1.50385482E-06,8.7E-04
1.50385795E-06,7.6E-04
1.50386107E-06,6.6E-04
1.50386420E-06,7.6E-04
1.50386732E-06,5.5E-04
1.50387045E-06,5.5E-04
1.50387357E-06,4.5E-04
1.50387670E-06,4.5E-04
1.50387982E-06,4.5E-04
1.50388295E-06,3.4E-04
1.50388607E-06,1.3E-04
1.50388920E-06,2.4E-04
1.50389232E-06,1.3E-04
1.50389545E-06,1.3E-04
1.50389857E-06,1.3E-04
1.50390170E-06,3.4E-04
1.50390482E-06,2.4E-04
1.50390795E-06,1.3E-04
1.50391107E-06,4.5E-04
1.50391420E-06,5.5E-04
1.50391732E-06,5.5E-04
1.50392045E-06,6.6E-04
1.50392357E-06,7.6E-04
1.50392670E-06,8.7E-04
1.50392982E-06,1.08E-03
1.50393295E-06,1.08E-03
1.50393607E-06,1.18E-03
1.50393920E-06,1.29E-03
1.50394232E-06,1.40E-03
1.50394545E-06,1.61E-03
1.50394857E-06,1.82E-03
1.50395170E-06,1.92E-03
1.50395482E-06,1.82E-03
1.50395795E-06,2.03E-03
1.50396107E-06,2.03E-03
1.50396420E-06,2.13E-03
1.50396732E-06,2.24E-03
1.50397045E-06,2.03E-03
1.50397357E-06,2.03E-03
1.50397670E-06,2.03E-03
1.50397982E-06,1.82E-03
1.50398295E-06,1.61E-03
1.50398607E-06,1.40E-03
1.50398920E-06,1.18E-03
1.50399232E-06,9.7E-04
1.50399545E-06,5.5E-04
1.50399857E-06,3.4E-04
1.50400170E-06,-8E-05
1.50400482E-06,-6.1E-04
1.50400795E-06,-8.2E-04
1.50401107E-06,-1.13E-03
1.50401420E-06,-1.77E-03
1.50401732E-06,-2.08E-03
1.50402045E-06,-2.40E-03
1.50402357E-06,-2.82E-03
1.50402670E-06,-3.14E-03
1.50402982E-06,-3.56E-03
1.50403295E-06,-3.98E-03
1.50403607E-06,-4.19E-03
1.50403920E-06,-4.40E-03
1.50404232E-06,-4.61E-03
1.50404545E-06,-4.82E-03
1.50404857E-06,-4.61E-03
1.50405170E-06,-4.82E-03
1.50405482E-06,-4.72E-03
1.50405795E-06,-4.51E-03
1.50406107E-06,-4.08E-03
1.50406420E-06,-3.98E-03
1.50406732E-06,-3.66E-03
1.50407045E-06,-3.14E-03
1.50407357E-06,-2.61E-03
1.50407670E-06,-2.19E-03
1.50407982E-06,-1.56E-03
1.50408295E-06,-8.2E-04
1.50408607E-06,-1.9E-04
1.50408920E-06,5.5E-04
1.50409232E-06,1.29E-03
1.50409545E-06,1.92E-03
1.50409857E-06,2.87E-03
1.50410170E-06,3.50E-03
1.50410482E-06,4.14E-03
1.50410795E-06,4.77E-03
1.50411107E-06,5.29E-03
1.50411420E-06,5.82E-03
1.50411732E-06,6.24E-03
1.50412045E-06,6.56E-03
1.50412357E-06,6.77E-03
1.50412670E-06,6.88E-03
1.50412982E-06,6.77E-03
1.50413295E-06,6.98E-03
1.50413607E-06,6.56E-03
1.50413920E-06,6.45E-03
1.50414232E-06,6.03E-03
1.50414545E-06,5.61E-03
1.50414857E-06,5.08E-03
1.50415170E-06,4.14E-03
1.50415482E-06,3.50E-03
1.50415795E-06,2.87E-03
1.50416107E-06,1.92E-03
1.50416420E-06,1.29E-03
1.50416732E-06,2.4E-04
1.50417045E-06,-6.1E-04
1.50417357E-06,-1.34E-03
1.50417670E-06,-2.29E-03
1.50417982E-06,-3.03E-03
1.50418295E-06,-3.77E-03
1.50418607E-06,-4.72E-03
1.50418920E-06,-5.24E-03
1.50419232E-06,-5.67E-03
1.50419545E-06,-6.19E-03
1.50419857E-06,-6.19E-03
1.50420170E-06,-6.72E-03
1.50420482E-06,-6.82E-03
1.50420795E-06,-6.61E-03
1.50421107E-06,-6.82E-03
1.50421420E-06,-6.61E-03
1.50421732E-06,-6.09E-03
1.50422045E-06,-5.77E-03
1.50422357E-06,-5.45E-03
1.50422670E-06,-4.72E-03
1.50422982E-06,-4.19E-03
1.50423295E-06,-3.45E-03
1.50423607E-06,-2.71E-03
1.50423920E-06,-2.19E-03
1.50424232E-06,-1.34E-03
1.50424545E-06,-6.1E-04
1.50424857E-06,-1.9E-04
1.50425170E-06,5.5E-04
1.50425482E-06,1.29E-03
1.50425795E-06,1.92E-03
1.50426107E-06,2.24E-03
1.50426420E-06,2.66E-03
1.50426732E-06,2.98E-03
1.50427045E-06,3.50E-03
1.50427357E-06,3.82E-03
1.50427670E-06,4.03E-03
1.50427982E-06,4.03E-03
1.50428295E-06,4.14E-03
1.50428607E-06,4.03E-03
1.50428920E-06,4.03E-03
1.50429232E-06,3.92E-03
1.50429545E-06,3.82E-03
1.50429857E-06,3.71E-03
1.50430170E-06,3.50E-03
1.50430482E-06,3.29E-03
1.50430795E-06,3.08E-03
1.50431107E-06,2.98E-03
1.50431420E-06,2.77E-03
1.50431732E-06,2.55E-03
1.50432045E-06,2.66E-03
1.50432357E-06,2.66E-03
1.50432670E-06,2.45E-03
1.50432982E-06,2.66E-03
1.50433295E-06,2.77E-03
1.50433607E-06,2.98E-03
1.50433920E-06,2.98E-03
1.50434232E-06,3.19E-03
1.50434545E-06,3.61E-03
1.50434857E-06,3.71E-03
1.50435170E-06,4.14E-03
1.50435482E-06,4.24E-03
1.50435795E-06,4.87E-03
1.50436107E-06,4.87E-03
1.50436420E-06,5.29E-03
1.50436732E-06,5.51E-03
1.50437045E-06,5.82E-03
1.50437357E-06,6.03E-03
1.50437670E-06,6.03E-03
1.50437982E-06,6.24E-03
1.50438295E-06,6.14E-03
1.50438607E-06,5.82E-03
1.50438920E-06,5.93E-03
1.50439232E-06,5.72E-03
1.50439545E-06,5.29E-03
1.50439857E-06,4.98E-03
1.50440170E-06,4.56E-03
1.50440482E-06,4.14E-03
1.50440795E-06,3.40E-03
1.50441107E-06,2.87E-03
1.50441420E-06,2.24E-03
1.50441732E-06,1.71E-03
1.50442045E-06,8.7E-04
1.50442357E-06,4.5E-04
1.50442670E-06,-1.9E-04
1.50442982E-06,-1.03E-03
1.50443295E-06,-1.66E-03
1.50443607E-06,-2.29E-03
1.50443920E-06,-2.71E-03
1.50444232E-06,-3.35E-03
1.50444545E-06,-3.56E-03
1.50444857E-06,-4.08E-03
1.50445170E-06,-4.51E-03
1.50445482E-06,-4.72E-03
1.50445795E-06,-4.72E-03
1.50446107E-06,-5.03E-03
1.50446420E-06,-5.03E-03
1.50446732E-06,-5.14E-03
1.50447045E-06,-5.14E-03
1.50447357E-06,-4.82E-03
1.50447670E-06,-4.82E-03
1.50447982E-06,-4.72E-03
1.50448295E-06,-4.61E-03
1.50448607E-06,-4.40E-03
1.50448920E-06,-4.30E-03
1.50449232E-06,-4.19E-03
1.50449545E-06,-4.08E-03
1.50449857E-06,-3.98E-03
1.50450170E-06,-3.98E-03
1.50450482E-06,-3.98E-03
1.50450795E-06,-3.87E-03
1.50451107E-06,-4.08E-03
1.50451420E-06,-4.19E-03
1.50451732E-06,-4.51E-03
1.50452045E-06,-4.82E-03
1.50452357E-06,-5.03E-03
1.50452670E-06,-5.24E-03
1.50452982E-06,-5.56E-03
1.50453295E-06,-6.09E-03
1.50453607E-06,-6.40E-03
1.50453920E-06,-6.61E-03
1.50454232E-06,-7.14E-03
1.50454545E-06,-7.25E-03
1.50454857E-06,-7.67E-03
1.50455170E-06,-7.77E-03
1.50455482E-06,-7.77E-03
1.50455795E-06,-8.09E-03
1.50456107E-06,-8.19E-03
1.50456420E-06,-8.09E-03
1.50456732E-06,-7.88E-03
1.50457045E-06,-7.67E-03
1.50457357E-06,-7.25E-03
1.50457670E-06,-7.04E-03
1.50457982E-06,-6.51E-03
1.50458295E-06,-5.98E-03
1.50458607E-06,-5.56E-03
1.50458920E-06,-5.14E-03
1.50459232E-06,-4.51E-03
1.50459545E-06,-3.77E-03
1.50459857E-06,-2.93E-03
1.50460170E-06,-2.40E-03
1.50460482E-06,-1.98E-03
1.50460795E-06,-1.24E-03
1.50461107E-06,-7.1E-04
1.50461420E-06,-2.9E-04
1.50461732E-06,3E-05
1.50462045E-06,4.5E-04
1.50462357E-06,6.6E-04
1.50462670E-06,8.7E-04
1.50462982E-06,8.7E-04
1.50463295E-06,8.7E-04
1.50463607E-06,7.6E-04
1.50463920E-06,6.6E-04
1.50464232E-06,3.4E-04
1.50464545E-06,1.3E-04
1.50464857E-06,-4.0E-04
1.50465170E-06,-8.2E-04
1.50465482E-06,-1.34E-03
1.50465795E-06,-1.77E-03
1.50466107E-06,-2.40E-03
1.50466420E-06,-2.93E-03
1.50466732E-06,-3.45E-03
1.50467045E-06,-3.66E-03
1.50467357E-06,-4.40E-03
1.50467670E-06,-4.72E-03
1.50467982E-06,-4.93E-03
1.50468295E-06,-5.24E-03
1.50468607E-06,-5.45E-03
1.50468920E-06,-5.24E-03
1.50469232E-06,-5.35E-03
1.50469545E-06,-5.24E-03
1.50469857E-06,-4.93E-03
1.50470170E-06,-4.51E-03
1.50470482E-06,-4.40E-03
1.50470795E-06,-3.66E-03
1.50471107E-06,-3.03E-03
1.50471420E-06,-2.71E-03
1.50471732E-06,-1.98E-03
1.50472045E-06,-1.24E-03
1.50472357E-06,-6.1E-04
1.50472670E-06,-8E-05
1.50472982E-06,6.6E-04
1.50473295E-06,1.18E-03
1.50473607E-06,1.82E-03
1.50473920E-06,2.34E-03
1.50474232E-06,2.87E-03
1.50474545E-06,3.29E-03
1.50474857E-06,3.50E-03
1.50475170E-06,3.92E-03
1.50475482E-06,4.14E-03
1.50475795E-06,4.35E-03
1.50476107E-06,4.35E-03
1.50476420E-06,4.35E-03
1.50476732E-06,4.03E-03
1.50477045E-06,3.92E-03
1.50477357E-06,3.82E-03
1.50477670E-06,3.50E-03
1.50477982E-06,3.29E-03
1.50478295E-06,2.87E-03
1.50478607E-06,2.77E-03
1.50478920E-06,2.45E-03
1.50479232E-06,2.24E-03
1.50479545E-06,1.82E-03
1.50479857E-06,1.71E-03
1.50480170E-06,1.50E-03
1.50480482E-06,1.50E-03
1.50480795E-06,1.40E-03
1.50481107E-06,1.29E-03
1.50481420E-06,1.50E-03
1.50481732E-06,1.71E-03
1.50482045E-06,1.71E-03
1.50482357E-06,2.03E-03
1.50482670E-06,2.34E-03
1.50482982E-06,2.77E-03
1.50483295E-06,3.40E-03
1.50483607E-06,3.71E-03
1.50483920E-06,4.35E-03
1.50484232E-06,4.66E-03
1.50484545E-06,5.08E-03
1.50484857E-06,5.93E-03
1.50485170E-06,6.56E-03
1.50485482E-06,6.88E-03
1.50485795E-06,7.51E-03
1.50486107E-06,7.93E-03
1.50486420E-06,8.46E-03
1.50486732E-06,8.98E-03
1.50487045E-06,9.30E-03
1.50487357E-06,9.62E-03
1.50487670E-06,9.83E-03
1.50487982E-06,1.025E-02
1.50488295E-06,1.046E-02
1.50488607E-06,1.067E-02
1.50488920E-06,1.077E-02
1.50489232E-06,1.077E-02
1.50489545E-06,1.109E-02
1.50489857E-06,1.099E-02
1.50490170E-06,1.109E-02
1.50490482E-06,1.099E-02
1.50490795E-06,1.099E-02
1.50491107E-06,1.099E-02
1.50491420E-06,1.109E-02
1.50491732E-06,1.120E-02
1.50492045E-06,1.120E-02
1.50492357E-06,1.120E-02
1.50492670E-06,1.120E-02
1.50492982E-06,1.120E-02
1.50493295E-06,1.130E-02
1.50493607E-06,1.130E-02
1.50493920E-06,1.151E-02
1.50494232E-06,1.172E-02
1.50494545E-06,1.151E-02
1.50494857E-06,1.183E-02
1.50495170E-06,1.193E-02
1.50495482E-06,1.204E-02
1.50495795E-06,1.214E-02
1.50496107E-06,1.225E-02
1.50496420E-06,1.236E-02
1.50496732E-06,1.257E-02
1.50497045E-06,1.267E-02
1.50497357E-06,1.267E-02
1.50497670E-06,1.278E-02
1.50497982E-06,1.278E-02
1.50498295E-06,1.278E-02
1.50498607E-06,1.267E-02
1.50498920E-06,1.288E-02
1.50499232E-06,1.278E-02
1.50499545E-06,1.288E-02
1.50499857E-06,1.267E-02
1.50500170E-06,1.246E-02
1.50500482E-06,1.267E-02
1.50500795E-06,1.257E-02
1.50501107E-06,1.257E-02
1.50501420E-06,1.236E-02
1.50501732E-06,1.214E-02
1.50502045E-06,1.225E-02
1.50502357E-06,1.193E-02
1.50502670E-06,1.193E-02
1.50502982E-06,1.193E-02
1.50503295E-06,1.162E-02
1.50503607E-06,1.162E-02
1.50503920E-06,1.162E-02
1.50504232E-06,1.130E-02
1.50504545E-06,1.130E-02
1.50504857E-06,1.120E-02
1.50505170E-06,1.130E-02
1.50505482E-06,1.109E-02
1.50505795E-06,1.088E-02
1.50506107E-06,1.077E-02
1.50506420E-06,1.077E-02
1.50506732E-06,1.046E-02
1.50507045E-06,1.025E-02
1.50507357E-06,9.93E-03
1.50507670E-06,9.93E-03
1.50507982E-06,9.62E-03
1.50508295E-06,9.40E-03
1.50508607E-06,9.09E-03
1.50508920E-06,8.46E-03
1.50509232E-06,8.14E-03
1.50509545E-06,8.03E-03
1.50509857E-06,7.40E-03
1.50510170E-06,7.09E-03
1.50510482E-06,6.88E-03
1.50510795E-06,6.35E-03
1.50511107E-06,5.93E-03
1.50511420E-06,5.40E-03
1.50511732E-06,5.08E-03
1.50512045E-06,4.66E-03
1.50512357E-06,4.24E-03
1.50512670E-06,3.92E-03
1.50512982E-06,3.61E-03
1.50513295E-06,3.40E-03
1.50513607E-06,2.98E-03
1.50513920E-06,2.66E-03
1.50514232E-06,2.45E-03
1.50514545E-06,2.45E-03
1.50514857E-06,2.03E-03
1.50515170E-06,1.61E-03
1.50515482E-06,1.71E-03
1.50515795E-06,1.50E-03
1.50516107E-06,1.08E-03
1.50516420E-06,9.7E-04
1.50516732E-06,8.7E-04
1.50517045E-06,7.6E-04
1.50517357E-06,5.5E-04
1.50517670E-06,2.4E-04
1.50517982E-06,1.3E-04
1.50518295E-06,-8E-05
1.50518607E-06,-4.0E-04
1.50518920E-06,-7.1E-04
1.50519232E-06,-9.2E-04
1.50519545E-06,-1.13E-03
1.50519857E-06,-1.56E-03
1.50520170E-06,-1.77E-03
1.50520482E-06,-1.98E-03
1.50520795E-06,-2.29E-03
1.50521107E-06,-2.29E-03
1.50521420E-06,-2.82E-03
1.50521732E-06,-3.14E-03
1.50522045E-06,-3.45E-03
1.50522357E-06,-3.45E-03
1.50522670E-06,-3.66E-03
1.50522982E-06,-3.87E-03
1.50523295E-06,-3.98E-03
1.50523607E-06,-3.87E-03
1.50523920E-06,-3.98E-03
1.50524232E-06,-3.98E-03
1.50524545E-06,-3.98E-03
1.50524857E-06,-3.87E-03
1.50525170E-06,-3.66E-03
1.50525482E-06,-3.56E-03
1.50525795E-06,-3.35E-03
1.50526107E-06,-2.93E-03
1.50526420E-06,-2.93E-03
1.50526732E-06,-2.71E-03
1.50527045E-06,-2.50E-03
1.50527357E-06,-2.29E-03
1.50527670E-06,-2.08E-03
1.50527982E-06,-1.66E-03
1.50528295E-06,-1.34E-03
1.50528607E-06,-1.24E-03
1.50528920E-06,-1.13E-03
1.50529232E-06,-1.34E-03
1.50529545E-06,-1.24E-03
1.50529857E-06,-1.45E-03
1.50530170E-06,-1.56E-03
1.50530482E-06,-1.98E-03
1.50530795E-06,-2.19E-03
1.50531107E-06,-2.71E-03
1.50531420E-06,-3.14E-03
1.50531732E-06,-3.66E-03
1.50532045E-06,-4.30E-03
1.50532357E-06,-5.03E-03
1.50532670E-06,-5.98E-03
1.50532982E-06,-6.61E-03
1.50533295E-06,-7.46E-03
1.50533607E-06,-8.19E-03
1.50533920E-06,-9.25E-03
1.50534232E-06,-9.99E-03
1.50534545E-06,-1.083E-02
1.50534857E-06,-1.178E-02
1.50535170E-06,-1.262E-02
1.50535482E-06,-1.336E-02
1.50535795E-06,-1.431E-02
1.50536107E-06,-1.483E-02
1.50536420E-06,-1.557E-02
1.50536732E-06,-1.620E-02
1.50537045E-06,-1.652E-02
1.50537357E-06,-1.694E-02
1.50537670E-06,-1.715E-02
1.50537982E-06,-1.747E-02
1.50538295E-06,-1.747E-02
1.50538607E-06,-1.736E-02
1.50538920E-06,-1.726E-02
1.50539232E-06,-1.705E-02
1.50539545E-06,-1.673E-02
1.50539857E-06,-1.641E-02
1.50540170E-06,-1.599E-02
1.50540482E-06,-1.547E-02
1.50540795E-06,-1.504E-02
1.50541107E-06,-1.452E-02
1.50541420E-06,-1.367E-02
1.50541732E-06,-1.304E-02
1.50542045E-06,-1.252E-02
1.50542357E-06,-1.167E-02
1.50542670E-06,-1.104E-02
1.50542982E-06,-1.051E-02
1.50543295E-06,-9.67E-03
1.50543607E-06,-9.14E-03
1.50543920E-06,-8.62E-03
1.50544232E-06,-8.19E-03
1.50544545E-06,-7.56E-03
1.50544857E-06,-7.04E-03
1.50545170E-06,-6.72E-03
1.50545482E-06,-6.30E-03
1.50545795E-06,-5.98E-03
1.50546107E-06,-5.88E-03
1.50546420E-06,-5.56E-03
1.50546732E-06,-5.56E-03
1.50547045E-06,-5.56E-03
1.50547357E-06,-5.67E-03
1.50547670E-06,-5.67E-03
1.50547982E-06,-5.77E-03
1.50548295E-06,-5.77E-03
1.50548607E-06,-5.98E-03
1.50548920E-06,-6.30E-03
1.50549232E-06,-6.51E-03
1.50549545E-06,-6.51E-03
1.50549857E-06,-6.72E-03
1.50550170E-06,-7.04E-03
1.50550482E-06,-7.25E-03
1.50550795E-06,-7.46E-03
1.50551107E-06,-7.46E-03
1.50551420E-06,-7.77E-03
1.50551732E-06,-7.98E-03
1.50552045E-06,-8.09E-03
1.50552357E-06,-8.09E-03
1.50552670E-06,-8.19E-03
1.50552982E-06,-8.19E-03
1.50553295E-06,-8.19E-03
1.50553607E-06,-8.19E-03
1.50553920E-06,-7.98E-03
1.50554232E-06,-8.09E-03
1.50554545E-06,-7.67E-03
1.50554857E-06,-7.46E-03
1.50555170E-06,-7.14E-03
1.50555482E-06,-6.93E-03
1.50555795E-06,-6.82E-03
1.50556107E-06,-6.40E-03
1.50556420E-06,-5.98E-03
1.50556732E-06,-5.67E-03
1.50557045E-06,-5.14E-03
1.50557357E-06,-4.93E-03
1.50557670E-06,-4.61E-03
1.50557982E-06,-4.19E-03
1.50558295E-06,-3.66E-03
1.50558607E-06,-3.45E-03
1.50558920E-06,-3.03E-03
1.50559232E-06,-2.50E-03
1.50559545E-06,-2.29E-03
1.50559857E-06,-2.19E-03
1.50560170E-06,-1.77E-03
1.50560482E-06,-1.56E-03
1.50560795E-06,-1.24E-03
1.50561107E-06,-1.13E-03
1.50561420E-06,-8.2E-04
1.50561732E-06,-7.1E-04
1.50562045E-06,-6.1E-04
1.50562357E-06,-4.0E-04
1.50562670E-06,-4.0E-04
1.50562982E-06,-4.0E-04
1.50563295E-06,-6.1E-04
1.50563607E-06,-5.0E-04
1.50563920E-06,-5.0E-04
1.50564232E-06,-5.0E-04
1.50564545E-06,-7.1E-04
1.50564857E-06,-8.2E-04
1.50565170E-06,-1.03E-03
1.50565482E-06,-1.13E-03
1.50565795E-06,-1.34E-03
1.50566107E-06,-1.24E-03
1.50566420E-06,-1.34E-03
1.50566732E-06,-1.56E-03
1.50567045E-06,-1.77E-03
1.50567357E-06,-1.66E-03
1.50567670E-06,-1.66E-03
1.50567982E-06,-1.66E-03
1.50568295E-06,-1.77E-03
1.50568607E-06,-1.66E-03
1.50568920E-06,-1.45E-03
1.50569232E-06,-1.45E-03
1.50569545E-06,-1.34E-03
1.50569857E-06,-1.24E-03
1.50570170E-06,-9.2E-04
1.50570482E-06,-8.2E-04
1.50570795E-06,-4.0E-04
1.50571107E-06,-2.9E-04
1.50571420E-06,3E-05
1.50571732E-06,3.4E-04
1.50572045E-06,7.6E-04
1.50572357E-06,1.18E-03
1.50572670E-06,1.29E-03
1.50572982E-06,1.71E-03
1.50573295E-06,2.13E-03
1.50573607E-06,2.24E-03
1.50573920E-06,2.66E-03
1.50574232E-06,2.98E-03
1.50574545E-06,3.08E-03
1.50574857E-06,3.40E-03
1.50575170E-06,3.29E-03
1.50575482E-06,3.50E-03
1.50575795E-06,3.50E-03
1.50576107E-06,3.61E-03
1.50576420E-06,3.61E-03
1.50576732E-06,3.40E-03
1.50577045E-06,3.19E-03
1.50577357E-06,2.98E-03
1.50577670E-06,2.77E-03
1.50577982E-06,2.55E-03
1.50578295E-06,2.03E-03
1.50578607E-06,1.71E-03
1.50578920E-06,1.29E-03
1.50579232E-06,8.7E-04
1.50579545E-06,3.4E-04
1.50579857E-06,3E-05
1.50580170E-06,-4.0E-04
1.50580482E-06,-6.1E-04
1.50580795E-06,-9.2E-04
1.50581107E-06,-1.24E-03
1.50581420E-06,-1.45E-03
1.50581732E-06,-1.77E-03
1.50582045E-06,-1.87E-03
1.50582357E-06,-1.87E-03
1.50582670E-06,-1.66E-03
1.50582982E-06,-1.66E-03
1.50583295E-06,-1.56E-03
1.50583607E-06,-1.24E-03
1.50583920E-06,-8.2E-04
1.50584232E-06,-4.0E-04
1.50584545E-06,-1.9E-04
1.50584857E-06,4.5E-04
1.50585170E-06,1.29E-03
1.50585482E-06,1.71E-03
1.50585795E-06,2.24E-03
1.50586107E-06,3.08E-03
1.50586420E-06,3.92E-03
1.50586732E-06,4.66E-03
1.50587045E-06,5.40E-03
1.50587357E-06,5.93E-03
1.50587670E-06,6.88E-03
1.50587982E-06,7.40E-03
1.50588295E-06,8.25E-03
1.50588607E-06,8.88E-03
1.50588920E-06,9.30E-03
1.50589232E-06,9.72E-03
1.50589545E-06,1.025E-02
1.50589857E-06,1.035E-02
1.50590170E-06,1.077E-02
1.50590482E-06,1.099E-02
1.50590795E-06,1.099E-02
1.50591107E-06,1.088E-02
1.50591420E-06,1.120E-02
1.50591732E-06,1.099E-02
1.50592045E-06,1.077E-02
1.50592357E-06,1.046E-02
1.50592670E-06,1.025E-02
1.50592982E-06,9.93E-03
1.50593295E-06,9.72E-03
1.50593607E-06,9.30E-03
1.50593920E-06,8.77E-03
1.50594232E-06,8.35E-03
1.50594545E-06,7.72E-03
1.50594857E-06,7.30E-03
1.50595170E-06,6.77E-03
1.50595482E-06,6.35E-03
1.50595795E-06,5.72E-03
1.50596107E-06,5.29E-03
1.50596420E-06,4.87E-03
1.50596732E-06,4.45E-03
1.50597045E-06,4.14E-03
1.50597357E-06,3.50E-03
1.50597670E-06,3.08E-03
1.50597982E-06,2.77E-03
1.50598295E-06,2.55E-03
1.50598607E-06,2.13E-03
1.50598920E-06,2.03E-03
1.50599232E-06,1.71E-03
1.50599545E-06,1.40E-03
1.50599857E-06,1.29E-03
1.50600170E-06,9.7E-04
1.50600482E-06,7.6E-04
1.50600795E-06,6.6E-04
1.50601107E-06,5.5E-04
1.50601420E-06,4.5E-04
1.50601732E-06,4.5E-04
1.50602045E-06,3.4E-04
1.50602357E-06,1.3E-04
1.50602670E-06,2.4E-04
1.50602982E-06,3E-05
1.50603295E-06,1.3E-04
1.50603607E-06,3E-05
1.50603920E-06,2.4E-04
1.50604232E-06,4.5E-04
1.50604545E-06,4.5E-04
1.50604857E-06,3.4E-04
1.50605170E-06,7.6E-04
1.50605482E-06,8.7E-04
1.50605795E-06,9.7E-04
1.50606107E-06,1.40E-03
1.50606420E-06,1.50E-03
1.50606732E-06,1.92E-03
1.50607045E-06,2.13E-03
1.50607357E-06,2.34E-03
1.50607670E-06,2.66E-03
1.50607982E-06,3.19E-03
1.50608295E-06,3.40E-03
1.50608607E-06,4.03E-03
1.50608920E-06,4.03E-03
1.50609232E-06,4.45E-03
1.50609545E-06,4.77E-03
1.50609857E-06,5.19E-03
1.50610170E-06,5.61E-03
1.50610482E-06,5.93E-03
1.50610795E-06,6.14E-03
1.50611107E-06,6.35E-03
1.50611420E-06,6.35E-03
1.50611732E-06,6.56E-03
1.50612045E-06,6.66E-03
1.50612357E-06,6.56E-03
1.50612670E-06,6.66E-03
1.50612982E-06,6.66E-03
1.50613295E-06,6.56E-03
1.50613607E-06,6.35E-03
1.50613920E-06,6.14E-03
1.50614232E-06,6.03E-03
1.50614545E-06,5.72E-03
1.50614857E-06,5.19E-03
1.50615170E-06,5.08E-03
1.50615482E-06,4.56E-03
1.50615795E-06,4.03E-03
1.50616107E-06,3.71E-03
1.50616420E-06,3.08E-03
1.50616732E-06,2.66E-03
1.50617045E-06,2.24E-03
1.50617357E-06,1.71E-03
1.50617670E-06,1.29E-03
1.50617982E-06,7.6E-04
1.50618295E-06,3.4E-04
1.50618607E-06,-8E-05
1.50618920E-06,-5.0E-04
1.50619232E-06,-8.2E-04
1.50619545E-06,-1.03E-03
1.50619857E-06,-1.24E-03
1.50620170E-06,-1.45E-03
1.50620482E-06,-1.66E-03
1.50620795E-06,-1.77E-03
1.50621107E-06,-1.77E-03
1.50621420E-06,-1.77E-03
1.50621732E-06,-1.77E-03
1.50622045E-06,-1.66E-03
1.50622357E-06,-1.45E-03
1.50622670E-06,-1.13E-03
1.50622982E-06,-1.03E-03
1.50623295E-06,-6.1E-04
1.50623607E-06,-6.1E-04
1.50623920E-06,-1.9E-04
1.50624232E-06,3E-05
1.50624545E-06,4.5E-04
1.50624857E-06,7.6E-04
1.50625170E-06,9.7E-04
1.50625482E-06,1.18E-03
1.50625795E-06,1.61E-03
1.50626107E-06,1.92E-03
1.50626420E-06,1.92E-03
1.50626732E-06,2.03E-03
1.50627045E-06,1.92E-03
1.50627357E-06,1.92E-03
1.50627670E-06,1.82E-03
1.50627982E-06,1.82E-03
1.50628295E-06,1.50E-03
1.50628607E-06,1.08E-03
1.50628920E-06,7.6E-04
1.50629232E-06,2.4E-04
1.50629545E-06,-2.9E-04
1.50629857E-06,-9.2E-04
1.50630170E-06,-1.56E-03
1.50630482E-06,-2.29E-03
1.50630795E-06,-3.14E-03
1.50631107E-06,-4.08E-03
1.50631420E-06,-4.82E-03
1.50631732E-06,-5.77E-03
1.50632045E-06,-6.61E-03
1.50632357E-06,-7.77E-03
1.50632670E-06,-8.51E-03
1.50632982E-06,-9.35E-03
1.50633295E-06,-9.99E-03
1.50633607E-06,-1.072E-02
1.50633920E-06,-1.146E-02
1.50634232E-06,-1.209E-02
1.50634545E-06,-1.252E-02
1.50634857E-06,-1.283E-02
1.50635170E-06,-1.315E-02
1.50635482E-06,-1.346E-02
1.50635795E-06,-1.325E-02
1.50636107E-06,-1.325E-02
1.50636420E-06,-1.336E-02
1.50636732E-06,-1.304E-02
1.50637045E-06,-1.252E-02
1.50637357E-06,-1.209E-02
1.50637670E-06,-1.136E-02
1.50637982E-06,-1.072E-02
1.50638295E-06,-9.88E-03
1.50638607E-06,-9.25E-03
1.50638920E-06,-8.41E-03
1.50639232E-06,-7.56E-03
1.50639545E-06,-6.61E-03
1.50639857E-06,-5.88E-03
1.50640170E-06,-5.14E-03
1.50640482E-06,-4.51E-03
1.50640795E-06,-3.77E-03
1.50641107E-06,-3.14E-03
1.50641420E-06,-2.50E-03
1.50641732E-06,-2.19E-03
1.50642045E-06,-1.98E-03
1.50642357E-06,-1.66E-03
1.50642670E-06,-1.77E-03
1.50642982E-06,-1.77E-03
1.50643295E-06,-1.87E-03
1.50643607E-06,-2.40E-03
1.50643920E-06,-2.71E-03
1.50644232E-06,-3.45E-03
1.50644545E-06,-3.77E-03
1.50644857E-06,-4.72E-03
1.50645170E-06,-5.56E-03
1.50645482E-06,-6.40E-03
1.50645795E-06,-7.35E-03
1.50646107E-06,-8.30E-03
1.50646420E-06,-9.35E-03
1.50646732E-06,-1.030E-02
1.50647045E-06,-1.146E-02
1.50647357E-06,-1.199E-02
1.50647670E-06,-1.304E-02
1.50647982E-06,-1.357E-02
1.50648295E-06,-1.410E-02
1.50648607E-06,-1.473E-02
1.50648920E-06,-1.504E-02
1.50649232E-06,-1.536E-02
1.50649545E-06,-1.536E-02
1.50649857E-06,-1.526E-02
1.50650170E-06,-1.515E-02
1.50650482E-06,-1.473E-02
1.50650795E-06,-1.431E-02
1.50651107E-06,-1.378E-02
1.50651420E-06,-1.304E-02
1.50651732E-06,-1.230E-02
1.50652045E-06,-1.146E-02
1.50652357E-06,-1.041E-02
1.50652670E-06,-9.25E-03
1.50652982E-06,-8.30E-03
1.50653295E-06,-7.04E-03
1.50653607E-06,-6.09E-03
1.50653920E-06,-5.03E-03
1.50654232E-06,-3.87E-03
1.50654545E-06,-2.82E-03
1.50654857E-06,-1.87E-03
1.50655170E-06,-1.03E-03
1.50655482E-06,-4.0E-04
1.50655795E-06,3.4E-04
1.50656107E-06,6.6E-04
1.50656420E-06,1.29E-03
1.50656732E-06,1.71E-03
1.50657045E-06,1.92E-03
1.50657357E-06,1.82E-03
1.50657670E-06,1.82E-03
1.50657982E-06,1.61E-03
1.50658295E-06,1.40E-03
1.50658607E-06,9.7E-04
1.50658920E-06,4.5E-04
1.50659232E-06,3E-05
1.50659545E-06,-6.1E-04
1.50659857E-06,-1.13E-03
1.50660170E-06,-1.98E-03
1.50660482E-06,-2.71E-03
1.50660795E-06,-3.45E-03
1.50661107E-06,-4.19E-03
1.50661420E-06,-4.82E-03
1.50661732E-06,-5.45E-03
1.50662045E-06,-5.77E-03
1.50662357E-06,-6.40E-03
1.50662670E-06,-7.14E-03
1.50662982E-06,-7.35E-03
1.50663295E-06,-7.67E-03
1.50663607E-06,-8.09E-03
1.50663920E-06,-8.19E-03
1.50664232E-06,-8.51E-03
1.50664545E-06,-8.19E-03
1.50664857E-06,-8.19E-03
1.50665170E-06,-8.09E-03
1.50665482E-06,-7.98E-03
1.50665795E-06,-7.67E-03
1.50666107E-06,-7.25E-03
1.50666420E-06,-6.61E-03
1.50666732E-06,-6.40E-03
1.50667045E-06,-5.98E-03
1.50667357E-06,-5.35E-03
1.50667670E-06,-4.93E-03
1.50667982E-06,-4.40E-03
1.50668295E-06,-3.98E-03
1.50668607E-06,-3.45E-03
1.50668920E-06,-3.03E-03
1.50669232E-06,-2.71E-03
1.50669545E-06,-2.40E-03
1.50669857E-06,-1.87E-03
1.50670170E-06,-1.77E-03
1.50670482E-06,-1.56E-03
1.50670795E-06,-1.24E-03
1.50671107E-06,-1.24E-03
1.50671420E-06,-1.34E-03
1.50671732E-06,-1.24E-03
1.50672045E-06,-1.56E-03
1.50672357E-06,-1.45E-03
1.50672670E-06,-1.66E-03
1.50672982E-06,-1.77E-03
1.50673295E-06,-1.98E-03
1.50673607E-06,-2.50E-03
1.50673920E-06,-2.71E-03
1.50674232E-06,-3.03E-03
1.50674545E-06,-3.56E-03
1.50674857E-06,-3.98E-03
1.50675170E-06,-4.30E-03
1.50675482E-06,-4.61E-03
1.50675795E-06,-4.82E-03
1.50676107E-06,-5.14E-03
1.50676420E-06,-5.24E-03
1.50676732E-06,-5.35E-03
1.50677045E-06,-5.35E-03
1.50677357E-06,-5.56E-03
1.50677670E-06,-5.35E-03
1.50677982E-06,-5.35E-03
1.50678295E-06,-5.24E-03
1.50678607E-06,-5.24E-03
1.50678920E-06,-4.93E-03
1.50679232E-06,-4.82E-03
1.50679545E-06,-4.51E-03
1.50679857E-06,-4.19E-03
1.50680170E-06,-3.98E-03
1.50680482E-06,-3.77E-03
1.50680795E-06,-3.14E-03
1.50681107E-06,-2.93E-03
1.50681420E-06,-2.29E-03
1.50681732E-06,-2.08E-03
1.50682045E-06,-1.56E-03
1.50682357E-06,-1.13E-03
1.50682670E-06,-1.03E-03
1.50682982E-06,-7.1E-04
1.50683295E-06,-5.0E-04
1.50683607E-06,-5.0E-04
1.50683920E-06,-4.0E-04
1.50684232E-06,-6.1E-04
1.50684545E-06,-7.1E-04
1.50684857E-06,-9.2E-04
1.50685170E-06,-1.56E-03
1.50685482E-06,-1.98E-03
1.50685795E-06,-2.19E-03
1.50686107E-06,-2.61E-03
1.50686420E-06,-2.93E-03
1.50686732E-06,-3.56E-03
1.50687045E-06,-4.19E-03
1.50687357E-06,-4.61E-03
1.50687670E-06,-5.35E-03
1.50687982E-06,-5.77E-03
1.50688295E-06,-6.61E-03
1.50688607E-06,-7.04E-03
1.50688920E-06,-7.77E-03
1.50689232E-06,-8.41E-03
1.50689545E-06,-9.04E-03
1.50689857E-06,-9.46E-03
1.50690170E-06,-9.99E-03
1.50690482E-06,-1.030E-02
1.50690795E-06,-1.062E-02
1.50691107E-06,-1.051E-02
1.50691420E-06,-1.041E-02
1.50691732E-06,-1.020E-02
1.50692045E-06,-9.78E-03
1.50692357E-06,-9.46E-03
1.50692670E-06,-9.04E-03
1.50692982E-06,-8.51E-03
1.50693295E-06,-7.98E-03
1.50693607E-06,-7.25E-03
1.50693920E-06,-6.61E-03
1.50694232E-06,-5.67E-03
1.50694545E-06,-4.93E-03
1.50694857E-06,-3.98E-03
1.50695170E-06,-3.14E-03
1.50695482E-06,-2.29E-03
1.50695795E-06,-1.56E-03
1.50696107E-06,-2.9E-04
1.50696420E-06,1.08E-03
1.50696732E-06,2.13E-03
1.50697045E-06,3.40E-03
1.50697357E-06,4.45E-03
1.50697670E-06,5.61E-03
1.50697982E-06,6.56E-03
1.50698295E-06,7.51E-03
1.50698607E-06,8.46E-03
1.50698920E-06,9.30E-03
1.50699232E-06,1.014E-02
1.50699545E-06,1.077E-02
1.50699857E-06,1.141E-02
1.50700170E-06,1.193E-02
1.50700482E-06,1.257E-02
1.50700795E-06,1.320E-02
1.50701107E-06,1.404E-02
1.50701420E-06,1.467E-02
1.50701732E-06,1.573E-02
1.50702045E-06,1.657E-02
1.50702357E-06,1.720E-02
1.50702670E-06,1.815E-02
1.50702982E-06,1.878E-02
1.50703295E-06,1.952E-02
1.50703607E-06,2.047E-02
1.50703920E-06,2.121E-02
1.50704232E-06,2.216E-02
1.50704545E-06,2.289E-02
1.50704857E-06,2.363E-02
1.50705170E-06,2.469E-02
1.50705482E-06,2.563E-02
1.50705795E-06,2.700E-02
1.50706107E-06,2.848E-02
1.50706420E-06,2.974E-02
1.50706732E-06,3.143E-02
1.50707045E-06,3.312E-02
1.50707357E-06,3.480E-02
1.50707670E-06,3.681E-02
1.50707982E-06,3.818E-02
1.50708295E-06,4.007E-02
1.50708607E-06,4.176E-02
1.50708920E-06,4.344E-02
1.50709232E-06,4.545E-02
1.50709545E-06,4.713E-02
1.50709857E-06,4.903E-02
1.50710170E-06,5.082E-02
1.50710482E-06,5.261E-02
1.50710795E-06,5.462E-02
1.50711107E-06,5.683E-02
1.50711420E-06,5.894E-02
1.50711732E-06,6.125E-02
1.50712045E-06,6.347E-02
1.50712357E-06,6.568E-02
1.50712670E-06,6.800E-02
1.50712982E-06,7.000E-02
1.50713295E-06,7.232E-02
1.50713607E-06,7.422E-02
1.50713920E-06,7.632E-02
1.50714232E-06,7.875E-02
1.50714545E-06,8.075E-02
1.50714857E-06,8.317E-02
1.50715170E-06,8.539E-02
1.50715482E-06,8.792E-02
1.50715795E-06,9.034E-02
1.50716107E-06,9.308E-02
1.50716420E-06,9.582E-02
1.50716732E-06,9.856E-02
1.50717045E-06,1.0162E-01
1.50717357E-06,1.0446E-01
1.50717670E-06,1.0741E-01
1.50717982E-06,1.1058E-01
1.50718295E-06,1.1353E-01
1.50718607E-06,1.1679E-01
1.50718920E-06,1.1974E-01
1.50719232E-06,1.2301E-01
1.50719545E-06,1.2638E-01
1.50719857E-06,1.2976E-01
1.50720170E-06,1.3323E-01
1.50720482E-06,1.3671E-01
1.50720795E-06,1.4029E-01
1.50721107E-06,1.4419E-01
1.50721420E-06,1.4788E-01
1.50721732E-06,1.5189E-01
1.50722045E-06,1.5579E-01
1.50722357E-06,1.5968E-01
1.50722670E-06,1.6358E-01
1.50722982E-06,1.6748E-01
1.50723295E-06,1.7138E-01
1.50723607E-06,1.7486E-01
1.50723920E-06,1.7876E-01
1.50724232E-06,1.8203E-01
1.50724545E-06,1.8614E-01
1.50724857E-06,1.8961E-01
1.50725170E-06,1.9320E-01
1.50725482E-06,1.9699E-01
1.50725795E-06,2.0057E-01
1.50726107E-06,2.0437E-01
1.50726420E-06,2.0785E-01
1.50726732E-06,2.1153E-01
1.50727045E-06,2.1533E-01
1.50727357E-06,2.1902E-01
1.50727670E-06,2.2260E-01
1.50727982E-06,2.2608E-01
1.50728295E-06,2.2945E-01
1.50728607E-06,2.3282E-01
1.50728920E-06,2.3630E-01
1.50729232E-06,2.3978E-01
1.50729545E-06,2.4326E-01
1.50729857E-06,2.4715E-01
1.50730170E-06,2.5053E-01
1.50730482E-06,2.5432E-01
1.50730795E-06,2.5790E-01
1.50731107E-06,2.6159E-01
1.50731420E-06,2.6539E-01
1.50731732E-06,2.6929E-01
1.50732045E-06,2.7297E-01
1.50732357E-06,2.7708E-01
1.50732670E-06,2.8098E-01
1.50732982E-06,2.8478E-01
1.50733295E-06,2.8847E-01
1.50733607E-06,2.9215E-01
1.50733920E-06,2.9584E-01
1.50734232E-06,2.9974E-01
1.50734545E-06,3.0343E-01
1.50734857E-06,3.0712E-01
1.50735170E-06,3.1112E-01
1.50735482E-06,3.1471E-01
1.50735795E-06,3.1850E-01
1.50736107E-06,3.2198E-01
1.50736420E-06,3.2556E-01
1.50736732E-06,3.2883E-01
1.50737045E-06,3.3231E-01
1.50737357E-06,3.3557E-01
1.50737670E-06,3.3905E-01
1.50737982E-06,3.4190E-01
1.50738295E-06,3.4485E-01
1.50738607E-06,3.4769E-01
1.50738920E-06,3.5054E-01
1.50739232E-06,3.5338E-01
1.50739545E-06,3.5623E-01
1.50739857E-06,3.5918E-01
1.50740170E-06,3.6181E-01
1.50740482E-06,3.6487E-01
1.50740795E-06,3.6761E-01
1.50741107E-06,3.7014E-01
1.50741420E-06,3.7267E-01
1.50741732E-06,3.7530E-01
1.50742045E-06,3.7783E-01
1.50742357E-06,3.8068E-01
1.50742670E-06,3.8310E-01
1.50742982E-06,3.8542E-01
1.50743295E-06,3.8774E-01
1.50743607E-06,3.9006E-01
1.50743920E-06,3.9217E-01
1.50744232E-06,3.9438E-01
1.50744545E-06,3.9649E-01
1.50744857E-06,3.9891E-01
1.50745170E-06,4.0081E-01
1.50745482E-06,4.0291E-01
1.50745795E-06,4.0460E-01
1.50746107E-06,4.0618E-01
1.50746420E-06,4.0745E-01
1.50746732E-06,4.0871E-01
1.50747045E-06,4.0966E-01
1.50747357E-06,4.1029E-01
1.50747670E-06,4.1092E-01
1.50747982E-06,4.1135E-01
1.50748295E-06,4.1156E-01
1.50748607E-06,4.1113E-01
1.50748920E-06,4.1082E-01
1.50749232E-06,4.1029E-01
1.50749545E-06,4.0966E-01
1.50749857E-06,4.0903E-01
1.50750170E-06,4.0829E-01
1.50750482E-06,4.0724E-01
1.50750795E-06,4.0597E-01
1.50751107E-06,4.0450E-01
1.50751420E-06,4.0302E-01
1.50751732E-06,4.0144E-01
1.50752045E-06,3.9965E-01
1.50752357E-06,3.9786E-01
1.50752670E-06,3.9606E-01
1.50752982E-06,3.9427E-01
1.50753295E-06,3.9238E-01
1.50753607E-06,3.9069E-01
1.50753920E-06,3.8869E-01
1.50754232E-06,3.8732E-01
1.50754545E-06,3.8574E-01
1.50754857E-06,3.8437E-01
1.50755170E-06,3.8310E-01
1.50755482E-06,3.8184E-01
1.50755795E-06,3.8057E-01
1.50756107E-06,3.7931E-01
1.50756420E-06,3.7794E-01
1.50756732E-06,3.7688E-01
1.50757045E-06,3.7562E-01
1.50757357E-06,3.7425E-01
1.50757670E-06,3.7299E-01
1.50757982E-06,3.7162E-01
1.50758295E-06,3.7014E-01
1.50758607E-06,3.6888E-01
1.50758920E-06,3.6698E-01
1.50759232E-06,3.6540E-01
1.50759545E-06,3.6392E-01
1.50759857E-06,3.6213E-01
1.50760170E-06,3.6002E-01
1.50760482E-06,3.5792E-01
1.50760795E-06,3.5539E-01
1.50761107E-06,3.5265E-01
1.50761420E-06,3.4980E-01
1.50761732E-06,3.4643E-01
1.50762045E-06,3.4316E-01
1.50762357E-06,3.3947E-01
1.50762670E-06,3.3557E-01
1.50762982E-06,3.3157E-01
1.50763295E-06,3.2756E-01
1.50763607E-06,3.2303E-01
1.50763920E-06,3.1871E-01
1.50764232E-06,3.1407E-01
1.50764545E-06,3.0954E-01
1.50764857E-06,3.0480E-01
1.50765170E-06,3.0016E-01
1.50765482E-06,2.9532E-01
1.50765795E-06,2.9036E-01
1.50766107E-06,2.8541E-01
1.50766420E-06,2.8014E-01
1.50766732E-06,2.7498E-01
1.50767045E-06,2.6992E-01
1.50767357E-06,2.6486E-01
1.50767670E-06,2.6001E-01
1.50767982E-06,2.5506E-01
1.50768295E-06,2.5032E-01
1.50768607E-06,2.4557E-01
1.50768920E-06,2.4104E-01
1.50769232E-06,2.3651E-01
1.50769545E-06,2.3230E-01
1.50769857E-06,2.2797E-01
1.50770170E-06,2.2376E-01
1.50770482E-06,2.1965E-01
1.50770795E-06,2.1543E-01
1.50771107E-06,2.1132E-01
1.50771420E-06,2.0700E-01
1.50771732E-06,2.0289E-01
1.50772045E-06,1.9857E-01
1.50772357E-06,1.9467E-01
1.50772670E-06,1.9046E-01
1.50772982E-06,1.8645E-01
1.50773295E-06,1.8255E-01
1.50773607E-06,1.7844E-01
1.50773920E-06,1.7454E-01
1.50774232E-06,1.7064E-01
1.50774545E-06,1.6632E-01
1.50774857E-06,1.6242E-01
1.50775170E-06,1.5842E-01
1.50775482E-06,1.5410E-01
1.50775795E-06,1.4967E-01
1.50776107E-06,1.4525E-01
1.50776420E-06,1.4082E-01
1.50776732E-06,1.3618E-01
1.50777045E-06,1.3144E-01
1.50777357E-06,1.2670E-01
1.50777670E-06,1.2185E-01
1.50777982E-06,1.1743E-01
1.50778295E-06,1.1289E-01
1.50778607E-06,1.0815E-01
1.50778920E-06,1.0362E-01
1.50779232E-06,9.930E-02
1.50779545E-06,9.456E-02
1.50779857E-06,9.013E-02
1.50780170E-06,8.549E-02
1.50780482E-06,8.096E-02
1.50780795E-06,7.643E-02
1.50781107E-06,7.179E-02
1.50781420E-06,6.716E-02
1.50781732E-06,6.273E-02
1.50782045E-06,5.820E-02
1.50782357E-06,5.356E-02
1.50782670E-06,4.945E-02
1.50782982E-06,4.545E-02
1.50783295E-06,4.134E-02
1.50783607E-06,3.765E-02
1.50783920E-06,3.396E-02
1.50784232E-06,3.017E-02
1.50784545E-06,2.669E-02
1.50784857E-06,2.311E-02
1.50785170E-06,1.963E-02
1.50785482E-06,1.604E-02
1.50785795E-06,1.246E-02
1.50786107E-06,9.09E-03
1.50786420E-06,5.61E-03
1.50786732E-06,2.13E-03
1.50787045E-06,-1.56E-03
1.50787357E-06,-5.03E-03
1.50787670E-06,-8.30E-03
1.50787982E-06,-1.157E-02
1.50788295E-06,-1.462E-02
1.50788607E-06,-1.757E-02
1.50788920E-06,-2.063E-02
1.50789232E-06,-2.369E-02
1.50789545E-06,-2.685E-02
1.50789857E-06,-2.969E-02
1.50790170E-06,-3.296E-02
1.50790482E-06,-3.623E-02
1.50790795E-06,-3.907E-02
1.50791107E-06,-4.234E-02
1.50791420E-06,-4.550E-02
1.50791732E-06,-4.856E-02
1.50792045E-06,-5.151E-02
1.50792357E-06,-5.435E-02
1.50792670E-06,-5.730E-02
1.50792982E-06,-5.962E-02
1.50793295E-06,-6.215E-02
1.50793607E-06,-6.415E-02
1.50793920E-06,-6.626E-02
1.50794232E-06,-6.837E-02
1.50794545E-06,-6.995E-02
1.50794857E-06,-7.206E-02
1.50795170E-06,-7.353E-02
1.50795482E-06,-7.522E-02
1.50795795E-06,-7.670E-02
1.50796107E-06,-7.785E-02
1.50796420E-06,-7.901E-02
1.50796732E-06,-8.028E-02
1.50797045E-06,-8.133E-02
1.50797357E-06,-8.218E-02
1.50797670E-06,-8.291E-02
1.50797982E-06,-8.333E-02
1.50798295E-06,-8.386E-02
1.50798607E-06,-8.428E-02
1.50798920E-06,-8.449E-02
1.50799232E-06,-8.460E-02
1.50799545E-06,-8.523E-02
1.50799857E-06,-8.555E-02
1.50800170E-06,-8.629E-02
1.50800482E-06,-8.702E-02
1.50800795E-06,-8.755E-02
1.50801107E-06,-8.850E-02
1.50801420E-06,-8.955E-02
1.50801732E-06,-9.071E-02
1.50802045E-06,-9.198E-02
1.50802357E-06,-9.335E-02
1.50802670E-06,-9.472E-02
1.50802982E-06,-9.640E-02
1.50803295E-06,-9.767E-02
1.50803607E-06,-9.914E-02
1.50803920E-06,-1.0051E-01
1.50804232E-06,-1.0251E-01
1.50804545E-06,-1.0410E-01
1.50804857E-06,-1.0599E-01
1.50805170E-06,-1.0799E-01
1.50805482E-06,-1.1010E-01
1.50805795E-06,-1.1179E-01
1.50806107E-06,-1.1358E-01
1.50806420E-06,-1.1548E-01
1.50806732E-06,-1.1685E-01
1.50807045E-06,-1.1853E-01
1.50807357E-06,-1.2011E-01
1.50807670E-06,-1.2117E-01
1.50807982E-06,-1.2222E-01
1.50808295E-06,-1.2275E-01
1.50808607E-06,-1.2317E-01
1.50808920E-06,-1.2359E-01
1.50809232E-06,-1.2349E-01
1.50809545E-06,-1.2349E-01
1.50809857E-06,-1.2338E-01
1.50810170E-06,-1.2306E-01
1.50810482E-06,-1.2233E-01
1.50810795E-06,-1.2169E-01
1.50811107E-06,-1.2085E-01
1.50811420E-06,-1.1980E-01
1.50811732E-06,-1.1864E-01
1.50812045E-06,-1.1758E-01
1.50812357E-06,-1.1611E-01
1.50812670E-06,-1.1463E-01
1.50812982E-06,-1.1316E-01
1.50813295E-06,-1.1158E-01
1.50813607E-06,-1.1000E-01
1.50813920E-06,-1.0842E-01
1.50814232E-06,-1.0662E-01
1.50814545E-06,-1.0515E-01
1.50814857E-06,-1.0388E-01
1.50815170E-06,-1.0262E-01
1.50815482E-06,-1.0125E-01
1.50815795E-06,-1.0020E-01
1.50816107E-06,-9.904E-02
1.50816420E-06,-9.798E-02
1.50816732E-06,-9.682E-02
1.50817045E-06,-9.588E-02
1.50817357E-06,-9.493E-02
1.50817670E-06,-9.408E-02
1.50817982E-06,-9.303E-02
1.50818295E-06,-9.208E-02
1.50818607E-06,-9.103E-02
1.50818920E-06,-9.008E-02
1.50819232E-06,-8.913E-02
1.50819545E-06,-8.818E-02
1.50819857E-06,-8.713E-02
1.50820170E-06,-8.618E-02
1.50820482E-06,-8.513E-02
1.50820795E-06,-8.397E-02
1.50821107E-06,-8.281E-02
1.50821420E-06,-8.144E-02
1.50821732E-06,-7.996E-02
1.50822045E-06,-7.870E-02
1.50822357E-06,-7.722E-02
1.50822670E-06,-7.564E-02
1.50822982E-06,-7.406E-02
1.50823295E-06,-7.237E-02
1.50823607E-06,-7.048E-02
1.50823920E-06,-6.900E-02
1.50824232E-06,-6.710E-02
1.50824545E-06,-6.552E-02
1.50824857E-06,-6.384E-02
1.50825170E-06,-6.226E-02
1.50825482E-06,-6.057E-02
1.50825795E-06,-5.899E-02
1.50826107E-06,-5.730E-02
1.50826420E-06,-5.604E-02
1.50826732E-06,-5.425E-02
1.50827045E-06,-5.277E-02
1.50827357E-06,-5.140E-02
1.50827670E-06,-4.993E-02
1.50827982E-06,-4.845E-02
1.50828295E-06,-4.708E-02
1.50828607E-06,-4.582E-02
1.50828920E-06,-4.455E-02
1.50829232E-06,-4.329E-02
1.50829545E-06,-4.192E-02
1.50829857E-06,-4.086E-02
1.50830170E-06,-3.939E-02
1.50830482E-06,-3.812E-02
1.50830795E-06,-3.675E-02
1.50831107E-06,-3.528E-02
1.50831420E-06,-3.401E-02
1.50831732E-06,-3.233E-02
1.50832045E-06,-3.085E-02
1.50832357E-06,-2.906E-02
1.50832670E-06,-2.737E-02
1.50832982E-06,-2.579E-02
1.50833295E-06,-2.400E-02
1.50833607E-06,-2.232E-02
1.50833920E-06,-2.042E-02
1.50834232E-06,-1.863E-02
1.50834545E-06,-1.663E-02
1.50834857E-06,-1.473E-02
1.50835170E-06,-1.304E-02
1.50835482E-06,-1.104E-02
1.50835795E-06,-8.93E-03
1.50836107E-06,-7.04E-03
1.50836420E-06,-5.24E-03
1.50836732E-06,-3.66E-03
1.50837045E-06,-1.66E-03
1.50837357E-06,3E-05
1.50837670E-06,1.82E-03
1.50837982E-06,3.29E-03
1.50838295E-06,4.77E-03
1.50838607E-06,6.14E-03
1.50838920E-06,7.40E-03
1.50839232E-06,8.77E-03
1.50839545E-06,9.93E-03
1.50839857E-06,1.099E-02
1.50840170E-06,1.204E-02
1.50840482E-06,1.309E-02
1.50840795E-06,1.425E-02
1.50841107E-06,1.510E-02
1.50841420E-06,1.604E-02
1.50841732E-06,1.678E-02
1.50842045E-06,1.773E-02
1.50842357E-06,1.878E-02
1.50842670E-06,1.973E-02
1.50842982E-06,2.058E-02
1.50843295E-06,2.152E-02
1.50843607E-06,2.247E-02
1.50843920E-06,2.342E-02
1.50844232E-06,2.426E-02
1.50844545E-06,2.553E-02
1.50844857E-06,2.669E-02
1.50845170E-06,2.774E-02
1.50845482E-06,2.901E-02
1.50845795E-06,3.038E-02
1.50846107E-06,3.154E-02
1.50846420E-06,3.322E-02
1.50846732E-06,3.459E-02
1.50847045E-06,3.607E-02
1.50847357E-06,3.754E-02
1.50847670E-06,3.881E-02
1.50847982E-06,4.039E-02
1.50848295E-06,4.176E-02
1.50848607E-06,4.281E-02
1.50848920E-06,4.439E-02
1.50849232E-06,4.555E-02
1.50849545E-06,4.692E-02
1.50849857E-06,4.808E-02
1.50850170E-06,4.935E-02
1.50850482E-06,5.051E-02
1.50850795E-06,5.156E-02
1.50851107E-06,5.251E-02
1.50851420E-06,5.335E-02
1.50851732E-06,5.440E-02
1.50852045E-06,5.514E-02
1.50852357E-06,5.588E-02
1.50852670E-06,5.651E-02
1.50852982E-06,5.725E-02
1.50853295E-06,5.788E-02
1.50853607E-06,5.830E-02
1.50853920E-06,5.873E-02
1.50854232E-06,5.925E-02
1.50854545E-06,5.988E-02
1.50854857E-06,6.031E-02
1.50855170E-06,6.073E-02
1.50855482E-06,6.147E-02
1.50855795E-06,6.178E-02
1.50856107E-06,6.241E-02
1.50856420E-06,6.305E-02
1.50856732E-06,6.368E-02
1.50857045E-06,6.421E-02
1.50857357E-06,6.494E-02
1.50857670E-06,6.536E-02
1.50857982E-06,6.610E-02
1.50858295E-06,6.663E-02
1.50858607E-06,6.705E-02
1.50858920E-06,6.768E-02
1.50859232E-06,6.832E-02
1.50859545E-06,6.884E-02
1.50859857E-06,6.937E-02
1.50860170E-06,6.990E-02
1.50860482E-06,7.011E-02
1.50860795E-06,7.063E-02
1.50861107E-06,7.095E-02
1.50861420E-06,7.106E-02
1.50861732E-06,7.127E-02
1.50862045E-06,7.127E-02
1.50862357E-06,7.127E-02
1.50862670E-06,7.095E-02
1.50862982E-06,7.063E-02
1.50863295E-06,7.032E-02
1.50863607E-06,6.979E-02
1.50863920E-06,6.926E-02
1.50864232E-06,6.853E-02
1.50864545E-06,6.789E-02
1.50864857E-06,6.716E-02
1.50865170E-06,6.621E-02
1.50865482E-06,6.526E-02
1.50865795E-06,6.452E-02
1.50866107E-06,6.357E-02
1.50866420E-06,6.262E-02
1.50866732E-06,6.147E-02
1.50867045E-06,6.041E-02
1.50867357E-06,5.946E-02
1.50867670E-06,5.841E-02
1.50867982E-06,5.757E-02
1.50868295E-06,5.651E-02
1.50868607E-06,5.546E-02
1.50868920E-06,5.462E-02
1.50869232E-06,5.377E-02
1.50869545E-06,5.293E-02
1.50869857E-06,5.209E-02
1.50870170E-06,5.156E-02
1.50870482E-06,5.093E-02
1.50870795E-06,5.029E-02
1.50871107E-06,4.935E-02
1.50871420E-06,4.882E-02
1.50871732E-06,4.808E-02
1.50872045E-06,4.734E-02
1.50872357E-06,4.671E-02
1.50872670E-06,4.597E-02
1.50872982E-06,4.524E-02
1.50873295E-06,4.450E-02
1.50873607E-06,4.355E-02
1.50873920E-06,4.281E-02
1.50874232E-06,4.197E-02
1.50874545E-06,4.113E-02
1.50874857E-06,4.039E-02
1.50875170E-06,3.933E-02
1.50875482E-06,3.860E-02
1.50875795E-06,3.754E-02
1.50876107E-06,3.638E-02
1.50876420E-06,3.512E-02
1.50876732E-06,3.375E-02
1.50877045E-06,3.270E-02
1.50877357E-06,3.133E-02
1.50877670E-06,3.006E-02
1.50877982E-06,2.880E-02
1.50878295E-06,2.722E-02
1.50878607E-06,2.595E-02
1.50878920E-06,2.448E-02
1.50879232E-06,2.332E-02
1.50879545E-06,2.184E-02
1.50879857E-06,2.037E-02
1.50880170E-06,1.900E-02
1.50880482E-06,1.773E-02
1.50880795E-06,1.636E-02
1.50881107E-06,1.467E-02
1.50881420E-06,1.320E-02
1.50881732E-06,1.151E-02
1.50882045E-06,1.004E-02
1.50882357E-06,8.35E-03
1.50882670E-06,6.98E-03
1.50882982E-06,5.19E-03
1.50883295E-06,3.92E-03
1.50883607E-06,2.24E-03
1.50883920E-06,7.6E-04
1.50884232E-06,-8.2E-04
1.50884545E-06,-2.19E-03
1.50884857E-06,-3.66E-03
1.50885170E-06,-5.03E-03
1.50885482E-06,-6.51E-03
1.50885795E-06,-7.98E-03
1.50886107E-06,-9.46E-03
1.50886420E-06,-1.104E-02
1.50886732E-06,-1.241E-02
1.50887045E-06,-1.378E-02
1.50887357E-06,-1.526E-02
1.50887670E-06,-1.641E-02
1.50887982E-06,-1.715E-02
1.50888295E-06,-1.821E-02
1.50888607E-06,-1.926E-02
1.50888920E-06,-1.989E-02
1.50889232E-06,-2.063E-02
1.50889545E-06,-2.095E-02
1.50889857E-06,-2.147E-02
1.50890170E-06,-2.189E-02
1.50890482E-06,-2.200E-02
1.50890795E-06,-2.242E-02
1.50891107E-06,-2.253E-02
1.50891420E-06,-2.274E-02
1.50891732E-06,-2.316E-02
1.50892045E-06,-2.316E-02
1.50892357E-06,-2.348E-02
1.50892670E-06,-2.369E-02
1.50892982E-06,-2.379E-02
1.50893295E-06,-2.369E-02
1.50893607E-06,-2.379E-02
1.50893920E-06,-2.411E-02
1.50894232E-06,-2.442E-02
1.50894545E-06,-2.453E-02
1.50894857E-06,-2.485E-02
1.50895170E-06,-2.537E-02
1.50895482E-06,-2.611E-02
1.50895795E-06,-2.664E-02
1.50896107E-06,-2.769E-02
1.50896420E-06,-2.896E-02
1.50896732E-06,-3.043E-02
1.50897045E-06,-3.191E-02
1.50897357E-06,-3.338E-02
1.50897670E-06,-3.496E-02
1.50897982E-06,-3.665E-02
1.50898295E-06,-3.833E-02
1.50898607E-06,-4.002E-02
1.50898920E-06,-4.160E-02
1.50899232E-06,-4.360E-02
1.50899545E-06,-4.529E-02
1.50899857E-06,-4.698E-02
1.50900170E-06,-4.856E-02
1.50900482E-06,-5.024E-02
1.50900795E-06,-5.193E-02
1.50901107E-06,-5.372E-02
1.50901420E-06,-5.541E-02
1.50901732E-06,-5.730E-02
1.50902045E-06,-5.878E-02
1.50902357E-06,-6.047E-02
1.50902670E-06,-6.162E-02
1.50902982E-06,-6.257E-02
1.50903295E-06,-6.363E-02
1.50903607E-06,-6.447E-02
1.50903920E-06,-6.510E-02
1.50904232E-06,-6.552E-02
1.50904545E-06,-6.605E-02
1.50904857E-06,-6.637E-02
1.50905170E-06,-6.679E-02
1.50905482E-06,-6.710E-02
1.50905795E-06,-6.763E-02
1.50906107E-06,-6.805E-02
1.50906420E-06,-6.890E-02
1.50906732E-06,-6.942E-02
1.50907045E-06,-7.037E-02
1.50907357E-06,-7.090E-02
1.50907670E-06,-7.164E-02
1.50907982E-06,-7.259E-02
1.50908295E-06,-7.353E-02
1.50908607E-06,-7.459E-02
1.50908920E-06,-7.543E-02
1.50909232E-06,-7.680E-02
1.50909545E-06,-7.807E-02
1.50909857E-06,-7.965E-02
1.50910170E-06,-8.081E-02
1.50910482E-06,-8.249E-02
1.50910795E-06,-8.428E-02
1.50911107E-06,-8.650E-02
1.50911420E-06,-8.871E-02
1.50911732E-06,-9.113E-02
1.50912045E-06,-9.345E-02
1.50912357E-06,-9.566E-02
1.50912670E-06,-9.809E-02
1.50912982E-06,-1.0051E-01
1.50913295E-06,-1.0251E-01
1.50913607E-06,-1.0462E-01
1.50913920E-06,-1.0673E-01
1.50914232E-06,-1.0894E-01
1.50914545E-06,-1.1084E-01
1.50914857E-06,-1.1274E-01
1.50915170E-06,-1.1474E-01
1.50915482E-06,-1.1643E-01
1.50915795E-06,-1.1853E-01
1.50916107E-06,-1.2043E-01
1.50916420E-06,-1.2222E-01
1.50916732E-06,-1.2443E-01
1.50917045E-06,-1.2612E-01
1.50917357E-06,-1.2802E-01
1.50917670E-06,-1.2970E-01
1.50917982E-06,-1.3139E-01
1.50918295E-06,-1.3297E-01
1.50918607E-06,-1.3455E-01
1.50918920E-06,-1.3634E-01
1.50919232E-06,-1.3792E-01
1.50919545E-06,-1.3961E-01
1.50919857E-06,-1.4130E-01
1.50920170E-06,-1.4319E-01
1.50920482E-06,-1.4509E-01
1.50920795E-06,-1.4730E-01
1.50921107E-06,-1.4962E-01
1.50921420E-06,-1.5194E-01
1.50921732E-06,-1.5468E-01
1.50922045E-06,-1.5721E-01
1.50922357E-06,-1.5995E-01
1.50922670E-06,-1.6290E-01
1.50922982E-06,-1.6575E-01
1.50923295E-06,-1.6870E-01
1.50923607E-06,-1.7175E-01
1.50923920E-06,-1.7470E-01
1.50924232E-06,-1.7797E-01
1.50924545E-06,-1.8124E-01
1.50924857E-06,-1.8472E-01
1.50925170E-06,-1.8798E-01
1.50925482E-06,-1.9167E-01
1.50925795E-06,-1.9515E-01
1.50926107E-06,-1.9884E-01
1.50926420E-06,-2.0263E-01
1.50926732E-06,-2.0642E-01
1.50927045E-06,-2.1022E-01
1.50927357E-06,-2.1412E-01
1.50927670E-06,-2.1791E-01
1.50927982E-06,-2.2171E-01
1.50928295E-06,-2.2529E-01
1.50928607E-06,-2.2908E-01
1.50928920E-06,-2.3277E-01
1.50929232E-06,-2.3635E-01
1.50929545E-06,-2.4004E-01
1.50929857E-06,-2.4405E-01
1.50930170E-06,-2.4774E-01
1.50930482E-06,-2.5142E-01
1.50930795E-06,-2.5543E-01
1.50931107E-06,-2.5912E-01
1.50931420E-06,-2.6323E-01
1.50931732E-06,-2.6681E-01
1.50932045E-06,-2.7082E-01
1.50932357E-06,-2.7471E-01
1.50932670E-06,-2.7851E-01
1.50932982E-06,-2.8230E-01
1.50933295E-06,-2.8620E-01
1.50933607E-06,-2.8978E-01
1.50933920E-06,-2.9368E-01
1.50934232E-06,-2.9748E-01
1.50934545E-06,-3.0117E-01
1.50934857E-06,-3.0517E-01
1.50935170E-06,-3.0907E-01
1.50935482E-06,-3.1276E-01
1.50935795E-06,-3.1666E-01
1.50936107E-06,-3.2056E-01
1.50936420E-06,-3.2414E-01
1.50936732E-06,-3.2772E-01
1.50937045E-06,-3.3152E-01
1.50937357E-06,-3.3510E-01
1.50937670E-06,-3.3847E-01
1.50937982E-06,-3.4206E-01
1.50938295E-06,-3.4532E-01
1.50938607E-06,-3.4848E-01
1.50938920E-06,-3.5154E-01
1.50939232E-06,-3.5491E-01
1.50939545E-06,-3.5786E-01
1.50939857E-06,-3.6103E-01
1.50940170E-06,-3.6408E-01
1.50940482E-06,-3.6714E-01
1.50940795E-06,-3.7009E-01
1.50941107E-06,-3.7293E-01
1.50941420E-06,-3.7557E-01
1.50941732E-06,-3.7820E-01
1.50942045E-06,-3.8073E-01
1.50942357E-06,-3.8326E-01
1.50942670E-06,-3.8569E-01
1.50942982E-06,-3.8811E-01
1.50943295E-06,-3.9011E-01
1.50943607E-06,-3.9222E-01
1.50943920E-06,-3.9433E-01
1.50944232E-06,-3.9633E-01
1.50944545E-06,-3.9833E-01
1.50944857E-06,-4.0065E-01
1.50945170E-06,-4.0255E-01
1.50945482E-06,-4.0455E-01
1.50945795E-06,-4.0602E-01
1.50946107E-06,-4.0761E-01
1.50946420E-06,-4.0908E-01
1.50946732E-06,-4.1024E-01
1.50947045E-06,-4.1161E-01
1.50947357E-06,-4.1266E-01
1.50947670E-06,-4.1372E-01
1.50947982E-06,-4.1456E-01
1.50948295E-06,-4.1540E-01
1.50948607E-06,-4.1593E-01
1.50948920E-06,-4.1635E-01
1.50949232E-06,-4.1688E-01
1.50949545E-06,-4.1709E-01
1.50949857E-06,-4.1762E-01
1.50950170E-06,-4.1772E-01
1.50950482E-06,-4.1783E-01
1.50950795E-06,-4.1762E-01
1.50951107E-06,-4.1730E-01
1.50951420E-06,-4.1656E-01
1.50951732E-06,-4.1593E-01
1.50952045E-06,-4.1498E-01
1.50952357E-06,-4.1403E-01
1.50952670E-06,-4.1288E-01
1.50952982E-06,-4.1161E-01
1.50953295E-06,-4.1024E-01
1.50953607E-06,-4.0855E-01
1.50953920E-06,-4.0708E-01
1.50954232E-06,-4.0550E-01
1.50954545E-06,-4.0360E-01
1.50954857E-06,-4.0181E-01
1.50955170E-06,-3.9991E-01
1.50955482E-06,-3.9791E-01
1.50955795E-06,-3.9580E-01
1.50956107E-06,-3.9338E-01
1.50956420E-06,-3.9106E-01
1.50956732E-06,-3.8832E-01
1.50957045E-06,-3.8547E-01
1.50957357E-06,-3.8284E-01
1.50957670E-06,-3.7999E-01
1.50957982E-06,-3.7725E-01
1.50958295E-06,-3.7420E-01
1.50958607E-06,-3.7114E-01
1.50958920E-06,-3.6798E-01
1.50959232E-06,-3.6492E-01
1.50959545E-06,-3.6187E-01
1.50959857E-06,-3.5892E-01
1.50960170E-06,-3.5586E-01
1.50960482E-06,-3.5270E-01
1.50960795E-06,-3.4933E-01
1.50961107E-06,-3.4585E-01
1.50961420E-06,-3.4216E-01
1.50961732E-06,-3.3858E-01
1.50962045E-06,-3.3500E-01
1.50962357E-06,-3.3131E-01
1.50962670E-06,-3.2751E-01
1.50962982E-06,-3.2361E-01
1.50963295E-06,-3.1961E-01
1.50963607E-06,-3.1560E-01
1.50963920E-06,-3.1170E-01
1.50964232E-06,-3.0770E-01
1.50964545E-06,-3.0348E-01
1.50964857E-06,-2.9937E-01
1.50965170E-06,-2.9526E-01
1.50965482E-06,-2.9126E-01
1.50965795E-06,-2.8673E-01
1.50966107E-06,-2.8209E-01
1.50966420E-06,-2.7745E-01
1.50966732E-06,-2.7261E-01
1.50967045E-06,-2.6776E-01
1.50967357E-06,-2.6302E-01
1.50967670E-06,-2.5796E-01
1.50967982E-06,-2.5279E-01
1.50968295E-06,-2.4795E-01
1.50968607E-06,-2.4289E-01
1.50968920E-06,-2.3783E-01
1.50969232E-06,-2.3267E-01
1.50969545E-06,-2.2761E-01
1.50969857E-06,-2.2276E-01
1.50970170E-06,-2.1781E-01
1.50970482E-06,-2.1275E-01
1.50970795E-06,-2.0758E-01
1.50971107E-06,-2.0231E-01
1.50971420E-06,-1.9715E-01
1.50971732E-06,-1.9209E-01
1.50972045E-06,-1.8693E-01
1.50972357E-06,-1.8176E-01
1.50972670E-06,-1.7671E-01
1.50972982E-06,-1.7186E-01
1.50973295E-06,-1.6712E-01
1.50973607E-06,-1.6237E-01
1.50973920E-06,-1.5774E-01
1.50974232E-06,-1.5310E-01
1.50974545E-06,-1.4878E-01
1.50974857E-06,-1.4435E-01
1.50975170E-06,-1.4003E-01
1.50975482E-06,-1.3571E-01
1.50975795E-06,-1.3139E-01
1.50976107E-06,-1.2686E-01
1.50976420E-06,-1.2243E-01
1.50976732E-06,-1.1790E-01
1.50977045E-06,-1.1358E-01
1.50977357E-06,-1.0905E-01
1.50977670E-06,-1.0462E-01
1.50977982E-06,-1.0051E-01
1.50978295E-06,-9.619E-02
1.50978607E-06,-9.198E-02
1.50978920E-06,-8.766E-02
1.50979232E-06,-8.344E-02
1.50979545E-06,-7.912E-02
1.50979857E-06,-7.448E-02
1.50980170E-06,-7.027E-02
1.50980482E-06,-6.595E-02
1.50980795E-06,-6.152E-02
1.50981107E-06,-5.678E-02
1.50981420E-06,-5.203E-02
1.50981732E-06,-4.740E-02
1.50982045E-06,-4.297E-02
1.50982357E-06,-3.823E-02
1.50982670E-06,-3.380E-02
1.50982982E-06,-2.927E-02
1.50983295E-06,-2.516E-02
1.50983607E-06,-2.126E-02
1.50983920E-06,-1.715E-02
1.50984232E-06,-1.304E-02
1.50984545E-06,-9.04E-03
1.50984857E-06,-5.35E-03
1.50985170E-06,-1.45E-03
1.50985482E-06,2.03E-03
1.50985795E-06,5.82E-03
1.50986107E-06,9.40E-03
1.50986420E-06,1.309E-02
1.50986732E-06,1.657E-02
1.50987045E-06,2.005E-02
1.50987357E-06,2.321E-02
1.50987670E-06,2.658E-02
1.50987982E-06,2.953E-02
1.50988295E-06,3.227E-02
1.50988607E-06,3.522E-02
1.50988920E-06,3.786E-02
1.50989232E-06,4.060E-02
1.50989545E-06,4.344E-02
1.50989857E-06,4.608E-02
1.50990170E-06,4.914E-02
1.50990482E-06,5.209E-02
1.50990795E-06,5.493E-02
1.50991107E-06,5.788E-02
1.50991420E-06,6.115E-02
1.50991732E-06,6.410E-02
1.50992045E-06,6.758E-02
1.50992357E-06,7.074E-02
1.50992670E-06,7.390E-02
1.50992982E-06,7.675E-02
1.50993295E-06,7.970E-02
1.50993607E-06,8.244E-02
1.50993920E-06,8.518E-02
1.50994232E-06,8.792E-02
1.50994545E-06,9.097E-02
1.50994857E-06,9.350E-02
1.50995170E-06,9.635E-02
1.50995482E-06,9.877E-02
1.50995795E-06,1.0109E-01
1.50996107E-06,1.0341E-01
1.50996420E-06,1.0562E-01
1.50996732E-06,1.0752E-01
1.50997045E-06,1.0942E-01
1.50997357E-06,1.1121E-01
1.50997670E-06,1.1226E-01
1.50997982E-06,1.1342E-01
1.50998295E-06,1.1405E-01
1.50998607E-06,1.1437E-01
1.50998920E-06,1.1458E-01
1.50999232E-06,1.1479E-01
1.50999545E-06,1.1479E-01
1.50999857E-06,1.1490E-01
1.51000170E-06,1.1469E-01
1.51000482E-06,1.1426E-01
1.51000795E-06,1.1416E-01
1.51001107E-06,1.1363E-01
1.51001420E-06,1.1332E-01
1.51001732E-06,1.1289E-01
1.51002045E-06,1.1258E-01
1.51002357E-06,1.1247E-01
1.51002670E-06,1.1205E-01
1.51002982E-06,1.1163E-01
1.51003295E-06,1.1110E-01
1.51003607E-06,1.1089E-01
1.51003920E-06,1.1079E-01
1.51004232E-06,1.1089E-01
1.51004545E-06,1.1121E-01
1.51004857E-06,1.1152E-01
1.51005170E-06,1.1216E-01
1.51005482E-06,1.1289E-01
1.51005795E-06,1.1384E-01
1.51006107E-06,1.1479E-01
1.51006420E-06,1.1584E-01
1.51006732E-06,1.1679E-01
1.51007045E-06,1.1795E-01
1.51007357E-06,1.1922E-01
1.51007670E-06,1.2038E-01
1.51007982E-06,1.2111E-01
1.51008295E-06,1.2206E-01
1.51008607E-06,1.2280E-01
1.51008920E-06,1.2322E-01
1.51009232E-06,1.2364E-01
1.51009545E-06,1.2396E-01
1.51009857E-06,1.2417E-01
1.51010170E-06,1.2428E-01
1.51010482E-06,1.2396E-01
1.51010795E-06,1.2364E-01
1.51011107E-06,1.2291E-01
1.51011420E-06,1.2227E-01
1.51011732E-06,1.2111E-01
1.51012045E-06,1.1964E-01
1.51012357E-06,1.1837E-01
1.51012670E-06,1.1648E-01
1.51012982E-06,1.1479E-01
1.51013295E-06,1.1268E-01
1.51013607E-06,1.1036E-01
1.51013920E-06,1.0794E-01
1.51014232E-06,1.0562E-01
1.51014545E-06,1.0341E-01
1.51014857E-06,1.0088E-01
1.51015170E-06,9.888E-02
1.51015482E-06,9.666E-02
1.51015795E-06,9.435E-02
1.51016107E-06,9.224E-02
1.51016420E-06,9.024E-02
1.51016732E-06,8.834E-02
1.51017045E-06,8.676E-02
1.51017357E-06,8.518E-02
1.51017670E-06,8.381E-02
1.51017982E-06,8.254E-02
1.51018295E-06,8.138E-02
1.51018607E-06,8.012E-02
1.51018920E-06,7.949E-02
1.51019232E-06,7.864E-02
1.51019545E-06,7.791E-02
1.51019857E-06,7.759E-02
1.51020170E-06,7.727E-02
1.51020482E-06,7.685E-02
1.51020795E-06,7.654E-02
1.51021107E-06,7.622E-02
1.51021420E-06,7.569E-02
1.51021732E-06,7.506E-02
1.51022045E-06,7.474E-02
1.51022357E-06,7.411E-02
1.51022670E-06,7.316E-02
1.51022982E-06,7.221E-02
1.51023295E-06,7.127E-02
1.51023607E-06,6.990E-02
1.51023920E-06,6.842E-02
1.51024232E-06,6.673E-02
1.51024545E-06,6.505E-02
1.51024857E-06,6.315E-02
1.51025170E-06,6.104E-02
1.51025482E-06,5.894E-02
1.51025795E-06,5.630E-02
1.51026107E-06,5.377E-02
1.51026420E-06,5.114E-02
1.51026732E-06,4.840E-02
1.51027045E-06,4.545E-02
1.51027357E-06,4.250E-02
1.51027670E-06,3.955E-02
1.51027982E-06,3.670E-02
1.51028295E-06,3.364E-02
1.51028607E-06,3.090E-02
1.51028920E-06,2.816E-02
1.51029232E-06,2.553E-02
1.51029545E-06,2.279E-02
1.51029857E-06,2.037E-02
1.51030170E-06,1.815E-02
1.51030482E-06,1.583E-02
1.51030795E-06,1.383E-02
1.51031107E-06,1.172E-02
1.51031420E-06,9.93E-03
1.51031732E-06,8.14E-03
1.51032045E-06,6.35E-03
1.51032357E-06,4.87E-03
1.51032670E-06,3.50E-03
1.51032982E-06,2.24E-03
1.51033295E-06,1.18E-03
1.51033607E-06,1.3E-04
1.51033920E-06,-1.13E-03
1.51034232E-06,-2.08E-03
1.51034545E-06,-3.24E-03
1.51034857E-06,-4.30E-03
1.51035170E-06,-5.45E-03
1.51035482E-06,-6.82E-03
1.51035795E-06,-8.19E-03
1.51036107E-06,-9.56E-03
1.51036420E-06,-1.115E-02
1.51036732E-06,-1.262E-02
1.51037045E-06,-1.452E-02
1.51037357E-06,-1.631E-02
1.51037670E-06,-1.821E-02
1.51037982E-06,-2.021E-02
1.51038295E-06,-2.232E-02
1.51038607E-06,-2.432E-02
1.51038920E-06,-2.653E-02
1.51039232E-06,-2.874E-02
1.51039545E-06,-3.127E-02
1.51039857E-06,-3.338E-02
1.51040170E-06,-3.581E-02
1.51040482E-06,-3.844E-02
1.51040795E-06,-4.055E-02
1.51041107E-06,-4.308E-02
1.51041420E-06,-4.550E-02
1.51041732E-06,-4.750E-02
1.51042045E-06,-4.972E-02
1.51042357E-06,-5.182E-02
1.51042670E-06,-5.393E-02
1.51042982E-06,-5.572E-02
1.51043295E-06,-5.741E-02
1.51043607E-06,-5.878E-02
1.51043920E-06,-6.015E-02
1.51044232E-06,-6.162E-02
1.51044545E-06,-6.257E-02
1.51044857E-06,-6.363E-02
1.51045170E-06,-6.458E-02
1.51045482E-06,-6.552E-02
1.51045795E-06,-6.626E-02
1.51046107E-06,-6.700E-02
1.51046420E-06,-6.763E-02
1.51046732E-06,-6.837E-02
1.51047045E-06,-6.879E-02
1.51047357E-06,-6.942E-02
1.51047670E-06,-6.974E-02
1.51047982E-06,-7.027E-02
1.51048295E-06,-7.048E-02
1.51048607E-06,-7.090E-02
1.51048920E-06,-7.132E-02
1.51049232E-06,-7.185E-02
1.51049545E-06,-7.227E-02
1.51049857E-06,-7.301E-02
1.51050170E-06,-7.364E-02
1.51050482E-06,-7.448E-02
1.51050795E-06,-7.501E-02
1.51051107E-06,-7.585E-02
1.51051420E-06,-7.691E-02
1.51051732E-06,-7.764E-02
1.51052045E-06,-7.849E-02
1.51052357E-06,-7.954E-02
1.51052670E-06,-8.059E-02
1.51052982E-06,-8.123E-02
1.51053295E-06,-8.207E-02
1.51053607E-06,-8.291E-02
1.51053920E-06,-8.355E-02
1.51054232E-06,-8.428E-02
1.51054545E-06,-8.502E-02
1.51054857E-06,-8.544E-02
1.51055170E-06,-8.618E-02
1.51055482E-06,-8.671E-02
1.51055795E-06,-8.713E-02
1.51056107E-06,-8.734E-02
1.51056420E-06,-8.755E-02
1.51056732E-06,-8.776E-02
1.51057045E-06,-8.787E-02
1.51057357E-06,-8.766E-02
1.51057670E-06,-8.744E-02
1.51057982E-06,-8.734E-02
1.51058295E-06,-8.681E-02
1.51058607E-06,-8.629E-02
1.51058920E-06,-8.565E-02
1.51059232E-06,-8.513E-02
1.51059545E-06,-8.449E-02
1.51059857E-06,-8.376E-02
1.51060170E-06,-8.323E-02
1.51060482E-06,-8.260E-02
1.51060795E-06,-8.196E-02
1.51061107E-06,-8.133E-02
1.51061420E-06,-8.049E-02
1.51061732E-06,-7.986E-02
1.51062045E-06,-7.901E-02
1.51062357E-06,-7.828E-02
1.51062670E-06,-7.785E-02
1.51062982E-06,-7.701E-02
1.51063295E-06,-7.627E-02
1.51063607E-06,-7.575E-02
1.51063920E-06,-7.522E-02
1.51064232E-06,-7.459E-02
1.51064545E-06,-7.396E-02
1.51064857E-06,-7.343E-02
1.51065170E-06,-7.280E-02
1.51065482E-06,-7.237E-02
1.51065795E-06,-7.195E-02
1.51066107E-06,-7.122E-02
1.51066420E-06,-7.048E-02
1.51066732E-06,-6.995E-02
1.51067045E-06,-6.900E-02
1.51067357E-06,-6.826E-02
1.51067670E-06,-6.774E-02
1.51067982E-06,-6.668E-02
1.51068295E-06,-6.573E-02
1.51068607E-06,-6.447E-02
1.51068920E-06,-6.321E-02
1.51069232E-06,-6.205E-02
1.51069545E-06,-6.078E-02
1.51069857E-06,-5.952E-02
1.51070170E-06,-5.804E-02
1.51070482E-06,-5.667E-02
1.51070795E-06,-5.509E-02
1.51071107E-06,-5.330E-02
1.51071420E-06,-5.172E-02
1.51071732E-06,-5.024E-02
1.51072045E-06,-4.845E-02
1.51072357E-06,-4.666E-02
1.51072670E-06,-4.497E-02
1.51072982E-06,-4.339E-02
1.51073295E-06,-4.139E-02
1.51073607E-06,-3.992E-02
1.51073920E-06,-3.844E-02
1.51074232E-06,-3.686E-02
1.51074545E-06,-3.538E-02
1.51074857E-06,-3.412E-02
1.51075170E-06,-3.285E-02
1.51075482E-06,-3.159E-02
1.51075795E-06,-3.054E-02
1.51076107E-06,-2.959E-02
1.51076420E-06,-2.853E-02
1.51076732E-06,-2.759E-02
1.51077045E-06,-2.685E-02
1.51077357E-06,-2.600E-02
1.51077670E-06,-2.527E-02
1.51077982E-06,-2.485E-02
1.51078295E-06,-2.421E-02
1.51078607E-06,-2.390E-02
1.51078920E-06,-2.337E-02
1.51079232E-06,-2.284E-02
1.51079545E-06,-2.242E-02
1.51079857E-06,-2.189E-02
1.51080170E-06,-2.147E-02
1.51080482E-06,-2.084E-02
1.51080795E-06,-2.021E-02
1.51081107E-06,-1.958E-02
1.51081420E-06,-1.873E-02
1.51081732E-06,-1.768E-02
1.51082045E-06,-1.673E-02
1.51082357E-06,-1.578E-02
1.51082670E-06,-1.452E-02
1.51082982E-06,-1.346E-02
1.51083295E-06,-1.209E-02
1.51083607E-06,-1.072E-02
1.51083920E-06,-9.25E-03
1.51084232E-06,-7.88E-03
1.51084545E-06,-6.19E-03
1.51084857E-06,-4.61E-03
1.51085170E-06,-2.82E-03
1.51085482E-06,-1.24E-03
1.51085795E-06,4.5E-04
1.51086107E-06,2.24E-03
1.51086420E-06,3.82E-03
1.51086732E-06,5.40E-03
1.51087045E-06,7.09E-03
1.51087357E-06,8.67E-03
1.51087670E-06,9.93E-03
1.51087982E-06,1.109E-02
1.51088295E-06,1.236E-02
1.51088607E-06,1.330E-02
1.51088920E-06,1.425E-02
1.51089232E-06,1.520E-02
1.51089545E-06,1.604E-02
1.51089857E-06,1.668E-02
1.51090170E-06,1.699E-02
1.51090482E-06,1.763E-02
1.51090795E-06,1.784E-02
1.51091107E-06,1.826E-02
1.51091420E-06,1.826E-02
1.51091732E-06,1.857E-02
1.51092045E-06,1.878E-02
1.51092357E-06,1.889E-02
1.51092670E-06,1.910E-02
1.51092982E-06,1.921E-02
1.51093295E-06,1.921E-02
1.51093607E-06,1.942E-02
1.51093920E-06,1.952E-02
1.51094232E-06,1.984E-02
1.51094545E-06,1.994E-02
1.51094857E-06,2.047E-02
1.51095170E-06,2.089E-02
1.51095482E-06,2.152E-02
1.51095795E-06,2.205E-02
1.51096107E-06,2.289E-02
1.51096420E-06,2.342E-02
1.51096732E-06,2.458E-02
1.51097045E-06,2.553E-02
1.51097357E-06,2.658E-02
1.51097670E-06,2.732E-02
1.51097982E-06,2.848E-02
1.51098295E-06,2.932E-02
1.51098607E-06,3.038E-02
1.51098920E-06,3.143E-02
1.51099232E-06,3.217E-02
1.51099545E-06,3.333E-02
1.51099857E-06,3.428E-02
1.51100170E-06,3.512E-02
1.51100482E-06,3.586E-02
1.51100795E-06,3.649E-02
1.51101107E-06,3.733E-02
1.51101420E-06,3.775E-02
1.51101732E-06,3.839E-02
1.51102045E-06,3.870E-02
1.51102357E-06,3.881E-02
1.51102670E-06,3.923E-02
1.51102982E-06,3.912E-02
1.51103295E-06,3.902E-02
1.51103607E-06,3.891E-02
1.51103920E-06,3.870E-02
1.51104232E-06,3.839E-02
1.51104545E-06,3.807E-02
1.51104857E-06,3.775E-02
1.51105170E-06,3.765E-02
1.51105482E-06,3.723E-02
1.51105795E-06,3.702E-02
1.51106107E-06,3.659E-02
1.51106420E-06,3.617E-02
1.51106732E-06,3.596E-02
1.51107045E-06,3.554E-02
1.51107357E-06,3.522E-02
1.51107670E-06,3.512E-02
1.51107982E-06,3.491E-02
1.51108295E-06,3.449E-02
1.51108607E-06,3.438E-02
1.51108920E-06,3.407E-02
1.51109232E-06,3.385E-02
1.51109545E-06,3.385E-02
1.51109857E-06,3.375E-02
1.51110170E-06,3.354E-02
1.51110482E-06,3.343E-02
1.51110795E-06,3.333E-02
1.51111107E-06,3.312E-02
1.51111420E-06,3.301E-02
1.51111732E-06,3.270E-02
1.51112045E-06,3.270E-02
1.51112357E-06,3.248E-02
1.51112670E-06,3.227E-02
1.51112982E-06,3.185E-02
1.51113295E-06,3.143E-02
1.51113607E-06,3.122E-02
1.51113920E-06,3.059E-02
1.51114232E-06,3.027E-02
1.51114545E-06,2.985E-02
1.51114857E-06,2.953E-02
1.51115170E-06,2.911E-02
1.51115482E-06,2.869E-02
1.51115795E-06,2.816E-02
1.51116107E-06,2.785E-02
1.51116420E-06,2.764E-02
1.51116732E-06,2.722E-02
1.51117045E-06,2.700E-02
1.51117357E-06,2.658E-02
1.51117670E-06,2.637E-02
1.51117982E-06,2.637E-02
1.51118295E-06,2.616E-02
1.51118607E-06,2.606E-02
1.51118920E-06,2.595E-02
1.51119232E-06,2.606E-02
1.51119545E-06,2.616E-02
1.51119857E-06,2.616E-02
1.51120170E-06,2.627E-02
1.51120482E-06,2.648E-02
1.51120795E-06,2.648E-02
1.51121107E-06,2.637E-02
1.51121420E-06,2.669E-02
1.51121732E-06,2.669E-02
1.51122045E-06,2.679E-02
1.51122357E-06,2.658E-02
1.51122670E-06,2.669E-02
1.51122982E-06,2.648E-02
1.51123295E-06,2.627E-02
1.51123607E-06,2.585E-02
1.51123920E-06,2.532E-02
1.51124232E-06,2.490E-02
1.51124545E-06,2.448E-02
1.51124857E-06,2.363E-02
1.51125170E-06,2.311E-02
1.51125482E-06,2.216E-02
1.51125795E-06,2.152E-02
1.51126107E-06,2.058E-02
1.51126420E-06,1.973E-02
1.51126732E-06,1.857E-02
1.51127045E-06,1.763E-02
1.51127357E-06,1.689E-02
1.51127670E-06,1.583E-02
1.51127982E-06,1.467E-02
1.51128295E-06,1.383E-02
1.51128607E-06,1.309E-02
1.51128920E-06,1.204E-02
1.51129232E-06,1.130E-02
1.51129545E-06,1.067E-02
1.51129857E-06,1.025E-02
1.51130170E-06,9.51E-03
1.51130482E-06,9.09E-03
1.51130795E-06,8.77E-03
1.51131107E-06,8.35E-03
1.51131420E-06,8.25E-03
1.51131732E-06,7.82E-03
1.51132045E-06,7.82E-03
1.51132357E-06,7.51E-03
1.51132670E-06,7.51E-03
1.51132982E-06,7.72E-03
1.51133295E-06,7.61E-03
1.51133607E-06,7.51E-03
1.51133920E-06,7.40E-03
1.51134232E-06,7.51E-03
1.51134545E-06,7.30E-03
1.51134857E-06,7.40E-03
1.51135170E-06,7.19E-03
1.51135482E-06,6.88E-03
1.51135795E-06,6.66E-03
1.51136107E-06,6.45E-03
1.51136420E-06,6.03E-03
1.51136732E-06,5.40E-03
1.51137045E-06,4.66E-03
1.51137357E-06,4.24E-03
1.51137670E-06,3.50E-03
1.51137982E-06,2.66E-03
1.51138295E-06,1.92E-03
1.51138607E-06,1.08E-03
1.51138920E-06,3.4E-04
1.51139232E-06,-6.1E-04
1.51139545E-06,-1.24E-03
1.51139857E-06,-2.19E-03
1.51140170E-06,-2.93E-03
1.51140482E-06,-3.66E-03
1.51140795E-06,-4.51E-03
1.51141107E-06,-5.24E-03
1.51141420E-06,-5.98E-03
1.51141732E-06,-6.51E-03
1.51142045E-06,-7.04E-03
1.51142357E-06,-7.67E-03
1.51142670E-06,-8.09E-03
1.51142982E-06,-8.30E-03
1.51143295E-06,-8.62E-03
1.51143607E-06,-8.62E-03
1.51143920E-06,-8.62E-03
1.51144232E-06,-8.83E-03
1.51144545E-06,-8.62E-03
1.51144857E-06,-8.62E-03
1.51145170E-06,-8.30E-03
1.51145482E-06,-8.30E-03
1.51145795E-06,-7.88E-03
1.51146107E-06,-7.88E-03
1.51146420E-06,-7.56E-03
1.51146732E-06,-7.35E-03
1.51147045E-06,-7.35E-03
1.51147357E-06,-7.04E-03
1.51147670E-06,-6.93E-03
1.51147982E-06,-6.72E-03
1.51148295E-06,-6.72E-03
1.51148607E-06,-6.61E-03
1.51148920E-06,-6.72E-03
1.51149232E-06,-6.82E-03
1.51149545E-06,-7.04E-03
1.51149857E-06,-7.35E-03
1.51150170E-06,-7.67E-03
1.51150482E-06,-7.98E-03
1.51150795E-06,-8.51E-03
1.51151107E-06,-9.04E-03
1.51151420E-06,-9.56E-03
1.51151732E-06,-1.030E-02
1.51152045E-06,-1.083E-02
1.51152357E-06,-1.178E-02
1.51152670E-06,-1.241E-02
1.51152982E-06,-1.304E-02
1.51153295E-06,-1.389E-02
1.51153607E-06,-1.462E-02
1.51153920E-06,-1.536E-02
1.51154232E-06,-1.620E-02
1.51154545E-06,-1.684E-02
1.51154857E-06,-1.768E-02
1.51155170E-06,-1.810E-02
1.51155482E-06,-1.873E-02
1.51155795E-06,-1.926E-02
1.51156107E-06,-1.989E-02
1.51156420E-06,-2.042E-02
1.51156732E-06,-2.074E-02
1.51157045E-06,-2.126E-02
1.51157357E-06,-2.158E-02
1.51157670E-06,-2.168E-02
1.51157982E-06,-2.200E-02
1.51158295E-06,-2.221E-02
1.51158607E-06,-2.211E-02
1.51158920E-06,-2.221E-02
1.51159232E-06,-2.221E-02
1.51159545E-06,-2.221E-02
1.51159857E-06,-2.189E-02
1.51160170E-06,-2.189E-02
1.51160482E-06,-2.189E-02
1.51160795E-06,-2.179E-02
1.51161107E-06,-2.158E-02
1.51161420E-06,-2.158E-02
1.51161732E-06,-2.147E-02
1.51162045E-06,-2.137E-02
1.51162357E-06,-2.137E-02
1.51162670E-06,-2.137E-02
1.51162982E-06,-2.126E-02
1.51163295E-06,-2.137E-02
1.51163607E-06,-2.147E-02
1.51163920E-06,-2.168E-02
1.51164232E-06,-2.168E-02
1.51164545E-06,-2.189E-02
1.51164857E-06,-2.221E-02
1.51165170E-06,-2.242E-02
1.51165482E-06,-2.274E-02
1.51165795E-06,-2.326E-02
1.51166107E-06,-2.379E-02
1.51166420E-06,-2.442E-02
1.51166732E-06,-2.495E-02
1.51167045E-06,-2.548E-02
1.51167357E-06,-2.632E-02
1.51167670E-06,-2.685E-02
1.51167982E-06,-2.759E-02
1.51168295E-06,-2.832E-02
1.51168607E-06,-2.896E-02
1.51168920E-06,-2.959E-02
1.51169232E-06,-3.022E-02
1.51169545E-06,-3.085E-02
1.51169857E-06,-3.159E-02
1.51170170E-06,-3.233E-02
1.51170482E-06,-3.296E-02
1.51170795E-06,-3.359E-02
1.51171107E-06,-3.412E-02
1.51171420E-06,-3.465E-02
1.51171732E-06,-3.517E-02
1.51172045E-06,-3.549E-02
1.51172357E-06,-3.602E-02
1.51172670E-06,-3.633E-02
1.51172982E-06,-3.665E-02
1.51173295E-06,-3.686E-02
1.51173607E-06,-3.707E-02
1.51173920E-06,-3.707E-02
1.51174232E-06,-3.718E-02
1.51174545E-06,-3.728E-02
1.51174857E-06,-3.739E-02
1.51175170E-06,-3.739E-02
1.51175482E-06,-3.739E-02
1.51175795E-06,-3.739E-02
1.51176107E-06,-3.728E-02
1.51176420E-06,-3.718E-02
1.51176732E-06,-3.718E-02
1.51177045E-06,-3.686E-02
1.51177357E-06,-3.686E-02
1.51177670E-06,-3.654E-02
1.51177982E-06,-3.644E-02
1.51178295E-06,-3.644E-02
1.51178607E-06,-3.633E-02
1.51178920E-06,-3.602E-02
1.51179232E-06,-3.581E-02
1.51179545E-06,-3.581E-02
1.51179857E-06,-3.570E-02
1.51180170E-06,-3.570E-02
1.51180482E-06,-3.549E-02
1.51180795E-06,-3.549E-02
1.51181107E-06,-3.549E-02
1.51181420E-06,-3.549E-02
1.51181732E-06,-3.528E-02
1.51182045E-06,-3.517E-02
1.51182357E-06,-3.507E-02
1.51182670E-06,-3.507E-02
1.51182982E-06,-3.496E-02
1.51183295E-06,-3.496E-02
1.51183607E-06,-3.465E-02
1.51183920E-06,-3.465E-02
1.51184232E-06,-3.444E-02
1.51184545E-06,-3.433E-02
1.51184857E-06,-3.412E-02
1.51185170E-06,-3.370E-02
1.51185482E-06,-3.370E-02
1.51185795E-06,-3.328E-02
1.51186107E-06,-3.317E-02
1.51186420E-06,-3.285E-02
1.51186732E-06,-3.264E-02
1.51187045E-06,-3.233E-02
1.51187357E-06,-3.180E-02
1.51187670E-06,-3.159E-02
1.51187982E-06,-3.106E-02
1.51188295E-06,-3.085E-02
1.51188607E-06,-3.043E-02
1.51188920E-06,-3.001E-02
1.51189232E-06,-2.969E-02
1.51189545E-06,-2.938E-02
1.51189857E-06,-2.917E-02
1.51190170E-06,-2.874E-02
1.51190482E-06,-2.832E-02
1.51190795E-06,-2.801E-02
1.51191107E-06,-2.769E-02
1.51191420E-06,-2.759E-02
1.51191732E-06,-2.727E-02
1.51192045E-06,-2.706E-02
1.51192357E-06,-2.674E-02
1.51192670E-06,-2.643E-02
1.51192982E-06,-2.622E-02
1.51193295E-06,-2.611E-02
1.51193607E-06,-2.579E-02
1.51193920E-06,-2.548E-02
1.51194232E-06,-2.527E-02
1.51194545E-06,-2.506E-02
1.51194857E-06,-2.463E-02
1.51195170E-06,-2.442E-02
1.51195482E-06,-2.411E-02
1.51195795E-06,-2.348E-02
1.51196107E-06,-2.316E-02
1.51196420E-06,-2.284E-02
1.51196732E-06,-2.232E-02
1.51197045E-06,-2.200E-02
1.51197357E-06,-2.126E-02
1.51197670E-06,-2.052E-02
1.51197982E-06,-2.010E-02
1.51198295E-06,-1.947E-02
1.51198607E-06,-1.905E-02
1.51198920E-06,-1.842E-02
1.51199232E-06,-1.768E-02
1.51199545E-06,-1.715E-02
1.51199857E-06,-1.652E-02
1.51200170E-06,-1.610E-02
1.51200482E-06,-1.547E-02
1.51200795E-06,-1.483E-02
1.51201107E-06,-1.462E-02
1.51201420E-06,-1.389E-02
1.51201732E-06,-1.389E-02
1.51202045E-06,-1.325E-02
1.51202357E-06,-1.294E-02
1.51202670E-06,-1.283E-02
1.51202982E-06,-1.262E-02
1.51203295E-06,-1.230E-02
1.51203607E-06,-1.220E-02
1.51203920E-06,-1.220E-02
1.51204232E-06,-1.199E-02
1.51204545E-06,-1.230E-02
1.51204857E-06,-1.220E-02
1.51205170E-06,-1.209E-02
1.51205482E-06,-1.199E-02
1.51205795E-06,-1.199E-02
1.51206107E-06,-1.188E-02
1.51206420E-06,-1.178E-02
1.51206732E-06,-1.167E-02
1.51207045E-06,-1.125E-02
1.51207357E-06,-1.093E-02
1.51207670E-06,-1.072E-02
1.51207982E-06,-1.009E-02
1.51208295E-06,-9.67E-03
1.51208607E-06,-9.04E-03
1.51208920E-06,-8.51E-03
1.51209232E-06,-7.67E-03
1.51209545E-06,-6.93E-03
1.51209857E-06,-5.77E-03
1.51210170E-06,-4.82E-03
1.51210482E-06,-3.56E-03
1.51210795E-06,-2.61E-03
1.51211107E-06,-1.56E-03
1.51211420E-06,-2.9E-04
1.51211732E-06,9.7E-04
1.51212045E-06,2.24E-03
1.51212357E-06,3.40E-03
1.51212670E-06,4.66E-03
1.51212982E-06,5.72E-03
1.51213295E-06,6.77E-03
1.51213607E-06,7.61E-03
1.51213920E-06,8.56E-03
1.51214232E-06,9.51E-03
1.51214545E-06,1.014E-02
1.51214857E-06,1.056E-02
1.51215170E-06,1.120E-02
1.51215482E-06,1.151E-02
1.51215795E-06,1.162E-02
1.51216107E-06,1.172E-02
1.51216420E-06,1.172E-02
1.51216732E-06,1.172E-02
1.51217045E-06,1.151E-02
1.51217357E-06,1.099E-02
1.51217670E-06,1.056E-02
1.51217982E-06,1.025E-02
1.51218295E-06,9.62E-03
1.51218607E-06,8.98E-03
1.51218920E-06,8.46E-03
1.51219232E-06,7.72E-03
1.51219545E-06,6.98E-03
1.51219857E-06,6.24E-03
1.51220170E-06,5.61E-03
1.51220482E-06,5.19E-03
1.51220795E-06,4.66E-03
1.51221107E-06,4.24E-03
1.51221420E-06,3.82E-03
1.51221732E-06,3.61E-03
1.51222045E-06,3.40E-03
1.51222357E-06,3.29E-03
1.51222670E-06,3.08E-03
1.51222982E-06,3.19E-03
1.51223295E-06,3.29E-03
1.51223607E-06,3.40E-03
1.51223920E-06,3.29E-03
1.51224232E-06,3.71E-03
1.51224545E-06,4.03E-03
1.51224857E-06,4.24E-03
1.51225170E-06,4.66E-03
1.51225482E-06,4.98E-03
1.51225795E-06,5.29E-03
1.51226107E-06,5.61E-03
1.51226420E-06,5.93E-03
1.51226732E-06,6.45E-03
1.51227045E-06,6.45E-03
1.51227357E-06,6.77E-03
1.51227670E-06,6.77E-03
1.51227982E-06,6.88E-03
1.51228295E-06,6.98E-03
1.51228607E-06,6.98E-03
1.51228920E-06,6.98E-03
1.51229232E-06,6.98E-03
1.51229545E-06,6.77E-03
1.51229857E-06,6.66E-03
1.51230170E-06,6.56E-03
1.51230482E-06,6.56E-03
1.51230795E-06,6.35E-03
1.51231107E-06,6.24E-03
1.51231420E-06,6.24E-03
1.51231732E-06,6.14E-03
1.51232045E-06,6.03E-03
1.51232357E-06,6.14E-03
1.51232670E-06,6.24E-03
1.51232982E-06,6.35E-03
1.51233295E-06,6.77E-03
1.51233607E-06,6.88E-03
1.51233920E-06,7.40E-03
1.51234232E-06,7.82E-03
1.51234545E-06,8.25E-03
1.51234857E-06,8.88E-03
1.51235170E-06,9.51E-03
1.51235482E-06,1.025E-02
1.51235795E-06,1.077E-02
1.51236107E-06,1.162E-02
1.51236420E-06,1.236E-02
1.51236732E-06,1.299E-02
1.51237045E-06,1.362E-02
1.51237357E-06,1.415E-02
1.51237670E-06,1.488E-02
1.51237982E-06,1.531E-02
1.51238295E-06,1.573E-02
1.51238607E-06,1.604E-02
1.51238920E-06,1.636E-02
1.51239232E-06,1.636E-02
1.51239545E-06,1.636E-02
1.51239857E-06,1.626E-02
1.51240170E-06,1.604E-02
1.51240482E-06,1.573E-02
1.51240795E-06,1.520E-02
1.51241107E-06,1.478E-02
1.51241420E-06,1.394E-02
1.51241732E-06,1.320E-02
1.51242045E-06,1.236E-02
1.51242357E-06,1.141E-02
1.51242670E-06,1.035E-02
1.51242982E-06,9.19E-03
1.51243295E-06,8.14E-03
1.51243607E-06,6.88E-03
1.51243920E-06,5.93E-03
1.51244232E-06,4.77E-03
1.51244545E-06,3.61E-03
1.51244857E-06,2.55E-03
1.51245170E-06,1.50E-03
1.51245482E-06,6.6E-04
1.51245795E-06,-4.0E-04
1.51246107E-06,-1.24E-03
1.51246420E-06,-2.08E-03
1.51246732E-06,-2.61E-03
1.51247045E-06,-3.24E-03
1.51247357E-06,-3.77E-03
1.51247670E-06,-4.08E-03
1.51247982E-06,-4.30E-03
1.51248295E-06,-4.51E-03
1.51248607E-06,-4.61E-03
1.51248920E-06,-4.61E-03
1.51249232E-06,-4.51E-03
1.51249545E-06,-4.51E-03
1.51249857E-06,-4.19E-03
1.51250170E-06,-3.87E-03
1.51250482E-06,-3.77E-03
1.51250795E-06,-3.24E-03
1.51251107E-06,-3.03E-03
1.51251420E-06,-2.50E-03
1.51251732E-06,-2.40E-03
1.51252045E-06,-1.98E-03
1.51252357E-06,-1.77E-03
1.51252670E-06,-1.24E-03
1.51252982E-06,-9.2E-04
1.51253295E-06,-5.0E-04
1.51253607E-06,-4.0E-04
1.51253920E-06,-1.9E-04
1.51254232E-06,3E-05
1.51254545E-06,1.3E-04
1.51254857E-06,3E-05
1.51255170E-06,1.3E-04
1.51255482E-06,1.3E-04
1.51255795E-06,3E-05
1.51256107E-06,-8E-05
1.51256420E-06,-2.9E-04
1.51256732E-06,-5.0E-04
1.51257045E-06,-8.2E-04
1.51257357E-06,-1.24E-03
1.51257670E-06,-1.66E-03
1.51257982E-06,-1.98E-03
1.51258295E-06,-2.40E-03
1.51258607E-06,-2.71E-03
1.51258920E-06,-3.14E-03
1.51259232E-06,-3.77E-03
1.51259545E-06,-4.08E-03
1.51259857E-06,-4.72E-03
1.51260170E-06,-5.14E-03
1.51260482E-06,-5.67E-03
1.51260795E-06,-6.19E-03
1.51261107E-06,-6.61E-03
1.51261420E-06,-7.04E-03
1.51261732E-06,-7.67E-03
1.51262045E-06,-8.09E-03
1.51262357E-06,-8.62E-03
1.51262670E-06,-8.93E-03
1.51262982E-06,-9.35E-03
1.51263295E-06,-9.99E-03
1.51263607E-06,-9.99E-03
1.51263920E-06,-1.051E-02
1.51264232E-06,-1.072E-02
1.51264545E-06,-1.115E-02
1.51264857E-06,-1.157E-02
1.51265170E-06,-1.188E-02
1.51265482E-06,-1.220E-02
1.51265795E-06,-1.230E-02
1.51266107E-06,-1.283E-02
1.51266420E-06,-1.315E-02
1.51266732E-06,-1.325E-02
1.51267045E-06,-1.357E-02
1.51267357E-06,-1.389E-02
1.51267670E-06,-1.410E-02
1.51267982E-06,-1.441E-02
1.51268295E-06,-1.473E-02
1.51268607E-06,-1.494E-02
1.51268920E-06,-1.526E-02
1.51269232E-06,-1.526E-02
1.51269545E-06,-1.557E-02
1.51269857E-06,-1.599E-02
1.51270170E-06,-1.610E-02
1.51270482E-06,-1.610E-02
1.51270795E-06,-1.641E-02
1.51271107E-06,-1.641E-02
1.51271420E-06,-1.673E-02
1.51271732E-06,-1.684E-02
1.51272045E-06,-1.684E-02
1.51272357E-06,-1.715E-02
1.51272670E-06,-1.715E-02
1.51272982E-06,-1.715E-02
1.51273295E-06,-1.726E-02
1.51273607E-06,-1.726E-02
1.51273920E-06,-1.715E-02
1.51274232E-06,-1.726E-02
1.51274545E-06,-1.736E-02
1.51274857E-06,-1.726E-02
1.51275170E-06,-1.747E-02
1.51275482E-06,-1.747E-02
1.51275795E-06,-1.757E-02
1.51276107E-06,-1.768E-02
1.51276420E-06,-1.757E-02
1.51276732E-06,-1.768E-02
1.51277045E-06,-1.768E-02
1.51277357E-06,-1.768E-02
1.51277670E-06,-1.768E-02
1.51277982E-06,-1.757E-02
1.51278295E-06,-1.778E-02
1.51278607E-06,-1.768E-02
1.51278920E-06,-1.778E-02
1.51279232E-06,-1.768E-02
1.51279545E-06,-1.778E-02
1.51279857E-06,-1.757E-02
1.51280170E-06,-1.757E-02
1.51280482E-06,-1.747E-02
1.51280795E-06,-1.747E-02
1.51281107E-06,-1.705E-02
1.51281420E-06,-1.705E-02
1.51281732E-06,-1.663E-02
1.51282045E-06,-1.641E-02
1.51282357E-06,-1.610E-02
1.51282670E-06,-1.568E-02
1.51282982E-06,-1.526E-02
1.51283295E-06,-1.504E-02
1.51283607E-06,-1.441E-02
1.51283920E-06,-1.410E-02
1.51284232E-06,-1.346E-02
1.51284545E-06,-1.304E-02
1.51284857E-06,-1.262E-02
1.51285170E-06,-1.209E-02
1.51285482E-06,-1.178E-02
1.51285795E-06,-1.136E-02
1.51286107E-06,-1.083E-02
1.51286420E-06,-1.041E-02
1.51286732E-06,-1.030E-02
1.51287045E-06,-1.009E-02
1.51287357E-06,-9.67E-03
1.51287670E-06,-9.78E-03
1.51287982E-06,-9.67E-03
1.51288295E-06,-9.88E-03
1.51288607E-06,-9.88E-03
1.51288920E-06,-9.99E-03
1.51289232E-06,-1.030E-02
1.51289545E-06,-1.051E-02
1.51289857E-06,-1.083E-02
1.51290170E-06,-1.157E-02
1.51290482E-06,-1.178E-02
1.51290795E-06,-1.220E-02
1.51291107E-06,-1.304E-02
1.51291420E-06,-1.336E-02
1.51291732E-06,-1.410E-02
1.51292045E-06,-1.452E-02
1.51292357E-06,-1.515E-02
1.51292670E-06,-1.568E-02
1.51292982E-06,-1.589E-02
1.51293295E-06,-1.641E-02
1.51293607E-06,-1.673E-02
1.51293920E-06,-1.694E-02
1.51294232E-06,-1.715E-02
1.51294545E-06,-1.726E-02
1.51294857E-06,-1.726E-02
1.51295170E-06,-1.726E-02
1.51295482E-06,-1.694E-02
1.51295795E-06,-1.694E-02
1.51296107E-06,-1.663E-02
1.51296420E-06,-1.631E-02
1.51296732E-06,-1.620E-02
1.51297045E-06,-1.578E-02
1.51297357E-06,-1.536E-02
1.51297670E-06,-1.483E-02
1.51297982E-06,-1.462E-02
1.51298295E-06,-1.410E-02
1.51298607E-06,-1.378E-02
1.51298920E-06,-1.325E-02
1.51299232E-06,-1.294E-02
1.51299545E-06,-1.283E-02
1.51299857E-06,-1.262E-02
1.51300170E-06,-1.252E-02
1.51300482E-06,-1.262E-02
1.51300795E-06,-1.262E-02
1.51301107E-06,-1.273E-02
1.51301420E-06,-1.273E-02
1.51301732E-06,-1.294E-02
1.51302045E-06,-1.336E-02
1.51302357E-06,-1.357E-02
1.51302670E-06,-1.410E-02
1.51302982E-06,-1.452E-02
1.51303295E-06,-1.494E-02
1.51303607E-06,-1.536E-02
1.51303920E-06,-1.589E-02
1.51304232E-06,-1.631E-02
1.51304545E-06,-1.673E-02
1.51304857E-06,-1.705E-02
1.51305170E-06,-1.747E-02
1.51305482E-06,-1.778E-02
1.51305795E-06,-1.810E-02
1.51306107E-06,-1.821E-02
1.51306420E-06,-1.831E-02
1.51306732E-06,-1.842E-02
1.51307045E-06,-1.831E-02
1.51307357E-06,-1.810E-02
1.51307670E-06,-1.810E-02
1.51307982E-06,-1.800E-02
1.51308295E-06,-1.768E-02
1.51308607E-06,-1.747E-02
1.51308920E-06,-1.715E-02
1.51309232E-06,-1.684E-02
1.51309545E-06,-1.652E-02
1.51309857E-06,-1.620E-02
1.51310170E-06,-1.599E-02
1.51310482E-06,-1.568E-02
1.51310795E-06,-1.536E-02
1.51311107E-06,-1.504E-02
1.51311420E-06,-1.494E-02
1.51311732E-06,-1.494E-02
1.51312045E-06,-1.473E-02
1.51312357E-06,-1.473E-02
1.51312670E-06,-1.494E-02
1.51312982E-06,-1.504E-02
1.51313295E-06,-1.515E-02
1.51313607E-06,-1.557E-02
1.51313920E-06,-1.578E-02
1.51314232E-06,-1.599E-02
1.51314545E-06,-1.641E-02
1.51314857E-06,-1.673E-02
1.51315170E-06,-1.705E-02
1.51315482E-06,-1.747E-02
1.51315795E-06,-1.778E-02
1.51316107E-06,-1.800E-02
1.51316420E-06,-1.842E-02
1.51316732E-06,-1.884E-02
1.51317045E-06,-1.884E-02
1.51317357E-06,-1.915E-02
1.51317670E-06,-1.905E-02
1.51317982E-06,-1.915E-02
1.51318295E-06,-1.915E-02
1.51318607E-06,-1.915E-02
1.51318920E-06,-1.884E-02
1.51319232E-06,-1.863E-02
1.51319545E-06,-1.842E-02
1.51319857E-06,-1.821E-02
1.51320170E-06,-1.768E-02
1.51320482E-06,-1.747E-02
1.51320795E-06,-1.715E-02
1.51321107E-06,-1.673E-02
1.51321420E-06,-1.641E-02
1.51321732E-06,-1.610E-02
1.51322045E-06,-1.589E-02
1.51322357E-06,-1.568E-02
1.51322670E-06,-1.568E-02
1.51322982E-06,-1.547E-02
1.51323295E-06,-1.547E-02
1.51323607E-06,-1.557E-02
1.51323920E-06,-1.578E-02
1.51324232E-06,-1.599E-02
1.51324545E-06,-1.652E-02
1.51324857E-06,-1.694E-02
1.51325170E-06,-1.757E-02
1.51325482E-06,-1.821E-02
1.51325795E-06,-1.894E-02
1.51326107E-06,-1.979E-02
1.51326420E-06,-2.052E-02
1.51326732E-06,-2.137E-02
1.51327045E-06,-2.221E-02
1.51327357E-06,-2.316E-02
1.51327670E-06,-2.411E-02
1.51327982E-06,-2.485E-02
1.51328295E-06,-2.579E-02
1.51328607E-06,-2.653E-02
1.51328920E-06,-2.706E-02
1.51329232E-06,-2.769E-02
1.51329545E-06,-2.811E-02
1.51329857E-06,-2.864E-02
1.51330170E-06,-2.896E-02
1.51330482E-06,-2.896E-02
1.51330795E-06,-2.917E-02
1.51331107E-06,-2.896E-02
1.51331420E-06,-2.896E-02
1.51331732E-06,-2.853E-02
1.51332045E-06,-2.811E-02
1.51332357E-06,-2.759E-02
1.51332670E-06,-2.716E-02
1.51332982E-06,-2.643E-02
1.51333295E-06,-2.579E-02
1.51333607E-06,-2.516E-02
1.51333920E-06,-2.421E-02
1.51334232E-06,-2.337E-02
1.51334545E-06,-2.253E-02
1.51334857E-06,-2.200E-02
1.51335170E-06,-2.116E-02
1.51335482E-06,-2.042E-02
1.51335795E-06,-1.979E-02
1.51336107E-06,-1.915E-02
1.51336420E-06,-1.852E-02
1.51336732E-06,-1.821E-02
1.51337045E-06,-1.778E-02
1.51337357E-06,-1.757E-02
1.51337670E-06,-1.736E-02
1.51337982E-06,-1.726E-02
1.51338295E-06,-1.726E-02
1.51338607E-06,-1.736E-02
1.51338920E-06,-1.757E-02
1.51339232E-06,-1.789E-02
1.51339545E-06,-1.810E-02
1.51339857E-06,-1.852E-02
1.51340170E-06,-1.894E-02
1.51340482E-06,-1.937E-02
1.51340795E-06,-2.000E-02
1.51341107E-06,-2.042E-02
1.51341420E-06,-2.105E-02
1.51341732E-06,-2.158E-02
1.51342045E-06,-2.200E-02
1.51342357E-06,-2.253E-02
1.51342670E-06,-2.316E-02
1.51342982E-06,-2.358E-02
1.51343295E-06,-2.369E-02
1.51343607E-06,-2.411E-02
1.51343920E-06,-2.432E-02
1.51344232E-06,-2.442E-02
1.51344545E-06,-2.442E-02
1.51344857E-06,-2.463E-02
1.51345170E-06,-2.453E-02
1.51345482E-06,-2.432E-02
1.51345795E-06,-2.400E-02
1.51346107E-06,-2.369E-02
1.51346420E-06,-2.326E-02
1.51346732E-06,-2.295E-02
1.51347045E-06,-2.221E-02
1.51347357E-06,-2.189E-02
1.51347670E-06,-2.095E-02
1.51347982E-06,-2.052E-02
1.51348295E-06,-1.958E-02
1.51348607E-06,-1.894E-02
1.51348920E-06,-1.831E-02
1.51349232E-06,-1.757E-02
1.51349545E-06,-1.673E-02
1.51349857E-06,-1.599E-02
1.51350170E-06,-1.526E-02
1.51350482E-06,-1.452E-02
1.51350795E-06,-1.389E-02
1.51351107E-06,-1.325E-02
1.51351420E-06,-1.262E-02
1.51351732E-06,-1.220E-02
1.51352045E-06,-1.188E-02
1.51352357E-06,-1.125E-02
1.51352670E-06,-1.104E-02
1.51352982E-06,-1.093E-02
1.51353295E-06,-1.083E-02
1.51353607E-06,-1.072E-02
1.51353920E-06,-1.062E-02
1.51354232E-06,-1.072E-02
1.51354545E-06,-1.083E-02
1.51354857E-06,-1.093E-02
1.51355170E-06,-1.125E-02
1.51355482E-06,-1.146E-02
1.51355795E-06,-1.199E-02
1.51356107E-06,-1.241E-02
1.51356420E-06,-1.262E-02
1.51356732E-06,-1.325E-02
1.51357045E-06,-1.367E-02
1.51357357E-06,-1.420E-02
1.51357670E-06,-1.441E-02
1.51357982E-06,-1.504E-02
1.51358295E-06,-1.557E-02
1.51358607E-06,-1.610E-02
1.51358920E-06,-1.620E-02
1.51359232E-06,-1.684E-02
1.51359545E-06,-1.705E-02
1.51359857E-06,-1.747E-02
1.51360170E-06,-1.768E-02
1.51360482E-06,-1.768E-02
1.51360795E-06,-1.789E-02
1.51361107E-06,-1.810E-02
1.51361420E-06,-1.810E-02
1.51361732E-06,-1.800E-02
1.51362045E-06,-1.810E-02
1.51362357E-06,-1.768E-02
1.51362670E-06,-1.768E-02
1.51362982E-06,-1.726E-02
1.51363295E-06,-1.705E-02
1.51363607E-06,-1.684E-02
1.51363920E-06,-1.641E-02
1.51364232E-06,-1.631E-02
1.51364545E-06,-1.589E-02
1.51364857E-06,-1.568E-02
1.51365170E-06,-1.515E-02
1.51365482E-06,-1.483E-02
1.51365795E-06,-1.452E-02
1.51366107E-06,-1.399E-02
1.51366420E-06,-1.378E-02
1.51366732E-06,-1.346E-02
1.51367045E-06,-1.304E-02
1.51367357E-06,-1.283E-02
1.51367670E-06,-1.252E-02
1.51367982E-06,-1.252E-02
1.51368295E-06,-1.209E-02
1.51368607E-06,-1.209E-02
1.51368920E-06,-1.199E-02
1.51369232E-06,-1.188E-02
1.51369545E-06,-1.199E-02
1.51369857E-06,-1.188E-02
1.51370170E-06,-1.220E-02
1.51370482E-06,-1.220E-02
1.51370795E-06,-1.230E-02
1.51371107E-06,-1.241E-02
1.51371420E-06,-1.262E-02
1.51371732E-06,-1.273E-02
1.51372045E-06,-1.294E-02
1.51372357E-06,-1.304E-02
1.51372670E-06,-1.346E-02
1.51372982E-06,-1.367E-02
1.51373295E-06,-1.378E-02
1.51373607E-06,-1.420E-02
1.51373920E-06,-1.431E-02
1.51374232E-06,-1.452E-02
1.51374545E-06,-1.452E-02
1.51374857E-06,-1.462E-02
1.51375170E-06,-1.494E-02
1.51375482E-06,-1.515E-02
1.51375795E-06,-1.515E-02
1.51376107E-06,-1.526E-02
1.51376420E-06,-1.536E-02
1.51376732E-06,-1.526E-02
1.51377045E-06,-1.526E-02
1.51377357E-06,-1.494E-02
1.51377670E-06,-1.483E-02
1.51377982E-06,-1.462E-02
1.51378295E-06,-1.431E-02
1.51378607E-06,-1.410E-02
1.51378920E-06,-1.357E-02
1.51379232E-06,-1.315E-02
1.51379545E-06,-1.283E-02
1.51379857E-06,-1.230E-02
1.51380170E-06,-1.188E-02
1.51380482E-06,-1.115E-02
1.51380795E-06,-1.041E-02
1.51381107E-06,-9.99E-03
1.51381420E-06,-9.14E-03
1.51381732E-06,-8.51E-03
1.51382045E-06,-7.88E-03
1.51382357E-06,-6.93E-03
1.51382670E-06,-6.51E-03
1.51382982E-06,-5.67E-03
1.51383295E-06,-4.93E-03
1.51383607E-06,-4.30E-03
1.51383920E-06,-3.45E-03
1.51384232E-06,-2.71E-03
1.51384545E-06,-2.19E-03
1.51384857E-06,-1.56E-03
1.51385170E-06,-1.03E-03
1.51385482E-06,-5.0E-04
1.51385795E-06,3E-05
1.51386107E-06,4.5E-04
1.51386420E-06,8.7E-04
1.51386732E-06,1.08E-03
1.51387045E-06,1.50E-03
1.51387357E-06,1.61E-03
1.51387670E-06,1.71E-03
1.51387982E-06,1.71E-03
1.51388295E-06,1.82E-03
1.51388607E-06,1.82E-03
1.51388920E-06,1.71E-03
1.51389232E-06,1.61E-03
1.51389545E-06,1.18E-03
1.51389857E-06,1.18E-03
1.51390170E-06,9.7E-04
1.51390482E-06,7.6E-04
1.51390795E-06,3.4E-04
1.51391107E-06,3.4E-04
1.51391420E-06,3E-05
1.51391732E-06,-4.0E-04
1.51392045E-06,-2.9E-04
1.51392357E-06,-6.1E-04
1.51392670E-06,-7.1E-04
1.51392982E-06,-8.2E-04
1.51393295E-06,-7.1E-04
1.51393607E-06,-9.2E-04
1.51393920E-06,-8.2E-04
1.51394232E-06,-7.1E-04
1.51394545E-06,-8.2E-04
1.51394857E-06,-6.1E-04
1.51395170E-06,-4.0E-04
1.51395482E-06,3E-05
1.51395795E-06,3.4E-04
1.51396107E-06,4.5E-04
1.51396420E-06,7.6E-04
1.51396732E-06,1.29E-03
1.51397045E-06,1.61E-03
1.51397357E-06,1.92E-03
1.51397670E-06,2.45E-03
1.51397982E-06,2.77E-03
1.51398295E-06,3.19E-03
1.51398607E-06,3.50E-03
1.51398920E-06,3.92E-03
1.51399232E-06,4.35E-03
1.51399545E-06,4.87E-03
1.51399857E-06,5.19E-03
1.51400170E-06,5.40E-03
1.51400482E-06,5.93E-03
1.51400795E-06,6.45E-03
1.51401107E-06,6.77E-03
1.51401420E-06,7.09E-03
1.51401732E-06,7.40E-03
1.51402045E-06,7.82E-03
1.51402357E-06,8.03E-03
1.51402670E-06,8.35E-03
1.51402982E-06,8.77E-03
1.51403295E-06,9.09E-03
1.51403607E-06,9.40E-03
1.51403920E-06,9.83E-03
1.51404232E-06,1.004E-02
1.51404545E-06,1.056E-02
1.51404857E-06,1.077E-02
1.51405170E-06,1.130E-02
1.51405482E-06,1.172E-02
1.51405795E-06,1.214E-02
1.51406107E-06,1.267E-02
1.51406420E-06,1.299E-02
1.51406732E-06,1.351E-02
1.51407045E-06,1.383E-02
1.51407357E-06,1.415E-02
1.51407670E-06,1.457E-02
1.51407982E-06,1.478E-02
1.51408295E-06,1.510E-02
1.51408607E-06,1.520E-02
1.51408920E-06,1.541E-02
1.51409232E-06,1.562E-02
1.51409545E-06,1.552E-02
1.51409857E-06,1.573E-02
1.51410170E-06,1.562E-02
1.51410482E-06,1.541E-02
1.51410795E-06,1.520E-02
1.51411107E-06,1.499E-02
1.51411420E-06,1.457E-02
1.51411732E-06,1.436E-02
1.51412045E-06,1.373E-02
1.51412357E-06,1.330E-02
1.51412670E-06,1.267E-02
1.51412982E-06,1.225E-02
1.51413295E-06,1.162E-02
1.51413607E-06,1.099E-02
1.51413920E-06,1.035E-02
1.51414232E-06,9.62E-03
1.51414545E-06,8.98E-03
1.51414857E-06,8.56E-03
1.51415170E-06,7.93E-03
1.51415482E-06,7.30E-03
1.51415795E-06,6.98E-03
1.51416107E-06,6.56E-03
1.51416420E-06,6.24E-03
1.51416732E-06,5.82E-03
1.51417045E-06,5.72E-03
1.51417357E-06,5.61E-03
1.51417670E-06,5.61E-03
1.51417982E-06,5.61E-03
1.51418295E-06,5.72E-03
1.51418607E-06,6.14E-03
1.51418920E-06,6.35E-03
1.51419232E-06,6.66E-03
1.51419545E-06,7.09E-03
1.51419857E-06,7.72E-03
1.51420170E-06,8.25E-03
1.51420482E-06,8.77E-03
1.51420795E-06,9.51E-03
1.51421107E-06,1.014E-02
1.51421420E-06,1.077E-02
1.51421732E-06,1.151E-02
1.51422045E-06,1.204E-02
1.51422357E-06,1.288E-02
1.51422670E-06,1.330E-02
1.51422982E-06,1.383E-02
1.51423295E-06,1.436E-02
1.51423607E-06,1.467E-02
1.51423920E-06,1.499E-02
1.51424232E-06,1.531E-02
1.51424545E-06,1.562E-02
1.51424857E-06,1.562E-02
1.51425170E-06,1.552E-02
1.51425482E-06,1.552E-02
1.51425795E-06,1.531E-02
1.51426107E-06,1.531E-02
1.51426420E-06,1.488E-02
1.51426732E-06,1.446E-02
1.51427045E-06,1.394E-02
1.51427357E-06,1.341E-02
1.51427670E-06,1.278E-02
1.51427982E-06,1.214E-02
1.51428295E-06,1.151E-02
1.51428607E-06,1.088E-02
1.51428920E-06,1.014E-02
1.51429232E-06,9.51E-03
1.51429545E-06,8.88E-03
1.51429857E-06,8.14E-03
1.51430170E-06,7.40E-03
1.51430482E-06,6.66E-03
1.51430795E-06,6.03E-03
1.51431107E-06,5.51E-03
1.51431420E-06,4.77E-03
1.51431732E-06,4.14E-03
1.51432045E-06,3.71E-03
1.51432357E-06,3.08E-03
1.51432670E-06,2.66E-03
1.51432982E-06,2.24E-03
1.51433295E-06,1.92E-03
1.51433607E-06,1.50E-03
1.51433920E-06,1.08E-03
1.51434232E-06,8.7E-04
1.51434545E-06,6.6E-04
1.51434857E-06,3.4E-04
1.51435170E-06,3E-05
1.51435482E-06,-1.9E-04
1.51435795E-06,-5.0E-04
1.51436107E-06,-6.1E-04
1.51436420E-06,-8.2E-04
1.51436732E-06,-1.13E-03
1.51437045E-06,-1.24E-03
1.51437357E-06,-1.66E-03
1.51437670E-06,-1.87E-03
1.51437982E-06,-2.08E-03
1.51438295E-06,-2.40E-03
1.51438607E-06,-2.82E-03
1.51438920E-06,-3.14E-03
1.51439232E-06,-3.45E-03
1.51439545E-06,-3.77E-03
1.51439857E-06,-4.40E-03
1.51440170E-06,-4.51E-03
1.51440482E-06,-5.24E-03
1.51440795E-06,-5.67E-03
1.51441107E-06,-5.88E-03
1.51441420E-06,-6.82E-03
1.51441732E-06,-7.25E-03
1.51442045E-06,-7.67E-03
1.51442357E-06,-8.41E-03
1.51442670E-06,-8.83E-03
1.51442982E-06,-9.56E-03
1.51443295E-06,-1.009E-02
1.51443607E-06,-1.072E-02
1.51443920E-06,-1.125E-02
1.51444232E-06,-1.178E-02
1.51444545E-06,-1.220E-02
1.51444857E-06,-1.262E-02
1.51445170E-06,-1.315E-02
1.51445482E-06,-1.357E-02
1.51445795E-06,-1.410E-02
1.51446107E-06,-1.452E-02
1.51446420E-06,-1.483E-02
1.51446732E-06,-1.515E-02
1.51447045E-06,-1.557E-02
1.51447357E-06,-1.578E-02
1.51447670E-06,-1.599E-02
1.51447982E-06,-1.641E-02
1.51448295E-06,-1.652E-02
1.51448607E-06,-1.641E-02
1.51448920E-06,-1.673E-02
1.51449232E-06,-1.694E-02
1.51449545E-06,-1.715E-02
1.51449857E-06,-1.715E-02
1.51450170E-06,-1.715E-02
1.51450482E-06,-1.736E-02
1.51450795E-06,-1.726E-02
1.51451107E-06,-1.747E-02
1.51451420E-06,-1.757E-02
1.51451732E-06,-1.757E-02
1.51452045E-06,-1.757E-02
1.51452357E-06,-1.800E-02
1.51452670E-06,-1.789E-02
1.51452982E-06,-1.821E-02
1.51453295E-06,-1.810E-02
1.51453607E-06,-1.831E-02
1.51453920E-06,-1.842E-02
1.51454232E-06,-1.863E-02
1.51454545E-06,-1.884E-02
1.51454857E-06,-1.915E-02
1.51455170E-06,-1.915E-02
1.51455482E-06,-1.958E-02
1.51455795E-06,-1.979E-02
1.51456107E-06,-1.989E-02
1.51456420E-06,-2.042E-02
1.51456732E-06,-2.052E-02
1.51457045E-06,-2.084E-02
1.51457357E-06,-2.116E-02
1.51457670E-06,-2.147E-02
1.51457982E-06,-2.189E-02
1.51458295E-06,-2.221E-02
1.51458607E-06,-2.253E-02
1.51458920E-06,-2.284E-02
1.51459232E-06,-2.295E-02
1.51459545E-06,-2.348E-02
1.51459857E-06,-2.390E-02
1.51460170E-06,-2.421E-02
1.51460482E-06,-2.453E-02
1.51460795E-06,-2.474E-02
1.51461107E-06,-2.516E-02
1.51461420E-06,-2.537E-02
1.51461732E-06,-2.590E-02
1.51462045E-06,-2.632E-02
1.51462357E-06,-2.643E-02
1.51462670E-06,-2.664E-02
1.51462982E-06,-2.716E-02
1.51463295E-06,-2.737E-02
1.51463607E-06,-2.748E-02
1.51463920E-06,-2.769E-02
1.51464232E-06,-2.801E-02
1.51464545E-06,-2.811E-02
1.51464857E-06,-2.843E-02
1.51465170E-06,-2.843E-02
1.51465482E-06,-2.853E-02
1.51465795E-06,-2.874E-02
1.51466107E-06,-2.874E-02
1.51466420E-06,-2.864E-02
1.51466732E-06,-2.874E-02
1.51467045E-06,-2.864E-02
1.51467357E-06,-2.864E-02
1.51467670E-06,-2.843E-02
1.51467982E-06,-2.822E-02
1.51468295E-06,-2.801E-02
1.51468607E-06,-2.801E-02
1.51468920E-06,-2.759E-02
1.51469232E-06,-2.759E-02
1.51469545E-06,-2.727E-02
1.51469857E-06,-2.716E-02
1.51470170E-06,-2.695E-02
1.51470482E-06,-2.685E-02
1.51470795E-06,-2.653E-02
1.51471107E-06,-2.653E-02
1.51471420E-06,-2.643E-02
1.51471732E-06,-2.643E-02
1.51472045E-06,-2.674E-02
1.51472357E-06,-2.695E-02
1.51472670E-06,-2.695E-02
1.51472982E-06,-2.727E-02
1.51473295E-06,-2.759E-02
1.51473607E-06,-2.790E-02
1.51473920E-06,-2.853E-02
1.51474232E-06,-2.906E-02
1.51474545E-06,-2.980E-02
1.51474857E-06,-3.043E-02
1.51475170E-06,-3.138E-02
1.51475482E-06,-3.222E-02
1.51475795E-06,-3.317E-02
1.51476107E-06,-3.391E-02
1.51476420E-06,-3.486E-02
1.51476732E-06,-3.581E-02
1.51477045E-06,-3.665E-02
1.51477357E-06,-3.749E-02
1.51477670E-06,-3.844E-02
1.51477982E-06,-3.918E-02
1.51478295E-06,-3.970E-02
1.51478607E-06,-4.044E-02
1.51478920E-06,-4.076E-02
1.51479232E-06,-4.129E-02
1.51479545E-06,-4.160E-02
1.51479857E-06,-4.192E-02
1.51480170E-06,-4.213E-02
1.51480482E-06,-4.213E-02
1.51480795E-06,-4.192E-02
1.51481107E-06,-4.171E-02
1.51481420E-06,-4.139E-02
1.51481732E-06,-4.097E-02
1.51482045E-06,-4.044E-02
1.51482357E-06,-3.981E-02
1.51482670E-06,-3.907E-02
1.51482982E-06,-3.833E-02
1.51483295E-06,-3.781E-02
1.51483607E-06,-3.675E-02
1.51483920E-06,-3.591E-02
1.51484232E-06,-3.538E-02
1.51484545E-06,-3.454E-02
1.51484857E-06,-3.370E-02
1.51485170E-06,-3.317E-02
1.51485482E-06,-3.243E-02
1.51485795E-06,-3.180E-02
1.51486107E-06,-3.127E-02
1.51486420E-06,-3.106E-02
1.51486732E-06,-3.075E-02
1.51487045E-06,-3.043E-02
1.51487357E-06,-3.043E-02
1.51487670E-06,-3.033E-02
1.51487982E-06,-3.033E-02
1.51488295E-06,-3.054E-02
1.51488607E-06,-3.064E-02
1.51488920E-06,-3.075E-02
1.51489232E-06,-3.127E-02
1.51489545E-06,-3.148E-02
1.51489857E-06,-3.180E-02
1.51490170E-06,-3.222E-02
1.51490482E-06,-3.233E-02
1.51490795E-06,-3.264E-02
1.51491107E-06,-3.275E-02
1.51491420E-06,-3.285E-02
1.51491732E-06,-3.285E-02
1.51492045E-06,-3.296E-02
1.51492357E-06,-3.243E-02
1.51492670E-06,-3.212E-02
1.51492982E-06,-3.170E-02
1.51493295E-06,-3.106E-02
1.51493607E-06,-3.054E-02
1.51493920E-06,-2.969E-02
1.51494232E-06,-2.864E-02
1.51494545E-06,-2.790E-02
1.51494857E-06,-2.674E-02
1.51495170E-06,-2.569E-02
1.51495482E-06,-2.442E-02
1.51495795E-06,-2.316E-02
1.51496107E-06,-2.179E-02
1.51496420E-06,-2.042E-02
1.51496732E-06,-1.926E-02
1.51497045E-06,-1.800E-02
1.51497357E-06,-1.684E-02
1.51497670E-06,-1.568E-02
1.51497982E-06,-1.473E-02
1.51498295E-06,-1.367E-02
1.51498607E-06,-1.262E-02
1.51498920E-06,-1.209E-02
1.51499232E-06,-1.136E-02
1.51499545E-06,-1.104E-02
1.51499857E-06,-1.041E-02
1.51500170E-06,-1.030E-02
1.51500482E-06,-1.041E-02
1.51500795E-06,-1.020E-02
1.51501107E-06,-1.051E-02
1.51501420E-06,-1.072E-02
1.51501732E-06,-1.115E-02
1.51502045E-06,-1.188E-02
1.51502357E-06,-1.230E-02
1.51502670E-06,-1.294E-02
1.51502982E-06,-1.357E-02
1.51503295E-06,-1.431E-02
1.51503607E-06,-1.515E-02
1.51503920E-06,-1.578E-02
1.51504232E-06,-1.652E-02
1.51504545E-06,-1.726E-02
1.51504857E-06,-1.800E-02
1.51505170E-06,-1.842E-02
1.51505482E-06,-1.884E-02
1.51505795E-06,-1.926E-02
1.51506107E-06,-1.947E-02
1.51506420E-06,-1.958E-02
1.51506732E-06,-1.958E-02
1.51507045E-06,-1.947E-02
1.51507357E-06,-1.915E-02
1.51507670E-06,-1.894E-02
1.51507982E-06,-1.842E-02
1.51508295E-06,-1.778E-02
1.51508607E-06,-1.726E-02
1.51508920E-06,-1.631E-02
1.51509232E-06,-1.526E-02
1.51509545E-06,-1.420E-02
1.51509857E-06,-1.325E-02
1.51510170E-06,-1.209E-02
1.51510482E-06,-1.104E-02
1.51510795E-06,-9.67E-03
1.51511107E-06,-8.51E-03
1.51511420E-06,-7.35E-03
1.51511732E-06,-5.98E-03
1.51512045E-06,-4.82E-03
1.51512357E-06,-3.66E-03
1.51512670E-06,-2.61E-03
1.51512982E-06,-1.45E-03
1.51513295E-06,-7.1E-04
1.51513607E-06,4.5E-04
1.51513920E-06,1.18E-03
1.51514232E-06,1.92E-03
1.51514545E-06,2.66E-03
1.51514857E-06,3.08E-03
1.51515170E-06,3.40E-03
1.51515482E-06,3.92E-03
1.51515795E-06,4.03E-03
1.51516107E-06,4.24E-03
1.51516420E-06,4.35E-03
1.51516732E-06,4.14E-03
1.51517045E-06,4.14E-03
1.51517357E-06,4.03E-03
1.51517670E-06,3.61E-03
1.51517982E-06,3.40E-03
1.51518295E-06,2.87E-03
1.51518607E-06,2.55E-03
1.51518920E-06,2.03E-03
1.51519232E-06,1.61E-03
1.51519545E-06,1.08E-03
1.51519857E-06,7.6E-04
1.51520170E-06,3.4E-04
1.51520482E-06,-8E-05
1.51520795E-06,-4.0E-04
1.51521107E-06,-6.1E-04
1.51521420E-06,-1.03E-03
1.51521732E-06,-1.13E-03
1.51522045E-06,-1.24E-03
1.51522357E-06,-1.24E-03
1.51522670E-06,-1.13E-03
1.51522982E-06,-9.2E-04
1.51523295E-06,-8.2E-04
1.51523607E-06,-2.9E-04
1.51523920E-06,-8E-05
1.51524232E-06,3.4E-04
1.51524545E-06,9.7E-04
1.51524857E-06,1.61E-03
1.51525170E-06,2.13E-03
1.51525482E-06,2.98E-03
1.51525795E-06,3.61E-03
1.51526107E-06,4.45E-03
1.51526420E-06,5.29E-03
1.51526732E-06,5.93E-03
1.51527045E-06,6.77E-03
1.51527357E-06,7.30E-03
1.51527670E-06,7.82E-03
1.51527982E-06,8.46E-03
1.51528295E-06,8.98E-03
1.51528607E-06,9.40E-03
1.51528920E-06,9.30E-03
1.51529232E-06,9.62E-03
1.51529545E-06,9.72E-03
1.51529857E-06,9.19E-03
1.51530170E-06,9.19E-03
1.51530482E-06,8.77E-03
1.51530795E-06,8.35E-03
1.51531107E-06,7.72E-03
1.51531420E-06,6.77E-03
1.51531732E-06,5.82E-03
1.51532045E-06,4.98E-03
1.51532357E-06,4.14E-03
1.51532670E-06,2.87E-03
1.51532982E-06,1.82E-03
1.51533295E-06,5.5E-04
1.51533607E-06,-7.1E-04
1.51533920E-06,-1.77E-03
1.51534232E-06,-3.14E-03
1.51534545E-06,-4.51E-03
1.51534857E-06,-5.56E-03
1.51535170E-06,-6.61E-03
1.51535482E-06,-7.67E-03
1.51535795E-06,-8.62E-03
1.51536107E-06,-9.46E-03
1.51536420E-06,-1.020E-02
1.51536732E-06,-1.093E-02
1.51537045E-06,-1.136E-02
1.51537357E-06,-1.178E-02
1.51537670E-06,-1.230E-02
1.51537982E-06,-1.241E-02
1.51538295E-06,-1.262E-02
1.51538607E-06,-1.252E-02
1.51538920E-06,-1.252E-02
1.51539232E-06,-1.241E-02
1.51539545E-06,-1.220E-02
1.51539857E-06,-1.199E-02
1.51540170E-06,-1.188E-02
1.51540482E-06,-1.157E-02
1.51540795E-06,-1.115E-02
1.51541107E-06,-1.093E-02
1.51541420E-06,-1.062E-02
1.51541732E-06,-1.041E-02
1.51542045E-06,-1.009E-02
1.51542357E-06,-1.020E-02
1.51542670E-06,-1.030E-02
1.51542982E-06,-1.020E-02
1.51543295E-06,-1.041E-02
1.51543607E-06,-1.041E-02
1.51543920E-06,-1.072E-02
1.51544232E-06,-1.093E-02
1.51544545E-06,-1.115E-02
1.51544857E-06,-1.167E-02
1.51545170E-06,-1.220E-02
1.51545482E-06,-1.262E-02
1.51545795E-06,-1.315E-02
1.51546107E-06,-1.357E-02
1.51546420E-06,-1.410E-02
1.51546732E-06,-1.462E-02
1.51547045E-06,-1.526E-02
1.51547357E-06,-1.568E-02
1.51547670E-06,-1.620E-02
1.51547982E-06,-1.673E-02
1.51548295E-06,-1.736E-02
1.51548607E-06,-1.747E-02
1.51548920E-06,-1.800E-02
1.51549232E-06,-1.842E-02
1.51549545E-06,-1.842E-02
1.51549857E-06,-1.894E-02
1.51550170E-06,-1.915E-02
1.51550482E-06,-1.926E-02
1.51550795E-06,-1.947E-02
1.51551107E-06,-1.958E-02
1.51551420E-06,-1.989E-02
1.51551732E-06,-1.989E-02
1.51552045E-06,-2.000E-02
1.51552357E-06,-2.031E-02
1.51552670E-06,-2.052E-02
1.51552982E-06,-2.063E-02
1.51553295E-06,-2.084E-02
1.51553607E-06,-2.095E-02
1.51553920E-06,-2.147E-02
1.51554232E-06,-2.147E-02
1.51554545E-06,-2.179E-02
1.51554857E-06,-2.200E-02
1.51555170E-06,-2.232E-02
1.51555482E-06,-2.253E-02
1.51555795E-06,-2.295E-02
1.51556107E-06,-2.316E-02
1.51556420E-06,-2.369E-02
1.51556732E-06,-2.400E-02
1.51557045E-06,-2.411E-02
1.51557357E-06,-2.442E-02
1.51557670E-06,-2.474E-02
1.51557982E-06,-2.485E-02
1.51558295E-06,-2.485E-02
1.51558607E-06,-2.474E-02
1.51558920E-06,-2.495E-02
1.51559232E-06,-2.485E-02
1.51559545E-06,-2.453E-02
1.51559857E-06,-2.432E-02
1.51560170E-06,-2.411E-02
1.51560482E-06,-2.369E-02
1.51560795E-06,-2.337E-02
1.51561107E-06,-2.284E-02
1.51561420E-06,-2.242E-02
1.51561732E-06,-2.179E-02
1.51562045E-06,-2.116E-02
1.51562357E-06,-2.042E-02
1.51562670E-06,-1.979E-02
1.51562982E-06,-1.915E-02
1.51563295E-06,-1.842E-02
1.51563607E-06,-1.800E-02
1.51563920E-06,-1.726E-02
1.51564232E-06,-1.673E-02
1.51564545E-06,-1.599E-02
1.51564857E-06,-1.547E-02
1.51565170E-06,-1.504E-02
1.51565482E-06,-1.462E-02
1.51565795E-06,-1.420E-02
1.51566107E-06,-1.367E-02
1.51566420E-06,-1.357E-02
1.51566732E-06,-1.336E-02
1.51567045E-06,-1.294E-02
1.51567357E-06,-1.294E-02
1.51567670E-06,-1.273E-02
1.51567982E-06,-1.294E-02
1.51568295E-06,-1.262E-02
1.51568607E-06,-1.273E-02
1.51568920E-06,-1.252E-02
1.51569232E-06,-1.273E-02
1.51569545E-06,-1.294E-02
1.51569857E-06,-1.273E-02
1.51570170E-06,-1.273E-02
1.51570482E-06,-1.304E-02
1.51570795E-06,-1.304E-02
1.51571107E-06,-1.346E-02
1.51571420E-06,-1.346E-02
1.51571732E-06,-1.346E-02
1.51572045E-06,-1.367E-02
1.51572357E-06,-1.378E-02
1.51572670E-06,-1.410E-02
1.51572982E-06,-1.420E-02
1.51573295E-06,-1.452E-02
1.51573607E-06,-1.483E-02
1.51573920E-06,-1.483E-02
1.51574232E-06,-1.515E-02
1.51574545E-06,-1.557E-02
1.51574857E-06,-1.599E-02
1.51575170E-06,-1.599E-02
1.51575482E-06,-1.641E-02
1.51575795E-06,-1.673E-02
1.51576107E-06,-1.715E-02
1.51576420E-06,-1.736E-02
1.51576732E-06,-1.768E-02
1.51577045E-06,-1.778E-02
1.51577357E-06,-1.800E-02
1.51577670E-06,-1.831E-02
1.51577982E-06,-1.842E-02
1.51578295E-06,-1.863E-02
1.51578607E-06,-1.863E-02
1.51578920E-06,-1.873E-02
1.51579232E-06,-1.863E-02
1.51579545E-06,-1.873E-02
1.51579857E-06,-1.884E-02
1.51580170E-06,-1.852E-02
1.51580482E-06,-1.842E-02
1.51580795E-06,-1.821E-02
1.51581107E-06,-1.778E-02
1.51581420E-06,-1.778E-02
1.51581732E-06,-1.747E-02
1.51582045E-06,-1.715E-02
1.51582357E-06,-1.705E-02
1.51582670E-06,-1.673E-02
1.51582982E-06,-1.663E-02
1.51583295E-06,-1.641E-02
1.51583607E-06,-1.631E-02
1.51583920E-06,-1.620E-02
1.51584232E-06,-1.620E-02
1.51584545E-06,-1.631E-02
1.51584857E-06,-1.652E-02
1.51585170E-06,-1.684E-02
1.51585482E-06,-1.694E-02
1.51585795E-06,-1.747E-02
1.51586107E-06,-1.789E-02
1.51586420E-06,-1.884E-02
1.51586732E-06,-1.937E-02
1.51587045E-06,-2.000E-02
1.51587357E-06,-2.084E-02
1.51587670E-06,-2.179E-02
1.51587982E-06,-2.253E-02
1.51588295E-06,-2.348E-02
1.51588607E-06,-2.421E-02
1.51588920E-06,-2.516E-02
1.51589232E-06,-2.611E-02
1.51589545E-06,-2.653E-02
1.51589857E-06,-2.748E-02
1.51590170E-06,-2.801E-02
1.51590482E-06,-2.853E-02
1.51590795E-06,-2.896E-02
1.51591107E-06,-2.927E-02
1.51591420E-06,-2.938E-02
1.51591732E-06,-2.938E-02
1.51592045E-06,-2.917E-02
1.51592357E-06,-2.896E-02
1.51592670E-06,-2.853E-02
1.51592982E-06,-2.790E-02
1.51593295E-06,-2.727E-02
1.51593607E-06,-2.632E-02
1.51593920E-06,-2.548E-02
1.51594232E-06,-2.432E-02
1.51594545E-06,-2.337E-02
1.51594857E-06,-2.221E-02
1.51595170E-06,-2.105E-02
1.51595482E-06,-1.989E-02
1.51595795E-06,-1.852E-02
1.51596107E-06,-1.726E-02
1.51596420E-06,-1.631E-02
1.51596732E-06,-1.526E-02
1.51597045E-06,-1.420E-02
1.51597357E-06,-1.346E-02
1.51597670E-06,-1.252E-02
1.51597982E-06,-1.188E-02
1.51598295E-06,-1.125E-02
1.51598607E-06,-1.072E-02
1.51598920E-06,-1.083E-02
1.51599232E-06,-1.051E-02
1.51599545E-06,-1.062E-02
1.51599857E-06,-1.072E-02
1.51600170E-06,-1.093E-02
1.51600482E-06,-1.157E-02
1.51600795E-06,-1.199E-02
1.51601107E-06,-1.252E-02
1.51601420E-06,-1.325E-02
1.51601732E-06,-1.399E-02
1.51602045E-06,-1.483E-02
1.51602357E-06,-1.578E-02
1.51602670E-06,-1.663E-02
1.51602982E-06,-1.757E-02
1.51603295E-06,-1.831E-02
1.51603607E-06,-1.905E-02
1.51603920E-06,-1.979E-02
1.51604232E-06,-2.031E-02
1.51604545E-06,-2.105E-02
1.51604857E-06,-2.168E-02
1.51605170E-06,-2.211E-02
1.51605482E-06,-2.232E-02
1.51605795E-06,-2.295E-02
1.51606107E-06,-2.284E-02
1.51606420E-06,-2.284E-02
1.51606732E-06,-2.295E-02
1.51607045E-06,-2.295E-02
1.51607357E-06,-2.274E-02
1.51607670E-06,-2.253E-02
1.51607982E-06,-2.232E-02
1.51608295E-06,-2.211E-02
1.51608607E-06,-2.168E-02
1.51608920E-06,-2.147E-02
1.51609232E-06,-2.105E-02
1.51609545E-06,-2.063E-02
1.51609857E-06,-2.042E-02
1.51610170E-06,-2.010E-02
1.51610482E-06,-1.979E-02
1.51610795E-06,-1.937E-02
1.51611107E-06,-1.937E-02
1.51611420E-06,-1.926E-02
1.51611732E-06,-1.905E-02
1.51612045E-06,-1.915E-02
1.51612357E-06,-1.915E-02
1.51612670E-06,-1.915E-02
1.51612982E-06,-1.926E-02
1.51613295E-06,-1.958E-02
1.51613607E-06,-1.989E-02
1.51613920E-06,-1.989E-02
1.51614232E-06,-2.021E-02
1.51614545E-06,-2.052E-02
1.51614857E-06,-2.084E-02
1.51615170E-06,-2.147E-02
1.51615482E-06,-2.179E-02
1.51615795E-06,-2.200E-02
1.51616107E-06,-2.232E-02
1.51616420E-06,-2.274E-02
1.51616732E-06,-2.305E-02
1.51617045E-06,-2.337E-02
1.51617357E-06,-2.348E-02
1.51617670E-06,-2.379E-02
1.51617982E-06,-2.400E-02
1.51618295E-06,-2.400E-02
1.51618607E-06,-2.421E-02
1.51618920E-06,-2.411E-02
1.51619232E-06,-2.432E-02
1.51619545E-06,-2.421E-02
1.51619857E-06,-2.411E-02
1.51620170E-06,-2.400E-02
1.51620482E-06,-2.390E-02
1.51620795E-06,-2.390E-02
1.51621107E-06,-2.369E-02
1.51621420E-06,-2.348E-02
1.51621732E-06,-2.305E-02
1.51622045E-06,-2.316E-02
1.51622357E-06,-2.274E-02
1.51622670E-06,-2.253E-02
1.51622982E-06,-2.232E-02
1.51623295E-06,-2.221E-02
1.51623607E-06,-2.189E-02
1.51623920E-06,-2.179E-02
1.51624232E-06,-2.168E-02
1.51624545E-06,-2.179E-02
1.51624857E-06,-2.158E-02
1.51625170E-06,-2.158E-02
1.51625482E-06,-2.158E-02
1.51625795E-06,-2.179E-02
1.51626107E-06,-2.168E-02
1.51626420E-06,-2.158E-02
1.51626732E-06,-2.200E-02
1.51627045E-06,-2.200E-02
1.51627357E-06,-2.211E-02
1.51627670E-06,-2.242E-02
1.51627982E-06,-2.284E-02
1.51628295E-06,-2.295E-02
1.51628607E-06,-2.326E-02
1.51628920E-06,-2.337E-02
1.51629232E-06,-2.379E-02
1.51629545E-06,-2.421E-02
1.51629857E-06,-2.432E-02
1.51630170E-06,-2.474E-02
1.51630482E-06,-2.506E-02
1.51630795E-06,-2.537E-02
1.51631107E-06,-2.548E-02
1.51631420E-06,-2.548E-02
1.51631732E-06,-2.590E-02
1.51632045E-06,-2.600E-02
1.51632357E-06,-2.600E-02
1.51632670E-06,-2.622E-02
1.51632982E-06,-2.632E-02
1.51633295E-06,-2.632E-02
1.51633607E-06,-2.611E-02
1.51633920E-06,-2.632E-02
1.51634232E-06,-2.622E-02
1.51634545E-06,-2.611E-02
1.51634857E-06,-2.579E-02
1.51635170E-06,-2.558E-02
1.51635482E-06,-2.537E-02
1.51635795E-06,-2.506E-02
1.51636107E-06,-2.485E-02
1.51636420E-06,-2.453E-02
1.51636732E-06,-2.400E-02
1.51637045E-06,-2.358E-02
1.51637357E-06,-2.337E-02
1.51637670E-06,-2.284E-02
1.51637982E-06,-2.242E-02
1.51638295E-06,-2.200E-02
1.51638607E-06,-2.168E-02
1.51638920E-06,-2.126E-02
1.51639232E-06,-2.084E-02
1.51639545E-06,-2.052E-02
1.51639857E-06,-2.031E-02
1.51640170E-06,-2.021E-02
1.51640482E-06,-2.010E-02
1.51640795E-06,-1.979E-02
1.51641107E-06,-1.968E-02
1.51641420E-06,-1.958E-02
1.51641732E-06,-1.958E-02
1.51642045E-06,-1.958E-02
1.51642357E-06,-1.958E-02
1.51642670E-06,-1.968E-02
1.51642982E-06,-1.989E-02
1.51643295E-06,-1.989E-02
1.51643607E-06,-2.000E-02
1.51643920E-06,-2.010E-02
1.51644232E-06,-2.031E-02
1.51644545E-06,-2.052E-02
1.51644857E-06,-2.063E-02
1.51645170E-06,-2.105E-02
1.51645482E-06,-2.105E-02
1.51645795E-06,-2.095E-02
1.51646107E-06,-2.116E-02
1.51646420E-06,-2.116E-02
1.51646732E-06,-2.126E-02
1.51647045E-06,-2.126E-02
1.51647357E-06,-2.116E-02
1.51647670E-06,-2.084E-02
1.51647982E-06,-2.063E-02
1.51648295E-06,-2.031E-02
1.51648607E-06,-2.000E-02
1.51648920E-06,-1.958E-02
1.51649232E-06,-1.894E-02
1.51649545E-06,-1.842E-02
1.51649857E-06,-1.768E-02
1.51650170E-06,-1.694E-02
1.51650482E-06,-1.631E-02
1.51650795E-06,-1.536E-02
1.51651107E-06,-1.441E-02
1.51651420E-06,-1.367E-02
1.51651732E-06,-1.262E-02
1.51652045E-06,-1.136E-02
1.51652357E-06,-1.041E-02
1.51652670E-06,-9.25E-03
1.51652982E-06,-8.19E-03
1.51653295E-06,-7.04E-03
1.51653607E-06,-5.88E-03
1.51653920E-06,-4.82E-03
1.51654232E-06,-3.77E-03
1.51654545E-06,-2.61E-03
1.51654857E-06,-1.77E-03
1.51655170E-06,-6.1E-04
1.51655482E-06,3.4E-04
1.51655795E-06,1.08E-03
1.51656107E-06,2.13E-03
1.51656420E-06,3.08E-03
1.51656732E-06,3.82E-03
1.51657045E-06,4.66E-03
1.51657357E-06,5.40E-03
1.51657670E-06,5.72E-03
1.51657982E-06,6.56E-03
1.51658295E-06,6.88E-03
1.51658607E-06,7.19E-03
1.51658920E-06,7.61E-03
1.51659232E-06,7.72E-03
1.51659545E-06,7.82E-03
1.51659857E-06,8.03E-03
1.51660170E-06,8.03E-03
1.51660482E-06,7.93E-03
1.51660795E-06,7.82E-03
1.51661107E-06,7.61E-03
1.51661420E-06,7.51E-03
1.51661732E-06,7.30E-03
1.51662045E-06,6.77E-03
1.51662357E-06,6.56E-03
1.51662670E-06,5.93E-03
1.51662982E-06,5.82E-03
1.51663295E-06,5.51E-03
1.51663607E-06,5.08E-03
1.51663920E-06,4.45E-03
1.51664232E-06,4.14E-03
1.51664545E-06,4.03E-03
1.51664857E-06,3.71E-03
1.51665170E-06,3.61E-03
1.51665482E-06,3.40E-03
1.51665795E-06,3.50E-03
1.51666107E-06,3.40E-03
1.51666420E-06,3.61E-03
1.51666732E-06,3.92E-03
1.51667045E-06,4.03E-03
1.51667357E-06,4.56E-03
1.51667670E-06,5.08E-03
1.51667982E-06,5.82E-03
1.51668295E-06,6.56E-03
1.51668607E-06,7.30E-03
1.51668920E-06,8.25E-03
1.51669232E-06,9.30E-03
1.51669545E-06,1.035E-02
1.51669857E-06,1.151E-02
1.51670170E-06,1.278E-02
1.51670482E-06,1.404E-02
1.51670795E-06,1.541E-02
1.51671107E-06,1.668E-02
1.51671420E-06,1.794E-02
1.51671732E-06,1.931E-02
1.51672045E-06,2.047E-02
1.51672357E-06,2.163E-02
1.51672670E-06,2.279E-02
1.51672982E-06,2.363E-02
1.51673295E-06,2.458E-02
1.51673607E-06,2.542E-02
1.51673920E-06,2.616E-02
1.51674232E-06,2.648E-02
1.51674545E-06,2.700E-02
1.51674857E-06,2.711E-02
1.51675170E-06,2.743E-02
1.51675482E-06,2.743E-02
1.51675795E-06,2.722E-02
1.51676107E-06,2.669E-02
1.51676420E-06,2.637E-02
1.51676732E-06,2.563E-02
1.51677045E-06,2.490E-02
1.51677357E-06,2.405E-02
1.51677670E-06,2.321E-02
1.51677982E-06,2.226E-02
1.51678295E-06,2.110E-02
1.51678607E-06,2.005E-02
1.51678920E-06,1.889E-02
1.51679232E-06,1.784E-02
1.51679545E-06,1.678E-02
1.51679857E-06,1.562E-02
1.51680170E-06,1.488E-02
1.51680482E-06,1.383E-02
1.51680795E-06,1.330E-02
1.51681107E-06,1.246E-02
1.51681420E-06,1.183E-02
1.51681732E-06,1.141E-02
1.51682045E-06,1.099E-02
1.51682357E-06,1.099E-02
1.51682670E-06,1.077E-02
1.51682982E-06,1.088E-02
1.51683295E-06,1.109E-02
1.51683607E-06,1.130E-02
1.51683920E-06,1.183E-02
1.51684232E-06,1.246E-02
1.51684545E-06,1.309E-02
1.51684857E-06,1.394E-02
1.51685170E-06,1.478E-02
1.51685482E-06,1.552E-02
1.51685795E-06,1.657E-02
1.51686107E-06,1.763E-02
1.51686420E-06,1.857E-02
1.51686732E-06,1.942E-02
1.51687045E-06,2.015E-02
1.51687357E-06,2.110E-02
1.51687670E-06,2.184E-02
1.51687982E-06,2.247E-02
1.51688295E-06,2.342E-02
1.51688607E-06,2.353E-02
1.51688920E-06,2.416E-02
1.51689232E-06,2.458E-02
1.51689545E-06,2.469E-02
1.51689857E-06,2.469E-02
1.51690170E-06,2.469E-02
1.51690482E-06,2.458E-02
1.51690795E-06,2.426E-02
1.51691107E-06,2.374E-02
1.51691420E-06,2.311E-02
1.51691732E-06,2.237E-02
1.51692045E-06,2.163E-02
1.51692357E-06,2.047E-02
1.51692670E-06,1.952E-02
1.51692982E-06,1.836E-02
1.51693295E-06,1.731E-02
1.51693607E-06,1.604E-02
1.51693920E-06,1.478E-02
1.51694232E-06,1.351E-02
1.51694545E-06,1.204E-02
1.51694857E-06,1.077E-02
1.51695170E-06,9.51E-03
1.51695482E-06,8.14E-03
1.51695795E-06,6.77E-03
1.51696107E-06,5.40E-03
1.51696420E-06,4.24E-03
1.51696732E-06,2.77E-03
1.51697045E-06,1.61E-03
1.51697357E-06,4.5E-04
1.51697670E-06,-5.0E-04
1.51697982E-06,-1.56E-03
1.51698295E-06,-2.50E-03
1.51698607E-06,-3.45E-03
1.51698920E-06,-4.51E-03
1.51699232E-06,-5.14E-03
1.51699545E-06,-5.67E-03
1.51699857E-06,-6.30E-03
1.51700170E-06,-7.04E-03
1.51700482E-06,-7.46E-03
1.51700795E-06,-8.09E-03
1.51701107E-06,-8.41E-03
1.51701420E-06,-8.93E-03
1.51701732E-06,-9.46E-03
1.51702045E-06,-9.56E-03
1.51702357E-06,-1.009E-02
1.51702670E-06,-1.030E-02
1.51702982E-06,-1.062E-02
1.51703295E-06,-1.093E-02
1.51703607E-06,-1.115E-02
1.51703920E-06,-1.125E-02
1.51704232E-06,-1.178E-02
1.51704545E-06,-1.199E-02
1.51704857E-06,-1.241E-02
1.51705170E-06,-1.262E-02
1.51705482E-06,-1.304E-02
1.51705795E-06,-1.336E-02
1.51706107E-06,-1.399E-02
1.51706420E-06,-1.441E-02
1.51706732E-06,-1.515E-02
1.51707045E-06,-1.568E-02
1.51707357E-06,-1.631E-02
1.51707670E-06,-1.715E-02
1.51707982E-06,-1.800E-02
1.51708295E-06,-1.894E-02
1.51708607E-06,-1.979E-02
1.51708920E-06,-2.084E-02
1.51709232E-06,-2.179E-02
1.51709545E-06,-2.305E-02
1.51709857E-06,-2.411E-02
1.51710170E-06,-2.548E-02
1.51710482E-06,-2.695E-02
1.51710795E-06,-2.822E-02
1.51711107E-06,-2.959E-02
1.51711420E-06,-3.127E-02
1.51711732E-06,-3.285E-02
1.51712045E-06,-3.433E-02
1.51712357E-06,-3.612E-02
1.51712670E-06,-3.749E-02
1.51712982E-06,-3.886E-02
1.51713295E-06,-4.055E-02
1.51713607E-06,-4.202E-02
1.51713920E-06,-4.339E-02
1.51714232E-06,-4.497E-02
1.51714545E-06,-4.634E-02
1.51714857E-06,-4.761E-02
1.51715170E-06,-4.887E-02
1.51715482E-06,-5.003E-02
1.51715795E-06,-5.109E-02
1.51716107E-06,-5.225E-02
1.51716420E-06,-5.309E-02
1.51716732E-06,-5.404E-02
1.51717045E-06,-5.477E-02
1.51717357E-06,-5.541E-02
1.51717670E-06,-5.604E-02
1.51717982E-06,-5.657E-02
1.51718295E-06,-5.678E-02
1.51718607E-06,-5.688E-02
1.51718920E-06,-5.699E-02
1.51719232E-06,-5.699E-02
1.51719545E-06,-5.699E-02
1.51719857E-06,-5.709E-02
1.51720170E-06,-5.688E-02
1.51720482E-06,-5.667E-02
1.51720795E-06,-5.667E-02
1.51721107E-06,-5.636E-02
1.51721420E-06,-5.636E-02
1.51721732E-06,-5.625E-02
1.51722045E-06,-5.593E-02
1.51722357E-06,-5.583E-02
1.51722670E-06,-5.572E-02
1.51722982E-06,-5.572E-02
1.51723295E-06,-5.572E-02
1.51723607E-06,-5.593E-02
1.51723920E-06,-5.604E-02
1.51724232E-06,-5.604E-02
1.51724545E-06,-5.646E-02
1.51724857E-06,-5.678E-02
1.51725170E-06,-5.751E-02
1.51725482E-06,-5.804E-02
1.51725795E-06,-5.878E-02
1.51726107E-06,-5.952E-02
1.51726420E-06,-6.057E-02
1.51726732E-06,-6.120E-02
1.51727045E-06,-6.215E-02
1.51727357E-06,-6.321E-02
1.51727670E-06,-6.415E-02
1.51727982E-06,-6.510E-02
1.51728295E-06,-6.616E-02
1.51728607E-06,-6.721E-02
1.51728920E-06,-6.805E-02
1.51729232E-06,-6.879E-02
1.51729545E-06,-6.963E-02
1.51729857E-06,-7.027E-02
1.51730170E-06,-7.132E-02
1.51730482E-06,-7.185E-02
1.51730795E-06,-7.237E-02
1.51731107E-06,-7.301E-02
1.51731420E-06,-7.332E-02
1.51731732E-06,-7.364E-02
1.51732045E-06,-7.374E-02
1.51732357E-06,-7.374E-02
1.51732670E-06,-7.385E-02
1.51732982E-06,-7.364E-02
1.51733295E-06,-7.343E-02
1.51733607E-06,-7.311E-02
1.51733920E-06,-7.248E-02
1.51734232E-06,-7.227E-02
1.51734545E-06,-7.174E-02
1.51734857E-06,-7.132E-02
1.51735170E-06,-7.079E-02
1.51735482E-06,-7.016E-02
1.51735795E-06,-6.974E-02
1.51736107E-06,-6.932E-02
1.51736420E-06,-6.890E-02
1.51736732E-06,-6.858E-02
1.51737045E-06,-6.826E-02
1.51737357E-06,-6.805E-02
1.51737670E-06,-6.795E-02
1.51737982E-06,-6.795E-02
1.51738295E-06,-6.784E-02
1.51738607E-06,-6.795E-02
1.51738920E-06,-6.805E-02
1.51739232E-06,-6.847E-02
1.51739545E-06,-6.879E-02
1.51739857E-06,-6.921E-02
1.51740170E-06,-6.974E-02
1.51740482E-06,-7.027E-02
1.51740795E-06,-7.090E-02
1.51741107E-06,-7.132E-02
1.51741420E-06,-7.195E-02
1.51741732E-06,-7.280E-02
1.51742045E-06,-7.353E-02
1.51742357E-06,-7.406E-02
1.51742670E-06,-7.459E-02
1.51742982E-06,-7.533E-02
1.51743295E-06,-7.575E-02
1.51743607E-06,-7.617E-02
1.51743920E-06,-7.659E-02
1.51744232E-06,-7.691E-02
1.51744545E-06,-7.691E-02
1.51744857E-06,-7.722E-02
1.51745170E-06,-7.754E-02
1.51745482E-06,-7.743E-02
1.51745795E-06,-7.733E-02
1.51746107E-06,-7.712E-02
1.51746420E-06,-7.701E-02
1.51746732E-06,-7.659E-02
1.51747045E-06,-7.627E-02
1.51747357E-06,-7.606E-02
1.51747670E-06,-7.543E-02
1.51747982E-06,-7.501E-02
1.51748295E-06,-7.459E-02
1.51748607E-06,-7.406E-02
1.51748920E-06,-7.364E-02
1.51749232E-06,-7.301E-02
1.51749545E-06,-7.259E-02
1.51749857E-06,-7.227E-02
1.51750170E-06,-7.185E-02
1.51750482E-06,-7.153E-02
1.51750795E-06,-7.132E-02
1.51751107E-06,-7.100E-02
1.51751420E-06,-7.079E-02
1.51751732E-06,-7.058E-02
1.51752045E-06,-7.037E-02
1.51752357E-06,-7.037E-02
1.51752670E-06,-7.016E-02
1.51752982E-06,-7.006E-02
1.51753295E-06,-7.006E-02
1.51753607E-06,-6.985E-02
1.51753920E-06,-6.985E-02
1.51754232E-06,-6.985E-02
1.51754545E-06,-6.974E-02
1.51754857E-06,-6.953E-02
1.51755170E-06,-6.932E-02
1.51755482E-06,-6.942E-02
1.51755795E-06,-6.900E-02
1.51756107E-06,-6.858E-02
1.51756420E-06,-6.826E-02
1.51756732E-06,-6.816E-02
1.51757045E-06,-6.763E-02
1.51757357E-06,-6.700E-02
1.51757670E-06,-6.668E-02
1.51757982E-06,-6.616E-02
1.51758295E-06,-6.552E-02
1.51758607E-06,-6.500E-02
1.51758920E-06,-6.458E-02
1.51759232E-06,-6.394E-02
1.51759545E-06,-6.352E-02
1.51759857E-06,-6.299E-02
1.51760170E-06,-6.257E-02
1.51760482E-06,-6.205E-02
1.51760795E-06,-6.152E-02
1.51761107E-06,-6.131E-02
1.51761420E-06,-6.078E-02
1.51761732E-06,-6.068E-02
1.51762045E-06,-6.036E-02
1.51762357E-06,-6.015E-02
1.51762670E-06,-6.004E-02
1.51762982E-06,-6.015E-02
1.51763295E-06,-6.036E-02
1.51763607E-06,-6.036E-02
1.51763920E-06,-6.057E-02
1.51764232E-06,-6.078E-02
1.51764545E-06,-6.099E-02
1.51764857E-06,-6.131E-02
1.51765170E-06,-6.173E-02
1.51765482E-06,-6.215E-02
1.51765795E-06,-6.247E-02
1.51766107E-06,-6.278E-02
1.51766420E-06,-6.299E-02
1.51766732E-06,-6.321E-02
1.51767045E-06,-6.352E-02
1.51767357E-06,-6.394E-02
1.51767670E-06,-6.384E-02
1.51767982E-06,-6.384E-02
1.51768295E-06,-6.405E-02
1.51768607E-06,-6.394E-02
1.51768920E-06,-6.394E-02
1.51769232E-06,-6.384E-02
1.51769545E-06,-6.363E-02
1.51769857E-06,-6.342E-02
1.51770170E-06,-6.289E-02
1.51770482E-06,-6.278E-02
1.51770795E-06,-6.215E-02
1.51771107E-06,-6.194E-02
1.51771420E-06,-6.131E-02
1.51771732E-06,-6.089E-02
1.51772045E-06,-6.015E-02
1.51772357E-06,-5.962E-02
1.51772670E-06,-5.899E-02
1.51772982E-06,-5.836E-02
1.51773295E-06,-5.773E-02
1.51773607E-06,-5.720E-02
1.51773920E-06,-5.657E-02
1.51774232E-06,-5.593E-02
1.51774545E-06,-5.541E-02
1.51774857E-06,-5.488E-02
1.51775170E-06,-5.435E-02
1.51775482E-06,-5.393E-02
1.51775795E-06,-5.330E-02
1.51776107E-06,-5.256E-02
1.51776420E-06,-5.203E-02
1.51776732E-06,-5.151E-02
1.51777045E-06,-5.077E-02
1.51777357E-06,-5.024E-02
1.51777670E-06,-4.951E-02
1.51777982E-06,-4.887E-02
1.51778295E-06,-4.814E-02
1.51778607E-06,-4.740E-02
1.51778920E-06,-4.655E-02
1.51779232E-06,-4.582E-02
1.51779545E-06,-4.518E-02
1.51779857E-06,-4.424E-02
1.51780170E-06,-4.329E-02
1.51780482E-06,-4.234E-02
1.51780795E-06,-4.160E-02
1.51781107E-06,-4.055E-02
1.51781420E-06,-3.960E-02
1.51781732E-06,-3.865E-02
1.51782045E-06,-3.781E-02
1.51782357E-06,-3.707E-02
1.51782670E-06,-3.602E-02
1.51782982E-06,-3.528E-02
1.51783295E-06,-3.465E-02
1.51783607E-06,-3.401E-02
1.51783920E-06,-3.370E-02
1.51784232E-06,-3.328E-02
1.51784545E-06,-3.285E-02
1.51784857E-06,-3.264E-02
1.51785170E-06,-3.243E-02
1.51785482E-06,-3.233E-02
1.51785795E-06,-3.233E-02
1.51786107E-06,-3.243E-02
1.51786420E-06,-3.264E-02
1.51786732E-06,-3.285E-02
1.51787045E-06,-3.307E-02
1.51787357E-06,-3.349E-02
1.51787670E-06,-3.391E-02
1.51787982E-06,-3.433E-02
1.51788295E-06,-3.475E-02
1.51788607E-06,-3.538E-02
1.51788920E-06,-3.549E-02
1.51789232E-06,-3.612E-02
1.51789545E-06,-3.633E-02
1.51789857E-06,-3.644E-02
1.51790170E-06,-3.686E-02
1.51790482E-06,-3.686E-02
1.51790795E-06,-3.686E-02
1.51791107E-06,-3.654E-02
1.51791420E-06,-3.612E-02
1.51791732E-06,-3.559E-02
1.51792045E-06,-3.507E-02
1.51792357E-06,-3.433E-02
1.51792670E-06,-3.349E-02
1.51792982E-06,-3.233E-02
1.51793295E-06,-3.138E-02
1.51793607E-06,-3.001E-02
1.51793920E-06,-2.864E-02
1.51794232E-06,-2.716E-02
1.51794545E-06,-2.558E-02
1.51794857E-06,-2.400E-02
1.51795170E-06,-2.242E-02
1.51795482E-06,-2.063E-02
1.51795795E-06,-1.894E-02
1.51796107E-06,-1.715E-02
1.51796420E-06,-1.547E-02
1.51796732E-06,-1.378E-02
1.51797045E-06,-1.230E-02
1.51797357E-06,-1.083E-02
1.51797670E-06,-9.25E-03
1.51797982E-06,-7.98E-03
1.51798295E-06,-6.82E-03
1.51798607E-06,-5.56E-03
1.51798920E-06,-4.72E-03
1.51799232E-06,-3.77E-03
1.51799545E-06,-3.03E-03
1.51799857E-06,-2.50E-03
1.51800170E-06,-1.87E-03
1.51800482E-06,-1.34E-03
1.51800795E-06,-9.2E-04
1.51801107E-06,-7.1E-04
1.51801420E-06,-5.0E-04
1.51801732E-06,-2.9E-04
1.51802045E-06,-8E-05
1.51802357E-06,-1.9E-04
1.51802670E-06,-8E-05
1.51802982E-06,-2.9E-04
1.51803295E-06,-4.0E-04
1.51803607E-06,-5.0E-04
1.51803920E-06,-6.1E-04
1.51804232E-06,-7.1E-04
1.51804545E-06,-6.1E-04
1.51804857E-06,-6.1E-04
1.51805170E-06,-8.2E-04
1.51805482E-06,-8.2E-04
1.51805795E-06,-6.1E-04
1.51806107E-06,-5.0E-04
1.51806420E-06,-5.0E-04
1.51806732E-06,-2.9E-04
1.51807045E-06,-8E-05
1.51807357E-06,1.3E-04
1.51807670E-06,3.4E-04
1.51807982E-06,4.5E-04
1.51808295E-06,7.6E-04
1.51808607E-06,7.6E-04
1.51808920E-06,8.7E-04
1.51809232E-06,9.7E-04
1.51809545E-06,1.18E-03
1.51809857E-06,1.18E-03
1.51810170E-06,1.29E-03
1.51810482E-06,1.29E-03
1.51810795E-06,1.18E-03
1.51811107E-06,1.29E-03
1.51811420E-06,1.08E-03
1.51811732E-06,8.7E-04
1.51812045E-06,5.5E-04
1.51812357E-06,4.5E-04
1.51812670E-06,3E-05
1.51812982E-06,-4.0E-04
1.51813295E-06,-7.1E-04
1.51813607E-06,-1.13E-03
1.51813920E-06,-1.66E-03
1.51814232E-06,-1.98E-03
1.51814545E-06,-2.71E-03
1.51814857E-06,-2.93E-03
1.51815170E-06,-3.56E-03
1.51815482E-06,-3.98E-03
1.51815795E-06,-4.51E-03
1.51816107E-06,-4.82E-03
1.51816420E-06,-5.14E-03
1.51816732E-06,-5.67E-03
1.51817045E-06,-5.77E-03
1.51817357E-06,-5.98E-03
1.51817670E-06,-6.09E-03
1.51817982E-06,-6.40E-03
1.51818295E-06,-6.51E-03
1.51818607E-06,-6.61E-03
1.51818920E-06,-6.51E-03
1.51819232E-06,-6.51E-03
1.51819545E-06,-6.40E-03
1.51819857E-06,-6.19E-03
1.51820170E-06,-5.88E-03
1.51820482E-06,-5.67E-03
1.51820795E-06,-5.35E-03
1.51821107E-06,-4.93E-03
1.51821420E-06,-4.51E-03
1.51821732E-06,-4.08E-03
1.51822045E-06,-3.77E-03
1.51822357E-06,-3.35E-03
1.51822670E-06,-2.93E-03
1.51822982E-06,-2.61E-03
1.51823295E-06,-2.08E-03
1.51823607E-06,-1.87E-03
1.51823920E-06,-1.77E-03
1.51824232E-06,-1.34E-03
1.51824545E-06,-1.24E-03
1.51824857E-06,-1.03E-03
1.51825170E-06,-1.03E-03
1.51825482E-06,-1.03E-03
1.51825795E-06,-1.03E-03
1.51826107E-06,-1.13E-03
1.51826420E-06,-1.45E-03
1.51826732E-06,-1.45E-03
1.51827045E-06,-1.77E-03
1.51827357E-06,-2.08E-03
1.51827670E-06,-2.61E-03
1.51827982E-06,-3.14E-03
1.51828295E-06,-3.56E-03
1.51828607E-06,-4.40E-03
1.51828920E-06,-5.03E-03
1.51829232E-06,-5.67E-03
1.51829545E-06,-6.51E-03
1.51829857E-06,-7.14E-03
1.51830170E-06,-7.88E-03
1.51830482E-06,-8.62E-03
1.51830795E-06,-9.25E-03
1.51831107E-06,-9.99E-03
1.51831420E-06,-1.062E-02
1.51831732E-06,-1.136E-02
1.51832045E-06,-1.188E-02
1.51832357E-06,-1.252E-02
1.51832670E-06,-1.304E-02
1.51832982E-06,-1.357E-02
1.51833295E-06,-1.389E-02
1.51833607E-06,-1.410E-02
1.51833920E-06,-1.452E-02
1.51834232E-06,-1.462E-02
1.51834545E-06,-1.483E-02
1.51834857E-06,-1.483E-02
1.51835170E-06,-1.462E-02
1.51835482E-06,-1.483E-02
1.51835795E-06,-1.462E-02
1.51836107E-06,-1.441E-02
1.51836420E-06,-1.410E-02
1.51836732E-06,-1.389E-02
1.51837045E-06,-1.346E-02
1.51837357E-06,-1.315E-02
1.51837670E-06,-1.283E-02
1.51837982E-06,-1.252E-02
1.51838295E-06,-1.209E-02
1.51838607E-06,-1.178E-02
1.51838920E-06,-1.136E-02
1.51839232E-06,-1.093E-02
1.51839545E-06,-1.062E-02
1.51839857E-06,-1.041E-02
1.51840170E-06,-1.009E-02
1.51840482E-06,-9.78E-03
1.51840795E-06,-9.67E-03
1.51841107E-06,-9.78E-03
1.51841420E-06,-9.67E-03
1.51841732E-06,-9.46E-03
1.51842045E-06,-9.56E-03
1.51842357E-06,-9.46E-03
1.51842670E-06,-9.78E-03
1.51842982E-06,-9.88E-03
1.51843295E-06,-1.009E-02
1.51843607E-06,-1.030E-02
1.51843920E-06,-1.051E-02
1.51844232E-06,-1.093E-02
1.51844545E-06,-1.125E-02
1.51844857E-06,-1.167E-02
1.51845170E-06,-1.209E-02
1.51845482E-06,-1.241E-02
1.51845795E-06,-1.294E-02
1.51846107E-06,-1.315E-02
1.51846420E-06,-1.378E-02
1.51846732E-06,-1.410E-02
1.51847045E-06,-1.452E-02
1.51847357E-06,-1.483E-02
1.51847670E-06,-1.547E-02
1.51847982E-06,-1.578E-02
1.51848295E-06,-1.599E-02
1.51848607E-06,-1.652E-02
1.51848920E-06,-1.673E-02
1.51849232E-06,-1.684E-02
1.51849545E-06,-1.715E-02
1.51849857E-06,-1.736E-02
1.51850170E-06,-1.747E-02
1.51850482E-06,-1.768E-02
1.51850795E-06,-1.757E-02
1.51851107E-06,-1.768E-02
1.51851420E-06,-1.789E-02
1.51851732E-06,-1.778E-02
1.51852045E-06,-1.778E-02
1.51852357E-06,-1.768E-02
1.51852670E-06,-1.757E-02
1.51852982E-06,-1.715E-02
1.51853295E-06,-1.705E-02
1.51853607E-06,-1.684E-02
1.51853920E-06,-1.673E-02
1.51854232E-06,-1.641E-02
1.51854545E-06,-1.620E-02
1.51854857E-06,-1.578E-02
1.51855170E-06,-1.557E-02
1.51855482E-06,-1.515E-02
1.51855795E-06,-1.494E-02
1.51856107E-06,-1.452E-02
1.51856420E-06,-1.420E-02
1.51856732E-06,-1.410E-02
1.51857045E-06,-1.367E-02
1.51857357E-06,-1.346E-02
1.51857670E-06,-1.315E-02
1.51857982E-06,-1.294E-02
1.51858295E-06,-1.283E-02
1.51858607E-06,-1.252E-02
1.51858920E-06,-1.230E-02
1.51859232E-06,-1.209E-02
1.51859545E-06,-1.199E-02
1.51859857E-06,-1.188E-02
1.51860170E-06,-1.167E-02
1.51860482E-06,-1.178E-02
1.51860795E-06,-1.167E-02
1.51861107E-06,-1.178E-02
1.51861420E-06,-1.146E-02
1.51861732E-06,-1.146E-02
1.51862045E-06,-1.125E-02
1.51862357E-06,-1.115E-02
1.51862670E-06,-1.115E-02
1.51862982E-06,-1.104E-02
1.51863295E-06,-1.072E-02
1.51863607E-06,-1.062E-02
1.51863920E-06,-1.030E-02
1.51864232E-06,-1.009E-02
1.51864545E-06,-9.88E-03
1.51864857E-06,-9.46E-03
1.51865170E-06,-8.93E-03
1.51865482E-06,-8.62E-03
1.51865795E-06,-8.09E-03
1.51866107E-06,-7.67E-03
1.51866420E-06,-7.14E-03
1.51866732E-06,-6.82E-03
1.51867045E-06,-6.30E-03
1.51867357E-06,-5.67E-03
1.51867670E-06,-5.14E-03
1.51867982E-06,-4.93E-03
1.51868295E-06,-4.19E-03
1.51868607E-06,-3.66E-03
1.51868920E-06,-3.35E-03
1.51869232E-06,-2.93E-03
1.51869545E-06,-2.82E-03
1.51869857E-06,-2.50E-03
1.51870170E-06,-2.29E-03
1.51870482E-06,-2.19E-03
1.51870795E-06,-2.29E-03
1.51871107E-06,-2.29E-03
1.51871420E-06,-2.61E-03
1.51871732E-06,-2.82E-03
1.51872045E-06,-3.24E-03
1.51872357E-06,-3.66E-03
1.51872670E-06,-4.08E-03
1.51872982E-06,-4.93E-03
1.51873295E-06,-5.45E-03
1.51873607E-06,-6.40E-03
1.51873920E-06,-7.14E-03
1.51874232E-06,-8.09E-03
1.51874545E-06,-8.93E-03
1.51874857E-06,-9.78E-03
1.51875170E-06,-1.093E-02
1.51875482E-06,-1.188E-02
1.51875795E-06,-1.294E-02
1.51876107E-06,-1.367E-02
1.51876420E-06,-1.473E-02
1.51876732E-06,-1.589E-02
1.51877045E-06,-1.663E-02
1.51877357E-06,-1.757E-02
1.51877670E-06,-1.831E-02
1.51877982E-06,-1.915E-02
1.51878295E-06,-1.989E-02
1.51878607E-06,-2.063E-02
1.51878920E-06,-2.126E-02
1.51879232E-06,-2.158E-02
1.51879545E-06,-2.211E-02
1.51879857E-06,-2.263E-02
1.51880170E-06,-2.305E-02
1.51880482E-06,-2.348E-02
1.51880795E-06,-2.369E-02
1.51881107E-06,-2.400E-02
1.51881420E-06,-2.400E-02
1.51881732E-06,-2.442E-02
1.51882045E-06,-2.474E-02
1.51882357E-06,-2.495E-02
1.51882670E-06,-2.527E-02
1.51882982E-06,-2.548E-02
1.51883295E-06,-2.590E-02
1.51883607E-06,-2.622E-02
1.51883920E-06,-2.643E-02
1.51884232E-06,-2.695E-02
1.51884545E-06,-2.748E-02
1.51884857E-06,-2.801E-02
1.51885170E-06,-2.853E-02
1.51885482E-06,-2.896E-02
1.51885795E-06,-2.959E-02
1.51886107E-06,-3.033E-02
1.51886420E-06,-3.085E-02
1.51886732E-06,-3.170E-02
1.51887045E-06,-3.243E-02
1.51887357E-06,-3.328E-02
1.51887670E-06,-3.380E-02
1.51887982E-06,-3.465E-02
1.51888295E-06,-3.538E-02
1.51888607E-06,-3.623E-02
1.51888920E-06,-3.675E-02
1.51889232E-06,-3.770E-02
1.51889545E-06,-3.833E-02
1.51889857E-06,-3.897E-02
1.51890170E-06,-3.970E-02
1.51890482E-06,-4.044E-02
1.51890795E-06,-4.086E-02
1.51891107E-06,-4.139E-02
1.51891420E-06,-4.181E-02
1.51891732E-06,-4.223E-02
1.51892045E-06,-4.266E-02
1.51892357E-06,-4.297E-02
1.51892670E-06,-4.339E-02
1.51892982E-06,-4.381E-02
1.51893295E-06,-4.392E-02
1.51893607E-06,-4.413E-02
1.51893920E-06,-4.445E-02
1.51894232E-06,-4.476E-02
1.51894545E-06,-4.508E-02
1.51894857E-06,-4.508E-02
1.51895170E-06,-4.550E-02
1.51895482E-06,-4.571E-02
1.51895795E-06,-4.613E-02
1.51896107E-06,-4.624E-02
1.51896420E-06,-4.645E-02
1.51896732E-06,-4.645E-02
1.51897045E-06,-4.677E-02
1.51897357E-06,-4.698E-02
1.51897670E-06,-4.719E-02
1.51897982E-06,-4.740E-02
1.51898295E-06,-4.750E-02
1.51898607E-06,-4.792E-02
1.51898920E-06,-4.792E-02
1.51899232E-06,-4.814E-02
1.51899545E-06,-4.814E-02
1.51899857E-06,-4.856E-02
1.51900170E-06,-4.866E-02
1.51900482E-06,-4.856E-02
1.51900795E-06,-4.856E-02
1.51901107E-06,-4.835E-02
1.51901420E-06,-4.845E-02
1.51901732E-06,-4.824E-02
1.51902045E-06,-4.782E-02
1.51902357E-06,-4.750E-02
1.51902670E-06,-4.719E-02
1.51902982E-06,-4.677E-02
1.51903295E-06,-4.666E-02
1.51903607E-06,-4.613E-02
1.51903920E-06,-4.561E-02
1.51904232E-06,-4.529E-02
1.51904545E-06,-4.455E-02
1.51904857E-06,-4.413E-02
1.51905170E-06,-4.371E-02
1.51905482E-06,-4.329E-02
1.51905795E-06,-4.255E-02
1.51906107E-06,-4.202E-02
1.51906420E-06,-4.129E-02
1.51906732E-06,-4.076E-02
1.51907045E-06,-4.002E-02
1.51907357E-06,-3.939E-02
1.51907670E-06,-3.876E-02
1.51907982E-06,-3.823E-02
1.51908295E-06,-3.760E-02
1.51908607E-06,-3.696E-02
1.51908920E-06,-3.665E-02
1.51909232E-06,-3.581E-02
1.51909545E-06,-3.517E-02
1.51909857E-06,-3.465E-02
1.51910170E-06,-3.401E-02
1.51910482E-06,-3.338E-02
1.51910795E-06,-3.275E-02
1.51911107E-06,-3.212E-02
1.51911420E-06,-3.127E-02
1.51911732E-06,-3.043E-02
1.51912045E-06,-2.969E-02
1.51912357E-06,-2.874E-02
1.51912670E-06,-2.790E-02
1.51912982E-06,-2.716E-02
1.51913295E-06,-2.611E-02
1.51913607E-06,-2.527E-02
1.51913920E-06,-2.432E-02
1.51914232E-06,-2.337E-02
1.51914545E-06,-2.221E-02
1.51914857E-06,-2.158E-02
1.51915170E-06,-2.042E-02
1.51915482E-06,-1.947E-02
1.51915795E-06,-1.852E-02
1.51916107E-06,-1.747E-02
1.51916420E-06,-1.663E-02
1.51916732E-06,-1.547E-02
1.51917045E-06,-1.473E-02
1.51917357E-06,-1.389E-02
1.51917670E-06,-1.283E-02
1.51917982E-06,-1.220E-02
1.51918295E-06,-1.157E-02
1.51918607E-06,-1.083E-02
1.51918920E-06,-1.041E-02
1.51919232E-06,-9.67E-03
1.51919545E-06,-9.35E-03
1.51919857E-06,-8.83E-03
1.51920170E-06,-8.30E-03
1.51920482E-06,-7.88E-03
1.51920795E-06,-7.56E-03
1.51921107E-06,-6.82E-03
1.51921420E-06,-6.51E-03
1.51921732E-06,-5.88E-03
1.51922045E-06,-5.45E-03
1.51922357E-06,-4.61E-03
1.51922670E-06,-4.08E-03
1.51922982E-06,-3.66E-03
1.51923295E-06,-2.82E-03
1.51923607E-06,-1.98E-03
1.51923920E-06,-1.45E-03
1.51924232E-06,-4.0E-04
1.51924545E-06,5.5E-04
1.51924857E-06,1.61E-03
1.51925170E-06,2.77E-03
1.51925482E-06,3.92E-03
1.51925795E-06,5.29E-03
1.51926107E-06,6.56E-03
1.51926420E-06,8.14E-03
1.51926732E-06,9.51E-03
1.51927045E-06,1.120E-02
1.51927357E-06,1.257E-02
1.51927670E-06,1.415E-02
1.51927982E-06,1.594E-02
1.51928295E-06,1.741E-02
1.51928607E-06,1.889E-02
1.51928920E-06,2.047E-02
1.51929232E-06,2.184E-02
1.51929545E-06,2.332E-02
1.51929857E-06,2.469E-02
1.51930170E-06,2.595E-02
1.51930482E-06,2.732E-02
1.51930795E-06,2.869E-02
1.51931107E-06,2.974E-02
1.51931420E-06,3.101E-02
1.51931732E-06,3.196E-02
1.51932045E-06,3.301E-02
1.51932357E-06,3.396E-02
1.51932670E-06,3.480E-02
1.51932982E-06,3.554E-02
1.51933295E-06,3.638E-02
1.51933607E-06,3.681E-02
1.51933920E-06,3.765E-02
1.51934232E-06,3.807E-02
1.51934545E-06,3.881E-02
1.51934857E-06,3.944E-02
1.51935170E-06,3.986E-02
1.51935482E-06,4.081E-02
1.51935795E-06,4.134E-02
1.51936107E-06,4.250E-02
1.51936420E-06,4.313E-02
1.51936732E-06,4.387E-02
1.51937045E-06,4.492E-02
1.51937357E-06,4.576E-02
1.51937670E-06,4.671E-02
1.51937982E-06,4.755E-02
1.51938295E-06,4.871E-02
1.51938607E-06,4.966E-02
1.51938920E-06,5.072E-02
1.51939232E-06,5.198E-02
1.51939545E-06,5.293E-02
1.51939857E-06,5.398E-02
1.51940170E-06,5.525E-02
1.51940482E-06,5.630E-02
1.51940795E-06,5.746E-02
1.51941107E-06,5.851E-02
1.51941420E-06,5.957E-02
1.51941732E-06,6.041E-02
1.51942045E-06,6.136E-02
1.51942357E-06,6.210E-02
1.51942670E-06,6.294E-02
1.51942982E-06,6.347E-02
1.51943295E-06,6.399E-02
1.51943607E-06,6.431E-02
1.51943920E-06,6.452E-02
1.51944232E-06,6.484E-02
1.51944545E-06,6.515E-02
1.51944857E-06,6.505E-02
1.51945170E-06,6.515E-02
1.51945482E-06,6.515E-02
1.51945795E-06,6.515E-02
1.51946107E-06,6.505E-02
1.51946420E-06,6.494E-02
1.51946732E-06,6.473E-02
1.51947045E-06,6.463E-02
1.51947357E-06,6.484E-02
1.51947670E-06,6.473E-02
1.51947982E-06,6.473E-02
1.51948295E-06,6.452E-02
1.51948607E-06,6.463E-02
1.51948920E-06,6.473E-02
1.51949232E-06,6.515E-02
1.51949545E-06,6.536E-02
1.51949857E-06,6.589E-02
1.51950170E-06,6.663E-02
1.51950482E-06,6.726E-02
1.51950795E-06,6.810E-02
1.51951107E-06,6.884E-02
1.51951420E-06,6.969E-02
1.51951732E-06,7.084E-02
1.51952045E-06,7.200E-02
1.51952357E-06,7.306E-02
1.51952670E-06,7.411E-02
1.51952982E-06,7.517E-02
1.51953295E-06,7.643E-02
1.51953607E-06,7.738E-02
1.51953920E-06,7.854E-02
1.51954232E-06,7.938E-02
1.51954545E-06,8.054E-02
1.51954857E-06,8.138E-02
1.51955170E-06,8.254E-02
1.51955482E-06,8.317E-02
1.51955795E-06,8.381E-02
1.51956107E-06,8.433E-02
1.51956420E-06,8.486E-02
1.51956732E-06,8.507E-02
1.51957045E-06,8.507E-02
1.51957357E-06,8.528E-02
1.51957670E-06,8.486E-02
1.51957982E-06,8.476E-02
1.51958295E-06,8.454E-02
1.51958607E-06,8.402E-02
1.51958920E-06,8.339E-02
1.51959232E-06,8.286E-02
1.51959545E-06,8.223E-02
1.51959857E-06,8.149E-02
1.51960170E-06,8.065E-02
1.51960482E-06,8.001E-02
1.51960795E-06,7.917E-02
1.51961107E-06,7.833E-02
1.51961420E-06,7.780E-02
1.51961732E-06,7.706E-02
1.51962045E-06,7.643E-02
1.51962357E-06,7.611E-02
1.51962670E-06,7.538E-02
1.51962982E-06,7.506E-02
1.51963295E-06,7.474E-02
1.51963607E-06,7.453E-02
1.51963920E-06,7.432E-02
1.51964232E-06,7.443E-02
1.51964545E-06,7.432E-02
1.51964857E-06,7.464E-02
1.51965170E-06,7.485E-02
1.51965482E-06,7.517E-02
1.51965795E-06,7.569E-02
1.51966107E-06,7.590E-02
1.51966420E-06,7.622E-02
1.51966732E-06,7.664E-02
1.51967045E-06,7.696E-02
1.51967357E-06,7.738E-02
1.51967670E-06,7.759E-02
1.51967982E-06,7.801E-02
1.51968295E-06,7.801E-02
1.51968607E-06,7.822E-02
1.51968920E-06,7.822E-02
1.51969232E-06,7.812E-02
1.51969545E-06,7.812E-02
1.51969857E-06,7.791E-02
1.51970170E-06,7.759E-02
1.51970482E-06,7.706E-02
1.51970795E-06,7.632E-02
1.51971107E-06,7.559E-02
1.51971420E-06,7.474E-02
1.51971732E-06,7.369E-02
1.51972045E-06,7.264E-02
1.51972357E-06,7.169E-02
1.51972670E-06,7.053E-02
1.51972982E-06,6.926E-02
1.51973295E-06,6.800E-02
1.51973607E-06,6.684E-02
1.51973920E-06,6.568E-02
1.51974232E-06,6.431E-02
1.51974545E-06,6.315E-02
1.51974857E-06,6.210E-02
1.51975170E-06,6.115E-02
1.51975482E-06,6.020E-02
1.51975795E-06,5.936E-02
1.51976107E-06,5.851E-02
1.51976420E-06,5.778E-02
1.51976732E-06,5.704E-02
1.51977045E-06,5.651E-02
1.51977357E-06,5.620E-02
1.51977670E-06,5.588E-02
1.51977982E-06,5.546E-02
1.51978295E-06,5.535E-02
1.51978607E-06,5.535E-02
1.51978920E-06,5.546E-02
1.51979232E-06,5.546E-02
1.51979545E-06,5.535E-02
1.51979857E-06,5.567E-02
1.51980170E-06,5.567E-02
1.51980482E-06,5.577E-02
1.51980795E-06,5.588E-02
1.51981107E-06,5.588E-02
1.51981420E-06,5.577E-02
1.51981732E-06,5.546E-02
1.51982045E-06,5.493E-02
1.51982357E-06,5.462E-02
1.51982670E-06,5.398E-02
1.51982982E-06,5.325E-02
1.51983295E-06,5.251E-02
1.51983607E-06,5.145E-02
1.51983920E-06,5.019E-02
1.51984232E-06,4.871E-02
1.51984545E-06,4.724E-02
1.51984857E-06,4.555E-02
1.51985170E-06,4.355E-02
1.51985482E-06,4.155E-02
1.51985795E-06,3.944E-02
1.51986107E-06,3.723E-02
1.51986420E-06,3.470E-02
1.51986732E-06,3.217E-02
1.51987045E-06,2.953E-02
1.51987357E-06,2.690E-02
1.51987670E-06,2.416E-02
1.51987982E-06,2.152E-02
1.51988295E-06,1.889E-02
1.51988607E-06,1.636E-02
1.51988920E-06,1.362E-02
1.51989232E-06,1.120E-02
1.51989545E-06,8.67E-03
1.51989857E-06,6.45E-03
1.51990170E-06,4.14E-03
1.51990482E-06,2.13E-03
1.51990795E-06,3E-05
1.51991107E-06,-1.77E-03
1.51991420E-06,-3.66E-03
1.51991732E-06,-5.24E-03
1.51992045E-06,-6.82E-03
1.51992357E-06,-7.98E-03
1.51992670E-06,-9.14E-03
1.51992982E-06,-1.009E-02
1.51993295E-06,-1.104E-02
1.51993607E-06,-1.178E-02
1.51993920E-06,-1.241E-02
1.51994232E-06,-1.325E-02
1.51994545E-06,-1.378E-02
1.51994857E-06,-1.431E-02
1.51995170E-06,-1.473E-02
1.51995482E-06,-1.526E-02
1.51995795E-06,-1.578E-02
1.51996107E-06,-1.641E-02
1.51996420E-06,-1.715E-02
1.51996732E-06,-1.768E-02
1.51997045E-06,-1.842E-02
1.51997357E-06,-1.937E-02
1.51997670E-06,-2.021E-02
1.51997982E-06,-2.116E-02
1.51998295E-06,-2.211E-02
1.51998607E-06,-2.316E-02
1.51998920E-06,-2.453E-02
1.51999232E-06,-2.579E-02
1.51999545E-06,-2.727E-02
1.51999857E-06,-2.874E-02
1.52000170E-06,-3.022E-02
1.52000482E-06,-3.191E-02
1.52000795E-06,-3.359E-02
1.52001107E-06,-3.549E-02
1.52001420E-06,-3.728E-02
1.52001732E-06,-3.897E-02
1.52002045E-06,-4.086E-02
1.52002357E-06,-4.276E-02
1.52002670E-06,-4.424E-02
1.52002982E-06,-4.603E-02
1.52003295E-06,-4.761E-02
1.52003607E-06,-4.887E-02
1.52003920E-06,-5.024E-02
1.52004232E-06,-5.161E-02
1.52004545E-06,-5.277E-02
1.52004857E-06,-5.393E-02
1.52005170E-06,-5.477E-02
1.52005482E-06,-5.572E-02
1.52005795E-06,-5.646E-02
1.52006107E-06,-5.709E-02
1.52006420E-06,-5.762E-02
1.52006732E-06,-5.783E-02
1.52007045E-06,-5.825E-02
1.52007357E-06,-5.857E-02
1.52007670E-06,-5.846E-02
1.52007982E-06,-5.825E-02
1.52008295E-06,-5.857E-02
1.52008607E-06,-5.815E-02
1.52008920E-06,-5.783E-02
1.52009232E-06,-5.751E-02
1.52009545E-06,-5.751E-02
1.52009857E-06,-5.720E-02
1.52010170E-06,-5.699E-02
1.52010482E-06,-5.678E-02
1.52010795E-06,-5.667E-02
1.52011107E-06,-5.646E-02
1.52011420E-06,-5.646E-02
1.52011732E-06,-5.636E-02
1.52012045E-06,-5.646E-02
1.52012357E-06,-5.667E-02
1.52012670E-06,-5.667E-02
1.52012982E-06,-5.667E-02
1.52013295E-06,-5.699E-02
1.52013607E-06,-5.720E-02
1.52013920E-06,-5.730E-02
1.52014232E-06,-5.773E-02
1.52014545E-06,-5.783E-02
1.52014857E-06,-5.804E-02
1.52015170E-06,-5.836E-02
1.52015482E-06,-5.867E-02
1.52015795E-06,-5.888E-02
1.52016107E-06,-5.910E-02
1.52016420E-06,-5.931E-02
1.52016732E-06,-5.941E-02
1.52017045E-06,-5.931E-02
1.52017357E-06,-5.931E-02
1.52017670E-06,-5.910E-02
1.52017982E-06,-5.888E-02
1.52018295E-06,-5.846E-02
1.52018607E-06,-5.794E-02
1.52018920E-06,-5.751E-02
1.52019232E-06,-5.688E-02
1.52019545E-06,-5.604E-02
1.52019857E-06,-5.530E-02
1.52020170E-06,-5.456E-02
1.52020482E-06,-5.372E-02
1.52020795E-06,-5.277E-02
1.52021107E-06,-5.172E-02
1.52021420E-06,-5.066E-02
1.52021732E-06,-4.961E-02
1.52022045E-06,-4.856E-02
1.52022357E-06,-4.750E-02
1.52022670E-06,-4.645E-02
1.52022982E-06,-4.529E-02
1.52023295E-06,-4.413E-02
1.52023607E-06,-4.287E-02
1.52023920E-06,-4.192E-02
1.52024232E-06,-4.076E-02
1.52024545E-06,-3.992E-02
1.52024857E-06,-3.907E-02
1.52025170E-06,-3.823E-02
1.52025482E-06,-3.718E-02
1.52025795E-06,-3.665E-02
1.52026107E-06,-3.602E-02
1.52026420E-06,-3.528E-02
1.52026732E-06,-3.465E-02
1.52027045E-06,-3.412E-02
1.52027357E-06,-3.338E-02
1.52027670E-06,-3.307E-02
1.52027982E-06,-3.275E-02
1.52028295E-06,-3.212E-02
1.52028607E-06,-3.148E-02
1.52028920E-06,-3.085E-02
1.52029232E-06,-3.054E-02
1.52029545E-06,-2.980E-02
1.52029857E-06,-2.927E-02
1.52030170E-06,-2.874E-02
1.52030482E-06,-2.811E-02
1.52030795E-06,-2.727E-02
1.52031107E-06,-2.653E-02
1.52031420E-06,-2.569E-02
1.52031732E-06,-2.495E-02
1.52032045E-06,-2.379E-02
1.52032357E-06,-2.295E-02
1.52032670E-06,-2.179E-02
1.52032982E-06,-2.063E-02
1.52033295E-06,-1.958E-02
1.52033607E-06,-1.852E-02
1.52033920E-06,-1.726E-02
1.52034232E-06,-1.599E-02
1.52034545E-06,-1.494E-02
1.52034857E-06,-1.378E-02
1.52035170E-06,-1.252E-02
1.52035482E-06,-1.146E-02
1.52035795E-06,-1.020E-02
1.52036107E-06,-9.14E-03
1.52036420E-06,-7.98E-03
1.52036732E-06,-6.93E-03
1.52037045E-06,-6.09E-03
1.52037357E-06,-5.14E-03
1.52037670E-06,-4.30E-03
1.52037982E-06,-3.45E-03
1.52038295E-06,-2.93E-03
1.52038607E-06,-2.29E-03
1.52038920E-06,-1.66E-03
1.52039232E-06,-1.24E-03
1.52039545E-06,-8.2E-04
1.52039857E-06,-4.0E-04
1.52040170E-06,3E-05
1.52040482E-06,1.3E-04
1.52040795E-06,1.3E-04
1.52041107E-06,3.4E-04
1.52041420E-06,4.5E-04
1.52041732E-06,6.6E-04
1.52042045E-06,7.6E-04
1.52042357E-06,7.6E-04
1.52042670E-06,8.7E-04
1.52042982E-06,9.7E-04
1.52043295E-06,9.7E-04
1.52043607E-06,8.7E-04
1.52043920E-06,9.7E-04
1.52044232E-06,1.08E-03
1.52044545E-06,1.29E-03
1.52044857E-06,1.40E-03
1.52045170E-06,1.50E-03
1.52045482E-06,1.82E-03
1.52045795E-06,1.92E-03
1.52046107E-06,2.13E-03
1.52046420E-06,2.55E-03
1.52046732E-06,2.77E-03
1.52047045E-06,3.08E-03
1.52047357E-06,3.71E-03
1.52047670E-06,4.03E-03
1.52047982E-06,4.35E-03
1.52048295E-06,4.66E-03
1.52048607E-06,5.08E-03
1.52048920E-06,5.40E-03
1.52049232E-06,5.82E-03
1.52049545E-06,6.14E-03
1.52049857E-06,6.45E-03
1.52050170E-06,6.66E-03
1.52050482E-06,7.19E-03
1.52050795E-06,7.30E-03
1.52051107E-06,7.82E-03
1.52051420E-06,8.03E-03
1.52051732E-06,8.25E-03
1.52052045E-06,8.67E-03
1.52052357E-06,8.98E-03
1.52052670E-06,9.09E-03
1.52052982E-06,9.09E-03
1.52053295E-06,9.09E-03
1.52053607E-06,9.19E-03
1.52053920E-06,9.30E-03
1.52054232E-06,9.19E-03
1.52054545E-06,9.19E-03
1.52054857E-06,9.09E-03
1.52055170E-06,9.19E-03
1.52055482E-06,8.98E-03
1.52055795E-06,8.98E-03
1.52056107E-06,8.88E-03
1.52056420E-06,8.77E-03
1.52056732E-06,8.77E-03
1.52057045E-06,8.56E-03
1.52057357E-06,8.25E-03
1.52057670E-06,8.25E-03
1.52057982E-06,8.03E-03
1.52058295E-06,7.93E-03
1.52058607E-06,7.61E-03
1.52058920E-06,7.51E-03
1.52059232E-06,7.19E-03
1.52059545E-06,6.98E-03
1.52059857E-06,6.98E-03
1.52060170E-06,6.77E-03
1.52060482E-06,6.24E-03
1.52060795E-06,6.14E-03
1.52061107E-06,6.03E-03
1.52061420E-06,5.93E-03
1.52061732E-06,5.72E-03
1.52062045E-06,5.72E-03
1.52062357E-06,5.51E-03
1.52062670E-06,5.40E-03
1.52062982E-06,5.29E-03
1.52063295E-06,4.98E-03
1.52063607E-06,4.77E-03
1.52063920E-06,4.77E-03
1.52064232E-06,4.45E-03
1.52064545E-06,4.14E-03
1.52064857E-06,3.82E-03
1.52065170E-06,3.61E-03
1.52065482E-06,3.40E-03
1.52065795E-06,3.08E-03
1.52066107E-06,2.66E-03
1.52066420E-06,2.45E-03
1.52066732E-06,2.24E-03
1.52067045E-06,1.82E-03
1.52067357E-06,1.82E-03
1.52067670E-06,1.18E-03
1.52067982E-06,8.7E-04
1.52068295E-06,6.6E-04
1.52068607E-06,1.3E-04
1.52068920E-06,-1.9E-04
1.52069232E-06,-4.0E-04
1.52069545E-06,-8.2E-04
1.52069857E-06,-1.13E-03
1.52070170E-06,-1.34E-03
1.52070482E-06,-1.56E-03
1.52070795E-06,-1.66E-03
1.52071107E-06,-1.77E-03
1.52071420E-06,-1.98E-03
1.52071732E-06,-1.87E-03
1.52072045E-06,-1.66E-03
1.52072357E-06,-1.45E-03
1.52072670E-06,-1.24E-03
1.52072982E-06,-1.03E-03
1.52073295E-06,-6.1E-04
1.52073607E-06,-4.0E-04
1.52073920E-06,1.3E-04
1.52074232E-06,5.5E-04
1.52074545E-06,1.08E-03
1.52074857E-06,1.71E-03
1.52075170E-06,2.24E-03
1.52075482E-06,2.77E-03
1.52075795E-06,3.40E-03
1.52076107E-06,4.24E-03
1.52076420E-06,4.77E-03
1.52076732E-06,5.51E-03
1.52077045E-06,6.14E-03
1.52077357E-06,6.66E-03
1.52077670E-06,7.30E-03
1.52077982E-06,7.72E-03
1.52078295E-06,8.14E-03
1.52078607E-06,8.25E-03
1.52078920E-06,8.67E-03
1.52079232E-06,8.88E-03
1.52079545E-06,8.88E-03
1.52079857E-06,8.98E-03
1.52080170E-06,8.77E-03
1.52080482E-06,8.77E-03
1.52080795E-06,8.56E-03
1.52081107E-06,8.35E-03
1.52081420E-06,8.14E-03
1.52081732E-06,7.82E-03
1.52082045E-06,7.40E-03
1.52082357E-06,6.88E-03
1.52082670E-06,6.77E-03
1.52082982E-06,6.35E-03
1.52083295E-06,5.82E-03
1.52083607E-06,5.40E-03
1.52083920E-06,5.29E-03
1.52084232E-06,4.77E-03
1.52084545E-06,4.45E-03
1.52084857E-06,4.66E-03
1.52085170E-06,4.35E-03
1.52085482E-06,4.45E-03
1.52085795E-06,4.77E-03
1.52086107E-06,4.77E-03
1.52086420E-06,5.08E-03
1.52086732E-06,5.40E-03
1.52087045E-06,5.82E-03
1.52087357E-06,6.35E-03
1.52087670E-06,6.88E-03
1.52087982E-06,7.72E-03
1.52088295E-06,8.56E-03
1.52088607E-06,9.40E-03
1.52088920E-06,1.014E-02
1.52089232E-06,1.109E-02
1.52089545E-06,1.204E-02
1.52089857E-06,1.288E-02
1.52090170E-06,1.362E-02
1.52090482E-06,1.488E-02
1.52090795E-06,1.583E-02
1.52091107E-06,1.668E-02
1.52091420E-06,1.752E-02
1.52091732E-06,1.836E-02
1.52092045E-06,1.910E-02
1.52092357E-06,1.963E-02
1.52092670E-06,2.037E-02
1.52092982E-06,2.100E-02
1.52093295E-06,2.152E-02
1.52093607E-06,2.174E-02
1.52093920E-06,2.226E-02
1.52094232E-06,2.258E-02
1.52094545E-06,2.279E-02
1.52094857E-06,2.300E-02
1.52095170E-06,2.321E-02
1.52095482E-06,2.332E-02
1.52095795E-06,2.342E-02
1.52096107E-06,2.363E-02
1.52096420E-06,2.374E-02
1.52096732E-06,2.363E-02
1.52097045E-06,2.384E-02
1.52097357E-06,2.395E-02
1.52097670E-06,2.395E-02
1.52097982E-06,2.416E-02
1.52098295E-06,2.437E-02
1.52098607E-06,2.469E-02
1.52098920E-06,2.469E-02
1.52099232E-06,2.511E-02
1.52099545E-06,2.542E-02
1.52099857E-06,2.585E-02
1.52100170E-06,2.627E-02
1.52100482E-06,2.700E-02
1.52100795E-06,2.711E-02
1.52101107E-06,2.774E-02
1.52101420E-06,2.816E-02
1.52101732E-06,2.848E-02
1.52102045E-06,2.901E-02
1.52102357E-06,2.953E-02
1.52102670E-06,2.996E-02
1.52102982E-06,3.038E-02
1.52103295E-06,3.080E-02
1.52103607E-06,3.133E-02
1.52103920E-06,3.154E-02
1.52104232E-06,3.196E-02
1.52104545E-06,3.227E-02
1.52104857E-06,3.227E-02
1.52105170E-06,3.248E-02
1.52105482E-06,3.280E-02
1.52105795E-06,3.280E-02
1.52106107E-06,3.270E-02
1.52106420E-06,3.270E-02
1.52106732E-06,3.270E-02
1.52107045E-06,3.259E-02
1.52107357E-06,3.227E-02
1.52107670E-06,3.206E-02
1.52107982E-06,3.227E-02
1.52108295E-06,3.196E-02
1.52108607E-06,3.154E-02
1.52108920E-06,3.154E-02
1.52109232E-06,3.154E-02
1.52109545E-06,3.133E-02
1.52109857E-06,3.111E-02
1.52110170E-06,3.111E-02
1.52110482E-06,3.133E-02
1.52110795E-06,3.154E-02
1.52111107E-06,3.111E-02
1.52111420E-06,3.143E-02
1.52111732E-06,3.133E-02
1.52112045E-06,3.164E-02
1.52112357E-06,3.185E-02
1.52112670E-06,3.196E-02
1.52112982E-06,3.227E-02
1.52113295E-06,3.238E-02
1.52113607E-06,3.248E-02
1.52113920E-06,3.270E-02
1.52114232E-06,3.280E-02
1.52114545E-06,3.301E-02
1.52114857E-06,3.291E-02
1.52115170E-06,3.312E-02
1.52115482E-06,3.301E-02
1.52115795E-06,3.291E-02
1.52116107E-06,3.270E-02
1.52116420E-06,3.248E-02
1.52116732E-06,3.217E-02
1.52117045E-06,3.154E-02
1.52117357E-06,3.101E-02
1.52117670E-06,3.017E-02
1.52117982E-06,2.953E-02
1.52118295E-06,2.880E-02
1.52118607E-06,2.795E-02
1.52118920E-06,2.700E-02
1.52119232E-06,2.627E-02
1.52119545E-06,2.521E-02
1.52119857E-06,2.426E-02
1.52120170E-06,2.332E-02
1.52120482E-06,2.226E-02
1.52120795E-06,2.121E-02
1.52121107E-06,2.037E-02
1.52121420E-06,1.931E-02
1.52121732E-06,1.826E-02
1.52122045E-06,1.741E-02
1.52122357E-06,1.657E-02
1.52122670E-06,1.573E-02
1.52122982E-06,1.510E-02
1.52123295E-06,1.436E-02
1.52123607E-06,1.383E-02
1.52123920E-06,1.341E-02
1.52124232E-06,1.288E-02
1.52124545E-06,1.267E-02
1.52124857E-06,1.236E-02
1.52125170E-06,1.225E-02
1.52125482E-06,1.204E-02
1.52125795E-06,1.193E-02
1.52126107E-06,1.193E-02
1.52126420E-06,1.183E-02
1.52126732E-06,1.172E-02
1.52127045E-06,1.162E-02
1.52127357E-06,1.172E-02
1.52127670E-06,1.151E-02
1.52127982E-06,1.141E-02
1.52128295E-06,1.130E-02
1.52128607E-06,1.130E-02
1.52128920E-06,1.099E-02
1.52129232E-06,1.088E-02
1.52129545E-06,1.056E-02
1.52129857E-06,1.035E-02
1.52130170E-06,9.83E-03
1.52130482E-06,9.40E-03
1.52130795E-06,8.88E-03
1.52131107E-06,8.35E-03
1.52131420E-06,7.61E-03
1.52131732E-06,7.19E-03
1.52132045E-06,6.24E-03
1.52132357E-06,5.51E-03
1.52132670E-06,4.66E-03
1.52132982E-06,3.82E-03
1.52133295E-06,3.08E-03
1.52133607E-06,2.13E-03
1.52133920E-06,1.29E-03
1.52134232E-06,3.4E-04
1.52134545E-06,-6.1E-04
1.52134857E-06,-1.66E-03
1.52135170E-06,-2.40E-03
1.52135482E-06,-3.56E-03
1.52135795E-06,-4.40E-03
1.52136107E-06,-5.56E-03
1.52136420E-06,-6.51E-03
1.52136732E-06,-7.77E-03
1.52137045E-06,-8.72E-03
1.52137357E-06,-9.88E-03
1.52137670E-06,-1.083E-02
1.52137982E-06,-1.199E-02
1.52138295E-06,-1.304E-02
1.52138607E-06,-1.420E-02
1.52138920E-06,-1.515E-02
1.52139232E-06,-1.610E-02
1.52139545E-06,-1.705E-02
1.52139857E-06,-1.821E-02
1.52140170E-06,-1.915E-02
1.52140482E-06,-2.010E-02
1.52140795E-06,-2.116E-02
1.52141107E-06,-2.211E-02
1.52141420E-06,-2.295E-02
1.52141732E-06,-2.379E-02
1.52142045E-06,-2.453E-02
1.52142357E-06,-2.537E-02
1.52142670E-06,-2.611E-02
1.52142982E-06,-2.653E-02
1.52143295E-06,-2.727E-02
1.52143607E-06,-2.769E-02
1.52143920E-06,-2.811E-02
1.52144232E-06,-2.843E-02
1.52144545E-06,-2.896E-02
1.52144857E-06,-2.917E-02
1.52145170E-06,-2.938E-02
1.52145482E-06,-2.948E-02
1.52145795E-06,-2.969E-02
1.52146107E-06,-2.980E-02
1.52146420E-06,-3.022E-02
1.52146732E-06,-3.054E-02
1.52147045E-06,-3.075E-02
1.52147357E-06,-3.085E-02
1.52147670E-06,-3.117E-02
1.52147982E-06,-3.148E-02
1.52148295E-06,-3.170E-02
1.52148607E-06,-3.222E-02
1.52148920E-06,-3.264E-02
1.52149232E-06,-3.328E-02
1.52149545E-06,-3.391E-02
1.52149857E-06,-3.475E-02
1.52150170E-06,-3.538E-02
1.52150482E-06,-3.633E-02
1.52150795E-06,-3.739E-02
1.52151107E-06,-3.844E-02
1.52151420E-06,-3.960E-02
1.52151732E-06,-4.086E-02
1.52152045E-06,-4.192E-02
1.52152357E-06,-4.318E-02
1.52152670E-06,-4.434E-02
1.52152982E-06,-4.561E-02
1.52153295E-06,-4.677E-02
1.52153607E-06,-4.771E-02
1.52153920E-06,-4.877E-02
1.52154232E-06,-4.993E-02
1.52154545E-06,-5.088E-02
1.52154857E-06,-5.182E-02
1.52155170E-06,-5.256E-02
1.52155482E-06,-5.319E-02
1.52155795E-06,-5.372E-02
1.52156107E-06,-5.414E-02
1.52156420E-06,-5.446E-02
1.52156732E-06,-5.467E-02
1.52157045E-06,-5.488E-02
1.52157357E-06,-5.488E-02
1.52157670E-06,-5.477E-02
1.52157982E-06,-5.467E-02
1.52158295E-06,-5.446E-02
1.52158607E-06,-5.404E-02
1.52158920E-06,-5.372E-02
1.52159232E-06,-5.340E-02
1.52159545E-06,-5.319E-02
1.52159857E-06,-5.256E-02
1.52160170E-06,-5.256E-02
1.52160482E-06,-5.235E-02
1.52160795E-06,-5.214E-02
1.52161107E-06,-5.203E-02
1.52161420E-06,-5.182E-02
1.52161732E-06,-5.161E-02
1.52162045E-06,-5.172E-02
1.52162357E-06,-5.193E-02
1.52162670E-06,-5.193E-02
1.52162982E-06,-5.235E-02
1.52163295E-06,-5.246E-02
1.52163607E-06,-5.298E-02
1.52163920E-06,-5.309E-02
1.52164232E-06,-5.330E-02
1.52164545E-06,-5.372E-02
1.52164857E-06,-5.425E-02
1.52165170E-06,-5.467E-02
1.52165482E-06,-5.488E-02
1.52165795E-06,-5.520E-02
1.52166107E-06,-5.520E-02
1.52166420E-06,-5.530E-02
1.52166732E-06,-5.541E-02
1.52167045E-06,-5.520E-02
1.52167357E-06,-5.488E-02
1.52167670E-06,-5.467E-02
1.52167982E-06,-5.425E-02
1.52168295E-06,-5.372E-02
1.52168607E-06,-5.298E-02
1.52168920E-06,-5.225E-02
1.52169232E-06,-5.151E-02
1.52169545E-06,-5.056E-02
1.52169857E-06,-4.951E-02
1.52170170E-06,-4.856E-02
1.52170482E-06,-4.771E-02
1.52170795E-06,-4.666E-02
1.52171107E-06,-4.561E-02
1.52171420E-06,-4.445E-02
1.52171732E-06,-4.371E-02
1.52172045E-06,-4.255E-02
1.52172357E-06,-4.192E-02
1.52172670E-06,-4.107E-02
1.52172982E-06,-4.034E-02
1.52173295E-06,-3.970E-02
1.52173607E-06,-3.918E-02
1.52173920E-06,-3.886E-02
1.52174232E-06,-3.844E-02
1.52174545E-06,-3.833E-02
1.52174857E-06,-3.812E-02
1.52175170E-06,-3.823E-02
1.52175482E-06,-3.833E-02
1.52175795E-06,-3.833E-02
1.52176107E-06,-3.823E-02
1.52176420E-06,-3.833E-02
1.52176732E-06,-3.876E-02
1.52177045E-06,-3.855E-02
1.52177357E-06,-3.865E-02
1.52177670E-06,-3.865E-02
1.52177982E-06,-3.865E-02
1.52178295E-06,-3.833E-02
1.52178607E-06,-3.823E-02
1.52178920E-06,-3.812E-02
1.52179232E-06,-3.770E-02
1.52179545E-06,-3.728E-02
1.52179857E-06,-3.675E-02
1.52180170E-06,-3.612E-02
1.52180482E-06,-3.549E-02
1.52180795E-06,-3.465E-02
1.52181107E-06,-3.380E-02
1.52181420E-06,-3.285E-02
1.52181732E-06,-3.201E-02
1.52182045E-06,-3.096E-02
1.52182357E-06,-3.011E-02
1.52182670E-06,-2.896E-02
1.52182982E-06,-2.811E-02
1.52183295E-06,-2.727E-02
1.52183607E-06,-2.622E-02
1.52183920E-06,-2.537E-02
1.52184232E-06,-2.474E-02
1.52184545E-06,-2.400E-02
1.52184857E-06,-2.348E-02
1.52185170E-06,-2.284E-02
1.52185482E-06,-2.221E-02
1.52185795E-06,-2.168E-02
1.52186107E-06,-2.137E-02
1.52186420E-06,-2.074E-02
1.52186732E-06,-2.052E-02
1.52187045E-06,-2.021E-02
1.52187357E-06,-1.979E-02
1.52187670E-06,-1.947E-02
1.52187982E-06,-1.915E-02
1.52188295E-06,-1.863E-02
1.52188607E-06,-1.821E-02
1.52188920E-06,-1.768E-02
1.52189232E-06,-1.694E-02
1.52189545E-06,-1.620E-02
1.52189857E-06,-1.568E-02
1.52190170E-06,-1.452E-02
1.52190482E-06,-1.336E-02
1.52190795E-06,-1.230E-02
1.52191107E-06,-1.083E-02
1.52191420E-06,-9.56E-03
1.52191732E-06,-8.19E-03
1.52192045E-06,-6.61E-03
1.52192357E-06,-4.82E-03
1.52192670E-06,-3.14E-03
1.52192982E-06,-1.24E-03
1.52193295E-06,5.5E-04
1.52193607E-06,2.03E-03
1.52193920E-06,3.92E-03
1.52194232E-06,5.82E-03
1.52194545E-06,7.51E-03
1.52194857E-06,9.19E-03
1.52195170E-06,1.067E-02
1.52195482E-06,1.204E-02
1.52195795E-06,1.362E-02
1.52196107E-06,1.478E-02
1.52196420E-06,1.594E-02
1.52196732E-06,1.689E-02
1.52197045E-06,1.763E-02
1.52197357E-06,1.826E-02
1.52197670E-06,1.900E-02
1.52197982E-06,1.921E-02
1.52198295E-06,1.931E-02
1.52198607E-06,1.963E-02
1.52198920E-06,1.963E-02
1.52199232E-06,1.931E-02
1.52199545E-06,1.931E-02
1.52199857E-06,1.889E-02
1.52200170E-06,1.868E-02
1.52200482E-06,1.836E-02
1.52200795E-06,1.826E-02
1.52201107E-06,1.784E-02
1.52201420E-06,1.741E-02
1.52201732E-06,1.720E-02
1.52202045E-06,1.720E-02
1.52202357E-06,1.689E-02
1.52202670E-06,1.689E-02
1.52202982E-06,1.710E-02
1.52203295E-06,1.699E-02
1.52203607E-06,1.720E-02
1.52203920E-06,1.752E-02
1.52204232E-06,1.784E-02
1.52204545E-06,1.826E-02
1.52204857E-06,1.900E-02
1.52205170E-06,1.952E-02
1.52205482E-06,2.037E-02
1.52205795E-06,2.121E-02
1.52206107E-06,2.205E-02
1.52206420E-06,2.311E-02
1.52206732E-06,2.405E-02
1.52207045E-06,2.500E-02
1.52207357E-06,2.595E-02
1.52207670E-06,2.711E-02
1.52207982E-06,2.806E-02
1.52208295E-06,2.880E-02
1.52208607E-06,2.964E-02
1.52208920E-06,3.048E-02
1.52209232E-06,3.133E-02
1.52209545E-06,3.196E-02
1.52209857E-06,3.259E-02
1.52210170E-06,3.301E-02
1.52210482E-06,3.333E-02
1.52210795E-06,3.364E-02
1.52211107E-06,3.385E-02
1.52211420E-06,3.396E-02
1.52211732E-06,3.364E-02
1.52212045E-06,3.375E-02
1.52212357E-06,3.343E-02
1.52212670E-06,3.312E-02
1.52212982E-06,3.270E-02
1.52213295E-06,3.217E-02
1.52213607E-06,3.164E-02
1.52213920E-06,3.090E-02
1.52214232E-06,3.027E-02
1.52214545E-06,2.953E-02
1.52214857E-06,2.890E-02
1.52215170E-06,2.806E-02
1.52215482E-06,2.732E-02
1.52215795E-06,2.658E-02
1.52216107E-06,2.574E-02
1.52216420E-06,2.511E-02
1.52216732E-06,2.448E-02
1.52217045E-06,2.374E-02
1.52217357E-06,2.332E-02
1.52217670E-06,2.279E-02
1.52217982E-06,2.216E-02
1.52218295E-06,2.163E-02
1.52218607E-06,2.142E-02
1.52218920E-06,2.089E-02
1.52219232E-06,2.058E-02
1.52219545E-06,2.068E-02
1.52219857E-06,2.026E-02
1.52220170E-06,2.005E-02
1.52220482E-06,2.015E-02
1.52220795E-06,2.005E-02
1.52221107E-06,1.994E-02
1.52221420E-06,1.984E-02
1.52221732E-06,1.963E-02
1.52222045E-06,1.963E-02
1.52222357E-06,1.942E-02
1.52222670E-06,1.942E-02
1.52222982E-06,1.931E-02
1.52223295E-06,1.910E-02
1.52223607E-06,1.889E-02
1.52223920E-06,1.857E-02
1.52224232E-06,1.836E-02
1.52224545E-06,1.805E-02
1.52224857E-06,1.763E-02
1.52225170E-06,1.720E-02
1.52225482E-06,1.668E-02
1.52225795E-06,1.626E-02
1.52226107E-06,1.573E-02
1.52226420E-06,1.499E-02
1.52226732E-06,1.457E-02
1.52227045E-06,1.362E-02
1.52227357E-06,1.288E-02
1.52227670E-06,1.214E-02
1.52227982E-06,1.130E-02
1.52228295E-06,1.067E-02
1.52228607E-06,9.83E-03
1.52228920E-06,8.98E-03
1.52229232E-06,8.03E-03
1.52229545E-06,7.40E-03
1.52229857E-06,6.45E-03
1.52230170E-06,5.72E-03
1.52230482E-06,4.87E-03
1.52230795E-06,4.35E-03
1.52231107E-06,3.50E-03
1.52231420E-06,2.87E-03
1.52231732E-06,2.03E-03
1.52232045E-06,1.40E-03
1.52232357E-06,7.6E-04
1.52232670E-06,1.3E-04
1.52232982E-06,-5.0E-04
1.52233295E-06,-1.03E-03
1.52233607E-06,-1.45E-03
1.52233920E-06,-2.29E-03
1.52234232E-06,-2.82E-03
1.52234545E-06,-3.14E-03
1.52234857E-06,-3.56E-03
1.52235170E-06,-3.98E-03
1.52235482E-06,-4.40E-03
1.52235795E-06,-4.82E-03
1.52236107E-06,-5.14E-03
1.52236420E-06,-5.35E-03
1.52236732E-06,-5.98E-03
1.52237045E-06,-6.09E-03
1.52237357E-06,-6.30E-03
1.52237670E-06,-6.51E-03
1.52237982E-06,-6.51E-03
1.52238295E-06,-6.61E-03
1.52238607E-06,-6.72E-03
1.52238920E-06,-6.61E-03
1.52239232E-06,-6.61E-03
1.52239545E-06,-6.61E-03
1.52239857E-06,-6.40E-03
1.52240170E-06,-6.40E-03
1.52240482E-06,-6.19E-03
1.52240795E-06,-6.09E-03
1.52241107E-06,-5.88E-03
1.52241420E-06,-5.56E-03
1.52241732E-06,-5.56E-03
1.52242045E-06,-5.24E-03
1.52242357E-06,-5.03E-03
1.52242670E-06,-5.03E-03
1.52242982E-06,-4.72E-03
1.52243295E-06,-4.93E-03
1.52243607E-06,-4.72E-03
1.52243920E-06,-4.82E-03
1.52244232E-06,-4.93E-03
1.52244545E-06,-5.24E-03
1.52244857E-06,-5.67E-03
1.52245170E-06,-5.98E-03
1.52245482E-06,-6.51E-03
1.52245795E-06,-6.82E-03
1.52246107E-06,-7.77E-03
1.52246420E-06,-8.41E-03
1.52246732E-06,-9.35E-03
1.52247045E-06,-1.030E-02
1.52247357E-06,-1.104E-02
1.52247670E-06,-1.220E-02
1.52247982E-06,-1.315E-02
1.52248295E-06,-1.420E-02
1.52248607E-06,-1.515E-02
1.52248920E-06,-1.620E-02
1.52249232E-06,-1.736E-02
1.52249545E-06,-1.842E-02
1.52249857E-06,-1.926E-02
1.52250170E-06,-2.021E-02
1.52250482E-06,-2.095E-02
1.52250795E-06,-2.147E-02
1.52251107E-06,-2.232E-02
1.52251420E-06,-2.284E-02
1.52251732E-06,-2.305E-02
1.52252045E-06,-2.337E-02
1.52252357E-06,-2.369E-02
1.52252670E-06,-2.358E-02
1.52252982E-06,-2.337E-02
1.52253295E-06,-2.348E-02
1.52253607E-06,-2.295E-02
1.52253920E-06,-2.263E-02
1.52254232E-06,-2.211E-02
1.52254545E-06,-2.147E-02
1.52254857E-06,-2.084E-02
1.52255170E-06,-2.021E-02
1.52255482E-06,-1.958E-02
1.52255795E-06,-1.894E-02
1.52256107E-06,-1.831E-02
1.52256420E-06,-1.757E-02
1.52256732E-06,-1.694E-02
1.52257045E-06,-1.652E-02
1.52257357E-06,-1.589E-02
1.52257670E-06,-1.557E-02
1.52257982E-06,-1.526E-02
1.52258295E-06,-1.504E-02
1.52258607E-06,-1.473E-02
1.52258920E-06,-1.483E-02
1.52259232E-06,-1.462E-02
1.52259545E-06,-1.494E-02
1.52259857E-06,-1.494E-02
1.52260170E-06,-1.515E-02
1.52260482E-06,-1.557E-02
1.52260795E-06,-1.589E-02
1.52261107E-06,-1.631E-02
1.52261420E-06,-1.684E-02
1.52261732E-06,-1.747E-02
1.52262045E-06,-1.778E-02
1.52262357E-06,-1.821E-02
1.52262670E-06,-1.873E-02
1.52262982E-06,-1.915E-02
1.52263295E-06,-1.947E-02
1.52263607E-06,-1.968E-02
1.52263920E-06,-2.010E-02
1.52264232E-06,-2.021E-02
1.52264545E-06,-2.042E-02
1.52264857E-06,-2.031E-02
1.52265170E-06,-2.042E-02
1.52265482E-06,-2.021E-02
1.52265795E-06,-2.010E-02
1.52266107E-06,-1.968E-02
1.52266420E-06,-1.947E-02
1.52266732E-06,-1.884E-02
1.52267045E-06,-1.852E-02
1.52267357E-06,-1.821E-02
1.52267670E-06,-1.747E-02
1.52267982E-06,-1.694E-02
1.52268295E-06,-1.652E-02
1.52268607E-06,-1.578E-02
1.52268920E-06,-1.515E-02
1.52269232E-06,-1.452E-02
1.52269545E-06,-1.399E-02
1.52269857E-06,-1.336E-02
1.52270170E-06,-1.304E-02
1.52270482E-06,-1.230E-02
1.52270795E-06,-1.188E-02
1.52271107E-06,-1.146E-02
1.52271420E-06,-1.125E-02
1.52271732E-06,-1.093E-02
1.52272045E-06,-1.051E-02
1.52272357E-06,-1.041E-02
1.52272670E-06,-1.030E-02
1.52272982E-06,-1.009E-02
1.52273295E-06,-1.020E-02
1.52273607E-06,-1.009E-02
1.52273920E-06,-1.020E-02
1.52274232E-06,-1.030E-02
1.52274545E-06,-1.051E-02
1.52274857E-06,-1.062E-02
1.52275170E-06,-1.104E-02
1.52275482E-06,-1.125E-02
1.52275795E-06,-1.157E-02
1.52276107E-06,-1.188E-02
1.52276420E-06,-1.252E-02
1.52276732E-06,-1.283E-02
1.52277045E-06,-1.336E-02
1.52277357E-06,-1.389E-02
1.52277670E-06,-1.441E-02
1.52277982E-06,-1.494E-02
1.52278295E-06,-1.557E-02
1.52278607E-06,-1.610E-02
1.52278920E-06,-1.652E-02
1.52279232E-06,-1.715E-02
1.52279545E-06,-1.789E-02
1.52279857E-06,-1.821E-02
1.52280170E-06,-1.884E-02
1.52280482E-06,-1.947E-02
1.52280795E-06,-1.979E-02
1.52281107E-06,-2.010E-02
1.52281420E-06,-2.052E-02
1.52281732E-06,-2.095E-02
1.52282045E-06,-2.105E-02
1.52282357E-06,-2.116E-02
1.52282670E-06,-2.137E-02
1.52282982E-06,-2.105E-02
1.52283295E-06,-2.105E-02
1.52283607E-06,-2.084E-02
1.52283920E-06,-2.042E-02
1.52284232E-06,-2.010E-02
1.52284545E-06,-1.958E-02
1.52284857E-06,-1.905E-02
1.52285170E-06,-1.831E-02
1.52285482E-06,-1.757E-02
1.52285795E-06,-1.684E-02
1.52286107E-06,-1.599E-02
1.52286420E-06,-1.504E-02
1.52286732E-06,-1.420E-02
1.52287045E-06,-1.357E-02
1.52287357E-06,-1.252E-02
1.52287670E-06,-1.167E-02
1.52287982E-06,-1.083E-02
1.52288295E-06,-9.99E-03
1.52288607E-06,-9.46E-03
1.52288920E-06,-8.83E-03
1.52289232E-06,-8.09E-03
1.52289545E-06,-7.56E-03
1.52289857E-06,-7.25E-03
1.52290170E-06,-7.04E-03
1.52290482E-06,-6.82E-03
1.52290795E-06,-6.61E-03
1.52291107E-06,-6.61E-03
1.52291420E-06,-6.61E-03
1.52291732E-06,-6.82E-03
1.52292045E-06,-7.14E-03
1.52292357E-06,-7.35E-03
1.52292670E-06,-7.56E-03
1.52292982E-06,-7.98E-03
1.52293295E-06,-8.51E-03
1.52293607E-06,-8.72E-03
1.52293920E-06,-9.25E-03
1.52294232E-06,-9.56E-03
1.52294545E-06,-9.78E-03
1.52294857E-06,-1.041E-02
1.52295170E-06,-1.062E-02
1.52295482E-06,-1.062E-02
1.52295795E-06,-1.093E-02
1.52296107E-06,-1.104E-02
1.52296420E-06,-1.083E-02
1.52296732E-06,-1.115E-02
1.52297045E-06,-1.083E-02
1.52297357E-06,-1.062E-02
1.52297670E-06,-1.051E-02
1.52297982E-06,-1.041E-02
1.52298295E-06,-9.99E-03
1.52298607E-06,-9.67E-03
1.52298920E-06,-9.46E-03
1.52299232E-06,-9.04E-03
1.52299545E-06,-8.83E-03
1.52299857E-06,-8.62E-03
1.52300170E-06,-8.51E-03
1.52300482E-06,-8.41E-03
1.52300795E-06,-8.19E-03
1.52301107E-06,-8.30E-03
1.52301420E-06,-8.09E-03
1.52301732E-06,-8.41E-03
1.52302045E-06,-8.51E-03
1.52302357E-06,-8.62E-03
1.52302670E-06,-9.04E-03
1.52302982E-06,-9.35E-03
1.52303295E-06,-9.88E-03
1.52303607E-06,-1.030E-02
1.52303920E-06,-1.072E-02
1.52304232E-06,-1.136E-02
1.52304545E-06,-1.178E-02
1.52304857E-06,-1.252E-02
1.52305170E-06,-1.304E-02
1.52305482E-06,-1.325E-02
1.52305795E-06,-1.389E-02
1.52306107E-06,-1.410E-02
1.52306420E-06,-1.441E-02
1.52306732E-06,-1.441E-02
1.52307045E-06,-1.452E-02
1.52307357E-06,-1.441E-02
1.52307670E-06,-1.431E-02
1.52307982E-06,-1.399E-02
1.52308295E-06,-1.357E-02
1.52308607E-06,-1.315E-02
1.52308920E-06,-1.241E-02
1.52309232E-06,-1.188E-02
1.52309545E-06,-1.104E-02
1.52309857E-06,-1.020E-02
1.52310170E-06,-9.14E-03
1.52310482E-06,-8.30E-03
1.52310795E-06,-7.35E-03
1.52311107E-06,-6.40E-03
1.52311420E-06,-5.56E-03
1.52311732E-06,-4.82E-03
1.52312045E-06,-4.19E-03
1.52312357E-06,-3.24E-03
1.52312670E-06,-2.71E-03
1.52312982E-06,-2.40E-03
1.52313295E-06,-1.98E-03
1.52313607E-06,-1.77E-03
1.52313920E-06,-1.98E-03
1.52314232E-06,-1.98E-03
1.52314545E-06,-2.19E-03
1.52314857E-06,-2.71E-03
1.52315170E-06,-3.24E-03
1.52315482E-06,-3.98E-03
1.52315795E-06,-4.82E-03
1.52316107E-06,-5.45E-03
1.52316420E-06,-6.40E-03
1.52316732E-06,-7.67E-03
1.52317045E-06,-8.62E-03
1.52317357E-06,-9.78E-03
1.52317670E-06,-1.083E-02
1.52317982E-06,-1.188E-02
1.52318295E-06,-1.273E-02
1.52318607E-06,-1.346E-02
1.52318920E-06,-1.441E-02
1.52319232E-06,-1.504E-02
1.52319545E-06,-1.557E-02
1.52319857E-06,-1.589E-02
1.52320170E-06,-1.620E-02
1.52320482E-06,-1.620E-02
1.52320795E-06,-1.610E-02
1.52321107E-06,-1.589E-02
1.52321420E-06,-1.547E-02
1.52321732E-06,-1.483E-02
1.52322045E-06,-1.431E-02
1.52322357E-06,-1.346E-02
1.52322670E-06,-1.252E-02
1.52322982E-06,-1.178E-02
1.52323295E-06,-1.072E-02
1.52323607E-06,-9.35E-03
1.52323920E-06,-8.30E-03
1.52324232E-06,-7.46E-03
1.52324545E-06,-6.40E-03
1.52324857E-06,-5.45E-03
1.52325170E-06,-4.61E-03
1.52325482E-06,-3.77E-03
1.52325795E-06,-3.03E-03
1.52326107E-06,-2.82E-03
1.52326420E-06,-2.40E-03
1.52326732E-06,-1.98E-03
1.52327045E-06,-1.87E-03
1.52327357E-06,-1.87E-03
1.52327670E-06,-1.98E-03
1.52327982E-06,-2.61E-03
1.52328295E-06,-3.03E-03
1.52328607E-06,-3.66E-03
1.52328920E-06,-4.30E-03
1.52329232E-06,-5.35E-03
1.52329545E-06,-5.98E-03
1.52329857E-06,-7.04E-03
1.52330170E-06,-7.88E-03
1.52330482E-06,-8.93E-03
1.52330795E-06,-9.88E-03
1.52331107E-06,-1.072E-02
1.52331420E-06,-1.136E-02
1.52331732E-06,-1.199E-02
1.52332045E-06,-1.273E-02
1.52332357E-06,-1.325E-02
1.52332670E-06,-1.346E-02
1.52332982E-06,-1.367E-02
1.52333295E-06,-1.399E-02
1.52333607E-06,-1.389E-02
1.52333920E-06,-1.357E-02
1.52334232E-06,-1.325E-02
1.52334545E-06,-1.262E-02
1.52334857E-06,-1.220E-02
1.52335170E-06,-1.136E-02
1.52335482E-06,-1.051E-02
1.52335795E-06,-9.46E-03
1.52336107E-06,-8.62E-03
1.52336420E-06,-7.56E-03
1.52336732E-06,-6.40E-03
1.52337045E-06,-5.56E-03
1.52337357E-06,-4.30E-03
1.52337670E-06,-3.35E-03
1.52337982E-06,-2.40E-03
1.52338295E-06,-1.66E-03
1.52338607E-06,-7.1E-04
1.52338920E-06,3E-05
1.52339232E-06,5.5E-04
1.52339545E-06,8.7E-04
1.52339857E-06,1.18E-03
1.52340170E-06,1.40E-03
1.52340482E-06,1.40E-03
1.52340795E-06,1.40E-03
1.52341107E-06,1.08E-03
1.52341420E-06,9.7E-04
1.52341732E-06,6.6E-04
1.52342045E-06,1.3E-04
1.52342357E-06,-6.1E-04
1.52342670E-06,-1.13E-03
1.52342982E-06,-1.66E-03
1.52343295E-06,-2.61E-03
1.52343607E-06,-3.14E-03
1.52343920E-06,-3.77E-03
1.52344232E-06,-4.51E-03
1.52344545E-06,-5.03E-03
1.52344857E-06,-5.56E-03
1.52345170E-06,-6.09E-03
1.52345482E-06,-6.40E-03
1.52345795E-06,-6.82E-03
1.52346107E-06,-7.04E-03
1.52346420E-06,-7.04E-03
1.52346732E-06,-7.25E-03
1.52347045E-06,-7.14E-03
1.52347357E-06,-7.04E-03
1.52347670E-06,-6.82E-03
1.52347982E-06,-6.82E-03
1.52348295E-06,-6.40E-03
1.52348607E-06,-6.30E-03
1.52348920E-06,-5.77E-03
1.52349232E-06,-5.24E-03
1.52349545E-06,-4.72E-03
1.52349857E-06,-4.40E-03
1.52350170E-06,-4.08E-03
1.52350482E-06,-3.77E-03
1.52350795E-06,-3.45E-03
1.52351107E-06,-3.24E-03
1.52351420E-06,-2.93E-03
1.52351732E-06,-2.71E-03
1.52352045E-06,-2.61E-03
1.52352357E-06,-2.40E-03
1.52352670E-06,-2.50E-03
1.52352982E-06,-2.40E-03
1.52353295E-06,-2.61E-03
1.52353607E-06,-2.71E-03
1.52353920E-06,-3.03E-03
1.52354232E-06,-3.24E-03
1.52354545E-06,-3.35E-03
1.52354857E-06,-3.77E-03
1.52355170E-06,-3.98E-03
1.52355482E-06,-4.19E-03
1.52355795E-06,-4.51E-03
1.52356107E-06,-4.72E-03
1.52356420E-06,-4.93E-03
1.52356732E-06,-5.03E-03
1.52357045E-06,-5.14E-03
1.52357357E-06,-5.45E-03
1.52357670E-06,-5.45E-03
1.52357982E-06,-5.35E-03
1.52358295E-06,-5.24E-03
1.52358607E-06,-5.24E-03
1.52358920E-06,-4.93E-03
1.52359232E-06,-4.72E-03
1.52359545E-06,-4.40E-03
1.52359857E-06,-3.98E-03
1.52360170E-06,-3.56E-03
1.52360482E-06,-3.14E-03
1.52360795E-06,-2.71E-03
1.52361107E-06,-2.19E-03
1.52361420E-06,-1.56E-03
1.52361732E-06,-1.03E-03
1.52362045E-06,-5.0E-04
1.52362357E-06,3E-05
1.52362670E-06,3.4E-04
1.52362982E-06,8.7E-04
1.52363295E-06,1.40E-03
1.52363607E-06,1.82E-03
1.52363920E-06,2.24E-03
1.52364232E-06,2.66E-03
1.52364545E-06,2.87E-03
1.52364857E-06,3.08E-03
1.52365170E-06,3.29E-03
1.52365482E-06,3.50E-03
1.52365795E-06,3.61E-03
1.52366107E-06,3.71E-03
1.52366420E-06,3.92E-03
1.52366732E-06,3.92E-03
1.52367045E-06,4.03E-03
1.52367357E-06,4.03E-03
1.52367670E-06,3.92E-03
1.52367982E-06,4.14E-03
1.52368295E-06,4.14E-03
1.52368607E-06,3.92E-03
1.52368920E-06,3.92E-03
1.52369232E-06,3.82E-03
1.52369545E-06,3.82E-03
1.52369857E-06,3.82E-03
1.52370170E-06,3.92E-03
1.52370482E-06,3.92E-03
1.52370795E-06,3.82E-03
1.52371107E-06,3.92E-03
1.52371420E-06,4.03E-03
1.52371732E-06,3.92E-03
1.52372045E-06,3.82E-03
1.52372357E-06,3.82E-03
1.52372670E-06,3.71E-03
1.52372982E-06,3.71E-03
1.52373295E-06,3.40E-03
1.52373607E-06,3.29E-03
1.52373920E-06,3.19E-03
1.52374232E-06,2.77E-03
1.52374545E-06,2.77E-03
1.52374857E-06,2.24E-03
1.52375170E-06,1.82E-03
1.52375482E-06,1.71E-03
1.52375795E-06,1.08E-03
1.52376107E-06,6.6E-04
1.52376420E-06,3E-05
1.52376732E-06,-6.1E-04
1.52377045E-06,-1.13E-03
1.52377357E-06,-1.77E-03
1.52377670E-06,-2.19E-03
1.52377982E-06,-3.03E-03
1.52378295E-06,-3.66E-03
1.52378607E-06,-4.19E-03
1.52378920E-06,-4.61E-03
1.52379232E-06,-5.24E-03
1.52379545E-06,-5.77E-03
1.52379857E-06,-6.19E-03
1.52380170E-06,-6.72E-03
1.52380482E-06,-7.14E-03
1.52380795E-06,-7.35E-03
1.52381107E-06,-7.77E-03
1.52381420E-06,-7.98E-03
1.52381732E-06,-8.09E-03
1.52382045E-06,-8.41E-03
1.52382357E-06,-8.51E-03
1.52382670E-06,-8.41E-03
1.52382982E-06,-8.41E-03
1.52383295E-06,-8.51E-03
1.52383607E-06,-8.62E-03
1.52383920E-06,-8.30E-03
1.52384232E-06,-8.41E-03
1.52384545E-06,-8.41E-03
1.52384857E-06,-8.09E-03
1.52385170E-06,-8.09E-03
1.52385482E-06,-7.98E-03
1.52385795E-06,-7.98E-03
1.52386107E-06,-7.77E-03
1.52386420E-06,-7.77E-03
1.52386732E-06,-7.56E-03
1.52387045E-06,-7.46E-03
1.52387357E-06,-7.46E-03
1.52387670E-06,-7.56E-03
1.52387982E-06,-7.56E-03
1.52388295E-06,-7.88E-03
1.52388607E-06,-7.77E-03
1.52388920E-06,-7.88E-03
1.52389232E-06,-8.09E-03
1.52389545E-06,-8.19E-03
1.52389857E-06,-8.19E-03
1.52390170E-06,-8.41E-03
1.52390482E-06,-8.72E-03
1.52390795E-06,-8.72E-03
1.52391107E-06,-8.93E-03
1.52391420E-06,-9.14E-03
1.52391732E-06,-9.25E-03
1.52392045E-06,-9.35E-03
1.52392357E-06,-9.46E-03
1.52392670E-06,-9.67E-03
1.52392982E-06,-9.67E-03
1.52393295E-06,-9.99E-03
1.52393607E-06,-9.88E-03
1.52393920E-06,-9.99E-03
1.52394232E-06,-9.99E-03
1.52394545E-06,-1.009E-02
1.52394857E-06,-9.99E-03
1.52395170E-06,-9.99E-03
1.52395482E-06,-9.88E-03
1.52395795E-06,-9.99E-03
1.52396107E-06,-9.88E-03
1.52396420E-06,-9.67E-03
1.52396732E-06,-9.78E-03
1.52397045E-06,-9.88E-03
1.52397357E-06,-9.67E-03
1.52397670E-06,-9.78E-03
1.52397982E-06,-9.78E-03
1.52398295E-06,-9.67E-03
1.52398607E-06,-9.56E-03
1.52398920E-06,-9.78E-03
1.52399232E-06,-9.88E-03
1.52399545E-06,-9.88E-03
1.52399857E-06,-9.78E-03
1.52400170E-06,-9.78E-03
1.52400482E-06,-9.78E-03
1.52400795E-06,-9.88E-03
1.52401107E-06,-1.020E-02
1.52401420E-06,-1.030E-02
1.52401732E-06,-1.030E-02
1.52402045E-06,-1.041E-02
1.52402357E-06,-1.041E-02
1.52402670E-06,-1.051E-02
1.52402982E-06,-1.051E-02
1.52403295E-06,-1.051E-02
1.52403607E-06,-1.062E-02
1.52403920E-06,-1.062E-02
1.52404232E-06,-1.083E-02
1.52404545E-06,-1.072E-02
1.52404857E-06,-1.072E-02
1.52405170E-06,-1.072E-02
1.52405482E-06,-1.062E-02
1.52405795E-06,-1.062E-02
1.52406107E-06,-1.083E-02
1.52406420E-06,-1.083E-02
1.52406732E-06,-1.083E-02
1.52407045E-06,-1.083E-02
1.52407357E-06,-1.062E-02
1.52407670E-06,-1.083E-02
1.52407982E-06,-1.083E-02
1.52408295E-06,-1.104E-02
1.52408607E-06,-1.104E-02
1.52408920E-06,-1.104E-02
1.52409232E-06,-1.104E-02
1.52409545E-06,-1.125E-02
1.52409857E-06,-1.157E-02
1.52410170E-06,-1.188E-02
1.52410482E-06,-1.188E-02
1.52410795E-06,-1.209E-02
1.52411107E-06,-1.262E-02
1.52411420E-06,-1.294E-02
1.52411732E-06,-1.336E-02
1.52412045E-06,-1.367E-02
1.52412357E-06,-1.410E-02
1.52412670E-06,-1.441E-02
1.52412982E-06,-1.473E-02
1.52413295E-06,-1.504E-02
1.52413607E-06,-1.568E-02
1.52413920E-06,-1.610E-02
1.52414232E-06,-1.652E-02
1.52414545E-06,-1.705E-02
1.52414857E-06,-1.757E-02
1.52415170E-06,-1.768E-02
1.52415482E-06,-1.821E-02
1.52415795E-06,-1.852E-02
1.52416107E-06,-1.884E-02
1.52416420E-06,-1.926E-02
1.52416732E-06,-1.958E-02
1.52417045E-06,-1.989E-02
1.52417357E-06,-2.010E-02
1.52417670E-06,-2.031E-02
1.52417982E-06,-2.063E-02
1.52418295E-06,-2.074E-02
1.52418607E-06,-2.105E-02
1.52418920E-06,-2.105E-02
1.52419232E-06,-2.105E-02
1.52419545E-06,-2.116E-02
1.52419857E-06,-2.137E-02
1.52420170E-06,-2.105E-02
1.52420482E-06,-2.137E-02
1.52420795E-06,-2.126E-02
1.52421107E-06,-2.116E-02
1.52421420E-06,-2.116E-02
1.52421732E-06,-2.116E-02
1.52422045E-06,-2.105E-02
1.52422357E-06,-2.084E-02
1.52422670E-06,-2.074E-02
1.52422982E-06,-2.063E-02
1.52423295E-06,-2.063E-02
1.52423607E-06,-2.031E-02
1.52423920E-06,-2.031E-02
1.52424232E-06,-2.010E-02
1.52424545E-06,-2.000E-02
1.52424857E-06,-1.989E-02
1.52425170E-06,-1.968E-02
1.52425482E-06,-1.968E-02
1.52425795E-06,-1.968E-02
1.52426107E-06,-1.968E-02
1.52426420E-06,-1.947E-02
1.52426732E-06,-1.947E-02
1.52427045E-06,-1.926E-02
1.52427357E-06,-1.937E-02
1.52427670E-06,-1.926E-02
1.52427982E-06,-1.926E-02
1.52428295E-06,-1.958E-02
1.52428607E-06,-1.968E-02
1.52428920E-06,-1.979E-02
1.52429232E-06,-2.000E-02
1.52429545E-06,-2.010E-02
1.52429857E-06,-2.063E-02
1.52430170E-06,-2.063E-02
1.52430482E-06,-2.095E-02
1.52430795E-06,-2.126E-02
1.52431107E-06,-2.179E-02
1.52431420E-06,-2.189E-02
1.52431732E-06,-2.242E-02
1.52432045E-06,-2.284E-02
1.52432357E-06,-2.316E-02
1.52432670E-06,-2.369E-02
1.52432982E-06,-2.400E-02
1.52433295E-06,-2.442E-02
1.52433607E-06,-2.463E-02
1.52433920E-06,-2.485E-02
1.52434232E-06,-2.527E-02
1.52434545E-06,-2.537E-02
1.52434857E-06,-2.579E-02
1.52435170E-06,-2.558E-02
1.52435482E-06,-2.590E-02
1.52435795E-06,-2.569E-02
1.52436107E-06,-2.590E-02
1.52436420E-06,-2.548E-02
1.52436732E-06,-2.537E-02
1.52437045E-06,-2.516E-02
1.52437357E-06,-2.474E-02
1.52437670E-06,-2.453E-02
1.52437982E-06,-2.390E-02
1.52438295E-06,-2.326E-02
1.52438607E-06,-2.284E-02
1.52438920E-06,-2.232E-02
1.52439232E-06,-2.168E-02
1.52439545E-06,-2.105E-02
1.52439857E-06,-2.031E-02
1.52440170E-06,-1.968E-02
1.52440482E-06,-1.894E-02
1.52440795E-06,-1.831E-02
1.52441107E-06,-1.747E-02
1.52441420E-06,-1.694E-02
1.52441732E-06,-1.631E-02
1.52442045E-06,-1.557E-02
1.52442357E-06,-1.504E-02
1.52442670E-06,-1.441E-02
1.52442982E-06,-1.389E-02
1.52443295E-06,-1.336E-02
1.52443607E-06,-1.304E-02
1.52443920E-06,-1.262E-02
1.52444232E-06,-1.230E-02
1.52444545E-06,-1.199E-02
1.52444857E-06,-1.167E-02
1.52445170E-06,-1.136E-02
1.52445482E-06,-1.125E-02
1.52445795E-06,-1.115E-02
1.52446107E-06,-1.093E-02
1.52446420E-06,-1.083E-02
1.52446732E-06,-1.093E-02
1.52447045E-06,-1.062E-02
1.52447357E-06,-1.062E-02
1.52447670E-06,-1.051E-02
1.52447982E-06,-1.041E-02
1.52448295E-06,-1.030E-02
1.52448607E-06,-1.030E-02
1.52448920E-06,-1.030E-02
1.52449232E-06,-1.030E-02
1.52449545E-06,-1.009E-02
1.52449857E-06,-1.009E-02
1.52450170E-06,-1.020E-02
1.52450482E-06,-1.009E-02
1.52450795E-06,-1.020E-02
1.52451107E-06,-9.99E-03
1.52451420E-06,-9.99E-03
1.52451732E-06,-1.009E-02
1.52452045E-06,-1.020E-02
1.52452357E-06,-1.009E-02
1.52452670E-06,-1.020E-02
1.52452982E-06,-1.030E-02
1.52453295E-06,-1.030E-02
1.52453607E-06,-1.051E-02
1.52453920E-06,-1.062E-02
1.52454232E-06,-1.083E-02
1.52454545E-06,-1.104E-02
1.52454857E-06,-1.136E-02
1.52455170E-06,-1.157E-02
1.52455482E-06,-1.188E-02
1.52455795E-06,-1.209E-02
1.52456107E-06,-1.241E-02
1.52456420E-06,-1.262E-02
1.52456732E-06,-1.294E-02
1.52457045E-06,-1.325E-02
1.52457357E-06,-1.336E-02
1.52457670E-06,-1.367E-02
1.52457982E-06,-1.389E-02
1.52458295E-06,-1.431E-02
1.52458607E-06,-1.441E-02
1.52458920E-06,-1.462E-02
1.52459232E-06,-1.473E-02
1.52459545E-06,-1.483E-02
1.52459857E-06,-1.515E-02
1.52460170E-06,-1.536E-02
1.52460482E-06,-1.536E-02
1.52460795E-06,-1.547E-02
1.52461107E-06,-1.557E-02
1.52461420E-06,-1.568E-02
1.52461732E-06,-1.589E-02
1.52462045E-06,-1.568E-02
1.52462357E-06,-1.610E-02
1.52462670E-06,-1.610E-02
1.52462982E-06,-1.620E-02
1.52463295E-06,-1.631E-02
1.52463607E-06,-1.663E-02
1.52463920E-06,-1.694E-02
1.52464232E-06,-1.694E-02
1.52464545E-06,-1.726E-02
1.52464857E-06,-1.747E-02
1.52465170E-06,-1.768E-02
1.52465482E-06,-1.800E-02
1.52465795E-06,-1.821E-02
1.52466107E-06,-1.842E-02
1.52466420E-06,-1.894E-02
1.52466732E-06,-1.894E-02
1.52467045E-06,-1.915E-02
1.52467357E-06,-1.937E-02
1.52467670E-06,-1.947E-02
1.52467982E-06,-1.947E-02
1.52468295E-06,-1.947E-02
1.52468607E-06,-1.937E-02
1.52468920E-06,-1.937E-02
1.52469232E-06,-1.937E-02
1.52469545E-06,-1.884E-02
1.52469857E-06,-1.873E-02
1.52470170E-06,-1.821E-02
1.52470482E-06,-1.789E-02
1.52470795E-06,-1.736E-02
1.52471107E-06,-1.673E-02
1.52471420E-06,-1.610E-02
1.52471732E-06,-1.536E-02
1.52472045E-06,-1.473E-02
1.52472357E-06,-1.378E-02
1.52472670E-06,-1.325E-02
1.52472982E-06,-1.241E-02
1.52473295E-06,-1.167E-02
1.52473607E-06,-1.093E-02
1.52473920E-06,-1.009E-02
1.52474232E-06,-9.25E-03
1.52474545E-06,-8.83E-03
1.52474857E-06,-8.19E-03
1.52475170E-06,-7.67E-03
1.52475482E-06,-7.35E-03
1.52475795E-06,-6.82E-03
1.52476107E-06,-6.51E-03
1.52476420E-06,-6.19E-03
1.52476732E-06,-6.09E-03
1.52477045E-06,-6.09E-03
1.52477357E-06,-5.77E-03
1.52477670E-06,-5.88E-03
1.52477982E-06,-5.88E-03
1.52478295E-06,-5.98E-03
1.52478607E-06,-6.09E-03
1.52478920E-06,-5.98E-03
1.52479232E-06,-6.30E-03
1.52479545E-06,-6.30E-03
1.52479857E-06,-6.30E-03
1.52480170E-06,-6.51E-03
1.52480482E-06,-6.40E-03
1.52480795E-06,-6.19E-03
1.52481107E-06,-5.98E-03
1.52481420E-06,-5.77E-03
1.52481732E-06,-5.67E-03
1.52482045E-06,-5.35E-03
1.52482357E-06,-4.72E-03
1.52482670E-06,-4.30E-03
1.52482982E-06,-3.56E-03
1.52483295E-06,-2.93E-03
1.52483607E-06,-2.50E-03
1.52483920E-06,-1.56E-03
1.52484232E-06,-8.2E-04
1.52484545E-06,3E-05
1.52484857E-06,5.5E-04
1.52485170E-06,1.61E-03
1.52485482E-06,2.34E-03
1.52485795E-06,3.08E-03
1.52486107E-06,3.71E-03
1.52486420E-06,4.66E-03
1.52486732E-06,5.08E-03
1.52487045E-06,5.72E-03
1.52487357E-06,6.35E-03
1.52487670E-06,6.77E-03
1.52487982E-06,7.09E-03
1.52488295E-06,7.19E-03
1.52488607E-06,7.40E-03
1.52488920E-06,7.40E-03
1.52489232E-06,7.61E-03
1.52489545E-06,7.51E-03
1.52489857E-06,7.30E-03
1.52490170E-06,7.09E-03
1.52490482E-06,7.09E-03
1.52490795E-06,6.56E-03
1.52491107E-06,6.45E-03
1.52491420E-06,6.24E-03
1.52491732E-06,5.93E-03
1.52492045E-06,5.93E-03
1.52492357E-06,5.51E-03
1.52492670E-06,5.40E-03
1.52492982E-06,5.19E-03
1.52493295E-06,5.40E-03
1.52493607E-06,5.08E-03
1.52493920E-06,5.40E-03
1.52494232E-06,5.51E-03
1.52494545E-06,5.82E-03
1.52494857E-06,5.93E-03
1.52495170E-06,6.35E-03
1.52495482E-06,6.88E-03
1.52495795E-06,7.19E-03
1.52496107E-06,7.82E-03
1.52496420E-06,8.25E-03
1.52496732E-06,8.98E-03
1.52497045E-06,9.40E-03
1.52497357E-06,1.025E-02
1.52497670E-06,1.067E-02
1.52497982E-06,1.141E-02
1.52498295E-06,1.183E-02
1.52498607E-06,1.225E-02
1.52498920E-06,1.278E-02
1.52499232E-06,1.309E-02
1.52499545E-06,1.351E-02
1.52499857E-06,1.373E-02
1.52500170E-06,1.383E-02
1.52500482E-06,1.394E-02
1.52500795E-06,1.404E-02
1.52501107E-06,1.394E-02
1.52501420E-06,1.362E-02
1.52501732E-06,1.351E-02
1.52502045E-06,1.341E-02
1.52502357E-06,1.309E-02
1.52502670E-06,1.288E-02
1.52502982E-06,1.267E-02
1.52503295E-06,1.204E-02
1.52503607E-06,1.183E-02
1.52503920E-06,1.151E-02
1.52504232E-06,1.099E-02
1.52504545E-06,1.099E-02
1.52504857E-06,1.067E-02
1.52505170E-06,1.025E-02
1.52505482E-06,1.046E-02
1.52505795E-06,1.025E-02
1.52506107E-06,1.014E-02
1.52506420E-06,1.025E-02
1.52506732E-06,1.046E-02
1.52507045E-06,1.035E-02
1.52507357E-06,1.067E-02
1.52507670E-06,1.099E-02
1.52507982E-06,1.120E-02
1.52508295E-06,1.130E-02
1.52508607E-06,1.162E-02
1.52508920E-06,1.193E-02
1.52509232E-06,1.214E-02
1.52509545E-06,1.236E-02
1.52509857E-06,1.257E-02
1.52510170E-06,1.299E-02
1.52510482E-06,1.299E-02
1.52510795E-06,1.309E-02
1.52511107E-06,1.309E-02
1.52511420E-06,1.320E-02
1.52511732E-06,1.299E-02
1.52512045E-06,1.288E-02
1.52512357E-06,1.257E-02
1.52512670E-06,1.236E-02
1.52512982E-06,1.193E-02
1.52513295E-06,1.162E-02
1.52513607E-06,1.120E-02
1.52513920E-06,1.067E-02
1.52514232E-06,1.046E-02
1.52514545E-06,9.72E-03
1.52514857E-06,9.19E-03
1.52515170E-06,8.88E-03
1.52515482E-06,8.46E-03
1.52515795E-06,8.03E-03
1.52516107E-06,7.82E-03
1.52516420E-06,7.51E-03
1.52516732E-06,7.30E-03
1.52517045E-06,7.40E-03
1.52517357E-06,7.19E-03
1.52517670E-06,7.40E-03
1.52517982E-06,7.61E-03
1.52518295E-06,7.93E-03
1.52518607E-06,8.25E-03
1.52518920E-06,8.88E-03
1.52519232E-06,9.40E-03
1.52519545E-06,9.93E-03
1.52519857E-06,1.077E-02
1.52520170E-06,1.172E-02
1.52520482E-06,1.236E-02
1.52520795E-06,1.330E-02
1.52521107E-06,1.425E-02
1.52521420E-06,1.499E-02
1.52521732E-06,1.594E-02
1.52522045E-06,1.678E-02
1.52522357E-06,1.752E-02
1.52522670E-06,1.826E-02
1.52522982E-06,1.900E-02
1.52523295E-06,1.952E-02
1.52523607E-06,1.994E-02
1.52523920E-06,2.047E-02
1.52524232E-06,2.058E-02
1.52524545E-06,2.089E-02
1.52524857E-06,2.079E-02
1.52525170E-06,2.079E-02
1.52525482E-06,2.068E-02
1.52525795E-06,2.026E-02
1.52526107E-06,1.994E-02
1.52526420E-06,1.942E-02
1.52526732E-06,1.868E-02
1.52527045E-06,1.794E-02
1.52527357E-06,1.720E-02
1.52527670E-06,1.647E-02
1.52527982E-06,1.552E-02
1.52528295E-06,1.457E-02
1.52528607E-06,1.362E-02
1.52528920E-06,1.257E-02
1.52529232E-06,1.172E-02
1.52529545E-06,1.088E-02
1.52529857E-06,9.93E-03
1.52530170E-06,8.98E-03
1.52530482E-06,8.46E-03
1.52530795E-06,7.51E-03
1.52531107E-06,6.98E-03
1.52531420E-06,6.14E-03
1.52531732E-06,5.72E-03
1.52532045E-06,5.29E-03
1.52532357E-06,4.77E-03
1.52532670E-06,4.56E-03
1.52532982E-06,4.24E-03
1.52533295E-06,3.92E-03
1.52533607E-06,3.82E-03
1.52533920E-06,3.61E-03
1.52534232E-06,3.71E-03
1.52534545E-06,3.61E-03
1.52534857E-06,3.50E-03
1.52535170E-06,3.61E-03
1.52535482E-06,3.61E-03
1.52535795E-06,3.61E-03
1.52536107E-06,3.71E-03
1.52536420E-06,3.71E-03
1.52536732E-06,3.92E-03
1.52537045E-06,3.82E-03
1.52537357E-06,3.71E-03
1.52537670E-06,3.61E-03
1.52537982E-06,3.82E-03
1.52538295E-06,3.61E-03
1.52538607E-06,3.40E-03
1.52538920E-06,3.19E-03
1.52539232E-06,3.19E-03
1.52539545E-06,2.87E-03
1.52539857E-06,2.77E-03
1.52540170E-06,2.77E-03
1.52540482E-06,2.45E-03
1.52540795E-06,2.24E-03
1.52541107E-06,2.03E-03
1.52541420E-06,1.82E-03
1.52541732E-06,1.61E-03
1.52542045E-06,1.40E-03
1.52542357E-06,1.29E-03
1.52542670E-06,9.7E-04
1.52542982E-06,8.7E-04
1.52543295E-06,6.6E-04
1.52543607E-06,6.6E-04
1.52543920E-06,5.5E-04
1.52544232E-06,5.5E-04
1.52544545E-06,4.5E-04
1.52544857E-06,3.4E-04
1.52545170E-06,3.4E-04
1.52545482E-06,2.4E-04
1.52545795E-06,3E-05
1.52546107E-06,3E-05
1.52546420E-06,3E-05
1.52546732E-06,-8E-05
1.52547045E-06,-5.0E-04
1.52547357E-06,-7.1E-04
1.52547670E-06,-8.2E-04
1.52547982E-06,-1.03E-03
1.52548295E-06,-1.34E-03
1.52548607E-06,-1.56E-03
1.52548920E-06,-1.87E-03
1.52549232E-06,-2.19E-03
1.52549545E-06,-2.50E-03
1.52549857E-06,-3.03E-03
1.52550170E-06,-3.35E-03
1.52550482E-06,-3.98E-03
1.52550795E-06,-4.30E-03
1.52551107E-06,-4.82E-03
1.52551420E-06,-5.35E-03
1.52551732E-06,-5.98E-03
1.52552045E-06,-6.40E-03
1.52552357E-06,-6.93E-03
1.52552670E-06,-7.25E-03
1.52552982E-06,-7.88E-03
1.52553295E-06,-8.19E-03
1.52553607E-06,-8.62E-03
1.52553920E-06,-9.04E-03
1.52554232E-06,-9.35E-03
1.52554545E-06,-9.35E-03
1.52554857E-06,-9.99E-03
1.52555170E-06,-9.88E-03
1.52555482E-06,-1.009E-02
1.52555795E-06,-1.020E-02
1.52556107E-06,-1.041E-02
1.52556420E-06,-1.072E-02
1.52556732E-06,-1.072E-02
1.52557045E-06,-1.083E-02
1.52557357E-06,-1.083E-02
1.52557670E-06,-1.093E-02
1.52557982E-06,-1.115E-02
1.52558295E-06,-1.104E-02
1.52558607E-06,-1.136E-02
1.52558920E-06,-1.157E-02
1.52559232E-06,-1.146E-02
1.52559545E-06,-1.178E-02
1.52559857E-06,-1.209E-02
1.52560170E-06,-1.230E-02
1.52560482E-06,-1.262E-02
1.52560795E-06,-1.294E-02
1.52561107E-06,-1.325E-02
1.52561420E-06,-1.357E-02
1.52561732E-06,-1.410E-02
1.52562045E-06,-1.452E-02
1.52562357E-06,-1.494E-02
1.52562670E-06,-1.536E-02
1.52562982E-06,-1.589E-02
1.52563295E-06,-1.620E-02
1.52563607E-06,-1.641E-02
1.52563920E-06,-1.684E-02
1.52564232E-06,-1.715E-02
1.52564545E-06,-1.757E-02
1.52564857E-06,-1.768E-02
1.52565170E-06,-1.778E-02
1.52565482E-06,-1.789E-02
1.52565795E-06,-1.800E-02
1.52566107E-06,-1.789E-02
1.52566420E-06,-1.778E-02
1.52566732E-06,-1.800E-02
1.52567045E-06,-1.768E-02
1.52567357E-06,-1.726E-02
1.52567670E-06,-1.684E-02
1.52567982E-06,-1.631E-02
1.52568295E-06,-1.589E-02
1.52568607E-06,-1.536E-02
1.52568920E-06,-1.483E-02
1.52569232E-06,-1.420E-02
1.52569545E-06,-1.357E-02
1.52569857E-06,-1.294E-02
1.52570170E-06,-1.230E-02
1.52570482E-06,-1.178E-02
1.52570795E-06,-1.115E-02
1.52571107E-06,-1.051E-02
1.52571420E-06,-9.99E-03
1.52571732E-06,-9.56E-03
1.52572045E-06,-9.14E-03
1.52572357E-06,-8.83E-03
1.52572670E-06,-8.62E-03
1.52572982E-06,-8.51E-03
1.52573295E-06,-8.30E-03
1.52573607E-06,-8.41E-03
1.52573920E-06,-8.41E-03
1.52574232E-06,-8.62E-03
1.52574545E-06,-8.83E-03
1.52574857E-06,-9.14E-03
1.52575170E-06,-9.56E-03
1.52575482E-06,-9.99E-03
1.52575795E-06,-1.041E-02
1.52576107E-06,-1.093E-02
1.52576420E-06,-1.157E-02
1.52576732E-06,-1.199E-02
1.52577045E-06,-1.241E-02
1.52577357E-06,-1.283E-02
1.52577670E-06,-1.325E-02
1.52577982E-06,-1.378E-02
1.52578295E-06,-1.420E-02
1.52578607E-06,-1.452E-02
1.52578920E-06,-1.462E-02
1.52579232E-06,-1.504E-02
1.52579545E-06,-1.504E-02
1.52579857E-06,-1.526E-02
1.52580170E-06,-1.536E-02
1.52580482E-06,-1.536E-02
1.52580795E-06,-1.526E-02
1.52581107E-06,-1.515E-02
1.52581420E-06,-1.504E-02
1.52581732E-06,-1.462E-02
1.52582045E-06,-1.420E-02
1.52582357E-06,-1.399E-02
1.52582670E-06,-1.367E-02
1.52582982E-06,-1.336E-02
1.52583295E-06,-1.283E-02
1.52583607E-06,-1.241E-02
1.52583920E-06,-1.209E-02
1.52584232E-06,-1.188E-02
1.52584545E-06,-1.146E-02
1.52584857E-06,-1.093E-02
1.52585170E-06,-1.083E-02
1.52585482E-06,-1.083E-02
1.52585795E-06,-1.051E-02
1.52586107E-06,-1.041E-02
1.52586420E-06,-1.030E-02
1.52586732E-06,-1.020E-02
1.52587045E-06,-1.020E-02
1.52587357E-06,-1.030E-02
1.52587670E-06,-1.009E-02
1.52587982E-06,-1.051E-02
1.52588295E-06,-1.062E-02
1.52588607E-06,-1.051E-02
1.52588920E-06,-1.083E-02
1.52589232E-06,-1.093E-02
1.52589545E-06,-1.104E-02
1.52589857E-06,-1.125E-02
1.52590170E-06,-1.136E-02
1.52590482E-06,-1.136E-02
1.52590795E-06,-1.146E-02
1.52591107E-06,-1.157E-02
1.52591420E-06,-1.146E-02
1.52591732E-06,-1.125E-02
1.52592045E-06,-1.104E-02
1.52592357E-06,-1.083E-02
1.52592670E-06,-1.051E-02
1.52592982E-06,-1.041E-02
1.52593295E-06,-9.99E-03
1.52593607E-06,-9.56E-03
1.52593920E-06,-9.04E-03
1.52594232E-06,-8.72E-03
1.52594545E-06,-8.30E-03
1.52594857E-06,-7.67E-03
1.52595170E-06,-7.25E-03
1.52595482E-06,-6.82E-03
1.52595795E-06,-6.19E-03
1.52596107E-06,-5.98E-03
1.52596420E-06,-5.35E-03
1.52596732E-06,-5.24E-03
1.52597045E-06,-4.61E-03
1.52597357E-06,-4.40E-03
1.52597670E-06,-4.08E-03
1.52597982E-06,-3.87E-03
1.52598295E-06,-3.77E-03
1.52598607E-06,-3.66E-03
1.52598920E-06,-3.35E-03
1.52599232E-06,-3.45E-03
1.52599545E-06,-3.45E-03
1.52599857E-06,-3.56E-03
1.52600170E-06,-3.66E-03
1.52600482E-06,-3.66E-03
1.52600795E-06,-3.87E-03
1.52601107E-06,-3.98E-03
1.52601420E-06,-3.98E-03
1.52601732E-06,-4.19E-03
1.52602045E-06,-4.30E-03
1.52602357E-06,-4.51E-03
1.52602670E-06,-4.51E-03
1.52602982E-06,-4.51E-03
1.52603295E-06,-4.40E-03
1.52603607E-06,-4.40E-03
1.52603920E-06,-4.51E-03
1.52604232E-06,-4.30E-03
1.52604545E-06,-4.19E-03
1.52604857E-06,-3.87E-03
1.52605170E-06,-3.66E-03
1.52605482E-06,-3.35E-03
1.52605795E-06,-3.03E-03
1.52606107E-06,-2.50E-03
1.52606420E-06,-2.19E-03
1.52606732E-06,-1.77E-03
1.52607045E-06,-1.34E-03
1.52607357E-06,-9.2E-04
1.52607670E-06,-2.9E-04
1.52607982E-06,3E-05
1.52608295E-06,5.5E-04
1.52608607E-06,1.18E-03
1.52608920E-06,1.40E-03
1.52609232E-06,1.92E-03
1.52609545E-06,2.03E-03
1.52609857E-06,2.45E-03
1.52610170E-06,2.87E-03
1.52610482E-06,3.08E-03
1.52610795E-06,3.08E-03
1.52611107E-06,3.19E-03
1.52611420E-06,3.40E-03
1.52611732E-06,3.29E-03
1.52612045E-06,3.40E-03
1.52612357E-06,3.29E-03
1.52612670E-06,3.08E-03
1.52612982E-06,2.87E-03
1.52613295E-06,2.77E-03
1.52613607E-06,2.66E-03
1.52613920E-06,2.34E-03
1.52614232E-06,2.13E-03
1.52614545E-06,1.92E-03
1.52614857E-06,1.61E-03
1.52615170E-06,1.40E-03
1.52615482E-06,1.40E-03
1.52615795E-06,8.7E-04
1.52616107E-06,7.6E-04
1.52616420E-06,7.6E-04
1.52616732E-06,5.5E-04
1.52617045E-06,4.5E-04
1.52617357E-06,4.5E-04
1.52617670E-06,4.5E-04
1.52617982E-06,3.4E-04
1.52618295E-06,4.5E-04
1.52618607E-06,4.5E-04
1.52618920E-06,4.5E-04
1.52619232E-06,5.5E-04
1.52619545E-06,6.6E-04
1.52619857E-06,8.7E-04
1.52620170E-06,9.7E-04
1.52620482E-06,1.08E-03
1.52620795E-06,1.18E-03
1.52621107E-06,1.29E-03
1.52621420E-06,1.40E-03
1.52621732E-06,1.50E-03
1.52622045E-06,1.50E-03
1.52622357E-06,1.61E-03
1.52622670E-06,1.61E-03
1.52622982E-06,1.71E-03
1.52623295E-06,1.71E-03
1.52623607E-06,1.71E-03
1.52623920E-06,1.61E-03
1.52624232E-06,1.61E-03
1.52624545E-06,1.50E-03
1.52624857E-06,1.50E-03
1.52625170E-06,1.18E-03
1.52625482E-06,9.7E-04
1.52625795E-06,9.7E-04
1.52626107E-06,8.7E-04
1.52626420E-06,6.6E-04
1.52626732E-06,5.5E-04
1.52627045E-06,4.5E-04
1.52627357E-06,1.3E-04
1.52627670E-06,2.4E-04
1.52627982E-06,-8E-05
1.52628295E-06,-1.9E-04
1.52628607E-06,-1.9E-04
1.52628920E-06,-2.9E-04
1.52629232E-06,-4.0E-04
1.52629545E-06,-4.0E-04
1.52629857E-06,-2.9E-04
1.52630170E-06,-1.9E-04
1.52630482E-06,-4.0E-04
1.52630795E-06,-1.9E-04
1.52631107E-06,3E-05
1.52631420E-06,-8E-05
1.52631732E-06,3E-05
1.52632045E-06,3E-05
1.52632357E-06,3E-05
1.52632670E-06,-8E-05
1.52632982E-06,3.4E-04
1.52633295E-06,1.3E-04
1.52633607E-06,1.3E-04
1.52633920E-06,3E-05
1.52634232E-06,3E-05
1.52634545E-06,-1.9E-04
1.52634857E-06,-2.9E-04
1.52635170E-06,-6.1E-04
1.52635482E-06,-8.2E-04
1.52635795E-06,-7.1E-04
1.52636107E-06,-9.2E-04
1.52636420E-06,-1.24E-03
1.52636732E-06,-1.56E-03
1.52637045E-06,-1.66E-03
1.52637357E-06,-2.08E-03
1.52637670E-06,-2.29E-03
1.52637982E-06,-2.61E-03
1.52638295E-06,-2.71E-03
1.52638607E-06,-3.03E-03
1.52638920E-06,-3.24E-03
1.52639232E-06,-3.24E-03
1.52639545E-06,-3.45E-03
1.52639857E-06,-3.35E-03
1.52640170E-06,-3.45E-03
1.52640482E-06,-3.35E-03
1.52640795E-06,-3.35E-03
1.52641107E-06,-3.03E-03
1.52641420E-06,-3.03E-03
1.52641732E-06,-2.82E-03
1.52642045E-06,-2.50E-03
1.52642357E-06,-2.29E-03
1.52642670E-06,-2.08E-03
1.52642982E-06,-1.66E-03
1.52643295E-06,-1.45E-03
1.52643607E-06,-1.13E-03
1.52643920E-06,-1.03E-03
1.52644232E-06,-6.1E-04
1.52644545E-06,-2.9E-04
1.52644857E-06,-2.9E-04
1.52645170E-06,-8E-05
1.52645482E-06,-1.9E-04
1.52645795E-06,-1.9E-04
1.52646107E-06,-1.9E-04
1.52646420E-06,-8E-05
1.52646732E-06,-4.0E-04
1.52647045E-06,-8.2E-04
1.52647357E-06,-1.03E-03
1.52647670E-06,-1.77E-03
1.52647982E-06,-2.40E-03
1.52648295E-06,-2.82E-03
1.52648607E-06,-3.35E-03
1.52648920E-06,-4.08E-03
1.52649232E-06,-4.93E-03
1.52649545E-06,-5.45E-03
1.52649857E-06,-6.30E-03
1.52650170E-06,-7.04E-03
1.52650482E-06,-7.88E-03
1.52650795E-06,-8.72E-03
1.52651107E-06,-9.25E-03
1.52651420E-06,-1.009E-02
1.52651732E-06,-1.072E-02
1.52652045E-06,-1.136E-02
1.52652357E-06,-1.188E-02
1.52652670E-06,-1.230E-02
1.52652982E-06,-1.262E-02
1.52653295E-06,-1.273E-02
1.52653607E-06,-1.283E-02
1.52653920E-06,-1.262E-02
1.52654232E-06,-1.273E-02
1.52654545E-06,-1.241E-02
1.52654857E-06,-1.209E-02
1.52655170E-06,-1.167E-02
1.52655482E-06,-1.115E-02
1.52655795E-06,-1.062E-02
1.52656107E-06,-1.009E-02
1.52656420E-06,-9.56E-03
1.52656732E-06,-8.83E-03
1.52657045E-06,-8.09E-03
1.52657357E-06,-7.56E-03
1.52657670E-06,-7.25E-03
1.52657982E-06,-6.51E-03
1.52658295E-06,-6.09E-03
1.52658607E-06,-5.56E-03
1.52658920E-06,-5.14E-03
1.52659232E-06,-4.93E-03
1.52659545E-06,-4.72E-03
1.52659857E-06,-4.61E-03
1.52660170E-06,-4.82E-03
1.52660482E-06,-4.93E-03
1.52660795E-06,-5.35E-03
1.52661107E-06,-5.77E-03
1.52661420E-06,-6.40E-03
1.52661732E-06,-7.14E-03
1.52662045E-06,-7.88E-03
1.52662357E-06,-8.72E-03
1.52662670E-06,-9.67E-03
1.52662982E-06,-1.051E-02
1.52663295E-06,-1.188E-02
1.52663607E-06,-1.262E-02
1.52663920E-06,-1.367E-02
1.52664232E-06,-1.494E-02
1.52664545E-06,-1.578E-02
1.52664857E-06,-1.694E-02
1.52665170E-06,-1.768E-02
1.52665482E-06,-1.863E-02
1.52665795E-06,-1.926E-02
1.52666107E-06,-2.000E-02
1.52666420E-06,-2.031E-02
1.52666732E-06,-2.084E-02
1.52667045E-06,-2.095E-02
1.52667357E-06,-2.095E-02
1.52667670E-06,-2.084E-02
1.52667982E-06,-2.074E-02
1.52668295E-06,-2.042E-02
1.52668607E-06,-1.989E-02
1.52668920E-06,-1.937E-02
1.52669232E-06,-1.873E-02
1.52669545E-06,-1.789E-02
1.52669857E-06,-1.684E-02
1.52670170E-06,-1.599E-02
1.52670482E-06,-1.515E-02
1.52670795E-06,-1.399E-02
1.52671107E-06,-1.294E-02
1.52671420E-06,-1.178E-02
1.52671732E-06,-1.093E-02
1.52672045E-06,-9.88E-03
1.52672357E-06,-8.83E-03
1.52672670E-06,-7.98E-03
1.52672982E-06,-7.25E-03
1.52673295E-06,-6.51E-03
1.52673607E-06,-5.98E-03
1.52673920E-06,-5.77E-03
1.52674232E-06,-5.35E-03
1.52674545E-06,-5.03E-03
1.52674857E-06,-4.93E-03
1.52675170E-06,-5.03E-03
1.52675482E-06,-5.35E-03
1.52675795E-06,-5.77E-03
1.52676107E-06,-6.09E-03
1.52676420E-06,-6.61E-03
1.52676732E-06,-7.14E-03
1.52677045E-06,-7.88E-03
1.52677357E-06,-8.72E-03
1.52677670E-06,-9.25E-03
1.52677982E-06,-1.030E-02
1.52678295E-06,-1.115E-02
1.52678607E-06,-1.209E-02
1.52678920E-06,-1.283E-02
1.52679232E-06,-1.378E-02
1.52679545E-06,-1.462E-02
1.52679857E-06,-1.557E-02
1.52680170E-06,-1.620E-02
1.52680482E-06,-1.694E-02
1.52680795E-06,-1.747E-02
1.52681107E-06,-1.810E-02
1.52681420E-06,-1.852E-02
1.52681732E-06,-1.905E-02
1.52682045E-06,-1.926E-02
1.52682357E-06,-1.968E-02
1.52682670E-06,-1.989E-02
1.52682982E-06,-2.021E-02
1.52683295E-06,-2.010E-02
1.52683607E-06,-2.021E-02
1.52683920E-06,-2.031E-02
1.52684232E-06,-2.031E-02
1.52684545E-06,-2.021E-02
1.52684857E-06,-2.031E-02
1.52685170E-06,-2.031E-02
1.52685482E-06,-2.031E-02
1.52685795E-06,-2.052E-02
1.52686107E-06,-2.052E-02
1.52686420E-06,-2.063E-02
1.52686732E-06,-2.084E-02
1.52687045E-06,-2.116E-02
1.52687357E-06,-2.116E-02
1.52687670E-06,-2.137E-02
1.52687982E-06,-2.168E-02
1.52688295E-06,-2.200E-02
1.52688607E-06,-2.242E-02
1.52688920E-06,-2.274E-02
1.52689232E-06,-2.316E-02
1.52689545E-06,-2.369E-02
1.52689857E-06,-2.432E-02
1.52690170E-06,-2.463E-02
1.52690482E-06,-2.495E-02
1.52690795E-06,-2.527E-02
1.52691107E-06,-2.548E-02
1.52691420E-06,-2.579E-02
1.52691732E-06,-2.590E-02
1.52692045E-06,-2.622E-02
1.52692357E-06,-2.632E-02
1.52692670E-06,-2.632E-02
1.52692982E-06,-2.622E-02
1.52693295E-06,-2.600E-02
1.52693607E-06,-2.579E-02
1.52693920E-06,-2.558E-02
1.52694232E-06,-2.527E-02
1.52694545E-06,-2.474E-02
1.52694857E-06,-2.421E-02
1.52695170E-06,-2.390E-02
1.52695482E-06,-2.326E-02
1.52695795E-06,-2.274E-02
1.52696107E-06,-2.211E-02
1.52696420E-06,-2.158E-02
1.52696732E-06,-2.084E-02
1.52697045E-06,-2.031E-02
1.52697357E-06,-1.979E-02
1.52697670E-06,-1.937E-02
1.52697982E-06,-1.884E-02
1.52698295E-06,-1.842E-02
1.52698607E-06,-1.821E-02
1.52698920E-06,-1.789E-02
1.52699232E-06,-1.757E-02
1.52699545E-06,-1.747E-02
1.52699857E-06,-1.747E-02
1.52700170E-06,-1.726E-02
1.52700482E-06,-1.715E-02
1.52700795E-06,-1.736E-02
1.52701107E-06,-1.736E-02
1.52701420E-06,-1.757E-02
1.52701732E-06,-1.757E-02
1.52702045E-06,-1.778E-02
1.52702357E-06,-1.789E-02
1.52702670E-06,-1.800E-02
1.52702982E-06,-1.800E-02
1.52703295E-06,-1.810E-02
1.52703607E-06,-1.789E-02
1.52703920E-06,-1.789E-02
1.52704232E-06,-1.778E-02
1.52704545E-06,-1.757E-02
1.52704857E-06,-1.715E-02
1.52705170E-06,-1.684E-02
1.52705482E-06,-1.620E-02
1.52705795E-06,-1.578E-02
1.52706107E-06,-1.494E-02
1.52706420E-06,-1.431E-02
1.52706732E-06,-1.367E-02
1.52707045E-06,-1.273E-02
1.52707357E-06,-1.167E-02
1.52707670E-06,-1.083E-02
1.52707982E-06,-9.99E-03
1.52708295E-06,-9.04E-03
1.52708607E-06,-7.98E-03
1.52708920E-06,-6.72E-03
1.52709232E-06,-6.09E-03
1.52709545E-06,-5.03E-03
1.52709857E-06,-4.40E-03
1.52710170E-06,-3.45E-03
1.52710482E-06,-2.61E-03
1.52710795E-06,-2.08E-03
1.52711107E-06,-1.56E-03
1.52711420E-06,-9.2E-04
1.52711732E-06,-5.0E-04
1.52712045E-06,-1.9E-04
1.52712357E-06,1.3E-04
1.52712670E-06,2.4E-04
1.52712982E-06,2.4E-04
1.52713295E-06,3E-05
1.52713607E-06,3E-05
1.52713920E-06,-1.9E-04
1.52714232E-06,-4.0E-04
1.52714545E-06,-7.1E-04
1.52714857E-06,-1.03E-03
1.52715170E-06,-1.56E-03
1.52715482E-06,-1.98E-03
1.52715795E-06,-2.08E-03
1.52716107E-06,-2.50E-03
1.52716420E-06,-3.03E-03
1.52716732E-06,-3.35E-03
1.52717045E-06,-3.66E-03
1.52717357E-06,-4.08E-03
1.52717670E-06,-4.19E-03
1.52717982E-06,-4.30E-03
1.52718295E-06,-4.40E-03
1.52718607E-06,-4.51E-03
1.52718920E-06,-4.30E-03
1.52719232E-06,-4.19E-03
1.52719545E-06,-3.98E-03
1.52719857E-06,-3.66E-03
1.52720170E-06,-3.35E-03
1.52720482E-06,-3.03E-03
1.52720795E-06,-2.50E-03
1.52721107E-06,-1.98E-03
1.52721420E-06,-1.45E-03
1.52721732E-06,-9.2E-04
1.52722045E-06,-4.0E-04
1.52722357E-06,1.3E-04
1.52722670E-06,6.6E-04
1.52722982E-06,1.29E-03
1.52723295E-06,1.71E-03
1.52723607E-06,2.24E-03
1.52723920E-06,2.55E-03
1.52724232E-06,2.98E-03
1.52724545E-06,3.19E-03
1.52724857E-06,3.40E-03
1.52725170E-06,3.40E-03
1.52725482E-06,3.19E-03
1.52725795E-06,2.98E-03
1.52726107E-06,2.77E-03
1.52726420E-06,2.45E-03
1.52726732E-06,2.03E-03
1.52727045E-06,1.18E-03
1.52727357E-06,8.7E-04
1.52727670E-06,3E-05
1.52727982E-06,-9.2E-04
1.52728295E-06,-1.87E-03
1.52728607E-06,-2.82E-03
1.52728920E-06,-3.45E-03
1.52729232E-06,-4.72E-03
1.52729545E-06,-5.67E-03
1.52729857E-06,-6.61E-03
1.52730170E-06,-7.56E-03
1.52730482E-06,-8.62E-03
1.52730795E-06,-9.35E-03
1.52731107E-06,-1.020E-02
1.52731420E-06,-1.093E-02
1.52731732E-06,-1.136E-02
1.52732045E-06,-1.209E-02
1.52732357E-06,-1.230E-02
1.52732670E-06,-1.262E-02
1.52732982E-06,-1.273E-02
1.52733295E-06,-1.252E-02
1.52733607E-06,-1.230E-02
1.52733920E-06,-1.188E-02
1.52734232E-06,-1.157E-02
1.52734545E-06,-1.093E-02
1.52734857E-06,-9.99E-03
1.52735170E-06,-9.14E-03
1.52735482E-06,-8.30E-03
1.52735795E-06,-7.04E-03
1.52736107E-06,-5.77E-03
1.52736420E-06,-4.72E-03
1.52736732E-06,-3.35E-03
1.52737045E-06,-2.19E-03
1.52737357E-06,-8.2E-04
1.52737670E-06,3.4E-04
1.52737982E-06,1.61E-03
1.52738295E-06,2.66E-03
1.52738607E-06,3.92E-03
1.52738920E-06,4.98E-03
1.52739232E-06,5.72E-03
1.52739545E-06,6.66E-03
1.52739857E-06,7.09E-03
1.52740170E-06,7.61E-03
1.52740482E-06,8.03E-03
1.52740795E-06,8.25E-03
1.52741107E-06,8.35E-03
1.52741420E-06,8.35E-03
1.52741732E-06,8.03E-03
1.52742045E-06,7.82E-03
1.52742357E-06,7.51E-03
1.52742670E-06,7.09E-03
1.52742982E-06,6.45E-03
1.52743295E-06,5.72E-03
1.52743607E-06,5.19E-03
1.52743920E-06,4.24E-03
1.52744232E-06,3.50E-03
1.52744545E-06,2.98E-03
1.52744857E-06,2.34E-03
1.52745170E-06,1.82E-03
1.52745482E-06,1.29E-03
1.52745795E-06,5.5E-04
1.52746107E-06,4.5E-04
1.52746420E-06,2.4E-04
1.52746732E-06,2.4E-04
1.52747045E-06,2.4E-04
1.52747357E-06,4.5E-04
1.52747670E-06,5.5E-04
1.52747982E-06,1.08E-03
1.52748295E-06,1.61E-03
1.52748607E-06,2.13E-03
1.52748920E-06,2.87E-03
1.52749232E-06,3.40E-03
1.52749545E-06,4.45E-03
1.52749857E-06,5.19E-03
1.52750170E-06,5.93E-03
1.52750482E-06,6.98E-03
1.52750795E-06,7.82E-03
1.52751107E-06,8.46E-03
1.52751420E-06,9.30E-03
1.52751732E-06,9.83E-03
1.52752045E-06,1.046E-02
1.52752357E-06,1.109E-02
1.52752670E-06,1.141E-02
1.52752982E-06,1.183E-02
1.52753295E-06,1.183E-02
1.52753607E-06,1.193E-02
1.52753920E-06,1.172E-02
1.52754232E-06,1.151E-02
1.52754545E-06,1.109E-02
1.52754857E-06,1.099E-02
1.52755170E-06,1.035E-02
1.52755482E-06,9.62E-03
1.52755795E-06,8.88E-03
1.52756107E-06,8.14E-03
1.52756420E-06,7.51E-03
1.52756732E-06,6.77E-03
1.52757045E-06,5.93E-03
1.52757357E-06,5.19E-03
1.52757670E-06,4.14E-03
1.52757982E-06,3.50E-03
1.52758295E-06,2.87E-03
1.52758607E-06,2.24E-03
1.52758920E-06,1.71E-03
1.52759232E-06,1.18E-03
1.52759545E-06,9.7E-04
1.52759857E-06,4.5E-04
1.52760170E-06,2.4E-04
1.52760482E-06,2.4E-04
1.52760795E-06,3E-05
1.52761107E-06,-8E-05
1.52761420E-06,3E-05
1.52761732E-06,-8E-05
1.52762045E-06,3E-05
1.52762357E-06,3E-05
1.52762670E-06,1.3E-04
1.52762982E-06,1.3E-04
1.52763295E-06,4.5E-04
1.52763607E-06,2.4E-04
1.52763920E-06,3.4E-04
1.52764232E-06,3.4E-04
1.52764545E-06,3.4E-04
1.52764857E-06,-8E-05
1.52765170E-06,-8E-05
1.52765482E-06,-6.1E-04
1.52765795E-06,-6.1E-04
1.52766107E-06,-1.03E-03
1.52766420E-06,-1.34E-03
1.52766732E-06,-1.77E-03
1.52767045E-06,-2.08E-03
1.52767357E-06,-2.61E-03
1.52767670E-06,-3.03E-03
1.52767982E-06,-3.35E-03
1.52768295E-06,-3.77E-03
1.52768607E-06,-4.19E-03
1.52768920E-06,-4.40E-03
1.52769232E-06,-4.72E-03
1.52769545E-06,-4.93E-03
1.52769857E-06,-5.14E-03
1.52770170E-06,-5.24E-03
1.52770482E-06,-5.14E-03
1.52770795E-06,-5.03E-03
1.52771107E-06,-4.72E-03
1.52771420E-06,-4.40E-03
1.52771732E-06,-3.98E-03
1.52772045E-06,-3.45E-03
1.52772357E-06,-3.14E-03
1.52772670E-06,-2.29E-03
1.52772982E-06,-1.77E-03
1.52773295E-06,-1.13E-03
1.52773607E-06,-2.9E-04
1.52773920E-06,3.4E-04
1.52774232E-06,9.7E-04
1.52774545E-06,1.71E-03
1.52774857E-06,2.45E-03
1.52775170E-06,2.98E-03
1.52775482E-06,3.61E-03
1.52775795E-06,4.03E-03
1.52776107E-06,4.66E-03
1.52776420E-06,4.77E-03
1.52776732E-06,5.08E-03
1.52777045E-06,5.40E-03
1.52777357E-06,5.40E-03
1.52777670E-06,5.61E-03
1.52777982E-06,5.61E-03
1.52778295E-06,5.40E-03
1.52778607E-06,5.51E-03
1.52778920E-06,5.08E-03
1.52779232E-06,4.87E-03
1.52779545E-06,4.77E-03
1.52779857E-06,4.35E-03
1.52780170E-06,4.14E-03
1.52780482E-06,3.82E-03
1.52780795E-06,3.50E-03
1.52781107E-06,3.29E-03
1.52781420E-06,2.98E-03
1.52781732E-06,2.66E-03
1.52782045E-06,2.66E-03
1.52782357E-06,2.55E-03
1.52782670E-06,2.45E-03
1.52782982E-06,2.45E-03
1.52783295E-06,2.45E-03
1.52783607E-06,2.55E-03
1.52783920E-06,2.77E-03
1.52784232E-06,2.98E-03
1.52784545E-06,3.08E-03
1.52784857E-06,3.40E-03
1.52785170E-06,3.71E-03
1.52785482E-06,4.03E-03
1.52785795E-06,4.24E-03
1.52786107E-06,4.77E-03
1.52786420E-06,4.87E-03
1.52786732E-06,5.08E-03
1.52787045E-06,5.29E-03
1.52787357E-06,5.51E-03
1.52787670E-06,5.61E-03
1.52787982E-06,5.82E-03
1.52788295E-06,5.93E-03
1.52788607E-06,5.93E-03
1.52788920E-06,5.72E-03
1.52789232E-06,5.40E-03
1.52789545E-06,5.29E-03
1.52789857E-06,5.08E-03
1.52790170E-06,4.66E-03
1.52790482E-06,4.24E-03
1.52790795E-06,3.82E-03
1.52791107E-06,3.50E-03
1.52791420E-06,2.98E-03
1.52791732E-06,2.34E-03
1.52792045E-06,2.03E-03
1.52792357E-06,1.29E-03
1.52792670E-06,8.7E-04
1.52792982E-06,4.5E-04
1.52793295E-06,-8E-05
1.52793607E-06,-4.0E-04
1.52793920E-06,-9.2E-04
1.52794232E-06,-1.13E-03
1.52794545E-06,-1.56E-03
1.52794857E-06,-1.87E-03
1.52795170E-06,-1.87E-03
1.52795482E-06,-2.08E-03
1.52795795E-06,-2.19E-03
1.52796107E-06,-2.29E-03
1.52796420E-06,-2.29E-03
1.52796732E-06,-2.29E-03
1.52797045E-06,-2.29E-03
1.52797357E-06,-2.08E-03
1.52797670E-06,-1.98E-03
1.52797982E-06,-1.77E-03
1.52798295E-06,-1.77E-03
1.52798607E-06,-1.45E-03
1.52798920E-06,-1.24E-03
1.52799232E-06,-1.13E-03
1.52799545E-06,-1.13E-03
1.52799857E-06,-9.2E-04
1.52800170E-06,-8.2E-04
1.52800482E-06,-5.0E-04
1.52800795E-06,-5.0E-04
1.52801107E-06,-4.0E-04
1.52801420E-06,-4.0E-04
1.52801732E-06,-7.1E-04
1.52802045E-06,-5.0E-04
1.52802357E-06,-7.1E-04
1.52802670E-06,-8.2E-04
1.52802982E-06,-8.2E-04
1.52803295E-06,-1.03E-03
1.52803607E-06,-1.13E-03
1.52803920E-06,-1.03E-03
1.52804232E-06,-1.13E-03
1.52804545E-06,-1.24E-03
1.52804857E-06,-1.34E-03
1.52805170E-06,-1.34E-03
1.52805482E-06,-1.24E-03
1.52805795E-06,-1.03E-03
1.52806107E-06,-1.03E-03
1.52806420E-06,-7.1E-04
1.52806732E-06,-5.0E-04
1.52807045E-06,-4.0E-04
1.52807357E-06,-8E-05
1.52807670E-06,2.4E-04
1.52807982E-06,4.5E-04
1.52808295E-06,7.6E-04
1.52808607E-06,1.18E-03
1.52808920E-06,1.40E-03
1.52809232E-06,1.71E-03
1.52809545E-06,2.03E-03
1.52809857E-06,2.13E-03
1.52810170E-06,2.24E-03
1.52810482E-06,2.45E-03
1.52810795E-06,2.34E-03
1.52811107E-06,2.13E-03
1.52811420E-06,2.03E-03
1.52811732E-06,1.71E-03
1.52812045E-06,1.08E-03
1.52812357E-06,6.6E-04
1.52812670E-06,1.3E-04
1.52812982E-06,-6.1E-04
1.52813295E-06,-1.34E-03
1.52813607E-06,-2.19E-03
1.52813920E-06,-3.03E-03
1.52814232E-06,-4.30E-03
1.52814545E-06,-5.14E-03
1.52814857E-06,-6.09E-03
1.52815170E-06,-7.25E-03
1.52815482E-06,-8.19E-03
1.52815795E-06,-9.25E-03
1.52816107E-06,-1.009E-02
1.52816420E-06,-1.093E-02
1.52816732E-06,-1.199E-02
1.52817045E-06,-1.262E-02
1.52817357E-06,-1.325E-02
1.52817670E-06,-1.378E-02
1.52817982E-06,-1.420E-02
1.52818295E-06,-1.462E-02
1.52818607E-06,-1.462E-02
1.52818920E-06,-1.452E-02
1.52819232E-06,-1.452E-02
1.52819545E-06,-1.410E-02
1.52819857E-06,-1.378E-02
1.52820170E-06,-1.336E-02
1.52820482E-06,-1.294E-02
1.52820795E-06,-1.209E-02
1.52821107E-06,-1.136E-02
1.52821420E-06,-1.072E-02
1.52821732E-06,-9.56E-03
1.52822045E-06,-8.93E-03
1.52822357E-06,-8.09E-03
1.52822670E-06,-7.25E-03
1.52822982E-06,-6.51E-03
1.52823295E-06,-5.77E-03
1.52823607E-06,-5.24E-03
1.52823920E-06,-4.61E-03
1.52824232E-06,-4.30E-03
1.52824545E-06,-3.77E-03
1.52824857E-06,-3.56E-03
1.52825170E-06,-3.56E-03
1.52825482E-06,-3.56E-03
1.52825795E-06,-3.77E-03
1.52826107E-06,-3.87E-03
1.52826420E-06,-4.30E-03
1.52826732E-06,-4.72E-03
1.52827045E-06,-5.24E-03
1.52827357E-06,-5.88E-03
1.52827670E-06,-6.40E-03
1.52827982E-06,-7.14E-03
1.52828295E-06,-7.98E-03
1.52828607E-06,-8.83E-03
1.52828920E-06,-9.88E-03
1.52829232E-06,-1.041E-02
1.52829545E-06,-1.146E-02
1.52829857E-06,-1.209E-02
1.52830170E-06,-1.294E-02
1.52830482E-06,-1.378E-02
1.52830795E-06,-1.452E-02
1.52831107E-06,-1.504E-02
1.52831420E-06,-1.568E-02
1.52831732E-06,-1.610E-02
1.52832045E-06,-1.663E-02
1.52832357E-06,-1.715E-02
1.52832670E-06,-1.747E-02
1.52832982E-06,-1.778E-02
1.52833295E-06,-1.800E-02
1.52833607E-06,-1.831E-02
1.52833920E-06,-1.842E-02
1.52834232E-06,-1.842E-02
1.52834545E-06,-1.852E-02
1.52834857E-06,-1.873E-02
1.52835170E-06,-1.852E-02
1.52835482E-06,-1.873E-02
1.52835795E-06,-1.873E-02
1.52836107E-06,-1.863E-02
1.52836420E-06,-1.842E-02
1.52836732E-06,-1.852E-02
1.52837045E-06,-1.831E-02
1.52837357E-06,-1.852E-02
1.52837670E-06,-1.842E-02
1.52837982E-06,-1.842E-02
1.52838295E-06,-1.810E-02
1.52838607E-06,-1.821E-02
1.52838920E-06,-1.810E-02
1.52839232E-06,-1.800E-02
1.52839545E-06,-1.778E-02
1.52839857E-06,-1.768E-02
1.52840170E-06,-1.757E-02
1.52840482E-06,-1.757E-02
1.52840795E-06,-1.726E-02
1.52841107E-06,-1.726E-02
1.52841420E-06,-1.715E-02
1.52841732E-06,-1.694E-02
1.52842045E-06,-1.673E-02
1.52842357E-06,-1.663E-02
1.52842670E-06,-1.652E-02
1.52842982E-06,-1.641E-02
1.52843295E-06,-1.620E-02
1.52843607E-06,-1.620E-02
1.52843920E-06,-1.631E-02
1.52844232E-06,-1.631E-02
1.52844545E-06,-1.641E-02
1.52844857E-06,-1.631E-02
1.52845170E-06,-1.684E-02
1.52845482E-06,-1.705E-02
1.52845795E-06,-1.736E-02
1.52846107E-06,-1.757E-02
1.52846420E-06,-1.810E-02
1.52846732E-06,-1.842E-02
1.52847045E-06,-1.905E-02
1.52847357E-06,-1.947E-02
1.52847670E-06,-2.000E-02
1.52847982E-06,-2.042E-02
1.52848295E-06,-2.095E-02
1.52848607E-06,-2.137E-02
1.52848920E-06,-2.179E-02
1.52849232E-06,-2.211E-02
1.52849545E-06,-2.274E-02
1.52849857E-06,-2.263E-02
1.52850170E-06,-2.284E-02
1.52850482E-06,-2.305E-02
1.52850795E-06,-2.284E-02
1.52851107E-06,-2.263E-02
1.52851420E-06,-2.253E-02
1.52851732E-06,-2.189E-02
1.52852045E-06,-2.147E-02
1.52852357E-06,-2.074E-02
1.52852670E-06,-1.989E-02
1.52852982E-06,-1.894E-02
1.52853295E-06,-1.789E-02
1.52853607E-06,-1.673E-02
1.52853920E-06,-1.536E-02
1.52854232E-06,-1.410E-02
1.52854545E-06,-1.283E-02
1.52854857E-06,-1.157E-02
1.52855170E-06,-1.020E-02
1.52855482E-06,-8.93E-03
1.52855795E-06,-7.56E-03
1.52856107E-06,-6.40E-03
1.52856420E-06,-5.14E-03
1.52856732E-06,-4.08E-03
1.52857045E-06,-3.14E-03
1.52857357E-06,-2.40E-03
1.52857670E-06,-1.66E-03
1.52857982E-06,-9.2E-04
1.52858295E-06,-6.1E-04
1.52858607E-06,-1.9E-04
1.52858920E-06,-2.9E-04
1.52859232E-06,-2.9E-04
1.52859545E-06,-4.0E-04
1.52859857E-06,-7.1E-04
1.52860170E-06,-1.34E-03
1.52860482E-06,-1.87E-03
1.52860795E-06,-2.50E-03
1.52861107E-06,-3.24E-03
1.52861420E-06,-3.98E-03
1.52861732E-06,-4.82E-03
1.52862045E-06,-5.67E-03
1.52862357E-06,-6.30E-03
1.52862670E-06,-7.35E-03
1.52862982E-06,-8.30E-03
1.52863295E-06,-8.93E-03
1.52863607E-06,-9.56E-03
1.52863920E-06,-1.030E-02
1.52864232E-06,-1.062E-02
1.52864545E-06,-1.104E-02
1.52864857E-06,-1.157E-02
1.52865170E-06,-1.167E-02
1.52865482E-06,-1.178E-02
1.52865795E-06,-1.178E-02
1.52866107E-06,-1.178E-02
1.52866420E-06,-1.146E-02
1.52866732E-06,-1.125E-02
1.52867045E-06,-1.104E-02
1.52867357E-06,-1.062E-02
1.52867670E-06,-1.030E-02
1.52867982E-06,-9.88E-03
1.52868295E-06,-9.25E-03
1.52868607E-06,-8.83E-03
1.52868920E-06,-8.41E-03
1.52869232E-06,-7.88E-03
1.52869545E-06,-7.67E-03
1.52869857E-06,-6.93E-03
1.52870170E-06,-6.82E-03
1.52870482E-06,-6.51E-03
1.52870795E-06,-6.19E-03
1.52871107E-06,-6.09E-03
1.52871420E-06,-6.09E-03
1.52871732E-06,-5.88E-03
1.52872045E-06,-5.77E-03
1.52872357E-06,-5.98E-03
1.52872670E-06,-5.98E-03
1.52872982E-06,-5.98E-03
1.52873295E-06,-6.30E-03
1.52873607E-06,-6.19E-03
1.52873920E-06,-6.61E-03
1.52874232E-06,-6.61E-03
1.52874545E-06,-6.72E-03
1.52874857E-06,-6.93E-03
1.52875170E-06,-6.93E-03
1.52875482E-06,-6.93E-03
1.52875795E-06,-7.04E-03
1.52876107E-06,-6.82E-03
1.52876420E-06,-7.04E-03
1.52876732E-06,-6.93E-03
1.52877045E-06,-6.72E-03
1.52877357E-06,-6.51E-03
1.52877670E-06,-6.30E-03
1.52877982E-06,-6.09E-03
1.52878295E-06,-5.67E-03
1.52878607E-06,-5.45E-03
1.52878920E-06,-5.03E-03
1.52879232E-06,-4.72E-03
1.52879545E-06,-4.61E-03
1.52879857E-06,-4.08E-03
1.52880170E-06,-3.77E-03
1.52880482E-06,-3.45E-03
1.52880795E-06,-3.03E-03
1.52881107E-06,-2.93E-03
1.52881420E-06,-2.61E-03
1.52881732E-06,-2.40E-03
1.52882045E-06,-2.08E-03
1.52882357E-06,-1.87E-03
1.52882670E-06,-1.87E-03
1.52882982E-06,-1.77E-03
1.52883295E-06,-1.77E-03
1.52883607E-06,-1.56E-03
1.52883920E-06,-1.56E-03
1.52884232E-06,-1.56E-03
1.52884545E-06,-1.45E-03
1.52884857E-06,-1.56E-03
1.52885170E-06,-1.56E-03
1.52885482E-06,-1.56E-03
1.52885795E-06,-1.45E-03
1.52886107E-06,-1.45E-03
1.52886420E-06,-1.56E-03
1.52886732E-06,-1.24E-03
1.52887045E-06,-1.13E-03
1.52887357E-06,-1.13E-03
1.52887670E-06,-9.2E-04
1.52887982E-06,-9.2E-04
1.52888295E-06,-8.2E-04
1.52888607E-06,-5.0E-04
1.52888920E-06,-5.0E-04
1.52889232E-06,-1.9E-04
1.52889545E-06,-1.9E-04
1.52889857E-06,1.3E-04
1.52890170E-06,2.4E-04
1.52890482E-06,4.5E-04
1.52890795E-06,4.5E-04
1.52891107E-06,5.5E-04
1.52891420E-06,6.6E-04
1.52891732E-06,4.5E-04
1.52892045E-06,5.5E-04
1.52892357E-06,3.4E-04
1.52892670E-06,2.4E-04
1.52892982E-06,3E-05
1.52893295E-06,-1.9E-04
1.52893607E-06,-7.1E-04
1.52893920E-06,-1.03E-03
1.52894232E-06,-1.45E-03
1.52894545E-06,-1.98E-03
1.52894857E-06,-2.40E-03
1.52895170E-06,-3.14E-03
1.52895482E-06,-3.66E-03
1.52895795E-06,-4.08E-03
1.52896107E-06,-4.72E-03
1.52896420E-06,-5.56E-03
1.52896732E-06,-6.09E-03
1.52897045E-06,-6.51E-03
1.52897357E-06,-7.04E-03
1.52897670E-06,-7.67E-03
1.52897982E-06,-7.98E-03
1.52898295E-06,-8.19E-03
1.52898607E-06,-8.72E-03
1.52898920E-06,-8.83E-03
1.52899232E-06,-9.04E-03
1.52899545E-06,-9.04E-03
1.52899857E-06,-9.04E-03
1.52900170E-06,-9.04E-03
1.52900482E-06,-8.83E-03
1.52900795E-06,-8.62E-03
1.52901107E-06,-8.19E-03
1.52901420E-06,-7.67E-03
1.52901732E-06,-7.35E-03
1.52902045E-06,-6.93E-03
1.52902357E-06,-6.40E-03
1.52902670E-06,-5.88E-03
1.52902982E-06,-5.35E-03
1.52903295E-06,-4.82E-03
1.52903607E-06,-4.40E-03
1.52903920E-06,-3.77E-03
1.52904232E-06,-3.45E-03
1.52904545E-06,-3.03E-03
1.52904857E-06,-2.82E-03
1.52905170E-06,-2.40E-03
1.52905482E-06,-2.29E-03
1.52905795E-06,-2.19E-03
1.52906107E-06,-2.40E-03
1.52906420E-06,-2.50E-03
1.52906732E-06,-2.71E-03
1.52907045E-06,-3.03E-03
1.52907357E-06,-3.56E-03
1.52907670E-06,-3.98E-03
1.52907982E-06,-4.61E-03
1.52908295E-06,-5.45E-03
1.52908607E-06,-6.19E-03
1.52908920E-06,-6.93E-03
1.52909232E-06,-7.88E-03
1.52909545E-06,-8.93E-03
1.52909857E-06,-9.67E-03
1.52910170E-06,-1.051E-02
1.52910482E-06,-1.136E-02
1.52910795E-06,-1.209E-02
1.52911107E-06,-1.283E-02
1.52911420E-06,-1.346E-02
1.52911732E-06,-1.399E-02
1.52912045E-06,-1.431E-02
1.52912357E-06,-1.483E-02
1.52912670E-06,-1.504E-02
1.52912982E-06,-1.494E-02
1.52913295E-06,-1.504E-02
1.52913607E-06,-1.462E-02
1.52913920E-06,-1.420E-02
1.52914232E-06,-1.378E-02
1.52914545E-06,-1.304E-02
1.52914857E-06,-1.209E-02
1.52915170E-06,-1.104E-02
1.52915482E-06,-1.009E-02
1.52915795E-06,-8.93E-03
1.52916107E-06,-7.67E-03
1.52916420E-06,-6.30E-03
1.52916732E-06,-5.03E-03
1.52917045E-06,-3.56E-03
1.52917357E-06,-2.29E-03
1.52917670E-06,-9.2E-04
1.52917982E-06,3.4E-04
1.52918295E-06,1.71E-03
1.52918607E-06,2.77E-03
1.52918920E-06,3.92E-03
1.52919232E-06,4.98E-03
1.52919545E-06,5.72E-03
1.52919857E-06,6.56E-03
1.52920170E-06,7.09E-03
1.52920482E-06,7.82E-03
1.52920795E-06,8.03E-03
1.52921107E-06,8.03E-03
1.52921420E-06,8.14E-03
1.52921732E-06,7.93E-03
1.52922045E-06,7.82E-03
1.52922357E-06,7.40E-03
1.52922670E-06,6.77E-03
1.52922982E-06,6.24E-03
1.52923295E-06,5.40E-03
1.52923607E-06,4.87E-03
1.52923920E-06,3.82E-03
1.52924232E-06,2.98E-03
1.52924545E-06,2.03E-03
1.52924857E-06,9.7E-04
1.52925170E-06,3E-05
1.52925482E-06,-9.2E-04
1.52925795E-06,-2.08E-03
1.52926107E-06,-2.93E-03
1.52926420E-06,-3.77E-03
1.52926732E-06,-4.82E-03
1.52927045E-06,-5.35E-03
1.52927357E-06,-6.19E-03
1.52927670E-06,-7.04E-03
1.52927982E-06,-7.56E-03
1.52928295E-06,-7.98E-03
1.52928607E-06,-8.41E-03
1.52928920E-06,-8.83E-03
1.52929232E-06,-8.93E-03
1.52929545E-06,-9.14E-03
1.52929857E-06,-9.46E-03
1.52930170E-06,-9.67E-03
1.52930482E-06,-9.56E-03
1.52930795E-06,-9.78E-03
1.52931107E-06,-9.78E-03
1.52931420E-06,-9.78E-03
1.52931732E-06,-9.56E-03
1.52932045E-06,-9.25E-03
1.52932357E-06,-9.04E-03
1.52932670E-06,-8.83E-03
1.52932982E-06,-9.14E-03
1.52933295E-06,-8.83E-03
1.52933607E-06,-8.62E-03
1.52933920E-06,-8.62E-03
1.52934232E-06,-8.30E-03
1.52934545E-06,-8.41E-03
1.52934857E-06,-8.41E-03
1.52935170E-06,-8.09E-03
1.52935482E-06,-8.19E-03
1.52935795E-06,-7.98E-03
1.52936107E-06,-8.19E-03
1.52936420E-06,-8.09E-03
1.52936732E-06,-8.09E-03
1.52937045E-06,-8.41E-03
1.52937357E-06,-8.41E-03
1.52937670E-06,-8.51E-03
1.52937982E-06,-8.51E-03
1.52938295E-06,-8.83E-03
1.52938607E-06,-8.93E-03
1.52938920E-06,-9.25E-03
1.52939232E-06,-9.56E-03
1.52939545E-06,-9.78E-03
1.52939857E-06,-1.009E-02
1.52940170E-06,-1.051E-02
1.52940482E-06,-1.083E-02
1.52940795E-06,-1.093E-02
1.52941107E-06,-1.125E-02
1.52941420E-06,-1.178E-02
1.52941732E-06,-1.220E-02
1.52942045E-06,-1.252E-02
1.52942357E-06,-1.273E-02
1.52942670E-06,-1.315E-02
1.52942982E-06,-1.357E-02
1.52943295E-06,-1.367E-02
1.52943607E-06,-1.420E-02
1.52943920E-06,-1.441E-02
1.52944232E-06,-1.473E-02
1.52944545E-06,-1.515E-02
1.52944857E-06,-1.536E-02
1.52945170E-06,-1.547E-02
1.52945482E-06,-1.578E-02
1.52945795E-06,-1.599E-02
1.52946107E-06,-1.631E-02
1.52946420E-06,-1.641E-02
1.52946732E-06,-1.652E-02
1.52947045E-06,-1.663E-02
1.52947357E-06,-1.663E-02
1.52947670E-06,-1.673E-02
1.52947982E-06,-1.684E-02
1.52948295E-06,-1.684E-02
1.52948607E-06,-1.694E-02
1.52948920E-06,-1.705E-02
1.52949232E-06,-1.715E-02
1.52949545E-06,-1.736E-02
1.52949857E-06,-1.726E-02
1.52950170E-06,-1.768E-02
1.52950482E-06,-1.768E-02
1.52950795E-06,-1.778E-02
1.52951107E-06,-1.821E-02
1.52951420E-06,-1.831E-02
1.52951732E-06,-1.873E-02
1.52952045E-06,-1.905E-02
1.52952357E-06,-1.937E-02
1.52952670E-06,-2.000E-02
1.52952982E-06,-2.042E-02
1.52953295E-06,-2.084E-02
1.52953607E-06,-2.116E-02
1.52953920E-06,-2.168E-02
1.52954232E-06,-2.221E-02
1.52954545E-06,-2.253E-02
1.52954857E-06,-2.305E-02
1.52955170E-06,-2.348E-02
1.52955482E-06,-2.379E-02
1.52955795E-06,-2.411E-02
1.52956107E-06,-2.442E-02
1.52956420E-06,-2.474E-02
1.52956732E-06,-2.506E-02
1.52957045E-06,-2.506E-02
1.52957357E-06,-2.506E-02
1.52957670E-06,-2.506E-02
1.52957982E-06,-2.516E-02
1.52958295E-06,-2.495E-02
1.52958607E-06,-2.474E-02
1.52958920E-06,-2.463E-02
1.52959232E-06,-2.421E-02
1.52959545E-06,-2.400E-02
1.52959857E-06,-2.348E-02
1.52960170E-06,-2.326E-02
1.52960482E-06,-2.284E-02
1.52960795E-06,-2.242E-02
1.52961107E-06,-2.211E-02
1.52961420E-06,-2.189E-02
1.52961732E-06,-2.147E-02
1.52962045E-06,-2.126E-02
1.52962357E-06,-2.105E-02
1.52962670E-06,-2.074E-02
1.52962982E-06,-2.063E-02
1.52963295E-06,-2.063E-02
1.52963607E-06,-2.084E-02
1.52963920E-06,-2.074E-02
1.52964232E-06,-2.084E-02
1.52964545E-06,-2.105E-02
1.52964857E-06,-2.116E-02
1.52965170E-06,-2.137E-02
1.52965482E-06,-2.168E-02
1.52965795E-06,-2.211E-02
1.52966107E-06,-2.232E-02
1.52966420E-06,-2.263E-02
1.52966732E-06,-2.295E-02
1.52967045E-06,-2.337E-02
1.52967357E-06,-2.369E-02
1.52967670E-06,-2.390E-02
1.52967982E-06,-2.400E-02
1.52968295E-06,-2.411E-02
1.52968607E-06,-2.411E-02
1.52968920E-06,-2.411E-02
1.52969232E-06,-2.421E-02
1.52969545E-06,-2.379E-02
1.52969857E-06,-2.358E-02
1.52970170E-06,-2.316E-02
1.52970482E-06,-2.274E-02
1.52970795E-06,-2.242E-02
1.52971107E-06,-2.158E-02
1.52971420E-06,-2.105E-02
1.52971732E-06,-2.031E-02
1.52972045E-06,-1.958E-02
1.52972357E-06,-1.873E-02
1.52972670E-06,-1.789E-02
1.52972982E-06,-1.705E-02
1.52973295E-06,-1.610E-02
1.52973607E-06,-1.547E-02
1.52973920E-06,-1.462E-02
1.52974232E-06,-1.389E-02
1.52974545E-06,-1.336E-02
1.52974857E-06,-1.273E-02
1.52975170E-06,-1.220E-02
1.52975482E-06,-1.167E-02
1.52975795E-06,-1.136E-02
1.52976107E-06,-1.104E-02
1.52976420E-06,-1.093E-02
1.52976732E-06,-1.072E-02
1.52977045E-06,-1.072E-02
1.52977357E-06,-1.062E-02
1.52977670E-06,-1.072E-02
1.52977982E-06,-1.093E-02
1.52978295E-06,-1.093E-02
1.52978607E-06,-1.136E-02
1.52978920E-06,-1.157E-02
1.52979232E-06,-1.178E-02
1.52979545E-06,-1.199E-02
1.52979857E-06,-1.220E-02
1.52980170E-06,-1.252E-02
1.52980482E-06,-1.252E-02
1.52980795E-06,-1.262E-02
1.52981107E-06,-1.273E-02
1.52981420E-06,-1.273E-02
1.52981732E-06,-1.273E-02
1.52982045E-06,-1.252E-02
1.52982357E-06,-1.262E-02
1.52982670E-06,-1.230E-02
1.52982982E-06,-1.209E-02
1.52983295E-06,-1.157E-02
1.52983607E-06,-1.125E-02
1.52983920E-06,-1.083E-02
1.52984232E-06,-1.020E-02
1.52984545E-06,-9.78E-03
1.52984857E-06,-9.04E-03
1.52985170E-06,-8.72E-03
1.52985482E-06,-7.98E-03
1.52985795E-06,-7.46E-03
1.52986107E-06,-6.93E-03
1.52986420E-06,-6.40E-03
1.52986732E-06,-5.88E-03
1.52987045E-06,-5.56E-03
1.52987357E-06,-4.93E-03
1.52987670E-06,-4.61E-03
1.52987982E-06,-4.40E-03
1.52988295E-06,-4.08E-03
1.52988607E-06,-3.77E-03
1.52988920E-06,-3.56E-03
1.52989232E-06,-3.56E-03


==> data/simulation-data/E_norm.csv <==
L,E_normal,E_attack
0,0.033029800538182,0.033252445861023
1,0.033031256994317,0.033260306410028
2,0.033032785605211,0.03327303659163
3,0.033034389944207,0.033286397432422
4,0.033036073761602,0.033300420164634
5,0.033037840993393,0.03331513756704
6,0.033039695770475,0.033330584041469
7,0.033041642428274,0.033346795693113
8,0.033043685516874,0.033363810414793
9,0.03304582981163,0.033381667975388
10,0.033048080324315,0.033400410112642
11,0.03305044231481,0.033420080630543
12,0.033052921303379,0.033440725501521
13,0.033055523083543,0.033462392973688
14,0.033058253735598,0.033485133683368
15,0.033061119640786,0.033509000773197
16,0.033064127496186,0.03353405001603
17,0.033067284330317,0.033560339944978
18,0.03307059751953,0.033587931989856
19,0.033074074805199,0.033616890620356
20,0.033077724311756,0.033647283496287
21,0.033081554565627,0.033679181625215
22,0.03308557451509,0.033712659527877
23,0.033089793551118,0.033747795411743
24,0.033094221529247,0.033784671353132
25,0.033098868792519,0.033823373488288
26,0.033103746195555,0.033863992213869
27,0.033108865129819,0.033906622397307
28,0.033114237550115,0.033951363597506
29,0.033119876002393,0.033998320296402
30,0.033125793652922,0.034047602141909
31,0.033132004318895,0.034099324202799
32,0.033138522500538,0.034153607236105
33,0.033145363414799,0.034210577967658
34,0.03315254303068,0.034270369386385
35,0.033160078106317,0.034333121053056
36,0.03316798622787,0.034398979424162
37,0.033176285850314,0.034468098191668
38,0.033184996340243,0.034540638639411
39,0.033194138020752,0.034616770016944
40,0.033203732218529,0.034696669931668
41,0.033213801313243,0.034780524760144
42,0.033224368789343,0.034868530079493
43,0.033235459290395,0.034960891119871
44,0.03324709867606,0.035057823239018
45,0.033259314081856,0.035159552419939
46,0.033272133981834,0.035266315792839
47,0.033285588254294,0.035378362182458
48,0.03329970825071,0.035495952682025
49,0.033314526867996,0.035619361255098
50,0.033330078624279,0.03574887536662
51,0.033346399738354,0.035884796644569
52,0.033363528212975,0.036027441573659
53,0.033381503922189,0.0361771422226
54,0.03340036870288,0.0363342470065
55,0.033420166450736,0.036499121486067
56,0.033440943220839,0.036672149205323
57,0.033462747333099,0.036853732569636
58,0.033485629482754,0.037044293765954
59,0.033509642856167,0.037244275727188
60,0.033534843252179,0.037454143142797
61,0.033561289209257,0.037674383517698
62,0.033589042138718,0.037905508281729
63,0.033618166464298,0.03814805395196
64,0.033648729768352,0.038402583350281
65,0.033680802945,0.038669686878755
66,0.033714460360519,0.038949983855344
67,0.033749780021303,0.039244123912728
68,0.03378684374975,0.039552788463018
69,0.033825737368402,0.039876692231297
70,0.033866550892719,0.040216584861016
71,0.033909378732857,0.040573252594401
72,0.033954319904846,0.040947520031127
73,0.034001478251572,0.041340251968641
74,0.034050962673982,0.041752355327625
75,0.034102887372949,0.042184781166228
76,0.034157372102241,0.042638526786789
77,0.034214542433062,0.043114637938912
78,0.034274530030641,0.043614211122873
79,0.034337472943355,0.044138395997432
80,0.034403515904898,0.044688397896283
81,0.034472810650014,0.045265480457447
82,0.034545516244323,0.045870968370053
83,0.034621799428786,0.046506250243024
84,0.034701834979372,0.047172781600328
85,0.034785806082478,0.04787208800752
86,0.034873904726706,0.048605768334382
87,0.03496633211156,0.049375498158543
88,0.035063299073671,0.050183033315074
89,0.035165026531148,0.051030213596978
90,0.035271745946654,0.051918966611699
91,0.035383699809822,0.052851311798648
92,0.035501142139611,0.053829364612761
93,0.035624339007197,0.054855340879149
94,0.035753569080013,0.055931561323798
95,0.035889124187493,0.057060456285064
96,0.036031309909117,0.058244570610884
97,0.03618044618528,0.059486568746055
98,0.036336867951535,0.060789240014156
99,0.036500925796677,0.062155504098043
100,0.036672986645137,0.063588416722791
101,0.036853434464091,0.065091175544472
102,0.037042670995652,0.066667126247758
103,0.037241116514419,0.068319768854796
104,0.037449210610622,0.070052764247147
105,0.037667412998995,0.071869940902089
106,0.037896204353433,0.073775301843544
107,0.038136087167352,0.075773031807115
108,0.038387586639572,0.077867504617689
109,0.038651251585415,0.080063290776979
110,0.038927655372501,0.082365165256795
111,0.039217396880636,0.084778115492936
112,0.039521101484908,0.087307349572347
113,0.039839422060903,0.089958304604505
114,0.040173040010834,0.09273665526695
115,0.040522666308874,0.095648322510789
116,0.040889042563921,0.09869948241129
117,0.041272942097618,0.101896575145607
118,0.041675171034988,0.105246314075518
119,0.042096569404886,0.108755694911898
120,0.042538012246753,0.112432004931761
121,0.043000410720065,0.116282832217608
122,0.04348471321195,0.120316074881663
123,0.043991906438251,0.124539950235421
124,0.044523016532574,0.12896300385919
125,0.045079110117186,0.133594118520471
126,0.045661295349073,0.13844252288546
127,0.046270722933627,0.143517799960962
128,0.046908587097794,0.14882989519875
129,0.047576126513495,0.154389124185707
130,0.048274625161412,0.16020617983743
131,0.049005413124363,0.166292139005379
132,0.049769867298225,0.172658468397439
133,0.050569412007699,0.179317029705926
134,0.051405519512892,0.186280083826412
135,0.052279710391963,0.193560294044355
136,0.05319355378311,0.201170728050367
137,0.05414866746952,0.209124858647664
138,0.055146717787602,0.21743656298784
139,0.056189419340355,0.226120120183819
140,0.057278534493216,0.235190207111293
141,0.058415872632757,0.244661892235187
142,0.059603289162463,0.254550627246593
143,0.060842684214128,0.264872236331306
144,0.062136001047621,0.275642902843227
145,0.063485224114157,0.286879153175325
146,0.064892376756715,0.298597837608912
147,0.066359518519271,0.310816107905072
148,0.067888742037488,0.323551391410515
149,0.069482169484244,0.336821361456131


==> data/simulation-data/RL_noattack.csv <==
0.000000000000000000e+00,1.741153260244939372e-03
1.000000000000000000e+00,1.655320844669519280e-03
2.000000000000000000e+00,1.573859258110705921e-03
3.000000000000000000e+00,1.496533255046147374e-03
4.000000000000000000e+00,1.423121294005281340e-03
5.000000000000000000e+00,1.353414659985475391e-03
6.000000000000000000e+00,1.287216648370206364e-03
7.000000000000000000e+00,1.224341805754917533e-03
8.000000000000000000e+00,1.164615223433442676e-03
9.000000000000000000e+00,1.107871879629799845e-03
1.000000000000000000e+01,1.053956026856524807e-03
1.100000000000000000e+01,1.002720621062274872e-03
1.200000000000000000e+01,9.540267894869330391e-04
1.300000000000000000e+01,9.077433343800663055e-04
1.400000000000000000e+01,8.637462699580562148e-04
1.500000000000000000e+01,8.219183901773284215e-04
1.600000000000000000e+01,7.821488650870032054e-04
1.700000000000000000e+01,7.443328636952402204e-04
1.800000000000000000e+01,7.083712014451185729e-04
1.900000000000000000e+01,6.741700105375978986e-04
2.000000000000000000e+01,6.416404314768555089e-04
2.100000000000000000e+01,6.106983243353823494e-04
2.200000000000000000e+01,5.812639983513393643e-04
2.300000000000000000e+01,5.532619585756324860e-04
2.400000000000000000e+01,5.266206683819179505e-04
2.500000000000000000e+01,5.012723267440576808e-04
2.600000000000000000e+01,4.771526592665651691e-04
2.700000000000000000e+01,4.542007220275852712e-04
2.800000000000000000e+01,4.323587173683953551e-04
2.900000000000000000e+01,4.115718208228693166e-04
3.000000000000000000e+01,3.917880184411058576e-04
3.100000000000000000e+01,3.729579538186044351e-04
3.200000000000000000e+01,3.550347841893818903e-04
3.300000000000000000e+01,3.379740449881504663e-04
3.400000000000000000e+01,3.217335223325214644e-04
3.500000000000000000e+01,3.062731329123996463e-04
3.600000000000000000e+01,2.915548108112447174e-04
3.700000000000000000e+01,2.775424008188824045e-04
3.800000000000000000e+01,2.642015578238553989e-04
3.900000000000000000e+01,2.514996519054925588e-04
4.000000000000000000e+01,2.394056787694448822e-04
4.100000000000000000e+01,2.278901751956470133e-04
4.200000000000000000e+01,2.169251391917109738e-04
4.300000000000000000e+01,2.064839545644486254e-04
4.400000000000000000e+01,1.965413196421195228e-04
4.500000000000000000e+01,1.870731798969332360e-04
4.600000000000000000e+01,1.780566642357255089e-04
4.700000000000000000e+01,1.694700247411940267e-04
4.800000000000000000e+01,1.612925796599604935e-04
4.900000000000000000e+01,1.535046594478105936e-04
5.000000000000000000e+01,1.460875556943589488e-04
5.100000000000000000e+01,1.390234727602981404e-04
5.200000000000000000e+01,1.322954819736592725e-04
5.300000000000000000e+01,1.258874782354613055e-04
5.400000000000000000e+01,1.197841389022418716e-04
5.500000000000000000e+01,1.139708848146258593e-04
5.600000000000000000e+01,1.084338433525514869e-04
5.700000000000000000e+01,1.031598134049496436e-04
5.800000000000000000e+01,9.813623214706003570e-05
5.900000000000000000e+01,9.335114352605636354e-05
6.000000000000000000e+01,8.879316836266055264e-05
6.100000000000000000e+01,8.445147597860078030e-05
6.200000000000000000e+01,8.031575726997816221e-05
6.300000000000000000e+01,7.637619914584663867e-05
6.400000000000000000e+01,7.262346026138573872e-05
6.500000000000000000e+01,6.904864797439182861e-05
6.600000000000000000e+01,6.564329646236368603e-05
6.700000000000000000e+01,6.239934593640895054e-05
6.800000000000000000e+01,5.930912289636949722e-05
6.900000000000000000e+01,5.636532137089897464e-05
7.000000000000000000e+01,5.356098509279263889e-05
7.100000000000000000e+01,5.088949055945580255e-05
7.200000000000000000e+01,4.834453093328108754e-05
7.300000000000000000e+01,4.592010073877338268e-05
7.400000000000000000e+01,4.361048131501068571e-05
7.500000000000000000e+01,4.141022698548245081e-05
7.600000000000000000e+01,3.931415190795195297e-05
7.700000000000000000e+01,3.731731756954991648e-05
7.800000000000000000e+01,3.541502089594340819e-05
7.900000000000000000e+01,3.360278294113124714e-05
8.000000000000000000e+01,3.187633813071013558e-05
8.100000000000000000e+01,3.023162402976577049e-05
8.200000000000000000e+01,2.866477160867086016e-05
8.300000000000000000e+01,2.717209598339969854e-05
8.400000000000000000e+01,2.575008760491143253e-05
8.500000000000000000e+01,2.439540387608056841e-05
8.600000000000000000e+01,2.310486117597897182e-05
8.700000000000000000e+01,2.187542726834894628e-05
8.800000000000000000e+01,2.070421407877324658e-05
8.900000000000000000e+01,1.958847082040770171e-05
9.000000000000000000e+01,1.852557745051504714e-05
9.100000000000000000e+01,1.751303844342421833e-05
9.200000000000000000e+01,1.654847686275115492e-05
9.300000000000000000e+01,1.562962871945438990e-05
9.400000000000000000e+01,1.475433760035309028e-05
9.500000000000000000e+01,1.392054955495341937e-05
9.600000000000000000e+01,1.312630822779512369e-05
9.700000000000000000e+01,1.236975022377243824e-05
9.800000000000000000e+01,1.164910069630592455e-05
9.900000000000000000e+01,1.096266914540212749e-05
1.000000000000000000e+02,1.030884541788167679e-05
1.010000000000000000e+02,9.686095898311164801e-06
1.020000000000000000e+02,9.092959881361912258e-06
1.030000000000000000e+02,8.528046118487199933e-06
1.040000000000000000e+02,7.990029527382576629e-06
1.050000000000000000e+02,7.477648060133571640e-06
1.060000000000000000e+02,6.989699719033396505e-06
1.070000000000000000e+02,6.525039714732702197e-06
1.080000000000000000e+02,6.082577759754044300e-06
1.090000000000000000e+02,5.661275489531769650e-06
1.100000000000000000e+02,5.260144006321668819e-06
1.110000000000000000e+02,4.878241539492681118e-06
1.120000000000000000e+02,4.514671216381129182e-06
1.130000000000000000e+02,4.168578937575530437e-06
1.140000000000000000e+02,3.839151353975896782e-06
1.150000000000000000e+02,3.525613937596992862e-06
1.160000000000000000e+02,3.227229144191922464e-06
1.170000000000000000e+02,2.943294661651956449e-06
1.180000000000000000e+02,2.673141740442280879e-06
1.190000000000000000e+02,2.416133602416339736e-06
1.200000000000000000e+02,2.171663923725589170e-06
1.210000000000000000e+02,1.939155388562507334e-06
1.220000000000000000e+02,1.718058310267389115e-06
1.230000000000000000e+02,1.507849316216533755e-06
1.240000000000000000e+02,1.308030093418435772e-06
1.250000000000000000e+02,1.118126192608261636e-06
1.260000000000000000e+02,9.376858873677618899e-07
1.270000000000000000e+02,7.662790853066030764e-07
1.280000000000000000e+02,6.034962893057930908e-07
1.290000000000000000e+02,4.489476068722018476e-07
1.300000000000000000e+02,3.022618037209394773e-07
1.310000000000000000e+02,1.630854016221313594e-07
1.320000000000000000e+02,3.108181673020307678e-08
1.330000000000000000e+02,-9.406946340811694364e-08
1.340000000000000000e+02,-2.126736648532508717e-07
1.350000000000000000e+02,-3.250214770925342656e-07
1.360000000000000000e+02,-4.313897684859732478e-07
1.370000000000000000e+02,-5.320422703803419012e-07
1.380000000000000000e+02,-6.272302293959319681e-07
1.390000000000000000e+02,-7.171930304917619297e-07
1.400000000000000000e+02,-8.021587923318498697e-07
1.410000000000000000e+02,-8.823449352456997534e-07
1.420000000000000000e+02,-9.579587234948233696e-07
1.430000000000000000e+02,-1.029197782557883883e-06
1.440000000000000000e+02,-1.096250594597651330e-06
1.450000000000000000e+02,-1.159296968230527717e-06
1.460000000000000000e+02,-1.218508489936183213e-06
1.470000000000000000e+02,-1.274048951983362698e-06
1.480000000000000000e+02,-1.326074762296825363e-06
1.490000000000000000e+02,-1.374735334031775384e-06


==> data/simulation-data/R_350.csv <==
L,RL_esti,RL_real,RU_real
0,0.0017,0.00245,0.00571
1,0.00164,0.00237,0.00554
2,0.00157,0.00226,0.00528
3,0.00149,0.00216,0.00503
4,0.00142,0.00205,0.00479
5,0.00135,0.00196,0.00457
6,0.00129,0.00187,0.00435
7,0.00123,0.00178,0.00414
8,0.00117,0.00169,0.00395
9,0.00112,0.00161,0.00376
10,0.00106,0.00154,0.00358
11,0.00101,0.00146,0.00341
12,0.000963,0.00139,0.00325
13,0.000917,0.00133,0.0031
14,0.000874,0.00126,0.00295
15,0.000832,0.0012,0.00281
16,0.000792,0.00115,0.00267
17,0.000754,0.00109,0.00255
18,0.000718,0.00104,0.00243
19,0.000683,0.00099,0.00231
20,0.00065,0.000943,0.0022
21,0.000619,0.000897,0.00209
22,0.000589,0.000854,0.00199
23,0.00056,0.000813,0.0019
24,0.000533,0.000774,0.00181
25,0.000507,0.000737,0.00172
26,0.000482,0.000701,0.00164
27,0.000459,0.000667,0.00156
28,0.000436,0.000635,0.00148
29,0.000415,0.000604,0.00141
30,0.000395,0.000575,0.00134
31,0.000375,0.000547,0.00127
32,0.000357,0.00052,0.00121
33,0.000339,0.000495,0.00115
34,0.000322,0.00047,0.0011
35,0.000306,0.000447,0.00104
36,0.000291,0.000425,0.000992
37,0.000276,0.000404,0.000943
38,0.000263,0.000384,0.000896
39,0.000249,0.000365,0.000852
40,0.000237,0.000347,0.000809
41,0.000225,0.00033,0.000769
42,0.000213,0.000313,0.00073
43,0.000202,0.000297,0.000694
44,0.000192,0.000282,0.000659
45,0.000182,0.000268,0.000626
46,0.000173,0.000255,0.000594
47,0.000164,0.000242,0.000564
48,0.000155,0.000229,0.000535
49,0.000147,0.000218,0.000507
50,0.000139,0.000206,0.000481
51,0.000132,0.000196,0.000456
52,0.000125,0.000185,0.000433
53,0.000118,0.000176,0.00041
54,0.000112,0.000166,0.000388
55,0.000106,0.000158,0.000368
56,0.0001,0.000149,0.000348
57,9.47E-05,0.000141,0.00033
58,8.94E-05,0.000134,0.000312
59,8.44E-05,0.000126,0.000295
60,7.97E-05,0.000119,0.000279
61,7.52E-05,0.000113,0.000263
62,7.09E-05,0.000107,0.000249
63,6.68E-05,0.000101,0.000235
64,6.29E-05,9.49E-05,0.000221
65,5.92E-05,8.95E-05,0.000209
66,5.57E-05,8.43E-05,0.000197
67,5.23E-05,7.94E-05,0.000185
68,4.91E-05,7.47E-05,0.000174
69,4.61E-05,7.02E-05,0.000164
70,4.32E-05,6.59E-05,0.000154
71,4.05E-05,6.18E-05,0.000144
72,3.79E-05,5.8E-05,0.000135
73,3.54E-05,5.43E-05,0.000127
74,3.31E-05,5.07E-05,0.000118
75,3.09E-05,4.74E-05,0.000111
76,2.87E-05,4.42E-05,0.000103
77,2.67E-05,4.12E-05,9.6E-05
78,2.48E-05,3.83E-05,8.92E-05
79,2.3E-05,3.55E-05,8.28E-05
80,2.13E-05,3.29E-05,7.66E-05
81,1.97E-05,3.03E-05,7.08E-05
82,1.81E-05,2.8E-05,6.52E-05
83,1.67E-05,2.57E-05,5.99E-05
84,1.53E-05,2.35E-05,5.48E-05
85,1.4E-05,2.14E-05,5E-05
86,1.28E-05,1.95E-05,4.54E-05
87,1.16E-05,1.76E-05,4.1E-05
88,1.05E-05,1.58E-05,3.69E-05
89,9.47E-06,1.41E-05,3.29E-05
90,8.49E-06,1.25E-05,2.91E-05
91,7.57E-06,1.09E-05,2.55E-05
92,6.7E-06,9.45E-06,2.2E-05
93,5.88E-06,8.05E-06,1.88E-05
94,5.11E-06,6.71E-06,1.56E-05
95,4.39E-06,5.43E-06,1.27E-05
96,3.71E-06,4.22E-06,9.83E-06
97,3.08E-06,3.06E-06,7.13E-06
98,2.48E-06,1.95E-06,4.56E-06
99,1.93E-06,9.03E-07,2.11E-06
100,1.33E-06,1.00E-100,1.00E-100
101,7.72E-08,1.00E-100,1.00E-100
102,-1.1E-06,1.00E-100,1.00E-100
103,-2.2E-06,1.00E-100,1.00E-100
104,-3.23E-06,1.00E-100,1.00E-100
105,-4.2E-06,1.00E-100,1.00E-100
106,-5.1E-06,1.00E-100,1.00E-100
107,-5.95E-06,1.00E-100,1.00E-100
108,-6.73E-06,1.00E-100,1.00E-100
109,-7.46E-06,1.00E-100,1.00E-100
110,-8.14E-06,1.00E-100,1.00E-100
111,-8.76E-06,1.00E-100,1.00E-100
112,-9.34E-06,1.00E-100,1.00E-100
113,-9.87E-06,1.00E-100,1.00E-100
114,-1.04E-05,1.00E-100,1.00E-100
115,-1.08E-05,1.00E-100,1.00E-100
116,-1.12E-05,1.00E-100,1.00E-100
117,-1.16E-05,1.00E-100,1.00E-100
118,-1.19E-05,1.00E-100,1.00E-100
119,-1.22E-05,1.00E-100,1.00E-100
120,-1.25E-05,1.00E-100,1.00E-100
121,-1.27E-05,1.00E-100,1.00E-100
122,-1.29E-05,1.00E-100,1.00E-100
123,-1.31E-05,1.00E-100,1.00E-100
124,-1.32E-05,1.00E-100,1.00E-100
125,-1.33E-05,1.00E-100,1.00E-100
126,-1.34E-05,1.00E-100,1.00E-100
127,-1.35E-05,1.00E-100,1.00E-100
128,-1.35E-05,1.00E-100,1.00E-100
129,-1.35E-05,1.00E-100,1.00E-100
130,-1.35E-05,1.00E-100,1.00E-100
131,-1.35E-05,1.00E-100,1.00E-100
132,-1.35E-05,1.00E-100,1.00E-100
133,-1.34E-05,1.00E-100,1.00E-100
134,-1.34E-05,1.00E-100,1.00E-100
135,-1.33E-05,1.00E-100,1.00E-100
136,-1.32E-05,1.00E-100,1.00E-100
137,-1.31E-05,1.00E-100,1.00E-100
138,-1.29E-05,1.00E-100,1.00E-100
139,-1.28E-05,1.00E-100,1.00E-100
140,-1.26E-05,1.00E-100,1.00E-100
141,-1.25E-05,1.00E-100,1.00E-100
142,-1.23E-05,1.00E-100,1.00E-100
143,-1.21E-05,1.00E-100,1.00E-100
144,-1.19E-05,1.00E-100,1.00E-100
145,-1.17E-05,1.00E-100,1.00E-100
146,-1.15E-05,1.00E-100,1.00E-100
147,-1.13E-05,1.00E-100,1.00E-100
148,-1.1E-05,1.00E-100,1.00E-100
149,-1.08E-05,1.00E-100,1.00E-100


==> data/simulation-data/R_400.csv <==
L,RL_esti,RL_real,RU_real
0,0.00168,0.00238,0.00555
1,0.00166,0.00235,0.00549
2,0.00158,0.00224,0.00523
3,0.00151,0.00214,0.00498
4,0.00144,0.00203,0.00474
5,0.00137,0.00194,0.00452
6,0.00131,0.00184,0.0043
7,0.00125,0.00176,0.0041
8,0.00119,0.00167,0.0039
9,0.00113,0.00159,0.00371
10,0.00108,0.00152,0.00354
11,0.00103,0.00144,0.00337
12,0.000982,0.00137,0.0032
13,0.000936,0.00131,0.00305
14,0.000892,0.00124,0.0029
15,0.00085,0.00118,0.00276
16,0.00081,0.00113,0.00263
17,0.000772,0.00107,0.0025
18,0.000736,0.00102,0.00238
19,0.000701,0.000969,0.00226
20,0.000668,0.000922,0.00215
21,0.000637,0.000877,0.00204
22,0.000607,0.000834,0.00194
23,0.000578,0.000792,0.00185
24,0.000551,0.000753,0.00176
25,0.000525,0.000716,0.00167
26,0.000501,0.00068,0.00159
27,0.000477,0.000646,0.00151
28,0.000455,0.000614,0.00143
29,0.000433,0.000583,0.00136
30,0.000413,0.000554,0.00129
31,0.000393,0.000526,0.00123
32,0.000375,0.000499,0.00116
33,0.000357,0.000474,0.0011
34,0.00034,0.00045,0.00105
35,0.000324,0.000426,0.000995
36,0.000309,0.000404,0.000943
37,0.000295,0.000383,0.000894
38,0.000281,0.000363,0.000848
39,0.000268,0.000344,0.000803
40,0.000255,0.000326,0.000761
41,0.000243,0.000309,0.00072
42,0.000232,0.000292,0.000682
43,0.000221,0.000277,0.000645
44,0.00021,0.000262,0.00061
45,0.0002,0.000247,0.000577
46,0.000191,0.000234,0.000545
47,0.000182,0.000221,0.000515
48,0.000174,0.000209,0.000486
49,0.000165,0.000197,0.000459
50,0.000158,0.000186,0.000433
51,0.00015,0.000175,0.000408
52,0.000143,0.000165,0.000384
53,0.000137,0.000155,0.000362
54,0.00013,0.000146,0.00034
55,0.000124,0.000137,0.000319
56,0.000118,0.000129,0.0003
57,0.000113,0.000121,0.000281
58,0.000108,0.000113,0.000263
59,0.000103,0.000106,0.000246
60,9.78E-05,9.87E-05,0.00023
61,9.32E-05,9.22E-05,0.000215
62,8.89E-05,8.59E-05,0.0002
63,8.48E-05,7.99E-05,0.000186
64,8.09E-05,7.42E-05,0.000173
65,7.72E-05,6.87E-05,0.00016
66,7.37E-05,6.36E-05,0.000148
67,7.03E-05,5.86E-05,0.000137
68,6.71E-05,5.39E-05,0.000126
69,6.41E-05,4.94E-05,0.000115
70,6.12E-05,4.52E-05,0.000105
71,5.84E-05,4.11E-05,9.59E-05
72,5.58E-05,3.72E-05,8.68E-05
73,5.33E-05,3.35E-05,7.82E-05
74,5.1E-05,3E-05,7E-05
75,4.87E-05,2.67E-05,6.22E-05
76,4.66E-05,2.35E-05,5.47E-05
77,4.45E-05,2.04E-05,4.76E-05
78,4.26E-05,1.75E-05,4.09E-05
79,4.08E-05,1.48E-05,3.44E-05
80,3.91E-05,1.21E-05,2.83E-05
81,3.74E-05,9.61E-06,2.24E-05
82,3.58E-05,7.22E-06,1.68E-05
83,3.44E-05,4.94E-06,1.15E-05
84,3.3E-05,2.77E-06,6.46E-06
85,3.16E-05,7.04E-07,1.64E-06
86,2.93E-05,1.00E-100,1.00E-100
87,2.65E-05,1.00E-100,1.00E-100
88,2.39E-05,1.00E-100,1.00E-100
89,2.14E-05,1.00E-100,1.00E-100
90,1.9E-05,1.00E-100,1.00E-100
91,1.68E-05,1.00E-100,1.00E-100
92,1.46E-05,1.00E-100,1.00E-100
93,1.26E-05,1.00E-100,1.00E-100
94,1.07E-05,1.00E-100,1.00E-100
95,8.95E-06,1.00E-100,1.00E-100
96,7.26E-06,1.00E-100,1.00E-100
97,5.67E-06,1.00E-100,1.00E-100
98,4.17E-06,1.00E-100,1.00E-100
99,2.75E-06,1.00E-100,1.00E-100
100,1.42E-06,1.00E-100,1.00E-100
101,1.63E-07,1.00E-100,1.00E-100
102,-1.01E-06,1.00E-100,1.00E-100
103,-2.12E-06,1.00E-100,1.00E-100
104,-3.15E-06,1.00E-100,1.00E-100
105,-4.12E-06,1.00E-100,1.00E-100
106,-5.03E-06,1.00E-100,1.00E-100
107,-5.87E-06,1.00E-100,1.00E-100
108,-6.66E-06,1.00E-100,1.00E-100
109,-7.39E-06,1.00E-100,1.00E-100
110,-8.06E-06,1.00E-100,1.00E-100
111,-8.69E-06,1.00E-100,1.00E-100
112,-9.27E-06,1.00E-100,1.00E-100
113,-9.8E-06,1.00E-100,1.00E-100
114,-1.03E-05,1.00E-100,1.00E-100
115,-1.07E-05,1.00E-100,1.00E-100
116,-1.11E-05,1.00E-100,1.00E-100
117,-1.15E-05,1.00E-100,1.00E-100
118,-1.18E-05,1.00E-100,1.00E-100
119,-1.21E-05,1.00E-100,1.00E-100
120,-1.24E-05,1.00E-100,1.00E-100
121,-1.26E-05,1.00E-100,1.00E-100
122,-1.28E-05,1.00E-100,1.00E-100
123,-1.3E-05,1.00E-100,1.00E-100
124,-1.31E-05,1.00E-100,1.00E-100
125,-1.33E-05,1.00E-100,1.00E-100
126,-1.34E-05,1.00E-100,1.00E-100
127,-1.34E-05,1.00E-100,1.00E-100
128,-1.35E-05,1.00E-100,1.00E-100
129,-1.35E-05,1.00E-100,1.00E-100
130,-1.35E-05,1.00E-100,1.00E-100
131,-1.35E-05,1.00E-100,1.00E-100
132,-1.34E-05,1.00E-100,1.00E-100
133,-1.34E-05,1.00E-100,1.00E-100
134,-1.33E-05,1.00E-100,1.00E-100
135,-1.32E-05,1.00E-100,1.00E-100
136,-1.31E-05,1.00E-100,1.00E-100
137,-1.3E-05,1.00E-100,1.00E-100
138,-1.29E-05,1.00E-100,1.00E-100
139,-1.28E-05,1.00E-100,1.00E-100
140,-1.26E-05,1.00E-100,1.00E-100
141,-1.24E-05,1.00E-100,1.00E-100
142,-1.23E-05,1.00E-100,1.00E-100
143,-1.21E-05,1.00E-100,1.00E-100
144,-1.19E-05,1.00E-100,1.00E-100
145,-1.17E-05,1.00E-100,1.00E-100
146,-1.15E-05,1.00E-100,1.00E-100
147,-1.12E-05,1.00E-100,1.00E-100
148,-1.1E-05,1.00E-100,1.00E-100
149,-1.08E-05,1.00E-100,1.00E-100


==> data/simulation-data/R_450.csv <==
L,RL_esti,RL_real,RU_real
0,0.00173,0.00234,0.00545
1,0.0017,0.00231,0.00538
2,0.00163,0.00219,0.00512
3,0.00155,0.00209,0.00487
4,0.00148,0.00199,0.00463
5,0.00142,0.00189,0.00441
6,0.00135,0.0018,0.00419
7,0.00129,0.00171,0.00398
8,0.00123,0.00162,0.00379
9,0.00118,0.00154,0.0036
10,0.00112,0.00147,0.00342
11,0.00107,0.00139,0.00325
12,0.00102,0.00133,0.00309
13,0.000978,0.00126,0.00294
14,0.000934,0.0012,0.00279
15,0.000892,0.00114,0.00265
16,0.000852,0.00108,0.00251
17,0.000814,0.00102,0.00239
18,0.000778,0.000971,0.00227
19,0.000743,0.000922,0.00215
20,0.00071,0.000874,0.00204
21,0.000679,0.000829,0.00193
22,0.000649,0.000786,0.00183
23,0.00062,0.000745,0.00174
24,0.000593,0.000705,0.00165
25,0.000567,0.000668,0.00156
26,0.000543,0.000632,0.00148
27,0.000519,0.000599,0.0014
28,0.000497,0.000566,0.00132
29,0.000475,0.000535,0.00125
30,0.000455,0.000506,0.00118
31,0.000435,0.000478,0.00111
32,0.000417,0.000451,0.00105
33,0.000399,0.000426,0.000993
34,0.000382,0.000402,0.000937
35,0.000366,0.000379,0.000883
36,0.000351,0.000357,0.000832
37,0.000337,0.000336,0.000783
38,0.000323,0.000316,0.000736
39,0.000309,0.000297,0.000692
40,0.000297,0.000278,0.000649
41,0.000285,0.000261,0.000609
42,0.000273,0.000245,0.00057
43,0.000263,0.000229,0.000534
44,0.000252,0.000214,0.000499
45,0.000242,0.0002,0.000466
46,0.000233,0.000186,0.000434
47,0.000224,0.000173,0.000404
48,0.000215,0.000161,0.000375
49,0.000207,0.000149,0.000347
50,0.000199,0.000138,0.000321
51,0.000192,0.000127,0.000296
52,0.000185,0.000117,0.000273
53,0.000178,0.000107,0.00025
54,0.000172,9.79E-05,0.000228
55,0.000166,8.91E-05,0.000208
56,0.00016,8.07E-05,0.000188
57,0.000154,7.27E-05,0.00017
58,0.000149,6.51E-05,0.000152
59,0.000144,5.78E-05,0.000135
60,0.000139,5.09E-05,0.000119
61,0.000135,4.43E-05,0.000103
62,0.000131,3.8E-05,8.87E-05
63,0.000126,3.2E-05,7.47E-05
64,0.000123,2.63E-05,6.14E-05
65,0.000119,2.09E-05,4.87E-05
66,0.000115,1.57E-05,3.66E-05
67,0.000112,1.08E-05,2.51E-05
68,0.000109,6.06E-06,1.41E-05
69,0.000106,1.58E-06,3.69E-06
70,0.0001,1.00E-100,1.00E-100
71,9.4E-05,1.00E-100,1.00E-100
72,8.8E-05,1.00E-100,1.00E-100
73,8.23E-05,1.00E-100,1.00E-100
74,7.69E-05,1.00E-100,1.00E-100
75,7.17E-05,1.00E-100,1.00E-100
76,6.68E-05,1.00E-100,1.00E-100
77,6.21E-05,1.00E-100,1.00E-100
78,5.77E-05,1.00E-100,1.00E-100
79,5.35E-05,1.00E-100,1.00E-100
80,4.95E-05,1.00E-100,1.00E-100
81,4.57E-05,1.00E-100,1.00E-100
82,4.21E-05,1.00E-100,1.00E-100
83,3.86E-05,1.00E-100,1.00E-100
84,3.54E-05,1.00E-100,1.00E-100
85,3.23E-05,1.00E-100,1.00E-100
86,2.94E-05,1.00E-100,1.00E-100
87,2.66E-05,1.00E-100,1.00E-100
88,2.39E-05,1.00E-100,1.00E-100
89,2.14E-05,1.00E-100,1.00E-100
90,1.91E-05,1.00E-100,1.00E-100
91,1.68E-05,1.00E-100,1.00E-100
92,1.47E-05,1.00E-100,1.00E-100
93,1.27E-05,1.00E-100,1.00E-100
94,1.08E-05,1.00E-100,1.00E-100
95,9.01E-06,1.00E-100,1.00E-100
96,7.32E-06,1.00E-100,1.00E-100
97,5.73E-06,1.00E-100,1.00E-100
98,4.22E-06,1.00E-100,1.00E-100
99,2.8E-06,1.00E-100,1.00E-100
100,1.47E-06,1.00E-100,1.00E-100
101,2.17E-07,1.00E-100,1.00E-100
102,-9.61E-07,1.00E-100,1.00E-100
103,-2.07E-06,1.00E-100,1.00E-100
104,-3.1E-06,1.00E-100,1.00E-100
105,-4.07E-06,1.00E-100,1.00E-100
106,-4.98E-06,1.00E-100,1.00E-100
107,-5.82E-06,1.00E-100,1.00E-100
108,-6.61E-06,1.00E-100,1.00E-100
109,-7.34E-06,1.00E-100,1.00E-100
110,-8.02E-06,1.00E-100,1.00E-100
111,-8.64E-06,1.00E-100,1.00E-100
112,-9.22E-06,1.00E-100,1.00E-100
113,-9.76E-06,1.00E-100,1.00E-100
114,-1.02E-05,1.00E-100,1.00E-100
115,-1.07E-05,1.00E-100,1.00E-100
116,-1.11E-05,1.00E-100,1.00E-100
117,-1.15E-05,1.00E-100,1.00E-100
118,-1.18E-05,1.00E-100,1.00E-100
119,-1.21E-05,1.00E-100,1.00E-100
120,-1.24E-05,1.00E-100,1.00E-100
121,-1.26E-05,1.00E-100,1.00E-100
122,-1.28E-05,1.00E-100,1.00E-100
123,-1.3E-05,1.00E-100,1.00E-100
124,-1.31E-05,1.00E-100,1.00E-100
125,-1.32E-05,1.00E-100,1.00E-100
126,-1.33E-05,1.00E-100,1.00E-100
127,-1.34E-05,1.00E-100,1.00E-100
128,-1.34E-05,1.00E-100,1.00E-100
129,-1.35E-05,1.00E-100,1.00E-100
130,-1.35E-05,1.00E-100,1.00E-100
131,-1.35E-05,1.00E-100,1.00E-100
132,-1.34E-05,1.00E-100,1.00E-100
133,-1.34E-05,1.00E-100,1.00E-100
134,-1.33E-05,1.00E-100,1.00E-100
135,-1.32E-05,1.00E-100,1.00E-100
136,-1.31E-05,1.00E-100,1.00E-100
137,-1.3E-05,1.00E-100,1.00E-100
138,-1.29E-05,1.00E-100,1.00E-100
139,-1.27E-05,1.00E-100,1.00E-100
140,-1.26E-05,1.00E-100,1.00E-100
141,-1.24E-05,1.00E-100,1.00E-100
142,-1.23E-05,1.00E-100,1.00E-100
143,-1.21E-05,1.00E-100,1.00E-100
144,-1.19E-05,1.00E-100,1.00E-100
145,-1.17E-05,1.00E-100,1.00E-100
146,-1.15E-05,1.00E-100,1.00E-100
147,-1.12E-05,1.00E-100,1.00E-100
148,-1.1E-05,1.00E-100,1.00E-100
149,-1.08E-05,1.00E-100,1.00E-100


==> data/simulation-data/R_500.csv <==
L,RL_esti,RL_real,RU_real
0,0.00182,0.00226,0.00527
1,0.00179,0.00221,0.00515
2,0.00171,0.0021,0.00489
3,0.00164,0.00199,0.00465
4,0.00157,0.00189,0.00441
5,0.0015,0.00179,0.00418
6,0.00143,0.0017,0.00397
7,0.00137,0.00161,0.00376
8,0.00132,0.00153,0.00357
9,0.00126,0.00145,0.00338
10,0.00121,0.00137,0.0032
11,0.00116,0.0013,0.00303
12,0.00111,0.00123,0.00287
13,0.00106,0.00116,0.00271
14,0.00102,0.0011,0.00257
15,0.000976,0.00104,0.00243
16,0.000936,0.000983,0.00229
17,0.000898,0.000928,0.00216
18,0.000862,0.000876,0.00204
19,0.000827,0.000826,0.00193
20,0.000794,0.000778,0.00182
21,0.000763,0.000733,0.00171
22,0.000733,0.00069,0.00161
23,0.000704,0.000649,0.00151
24,0.000677,0.00061,0.00142
25,0.000651,0.000572,0.00133
26,0.000627,0.000537,0.00125
27,0.000603,0.000503,0.00117
28,0.000581,0.000471,0.0011
29,0.000559,0.00044,0.00103
30,0.000539,0.00041,0.000957
31,0.000519,0.000382,0.000892
32,0.000501,0.000356,0.000829
33,0.000483,0.00033,0.00077
34,0.000466,0.000306,0.000714
35,0.00045,0.000283,0.00066
36,0.000435,0.000261,0.000608
37,0.00042,0.00024,0.000559
38,0.000407,0.00022,0.000513
39,0.000393,0.000201,0.000468
40,0.000381,0.000183,0.000426
41,0.000369,0.000165,0.000386
42,0.000357,0.000149,0.000347
43,0.000346,0.000133,0.000311
44,0.000336,0.000118,0.000276
45,0.000326,0.000104,0.000242
46,0.000317,9.03E-05,0.000211
47,0.000308,7.73E-05,0.00018
48,0.000299,6.5E-05,0.000152
49,0.000291,5.32E-05,0.000124
50,0.000283,4.2E-05,9.8E-05
51,0.000276,3.13E-05,7.3E-05
52,0.000269,2.11E-05,4.93E-05
53,0.000262,1.14E-05,2.67E-05
54,0.000256,2.18E-06,5.09E-06
55,0.000244,1.00E-100,1.00E-100
56,0.000231,1.00E-100,1.00E-100
57,0.000218,1.00E-100,1.00E-100
58,0.000206,1.00E-100,1.00E-100
59,0.000195,1.00E-100,1.00E-100
60,0.000184,1.00E-100,1.00E-100
61,0.000174,1.00E-100,1.00E-100
62,0.000164,1.00E-100,1.00E-100
63,0.000154,1.00E-100,1.00E-100
64,0.000146,1.00E-100,1.00E-100
65,0.000137,1.00E-100,1.00E-100
66,0.000129,1.00E-100,1.00E-100
67,0.000121,1.00E-100,1.00E-100
68,0.000114,1.00E-100,1.00E-100
69,0.000107,1.00E-100,1.00E-100
70,0.0001,1.00E-100,1.00E-100
71,9.41E-05,1.00E-100,1.00E-100
72,8.81E-05,1.00E-100,1.00E-100
73,8.24E-05,1.00E-100,1.00E-100
74,7.7E-05,1.00E-100,1.00E-100
75,7.18E-05,1.00E-100,1.00E-100
76,6.69E-05,1.00E-100,1.00E-100
77,6.23E-05,1.00E-100,1.00E-100
78,5.78E-05,1.00E-100,1.00E-100
79,5.36E-05,1.00E-100,1.00E-100
80,4.96E-05,1.00E-100,1.00E-100
81,4.58E-05,1.00E-100,1.00E-100
82,4.22E-05,1.00E-100,1.00E-100
83,3.88E-05,1.00E-100,1.00E-100
84,3.55E-05,1.00E-100,1.00E-100
85,3.24E-05,1.00E-100,1.00E-100
86,2.95E-05,1.00E-100,1.00E-100
87,2.67E-05,1.00E-100,1.00E-100
88,2.4E-05,1.00E-100,1.00E-100
89,2.15E-05,1.00E-100,1.00E-100
90,1.92E-05,1.00E-100,1.00E-100
91,1.69E-05,1.00E-100,1.00E-100
92,1.48E-05,1.00E-100,1.00E-100
93,1.28E-05,1.00E-100,1.00E-100
94,1.09E-05,1.00E-100,1.00E-100
95,9.12E-06,1.00E-100,1.00E-100
96,7.42E-06,1.00E-100,1.00E-100
97,5.83E-06,1.00E-100,1.00E-100
98,4.32E-06,1.00E-100,1.00E-100
99,2.9E-06,1.00E-100,1.00E-100
100,1.57E-06,1.00E-100,1.00E-100
101,3.1E-07,1.00E-100,1.00E-100
102,-8.69E-07,1.00E-100,1.00E-100
103,-1.98E-06,1.00E-100,1.00E-100
104,-3.01E-06,1.00E-100,1.00E-100
105,-3.98E-06,1.00E-100,1.00E-100
106,-4.89E-06,1.00E-100,1.00E-100
107,-5.74E-06,1.00E-100,1.00E-100
108,-6.52E-06,1.00E-100,1.00E-100
109,-7.26E-06,1.00E-100,1.00E-100
110,-7.94E-06,1.00E-100,1.00E-100
111,-8.57E-06,1.00E-100,1.00E-100
112,-9.15E-06,1.00E-100,1.00E-100
113,-9.68E-06,1.00E-100,1.00E-100
114,-1.02E-05,1.00E-100,1.00E-100
115,-1.06E-05,1.00E-100,1.00E-100
116,-1.1E-05,1.00E-100,1.00E-100
117,-1.14E-05,1.00E-100,1.00E-100
118,-1.17E-05,1.00E-100,1.00E-100
119,-1.2E-05,1.00E-100,1.00E-100
120,-1.23E-05,1.00E-100,1.00E-100
121,-1.25E-05,1.00E-100,1.00E-100
122,-1.27E-05,1.00E-100,1.00E-100
123,-1.29E-05,1.00E-100,1.00E-100
124,-1.31E-05,1.00E-100,1.00E-100
125,-1.32E-05,1.00E-100,1.00E-100
126,-1.33E-05,1.00E-100,1.00E-100
127,-1.33E-05,1.00E-100,1.00E-100
128,-1.34E-05,1.00E-100,1.00E-100
129,-1.34E-05,1.00E-100,1.00E-100
130,-1.34E-05,1.00E-100,1.00E-100
131,-1.34E-05,1.00E-100,1.00E-100
132,-1.34E-05,1.00E-100,1.00E-100
133,-1.33E-05,1.00E-100,1.00E-100
134,-1.33E-05,1.00E-100,1.00E-100
135,-1.32E-05,1.00E-100,1.00E-100
136,-1.31E-05,1.00E-100,1.00E-100
137,-1.3E-05,1.00E-100,1.00E-100
138,-1.28E-05,1.00E-100,1.00E-100
139,-1.27E-05,1.00E-100,1.00E-100
140,-1.26E-05,1.00E-100,1.00E-100
141,-1.24E-05,1.00E-100,1.00E-100
142,-1.22E-05,1.00E-100,1.00E-100
143,-1.2E-05,1.00E-100,1.00E-100
144,-1.18E-05,1.00E-100,1.00E-100
145,-1.16E-05,1.00E-100,1.00E-100
146,-1.14E-05,1.00E-100,1.00E-100
147,-1.12E-05,1.00E-100,1.00E-100
148,-1.1E-05,1.00E-100,1.00E-100
149,-1.07E-05,1.00E-100,1.00E-100


==> data/windowhisto.csv <==
t,v,p
1.63E-06,16553,0.016887783
1.64E-06,15659,0.015975702
1.65E-06,10444,0.010655229
1.66E-06,13666,0.013942394
1.67E-06,10850,0.011069441
1.69E-06,15893,0.016214435
1.70E-06,10534,0.01074705
1.71E-06,13108,0.013373109
1.72E-06,9284,0.009471768
1.73E-06,11996,0.012238618
1.74E-06,11344,0.011573432
1.75E-06,7308,0.007455804
1.76E-06,9555,0.009748249
1.77E-06,6319,0.006446801
1.79E-06,8669,0.00884433
1.80E-06,6115,0.006238676
1.81E-06,8552,0.008724964
1.82E-06,6048,0.00617032
1.83E-06,6889,0.00702833
1.84E-06,6512,0.006643705
1.85E-06,4675,0.004769552
1.86E-06,6109,0.006232554
1.87E-06,3765,0.003841147
1.89E-06,5003,0.005104185
1.90E-06,3273,0.003339196
1.91E-06,3999,0.00407988
1.92E-06,2844,0.00290152
1.93E-06,4776,0.004872594
1.94E-06,4516,0.004607336
1.95E-06,2124,0.002166958
1.96E-06,2780,0.002836225
1.97E-06,2139,0.002182261
1.99E-06,3109,0.003171879
2.00E-06,2064,0.002105744
2.01E-06,2555,0.002606675
2.02E-06,1825,0.001861911
2.03E-06,3221,0.003286145
2.04E-06,3048,0.003109646
2.05E-06,1274,0.001299767
2.06E-06,1668,0.001701735
2.07E-06,1011,0.001031447
2.09E-06,1334,0.00136098
2.10E-06,1178,0.001201825
2.11E-06,2221,0.00226592
2.12E-06,1572,0.001603794
2.13E-06,1888,0.001926185
2.14E-06,1783,0.001819061
2.15E-06,849,0.000866171
2.16E-06,1110,0.00113245
2.17E-06,448,0.000457061
2.19E-06,444,0.00045298
2.20E-06,371,0.000378503
2.21E-06,666,0.00067947
2.22E-06,473,0.000482566
2.23E-06,667,0.00068049
2.24E-06,629,0.000641721
2.25E-06,852,0.000869232
2.26E-06,1113,0.00113551
2.27E-06,271,0.000276481
2.29E-06,111,0.000113245
2.30E-06,107,0.000109164
2.31E-06,223,0.00022751
2.32E-06,158,0.000161196
2.33E-06,334,0.000340755
2.34E-06,315,0.000321371
2.35E-06,254,0.000259137
2.36E-06,334,0.000340755
2.37E-06,238,0.000242814
2.39E-06,334,0.000340755
2.40E-06,236,0.000240773
2.41E-06,333,0.000339735
2.42E-06,234,0.000238733
2.43E-06,222,0.00022649
2.44E-06,211,0.000215267
2.45E-06,0,0
2.46E-06,0,0
2.47E-06,287,0.000292805
2.49E-06,555,0.000566225
2.50E-06,308,0.000314229
2.51E-06,222,0.00022649
2.52E-06,154,0.000157115
2.53E-06,0,0
2.54E-06,0,0
2.55E-06,0,0
2.56E-06,0,0
2.57E-06,0,0
2.59E-06,0,0
2.60E-06,29,2.95865E-05
2.61E-06,111,0.000113245
2.62E-06,79,8.05978E-05
2.63E-06,111,0.000113245
2.64E-06,104,0.000106103
2.65E-06,170,0.000173438
2.66E-06,222,0.00022649
2.67E-06,157,0.000160175
2.69E-06,222,0.00022649
2.70E-06,216,0.000220369
2.71E-06,444,0.00045298
2.72E-06,312,0.00031831
2.73E-06,222,0.00022649
2.74E-06,209,0.000213227
2.75E-06,338,0.000344836
2.76E-06,444,0.00045298
2.77E-06,203,0.000207106
2.79E-06,223,0.00022751
2.80E-06,307,0.000313209
2.81E-06,777,0.000792715
2.82E-06,546,0.000557043
2.83E-06,444,0.00045298
2.84E-06,420,0.000428494
2.85E-06,425,0.000433596
2.86E-06,555,0.000566225
2.87E-06,282,0.000287703
2.89E-06,333,0.000339735
2.90E-06,353,0.000360139
2.91E-06,777,0.000792715
2.92E-06,560,0.000571326
2.93E-06,1223,0.001247735
2.94E-06,1152,0.001175299
2.95E-06,1188,0.001212027
2.96E-06,1555,0.00158645
2.97E-06,930,0.000948809
2.99E-06,1221,0.001245695
3.00E-06,985,0.001004922
3.01E-06,1666,0.001699695
3.02E-06,1184,0.001207946
3.03E-06,2000,0.00204045
3.04E-06,1885,0.001923124
3.05E-06,1870,0.001907821
3.06E-06,2444,0.00249343
3.07E-06,1327,0.001353838
3.09E-06,1670,0.001703776
3.10E-06,1427,0.001455861
3.11E-06,2554,0.002605654
3.12E-06,1799,0.001835385
3.13E-06,1890,0.001928225
3.14E-06,1780,0.001816
3.15E-06,1699,0.001733362
3.16E-06,2220,0.002264899
3.17E-06,1925,0.001963933
3.19E-06,2889,0.00294743
3.20E-06,1901,0.001939448
3.21E-06,2331,0.002378144
3.22E-06,1662,0.001695614
3.23E-06,2666,0.00271992
3.24E-06,2518,0.002568926
3.25E-06,3237,0.003302468
3.26E-06,4224,0.00430943
3.27E-06,1843,0.001880275
3.29E-06,1999,0.00203943
3.30E-06,1772,0.001807839
3.31E-06,3332,0.003399389
3.32E-06,2350,0.002397529
3.33E-06,2779,0.002835205
3.34E-06,2621,0.00267401
3.35E-06,1532,0.001562985
3.36E-06,1998,0.002038409
3.37E-06,2168,0.002211848
3.39E-06,3448,0.003517736
3.40E-06,2383,0.002431196
3.41E-06,3221,0.003286145
3.42E-06,2282,0.002328153
3.43E-06,3109,0.003171879
3.44E-06,2938,0.002997421
3.45E-06,2721,0.002776032
3.46E-06,3554,0.003625879
3.47E-06,2520,0.002570967
3.49E-06,3555,0.0036269
3.50E-06,2576,0.002628099
3.51E-06,3781,0.00385747
3.52E-06,2649,0.002702576
3.53E-06,2449,0.002498531
3.54E-06,2301,0.002347538
3.55E-06,2385,0.002433236
3.56E-06,3112,0.00317494
3.57E-06,2486,0.002536279
3.59E-06,3668,0.003742185
3.60E-06,2593,0.002645443
3.61E-06,3668,0.003742185
3.62E-06,2593,0.002645443
3.63E-06,3668,0.003742185
3.64E-06,3454,0.003523857
3.65E-06,2637,0.002690333
3.66E-06,3446,0.003515695
3.67E-06,2496,0.002546481
3.69E-06,3555,0.0036269
3.70E-06,2309,0.002355699
3.71E-06,2777,0.002833165
3.72E-06,1999,0.00203943
3.73E-06,4331,0.004418594
3.74E-06,4083,0.004165578
3.75E-06,2644,0.002697475
3.76E-06,3444,0.003513655
3.77E-06,3302,0.003368783
3.79E-06,5110,0.005213349
3.80E-06,3092,0.003154536
3.81E-06,3112,0.00317494
3.82E-06,2233,0.002278162
3.83E-06,4444,0.00453388
3.84E-06,4183,0.004267601
3.85E-06,2810,0.002866832
3.86E-06,3666,0.003740145
3.87E-06,2025,0.002065956
3.89E-06,2554,0.002605654
3.90E-06,2400,0.00244854
3.91E-06,4779,0.004875655
3.92E-06,3360,0.003427956
3.93E-06,3665,0.003739124
3.94E-06,3456,0.003525897
3.95E-06,2899,0.002957632
3.96E-06,3775,0.003851349
3.97E-06,2621,0.00267401
3.99E-06,3668,0.003742185
4.00E-06,2360,0.002407731
4.01E-06,2778,0.002834185
4.02E-06,1996,0.002036369
4.03E-06,4334,0.004421655
4.04E-06,4079,0.004161498
4.05E-06,2554,0.002605654
4.06E-06,3334,0.00340143
4.07E-06,2187,0.002231232
4.09E-06,3001,0.003061695
4.10E-06,2162,0.002205726
4.11E-06,3109,0.003171879
4.12E-06,2225,0.00227
4.13E-06,3888,0.003966635
4.14E-06,3663,0.003737084
4.15E-06,2132,0.00217512
4.16E-06,2777,0.002833165
4.17E-06,1739,0.001774171
4.19E-06,2334,0.002381205
4.20E-06,1649,0.001682351
4.21E-06,2334,0.002381205
4.22E-06,1657,0.001690513
4.23E-06,2555,0.002606675
4.24E-06,2409,0.002457722
4.25E-06,1620,0.001652764
4.26E-06,2112,0.002154715
4.27E-06,1490,0.001520135
4.29E-06,2110,0.002152675
4.30E-06,1526,0.001556863
4.31E-06,2221,0.00226592
4.32E-06,1602,0.0016344
4.33E-06,3777,0.00385339
4.34E-06,3549,0.003620778
4.35E-06,1877,0.001914962
4.36E-06,2443,0.00249241
4.37E-06,1789,0.001825182
4.39E-06,2554,0.002605654
4.40E-06,1633,0.001666027
4.41E-06,1888,0.001926185
4.42E-06,1356,0.001383425
4.43E-06,2890,0.00294845
4.44E-06,2716,0.002770931
4.45E-06,2643,0.002696455
4.46E-06,3445,0.003514675
4.47E-06,1809,0.001845587
4.49E-06,2224,0.00226898
4.50E-06,1633,0.001666027
4.51E-06,2446,0.00249547
4.52E-06,1731,0.001766009
4.53E-06,2442,0.002491389
4.54E-06,2299,0.002345497
4.55E-06,2305,0.002351618
4.56E-06,2999,0.003059655
4.57E-06,2360,0.002407731
4.59E-06,3446,0.003515695
4.60E-06,2171,0.002214908
4.61E-06,2445,0.00249445
4.62E-06,1733,0.00176805
4.63E-06,2666,0.00271992
4.64E-06,2514,0.002564845
4.65E-06,1618,0.001650724
4.66E-06,2112,0.002154715
4.67E-06,1548,0.001579308
4.69E-06,2222,0.00226694
4.70E-06,1667,0.001700715
4.71E-06,2557,0.002608715
4.72E-06,1800,0.001836405
4.73E-06,2332,0.002379165
4.74E-06,2196,0.002240414
4.75E-06,1791,0.001827223
4.76E-06,2335,0.002382225
4.77E-06,1827,0.001863951
4.79E-06,2666,0.00271992
4.80E-06,1890,0.001928225
4.81E-06,2665,0.002718899
4.82E-06,1877,0.001914962
4.83E-06,2111,0.002153695
4.84E-06,1988,0.002028207
4.85E-06,1793,0.001829263
4.86E-06,2333,0.002380185
4.87E-06,1651,0.001684391
4.89E-06,2335,0.002382225
4.90E-06,1499,0.001529317
4.91E-06,1778,0.00181396
4.92E-06,1257,0.001282423
4.93E-06,1776,0.001811919
4.94E-06,1673,0.001706836
4.95E-06,1192,0.001216108
4.96E-06,1557,0.00158849
4.97E-06,1333,0.00135996
4.99E-06,2001,0.00204147
5.00E-06,1273,0.001298746
5.01E-06,1444,0.001473205
5.02E-06,1039,0.001060014
5.03E-06,2220,0.002264899
5.04E-06,2089,0.00213125
5.05E-06,1106,0.001128369
5.06E-06,1445,0.001474225
5.07E-06,1375,0.001402809
5.09E-06,2109,0.002151654
5.10E-06,1347,0.001374243
5.11E-06,1556,0.00158747
5.12E-06,1114,0.001136531
5.13E-06,2332,0.002379165
5.14E-06,2201,0.002245515
5.15E-06,1280,0.001305888
5.16E-06,1668,0.001701735
5.17E-06,1298,0.001324252
5.19E-06,1889,0.001927205
5.20E-06,1428,0.001456881
5.21E-06,2223,0.00226796
5.22E-06,1577,0.001608895
5.23E-06,2331,0.002378144
5.24E-06,2195,0.002239394
5.25E-06,1447,0.001476265
5.26E-06,1891,0.001929245
5.27E-06,1279,0.001304868
5.29E-06,1776,0.001811919
5.30E-06,1317,0.001343636
5.31E-06,2002,0.00204249
5.32E-06,1412,0.001440558
5.33E-06,1779,0.00181498
5.34E-06,1670,0.001703776
5.35E-06,1026,0.001046751
5.36E-06,1333,0.00135996
5.37E-06,1060,0.001081438
5.39E-06,1555,0.00158645
5.40E-06,1106,0.001128369
5.41E-06,1554,0.00158543
5.42E-06,1102,0.001124288
5.43E-06,1556,0.00158747
5.44E-06,1460,0.001489528
5.45E-06,1882,0.001920063
5.46E-06,2444,0.00249343
5.47E-06,1213,0.001237533
5.49E-06,1444,0.001473205
5.50E-06,1264,0.001289564
5.51E-06,2334,0.002381205
5.52E-06,1637,0.001670108
5.53E-06,1446,0.001475245
5.54E-06,1355,0.001382405
5.55E-06,1706,0.001740504
5.56E-06,2224,0.00226898
5.57E-06,1286,0.001312009
5.59E-06,1669,0.001702755
5.60E-06,1214,0.001238553
5.61E-06,1779,0.00181498
5.62E-06,1265,0.001290585
5.63E-06,2333,0.002380185
5.64E-06,2195,0.002239394
5.65E-06,1198,0.001222229
5.66E-06,1554,0.00158543
5.67E-06,1279,0.001304868
5.69E-06,1890,0.001928225
5.70E-06,1214,0.001238553
5.71E-06,1448,0.001477286
5.72E-06,1027,0.001047771
5.73E-06,1667,0.001700715
5.74E-06,1566,0.001597672
5.75E-06,2135,0.00217818
5.76E-06,2777,0.002833165
5.77E-06,1568,0.001599713
5.79E-06,1999,0.00203943
5.80E-06,1269,0.001294665
5.81E-06,1444,0.001473205
5.82E-06,1025,0.001045731
5.83E-06,1780,0.001816
5.84E-06,1669,0.001702755
5.85E-06,1112,0.00113449
5.86E-06,1444,0.001473205
5.87E-06,970,0.000989618
5.89E-06,1332,0.00135894
5.90E-06,1240,0.001265079
5.91E-06,2445,0.00249445
5.92E-06,1719,0.001753767
5.93E-06,1776,0.001811919
5.94E-06,1670,0.001703776
5.95E-06,856,0.000873313
5.96E-06,1112,0.00113449
5.97E-06,898,0.000916162
5.99E-06,1333,0.00135996
6.00E-06,919,0.000937587
6.01E-06,1222,0.001246715
6.02E-06,874,0.000891677
6.03E-06,1666,0.001699695
6.04E-06,1566,0.001597672
6.05E-06,768,0.000783533
6.06E-06,1001,0.001021245
6.07E-06,999,0.001019205
6.09E-06,1556,0.00158747
6.10E-06,952,0.000971254
6.11E-06,999,0.001019205
6.12E-06,716,0.000730481
6.13E-06,1222,0.001246715
6.14E-06,1148,0.001171218
6.15E-06,684,0.000697834
6.16E-06,888,0.00090596
6.17E-06,802,0.00081822
6.19E-06,1225,0.001249776
6.20E-06,775,0.000790674
6.21E-06,889,0.00090698
6.22E-06,632,0.000644782
6.23E-06,888,0.00090596
6.24E-06,836,0.000852908
6.25E-06,1114,0.001136531
6.26E-06,1443,0.001472185
6.27E-06,792,0.000808018
6.29E-06,999,0.001019205
6.30E-06,771,0.000786593
6.31E-06,1221,0.001245695
6.32E-06,873,0.000890656
6.33E-06,1888,0.001926185
6.34E-06,1777,0.00181294
6.35E-06,600,0.000612135
6.36E-06,778,0.000793735
6.37E-06,608,0.000620297
6.39E-06,889,0.00090698
6.40E-06,572,0.000583569
6.41E-06,667,0.00068049
6.42E-06,481,0.000490728
6.43E-06,1112,0.00113449
6.44E-06,1041,0.001062054
6.45E-06,686,0.000699874
6.46E-06,889,0.00090698
6.47E-06,567,0.000578468
6.49E-06,778,0.000793735
6.50E-06,554,0.000565205
6.51E-06,777,0.000792715
6.52E-06,557,0.000568265
6.53E-06,1222,0.001246715
6.54E-06,1150,0.001173259
6.55E-06,596,0.000608054
6.56E-06,779,0.000794755
6.57E-06,779,0.000794755
6.59E-06,1225,0.001249776
6.60E-06,805,0.000821281
6.61E-06,1001,0.001021245
6.62E-06,712,0.0007264
6.63E-06,1222,0.001246715
6.64E-06,1148,0.001171218
6.65E-06,1028,0.001048791
6.66E-06,1332,0.00135894
6.67E-06,1059,0.001080418
6.69E-06,1557,0.00158849
6.70E-06,953,0.000972274
6.71E-06,999,0.001019205
6.72E-06,714,0.000728441
6.73E-06,1446,0.001475245
6.74E-06,1355,0.001382405
6.75E-06,598,0.000610095
6.76E-06,777,0.000792715
6.77E-06,609,0.000621317
6.79E-06,889,0.00090698
6.80E-06,782,0.000797816
6.81E-06,1443,0.001472185
6.82E-06,1018,0.001038589
6.83E-06,1111,0.00113347
6.84E-06,1042,0.001063074
6.85E-06,682,0.000695793
6.86E-06,888,0.00090596
6.87E-06,458,0.000467263
6.89E-06,556,0.000567245
6.90E-06,395,0.000402989

